The neutron-proton mass difference

We present a lattice calculation of the mass difference between neutron and proton, for which we find $ M_n - M_p = 1.73(69) \, \text{MeV}$. This is obtained at 1st order in the $QED$ coupling $\alpha_{EM}$ and in the mass difference between $u$ and $d$ quarks $\frac{m_d-m_u}{\Lambda_{QCD}}$. We adopt a purely hadronic scheme to renormalize the theory and provide a prescription to separate the $QED$ and strong $IB$ contributions. The simulation is carried out using the ETMC gauge configurations with $N_f=2+1+1$ dynamical quarks. We extrapolate among $3$ values of the lattice spacing and pion masses in the range $M_\pi \simeq 200 - 450 $ MeV.

==> QCDQED/Data/TeX/Delta_masses/M_Deltas.dat <==
  & $M$(GeV) \\ 
\hline
$\Delta^{-}$ & 1.251(40)\\ 
$\Delta^{0}$ & 1.247(39)\\ 
$\Delta^{+}$ & 1.245(39)\\ 
$\Delta^{++}$ & 1.244(39)


==> QCDQED/Data/TeX/Delta_masses/dM_Deltas.dat <==
  & $\Delta M$(MeV) \\ 
\hline
$\Delta^{++} - \Delta^{+}$ & -0.48(26)\\ 
$\Delta^{++} - \Delta^{0}$ & -2.06(38)\\ 
$\Delta^{++} - \Delta^{-}$ & -4.76(55)\\ 
$\Delta^{+} - \Delta^{0}$ & -1.59(18)\\ 
$\Delta^{+} - \Delta^{-}$ & -4.41(50)\\ 
$\Delta^{-} - \Delta^{0}$ & 2.85(35)\\ 
$(\Delta^{++} + \Delta^{-}) - (\Delta^{+} + \Delta^{0})$ & 2.41(51)


==> QCDQED/Data/TeX/results/M1_2GeV/dm_ud.dat <==
1.217(43)

==> QCDQED/Data/TeX/results/M1_3GeV/dm_ud.dat <==
1.106(39)

==> QCDQED/Data/TeX/results/M2_2GeV/dm_ud.dat <==
1.198(41)

==> QCDQED/Data/TeX/results/M2_3GeV/dm_ud.dat <==
1.076(34)

==> QCDQED/Data/TeX/results/M_Delta_combo_EMC.dat <==
2.41(51)

==> QCDQED/Data/TeX/results/M_n.dat <==
0.961(20)

==> QCDQED/Data/TeX/results/M_np.dat <==
0.960(20)

==> QCDQED/Data/TeX/results/M_p.dat <==
0.959(20)

==> QCDQED/Data/TeX/results/combined_M1_M2/2GeV/dm_ud.dat <==
1.208(43)

==> QCDQED/Data/TeX/results/combined_M1_M2/3GeV/dm_ud.dat <==
1.091(40)

==> QCDQED/Data/TeX/results/dM_Delta_m0.dat <==
2.85(35)

==> QCDQED/Data/TeX/results/dM_Delta_p0.dat <==
-1.59(18)

==> QCDQED/Data/TeX/results/dM_Delta_pm.dat <==
-4.41(50)

==> QCDQED/Data/TeX/results/dM_Delta_pp0.dat <==
-2.06(38)

==> QCDQED/Data/TeX/results/dM_Delta_ppm.dat <==
-4.76(55)

==> QCDQED/Data/TeX/results/dM_Delta_ppp.dat <==
-0.48(26)

==> QCDQED/Data/TeX/results/dM_np_feyn.dat <==
1.73(69)

==> QCDQED/Data/TeX/results/dM_np_feyn_QCD.dat <==
3.10(59)

==> QCDQED/Data/TeX/results/dM_np_feyn_QED.dat <==
-1.16(25)

==> QCDQED/Data/TeX/results/dM_pi2.dat <==
1185(33)

==> QCDQED/Data/fit_Lla/GeV/M_Delta_0.dat <==
#jkf
1.2516422433484682e+00	1.2560409441119884e+00	1.2306017878355109e+00	1.2419294229758988e+00	1.2428918186411282e+00	1.2610259208620294e+00	1.2566941392360722e+00	1.2448971843530741e+00	1.2467281763020177e+00	1.2366217807561584e+00	1.2656339092738962e+00	1.2534218348519948e+00	1.2523431787610153e+00	1.2270529450188972e+00	1.2431080765218836e+00	

#ae
1.2473755575233354e+00	3.9190627752353872e-02	

#avr_err(smart_print)
1.247(39)



==> QCDQED/Data/fit_Lla/GeV/M_Delta_minus.dat <==
#jkf
1.2549945698630556e+00	1.2594661069403739e+00	1.2338856545884953e+00	1.2450879625995961e+00	1.2458887681781887e+00	1.2643743574520290e+00	1.2599327680288483e+00	1.2479108788366520e+00	1.2502298516616270e+00	1.2399627148329548e+00	1.2690674476833173e+00	1.2569704145494507e+00	1.2554306414804755e+00	1.2299931405919438e+00	1.2464347926590267e+00	

#ae
1.2506420046630689e+00	3.9528981963087531e-02	

#avr_err(smart_print)
1.251(40)



==> QCDQED/Data/fit_Lla/GeV/M_Delta_plus.dat <==
#jkf
1.2494735398628047e+00	1.2538061582686106e+00	1.2284823177398176e+00	1.2399528621353528e+00	1.2408926393786379e+00	1.2588682028502551e+00	1.2546025814905140e+00	1.2428396707929019e+00	1.2444533696378151e+00	1.2341950400739263e+00	1.2635172898478362e+00	1.2511472507002297e+00	1.2507019070528704e+00	1.2251840568792149e+00	1.2409564118976260e+00	

#ae
1.2452715532405609e+00	3.9124868199105454e-02	

#avr_err(smart_print)
1.245(39)



==> QCDQED/Data/fit_Lla/GeV/M_Delta_plus_plus.dat <==
#jkf
1.2484806539820577e+00	1.2527604348468557e+00	1.2275181979687613e+00	1.2391324390071312e+00	1.2398218207254805e+00	1.2578862358524323e+00	1.2536576580532659e+00	1.2417224978799382e+00	1.2434057928799633e+00	1.2331556291322245e+00	1.2626953026327818e+00	1.2501323120097516e+00	1.2496999128259638e+00	1.2243348969153216e+00	1.2399716220583117e+00	

#ae
1.2442916937846826e+00	3.9125362496572724e-02	

#avr_err(smart_print)
1.244(39)



==> QCDQED/Data/fit_Lla/GeV/M_n.dat <==
#jkf
9.6388812796564571e-01	9.5816928640744148e-01	9.6027854297455018e-01	9.5543573336646703e-01	9.6193143513207957e-01	9.5680761293254368e-01	9.5449635639602548e-01	9.5909988585762962e-01	9.7128514161173340e-01	9.6161012248204714e-01	9.6243140855505083e-01	9.6639803610783348e-01	9.5184950825595349e-01	9.6822497535894525e-01	9.6837115172772659e-01	

#ae
9.6135182167544486e-01	2.0217426561301505e-02	

#avr_err(smart_print)
0.961(20)



==> QCDQED/Data/fit_Lla/GeV/M_np.dat <==
#jkf
9.6264168986827847e-01	9.5705733865412923e-01	9.5909964170545225e-01	9.5452939725083741e-01	9.6054340163149188e-01	9.5594114638682459e-01	9.5351396254871679e-01	9.5769029758034596e-01	9.7017556590553722e-01	9.6182505093392312e-01	9.6109169769695790e-01	9.6521714844337891e-01	9.5062086726477690e-01	9.6667653250549290e-01	9.6748379140831686e-01	

#ae
9.6027383531896404e-01	2.0109076057291838e-02	

#avr_err(smart_print)
0.960(20)



==> QCDQED/Data/fit_Lla/GeV/M_np_QCD.dat <==
#jkf
9.6125628049455047e-01	9.5531733794062834e-01	9.5757586680867712e-01	9.5304532930818575e-01	9.5891226815890773e-01	9.5435490659354616e-01	9.5190011237188965e-01	9.5620802145265515e-01	9.6864821801771661e-01	9.5917026165467090e-01	9.5957320871993768e-01	9.6377462174249995e-01	9.4879256870520612e-01	9.6532934039143958e-01	9.6607656079135695e-01	

#ae
9.5866232687679109e-01	2.0374906580633966e-02	

#avr_err(smart_print)
0.959(20)



==> QCDQED/Data/fit_Lla/GeV/M_np_QED.dat <==
#jkf
9.6342394305546053e-01	9.5798579960505847e-01	9.5999088058410875e-01	9.5530104375850222e-01	9.6151892150236673e-01	9.5678353479913347e-01	9.5431593280124427e-01	9.5832345129134899e-01	9.7098255156029289e-01	9.6125982346337135e-01	9.6189822951849024e-01	9.6615240460031948e-01	9.5148209140892415e-01	9.6757837572491190e-01	9.6819296676860533e-01	

#ae
9.6101266336280933e-01	2.0057069731160712e-02	

#avr_err(smart_print)
0.961(20)



==> QCDQED/Data/fit_Lla/GeV/M_p.dat <==
#jkf
9.6137753304336493e-01	9.5591815184468687e-01	9.5789064632976106e-01	9.5350122528655623e-01	9.5911094893477467e-01	9.5503928536303484e-01	9.5252445240439987e-01	9.5623598433804535e-01	9.6903472447701233e-01	9.6056335559696893e-01	9.5844018786439500e-01	9.6401507067834946e-01	9.4935677528282858e-01	9.6508940545470812e-01	9.6655962508150506e-01	

#ae
9.5897715813202622e-01	1.9979809451305175e-02	

#avr_err(smart_print)
0.959(20)



==> QCDQED/Data/fit_Lla/GeV/fit/M_Delta_0.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 7
Simultaneous fit of M_Delta_0

[The fit converged for all jkf indices]
----------

#jkf#M0
1.2265778557224647e+00	1.2287550419908799e+00	1.1910313602464779e+00	1.2097254472410612e+00	1.2094425133933391e+00	1.2366689063654028e+00	1.2274977710055088e+00	1.2163166750697421e+00	1.2156229273478323e+00	1.2088821744176248e+00	1.2368268342206350e+00	1.2230156134497334e+00	1.2203947841615623e+00	1.1931502144682204e+00	1.2216108346376053e+00	

#ae#M0
1.2177012635825393e+00	4.9291170697522105e-02	

#jkf#c_L3
5.3691649183013732e+00	4.4024320114403643e+00	4.4107221674944821e+00	5.5228820792140860e+00	4.9148828785990730e+00	3.2944259571675820e+00	4.8982375710508546e+00	4.1747922972733571e+00	3.2610536490102144e+00	4.6223730766251983e+00	9.0294260275297744e-01	4.1105964676649487e+00	4.8005284656974805e+00	5.3830374548387008e+00	6.0134715236609217e+00	

#ae#c_L3
4.4054362080527740e+00	4.4666540161900272e+00	

#jkf#c_L4
-1.9669062653051711e+01	-1.9054960195816804e+01	-1.8240177570694843e+01	-2.1572328397781995e+01	-1.8883473696412373e+01	-1.3736192570069086e+01	-1.7382045640264685e+01	-1.6499422802384387e+01	-1.5304524205805411e+01	-1.7794633953275845e+01	-9.0543990535706946e+00	-1.8523583093026893e+01	-1.9148559953475964e+01	-2.2453629402182994e+01	-2.3405821678431398e+01	

#ae#c_L4
-1.8048187657749676e+01	1.2826114392313517e+01	

#jkf#c_L32
9.7616301938539962e+00	1.2867291770753447e+01	1.2200872696086579e+01	1.1466915013146334e+01	1.0725950008118264e+01	1.0099942947558102e+01	8.3850900678770266e+00	1.0596838314716857e+01	1.2234325597637802e+01	1.0461960320750787e+01	1.3152022827890351e+01	1.2444734355821211e+01	1.1054709689179928e+01	1.3548386683724459e+01	1.1550177641015900e+01	

#ae#c_L32
1.1370056541875401e+01	5.0977509986963243e+00	

#jkf#c_l
2.7891872081481162e+00	3.0722119249546833e+00	5.3020975682110238e+00	3.9592055253806739e+00	4.2266981165978903e+00	2.6104171508948451e+00	3.4948909562830446e+00	3.3803212971549139e+00	3.7308533610404973e+00	3.2869034622396218e+00	3.2092986247750841e+00	3.6160167745584637e+00	3.9098216148095495e+00	4.2513744788606926e+00	2.1115317910036104e+00	

#ae#c_l
3.5300553236608474e+00	2.7872981562370867e+00	

#jkf#c_a2
-1.1025746283188727e+00	-1.1439306302254444e+00	-7.4679197577475642e-01	-1.0378791398624032e+00	-1.0952196922755164e+00	-1.1023336075584973e+00	-1.2671450714466395e+00	-6.9308741805375285e-01	-9.9603685011301113e-01	-7.3346524233404120e-01	-1.3713603457137200e+00	-1.1156400383652709e+00	-1.4125072952666489e+00	-8.4390105688308659e-01	-8.4128970260377600e-01	

#ae#c_a2
-1.0335441796530291e+00	8.1235913233565737e-01	

#jkf#c_l32
2.9615541980698237e+00	2.7165367723865055e+00	-4.5311866306972730e+00	-1.0811752929062954e-01	-1.4940609354094381e+00	3.8038746086893993e+00	4.2215327973565242e-01	1.2977662174950553e+00	8.0629693144628978e-01	1.4395549996887040e+00	3.0078653263427726e+00	8.9241827485977177e-01	-3.0581281896014967e-01	-4.2504559906046169e-01	6.0882696717251106e+00	

#ae#c_l32
1.1048044511347421e+00	9.0036553634216947e+00	

#jkf#CH2_RED
8.8101956523087455e-01	8.5901356115712657e-01	9.1718735030091270e-01	6.6013558573620379e-01	6.4147324602119493e-01	1.0561426076661538e+00	8.8498699430429928e-01	1.0344014903890271e+00	7.5582989981076620e-01	6.4895849219935109e-01	8.7807148397922241e-01	8.0134148509338954e-01	7.2823103661465671e-01	7.6827972292956304e-01	7.9125260925726448e-01	

#ae#CH2_RED
8.2042167537933375e-01	4.6037857945963540e-01	

#jkf#data_x_1
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.4096823539709911e-02	5.4053532380173075e-02	5.4134305271794095e-02	5.3847982647270379e-02	5.3714375646395147e-02	5.4036674545058561e-02	5.3948426600816030e-02	5.3542608490842025e-02	5.3799681407218455e-02	5.3950511680314638e-02	5.3810795668788235e-02	5.4199928916435443e-02	5.4151500474367877e-02	5.3544422263461844e-02	5.3783132027534021e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_2
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4230646655398516e-02	1.4337328559621016e-02	1.4202793571311705e-02	1.4202157674695046e-02	1.4166281241027177e-02	1.4279644765484781e-02	1.3974407869206153e-02	1.4303533414362843e-02	1.4061291695178692e-02	1.4101824364120670e-02	1.4166004206961760e-02	1.4271500192710361e-02	1.4090488148997108e-02	1.4214797723587139e-02	1.4199707095560659e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_3
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
2.1217536798857212e-02	2.1338934048832772e-02	2.1511067742200875e-02	2.1548301305109943e-02	2.1190858055582646e-02	2.1454194614923462e-02	2.1237157563077279e-02	2.1190981869138713e-02	2.1384047684624662e-02	2.1425545371753698e-02	2.1321031221249630e-02	2.1109130385907605e-02	2.1283813732775471e-02	2.1378178925587944e-02	2.1439727102088552e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_4
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.0608189531361711e-02	2.0860814771380781e-02	2.0687545419015629e-02	2.0825983989653359e-02	2.0431341365379663e-02	2.0414617418970351e-02	2.0672754388777432e-02	2.0784025379367462e-02	2.0651001496230927e-02	2.0792357661023934e-02	2.0848006816533721e-02	2.0817662777471393e-02	2.0605586932019880e-02	2.0882464964142922e-02	2.0602647747338623e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_5
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9994193594876461e-02	2.0173155256174736e-02	2.0120772578515040e-02	2.0110527920087860e-02	2.0076244897484184e-02	2.0036516306608711e-02	2.0076449951700479e-02	2.0162452423018937e-02	2.0004030068781275e-02	2.0077696517227867e-02	1.9908467437411235e-02	1.9758385764135786e-02	2.0076231495913897e-02	1.9946673590493361e-02	2.0146726246600150e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_6
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9544870462271768e-02	1.9512654185048946e-02	1.9615654246065786e-02	1.9709310058084899e-02	1.9640271132150146e-02	1.9614299933741874e-02	1.9644788768264542e-02	1.9590339330152216e-02	1.9574771320334867e-02	1.9544339526883951e-02	1.9633774226211580e-02	1.9714275686347319e-02	1.9585828882176280e-02	1.9618946369193140e-02	1.9613845355754798e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_7
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9470024743499324e-02	1.9303456512829536e-02	1.9293530065814499e-02	1.9539684890219528e-02	1.9410779744846490e-02	1.9377875444638266e-02	1.9413421320932905e-02	1.9359764953850968e-02	1.9364499231773726e-02	1.9474101372616154e-02	1.9077781994730827e-02	1.9266031045239079e-02	1.9557924184421299e-02	1.9366514391878371e-02	1.9353412654671803e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_8
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5705371832024336e-02	2.5757172719468771e-02	2.5644843156074022e-02	2.5671187674919958e-02	2.5654914543754487e-02	2.5780655100753745e-02	2.5542575312811858e-02	2.5668936220469368e-02	2.5866287962164558e-02	2.5742055564126044e-02	2.5699071693031685e-02	2.5766980044309135e-02	2.5693942267984014e-02	2.5671332711864843e-02	2.5587938999895705e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_9
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.2852535134753363e-02	3.2543120914188720e-02	3.2729259618814371e-02	3.3168337378422709e-02	3.2768585401916753e-02	3.2912141820177147e-02	3.2392130573283669e-02	3.2715975189385002e-02	3.2976684161163450e-02	3.2819880346309935e-02	3.2976998401275520e-02	3.2509874790042553e-02	3.2667116962498827e-02	3.2861005299549106e-02	3.3008687770749563e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_10
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.3607358838372273e-02	4.3892880764624824e-02	4.3852221538210785e-02	4.3889087044906204e-02	4.3373356794470498e-02	4.3741663013584779e-02	4.3876889113383825e-02	4.3649115921618728e-02	4.3767399085678046e-02	4.3787982153495865e-02	4.3828749572866511e-02	4.3859517412444302e-02	4.3586261349119033e-02	4.3789158067236995e-02	4.3645940985547124e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_11
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2896636478347778e-02	1.2857521445163486e-02	1.2734549233625155e-02	1.2792126373592394e-02	1.2710171389466739e-02	1.2679814927858142e-02	1.2689401562043189e-02	1.2803245497434727e-02	1.2761073498920351e-02	1.2803656484771098e-02	1.2764189052476782e-02	1.2833899180847218e-02	1.2636402843404997e-02	1.2645344486302515e-02	1.2755317399816946e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_12
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9033489182942277e-02	1.9033057792408915e-02	1.8960354087090021e-02	1.9142482519123195e-02	1.9073623318048568e-02	1.9079464652406085e-02	1.9191111495671508e-02	1.8979402484017908e-02	1.8842665213377133e-02	1.9082274116694616e-02	1.9119105967089420e-02	1.9059425309656139e-02	1.9051296744189997e-02	1.9115120444460856e-02	1.9208719527071514e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_13
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1968758553285945e-02	3.1968863369501131e-02	3.1869460920949721e-02	3.1759149579557736e-02	3.1787598260093135e-02	3.1879985050679162e-02	3.1730025397486719e-02	3.1843817765474305e-02	3.1718286796936078e-02	3.2115029146334483e-02	3.1851617253171656e-02	3.2026753443815191e-02	3.1851690996649765e-02	3.1735135900982765e-02	3.2008838677966910e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_14
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.5234977244409683e-02	4.4951831508560247e-02	4.5040314149733744e-02	4.5114333935207050e-02	4.4874662295209714e-02	4.5005678808674378e-02	4.5272717042266993e-02	4.5289579963911163e-02	4.5258726401514848e-02	4.5192490331558970e-02	4.4861102685859050e-02	4.5041108510652149e-02	4.4929637527266954e-02	4.5091947786221276e-02	4.5067322979037400e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_15
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.1904305752710121e-02	5.2407937952566958e-02	5.2022639617759117e-02	5.2235567877340704e-02	5.2291846401939721e-02	5.1642724664339307e-02	5.1791155674145474e-02	5.2150706871205078e-02	5.1812033535920149e-02	5.1859738524764942e-02	5.1403915804319966e-02	5.2361924938430449e-02	5.2442593540148782e-02	5.1940245129641141e-02	5.1930659478532398e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_16
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9421871171898271e-03	7.9771692836506994e-03	8.0703948743528937e-03	7.9669971983197911e-03	8.0196232631755716e-03	7.9682464741488816e-03	7.9707267866642832e-03	8.0757065795249924e-03	8.1333483744479435e-03	8.0293060992997559e-03	8.0244448661779579e-03	7.9536643886034125e-03	7.9196110183667977e-03	7.9315191900569196e-03	8.0564188751690614e-03	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_17
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2078762885482909e-02	1.1914016590749192e-02	1.2052048325768082e-02	1.1927905034484682e-02	1.2059209622801780e-02	1.2028245856043021e-02	1.2081636573637311e-02	1.2034628228932965e-02	1.1918661561851618e-02	1.1930642684780571e-02	1.1954097715548596e-02	1.1947842777263573e-02	1.1990971268073743e-02	1.1981383284918649e-02	1.1959548939059716e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_18
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1437406408974579e-02	2.1224427618166626e-02	2.1019449074922571e-02	2.1277925110582269e-02	2.1345558130570392e-02	2.1217058070132702e-02	2.1161005580534305e-02	2.1275473109870408e-02	2.1234754180685503e-02	2.1177445136879622e-02	2.1267521133523100e-02	2.1205867798365856e-02	2.1131027487373843e-02	2.1172161556450179e-02	2.1211863105224743e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_y
1.4722301800164894e+00	1.4770657830478333e+00	1.4805464551588574e+00	1.4788707266801280e+00	1.4699600884475528e+00	1.4724673555378407e+00	1.4765516220047021e+00	1.4797234580397447e+00	1.4758661005951457e+00	1.4660378958500651e+00	1.4731900998645462e+00	1.4719600435566713e+00	1.4712063221373937e+00	1.4733951312427913e+00	1.4752096320343420e+00	
1.2966628769167781e+00	1.3054244423044350e+00	1.3157547375111476e+00	1.3095404561112474e+00	1.3098827297258757e+00	1.3067973160824731e+00	1.3065397197690642e+00	1.3007264620311110e+00	1.3010471838842121e+00	1.3028871194446445e+00	1.3039399427485885e+00	1.3059778932284216e+00	1.3011278259181061e+00	1.2973593009100537e+00	1.2942439815950073e+00	
1.3882172745307169e+00	1.3995594098736086e+00	1.4114593580490171e+00	1.3960568008340872e+00	1.3955150561965035e+00	1.3971829318692952e+00	1.3897624856372723e+00	1.4022984567883892e+00	1.3991876640230074e+00	1.3894712273276391e+00	1.4046083596531920e+00	1.3924173795409409e+00	1.3910018423178696e+00	1.3984499833215989e+00	1.3824335358220072e+00	
1.3122549342723409e+00	1.3253191378256479e+00	1.3071198477218013e+00	1.3152595761399954e+00	1.3192742866871379e+00	1.2964697128558285e+00	1.3084545632250668e+00	1.3147966484753049e+00	1.3333139508284728e+00	1.3131161762865886e+00	1.3062587561403445e+00	1.3092024582209469e+00	1.3107270624408460e+00	1.3068318369476009e+00	1.3074618946344425e+00	
1.3273132067965234e+00	1.3254939629975102e+00	1.3335343961416992e+00	1.3281892838220068e+00	1.3270513685571501e+00	1.3227886458003004e+00	1.3326791530794313e+00	1.3325889395419577e+00	1.3239857200869352e+00	1.3188863555647257e+00	1.3195824481759455e+00	1.3316173345530229e+00	1.3262822389540436e+00	1.3294819793401773e+00	1.3257028943628890e+00	
1.3257540878729634e+00	1.3318513319249283e+00	1.3340255210744394e+00	1.3290607281973830e+00	1.3276345558804199e+00	1.3298922361967436e+00	1.3261167711173780e+00	1.3329438796975124e+00	1.3299717556527999e+00	1.3227304967948648e+00	1.3282542488935380e+00	1.3300746307003917e+00	1.3294068943321602e+00	1.3199268596051299e+00	1.3178557511719771e+00	
1.3025515933840812e+00	1.3115605049324357e+00	1.3121118551499351e+00	1.3077475075883658e+00	1.3061851036118588e+00	1.3067114692173964e+00	1.3104282256728725e+00	1.3134334772711220e+00	1.3084529997185979e+00	1.3004440805052444e+00	1.3062502401979326e+00	1.3147152746182436e+00	1.3036296782850134e+00	1.3034187852765138e+00	1.3024067539882977e+00	
1.3438947103152630e+00	1.3455536991003585e+00	1.3545638494740964e+00	1.3553670162715907e+00	1.3471021639442826e+00	1.3480541821244039e+00	1.3464986907216518e+00	1.3509250596208366e+00	1.3470554870029678e+00	1.3414198304181553e+00	1.3484503064196354e+00	1.3430714274008553e+00	1.3451661752978574e+00	1.3432583423137674e+00	1.3437653668845186e+00	
1.3820306354813328e+00	1.3951836138339961e+00	1.4096812665483760e+00	1.3937359765067856e+00	1.3839602422193760e+00	1.3872830873810187e+00	1.3955272537898840e+00	1.3934917534716231e+00	1.3771897372094271e+00	1.3808785745672403e+00	1.3802790017260111e+00	1.3923796528679799e+00	1.3911607005752431e+00	1.3876488495495911e+00	1.3851074143874100e+00	
1.4215687632235230e+00	1.4225080467690192e+00	1.4293523680909488e+00	1.4247821284083018e+00	1.4265765032012685e+00	1.4232686066996203e+00	1.4259335961254918e+00	1.4262975096930746e+00	1.4177784389749453e+00	1.4114838799274609e+00	1.4182078199508952e+00	1.4211690959186489e+00	1.4262796358308654e+00	1.4194000308512149e+00	1.4146571010660491e+00	
1.3225408787619397e+00	1.3283316451634417e+00	1.3260367972777429e+00	1.3312055848494324e+00	1.3224023176271784e+00	1.3300454621855669e+00	1.3277588117502803e+00	1.3304439629896634e+00	1.3162642040497949e+00	1.3208506830267970e+00	1.3197650219529373e+00	1.3397217564808241e+00	1.3168835455874588e+00	1.3252311602707911e+00	1.3309614099013671e+00	
1.3593095633969567e+00	1.3637058534749100e+00	1.3597797728469188e+00	1.3562225440943818e+00	1.3513199599109871e+00	1.3565022911559779e+00	1.3572648611686551e+00	1.3597133712402851e+00	1.3539477186485600e+00	1.3507474485136555e+00	1.3442529130978143e+00	1.3566638563903344e+00	1.3555699156330501e+00	1.3500894005131063e+00	1.3482728016773444e+00	
1.4019519666046671e+00	1.4074546121121825e+00	1.4097823544002241e+00	1.4059834717778399e+00	1.4070077449081027e+00	1.4042468094470590e+00	1.4099036241607938e+00	1.4102825291995318e+00	1.4032742895074395e+00	1.3963028015214074e+00	1.4053017654121840e+00	1.4085456936115157e+00	1.4015941368014833e+00	1.4021823955402473e+00	1.4007793533536130e+00	
1.4347391985737554e+00	1.4369608234516800e+00	1.4404105399393075e+00	1.4409578765270601e+00	1.4357882940720739e+00	1.4367524882639795e+00	1.4406103072885137e+00	1.4356969837813587e+00	1.4359673641283219e+00	1.4275969586838557e+00	1.4361103226194016e+00	1.4379977038113381e+00	1.4368465644283821e+00	1.4338490632516274e+00	1.4314408410898749e+00	
1.4530556056140103e+00	1.4496283262965648e+00	1.4513638863089726e+00	1.4538816762325952e+00	1.4534896805077928e+00	1.4589205607346738e+00	1.4601910312783817e+00	1.4548232378015882e+00	1.4496637272623503e+00	1.4471683596623757e+00	1.4523184691652498e+00	1.4474226687535607e+00	1.4500154500721572e+00	1.4425303141371444e+00	1.4467295572792127e+00	
1.3171296236600805e+00	1.3216821693099530e+00	1.3014751752056057e+00	1.3060078358806695e+00	1.3135419082169006e+00	1.3159567906520608e+00	1.3118822122889104e+00	1.3145209624416769e+00	1.3053200604016750e+00	1.2997083483312932e+00	1.3208202003010154e+00	1.3124238932228058e+00	1.3232807656045189e+00	1.3015351754330584e+00	1.3104687268882422e+00	
1.3458373842347575e+00	1.3528117253534204e+00	1.3540860907474277e+00	1.3484829260976083e+00	1.3422712967539268e+00	1.3488072288729884e+00	1.3578175301241040e+00	1.3491568927635584e+00	1.3516076824033116e+00	1.3239179665015650e+00	1.3501094702754042e+00	1.3436319407631876e+00	1.3475848163454867e+00	1.3333339160618078e+00	1.3380109761334102e+00	
1.3082614923879845e+00	1.3181168230538722e+00	1.3238294571318749e+00	1.3268044896223616e+00	1.3202659811133088e+00	1.3045078557164942e+00	1.3157864467840645e+00	1.3098846753081188e+00	1.3165597741320398e+00	1.3088163285543506e+00	1.3134666876322845e+00	1.3210917293060591e+00	1.3222703556637101e+00	1.3162120368624783e+00	1.3065778137813200e+00	

#plot#xiexiyeyytheyth
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.4742853929476070e+00	1.4236559497629930e-02	1.4682135765666706e+00	1.1213260699495600e-02	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3038607992120781e+00	2.0389834278487364e-02	1.3109201391782395e+00	1.2826253962622597e-02	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3958414510523429e+00	2.6401501749910586e-02	1.3857092992399127e+00	2.3375181124644380e-02	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3123907228468241e+00	3.1592157959296610e-02	1.3586902058664851e+00	1.4874840714829028e-02	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3270118618516211e+00	1.6375722530437849e-02	1.3294695197146931e+00	1.3943446834467856e-02	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3276999832741756e+00	1.6557875586584423e-02	1.3174740628724093e+00	1.3969137183510557e-02	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3073365032945272e+00	1.5872405077981579e-02	1.3123957514251061e+00	1.4405541866458012e-02	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3469430871540160e+00	1.4721037494149575e-02	1.3509698305838325e+00	1.4256823358058491e-02	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3890358506743530e+00	2.9661159443455772e-02	1.3887269302996426e+00	1.5145837151534936e-02	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.4219509016487550e+00	1.7844624332757013e-02	1.4271501411897782e+00	1.4080584854931764e-02	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.3258962161250143e+00	2.2724123392135830e-02	1.3283532025704705e+00	1.2456748647460448e-02	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.3548908181175292e+00	1.8553617649586056e-02	1.3408929993327834e+00	1.3019453308519793e-02	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.4049729032238860e+00	1.4469679021667920e-02	1.3854983047580736e+00	1.3905199479140968e-02	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.4361150219940355e+00	1.2561045473648223e-02	1.4420597164533606e+00	1.3226048576548001e-02	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	1.4514135034071087e+00	1.6787468755854851e-02	1.4554926393524354e+00	1.6171179288363830e-02	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.3117169231892312e+00	2.7371805679319267e-02	1.3117431412481471e+00	1.6516833119298909e-02	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.3458311895621311e+00	3.1413224367473895e-02	1.3187761042529318e+00	1.6336415122058925e-02	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.3154967964700215e+00	2.4415897141701514e-02	1.3491448907444237e+00	1.7289603584314410e-02	

#plot#xiexiytheyth#L=inf
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.4685648452270703e+00	3.4613508972788025e-02	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2818329886998630e+00	1.9669140956834912e-02	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3148106648437785e+00	2.1567925907974232e-02	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3118685114979134e+00	2.2048952950281676e-02	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3088211117211079e+00	2.0770375999168859e-02	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3068232203692995e+00	2.1222115280927486e-02	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3057226633276153e+00	1.9635284689102202e-02	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3350794934840355e+00	2.3801462334678843e-02	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3683057636708009e+00	2.6154753632705627e-02	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.4200496763127011e+00	3.1151384921590888e-02	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.2813279695459237e+00	2.0978649356383449e-02	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.3103412973582829e+00	2.1801391484809980e-02	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.3700205805866195e+00	2.6391391279084315e-02	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.4324486868090252e+00	3.0811585162110973e-02	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	1.4655173883974799e+00	3.4076209913804861e-02	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.2698056203626751e+00	2.5996215385470874e-02	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.2879736562361486e+00	2.5641244385995739e-02	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.3304797407484941e+00	2.7455537912366559e-02	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2473755575233354e+00	3.9190627752353872e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	0.0000000000000000e+00	1.2497814141482488e+00	3.8682453015469714e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	0.0000000000000000e+00	1.2521907679581101e+00	3.8208894688111575e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	0.0000000000000000e+00	1.2546034960588845e+00	3.7768690985920866e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	0.0000000000000000e+00	1.2570194876724752e+00	3.7360629294209351e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	0.0000000000000000e+00	1.2594386422671981e+00	3.6983534981121544e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	0.0000000000000000e+00	1.2618608680689101e+00	3.6636263090268302e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	0.0000000000000000e+00	1.2642860808585608e+00	3.6317692272833851e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	0.0000000000000000e+00	1.2667142029889755e+00	3.6026720486719448e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	0.0000000000000000e+00	1.2691451625719998e+00	3.5762262102889193e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	0.0000000000000000e+00	1.2715788927998253e+00	3.5523246136678115e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	0.0000000000000000e+00	1.2740153313732903e+00	3.5308615376732189e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	0.0000000000000000e+00	1.2764544200164021e+00	3.5117326224296079e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	0.0000000000000000e+00	1.2788961040610480e+00	3.4948349085836619e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	0.0000000000000000e+00	1.2813403320893595e+00	3.4800669185731457e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	0.0000000000000000e+00	1.2837870556238293e+00	3.4673287685163111e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	0.0000000000000000e+00	1.2862362288572837e+00	3.4565223009815238e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	0.0000000000000000e+00	1.2886878084163500e+00	3.4475512303345467e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	0.0000000000000000e+00	1.2911417531532616e+00	3.4403212936491810e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	0.0000000000000000e+00	1.2935980239617704e+00	3.4347404013332375e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	0.0000000000000000e+00	1.2960565836137083e+00	3.4307187826883571e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	0.0000000000000000e+00	1.2985173966132926e+00	3.4281691225916767e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	0.0000000000000000e+00	1.3009804290667870e+00	3.4270066863681579e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	0.0000000000000000e+00	1.3034456485654919e+00	3.4271494307106035e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	0.0000000000000000e+00	1.3059130240803594e+00	3.4285180992031192e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	0.0000000000000000e+00	1.3083825258667923e+00	3.4310363016119248e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	0.0000000000000000e+00	1.3108541253783956e+00	3.4346305766263754e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	0.0000000000000000e+00	1.3133277951886240e+00	3.4392304381687964e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	0.0000000000000000e+00	1.3158035089194187e+00	3.4447684057438824e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	0.0000000000000000e+00	1.3182812411760563e+00	3.4511800195784842e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	0.0000000000000000e+00	1.3207609674875278e+00	3.4584038415129338e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	0.0000000000000000e+00	1.3232426642518584e+00	3.4663814427542114e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	0.0000000000000000e+00	1.3257263086858551e+00	3.4750573796999092e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	0.0000000000000000e+00	1.3282118787788317e+00	3.4843791590917043e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	0.0000000000000000e+00	1.3306993532499123e+00	3.4942971937719239e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	0.0000000000000000e+00	1.3331887115085717e+00	3.5047647502999268e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	0.0000000000000000e+00	1.3356799336180938e+00	3.5157378896424937e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	0.0000000000000000e+00	1.3381730002616885e+00	3.5271754020940474e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	0.0000000000000000e+00	1.3406678927110123e+00	3.5390387375085035e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	0.0000000000000000e+00	1.3431645927968849e+00	3.5512919318424374e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	0.0000000000000000e+00	1.3456630828820046e+00	3.5639015309226134e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	0.0000000000000000e+00	1.3481633458354938e+00	3.5768365122598358e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	0.0000000000000000e+00	1.3506653650091180e+00	3.5900682056440238e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	0.0000000000000000e+00	1.3531691242150379e+00	3.6035702131656216e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	0.0000000000000000e+00	1.3556746077049715e+00	3.6173183292267944e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	0.0000000000000000e+00	1.3581818001506563e+00	3.6312904610260786e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	0.0000000000000000e+00	1.3606906866255017e+00	3.6454665499266903e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	0.0000000000000000e+00	1.3632012525873471e+00	3.6598284940500124e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	0.0000000000000000e+00	1.3657134838622385e+00	3.6743600723753662e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	0.0000000000000000e+00	1.3682273666291456e+00	3.6890468705695394e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	0.0000000000000000e+00	1.3707428874055578e+00	3.7038762087196801e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	0.0000000000000000e+00	1.3732600330338818e+00	3.7188370710992118e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	0.0000000000000000e+00	1.3757787906685994e+00	3.7339200380559469e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	0.0000000000000000e+00	1.3782991477641235e+00	3.7491172200780749e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	0.0000000000000000e+00	1.3808210920633026e+00	3.7644221940630260e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	0.0000000000000000e+00	1.3833446115865344e+00	3.7798299417893859e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	0.0000000000000000e+00	1.3858696946214493e+00	3.7953367905697019e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	0.0000000000000000e+00	1.3883963297131170e+00	3.8109403560436600e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	0.0000000000000000e+00	1.3909245056547532e+00	3.8266394870565303e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	0.0000000000000000e+00	1.3934542114788877e+00	3.8424342125544984e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	0.0000000000000000e+00	1.3959854364489646e+00	3.8583256904193459e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	0.0000000000000000e+00	1.3985181700513523e+00	3.8743161581565398e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	0.0000000000000000e+00	1.4010524019877346e+00	3.8904088853455907e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	0.0000000000000000e+00	1.4035881221678599e+00	3.9066081277571232e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	0.0000000000000000e+00	1.4061253207026261e+00	3.9229190830382905e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	0.0000000000000000e+00	1.4086639878974885e+00	3.9393478478676185e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	0.0000000000000000e+00	1.4112041142461589e+00	3.9559013764793302e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	0.0000000000000000e+00	1.4137456904245924e+00	3.9725874404589058e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	0.0000000000000000e+00	1.4162887072852377e+00	3.9894145897125262e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	0.0000000000000000e+00	1.4188331558515379e+00	4.0063921145164785e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	0.0000000000000000e+00	1.4213790273126681e+00	4.0235300085549819e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	0.0000000000000000e+00	1.4239263130184983e+00	4.0408389328587847e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	0.0000000000000000e+00	1.4264750044747674e+00	4.0583301805617533e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	0.0000000000000000e+00	1.4290250933384567e+00	4.0760156423960858e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	0.0000000000000000e+00	1.4315765714133544e+00	4.0939077728531656e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	0.0000000000000000e+00	1.4341294306458010e+00	4.1120195569415013e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	0.0000000000000000e+00	1.4366836631206030e+00	4.1303644774787894e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	0.0000000000000000e+00	1.4392392610571110e+00	4.1489564828619915e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	0.0000000000000000e+00	1.4417962168054488e+00	4.1678099552637030e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	0.0000000000000000e+00	1.4443545228428945e+00	4.1869396792106883e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	0.0000000000000000e+00	1.4469141717703915e+00	4.2063608105061247e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	0.0000000000000000e+00	1.4494751563092012e+00	4.2260888454631176e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	0.0000000000000000e+00	1.4520374692976747e+00	4.2461395904239196e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	0.0000000000000000e+00	1.4546011036881470e+00	4.2665291315455989e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	0.0000000000000000e+00	1.4571660525439458e+00	4.2872738048384901e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	0.0000000000000000e+00	1.4597323090365080e+00	4.3083901664510801e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	0.0000000000000000e+00	1.4622998664425997e+00	4.3298949632001212e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	0.0000000000000000e+00	1.4648687181416378e+00	4.3518051033509371e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	0.0000000000000000e+00	1.4674388576131012e+00	4.3741376276590041e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	0.0000000000000000e+00	1.4700102784340385e+00	4.3969096806886501e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	0.0000000000000000e+00	1.4725829742766563e+00	4.4201384824306980e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	0.0000000000000000e+00	1.4751569389059942e+00	4.4438413002446081e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	0.0000000000000000e+00	1.4777321661776741e+00	4.4680354211565701e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	0.0000000000000000e+00	1.4803086500357332e+00	4.4927381245479583e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	0.0000000000000000e+00	1.4828863845105165e+00	4.5179666552724762e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	0.0000000000000000e+00	1.4854653637166526e+00	4.5437381972439746e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	0.0000000000000000e+00	1.4880455818510852e+00	4.5700698475389656e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	0.0000000000000000e+00	1.4906270331911726e+00	4.5969785910608296e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	0.0000000000000000e+00	1.4932097120928471e+00	4.6244812758129555e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	0.0000000000000000e+00	1.4957936129888361e+00	4.6525945888311077e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	0.0000000000000000e+00	1.4983787303869309e+00	4.6813350328241646e-02	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1257725916998122e-04	1.2175722639634134e+00	2.4988195938628225e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	5.1257725916998122e-04	1.2199781205883269e+00	2.4302718211086864e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	5.1257725916998122e-04	1.2223874743981880e+00	2.3659576672434315e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	5.1257725916998122e-04	1.2248002024989624e+00	2.3058281375019057e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	5.1257725916998122e-04	1.2272161941125530e+00	2.2498370339790498e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	5.1257725916998122e-04	1.2296353487072758e+00	2.1979382970706160e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	5.1257725916998122e-04	1.2320575745089877e+00	2.1500836213399755e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	5.1257725916998122e-04	1.2344827872986384e+00	2.1062203255720488e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	5.1257725916998122e-04	1.2369109094290531e+00	2.0662894821570309e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	5.1257725916998122e-04	1.2393418690120777e+00	2.0302243271590525e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	5.1257725916998122e-04	1.2417755992399029e+00	1.9979489807689692e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	5.1257725916998122e-04	1.2442120378133679e+00	1.9693775090816240e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	5.1257725916998122e-04	1.2466511264564799e+00	1.9444133529890419e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	5.1257725916998122e-04	1.2490928105011259e+00	1.9229491394328252e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	5.1257725916998122e-04	1.2515370385294371e+00	1.9048668756869475e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	5.1257725916998122e-04	1.2539837620639072e+00	1.8900385105020501e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	5.1257725916998122e-04	1.2564329352973611e+00	1.8783268288113320e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	5.1257725916998122e-04	1.2588845148564280e+00	1.8695866312314645e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	5.1257725916998122e-04	1.2613384595933392e+00	1.8636661374750375e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	5.1257725916998122e-04	1.2637947304018482e+00	1.8604085451932893e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	5.1257725916998122e-04	1.2662532900537862e+00	1.8596536732296380e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	5.1257725916998122e-04	1.2687141030533702e+00	1.8612396206620307e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	5.1257725916998122e-04	1.2711771355068648e+00	1.8650043796582649e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	5.1257725916998122e-04	1.2736423550055698e+00	1.8707873499831291e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	5.1257725916998122e-04	1.2761097305204370e+00	1.8784307147113238e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	5.1257725916998122e-04	1.2785792323068699e+00	1.8877806490647974e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	5.1257725916998122e-04	1.2810508318184735e+00	1.8986883462203386e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	5.1257725916998122e-04	1.2835245016287018e+00	1.9110108546051920e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	5.1257725916998122e-04	1.2860002153594963e+00	1.9246117300923498e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	5.1257725916998122e-04	1.2884779476161339e+00	1.9393615133878238e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	5.1257725916998122e-04	1.2909576739276056e+00	1.9551380477621418e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	5.1257725916998122e-04	1.2934393706919363e+00	1.9718266552905355e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	5.1257725916998122e-04	1.2959230151259331e+00	1.9893201911969090e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	5.1257725916998122e-04	1.2984085852189093e+00	2.0075189960690219e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	5.1257725916998122e-04	1.3008960596899903e+00	2.0263307649452122e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	5.1257725916998122e-04	1.3033854179486495e+00	2.0456703508655676e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	5.1257725916998122e-04	1.3058766400581712e+00	2.0654595186815391e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	5.1257725916998122e-04	1.3083697067017661e+00	2.0856266629324369e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	5.1257725916998122e-04	1.3108645991510901e+00	2.1061065015769050e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	5.1257725916998122e-04	1.3133612992369628e+00	2.1268397554191732e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	5.1257725916998122e-04	1.3158597893220820e+00	2.1477728212644497e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	5.1257725916998122e-04	1.3183600522755716e+00	2.1688574452167254e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	5.1257725916998122e-04	1.3208620714491959e+00	2.1900504011097718e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	5.1257725916998122e-04	1.3233658306551153e+00	2.2113131778442822e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	5.1257725916998122e-04	1.3258713141450491e+00	2.2326116783773373e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	5.1257725916998122e-04	1.3283785065907341e+00	2.2539159322629416e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	5.1257725916998122e-04	1.3308873930655793e+00	2.2751998229526543e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	5.1257725916998122e-04	1.3333979590274245e+00	2.2964408305139607e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	5.1257725916998122e-04	1.3359101903023161e+00	2.3176197899910832e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	5.1257725916998122e-04	1.3384240730692236e+00	2.3387206653000758e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	5.1257725916998122e-04	1.3409395938456354e+00	2.3597303382979225e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	5.1257725916998122e-04	1.3434567394739596e+00	2.3806384124843306e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	5.1257725916998122e-04	1.3459754971086773e+00	2.4014370306630461e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	5.1257725916998122e-04	1.3484958542042016e+00	2.4221207058068940e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	5.1257725916998122e-04	1.3510177985033804e+00	2.4426861643178560e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	5.1257725916998122e-04	1.3535413180266125e+00	2.4631322008491812e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	5.1257725916998122e-04	1.3560664010615271e+00	2.4834595438518799e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	5.1257725916998122e-04	1.3585930361531948e+00	2.5036707310187041e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	5.1257725916998122e-04	1.3611212120948313e+00	2.5237699938200318e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	5.1257725916998122e-04	1.3636509179189658e+00	2.5437631503554641e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	5.1257725916998122e-04	1.3661821428890426e+00	2.5636575057801838e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	5.1257725916998122e-04	1.3687148764914301e+00	2.5834617596030295e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	5.1257725916998122e-04	1.3712491084278127e+00	2.6031859191928398e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	5.1257725916998122e-04	1.3737848286079373e+00	2.6228412188722228e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	5.1257725916998122e-04	1.3763220271427041e+00	2.6424400440164132e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	5.1257725916998122e-04	1.3788606943375663e+00	2.6619958596178182e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	5.1257725916998122e-04	1.3814008206862367e+00	2.6815231428150014e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	5.1257725916998122e-04	1.3839423968646705e+00	2.7010373189229116e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	5.1257725916998122e-04	1.3864854137253158e+00	2.7205547005396374e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	5.1257725916998122e-04	1.3890298622916155e+00	2.7400924293393622e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	5.1257725916998122e-04	1.3915757337527457e+00	2.7596684201957090e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	5.1257725916998122e-04	1.3941230194585761e+00	2.7793013073133588e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	5.1257725916998122e-04	1.3966717109148452e+00	2.7990103920765095e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	5.1257725916998122e-04	1.3992217997785343e+00	2.8188155923538318e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	5.1257725916998122e-04	1.4017732778534322e+00	2.8387373930287809e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	5.1257725916998122e-04	1.4043261370858788e+00	2.8587967975519341e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	5.1257725916998122e-04	1.4068803695606809e+00	2.8790152803398906e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	5.1257725916998122e-04	1.4094359674971886e+00	2.8994147398710309e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	5.1257725916998122e-04	1.4119929232455268e+00	2.9200174523538739e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	5.1257725916998122e-04	1.4145512292829716e+00	2.9408460258682354e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	5.1257725916998122e-04	1.4171108782104691e+00	2.9619233549027787e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	5.1257725916998122e-04	1.4196718627492788e+00	2.9832725752354183e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	5.1257725916998122e-04	1.4222341757377523e+00	3.0049170191237196e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	5.1257725916998122e-04	1.4247978101282248e+00	3.0268801707944350e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	5.1257725916998122e-04	1.4273627589840239e+00	3.0491856222391683e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	5.1257725916998122e-04	1.4299290154765856e+00	3.0718570293426468e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	5.1257725916998122e-04	1.4324965728826777e+00	3.0949180683867449e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	5.1257725916998122e-04	1.4350654245817156e+00	3.1183923929880702e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	5.1257725916998122e-04	1.4376355640531793e+00	3.1423035915433072e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	5.1257725916998122e-04	1.4402069848741164e+00	3.1666751452664642e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	5.1257725916998122e-04	1.4427796807167341e+00	3.1915303869152492e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	5.1257725916998122e-04	1.4453536453460718e+00	3.2168924603113949e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	5.1257725916998122e-04	1.4479288726177522e+00	3.2427842807689143e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	5.1257725916998122e-04	1.4505053564758106e+00	3.2692284965475001e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	5.1257725916998122e-04	1.4530830909505941e+00	3.2962474514536579e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	5.1257725916998122e-04	1.4556620701567304e+00	3.3238631487133907e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	5.1257725916998122e-04	1.4582422882911628e+00	3.3520972162388814e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	5.1257725916998122e-04	1.4608237396312502e+00	3.3809708734108886e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	5.1257725916998122e-04	1.4634064185329252e+00	3.4105048994934488e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	5.1257725916998122e-04	1.4659903194289139e+00	3.4407196037917129e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	5.1257725916998122e-04	1.4685754368270085e+00	3.4716347976570916e-02	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5757344742022410e-04	1.2236253602586795e+00	2.6739715926594312e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	4.5757344742022410e-04	1.2260312168835932e+00	2.6077760230911708e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	4.5757344742022410e-04	1.2284405706934545e+00	2.5457269537958436e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	4.5757344742022410e-04	1.2308532987942284e+00	2.4877577447199258e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	4.5757344742022410e-04	1.2332692904078195e+00	2.4338041625858103e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	4.5757344742022410e-04	1.2356884450025420e+00	2.3838021038163758e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	4.5757344742022410e-04	1.2381106708042540e+00	2.3376856410882028e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	4.5757344742022410e-04	1.2405358835939047e+00	2.2953853601183100e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	4.5757344742022410e-04	1.2429640057243194e+00	2.2568269734481269e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	4.5757344742022410e-04	1.2453949653073439e+00	2.2219302098274159e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	4.5757344742022410e-04	1.2478286955351696e+00	2.1906079832703877e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	4.5757344742022410e-04	1.2502651341086342e+00	2.1627658462951907e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	4.5757344742022410e-04	1.2527042227517462e+00	2.1383017283684226e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	4.5757344742022410e-04	1.2551459067963922e+00	2.1171059542139006e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	4.5757344742022410e-04	1.2575901348247036e+00	2.0990615285113381e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	4.5757344742022410e-04	1.2600368583591735e+00	2.0840446647142571e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	4.5757344742022410e-04	1.2624860315926276e+00	2.0719255273364219e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	4.5757344742022410e-04	1.2649376111516943e+00	2.0625691500212991e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	4.5757344742022410e-04	1.2673915558886053e+00	2.0558364867406261e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	4.5757344742022410e-04	1.2698478266971145e+00	2.0515855509885800e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	4.5757344742022410e-04	1.2723063863490525e+00	2.0496725979675959e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	4.5757344742022410e-04	1.2747671993486365e+00	2.0499533073304696e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	4.5757344742022410e-04	1.2772302318021311e+00	2.0522839286450448e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	4.5757344742022410e-04	1.2796954513008361e+00	2.0565223578315344e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	4.5757344742022410e-04	1.2821628268157033e+00	2.0625291197652443e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	4.5757344742022410e-04	1.2846323286021362e+00	2.0701682394434800e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	4.5757344742022410e-04	1.2871039281137400e+00	2.0793079910604063e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	4.5757344742022410e-04	1.2895775979239679e+00	2.0898215206185483e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	4.5757344742022410e-04	1.2920533116547626e+00	2.1015873430601587e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	4.5757344742022410e-04	1.2945310439114006e+00	2.1144897191934162e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	4.5757344742022410e-04	1.2970107702228717e+00	2.1284189208847951e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	4.5757344742022410e-04	1.2994924669872026e+00	2.1432713951553401e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	4.5757344742022410e-04	1.3019761114211996e+00	2.1589498390690336e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	4.5757344742022410e-04	1.3044616815141759e+00	2.1753631977874908e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	4.5757344742022410e-04	1.3069491559852566e+00	2.1924265980457294e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	4.5757344742022410e-04	1.3094385142439153e+00	2.2100612287379962e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	4.5757344742022410e-04	1.3119297363534379e+00	2.2281941794259887e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	4.5757344742022410e-04	1.3144228029970326e+00	2.2467582465193748e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	4.5757344742022410e-04	1.3169176954463566e+00	2.2656917157238731e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	4.5757344742022410e-04	1.3194143955322288e+00	2.2849381281789000e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	4.5757344742022410e-04	1.3219128856173483e+00	2.3044460365713226e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	4.5757344742022410e-04	1.3244131485708377e+00	2.3241687564481011e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	4.5757344742022410e-04	1.3269151677444622e+00	2.3440641169825468e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	4.5757344742022410e-04	1.3294189269503816e+00	2.3640942145845466e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	4.5757344742022410e-04	1.3319244104403154e+00	2.3842251719937993e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	4.5757344742022410e-04	1.3344316028860004e+00	2.4044269048458231e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	4.5757344742022410e-04	1.3369404893608456e+00	2.4246728971547317e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	4.5757344742022410e-04	1.3394510553226910e+00	2.4449399867000357e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	4.5757344742022410e-04	1.3419632865975823e+00	2.4652081609308565e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	4.5757344742022410e-04	1.3444771693644904e+00	2.4854603636983375e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	4.5757344742022410e-04	1.3469926901409022e+00	2.5056823128849836e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	4.5757344742022410e-04	1.3495098357692259e+00	2.5258623288126846e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	4.5757344742022410e-04	1.3520285934039435e+00	2.5459911731647522e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	4.5757344742022410e-04	1.3545489504994679e+00	2.5660618980506048e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	4.5757344742022410e-04	1.3570708947986467e+00	2.5860697047643197e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	4.5757344742022410e-04	1.3595944143218786e+00	2.6060118117330670e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	4.5757344742022410e-04	1.3621194973567929e+00	2.6258873311199072e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	4.5757344742022410e-04	1.3646461324484611e+00	2.6456971535261511e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	4.5757344742022410e-04	1.3671743083900973e+00	2.6654438402327656e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	4.5757344742022410e-04	1.3697040142142320e+00	2.6851315224244707e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	4.5757344742022410e-04	1.3722352391843085e+00	2.7047658068506290e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	4.5757344742022410e-04	1.3747679727866964e+00	2.7243536873936002e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	4.5757344742022410e-04	1.3773022047230787e+00	2.7439034620353304e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	4.5757344742022410e-04	1.3798379249032036e+00	2.7634246547362334e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	4.5757344742022410e-04	1.3823751234379704e+00	2.7829279417646249e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	4.5757344742022410e-04	1.3849137906328326e+00	2.8024250820422831e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	4.5757344742022410e-04	1.3874539169815034e+00	2.8219288510966618e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	4.5757344742022410e-04	1.3899954931599368e+00	2.8414529782389331e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	4.5757344742022410e-04	1.3925385100205816e+00	2.8610120866125573e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	4.5757344742022410e-04	1.3950829585868820e+00	2.8806216357843833e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	4.5757344742022410e-04	1.3976288300480120e+00	2.9002978665761455e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	4.5757344742022410e-04	1.4001761157538424e+00	2.9200577478599853e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	4.5757344742022410e-04	1.4027248072101117e+00	2.9399189250665567e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	4.5757344742022410e-04	1.4052748960738011e+00	2.9598996701790035e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	4.5757344742022410e-04	1.4078263741486985e+00	2.9800188330097715e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	4.5757344742022410e-04	1.4103792333811451e+00	3.0002957935802189e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	4.5757344742022410e-04	1.4129334658559469e+00	3.0207504154462793e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	4.5757344742022410e-04	1.4154890637924549e+00	3.0414029998346543e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	4.5757344742022410e-04	1.4180460195407929e+00	3.0622742404755217e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	4.5757344742022410e-04	1.4206043255782381e+00	3.0833851790386318e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	4.5757344742022410e-04	1.4231639745057352e+00	3.1047571610993988e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	4.5757344742022410e-04	1.4257249590445451e+00	3.1264117925802824e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	4.5757344742022410e-04	1.4282872720330189e+00	3.1483708966324644e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	4.5757344742022410e-04	1.4308509064234909e+00	3.1706564709387583e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	4.5757344742022410e-04	1.4334158552792897e+00	3.1932906454364383e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	4.5757344742022410e-04	1.4359821117718521e+00	3.2162956404744043e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	4.5757344742022410e-04	1.4385496691779438e+00	3.2396937254325971e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	4.5757344742022410e-04	1.4411185208769817e+00	3.2635071778467382e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	4.5757344742022410e-04	1.4436886603484456e+00	3.2877582430923667e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	4.5757344742022410e-04	1.4462600811693826e+00	3.3124690946934800e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	4.5757344742022410e-04	1.4488327770120004e+00	3.3376617953319754e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	4.5757344742022410e-04	1.4514067416413383e+00	3.3633582586395476e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	4.5757344742022410e-04	1.4539819689130182e+00	3.3895802118637082e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	4.5757344742022410e-04	1.4565584527710769e+00	3.4163491595020301e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	4.5757344742022410e-04	1.4591361872458604e+00	3.4436863480037154e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	4.5757344742022410e-04	1.4617151664519967e+00	3.4716127316393577e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	4.5757344742022410e-04	1.4642953845864293e+00	3.5001489396396857e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	4.5757344742022410e-04	1.4668768359265165e+00	3.5293152447036021e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	4.5757344742022410e-04	1.4694595148281915e+00	3.5591315329721901e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	4.5757344742022410e-04	1.4720434157241800e+00	3.5896172755625171e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	4.5757344742022410e-04	1.4746285331222748e+00	3.6207915017478901e-02	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4631559933070614e-04	1.2337708346403831e+00	3.1223779681737372e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	3.4631559933070614e-04	1.2361766912652967e+00	3.0626658082807772e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	3.4631559933070614e-04	1.2385860450751578e+00	3.0068595473665635e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	3.4631559933070614e-04	1.2409987731759322e+00	2.9548587279089947e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	3.4631559933070614e-04	1.2434147647895231e+00	2.9065656354290353e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	3.4631559933070614e-04	1.2458339193842458e+00	2.8618837118617749e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	3.4631559933070614e-04	1.2482561451859577e+00	2.8207163144432570e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	3.4631559933070614e-04	1.2506813579756082e+00	2.7829657639775345e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	3.4631559933070614e-04	1.2531094801060230e+00	2.7485326427124018e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	3.4631559933070614e-04	1.2555404396890475e+00	2.7173153119432567e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	3.4631559933070614e-04	1.2579741699168732e+00	2.6892096251278242e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	3.4631559933070614e-04	1.2604106084903379e+00	2.6641088152054564e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	3.4631559933070614e-04	1.2628496971334495e+00	2.6419035359928116e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	3.4631559933070614e-04	1.2652913811780957e+00	2.6224820377105086e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	3.4631559933070614e-04	1.2677356092064074e+00	2.6057304564251267e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	3.4631559933070614e-04	1.2701823327408766e+00	2.5915331968648661e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	3.4631559933070614e-04	1.2726315059743312e+00	2.5797733879648271e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	3.4631559933070614e-04	1.2750830855333981e+00	2.5703333907924852e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	3.4631559933070614e-04	1.2775370302703091e+00	2.5630953392839328e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	3.4631559933070614e-04	1.2799933010788178e+00	2.5579416954993196e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	3.4631559933070614e-04	1.2824518607307558e+00	2.5547558028324452e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	3.4631559933070614e-04	1.2849126737303400e+00	2.5534224226978004e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	3.4631559933070614e-04	1.2873757061838345e+00	2.5538282425512527e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	3.4631559933070614e-04	1.2898409256825398e+00	2.5558623455558514e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	3.4631559933070614e-04	1.2923083011974068e+00	2.5594166346602762e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	3.4631559933070614e-04	1.2947778029838397e+00	2.5643862062067521e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	3.4631559933070614e-04	1.2972494024954433e+00	2.5706696703455413e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	3.4631559933070614e-04	1.2997230723056719e+00	2.5781694174374523e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	3.4631559933070614e-04	1.3021987860364665e+00	2.5867918312409682e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	3.4631559933070614e-04	1.3046765182931039e+00	2.5964474509879442e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	3.4631559933070614e-04	1.3071562446045757e+00	2.6070510854580998e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	3.4631559933070614e-04	1.3096379413689063e+00	2.6185218828814465e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	3.4631559933070614e-04	1.3121215858029027e+00	2.6307833609627441e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	3.4631559933070614e-04	1.3146071558958792e+00	2.6437634015639196e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	3.4631559933070614e-04	1.3170946303669600e+00	2.6573942146378753e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	3.4631559933070614e-04	1.3195839886256191e+00	2.6716122759196277e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	3.4631559933070614e-04	1.3220752107351412e+00	2.6863582426776875e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	3.4631559933070614e-04	1.3245682773787362e+00	2.7015768515499732e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	3.4631559933070614e-04	1.3270631698280599e+00	2.7172168021539003e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	3.4631559933070614e-04	1.3295598699139324e+00	2.7332306297975801e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	3.4631559933070614e-04	1.3320583599990519e+00	2.7495745702449625e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	3.4631559933070614e-04	1.3345586229525412e+00	2.7662084191163172e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	3.4631559933070614e-04	1.3370606421261657e+00	2.7830953881486955e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	3.4631559933070614e-04	1.3395644013320853e+00	2.8002019602035477e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	3.4631559933070614e-04	1.3420698848220192e+00	2.8174977446000084e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	3.4631559933070614e-04	1.3445770772677039e+00	2.8349553340685119e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	3.4631559933070614e-04	1.3470859637425490e+00	2.8525501643694249e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	3.4631559933070614e-04	1.3495965297043948e+00	2.8702603773966107e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	3.4631559933070614e-04	1.3521087609792857e+00	2.8880666883929051e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	3.4631559933070614e-04	1.3546226437461935e+00	2.9059522577356896e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	3.4631559933070614e-04	1.3571381645226053e+00	2.9239025676079018e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	3.4631559933070614e-04	1.3596553101509294e+00	2.9419053037487052e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	3.4631559933070614e-04	1.3621740677856473e+00	2.9599502423768083e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	3.4631559933070614e-04	1.3646944248811712e+00	2.9780291422964844e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	3.4631559933070614e-04	1.3672163691803498e+00	2.9961356421284280e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	3.4631559933070614e-04	1.3697398887035819e+00	3.0142651625526380e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	3.4631559933070614e-04	1.3722649717384969e+00	3.0324148134087830e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	3.4631559933070614e-04	1.3747916068301649e+00	3.0505833054659180e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	3.4631559933070614e-04	1.3773197827718013e+00	3.0687708666491936e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	3.4631559933070614e-04	1.3798494885959356e+00	3.0869791624944649e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	3.4631559933070614e-04	1.3823807135660118e+00	3.1052112205889784e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	3.4631559933070614e-04	1.3849134471683997e+00	3.1234713587519086e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	3.4631559933070614e-04	1.3874476791047821e+00	3.1417651167040025e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	3.4631559933070614e-04	1.3899833992849071e+00	3.1600991909782189e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	3.4631559933070614e-04	1.3925205978196740e+00	3.1784813728263063e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	3.4631559933070614e-04	1.3950592650145364e+00	3.1969204888820088e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	3.4631559933070614e-04	1.3975993913632065e+00	3.2154263443501412e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	3.4631559933070614e-04	1.4001409675416401e+00	3.2340096684983818e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	3.4631559933070614e-04	1.4026839844022858e+00	3.2526820622411468e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	3.4631559933070614e-04	1.4052284329685854e+00	3.2714559476133949e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	3.4631559933070614e-04	1.4077743044297160e+00	3.2903445189465592e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	3.4631559933070614e-04	1.4103215901355461e+00	3.3093616955687966e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	3.4631559933070614e-04	1.4128702815918148e+00	3.3285220758667855e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	3.4631559933070614e-04	1.4154203704555044e+00	3.3478408925568005e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	3.4631559933070614e-04	1.4179718485304020e+00	3.3673339690282231e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	3.4631559933070614e-04	1.4205247077628491e+00	3.3870176766345586e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	3.4631559933070614e-04	1.4230789402376505e+00	3.4069088928202707e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	3.4631559933070614e-04	1.4256345381741584e+00	3.4270249599858013e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	3.4631559933070614e-04	1.4281914939224962e+00	3.4473836450060913e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	3.4631559933070614e-04	1.4307497999599417e+00	3.4680030993300741e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	3.4631559933070614e-04	1.4333094488874392e+00	3.4889018196026841e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	3.4631559933070614e-04	1.4358704334262489e+00	3.5100986087628842e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	3.4631559933070614e-04	1.4384327464147220e+00	3.5316125375835471e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	3.4631559933070614e-04	1.4409963808051947e+00	3.5534629066309137e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	3.4631559933070614e-04	1.4435613296609937e+00	3.5756692086333815e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	3.4631559933070614e-04	1.4461275861535554e+00	3.5982510912596466e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	3.4631559933070614e-04	1.4486951435596476e+00	3.6212283203170388e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	3.4631559933070614e-04	1.4512639952586852e+00	3.6446207433914829e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	3.4631559933070614e-04	1.4538341347301489e+00	3.6684482539580322e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	3.4631559933070614e-04	1.4564055555510862e+00	3.6927307560014014e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	3.4631559933070614e-04	1.4589782513937040e+00	3.7174881291918850e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	3.4631559933070614e-04	1.4615522160230414e+00	3.7427401946703347e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	3.4631559933070614e-04	1.4641274432947218e+00	3.7685066814999398e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	3.4631559933070614e-04	1.4667039271527802e+00	3.7948071938500166e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	3.4631559933070614e-04	1.4692816616275637e+00	3.8216611789783479e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	3.4631559933070614e-04	1.4718606408337001e+00	3.8490878960833169e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	3.4631559933070614e-04	1.4744408589681326e+00	3.8771063860984112e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	3.4631559933070614e-04	1.4770223103082196e+00	3.9057354425024532e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	3.4631559933070614e-04	1.4796049892098948e+00	3.9349935832185552e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	3.4631559933070614e-04	1.4821888901058835e+00	3.9648990236745001e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	3.4631559933070614e-04	1.4847740075039781e+00	3.9954696510932995e-02	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
1.2516422433484682e+00	1.2560409441119884e+00	1.2306017878355109e+00	1.2419294229758988e+00	1.2428918186411282e+00	1.2610259208620294e+00	1.2566941392360722e+00	1.2448971843530741e+00	1.2467281763020177e+00	1.2366217807561584e+00	1.2656339092738962e+00	1.2534218348519948e+00	1.2523431787610153e+00	1.2270529450188972e+00	1.2431080765218836e+00	

#ae#Y_extr
1.2473755575233354e+00	3.9190627752353872e-02	

#CH2_RED(smart_print)
0.82(46)	



==> QCDQED/Data/fit_Lla/GeV/fit/M_Delta_minus.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 7
Simultaneous fit of M_Delta_minus

[The fit converged for all jkf indices]
----------

#jkf#M0
1.2305051799950808e+00	1.2326177328824763e+00	1.1948110109704810e+00	1.2132691355112879e+00	1.2128839488036758e+00	1.2406175164039885e+00	1.2312459755182454e+00	1.2197114754376550e+00	1.2196221311199316e+00	1.2127081897914633e+00	1.2409329207046282e+00	1.2272537419993124e+00	1.2239891039955180e+00	1.1964978829110398e+00	1.2253993851276950e+00	

#ae#M0
1.2214710220781653e+00	4.9832972594570986e-02	

#jkf#c_L3
5.3530923631833982e+00	4.3668691340974082e+00	4.3740418407649164e+00	5.5153478906203164e+00	4.9113909268935450e+00	3.2558910842941118e+00	4.8876114462147129e+00	4.1658280828492718e+00	3.2289966194343385e+00	4.5974394166247201e+00	9.0483783765063341e-01	4.1190736561981689e+00	4.8011285511306383e+00	5.4018600463946820e+00	5.9930623465909338e+00	

#ae#c_L3
4.3917647495294529e+00	4.4716622579472594e+00	

#jkf#c_L4
-1.9536182563704713e+01	-1.8906900445087629e+01	-1.8056973701242875e+01	-2.1446656710487371e+01	-1.8781971050023820e+01	-1.3534667641927163e+01	-1.7255611115487696e+01	-1.6393021440064185e+01	-1.5093628604919459e+01	-1.7614429855344397e+01	-8.9442873232484423e+00	-1.8438039756323320e+01	-1.9061280874176621e+01	-2.2395586378691000e+01	-2.3253506909515032e+01	

#ae#c_L4
-1.7914182958016248e+01	1.2870504234499633e+01	

#jkf#c_L32
9.7536719012720550e+00	1.2909840727999123e+01	1.2218618121102882e+01	1.1426644784508339e+01	1.0707362786165829e+01	1.0076448345383074e+01	8.3573756537272885e+00	1.0608908220197153e+01	1.2173906413962040e+01	1.0424745428683336e+01	1.3056082021666832e+01	1.2394411187326519e+01	1.1029548412595773e+01	1.3525607033239694e+01	1.1524428674741671e+01	

#ae#c_L32
1.1345839980838106e+01	5.0831689767665296e+00	

#jkf#c_l
2.6751968090980180e+00	2.9786172609843868e+00	5.1901662191278408e+00	3.8747373022559404e+00	4.1312363410370221e+00	2.4943160512008911e+00	3.3919575129873532e+00	3.2975056264572036e+00	3.6270195351588885e+00	3.1865854454756324e+00	3.0803040739959751e+00	3.4803090110376909e+00	3.8051191161881230e+00	4.1616324563315397e+00	2.0190445156679808e+00	

#ae#c_l
3.4262498184669656e+00	2.7908450119319479e+00	

#jkf#c_a2
-1.0490231258168139e+00	-1.0972819780492635e+00	-6.8892933660855038e-01	-9.8210051659471143e-01	-1.0323618334424365e+00	-1.0413781888248350e+00	-1.2064004507252180e+00	-6.3630228772033959e-01	-9.4459325071621447e-01	-6.7983613027676149e-01	-1.3099706960382245e+00	-1.0600735499760394e+00	-1.3493547869248972e+00	-7.8506250316660187e-01	-7.9223289127857466e-01	

#ae#c_a2
-9.7699343507729874e-01	8.0558907424382620e-01	

#jkf#c_l32
3.3875562419997660e+00	3.0892377491135066e+00	-4.1077470974633234e+00	2.0645563142058654e-01	-1.1354865226801891e+00	4.2303684474666978e+00	7.9702642041757665e-01	1.6235615495752704e+00	1.1820828640243286e+00	1.8076671287345012e+00	3.4602223575299709e+00	1.3747055572392906e+00	8.2114021377613033e-02	-9.1157300566441279e-02	6.4352898245961310e+00	

#ae#c_l32
1.4894597915190189e+00	9.0147427842366987e+00	

#jkf#CH2_RED
8.7893606759350018e-01	8.5334031516157438e-01	9.1232087607110879e-01	6.5940633083789912e-01	6.3882017127658497e-01	1.0506380934624675e+00	8.8427013207718164e-01	1.0333727913591007e+00	7.5097673101987572e-01	6.4619939734839182e-01	8.7319856605601409e-01	7.9764552321781679e-01	7.2217682564605479e-01	7.6666769978977745e-01	7.9097105729751604e-01	

#ae#CH2_RED
8.1726270521432420e-01	4.5929697404792208e-01	

#jkf#data_x_1
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.4096823539709911e-02	5.4053532380173075e-02	5.4134305271794095e-02	5.3847982647270379e-02	5.3714375646395147e-02	5.4036674545058561e-02	5.3948426600816030e-02	5.3542608490842025e-02	5.3799681407218455e-02	5.3950511680314638e-02	5.3810795668788235e-02	5.4199928916435443e-02	5.4151500474367877e-02	5.3544422263461844e-02	5.3783132027534021e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_2
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4230646655398516e-02	1.4337328559621016e-02	1.4202793571311705e-02	1.4202157674695046e-02	1.4166281241027177e-02	1.4279644765484781e-02	1.3974407869206153e-02	1.4303533414362843e-02	1.4061291695178692e-02	1.4101824364120670e-02	1.4166004206961760e-02	1.4271500192710361e-02	1.4090488148997108e-02	1.4214797723587139e-02	1.4199707095560659e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_3
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
2.1217536798857212e-02	2.1338934048832772e-02	2.1511067742200875e-02	2.1548301305109943e-02	2.1190858055582646e-02	2.1454194614923462e-02	2.1237157563077279e-02	2.1190981869138713e-02	2.1384047684624662e-02	2.1425545371753698e-02	2.1321031221249630e-02	2.1109130385907605e-02	2.1283813732775471e-02	2.1378178925587944e-02	2.1439727102088552e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_4
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.0608189531361711e-02	2.0860814771380781e-02	2.0687545419015629e-02	2.0825983989653359e-02	2.0431341365379663e-02	2.0414617418970351e-02	2.0672754388777432e-02	2.0784025379367462e-02	2.0651001496230927e-02	2.0792357661023934e-02	2.0848006816533721e-02	2.0817662777471393e-02	2.0605586932019880e-02	2.0882464964142922e-02	2.0602647747338623e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_5
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9994193594876461e-02	2.0173155256174736e-02	2.0120772578515040e-02	2.0110527920087860e-02	2.0076244897484184e-02	2.0036516306608711e-02	2.0076449951700479e-02	2.0162452423018937e-02	2.0004030068781275e-02	2.0077696517227867e-02	1.9908467437411235e-02	1.9758385764135786e-02	2.0076231495913897e-02	1.9946673590493361e-02	2.0146726246600150e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_6
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9544870462271768e-02	1.9512654185048946e-02	1.9615654246065786e-02	1.9709310058084899e-02	1.9640271132150146e-02	1.9614299933741874e-02	1.9644788768264542e-02	1.9590339330152216e-02	1.9574771320334867e-02	1.9544339526883951e-02	1.9633774226211580e-02	1.9714275686347319e-02	1.9585828882176280e-02	1.9618946369193140e-02	1.9613845355754798e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_7
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9470024743499324e-02	1.9303456512829536e-02	1.9293530065814499e-02	1.9539684890219528e-02	1.9410779744846490e-02	1.9377875444638266e-02	1.9413421320932905e-02	1.9359764953850968e-02	1.9364499231773726e-02	1.9474101372616154e-02	1.9077781994730827e-02	1.9266031045239079e-02	1.9557924184421299e-02	1.9366514391878371e-02	1.9353412654671803e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_8
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5705371832024336e-02	2.5757172719468771e-02	2.5644843156074022e-02	2.5671187674919958e-02	2.5654914543754487e-02	2.5780655100753745e-02	2.5542575312811858e-02	2.5668936220469368e-02	2.5866287962164558e-02	2.5742055564126044e-02	2.5699071693031685e-02	2.5766980044309135e-02	2.5693942267984014e-02	2.5671332711864843e-02	2.5587938999895705e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_9
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.2852535134753363e-02	3.2543120914188720e-02	3.2729259618814371e-02	3.3168337378422709e-02	3.2768585401916753e-02	3.2912141820177147e-02	3.2392130573283669e-02	3.2715975189385002e-02	3.2976684161163450e-02	3.2819880346309935e-02	3.2976998401275520e-02	3.2509874790042553e-02	3.2667116962498827e-02	3.2861005299549106e-02	3.3008687770749563e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_10
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.3607358838372273e-02	4.3892880764624824e-02	4.3852221538210785e-02	4.3889087044906204e-02	4.3373356794470498e-02	4.3741663013584779e-02	4.3876889113383825e-02	4.3649115921618728e-02	4.3767399085678046e-02	4.3787982153495865e-02	4.3828749572866511e-02	4.3859517412444302e-02	4.3586261349119033e-02	4.3789158067236995e-02	4.3645940985547124e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_11
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2896636478347778e-02	1.2857521445163486e-02	1.2734549233625155e-02	1.2792126373592394e-02	1.2710171389466739e-02	1.2679814927858142e-02	1.2689401562043189e-02	1.2803245497434727e-02	1.2761073498920351e-02	1.2803656484771098e-02	1.2764189052476782e-02	1.2833899180847218e-02	1.2636402843404997e-02	1.2645344486302515e-02	1.2755317399816946e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_12
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9033489182942277e-02	1.9033057792408915e-02	1.8960354087090021e-02	1.9142482519123195e-02	1.9073623318048568e-02	1.9079464652406085e-02	1.9191111495671508e-02	1.8979402484017908e-02	1.8842665213377133e-02	1.9082274116694616e-02	1.9119105967089420e-02	1.9059425309656139e-02	1.9051296744189997e-02	1.9115120444460856e-02	1.9208719527071514e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_13
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1968758553285945e-02	3.1968863369501131e-02	3.1869460920949721e-02	3.1759149579557736e-02	3.1787598260093135e-02	3.1879985050679162e-02	3.1730025397486719e-02	3.1843817765474305e-02	3.1718286796936078e-02	3.2115029146334483e-02	3.1851617253171656e-02	3.2026753443815191e-02	3.1851690996649765e-02	3.1735135900982765e-02	3.2008838677966910e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_14
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.5234977244409683e-02	4.4951831508560247e-02	4.5040314149733744e-02	4.5114333935207050e-02	4.4874662295209714e-02	4.5005678808674378e-02	4.5272717042266993e-02	4.5289579963911163e-02	4.5258726401514848e-02	4.5192490331558970e-02	4.4861102685859050e-02	4.5041108510652149e-02	4.4929637527266954e-02	4.5091947786221276e-02	4.5067322979037400e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_15
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.1904305752710121e-02	5.2407937952566958e-02	5.2022639617759117e-02	5.2235567877340704e-02	5.2291846401939721e-02	5.1642724664339307e-02	5.1791155674145474e-02	5.2150706871205078e-02	5.1812033535920149e-02	5.1859738524764942e-02	5.1403915804319966e-02	5.2361924938430449e-02	5.2442593540148782e-02	5.1940245129641141e-02	5.1930659478532398e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_16
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9421871171898271e-03	7.9771692836506994e-03	8.0703948743528937e-03	7.9669971983197911e-03	8.0196232631755716e-03	7.9682464741488816e-03	7.9707267866642832e-03	8.0757065795249924e-03	8.1333483744479435e-03	8.0293060992997559e-03	8.0244448661779579e-03	7.9536643886034125e-03	7.9196110183667977e-03	7.9315191900569196e-03	8.0564188751690614e-03	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_17
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2078762885482909e-02	1.1914016590749192e-02	1.2052048325768082e-02	1.1927905034484682e-02	1.2059209622801780e-02	1.2028245856043021e-02	1.2081636573637311e-02	1.2034628228932965e-02	1.1918661561851618e-02	1.1930642684780571e-02	1.1954097715548596e-02	1.1947842777263573e-02	1.1990971268073743e-02	1.1981383284918649e-02	1.1959548939059716e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_18
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1437406408974579e-02	2.1224427618166626e-02	2.1019449074922571e-02	2.1277925110582269e-02	2.1345558130570392e-02	2.1217058070132702e-02	2.1161005580534305e-02	2.1275473109870408e-02	2.1234754180685503e-02	2.1177445136879622e-02	2.1267521133523100e-02	2.1205867798365856e-02	2.1131027487373843e-02	2.1172161556450179e-02	2.1211863105224743e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_y
1.4783203791162935e+00	1.4830053754934154e+00	1.4866484558160216e+00	1.4848851010129962e+00	1.4759423218875298e+00	1.4784615183021343e+00	1.4825479355981592e+00	1.4857060179016386e+00	1.4818710002239508e+00	1.4720430831045350e+00	1.4791946300450021e+00	1.4781070986692446e+00	1.4771971957747370e+00	1.4793747317771646e+00	1.4810927275533747e+00	
1.3009989874807022e+00	1.3096982703736391e+00	1.3199614204244154e+00	1.3139025910564550e+00	1.3142592131118835e+00	1.3111652583426632e+00	1.3109331036661582e+00	1.3051713576471073e+00	1.3052994931427924e+00	1.3071938219250814e+00	1.3083114277476948e+00	1.3103503977470266e+00	1.3055112722240729e+00	1.3017565969364429e+00	1.2984628674207437e+00	
1.3937934842053099e+00	1.4051628153397935e+00	1.4172744818710123e+00	1.4015053381840950e+00	1.4010117456171483e+00	1.4026724616224608e+00	1.3952477755041206e+00	1.4080524771748359e+00	1.4045513278631243e+00	1.3949672780192846e+00	1.4095813857766475e+00	1.3977827643426954e+00	1.3963642528516806e+00	1.4041119273927578e+00	1.3877995574051043e+00	
1.3171466497633426e+00	1.3304051745235024e+00	1.3122838464199733e+00	1.3204019623355265e+00	1.3243135087616500e+00	1.3014862587717146e+00	1.3135172653886007e+00	1.3197459906325428e+00	1.3385811825218943e+00	1.3180722442463420e+00	1.3113831223713870e+00	1.3143788513609862e+00	1.3158238415117767e+00	1.3119208627982517e+00	1.3124306535718535e+00	
1.3318205214109073e+00	1.3300156654839197e+00	1.3380406845345563e+00	1.3328226945857953e+00	1.3316572209559083e+00	1.3273644681810162e+00	1.3372534923952655e+00	1.3371400119163319e+00	1.3285190342642712e+00	1.3234391778704759e+00	1.3242002909054618e+00	1.3362227032382397e+00	1.3307679195120476e+00	1.3340651132176442e+00	1.3302124646030309e+00	
1.3298429104166980e+00	1.3358463092995052e+00	1.3380896852567701e+00	1.3330843228313765e+00	1.3317273599809833e+00	1.3339428827569397e+00	1.3301995063778831e+00	1.3369915451292589e+00	1.3339959438194153e+00	1.3267474900878458e+00	1.3322586077432863e+00	1.3340942632150559e+00	1.3335034839279698e+00	1.3239844307294935e+00	1.3218195904672534e+00	
1.3068963700614935e+00	1.3161225874000340e+00	1.3167083788511429e+00	1.3123315879733322e+00	1.3107384759931509e+00	1.3113292892488357e+00	1.3150600974449005e+00	1.3179496114409006e+00	1.3130760930690797e+00	1.3049891945809888e+00	1.3109240756479352e+00	1.3192973549657261e+00	1.3081101281392207e+00	1.3078762207012444e+00	1.3069569672561627e+00	
1.3486263954402391e+00	1.3502733720519382e+00	1.3593243461038422e+00	1.3601754089763685e+00	1.3517725833483747e+00	1.3527748061327949e+00	1.3512118291675059e+00	1.3556467909301473e+00	1.3517897803961436e+00	1.3461326465667240e+00	1.3531987125673850e+00	1.3477747463315266e+00	1.3498583672749258e+00	1.3479569291631832e+00	1.3484870287273996e+00	
1.3871165097885654e+00	1.4002201516853741e+00	1.4148614316575749e+00	1.3988541486669692e+00	1.3892351530953551e+00	1.3923553153110146e+00	1.4006909999583490e+00	1.3987203935203825e+00	1.3824062611121792e+00	1.3860195951907817e+00	1.3854915085265584e+00	1.3975225230254087e+00	1.3963339035870503e+00	1.3929168666594982e+00	1.3901253743895987e+00	
1.4267507929924008e+00	1.4276602030281560e+00	1.4346426975234321e+00	1.4299852250453726e+00	1.4318648103340355e+00	1.4285000267264389e+00	1.4311061071964581e+00	1.4315690675096302e+00	1.4230346407434582e+00	1.4166388432315236e+00	1.4234059189987269e+00	1.4264102856518452e+00	1.4314981654000924e+00	1.4247460420500986e+00	1.4199004815098988e+00	
1.3272001836495348e+00	1.3331297377038895e+00	1.3308399460795011e+00	1.3359163508496896e+00	1.3270955881522606e+00	1.3348259727242648e+00	1.3325619624010203e+00	1.3352382806021430e+00	1.3210256670289271e+00	1.3255541882100501e+00	1.3245322805163153e+00	1.3444796576713449e+00	1.3216572355348786e+00	1.3299419737270926e+00	1.3356435973289322e+00	
1.3633947143724459e+00	1.3679067169228594e+00	1.3639801924464872e+00	1.3604044716317605e+00	1.3554478450699836e+00	1.3606304078083000e+00	1.3615287871067043e+00	1.3639599452194906e+00	1.3580019842128270e+00	1.3549881420182532e+00	1.3482172475591268e+00	1.3608602256800544e+00	1.3595903951963106e+00	1.3543375194809342e+00	1.3523982577387248e+00	
1.4066407656406981e+00	1.4121685609345254e+00	1.4144508876046082e+00	1.4107529509997270e+00	1.4117009492595534e+00	1.4089142167655406e+00	1.4145985939022039e+00	1.4150288055556792e+00	1.4079631751065920e+00	1.4009745685546837e+00	1.4100359664311932e+00	1.4132216290600910e+00	1.4062862326987025e+00	1.4068369138035826e+00	1.4054182924916334e+00	
1.4396232935231486e+00	1.4419560575957968e+00	1.4452998976903280e+00	1.4458496489793347e+00	1.4406581881068239e+00	1.4416589489762852e+00	1.4454968415249119e+00	1.4406353705347079e+00	1.4408369854151231e+00	1.4324344643868503e+00	1.4410127786303606e+00	1.4429292635924440e+00	1.4416818503712518e+00	1.4387518543893936e+00	1.4363313287449828e+00	
1.4590894869971640e+00	1.4556721729523199e+00	1.4574020111317756e+00	1.4599380802307496e+00	1.4594893365082606e+00	1.4649802824870468e+00	1.4662025105659802e+00	1.4608878649532930e+00	1.4557354046639444e+00	1.4531816294287967e+00	1.4583447303207002e+00	1.4535681353638223e+00	1.4559822740211081e+00	1.4485989225465832e+00	1.4527074546700491e+00	
1.3208921991427927e+00	1.3256196279197541e+00	1.3051487383713294e+00	1.3095593932752916e+00	1.3171996791066800e+00	1.3195939963762482e+00	1.3154410070088165e+00	1.3180392097544429e+00	1.3089609303140159e+00	1.3033145641508346e+00	1.3245228327524949e+00	1.3162504866456803e+00	1.3268641740487401e+00	1.3052120359452124e+00	1.3141866841235166e+00	
1.3499607800243940e+00	1.3567729482356388e+00	1.3581273858418503e+00	1.3526747563045229e+00	1.3463292570946064e+00	1.3526729340134991e+00	1.3617481334253401e+00	1.3531042648724394e+00	1.3557143114677515e+00	1.3279323294467285e+00	1.3540581466885255e+00	1.3478334714524578e+00	1.3517028327884417e+00	1.3374864570161489e+00	1.3420067480153772e+00	
1.3121645533119424e+00	1.3219827864848901e+00	1.3276133530411978e+00	1.3305994347451453e+00	1.3239869907778803e+00	1.3083408110947217e+00	1.3196409810595340e+00	1.3137698532902482e+00	1.3204618378838209e+00	1.3126764905739994e+00	1.3171865237594886e+00	1.3249500848816489e+00	1.3258945098416905e+00	1.3199563955984988e+00	1.3104429275828913e+00	

#plot#xiexiyeyytheyth
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.4802931714850798e+00	1.4231362452763567e-02	1.4742427225486734e+00	1.1231170976627741e-02	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3081984052831250e+00	2.0373308438554217e-02	1.3154710761153121e+00	1.2851661307646410e-02	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.4013252715446716e+00	2.6577800755300154e-02	1.3912519854299401e+00	2.3546109191916645e-02	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3174594276652893e+00	3.1713422619602194e-02	1.3636074099709619e+00	1.5083781365989301e-02	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3315694308716584e+00	1.6367479069868962e-02	1.3339904973646497e+00	1.3990669956269630e-02	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3317418888026491e+00	1.6590085226636148e-02	1.3218882295610066e+00	1.4039021240985650e-02	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3118910955182765e+00	1.5998498091499471e-02	1.3167734733004048e+00	1.4500730828845496e-02	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3516669162118999e+00	1.4803214354473886e-02	1.3555355461804455e+00	1.4328804867002869e-02	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3941913424116439e+00	2.9640023869048935e-02	1.3938174544370530e+00	1.5270824696968588e-02	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.4271808871961049e+00	1.7893374062061703e-02	1.4326360911443083e+00	1.4156099293484652e-02	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.3306428414786564e+00	2.2742973049557053e-02	1.3327225429065610e+00	1.2570720454486359e-02	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.3590431234976177e+00	1.8687108649974766e-02	1.3452048204514830e+00	1.3095566646706129e-02	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.4096661672539343e+00	1.4522816922242087e-02	1.3899737106760079e+00	1.3968016518133938e-02	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.4410104514974498e+00	1.2602010820435708e-02	1.4470254876853890e+00	1.3297084424589729e-02	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	1.4574520197894394e+00	1.6770711795648124e-02	1.4614039135253556e+00	1.6129064605159581e-02	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.3153870372623899e+00	2.7491413645109944e-02	1.3155761040321170e+00	1.6625247667727047e-02	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.3498749837791815e+00	3.1324339779690437e-02	1.3225121062297840e+00	1.6376042582955115e-02	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.3193111689285066e+00	2.4280382593094497e-02	1.3528224514866873e+00	1.7275380757070365e-02	

#plot#xiexiytheyth#L=inf
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.4740709236553282e+00	3.4733944865811842e-02	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2862018659720897e+00	1.9832898578892082e-02	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3191628700898477e+00	2.1696603797612089e-02	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3162175027167098e+00	2.2161947293946823e-02	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3131681087998401e+00	2.0907815501913524e-02	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3111686805891414e+00	2.1348229853471425e-02	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3100680380069782e+00	1.9772044100243431e-02	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3394757557367627e+00	2.3901951764932185e-02	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3728532067393624e+00	2.6225775626758558e-02	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.4250053732944992e+00	3.1234222535471295e-02	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.2854016777611816e+00	2.1159088392942969e-02	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.3143732497564256e+00	2.1906187885485862e-02	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.3742305892452114e+00	2.6442126877910487e-02	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.4371546941710980e+00	3.0853639299654727e-02	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	1.4705957579200837e+00	3.4165571117524593e-02	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.2734527571650565e+00	2.6208909708656736e-02	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.2915344942632152e+00	2.5767707863703602e-02	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.3339937940681335e+00	2.7472550355965627e-02	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2506420046630689e+00	3.9528981963087531e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	0.0000000000000000e+00	1.2530187199730793e+00	3.9005298304514817e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	0.0000000000000000e+00	1.2554001451454972e+00	3.8516340786400129e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	0.0000000000000000e+00	1.2577861146717788e+00	3.8060860904158757e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	0.0000000000000000e+00	1.2601764793606158e+00	3.7637660627550577e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	0.0000000000000000e+00	1.2625711038201413e+00	3.7245580879087463e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	0.0000000000000000e+00	1.2649698644527780e+00	3.6883492913945798e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	0.0000000000000000e+00	1.2673726478358316e+00	3.6550291958745804e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	0.0000000000000000e+00	1.2697793493973355e+00	3.6244892636276338e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	0.0000000000000000e+00	1.2721898723213299e+00	3.5966225817170065e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	0.0000000000000000e+00	1.2746041266338526e+00	3.5713236617796719e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	0.0000000000000000e+00	1.2770220284329987e+00	3.5484883318800599e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	0.0000000000000000e+00	1.2794434992350985e+00	3.5280137018666238e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	0.0000000000000000e+00	1.2818684654154249e+00	3.5097981866648635e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	0.0000000000000000e+00	1.2842968577265430e+00	3.4937415742686141e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	0.0000000000000000e+00	1.2867286108809732e+00	3.4797451270766812e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	0.0000000000000000e+00	1.2891636631875312e+00	3.4677117068086974e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	0.0000000000000000e+00	1.2916019562327727e+00	3.4575459146148867e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	0.0000000000000000e+00	1.2940434346006051e+00	3.4491542392301053e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	0.0000000000000000e+00	1.2964880456243710e+00	3.4424452071431424e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	0.0000000000000000e+00	1.2989357391667298e+00	3.4373295297832562e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	0.0000000000000000e+00	1.3013864674234463e+00	3.4337202436686073e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	0.0000000000000000e+00	1.3038401847478549e+00	3.4315328403265323e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	0.0000000000000000e+00	1.3062968474932735e+00	3.4306853835768154e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	0.0000000000000000e+00	1.3087564138710783e+00	3.4310986124700092e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	0.0000000000000000e+00	1.3112188438224905e+00	3.4326960287900922e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	0.0000000000000000e+00	1.3136840989024197e+00	3.4354039685666179e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	0.0000000000000000e+00	1.3161521421739404e+00	3.4391516574947822e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	0.0000000000000000e+00	1.3186229381121874e+00	3.4438712505400697e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	0.0000000000000000e+00	1.3210964525166098e+00	3.4494978563063737e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	0.0000000000000000e+00	1.3235726524306750e+00	3.4559695469842180e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	0.0000000000000000e+00	1.3260515060682319e+00	3.4632273548695455e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	0.0000000000000000e+00	1.3285329827458288e+00	3.4712152565655012e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	0.0000000000000000e+00	1.3310170528203928e+00	3.4798801460531742e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	0.0000000000000000e+00	1.3335036876317323e+00	3.4891717978516042e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	0.0000000000000000e+00	1.3359928594493877e+00	3.4990428214884808e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	0.0000000000000000e+00	1.3384845414234250e+00	3.5094486084766063e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	0.0000000000000000e+00	1.3409787075387991e+00	3.5203472729459409e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	0.0000000000000000e+00	1.3434753325729591e+00	3.5316995870176469e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	0.0000000000000000e+00	1.3459743920564136e+00	3.5434689119337247e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	0.0000000000000000e+00	1.3484758622359827e+00	3.5556211258758741e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	0.0000000000000000e+00	1.3509797200405167e+00	3.5681245493214900e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	0.0000000000000000e+00	1.3534859430488704e+00	3.5809498687004150e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	0.0000000000000000e+00	1.3559945094599373e+00	3.5940700590304041e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	0.0000000000000000e+00	1.3585053980645916e+00	3.6074603061267647e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	0.0000000000000000e+00	1.3610185882193702e+00	3.6210979289039193e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	0.0000000000000000e+00	1.3635340598217642e+00	3.6349623022112684e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	0.0000000000000000e+00	1.3660517932870011e+00	3.6490347805784015e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	0.0000000000000000e+00	1.3685717695261921e+00	3.6632986231801702e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	0.0000000000000000e+00	1.3710939699257521e+00	3.6777389202750747e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	0.0000000000000000e+00	1.3736183763279990e+00	3.6923425213178505e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	0.0000000000000000e+00	1.3761449710128362e+00	3.7070979649014187e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	0.0000000000000000e+00	1.3786737366804585e+00	3.7219954106407126e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	0.0000000000000000e+00	1.3812046564349931e+00	3.7370265730756760e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	0.0000000000000000e+00	1.3837377137690205e+00	3.7521846576381856e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	0.0000000000000000e+00	1.3862728925489149e+00	3.7674642987003230e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	0.0000000000000000e+00	1.3888101770009456e+00	3.7828614996981404e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	0.0000000000000000e+00	1.3913495516980920e+00	3.7983735753046262e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	0.0000000000000000e+00	1.3938910015475261e+00	3.8139990956092981e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	0.0000000000000000e+00	1.3964345117787169e+00	3.8297378322474415e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	0.0000000000000000e+00	1.3989800679321200e+00	3.8455907064114482e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	0.0000000000000000e+00	1.4015276558484173e+00	3.8615597386671981e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	0.0000000000000000e+00	1.4040772616582671e+00	3.8776480004920170e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	0.0000000000000000e+00	1.4066288717725390e+00	3.8938595674455095e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	0.0000000000000000e+00	1.4091824728730065e+00	3.9101994738812040e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	0.0000000000000000e+00	1.4117380519034601e+00	3.9266736691050255e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	0.0000000000000000e+00	1.4142955960612293e+00	3.9432889748855462e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	0.0000000000000000e+00	1.4168550927890800e+00	3.9600530442221886e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	0.0000000000000000e+00	1.4194165297674737e+00	3.9769743212774898e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	0.0000000000000000e+00	1.4219798949071576e+00	3.9940620023828186e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	0.0000000000000000e+00	1.4245451763420824e+00	4.0113259980296245e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	0.0000000000000000e+00	1.4271123624226150e+00	4.0287768957609243e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	0.0000000000000000e+00	1.4296814417090391e+00	4.0464259238830062e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	0.0000000000000000e+00	1.4322524029653259e+00	4.0642849159211625e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	0.0000000000000000e+00	1.4348252351531616e+00	4.0823662757479180e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	0.0000000000000000e+00	1.4373999274262128e+00	4.1006829433184469e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	0.0000000000000000e+00	1.4399764691246288e+00	4.1192483609526188e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	0.0000000000000000e+00	1.4425548497697556e+00	4.1380764401090335e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	0.0000000000000000e+00	1.4451350590590617e+00	4.1571815286031662e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	0.0000000000000000e+00	1.4477170868612583e+00	4.1765783782269042e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	0.0000000000000000e+00	1.4503009232116062e+00	4.1962821127335896e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	0.0000000000000000e+00	1.4528865583074044e+00	4.2163081961592713e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	0.0000000000000000e+00	1.4554739825036436e+00	4.2366724014567002e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	0.0000000000000000e+00	1.4580631863088238e+00	4.2573907794251901e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	0.0000000000000000e+00	1.4606541603809244e+00	4.2784796279260816e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	0.0000000000000000e+00	1.4632468955235221e+00	4.2999554613792124e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	0.0000000000000000e+00	1.4658413826820482e+00	4.3218349805422940e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	0.0000000000000000e+00	1.4684376129401759e+00	4.3441350425805672e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	0.0000000000000000e+00	1.4710355775163426e+00	4.3668726314406346e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	0.0000000000000000e+00	1.4736352677603839e+00	4.3900648285461093e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	0.0000000000000000e+00	1.4762366751502938e+00	4.4137287838397037e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	0.0000000000000000e+00	1.4788397912890867e+00	4.4378816871997330e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	0.0000000000000000e+00	1.4814446079017745e+00	4.4625407402635965e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	0.0000000000000000e+00	1.4840511168324353e+00	4.4877231286954575e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	0.0000000000000000e+00	1.4866593100413916e+00	4.5134459949374928e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	0.0000000000000000e+00	1.4892691796024691e+00	4.5397264114880806e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	0.0000000000000000e+00	1.4918807177003546e+00	4.5665813547523561e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	0.0000000000000000e+00	1.4944939166280338e+00	4.5940276795121741e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	0.0000000000000000e+00	1.4971087687843125e+00	4.6220820940641824e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	0.0000000000000000e+00	1.4997252666714203e+00	4.6507611360757130e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	0.0000000000000000e+00	1.5023434028926812e+00	4.6800811492071326e-02	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1257725916998122e-04	1.2223794542216972e+00	2.5309946463671552e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	5.1257725916998122e-04	1.2247561695317077e+00	2.4620431662900517e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	5.1257725916998122e-04	1.2271375947041254e+00	2.3973242516283584e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	5.1257725916998122e-04	1.2295235642304068e+00	2.3367865704225214e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	5.1257725916998122e-04	1.2319139289192447e+00	2.2803817214678536e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	5.1257725916998122e-04	1.2343085533787697e+00	2.2280616172455862e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	5.1257725916998122e-04	1.2367073140114064e+00	2.1797761457745653e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	5.1257725916998122e-04	1.2391100973944600e+00	2.1354710882474860e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	5.1257725916998122e-04	1.2415167989559639e+00	2.0950862943166320e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	5.1257725916998122e-04	1.2439273218799582e+00	2.0585541328814603e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	5.1257725916998122e-04	1.2463415761924808e+00	2.0257982445991800e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	5.1257725916998122e-04	1.2487594779916267e+00	1.9967326239233054e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	5.1257725916998122e-04	1.2511809487937264e+00	1.9712610540092389e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	5.1257725916998122e-04	1.2536059149740528e+00	1.9492769082645821e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	5.1257725916998122e-04	1.2560343072851710e+00	1.9306633189534090e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	5.1257725916998122e-04	1.2584660604396016e+00	1.9152936977074108e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	5.1257725916998122e-04	1.2609011127461596e+00	1.9030325768712962e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	5.1257725916998122e-04	1.2633394057914009e+00	1.8937367261233632e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	5.1257725916998122e-04	1.2657808841592331e+00	1.8872564873255539e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	5.1257725916998122e-04	1.2682254951829994e+00	1.8834372631868254e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	5.1257725916998122e-04	1.2706731887253584e+00	1.8821210926059064e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	5.1257725916998122e-04	1.2731239169820745e+00	1.8831482474313741e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	5.1257725916998122e-04	1.2755776343064831e+00	1.8863587912564827e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	5.1257725916998122e-04	1.2780342970519014e+00	1.8915940497865970e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	5.1257725916998122e-04	1.2804938634297063e+00	1.8986979531351686e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	5.1257725916998122e-04	1.2829562933811187e+00	1.9075182219557167e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	5.1257725916998122e-04	1.2854215484610478e+00	1.9179073805883160e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	5.1257725916998122e-04	1.2878895917325688e+00	1.9297235905962187e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	5.1257725916998122e-04	1.2903603876708158e+00	1.9428313066772823e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	5.1257725916998122e-04	1.2928339020752380e+00	1.9571017636945236e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	5.1257725916998122e-04	1.2953101019893036e+00	1.9724133084496925e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	5.1257725916998122e-04	1.2977889556268603e+00	1.9886515929481683e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	5.1257725916998122e-04	1.3002704323044572e+00	2.0057096475139570e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	5.1257725916998122e-04	1.3027545023790212e+00	2.0234878524912975e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	5.1257725916998122e-04	1.3052411371903609e+00	2.0418938267187332e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	5.1257725916998122e-04	1.3077303090080163e+00	2.0608422497553378e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	5.1257725916998122e-04	1.3102219909820536e+00	2.0802546332222407e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	5.1257725916998122e-04	1.3127161570974273e+00	2.1000590547909644e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	5.1257725916998122e-04	1.3152127821315875e+00	2.1201898664539059e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	5.1257725916998122e-04	1.3177118416150417e+00	2.1405873868621011e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	5.1257725916998122e-04	1.3202133117946109e+00	2.1611975857824466e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	5.1257725916998122e-04	1.3227171695991451e+00	2.1819717671557590e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	5.1257725916998122e-04	1.3252233926074988e+00	2.2028662558494408e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	5.1257725916998122e-04	1.3277319590185654e+00	2.2238420919989413e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	5.1257725916998122e-04	1.3302428476232202e+00	2.2448647358166606e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	5.1257725916998122e-04	1.3327560377779983e+00	2.2659037848993650e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	5.1257725916998122e-04	1.3352715093803926e+00	2.2869327053727368e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	5.1257725916998122e-04	1.3377892428456295e+00	2.3079285776521109e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	5.1257725916998122e-04	1.3403092190848200e+00	2.3288718571576213e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	5.1257725916998122e-04	1.3428314194843805e+00	2.3497461499754877e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	5.1257725916998122e-04	1.3453558258866269e+00	2.3705380031977166e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	5.1257725916998122e-04	1.3478824205714643e+00	2.3912367094772697e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	5.1257725916998122e-04	1.3504111862390868e+00	2.4118341251961693e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	5.1257725916998122e-04	1.3529421059936213e+00	2.4323245015505177e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	5.1257725916998122e-04	1.3554751633276487e+00	2.4527043277947566e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	5.1257725916998122e-04	1.3580103421075433e+00	2.4729721858561725e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	5.1257725916998122e-04	1.3605476265595735e+00	2.4931286155187343e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	5.1257725916998122e-04	1.3630870012567204e+00	2.5131759893793550e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	5.1257725916998122e-04	1.3656284511061543e+00	2.5331183967973174e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	5.1257725916998122e-04	1.3681719613373451e+00	2.5529615360806928e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	5.1257725916998122e-04	1.3707175174907487e+00	2.5727126141861893e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	5.1257725916998122e-04	1.3732651054070457e+00	2.5923802532425703e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	5.1257725916998122e-04	1.3758147112168952e+00	2.6119744032462575e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	5.1257725916998122e-04	1.3783663213311674e+00	2.6315062603149149e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	5.1257725916998122e-04	1.3809199224316349e+00	2.6509881899254763e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	5.1257725916998122e-04	1.3834755014620883e+00	2.6704336546007342e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	5.1257725916998122e-04	1.3860330456198571e+00	2.6898571455473964e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	5.1257725916998122e-04	1.3885925423477083e+00	2.7092741177860789e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	5.1257725916998122e-04	1.3911539793261021e+00	2.7287009283490565e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	5.1257725916998122e-04	1.3937173444657858e+00	2.7481547771582047e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	5.1257725916998122e-04	1.3962826259007106e+00	2.7676536502272545e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	5.1257725916998122e-04	1.3988498119812436e+00	2.7872162648677045e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	5.1257725916998122e-04	1.4014188912676673e+00	2.8068620166069095e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	5.1257725916998122e-04	1.4039898525239543e+00	2.8266109275588935e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	5.1257725916998122e-04	1.4065626847117896e+00	2.8464835960166530e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	5.1257725916998122e-04	1.4091373769848410e+00	2.8665011470639840e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	5.1257725916998122e-04	1.4117139186832570e+00	2.8866851840315143e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	5.1257725916998122e-04	1.4142922993283840e+00	2.9070577406482001e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	5.1257725916998122e-04	1.4168725086176901e+00	2.9276412337657182e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	5.1257725916998122e-04	1.4194545364198865e+00	2.9484584165567977e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	5.1257725916998122e-04	1.4220383727702350e+00	2.9695323321136925e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	5.1257725916998122e-04	1.4246240078660326e+00	2.9908862673941168e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	5.1257725916998122e-04	1.4272114320622717e+00	3.0125437074856137e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	5.1257725916998122e-04	1.4298006358674518e+00	3.0345282901791060e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	5.1257725916998122e-04	1.4323916099395528e+00	3.0568637608619775e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	5.1257725916998122e-04	1.4349843450821507e+00	3.0795739277605292e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	5.1257725916998122e-04	1.4375788322406762e+00	3.1026826175778014e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	5.1257725916998122e-04	1.4401750624988043e+00	3.1262136315892142e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	5.1257725916998122e-04	1.4427730270749706e+00	3.1501907022727066e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	5.1257725916998122e-04	1.4453727173190123e+00	3.1746374505621983e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	5.1257725916998122e-04	1.4479741247089217e+00	3.1995773438250059e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	5.1257725916998122e-04	1.4505772408477151e+00	3.2250336546724219e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	5.1257725916998122e-04	1.4531820574604024e+00	3.2510294207198503e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	5.1257725916998122e-04	1.4557885663910639e+00	3.2775874054187713e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	5.1257725916998122e-04	1.4583967596000200e+00	3.3047300600854555e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	5.1257725916998122e-04	1.4610066291610972e+00	3.3324794872532870e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	5.1257725916998122e-04	1.4636181672589827e+00	3.3608574054744156e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	5.1257725916998122e-04	1.4662313661866615e+00	3.3898851156938671e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	5.1257725916998122e-04	1.4688462183429409e+00	3.4195834693155736e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	5.1257725916998122e-04	1.4714627162300482e+00	3.4499728380716743e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	5.1257725916998122e-04	1.4740808524513089e+00	3.4810730858003090e-02	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5757344742022410e-04	1.2281196231405276e+00	2.7102365541517733e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	4.5757344742022410e-04	1.2304963384505379e+00	2.6433876514453353e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	4.5757344742022410e-04	1.2328777636229560e+00	2.5806770600631111e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	4.5757344742022410e-04	1.2352637331492373e+00	2.5220366256901029e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	4.5757344742022410e-04	1.2376540978380743e+00	2.4674008717474816e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	4.5757344742022410e-04	1.2400487222976000e+00	2.4167047509980825e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	4.5757344742022410e-04	1.2424474829302368e+00	2.3698817191899670e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	4.5757344742022410e-04	1.2448502663132903e+00	2.3268620947464472e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	4.5757344742022410e-04	1.2472569678747940e+00	2.2875716888325338e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	4.5757344742022410e-04	1.2496674907987886e+00	2.2519307022701350e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	4.5757344742022410e-04	1.2520817451113113e+00	2.2198528917184986e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	4.5757344742022410e-04	1.2544996469104570e+00	2.1912450086083290e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	4.5757344742022410e-04	1.2569211177125570e+00	2.1660065115865719e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	4.5757344742022410e-04	1.2593460838928834e+00	2.1440295476888332e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	4.5757344742022410e-04	1.2617744762040015e+00	2.1251991901253715e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	4.5757344742022410e-04	1.2642062293584320e+00	2.1093939124761762e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	4.5757344742022410e-04	1.2666412816649901e+00	2.0964862712347144e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	4.5757344742022410e-04	1.2690795747102310e+00	2.0863437619067001e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	4.5757344742022410e-04	1.2715210530780638e+00	2.0788298089439380e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	4.5757344742022410e-04	1.2739656641018298e+00	2.0738048471154426e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	4.5757344742022410e-04	1.2764133576441883e+00	2.0711274516425935e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	4.5757344742022410e-04	1.2788640859009048e+00	2.0706554764427645e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	4.5757344742022410e-04	1.2813178032253136e+00	2.0722471638019168e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	4.5757344742022410e-04	1.2837744659707322e+00	2.0757621942467306e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	4.5757344742022410e-04	1.2862340323485368e+00	2.0810626517512702e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	4.5757344742022410e-04	1.2886964622999491e+00	2.0880138861341341e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	4.5757344742022410e-04	1.2911617173798782e+00	2.0964852610832224e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	4.5757344742022410e-04	1.2936297606513989e+00	2.1063507822928026e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	4.5757344742022410e-04	1.2961005565896462e+00	2.1174896054360470e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	4.5757344742022410e-04	1.2985740709940685e+00	2.1297864279701428e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	4.5757344742022410e-04	1.3010502709081340e+00	2.1431317720343263e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	4.5757344742022410e-04	1.3035291245456908e+00	2.1574221679869169e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	4.5757344742022410e-04	1.3060106012232873e+00	2.1725602495310629e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	4.5757344742022410e-04	1.3084946712978518e+00	2.1884547720334588e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	4.5757344742022410e-04	1.3109813061091911e+00	2.2050205656886354e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	4.5757344742022410e-04	1.3134704779268467e+00	2.2221784347696668e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	4.5757344742022410e-04	1.3159621599008839e+00	2.2398550134711755e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	4.5757344742022410e-04	1.3184563260162576e+00	2.2579825879040862e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	4.5757344742022410e-04	1.3209529510504174e+00	2.2764988927426736e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	4.5757344742022410e-04	1.3234520105338721e+00	2.2953468899278819e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	4.5757344742022410e-04	1.3259534807134410e+00	2.3144745357509083e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	4.5757344742022410e-04	1.3284573385179756e+00	2.3338345416173318e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	4.5757344742022410e-04	1.3309635615263289e+00	2.3533841328505813e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	4.5757344742022410e-04	1.3334721279373960e+00	2.3730848090456041e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	4.5757344742022410e-04	1.3359830165420505e+00	2.3929021087378721e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	4.5757344742022410e-04	1.3384962066968287e+00	2.4128053805060119e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	4.5757344742022410e-04	1.3410116782992230e+00	2.4327675620759024e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	4.5757344742022410e-04	1.3435294117644598e+00	2.4527649685305689e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	4.5757344742022410e-04	1.3460493880036506e+00	2.4727770903487736e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	4.5757344742022410e-04	1.3485715884032108e+00	2.4927864016808285e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	4.5757344742022410e-04	1.3510959948054573e+00	2.5127781790204223e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	4.5757344742022410e-04	1.3536225894902949e+00	2.5327403302321021e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	4.5757344742022410e-04	1.3561513551579172e+00	2.5526632337389148e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	4.5757344742022410e-04	1.3586822749124516e+00	2.5725395875600372e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	4.5757344742022410e-04	1.3612153322464791e+00	2.5923642677996839e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	4.5757344742022410e-04	1.3637505110263732e+00	2.6121341961292455e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	4.5757344742022410e-04	1.3662877954784041e+00	2.6318482157638452e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	4.5757344742022410e-04	1.3688271701755508e+00	2.6515069754106266e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	4.5757344742022410e-04	1.3713686200249848e+00	2.6711128206543418e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	4.5757344742022410e-04	1.3739121302561756e+00	2.6906696922464651e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	4.5757344742022410e-04	1.3764576864095792e+00	2.7101830307695408e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	4.5757344742022410e-04	1.3790052743258763e+00	2.7296596871625868e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	4.5757344742022410e-04	1.3815548801357260e+00	2.7491078386103922e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	4.5757344742022410e-04	1.3841064902499980e+00	2.7685369093195678e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	4.5757344742022410e-04	1.3866600913504650e+00	2.7879574957291962e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	4.5757344742022410e-04	1.3892156703809184e+00	2.8073812957254269e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	4.5757344742022410e-04	1.3917732145386879e+00	2.8268210414570619e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	4.5757344742022410e-04	1.3943327112665387e+00	2.8462904353743466e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	4.5757344742022410e-04	1.3968941482449320e+00	2.8658040891385086e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	4.5757344742022410e-04	1.3994575133846163e+00	2.8853774650767348e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	4.5757344742022410e-04	1.4020227948195412e+00	2.9050268198818043e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	4.5757344742022410e-04	1.4045899809000735e+00	2.9247691502818262e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	4.5757344742022410e-04	1.4071590601864974e+00	2.9446221404298367e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	4.5757344742022410e-04	1.4097300214427848e+00	2.9646041107880577e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	4.5757344742022410e-04	1.4123028536306204e+00	2.9847339683042155e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	4.5757344742022410e-04	1.4148775459036715e+00	3.0050311577022322e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	4.5757344742022410e-04	1.4174540876020874e+00	3.0255156137310817e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	4.5757344742022410e-04	1.4200324682472141e+00	3.0462077142382325e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	4.5757344742022410e-04	1.4226126775365202e+00	3.0671282339553019e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	4.5757344742022410e-04	1.4251947053387171e+00	3.0882982989048336e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	4.5757344742022410e-04	1.4277785416890645e+00	3.1097393413564892e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	4.5757344742022410e-04	1.4303641767848634e+00	3.1314730552814363e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	4.5757344742022410e-04	1.4329516009811019e+00	3.1535213522709479e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	4.5757344742022410e-04	1.4355408047862821e+00	3.1759063179041161e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	4.5757344742022410e-04	1.4381317788583829e+00	3.1986501685660793e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	4.5757344742022410e-04	1.4407245140009812e+00	3.2217752087333705e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	4.5757344742022410e-04	1.4433190011595070e+00	3.2453037887587473e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	4.5757344742022410e-04	1.4459152314176347e+00	3.2692582632004946e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	4.5757344742022410e-04	1.4485131959938014e+00	3.2936609497541756e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	4.5757344742022410e-04	1.4511128862378426e+00	3.3185340888550387e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	4.5757344742022410e-04	1.4537142936277525e+00	3.3438998040295369e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	4.5757344742022410e-04	1.4563174097665454e+00	3.3697800630822186e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	4.5757344742022410e-04	1.4589222263792330e+00	3.3961966402099496e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	4.5757344742022410e-04	1.4615287353098942e+00	3.4231710791417409e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	4.5757344742022410e-04	1.4641369285188504e+00	3.4507246574049182e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	4.5757344742022410e-04	1.4667467980799276e+00	3.4788783518192527e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	4.5757344742022410e-04	1.4693583361778131e+00	3.5076528053225288e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	4.5757344742022410e-04	1.4719715351054923e+00	3.5370682952275002e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	4.5757344742022410e-04	1.4745863872617715e+00	3.5671447030082779e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	4.5757344742022410e-04	1.4772028851488790e+00	3.5979014857089632e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	4.5757344742022410e-04	1.4798210213701399e+00	3.6293576490613454e-02	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4631559933070614e-04	1.2377406061667169e+00	3.1601551963900534e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	3.4631559933070614e-04	1.2401173214767269e+00	3.0993372328502182e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	3.4631559933070614e-04	1.2424987466491451e+00	3.0424187203573906e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	3.4631559933070614e-04	1.2448847161754264e+00	2.9892995793186650e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	3.4631559933070614e-04	1.2472750808642636e+00	2.9398827741014554e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	3.4631559933070614e-04	1.2496697053237891e+00	2.8940727112840580e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	3.4631559933070614e-04	1.2520684659564254e+00	2.8517739798639922e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	3.4631559933070614e-04	1.2544712493394796e+00	2.8128903766648918e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	3.4631559933070614e-04	1.2568779509009831e+00	2.7773241769726346e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	3.4631559933070614e-04	1.2592884738249779e+00	2.7449756207045303e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	3.4631559933070614e-04	1.2617027281375002e+00	2.7157425904184875e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	3.4631559933070614e-04	1.2641206299366461e+00	2.6895204606611278e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	3.4631559933070614e-04	1.2665421007387463e+00	2.6662020995524581e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	3.4631559933070614e-04	1.2689670669190727e+00	2.6456780038269859e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	3.4631559933070614e-04	1.2713954592301904e+00	2.6278365483418480e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	3.4631559933070614e-04	1.2738272123846208e+00	2.6125643307136136e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	3.4631559933070614e-04	1.2762622646911790e+00	2.5997465915437969e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	3.4631559933070614e-04	1.2787005577364203e+00	2.5892676908270292e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	3.4631559933070614e-04	1.2811420361042527e+00	2.5810116217063694e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	3.4631559933070614e-04	1.2835866471280186e+00	2.5748625437819143e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	3.4631559933070614e-04	1.2860343406703776e+00	2.5707053196606044e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	3.4631559933070614e-04	1.2884850689270941e+00	2.5684260402883682e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	3.4631559933070614e-04	1.2909387862515025e+00	2.5679125267288397e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	3.4631559933070614e-04	1.2933954489969210e+00	2.5690547983321526e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	3.4631559933070614e-04	1.2958550153747257e+00	2.5717454995599871e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	3.4631559933070614e-04	1.2983174453261381e+00	2.5758802799927132e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	3.4631559933070614e-04	1.3007827004060672e+00	2.5813581241545612e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	3.4631559933070614e-04	1.3032507436775882e+00	2.5880816296878377e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	3.4631559933070614e-04	1.3057215396158353e+00	2.5959572340410748e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	3.4631559933070614e-04	1.3081950540202574e+00	2.6048953911888831e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	3.4631559933070614e-04	1.3106712539343230e+00	2.6148107009665543e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	3.4631559933070614e-04	1.3131501075718799e+00	2.6256219943954006e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	3.4631559933070614e-04	1.3156315842494763e+00	2.6372523789124067e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	3.4631559933070614e-04	1.3181156543240409e+00	2.6496292477374617e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	3.4631559933070614e-04	1.3206022891353801e+00	2.6626842577387368e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	3.4631559933070614e-04	1.3230914609530360e+00	2.6763532801340979e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	3.4631559933070614e-04	1.3255831429270732e+00	2.6905763282224986e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	3.4631559933070614e-04	1.3280773090424467e+00	2.7052974661066716e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	3.4631559933070614e-04	1.3305739340766067e+00	2.7204647020759531e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	3.4631559933070614e-04	1.3330729935600614e+00	2.7360298699865143e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	3.4631559933070614e-04	1.3355744637396301e+00	2.7519485016262536e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	3.4631559933070614e-04	1.3380783215441645e+00	2.7681796926994524e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	3.4631559933070614e-04	1.3405845445525177e+00	2.7846859647198907e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	3.4631559933070614e-04	1.3430931109635849e+00	2.8014331247731724e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	3.4631559933070614e-04	1.3456039995682396e+00	2.8183901248028075e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	3.4631559933070614e-04	1.3481171897230178e+00	2.8355289217924292e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	3.4631559933070614e-04	1.3506326613254120e+00	2.8528243399644555e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	3.4631559933070614e-04	1.3531503947906489e+00	2.8702539358885174e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	3.4631559933070614e-04	1.3556703710298394e+00	2.8877978671949706e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	3.4631559933070614e-04	1.3581925714294001e+00	2.9054387654156723e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	3.4631559933070614e-04	1.3607169778316461e+00	2.9231616133260325e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	3.4631559933070614e-04	1.3632435725164835e+00	2.9409536270351509e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	3.4631559933070614e-04	1.3657723381841065e+00	2.9588041429654280e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	3.4631559933070614e-04	1.3683032579386409e+00	2.9767045097733702e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	3.4631559933070614e-04	1.3708363152726681e+00	2.9946479851915977e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	3.4631559933070614e-04	1.3733714940525625e+00	3.0126296377121539e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	3.4631559933070614e-04	1.3759087785045931e+00	3.0306462529849348e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	3.4631559933070614e-04	1.3784481532017399e+00	3.0486962447679952e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	3.4631559933070614e-04	1.3809896030511737e+00	3.0667795702390435e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	3.4631559933070614e-04	1.3835331132823645e+00	3.0848976494564129e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	3.4631559933070614e-04	1.3860786694357681e+00	3.1030532887444368e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	3.4631559933070614e-04	1.3886262573520649e+00	3.1212506077687528e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	3.4631559933070614e-04	1.3911758631619149e+00	3.1394949700632266e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	3.4631559933070614e-04	1.3937274732761871e+00	3.1577929167687639e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	3.4631559933070614e-04	1.3962810743766541e+00	3.1761521033470762e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	3.4631559933070614e-04	1.3988366534071077e+00	3.1945812390369095e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	3.4631559933070614e-04	1.4013941975648767e+00	3.2130900288268899e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	3.4631559933070614e-04	1.4039536942927278e+00	3.2316891177269769e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	3.4631559933070614e-04	1.4065151312711213e+00	3.2503900371314419e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	3.4631559933070614e-04	1.4090784964108056e+00	3.2692051530749250e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	3.4631559933070614e-04	1.4116437778457305e+00	3.2881476161960764e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	3.4631559933070614e-04	1.4142109639262628e+00	3.3072313132346216e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	3.4631559933070614e-04	1.4167800432126865e+00	3.3264708199001250e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	3.4631559933070614e-04	1.4193510044689741e+00	3.3458813549638228e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	3.4631559933070614e-04	1.4219238366568094e+00	3.3654787354379059e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	3.4631559933070614e-04	1.4244985289298606e+00	3.3852793327195277e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	3.4631559933070614e-04	1.4270750706282764e+00	3.4053000295908138e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	3.4631559933070614e-04	1.4296534512734036e+00	3.4255581779788623e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	3.4631559933070614e-04	1.4322336605627097e+00	3.4460715573930274e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	3.4631559933070614e-04	1.4348156883649059e+00	3.4668583339704129e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	3.4631559933070614e-04	1.4373995247152538e+00	3.4879370200730071e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	3.4631559933070614e-04	1.4399851598110520e+00	3.5093264343923271e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	3.4631559933070614e-04	1.4425725840072912e+00	3.5310456625307990e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	3.4631559933070614e-04	1.4451617878124710e+00	3.5531140180401329e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	3.4631559933070614e-04	1.4477527618845720e+00	3.5755510039088653e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	3.4631559933070614e-04	1.4503454970271701e+00	3.5983762745024753e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	3.4631559933070614e-04	1.4529399841856958e+00	3.6216095979698527e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	3.4631559933070614e-04	1.4555362144438240e+00	3.6452708191394761e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	3.4631559933070614e-04	1.4581341790199904e+00	3.6693798229381784e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	3.4631559933070614e-04	1.4607338692640315e+00	3.6939564983735212e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	3.4631559933070614e-04	1.4633352766539414e+00	3.7190207031280773e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	3.4631559933070614e-04	1.4659383927927347e+00	3.7445922288212183e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	3.4631559933070614e-04	1.4685432094054220e+00	3.7706907669988202e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	3.4631559933070614e-04	1.4711497183360833e+00	3.7973358759162537e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	3.4631559933070614e-04	1.4737579115450392e+00	3.8245469481842563e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	3.4631559933070614e-04	1.4763677811061169e+00	3.8523431793488321e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	3.4631559933070614e-04	1.4789793192040022e+00	3.8807435374783650e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	3.4631559933070614e-04	1.4815925181316809e+00	3.9097667338320319e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	3.4631559933070614e-04	1.4842073702879606e+00	3.9394311946817175e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	3.4631559933070614e-04	1.4868238681750678e+00	3.9697550343592770e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	3.4631559933070614e-04	1.4894420043963288e+00	4.0007560295974881e-02	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
1.2549945698630556e+00	1.2594661069403739e+00	1.2338856545884953e+00	1.2450879625995961e+00	1.2458887681781887e+00	1.2643743574520290e+00	1.2599327680288483e+00	1.2479108788366520e+00	1.2502298516616270e+00	1.2399627148329548e+00	1.2690674476833173e+00	1.2569704145494507e+00	1.2554306414804755e+00	1.2299931405919438e+00	1.2464347926590267e+00	

#ae#Y_extr
1.2506420046630689e+00	3.9528981963087531e-02	

#CH2_RED(smart_print)
0.82(46)	



==> QCDQED/Data/fit_Lla/GeV/fit/M_Delta_plus.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 7
Simultaneous fit of M_Delta_plus

[The fit converged for all jkf indices]
----------

#jkf#M0
1.2242033199580533e+00	1.2263430997213447e+00	1.1887435327916029e+00	1.2076392628237225e+00	1.2072893748406084e+00	1.2342514428561104e+00	1.2251806354423647e+00	1.2140636611154223e+00	1.2130955175847244e+00	1.2061433668901460e+00	1.2344408383547574e+00	1.2204180890111302e+00	1.2186853413829688e+00	1.1911382684458165e+00	1.2192616820148849e+00	

#ae#M0
1.2153931622155774e+00	4.9068709348922164e-02	

#jkf#c_L3
5.4556955858707976e+00	4.4918108987442711e+00	4.4977493239546833e+00	5.5803419694924363e+00	4.9767240933368999e+00	3.3793823795999596e+00	4.9590209295848524e+00	4.2374084890416119e+00	3.3276360673430316e+00	4.7011769961164136e+00	9.6405815916288673e-01	4.1632325736252316e+00	4.8882358238088894e+00	5.4426262891357453e+00	6.0883396857968037e+00	

#ae#c_L3
4.4768959509743009e+00	4.4721350683096235e+00	

#jkf#c_L4
-1.9974403325033681e+01	-1.9346322445034289e+01	-1.8529987857501805e+01	-2.1808349198960730e+01	-1.9120430961454705e+01	-1.4044051328156687e+01	-1.7613133440147390e+01	-1.6732707900822401e+01	-1.5577743871708343e+01	-1.8098534400325416e+01	-9.3038870506989007e+00	-1.8752408196657207e+01	-1.9427457107515188e+01	-2.2690581354641534e+01	-2.3671982056116569e+01	

#ae#c_L4
-1.8312798699651655e+01	1.2815356198460174e+01	

#jkf#c_L32
9.7605734282232213e+00	1.2838535682428738e+01	1.2179478151657976e+01	1.1498241897733122e+01	1.0739381190392539e+01	1.0115659858474922e+01	8.3977708815511338e+00	1.0592134695458473e+01	1.2279295439610168e+01	1.0497898621225316e+01	1.3200572016275158e+01	1.2484229487378045e+01	1.1021875340020166e+01	1.3550997139303703e+01	1.1554728554327545e+01	

#ae#c_L32
1.1380758158937349e+01	5.1046802975997041e+00	

#jkf#c_l
2.8348206251933483e+00	3.1145329499481251e+00	5.3478866581783375e+00	3.9891031279258322e+00	4.2652310066067001e+00	2.6638498940226518e+00	3.5437085482582806e+00	3.4250213659033584e+00	3.7855782081699050e+00	3.3518570559843486e+00	3.2647355793062323e+00	3.6825822881346593e+00	3.9334324748262350e+00	4.2885619902869703e+00	2.1544756726368219e+00	

#ae#c_l
3.5763584963587869e+00	2.7769165435596856e+00	

#jkf#c_a2
-1.1364161722470378e+00	-1.1746586056822281e+00	-7.8221386180800279e-01	-1.0739085363803094e+00	-1.1325082292847983e+00	-1.1413329778448995e+00	-1.3064144448423198e+00	-7.2938704393257026e-01	-1.0299041549656947e+00	-7.6498732576613737e-01	-1.4114838733628812e+00	-1.1516319854931762e+00	-1.4531940894725157e+00	-8.8250768465726748e-01	-8.7356085489710789e-01	

#ae#c_a2
-1.0696073227091296e+00	8.1838743249473889e-01	

#jkf#c_l32
2.7812444126267271e+00	2.5410788162958182e+00	-4.7173762439818665e+00	-2.2509944098087367e-01	-1.6437715023057080e+00	3.6031279835294354e+00	2.4161364431232379e-01	1.1231578025176308e+00	6.1243565100366681e-01	1.2101995033190240e+00	2.8083928958368687e+00	6.5552691563957088e-01	-4.2593590328392067e-01	-5.7418907768764649e-01	5.9192243629812840e+00	

#ae#c_l32
9.2730865465482237e-01	8.9751613878189520e+00	

#jkf#CH2_RED
8.8268049240831592e-01	8.6018809178879652e-01	9.1740615197678155e-01	6.5998711083104178e-01	6.4197932482210007e-01	1.0577936675296886e+00	8.8564949943591820e-01	1.0343924656363535e+00	7.5758474114174301e-01	6.5033927833716265e-01	8.7988854886592049e-01	8.0267315647060933e-01	7.2974187021732884e-01	7.6797019133281585e-01	7.9237666949864372e-01	

#ae#CH2_RED
8.2137675068621463e-01	4.6059657114995683e-01	

#jkf#data_x_1
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.4096823539709911e-02	5.4053532380173075e-02	5.4134305271794095e-02	5.3847982647270379e-02	5.3714375646395147e-02	5.4036674545058561e-02	5.3948426600816030e-02	5.3542608490842025e-02	5.3799681407218455e-02	5.3950511680314638e-02	5.3810795668788235e-02	5.4199928916435443e-02	5.4151500474367877e-02	5.3544422263461844e-02	5.3783132027534021e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_2
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4230646655398516e-02	1.4337328559621016e-02	1.4202793571311705e-02	1.4202157674695046e-02	1.4166281241027177e-02	1.4279644765484781e-02	1.3974407869206153e-02	1.4303533414362843e-02	1.4061291695178692e-02	1.4101824364120670e-02	1.4166004206961760e-02	1.4271500192710361e-02	1.4090488148997108e-02	1.4214797723587139e-02	1.4199707095560659e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_3
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
2.1217536798857212e-02	2.1338934048832772e-02	2.1511067742200875e-02	2.1548301305109943e-02	2.1190858055582646e-02	2.1454194614923462e-02	2.1237157563077279e-02	2.1190981869138713e-02	2.1384047684624662e-02	2.1425545371753698e-02	2.1321031221249630e-02	2.1109130385907605e-02	2.1283813732775471e-02	2.1378178925587944e-02	2.1439727102088552e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_4
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.0608189531361711e-02	2.0860814771380781e-02	2.0687545419015629e-02	2.0825983989653359e-02	2.0431341365379663e-02	2.0414617418970351e-02	2.0672754388777432e-02	2.0784025379367462e-02	2.0651001496230927e-02	2.0792357661023934e-02	2.0848006816533721e-02	2.0817662777471393e-02	2.0605586932019880e-02	2.0882464964142922e-02	2.0602647747338623e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_5
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9994193594876461e-02	2.0173155256174736e-02	2.0120772578515040e-02	2.0110527920087860e-02	2.0076244897484184e-02	2.0036516306608711e-02	2.0076449951700479e-02	2.0162452423018937e-02	2.0004030068781275e-02	2.0077696517227867e-02	1.9908467437411235e-02	1.9758385764135786e-02	2.0076231495913897e-02	1.9946673590493361e-02	2.0146726246600150e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_6
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9544870462271768e-02	1.9512654185048946e-02	1.9615654246065786e-02	1.9709310058084899e-02	1.9640271132150146e-02	1.9614299933741874e-02	1.9644788768264542e-02	1.9590339330152216e-02	1.9574771320334867e-02	1.9544339526883951e-02	1.9633774226211580e-02	1.9714275686347319e-02	1.9585828882176280e-02	1.9618946369193140e-02	1.9613845355754798e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_7
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9470024743499324e-02	1.9303456512829536e-02	1.9293530065814499e-02	1.9539684890219528e-02	1.9410779744846490e-02	1.9377875444638266e-02	1.9413421320932905e-02	1.9359764953850968e-02	1.9364499231773726e-02	1.9474101372616154e-02	1.9077781994730827e-02	1.9266031045239079e-02	1.9557924184421299e-02	1.9366514391878371e-02	1.9353412654671803e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_8
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5705371832024336e-02	2.5757172719468771e-02	2.5644843156074022e-02	2.5671187674919958e-02	2.5654914543754487e-02	2.5780655100753745e-02	2.5542575312811858e-02	2.5668936220469368e-02	2.5866287962164558e-02	2.5742055564126044e-02	2.5699071693031685e-02	2.5766980044309135e-02	2.5693942267984014e-02	2.5671332711864843e-02	2.5587938999895705e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_9
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.2852535134753363e-02	3.2543120914188720e-02	3.2729259618814371e-02	3.3168337378422709e-02	3.2768585401916753e-02	3.2912141820177147e-02	3.2392130573283669e-02	3.2715975189385002e-02	3.2976684161163450e-02	3.2819880346309935e-02	3.2976998401275520e-02	3.2509874790042553e-02	3.2667116962498827e-02	3.2861005299549106e-02	3.3008687770749563e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_10
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.3607358838372273e-02	4.3892880764624824e-02	4.3852221538210785e-02	4.3889087044906204e-02	4.3373356794470498e-02	4.3741663013584779e-02	4.3876889113383825e-02	4.3649115921618728e-02	4.3767399085678046e-02	4.3787982153495865e-02	4.3828749572866511e-02	4.3859517412444302e-02	4.3586261349119033e-02	4.3789158067236995e-02	4.3645940985547124e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_11
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2896636478347778e-02	1.2857521445163486e-02	1.2734549233625155e-02	1.2792126373592394e-02	1.2710171389466739e-02	1.2679814927858142e-02	1.2689401562043189e-02	1.2803245497434727e-02	1.2761073498920351e-02	1.2803656484771098e-02	1.2764189052476782e-02	1.2833899180847218e-02	1.2636402843404997e-02	1.2645344486302515e-02	1.2755317399816946e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_12
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9033489182942277e-02	1.9033057792408915e-02	1.8960354087090021e-02	1.9142482519123195e-02	1.9073623318048568e-02	1.9079464652406085e-02	1.9191111495671508e-02	1.8979402484017908e-02	1.8842665213377133e-02	1.9082274116694616e-02	1.9119105967089420e-02	1.9059425309656139e-02	1.9051296744189997e-02	1.9115120444460856e-02	1.9208719527071514e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_13
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1968758553285945e-02	3.1968863369501131e-02	3.1869460920949721e-02	3.1759149579557736e-02	3.1787598260093135e-02	3.1879985050679162e-02	3.1730025397486719e-02	3.1843817765474305e-02	3.1718286796936078e-02	3.2115029146334483e-02	3.1851617253171656e-02	3.2026753443815191e-02	3.1851690996649765e-02	3.1735135900982765e-02	3.2008838677966910e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_14
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.5234977244409683e-02	4.4951831508560247e-02	4.5040314149733744e-02	4.5114333935207050e-02	4.4874662295209714e-02	4.5005678808674378e-02	4.5272717042266993e-02	4.5289579963911163e-02	4.5258726401514848e-02	4.5192490331558970e-02	4.4861102685859050e-02	4.5041108510652149e-02	4.4929637527266954e-02	4.5091947786221276e-02	4.5067322979037400e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_15
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.1904305752710121e-02	5.2407937952566958e-02	5.2022639617759117e-02	5.2235567877340704e-02	5.2291846401939721e-02	5.1642724664339307e-02	5.1791155674145474e-02	5.2150706871205078e-02	5.1812033535920149e-02	5.1859738524764942e-02	5.1403915804319966e-02	5.2361924938430449e-02	5.2442593540148782e-02	5.1940245129641141e-02	5.1930659478532398e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_16
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9421871171898271e-03	7.9771692836506994e-03	8.0703948743528937e-03	7.9669971983197911e-03	8.0196232631755716e-03	7.9682464741488816e-03	7.9707267866642832e-03	8.0757065795249924e-03	8.1333483744479435e-03	8.0293060992997559e-03	8.0244448661779579e-03	7.9536643886034125e-03	7.9196110183667977e-03	7.9315191900569196e-03	8.0564188751690614e-03	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_17
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2078762885482909e-02	1.1914016590749192e-02	1.2052048325768082e-02	1.1927905034484682e-02	1.2059209622801780e-02	1.2028245856043021e-02	1.2081636573637311e-02	1.2034628228932965e-02	1.1918661561851618e-02	1.1930642684780571e-02	1.1954097715548596e-02	1.1947842777263573e-02	1.1990971268073743e-02	1.1981383284918649e-02	1.1959548939059716e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_18
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1437406408974579e-02	2.1224427618166626e-02	2.1019449074922571e-02	2.1277925110582269e-02	2.1345558130570392e-02	2.1217058070132702e-02	2.1161005580534305e-02	2.1275473109870408e-02	2.1234754180685503e-02	2.1177445136879622e-02	2.1267521133523100e-02	2.1205867798365856e-02	2.1131027487373843e-02	2.1172161556450179e-02	2.1211863105224743e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_y
1.4686091456301709e+00	1.4734898207932092e+00	1.4769031862204831e+00	1.4752631603447299e+00	1.4663809235271894e+00	1.4688298827310353e+00	1.4729681387622016e+00	1.4761104330550774e+00	1.4722563913908104e+00	1.4624413252178166e+00	1.4695906412173592e+00	1.4682645180688725e+00	1.4676278068266491e+00	1.4697719755026981e+00	1.4716793534297428e+00	
1.2939055359577674e+00	1.3027256304022359e+00	1.3130711996578117e+00	1.3067775621340458e+00	1.3071037345992860e+00	1.3040079296458573e+00	1.3037499735757816e+00	1.2978946126399851e+00	1.2983027027658252e+00	1.3001352795470742e+00	1.3011150161992036e+00	1.3031966385743952e+00	1.2983993015992918e+00	1.2945706137859256e+00	1.2915508483738303e+00	
1.3844989164629047e+00	1.3957976084107711e+00	1.4076656916849550e+00	1.3925231952003221e+00	1.3919376322382087e+00	1.3935213898777559e+00	1.3861858112215226e+00	1.3985377525042340e+00	1.3957059907485321e+00	1.3859043984254380e+00	1.4012011202846906e+00	1.3889046808577417e+00	1.3873828456020709e+00	1.3946813275273706e+00	1.3789258493546890e+00	
1.3093177572894747e+00	1.3223336799100893e+00	1.3040574584679114e+00	1.3121729784281659e+00	1.3162635280707582e+00	1.2934491340192156e+00	1.3054004838731830e+00	1.3118294727692879e+00	1.3301811636198297e+00	1.3101358809447170e+00	1.3032139486553489e+00	1.3061109880384223e+00	1.3077085169588571e+00	1.3038382111467677e+00	1.3044474733406697e+00	
1.3246041051537354e+00	1.3227809663444456e+00	1.3308526090084360e+00	1.3254130068458623e+00	1.3242745468521342e+00	1.3200255725843080e+00	1.3299106792334034e+00	1.3298342773167224e+00	1.3212691854260501e+00	1.3161450486578223e+00	1.3167899404111039e+00	1.3288451904497165e+00	1.3235887941993949e+00	1.3267132685858467e+00	1.3230118971510281e+00	
1.3229612215871855e+00	1.3290763446663465e+00	1.3312292910338803e+00	1.3262838835641115e+00	1.3248536778116253e+00	1.3270962902914676e+00	1.3233128002188144e+00	1.3301454262068904e+00	1.3272119861890712e+00	1.3199691956448527e+00	1.3255008591256743e+00	1.3272884370972422e+00	1.3265893069350005e+00	1.3171240797863342e+00	1.3151198623455287e+00	
1.2997266331999606e+00	1.3086662639756381e+00	1.3091874641777501e+00	1.3048403722722632e+00	1.3032905997557638e+00	1.3037659347841557e+00	1.3075045810368320e+00	1.3105645681436164e+00	1.3055314668109983e+00	1.2975788464893554e+00	1.3033110139953301e+00	1.3118289242397936e+00	1.3007715385661069e+00	1.3005713662265981e+00	1.2995087244309378e+00	
1.3409646416258625e+00	1.3426288820280179e+00	1.3516148938279349e+00	1.3523988481687210e+00	1.3441955585727929e+00	1.3451369517292608e+00	1.3435672169653516e+00	1.3480106328750299e+00	1.3441247831398224e+00	1.3385168841643464e+00	1.3455017441021349e+00	1.3401718799942504e+00	1.3422445745240299e+00	1.3403315844607970e+00	1.3408484421884814e+00	
1.3787968293366610e+00	1.3920020011301213e+00	1.4064312389274283e+00	1.3904792956964294e+00	1.3807129607615924e+00	1.3840498406817725e+00	1.3922883017932417e+00	1.3902032699071651e+00	1.3739495825823851e+00	1.3776768604907008e+00	1.3770335913226124e+00	1.3890964949483862e+00	1.3879690953634487e+00	1.3843213875118383e+00	1.3819859737377431e+00	
1.4182406658233542e+00	1.4191779152129913e+00	1.4259773293413860e+00	1.4214200911757038e+00	1.4232339499598243e+00	1.4198925901784709e+00	1.4226193179593782e+00	1.4229023468717144e+00	1.4144339883312227e+00	1.4081619300544488e+00	1.4148576193280549e+00	1.4177667624187054e+00	1.4229706121361241e+00	1.4159654553552632e+00	1.4112975341139462e+00	
1.3198058722273449e+00	1.3254615708144912e+00	1.3231578056208231e+00	1.3283676355661345e+00	1.3196152432348522e+00	1.3271734352112696e+00	1.3248757745937718e+00	1.3275588973870704e+00	1.3133672944582249e+00	1.3180443422923980e+00	1.3169284709207869e+00	1.3369083337849985e+00	1.3140354641279484e+00	1.3224188447273486e+00	1.3281468302355233e+00	
1.3568959758807442e+00	1.3612156307816439e+00	1.3572572922396342e+00	1.3537186673643333e+00	1.3488209846825958e+00	1.3540372390371334e+00	1.3547412933540663e+00	1.3571877127730141e+00	1.3514861564275651e+00	1.3482221643140397e+00	1.3418658190282429e+00	1.3541648496057876e+00	1.3531941087812103e+00	1.3475230904889695e+00	1.3458183821922376e+00	
1.3991225959744000e+00	1.4045918559876067e+00	1.4069245823634000e+00	1.4030742782119805e+00	1.4041400118720269e+00	1.4013971932334697e+00	1.4070447380686870e+00	1.4074023401745268e+00	1.4004146637080916e+00	1.3934522361695965e+00	1.4024369524101523e+00	1.4056947961929527e+00	1.3987660278839782e+00	1.3993501138636506e+00	1.3979527895492598e+00	
1.4317298287236255e+00	1.4339190084267583e+00	1.4373843330254501e+00	1.4379523329434307e+00	1.4327977231923252e+00	1.4337358137094185e+00	1.4376144247959268e+00	1.4326667216334705e+00	1.4329788340293081e+00	1.4246068041245747e+00	1.4330919258843231e+00	1.4349606886653410e+00	1.4338643105412392e+00	1.4308189424128419e+00	1.4284234287492732e+00	
1.4493711778440568e+00	1.4459494135875290e+00	1.4477094168526108e+00	1.4501964413955548e+00	1.4498538772260781e+00	1.4552126516512169e+00	1.4565635674900816e+00	1.4511348954256578e+00	1.4459520294870050e+00	1.4435061054882892e+00	1.4486428703517500e+00	1.4436603870079114e+00	1.4463988086284427e+00	1.4388143004185547e+00	1.4431088021069416e+00	
1.3148138361024433e+00	1.3192548520897978e+00	1.2992151292683993e+00	1.3038410498684025e+00	1.3112677166213460e+00	1.3137980548675623e+00	1.3096354294194683e+00	1.3122966748210012e+00	1.3031002916572183e+00	1.2974467057253796e+00	1.3186877871209246e+00	1.3100600195125893e+00	1.3210592148803302e+00	1.2992895626539174e+00	1.3081627401743061e+00	
1.3432612449198089e+00	1.3502668514164329e+00	1.3514650022224135e+00	1.3458566905305680e+00	1.3396889122659208e+00	1.3462897071126712e+00	1.3553222611404698e+00	1.3465763371807593e+00	1.3489313888798660e+00	1.3214054530374439e+00	1.3475651744299852e+00	1.3409536271022602e+00	1.3449955432631839e+00	1.3306848793548964e+00	1.3355080186215642e+00	
1.3058610713992989e+00	1.3157399926533730e+00	1.3214767832587524e+00	1.3244309522413811e+00	1.3178996641508549e+00	1.3021289932523405e+00	1.3134171772077652e+00	1.3074797616760170e+00	1.3141790486136193e+00	1.3064095760485521e+00	1.3111532865121829e+00	1.3187363948490192e+00	1.3199774484443256e+00	1.3139160792745426e+00	1.3042166120669707e+00	

#plot#xiexiyeyytheyth
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.4706791135145365e+00	1.4233657660526856e-02	1.4645913286109313e+00	1.1180090214871020e-02	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3011004386305545e+00	2.0402836040339687e-02	1.3081251115959522e+00	1.2763847339725312e-02	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3922249473600803e+00	2.6263762568246311e-02	1.3821285433506483e+00	2.3242269463986838e-02	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3093640450355133e+00	3.1553531723821616e-02	1.3556928769936041e+00	1.4731897773830121e-02	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3242706058813341e+00	1.6385995599103847e-02	1.3266684499519443e+00	1.3889325763450980e-02	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3249175108336018e+00	1.6529044773071641e-02	1.3146528794757939e+00	1.3903648370877514e-02	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3044432198736735e+00	1.5825400921072423e-02	1.3095399593936834e+00	1.4345379617144625e-02	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3440171678911224e+00	1.4673167832524090e-02	1.3481273900424773e+00	1.4188795613144923e-02	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3857997816127681e+00	2.9636407780307423e-02	1.3856134584579380e+00	1.5051292226547433e-02	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.4185945405507059e+00	1.7840754175211342e-02	1.4238161955934090e+00	1.4003333127109744e-02	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.3230577210135326e+00	2.2719958972216129e-02	1.3257216557392810e+00	1.2385676645861538e-02	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.3524099577967479e+00	1.8514190893436450e-02	1.3382702601027903e+00	1.2979755538598687e-02	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.4021176783775851e+00	1.4428544732211690e-02	1.3827551655534633e+00	1.3862875596803608e-02	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.4331030080571536e+00	1.2551054654907832e-02	1.4390392980719096e+00	1.3180296403789661e-02	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	1.4477383163307789e+00	1.6819089582026169e-02	1.4518674488539600e+00	1.6232019834746331e-02	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.3094619376522059e+00	2.7346308429738876e-02	1.3094407482177934e+00	1.6549731268533631e-02	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.3432514060985496e+00	3.1401200541415271e-02	1.3165074894213034e+00	1.6402526845614107e-02	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.3131348561099330e+00	2.4466481232449277e-02	1.3468714864525375e+00	1.7351542663200888e-02	

#plot#xiexiytheyth#L=inf
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.4649363630322525e+00	3.4587606253947113e-02	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2788919921319317e+00	1.9566627838980048e-02	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3118478946768157e+00	2.1510043852876613e-02	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3089099326170563e+00	2.1997943861059077e-02	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3058660270281415e+00	2.0705796124788307e-02	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3038706734908176e+00	2.1164331366264354e-02	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3027710422963055e+00	1.9575537936023818e-02	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3320785246390823e+00	2.3766115691233273e-02	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3652059277494488e+00	2.6141214897457556e-02	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.4167166186013926e+00	3.1140253290046872e-02	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.2785839150761158e+00	2.0886054303467069e-02	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.3075903429000362e+00	2.1769353720172867e-02	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.3671348607447833e+00	2.6391253743052717e-02	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.4292800800388212e+00	3.0838983244693332e-02	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	1.4621487471468797e+00	3.4083200195653120e-02	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.2673698568344132e+00	2.5933594778591078e-02	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.2855610100872410e+00	2.5634513601353701e-02	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.3280507281925460e+00	2.7500787371869631e-02	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2452715532405609e+00	3.9124868199105454e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	0.0000000000000000e+00	1.2476886135690171e+00	3.8627210063520087e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	0.0000000000000000e+00	1.2501086124486376e+00	3.8163884483951034e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	0.0000000000000000e+00	1.2525314466162512e+00	3.7733625270166181e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	0.0000000000000000e+00	1.2549570229892471e+00	3.7335215328422489e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	0.0000000000000000e+00	1.2573852570946844e+00	3.6967475703988596e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	0.0000000000000000e+00	1.2598160718182496e+00	3.6629257469462259e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	0.0000000000000000e+00	1.2622493963938868e+00	3.6319435822347645e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	0.0000000000000000e+00	1.2646851655776348e+00	3.6036905921582582e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	0.0000000000000000e+00	1.2671233189646196e+00	3.5780580104615212e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	0.0000000000000000e+00	1.2695638004187857e+00	3.5549386203929376e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	0.0000000000000000e+00	1.2720065575925243e+00	3.5342266736813073e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	0.0000000000000000e+00	1.2744515415187405e+00	3.5158178782357032e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	0.0000000000000000e+00	1.2768987062619030e+00	3.4996094390139218e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	0.0000000000000000e+00	1.2793480086175384e+00	3.4855001389076636e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	0.0000000000000000e+00	1.2817994078518453e+00	3.4733904484556995e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	0.0000000000000000e+00	1.2842528654748020e+00	3.4631826548614103e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	0.0000000000000000e+00	1.2867083450414181e+00	3.4547810022447174e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	0.0000000000000000e+00	1.2891658119767930e+00	3.4480918363523939e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	0.0000000000000000e+00	1.2916252334214386e+00	3.4430237481182027e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	0.0000000000000000e+00	1.2940865780939441e+00	3.4394877115237060e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	0.0000000000000000e+00	1.2965498161685576e+00	3.4373972121686282e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	0.0000000000000000e+00	1.2990149191656641e+00	3.4366683638226377e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	0.0000000000000000e+00	1.3014818598534692e+00	3.4372200109980121e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	0.0000000000000000e+00	1.3039506121594466e+00	3.4389738162583360e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	0.0000000000000000e+00	1.3064211510903467e+00	3.4418543315608369e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	0.0000000000000000e+00	1.3088934526597211e+00	3.4457890534262729e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	0.0000000000000000e+00	1.3113674938220903e+00	3.4507084621389329e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	0.0000000000000000e+00	1.3138432524129768e+00	3.4565460455116291e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	0.0000000000000000e+00	1.3163207070941627e+00	3.4632383080079931e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	0.0000000000000000e+00	1.3187998373035932e+00	3.4707247662064747e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	0.0000000000000000e+00	1.3212806232094272e+00	3.4789479317248712e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	0.0000000000000000e+00	1.3237630456678180e+00	3.4878532828071421e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	0.0000000000000000e+00	1.3262470861840245e+00	3.4973892258158584e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	0.0000000000000000e+00	1.3287327268765377e+00	3.5075070478773659e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	0.0000000000000000e+00	1.3312199504439246e+00	3.5181608619048704e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	0.0000000000000000e+00	1.3337087401341237e+00	3.5293075451778171e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	0.0000000000000000e+00	1.3361990797159720e+00	3.5409066725937868e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	0.0000000000000000e+00	1.3386909534527571e+00	3.5529204456341119e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	0.0000000000000000e+00	1.3411843460776083e+00	3.5653136180028827e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	0.0000000000000000e+00	1.3436792427705748e+00	3.5780534188115429e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	0.0000000000000000e+00	1.3461756291372333e+00	3.5911094740933118e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	0.0000000000000000e+00	1.3486734911887064e+00	3.6044537273449175e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	0.0000000000000000e+00	1.3511728153229705e+00	3.6180603597071384e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	0.0000000000000000e+00	1.3536735883073447e+00	3.6319057103160725e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	0.0000000000000000e+00	1.3561757972620743e+00	3.6459681972791091e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	0.0000000000000000e+00	1.3586794296449149e+00	3.6602282396603923e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	0.0000000000000000e+00	1.3611844732366423e+00	3.6746681807939913e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	0.0000000000000000e+00	1.3636909161274244e+00	3.6892722131843039e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	0.0000000000000000e+00	1.3661987467039769e+00	3.7040263051994766e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	0.0000000000000000e+00	1.3687079536374585e+00	3.7189181297158265e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	0.0000000000000000e+00	1.3712185258720460e+00	3.7339369948282838e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	0.0000000000000000e+00	1.3737304526141414e+00	3.7490737767052765e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	0.0000000000000000e+00	1.3762437233221649e+00	3.7643208546332275e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	0.0000000000000000e+00	1.3787583276968993e+00	3.7796720482677633e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	0.0000000000000000e+00	1.3812742556723430e+00	3.7951225570849123e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	0.0000000000000000e+00	1.3837914974070369e+00	3.8106689020045922e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	0.0000000000000000e+00	1.3863100432758404e+00	3.8263088691421122e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	0.0000000000000000e+00	1.3888298838621207e+00	3.8420414556283859e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	0.0000000000000000e+00	1.3913510099503295e+00	3.8578668174290537e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	0.0000000000000000e+00	1.3938734125189491e+00	3.8737862190825458e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	0.0000000000000000e+00	1.3963970827337755e+00	3.8898019852708271e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	0.0000000000000000e+00	1.3989220119415264e+00	3.9059174541305967e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	0.0000000000000000e+00	1.4014481916637478e+00	3.9221369322097382e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	0.0000000000000000e+00	1.4039756135910051e+00	3.9384656509712838e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	0.0000000000000000e+00	1.4065042695773411e+00	3.9549097247459399e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	0.0000000000000000e+00	1.4090341516349842e+00	3.9714761100348793e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	0.0000000000000000e+00	1.4115652519292958e+00	3.9881725660650860e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	0.0000000000000000e+00	1.4140975627739367e+00	4.0050076165017920e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	0.0000000000000000e+00	1.4166310766262491e+00	4.0219905122245929e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	0.0000000000000000e+00	1.4191657860828319e+00	4.0391311950776602e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	0.0000000000000000e+00	1.4217016838753112e+00	4.0564402625078676e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	0.0000000000000000e+00	1.4242387628662838e+00	4.0739289330085277e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	0.0000000000000000e+00	1.4267770160454283e+00	4.0916090122919732e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	0.0000000000000000e+00	1.4293164365257807e+00	4.1094928601181024e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	0.0000000000000000e+00	1.4318570175401584e+00	4.1275933577122552e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	0.0000000000000000e+00	1.4343987524377255e+00	4.1459238757099164e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	0.0000000000000000e+00	1.4369416346806989e+00	4.1644982425733702e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	0.0000000000000000e+00	1.4394856578411808e+00	4.1833307134293840e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	0.0000000000000000e+00	1.4420308155981125e+00	4.2024359392842346e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	0.0000000000000000e+00	1.4445771017343509e+00	4.2218289365779843e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	0.0000000000000000e+00	1.4471245101338488e+00	4.2415250570461326e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	0.0000000000000000e+00	1.4496730347789450e+00	4.2615399578631211e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	0.0000000000000000e+00	1.4522226697477565e+00	4.2818895720479686e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	0.0000000000000000e+00	1.4547734092116613e+00	4.3025900791187489e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	0.0000000000000000e+00	1.4573252474328782e+00	4.3236578759886561e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	0.0000000000000000e+00	1.4598781787621304e+00	4.3451095481020940e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	0.0000000000000000e+00	1.4624321976363939e+00	4.3669618408147773e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	0.0000000000000000e+00	1.4649872985767245e+00	4.3892316310285368e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	0.0000000000000000e+00	1.4675434761861601e+00	4.4119358990948356e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	0.0000000000000000e+00	1.4701007251476972e+00	4.4350917010082438e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	0.0000000000000000e+00	1.4726590402223361e+00	4.4587161409139306e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	0.0000000000000000e+00	1.4752184162471915e+00	4.4828263439591107e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	0.0000000000000000e+00	1.4777788481336673e+00	4.5074394295214044e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	0.0000000000000000e+00	1.4803403308656908e+00	4.5325724848509483e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	0.0000000000000000e+00	1.4829028594980087e+00	4.5582425391665668e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	0.0000000000000000e+00	1.4854664291545343e+00	4.5844665382484127e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	0.0000000000000000e+00	1.4880310350267492e+00	4.6112613195718723e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	0.0000000000000000e+00	1.4905966723721591e+00	4.6386435880297783e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	0.0000000000000000e+00	1.4931633365127968e+00	4.6666298922897219e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	0.0000000000000000e+00	1.4957310228337695e+00	4.6952366018353807e-02	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1257725916998122e-04	1.2144877536707437e+00	2.4679029065240263e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	5.1257725916998122e-04	1.2169048139992000e+00	2.4001119081944935e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	5.1257725916998122e-04	1.2193248128788203e+00	2.3365578748655511e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	5.1257725916998122e-04	1.2217476470464341e+00	2.2771929491968382e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	5.1257725916998122e-04	1.2241732234194300e+00	2.2219717933316965e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	5.1257725916998122e-04	1.2266014575248674e+00	2.1708488978136185e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	5.1257725916998122e-04	1.2290322722484324e+00	2.1237761670655452e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	5.1257725916998122e-04	1.2314655968240698e+00	2.0807007644302631e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	5.1257725916998122e-04	1.2339013660078180e+00	2.0415632250906649e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	5.1257725916998122e-04	1.2363395193948021e+00	2.0062958610910800e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	5.1257725916998122e-04	1.2387800008489689e+00	1.9748214904233886e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	5.1257725916998122e-04	1.2412227580227071e+00	1.9470525224825629e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	5.1257725916998122e-04	1.2436677419489233e+00	1.9228904259098244e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	5.1257725916998122e-04	1.2461149066920865e+00	1.9022255930248842e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	5.1257725916998122e-04	1.2485642090477211e+00	1.8849375992218059e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	5.1257725916998122e-04	1.2510156082820281e+00	1.8708958377886432e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	5.1257725916998122e-04	1.2534690659049845e+00	1.8599604927227020e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	5.1257725916998122e-04	1.2559245454716013e+00	1.8519837963155230e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	5.1257725916998122e-04	1.2583820124069758e+00	1.8468115062845940e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	5.1257725916998122e-04	1.2608414338516214e+00	1.8442845301757698e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	5.1257725916998122e-04	1.2633027785241269e+00	1.8442406230881971e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	5.1257725916998122e-04	1.2657660165987401e+00	1.8465160882314972e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	5.1257725916998122e-04	1.2682311195958469e+00	1.8509474175758617e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	5.1257725916998122e-04	1.2706980602836517e+00	1.8573728206923358e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	5.1257725916998122e-04	1.2731668125896294e+00	1.8656336024371913e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	5.1257725916998122e-04	1.2756373515205293e+00	1.8755753631029114e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	5.1257725916998122e-04	1.2781096530899041e+00	1.8870490069414592e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	5.1257725916998122e-04	1.2805836942522735e+00	1.8999115557603124e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	5.1257725916998122e-04	1.2830594528431594e+00	1.9140267731222030e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	5.1257725916998122e-04	1.2855369075243457e+00	1.9292656113563258e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	5.1257725916998122e-04	1.2880160377337759e+00	1.9455064981635014e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	5.1257725916998122e-04	1.2904968236396104e+00	1.9626354822853170e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	5.1257725916998122e-04	1.2929792460980010e+00	1.9805462588119233e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	5.1257725916998122e-04	1.2954632866142071e+00	1.9991400945744767e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	5.1257725916998122e-04	1.2979489273067206e+00	2.0183256730400126e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	5.1257725916998122e-04	1.3004361508741078e+00	2.0380188765036708e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	5.1257725916998122e-04	1.3029249405643066e+00	2.0581425214083623e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	5.1257725916998122e-04	1.3054152801461549e+00	2.0786260605129527e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	5.1257725916998122e-04	1.3079071538829397e+00	2.0994052635258349e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	5.1257725916998122e-04	1.3104005465077908e+00	2.1204218858194845e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	5.1257725916998122e-04	1.3128954432007578e+00	2.1416233330098330e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	5.1257725916998122e-04	1.3153918295674161e+00	2.1629623275536209e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	5.1257725916998122e-04	1.3178896916188896e+00	2.1843965820998179e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	5.1257725916998122e-04	1.3203890157531533e+00	2.2058884831268045e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	5.1257725916998122e-04	1.3228897887375279e+00	2.2274047873904790e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	5.1257725916998122e-04	1.3253919976922577e+00	2.2489163328821456e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	5.1257725916998122e-04	1.3278956300750977e+00	2.2703977653297531e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	5.1257725916998122e-04	1.3304006736668257e+00	2.2918272807466458e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	5.1257725916998122e-04	1.3329071165576076e+00	2.3131863841217324e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	5.1257725916998122e-04	1.3354149471341599e+00	2.3344596640310251e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	5.1257725916998122e-04	1.3379241540676414e+00	2.3556345827179626e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	5.1257725916998122e-04	1.3404347263022292e+00	2.3767012810223784e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	5.1257725916998122e-04	1.3429466530443244e+00	2.3976523974233895e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	5.1257725916998122e-04	1.3454599237523477e+00	2.4184829003876734e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	5.1257725916998122e-04	1.3479745281270825e+00	2.4391899331738458e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	5.1257725916998122e-04	1.3504904561025257e+00	2.4597726702274066e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	5.1257725916998122e-04	1.3530076978372199e+00	2.4802321843035088e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	5.1257725916998122e-04	1.3555262437060234e+00	2.5005713234712207e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	5.1257725916998122e-04	1.3580460842923034e+00	2.5207945971797388e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	5.1257725916998122e-04	1.3605672103805126e+00	2.5409080706002618e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	5.1257725916998122e-04	1.3630896129491319e+00	2.5609192664958098e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	5.1257725916998122e-04	1.3656132831639585e+00	2.5808370739117396e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	5.1257725916998122e-04	1.3681382123717094e+00	2.6006716630218540e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	5.1257725916998122e-04	1.3706643920939305e+00	2.6204344055087009e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	5.1257725916998122e-04	1.3731918140211878e+00	2.6401377998970889e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	5.1257725916998122e-04	1.3757204700075236e+00	2.6597954013036062e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	5.1257725916998122e-04	1.3782503520651670e+00	2.6794217551030643e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	5.1257725916998122e-04	1.3807814523594786e+00	2.6990323340532443e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	5.1257725916998122e-04	1.3833137632041197e+00	2.7186434784555579e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	5.1257725916998122e-04	1.3858472770564316e+00	2.7382723389664059e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	5.1257725916998122e-04	1.3883819865130149e+00	2.7579368217069987e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	5.1257725916998122e-04	1.3909178843054946e+00	2.7776555353533305e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	5.1257725916998122e-04	1.3934549632964668e+00	2.7974477399194082e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	5.1257725916998122e-04	1.3959932164756110e+00	2.8173332969763602e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	5.1257725916998122e-04	1.3985326369559639e+00	2.8373326210807792e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	5.1257725916998122e-04	1.4010732179703413e+00	2.8574666322111673e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	5.1257725916998122e-04	1.4036149528679085e+00	2.8777567090410346e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	5.1257725916998122e-04	1.4061578351108819e+00	2.8982246429004183e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	5.1257725916998122e-04	1.4087018582713635e+00	2.9188925923047802e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	5.1257725916998122e-04	1.4112470160282955e+00	2.9397830379525928e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	5.1257725916998122e-04	1.4137933021645339e+00	2.9609187381166725e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	5.1257725916998122e-04	1.4163407105640318e+00	2.9823226843767453e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	5.1257725916998122e-04	1.4188892352091282e+00	3.0040180576610086e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	5.1257725916998122e-04	1.4214388701779390e+00	3.0260281845851906e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	5.1257725916998122e-04	1.4239896096418441e+00	3.0483764940966145e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	5.1257725916998122e-04	1.4265414478630611e+00	3.0710864744480561e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	5.1257725916998122e-04	1.4290943791923134e+00	3.0941816305434012e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	5.1257725916998122e-04	1.4316483980665771e+00	3.1176854417121213e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	5.1257725916998122e-04	1.4342034990069075e+00	3.1416213199831823e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	5.1257725916998122e-04	1.4367596766163429e+00	3.1660125689414405e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	5.1257725916998122e-04	1.4393169255778802e+00	3.1908823432607286e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	5.1257725916998122e-04	1.4418752406525195e+00	3.2162536090154514e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	5.1257725916998122e-04	1.4444346166773745e+00	3.2421491048813679e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	5.1257725916998122e-04	1.4469950485638499e+00	3.2685913043402161e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	5.1257725916998122e-04	1.4495565312958740e+00	3.2956023790069712e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	5.1257725916998122e-04	1.4521190599281921e+00	3.3232041632001184e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	5.1257725916998122e-04	1.4546826295847171e+00	3.3514181198747557e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	5.1257725916998122e-04	1.4572472354569319e+00	3.3802653080362538e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	5.1257725916998122e-04	1.4598128728023421e+00	3.4097663517486020e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	5.1257725916998122e-04	1.4623795369429797e+00	3.4399414108451341e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	5.1257725916998122e-04	1.4649472232639522e+00	3.4708101534434863e-02	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5757344742022410e-04	1.2207399922951643e+00	2.6466076522850136e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	4.5757344742022410e-04	1.2231570526236202e+00	2.5812712971742296e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	4.5757344742022410e-04	1.2255770515032407e+00	2.5200804629252969e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	4.5757344742022410e-04	1.2279998856708543e+00	2.4629687414001684e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	4.5757344742022410e-04	1.2304254620438504e+00	2.4098718581286302e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	4.5757344742022410e-04	1.2328536961492871e+00	2.3607253907288121e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	4.5757344742022410e-04	1.2352845108728530e+00	2.3154628152923643e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	4.5757344742022410e-04	1.2377178354484895e+00	2.2740138490349504e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	4.5757344742022410e-04	1.2401536046322379e+00	2.2363030772584828e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	4.5757344742022410e-04	1.2425917580192225e+00	2.2022488640020228e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	4.5757344742022410e-04	1.2450322394733890e+00	2.1717625506375036e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	4.5757344742022410e-04	1.2474749966471272e+00	2.1447479464640939e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	4.5757344742022410e-04	1.2499199805733432e+00	2.1211011112210656e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	4.5757344742022410e-04	1.2523671453165062e+00	2.1007104225054442e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	4.5757344742022410e-04	1.2548164476721415e+00	2.0834569124943372e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	4.5757344742022410e-04	1.2572678469064482e+00	2.0692148493099551e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	4.5757344742022410e-04	1.2597213045294053e+00	2.0578525299224614e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	4.5757344742022410e-04	1.2621767840960212e+00	2.0492332446068982e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	4.5757344742022410e-04	1.2646342510313962e+00	2.0432163683441446e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	4.5757344742022410e-04	1.2670936724760415e+00	2.0396585325639927e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	4.5757344742022410e-04	1.2695550171485472e+00	2.0384148313270921e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	4.5757344742022410e-04	1.2720182552231600e+00	2.0393400191990922e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	4.5757344742022410e-04	1.2744833582202670e+00	2.0422896632182323e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	4.5757344742022410e-04	1.2769502989080721e+00	2.0471212178988840e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	4.5757344742022410e-04	1.2794190512140498e+00	2.0536949995004525e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	4.5757344742022410e-04	1.2818895901449494e+00	2.0618750432101339e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	4.5757344742022410e-04	1.2843618917143242e+00	2.0715298339278161e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	4.5757344742022410e-04	1.2868359328766934e+00	2.0825329076115069e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	4.5757344742022410e-04	1.2893116914675800e+00	2.0947633254044352e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	4.5757344742022410e-04	1.2917891461487663e+00	2.1081060269021283e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	4.5757344742022410e-04	1.2942682763581959e+00	2.1224520719328451e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	4.5757344742022410e-04	1.2967490622640305e+00	2.1376987821971481e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	4.5757344742022410e-04	1.2992314847224216e+00	2.1537497951742111e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	4.5757344742022410e-04	1.3017155252386270e+00	2.1705150430166516e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	4.5757344742022410e-04	1.3042011659311408e+00	2.1879106688901917e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	4.5757344742022410e-04	1.3066883894985279e+00	2.2058588925253659e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	4.5757344742022410e-04	1.3091771791887270e+00	2.2242878357791821e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	4.5757344742022410e-04	1.3116675187705749e+00	2.2431313178712355e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	4.5757344742022410e-04	1.3141593925073598e+00	2.2623286287566824e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	4.5757344742022410e-04	1.3166527851322112e+00	2.2818242878948534e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	4.5757344742022410e-04	1.3191476818251777e+00	2.3015677945214322e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	4.5757344742022410e-04	1.3216440681918362e+00	2.3215133744649976e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	4.5757344742022410e-04	1.3241419302433097e+00	2.3416197275817358e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	4.5757344742022410e-04	1.3266412543775739e+00	2.3618497790313799e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	4.5757344742022410e-04	1.3291420273619481e+00	2.3821704368746074e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	4.5757344742022410e-04	1.3316442363166778e+00	2.4025523578408519e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	4.5757344742022410e-04	1.3341478686995176e+00	2.4229697225843332e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	4.5757344742022410e-04	1.3366529122912458e+00	2.4434000213043764e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	4.5757344742022410e-04	1.3391593551820276e+00	2.4638238502487267e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	4.5757344742022410e-04	1.3416671857585798e+00	2.4842247193280011e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	4.5757344742022410e-04	1.3441763926920616e+00	2.5045888708422663e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	4.5757344742022410e-04	1.3466869649266493e+00	2.5249051091422697e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	4.5757344742022410e-04	1.3491988916687443e+00	2.5451646409149421e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	4.5757344742022410e-04	1.3517121623767683e+00	2.5653609256819251e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	4.5757344742022410e-04	1.3542267667515024e+00	2.5854895360309809e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	4.5757344742022410e-04	1.3567426947269461e+00	2.6055480270525733e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	4.5757344742022410e-04	1.3592599364616398e+00	2.6255358144258025e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	4.5757344742022410e-04	1.3617784823304440e+00	2.6454540605847919e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	4.5757344742022410e-04	1.3642983229167238e+00	2.6653055683939816e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	4.5757344742022410e-04	1.3668194490049326e+00	2.6850946817682266e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	4.5757344742022410e-04	1.3693418515735520e+00	2.7048271926869275e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	4.5757344742022410e-04	1.3718655217883788e+00	2.7245102540699694e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	4.5757344742022410e-04	1.3743904509961296e+00	2.7441522980044188e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	4.5757344742022410e-04	1.3769166307183509e+00	2.7637629588368354e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	4.5757344742022410e-04	1.3794440526456080e+00	2.7833530006703657e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	4.5757344742022410e-04	1.3819727086319440e+00	2.8029342488336141e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	4.5757344742022410e-04	1.3845025906895876e+00	2.8225195249154313e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	4.5757344742022410e-04	1.3870336909838989e+00	2.8421225849867410e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	4.5757344742022410e-04	1.3895660018285401e+00	2.8617580606579214e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	4.5757344742022410e-04	1.3920995156808520e+00	2.8814414026468494e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	4.5757344742022410e-04	1.3946342251374351e+00	2.9011888265593304e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	4.5757344742022410e-04	1.3971701229299147e+00	2.9210172606084168e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	4.5757344742022410e-04	1.3997072019208869e+00	2.9409442950252242e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	4.5757344742022410e-04	1.4022454551000314e+00	2.9609881329366681e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	4.5757344742022410e-04	1.4047848755803840e+00	2.9811675425111123e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	4.5757344742022410e-04	1.4073254565947613e+00	3.0015018101939846e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	4.5757344742022410e-04	1.4098671914923284e+00	3.0220106948789426e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	4.5757344742022410e-04	1.4124100737353023e+00	3.0427143828814993e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	4.5757344742022410e-04	1.4149540968957837e+00	3.0636334436024260e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	4.5757344742022410e-04	1.4174992546527159e+00	3.0847887857897056e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	4.5757344742022410e-04	1.4200455407889541e+00	3.1062016143257726e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	4.5757344742022410e-04	1.4225929491884517e+00	3.1278933874870372e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	4.5757344742022410e-04	1.4251414738335482e+00	3.1498857746397317e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	4.5757344742022410e-04	1.4276911088023596e+00	3.1722006143538047e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	4.5757344742022410e-04	1.4302418482662640e+00	3.1948598729326719e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	4.5757344742022410e-04	1.4327936864874811e+00	3.2178856033717736e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	4.5757344742022410e-04	1.4353466178167336e+00	3.2412999047735876e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	4.5757344742022410e-04	1.4379006366909972e+00	3.2651248822600287e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	4.5757344742022410e-04	1.4404557376313278e+00	3.2893826074337551e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	4.5757344742022410e-04	1.4430119152407626e+00	3.3140950794532519e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	4.5757344742022410e-04	1.4455691642023003e+00	3.3392841867929887e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	4.5757344742022410e-04	1.4481274792769396e+00	3.3649716697705861e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	4.5757344742022410e-04	1.4506868553017949e+00	3.3911790839271934e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	4.5757344742022410e-04	1.4532472871882702e+00	3.4179277643546092e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	4.5757344742022410e-04	1.4558087699202940e+00	3.4452387910639058e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	4.5757344742022410e-04	1.4583712985526120e+00	3.4731329554940980e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	4.5757344742022410e-04	1.4609348682091374e+00	3.5016307282591100e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	4.5757344742022410e-04	1.4634994740813521e+00	3.5307522282298942e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	4.5757344742022410e-04	1.4660651114267622e+00	3.5605171930466278e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	4.5757344742022410e-04	1.4686317755673999e+00	3.5909449511516110e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	4.5757344742022410e-04	1.4711994618883724e+00	3.6220543954280836e-02	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4631559933070614e-04	1.2312192451763648e+00	3.1034803543118591e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	3.4631559933070614e-04	1.2336363055048205e+00	3.0447724525241499e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	3.4631559933070614e-04	1.2360563043844410e+00	2.9899569882075882e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	3.4631559933070614e-04	1.2384791385520548e+00	2.9389327458275803e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	3.4631559933070614e-04	1.2409047149250507e+00	2.8916011044113697e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	3.4631559933070614e-04	1.2433329490304879e+00	2.8478644779264369e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	3.4631559933070614e-04	1.2457637637540531e+00	2.8076251021056452e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	3.4631559933070614e-04	1.2481970883296900e+00	2.7707841116076430e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	3.4631559933070614e-04	1.2506328575134382e+00	2.7372408674667798e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	3.4631559933070614e-04	1.2530710109004228e+00	2.7068925044553441e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	3.4631559933070614e-04	1.2555114923545894e+00	2.6796336734883755e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	3.4631559933070614e-04	1.2579542495283276e+00	2.6553564570253263e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	3.4631559933070614e-04	1.2603992334545442e+00	2.6339504365801708e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	3.4631559933070614e-04	1.2628463981977072e+00	2.6153028916734735e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	3.4631559933070614e-04	1.2652957005533418e+00	2.5992991093856225e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	3.4631559933070614e-04	1.2677470997876488e+00	2.5858227834814888e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	3.4631559933070614e-04	1.2702005574106054e+00	2.5747564821411897e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	3.4631559933070614e-04	1.2726560369772215e+00	2.5659821638084928e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	3.4631559933070614e-04	1.2751135039125965e+00	2.5593817216290754e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	3.4631559933070614e-04	1.2775729253572425e+00	2.5548375383949821e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	3.4631559933070614e-04	1.2800342700297476e+00	2.5522330357812591e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	3.4631559933070614e-04	1.2824975081043608e+00	2.5514532038574612e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	3.4631559933070614e-04	1.2849626111014674e+00	2.5523850992655188e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	3.4631559933070614e-04	1.2874295517892722e+00	2.5549183029475276e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	3.4631559933070614e-04	1.2898983040952499e+00	2.5589453307688123e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	3.4631559933070614e-04	1.2923688430261497e+00	2.5643619927078903e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	3.4631559933070614e-04	1.2948411445955248e+00	2.5710676983986963e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	3.4631559933070614e-04	1.2973151857578935e+00	2.5789657086542229e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	3.4631559933070614e-04	1.2997909443487803e+00	2.5879633341450339e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	3.4631559933070614e-04	1.3022683990299664e+00	2.5979720836394812e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	3.4631559933070614e-04	1.3047475292393966e+00	2.6089077651449372e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	3.4631559933070614e-04	1.3072283151452311e+00	2.6206905439407218e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	3.4631559933070614e-04	1.3097107376036217e+00	2.6332449618961171e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	3.4631559933070614e-04	1.3121947781198278e+00	2.6464999226565970e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	3.4631559933070614e-04	1.3146804188123411e+00	2.6603886472955481e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	3.4631559933070614e-04	1.3171676423797283e+00	2.6748486049048999e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	3.4631559933070614e-04	1.3196564320699271e+00	2.6898214223718356e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	3.4631559933070614e-04	1.3221467716517754e+00	2.7052527772895820e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	3.4631559933070614e-04	1.3246386453885604e+00	2.7210922776039717e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	3.4631559933070614e-04	1.3271320380134117e+00	2.7372933312294814e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	3.4631559933070614e-04	1.3296269347063780e+00	2.7538130084913980e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	3.4631559933070614e-04	1.3321233210730363e+00	2.7706118998803868e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	3.4631559933070614e-04	1.3346211831245101e+00	2.7876539712540671e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	3.4631559933070614e-04	1.3371205072587742e+00	2.8049064182870523e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	3.4631559933070614e-04	1.3396212802431484e+00	2.8223395216694012e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	3.4631559933070614e-04	1.3421234891978782e+00	2.8399265042775491e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	3.4631559933070614e-04	1.3446271215807184e+00	2.8576433912974288e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	3.4631559933070614e-04	1.3471321651724459e+00	2.8754688740649639e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	3.4631559933070614e-04	1.3496386080632279e+00	2.8933841782002204e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	3.4631559933070614e-04	1.3521464386397803e+00	2.9113729364521369e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	3.4631559933070614e-04	1.3546556455732621e+00	2.9294210665323422e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	3.4631559933070614e-04	1.3571662178078499e+00	2.9475166541014099e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	3.4631559933070614e-04	1.3596781445499448e+00	2.9656498409761048e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	3.4631559933070614e-04	1.3621914152579684e+00	2.9838127185452788e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	3.4631559933070614e-04	1.3647060196327028e+00	3.0019992263201907e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	3.4631559933070614e-04	1.3672219476081464e+00	3.0202050554928805e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	3.4631559933070614e-04	1.3697391893428403e+00	3.0384275573369958e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	3.4631559933070614e-04	1.3722577352116441e+00	3.0566656562549227e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	3.4631559933070614e-04	1.3747775757979239e+00	3.0749197672530735e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	3.4631559933070614e-04	1.3772987018861331e+00	3.0931917176115847e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	3.4631559933070614e-04	1.3798211044547524e+00	3.1114846725047881e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	3.4631559933070614e-04	1.3823447746695787e+00	3.1298030643237433e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	3.4631559933070614e-04	1.3848697038773301e+00	3.1481525254508369e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	3.4631559933070614e-04	1.3873958835995510e+00	3.1665398242379891e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	3.4631559933070614e-04	1.3899233055268085e+00	3.1849728039446648e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	3.4631559933070614e-04	1.3924519615131443e+00	3.2034603243986361e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	3.4631559933070614e-04	1.3949818435707877e+00	3.2220122061493370e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	3.4631559933070614e-04	1.3975129438650993e+00	3.2406391768948217e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	3.4631559933070614e-04	1.4000452547097404e+00	3.2593528199721306e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	3.4631559933070614e-04	1.4025787685620523e+00	3.2781655247130802e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	3.4631559933070614e-04	1.4051134780186354e+00	3.2970904384787704e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	3.4631559933070614e-04	1.4076493758111153e+00	3.3161414201991403e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	3.4631559933070614e-04	1.4101864548020873e+00	3.3353329952553537e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	3.4631559933070614e-04	1.4127247079812315e+00	3.3546803115567556e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	3.4631559933070614e-04	1.4152641284615841e+00	3.3741990966766271e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	3.4631559933070614e-04	1.4178047094759618e+00	3.3939056159238867e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	3.4631559933070614e-04	1.4203464443735290e+00	3.4138166312411136e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	3.4631559933070614e-04	1.4228893266165021e+00	3.4339493608328338e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	3.4631559933070614e-04	1.4254333497769842e+00	3.4543214394396636e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	3.4631559933070614e-04	1.4279785075339162e+00	3.4749508791877812e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	3.4631559933070614e-04	1.4305247936701546e+00	3.4958560309555388e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	3.4631559933070614e-04	1.4330722020696520e+00	3.5170555462110245e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	3.4631559933070614e-04	1.4356207267147489e+00	3.5385683392862827e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	3.4631559933070614e-04	1.4381703616835599e+00	3.5604135500665768e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	3.4631559933070614e-04	1.4407211011474648e+00	3.5826105070826786e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	3.4631559933070614e-04	1.4432729393686816e+00	3.6051786910067544e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	3.4631559933070614e-04	1.4458258706979337e+00	3.6281376985607960e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	3.4631559933070614e-04	1.4483798895721975e+00	3.6515072068579145e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	3.4631559933070614e-04	1.4509349905125279e+00	3.6753069382045797e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	3.4631559933070614e-04	1.4534911681219636e+00	3.6995566254006448e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	3.4631559933070614e-04	1.4560484170835006e+00	3.7242759775815003e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	3.4631559933070614e-04	1.4586067321581395e+00	3.7494846466532249e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	3.4631559933070614e-04	1.4611661081829950e+00	3.7752021943773750e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	3.4631559933070614e-04	1.4637265400694706e+00	3.8014480601674054e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	3.4631559933070614e-04	1.4662880228014945e+00	3.8282415296616246e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	3.4631559933070614e-04	1.4688505514338122e+00	3.8556017041415522e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	3.4631559933070614e-04	1.4714141210903375e+00	3.8835474708659931e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	3.4631559933070614e-04	1.4739787269625524e+00	3.9120974743917139e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	3.4631559933070614e-04	1.4765443643079628e+00	3.9412700889524553e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	3.4631559933070614e-04	1.4791110284486007e+00	3.9710833919658239e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	3.4631559933070614e-04	1.4816787147695729e+00	4.0015551387361320e-02	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
1.2494735398628047e+00	1.2538061582686106e+00	1.2284823177398176e+00	1.2399528621353528e+00	1.2408926393786379e+00	1.2588682028502551e+00	1.2546025814905140e+00	1.2428396707929019e+00	1.2444533696378151e+00	1.2341950400739263e+00	1.2635172898478362e+00	1.2511472507002297e+00	1.2507019070528704e+00	1.2251840568792149e+00	1.2409564118976260e+00	

#ae#Y_extr
1.2452715532405609e+00	3.9124868199105454e-02	

#CH2_RED(smart_print)
0.82(46)	



==> QCDQED/Data/fit_Lla/GeV/fit/M_Delta_plus_plus.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 7
Simultaneous fit of M_Delta_plus_plus

[The fit converged for all jkf indices]
----------

#jkf#M0
1.2233679454612176e+00	1.2253779169205468e+00	1.1879384460159668e+00	1.2069733909546969e+00	1.2063366330191068e+00	1.2333398600572956e+00	1.2242907641099303e+00	1.2129282363573424e+00	1.2120384741834307e+00	1.2051632871162754e+00	1.2337393268110906e+00	1.2194367548508926e+00	1.2178491307748460e+00	1.1904157906079389e+00	1.2183382140529644e+00	

#ae#M0
1.2145022780862360e+00	4.9002858077868632e-02	

#jkf#c_L3
5.6126160454152716e+00	4.6346630009740153e+00	4.6350064509894038e+00	5.6874713842624400e+00	5.0963424012182026e+00	3.5106260497061914e+00	5.0692701504603868e+00	4.3536132367478091e+00	3.4279157848021566e+00	4.8118118273006782e+00	1.0882973923728911e+00	4.2768457192605283e+00	5.0444974304320827e+00	5.5795480589076512e+00	6.2173445402416707e+00	

#ae#c_L3
4.6030579648727583e+00	4.4850294214272139e+00	

#jkf#c_L4
-2.0452391856770390e+01	-1.9780242831613929e+01	-1.8926337733867062e+01	-2.2154874729743771e+01	-1.9493018654838160e+01	-1.4458284094087094e+01	-1.7946645025318681e+01	-1.7093190420139319e+01	-1.5910579123824862e+01	-1.8447415546144278e+01	-9.6937102822565393e+00	-1.9124421942085192e+01	-1.9875336835321058e+01	-2.3110113775036911e+01	-2.4051589424147661e+01	

#ae#c_L4
-1.8701210151679660e+01	1.2838617102530455e+01	

#jkf#c_L32
9.7518009070816412e+00	1.2824314658975171e+01	1.2155810519715800e+01	1.1522583521148922e+01	1.0751222465060302e+01	1.0124846509778340e+01	8.3956752384744000e+00	1.0596172879521873e+01	1.2309078205268428e+01	1.0507914521680718e+01	1.3203118593910908e+01	1.2513919526601743e+01	1.0982298329755983e+01	1.3542809565555475e+01	1.1539258898512948e+01	

#ae#c_L32
1.1381388289402846e+01	5.1070667807933328e+00	

#jkf#c_l
2.8124831880122367e+00	3.1055557128511779e+00	5.3269918247720263e+00	3.9660132945715434e+00	4.2497469503133809e+00	2.6557614047558680e+00	3.5384855351502895e+00	3.4326960924019954e+00	3.7909673022892618e+00	3.3459615990161735e+00	3.2481947295573326e+00	3.6810103009790196e+00	3.9115299909782442e+00	4.2716581970761620e+00	2.1483403855379568e+00	

#ae#c_l
3.5656931005508445e+00	2.7657618561966353e+00	

#jkf#c_a2
-1.1502466485572780e+00	-1.1892053132073412e+00	-7.9456550084545985e-01	-1.0897131996183504e+00	-1.1431540345049578e+00	-1.1579978357589418e+00	-1.3239271302814835e+00	-7.4483626553398341e-01	-1.0458377784626809e+00	-7.7674495878381133e-01	-1.4298966137143063e+00	-1.1676650022777153e+00	-1.4650160384384263e+00	-9.0090194366065801e-01	-8.8870821151148160e-01	

#ae#c_a2
-1.0845610983437919e+00	8.1985413460835643e-01	

#jkf#c_l32
2.8460906166286484e+00	2.5635094442245645e+00	-4.6638862800610674e+00	-1.4861126187660398e-01	-1.5923480655066862e+00	3.6251471480546691e+00	2.5550660841053396e-01	1.0969760758877989e+00	6.0165795699556512e-01	1.2272127366547481e+00	2.8575783721522372e+00	6.6149012964204679e-01	-3.7259331429754122e-01	-5.2928367904693563e-01	5.9273580856950296e+00	

#ae#c_l32
9.5705363823713374e-01	8.9422882214545591e+00	

#jkf#CH2_RED
8.8383866287937785e-01	8.5672823473974302e-01	9.1282871541981381e-01	6.5875246447976277e-01	6.4020151890336330e-01	1.0554544718299739e+00	8.8613067048012373e-01	1.0333166469204924e+00	7.5595749004055146e-01	6.5020665482682183e-01	8.7835390070638442e-01	8.0148430277345140e-01	7.2682377912508978e-01	7.6571733281560839e-01	7.9421930460245527e-01	

#ae#CH2_RED
8.2000094336953422e-01	4.5994302489517697e-01	

#jkf#data_x_1
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.4096823539709911e-02	5.4053532380173075e-02	5.4134305271794095e-02	5.3847982647270379e-02	5.3714375646395147e-02	5.4036674545058561e-02	5.3948426600816030e-02	5.3542608490842025e-02	5.3799681407218455e-02	5.3950511680314638e-02	5.3810795668788235e-02	5.4199928916435443e-02	5.4151500474367877e-02	5.3544422263461844e-02	5.3783132027534021e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_2
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4230646655398516e-02	1.4337328559621016e-02	1.4202793571311705e-02	1.4202157674695046e-02	1.4166281241027177e-02	1.4279644765484781e-02	1.3974407869206153e-02	1.4303533414362843e-02	1.4061291695178692e-02	1.4101824364120670e-02	1.4166004206961760e-02	1.4271500192710361e-02	1.4090488148997108e-02	1.4214797723587139e-02	1.4199707095560659e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_3
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
2.1217536798857212e-02	2.1338934048832772e-02	2.1511067742200875e-02	2.1548301305109943e-02	2.1190858055582646e-02	2.1454194614923462e-02	2.1237157563077279e-02	2.1190981869138713e-02	2.1384047684624662e-02	2.1425545371753698e-02	2.1321031221249630e-02	2.1109130385907605e-02	2.1283813732775471e-02	2.1378178925587944e-02	2.1439727102088552e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_4
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.0608189531361711e-02	2.0860814771380781e-02	2.0687545419015629e-02	2.0825983989653359e-02	2.0431341365379663e-02	2.0414617418970351e-02	2.0672754388777432e-02	2.0784025379367462e-02	2.0651001496230927e-02	2.0792357661023934e-02	2.0848006816533721e-02	2.0817662777471393e-02	2.0605586932019880e-02	2.0882464964142922e-02	2.0602647747338623e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_5
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9994193594876461e-02	2.0173155256174736e-02	2.0120772578515040e-02	2.0110527920087860e-02	2.0076244897484184e-02	2.0036516306608711e-02	2.0076449951700479e-02	2.0162452423018937e-02	2.0004030068781275e-02	2.0077696517227867e-02	1.9908467437411235e-02	1.9758385764135786e-02	2.0076231495913897e-02	1.9946673590493361e-02	2.0146726246600150e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_6
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9544870462271768e-02	1.9512654185048946e-02	1.9615654246065786e-02	1.9709310058084899e-02	1.9640271132150146e-02	1.9614299933741874e-02	1.9644788768264542e-02	1.9590339330152216e-02	1.9574771320334867e-02	1.9544339526883951e-02	1.9633774226211580e-02	1.9714275686347319e-02	1.9585828882176280e-02	1.9618946369193140e-02	1.9613845355754798e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_7
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9470024743499324e-02	1.9303456512829536e-02	1.9293530065814499e-02	1.9539684890219528e-02	1.9410779744846490e-02	1.9377875444638266e-02	1.9413421320932905e-02	1.9359764953850968e-02	1.9364499231773726e-02	1.9474101372616154e-02	1.9077781994730827e-02	1.9266031045239079e-02	1.9557924184421299e-02	1.9366514391878371e-02	1.9353412654671803e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_8
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5705371832024336e-02	2.5757172719468771e-02	2.5644843156074022e-02	2.5671187674919958e-02	2.5654914543754487e-02	2.5780655100753745e-02	2.5542575312811858e-02	2.5668936220469368e-02	2.5866287962164558e-02	2.5742055564126044e-02	2.5699071693031685e-02	2.5766980044309135e-02	2.5693942267984014e-02	2.5671332711864843e-02	2.5587938999895705e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_9
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.2852535134753363e-02	3.2543120914188720e-02	3.2729259618814371e-02	3.3168337378422709e-02	3.2768585401916753e-02	3.2912141820177147e-02	3.2392130573283669e-02	3.2715975189385002e-02	3.2976684161163450e-02	3.2819880346309935e-02	3.2976998401275520e-02	3.2509874790042553e-02	3.2667116962498827e-02	3.2861005299549106e-02	3.3008687770749563e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_10
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.3607358838372273e-02	4.3892880764624824e-02	4.3852221538210785e-02	4.3889087044906204e-02	4.3373356794470498e-02	4.3741663013584779e-02	4.3876889113383825e-02	4.3649115921618728e-02	4.3767399085678046e-02	4.3787982153495865e-02	4.3828749572866511e-02	4.3859517412444302e-02	4.3586261349119033e-02	4.3789158067236995e-02	4.3645940985547124e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_11
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2896636478347778e-02	1.2857521445163486e-02	1.2734549233625155e-02	1.2792126373592394e-02	1.2710171389466739e-02	1.2679814927858142e-02	1.2689401562043189e-02	1.2803245497434727e-02	1.2761073498920351e-02	1.2803656484771098e-02	1.2764189052476782e-02	1.2833899180847218e-02	1.2636402843404997e-02	1.2645344486302515e-02	1.2755317399816946e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_12
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9033489182942277e-02	1.9033057792408915e-02	1.8960354087090021e-02	1.9142482519123195e-02	1.9073623318048568e-02	1.9079464652406085e-02	1.9191111495671508e-02	1.8979402484017908e-02	1.8842665213377133e-02	1.9082274116694616e-02	1.9119105967089420e-02	1.9059425309656139e-02	1.9051296744189997e-02	1.9115120444460856e-02	1.9208719527071514e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_13
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1968758553285945e-02	3.1968863369501131e-02	3.1869460920949721e-02	3.1759149579557736e-02	3.1787598260093135e-02	3.1879985050679162e-02	3.1730025397486719e-02	3.1843817765474305e-02	3.1718286796936078e-02	3.2115029146334483e-02	3.1851617253171656e-02	3.2026753443815191e-02	3.1851690996649765e-02	3.1735135900982765e-02	3.2008838677966910e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_14
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.5234977244409683e-02	4.4951831508560247e-02	4.5040314149733744e-02	4.5114333935207050e-02	4.4874662295209714e-02	4.5005678808674378e-02	4.5272717042266993e-02	4.5289579963911163e-02	4.5258726401514848e-02	4.5192490331558970e-02	4.4861102685859050e-02	4.5041108510652149e-02	4.4929637527266954e-02	4.5091947786221276e-02	4.5067322979037400e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_15
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.1904305752710121e-02	5.2407937952566958e-02	5.2022639617759117e-02	5.2235567877340704e-02	5.2291846401939721e-02	5.1642724664339307e-02	5.1791155674145474e-02	5.2150706871205078e-02	5.1812033535920149e-02	5.1859738524764942e-02	5.1403915804319966e-02	5.2361924938430449e-02	5.2442593540148782e-02	5.1940245129641141e-02	5.1930659478532398e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_16
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9421871171898271e-03	7.9771692836506994e-03	8.0703948743528937e-03	7.9669971983197911e-03	8.0196232631755716e-03	7.9682464741488816e-03	7.9707267866642832e-03	8.0757065795249924e-03	8.1333483744479435e-03	8.0293060992997559e-03	8.0244448661779579e-03	7.9536643886034125e-03	7.9196110183667977e-03	7.9315191900569196e-03	8.0564188751690614e-03	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_17
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2078762885482909e-02	1.1914016590749192e-02	1.2052048325768082e-02	1.1927905034484682e-02	1.2059209622801780e-02	1.2028245856043021e-02	1.2081636573637311e-02	1.2034628228932965e-02	1.1918661561851618e-02	1.1930642684780571e-02	1.1954097715548596e-02	1.1947842777263573e-02	1.1990971268073743e-02	1.1981383284918649e-02	1.1959548939059716e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_18
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1437406408974579e-02	2.1224427618166626e-02	2.1019449074922571e-02	2.1277925110582269e-02	2.1345558130570392e-02	2.1217058070132702e-02	2.1161005580534305e-02	2.1275473109870408e-02	2.1234754180685503e-02	2.1177445136879622e-02	2.1267521133523100e-02	2.1205867798365856e-02	2.1131027487373843e-02	2.1172161556450179e-02	2.1211863105224743e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_y
1.4674572759573379e+00	1.4722774887295424e+00	1.4757186490008984e+00	1.4740624020068021e+00	1.4652048271264402e+00	1.4675490998817187e+00	1.4717974858706575e+00	1.4748669429476369e+00	1.4710418726109458e+00	1.4612533712077893e+00	1.4683962541034403e+00	1.4670205222058477e+00	1.4664616498425036e+00	1.4685052645568852e+00	1.4705018917395767e+00	
1.2927269646036701e+00	1.3016018346670410e+00	1.3119108068644074e+00	1.3056139091248498e+00	1.3059222277321145e+00	1.3027970990328155e+00	1.3025638650863105e+00	1.2966758094737294e+00	1.2970660497876314e+00	1.2989383022323704e+00	1.2998366480995400e+00	1.3020066337849472e+00	1.2973256992676301e+00	1.2933905355640591e+00	1.2903834677572128e+00	
1.3826384100018740e+00	1.3938774109512804e+00	1.4058934827788261e+00	1.3909045212828002e+00	1.3902794737422641e+00	1.3916878356478426e+00	1.3845177522568715e+00	1.3967703643223701e+00	1.3941063080396983e+00	1.3842667913126805e+00	1.3993596676711433e+00	1.3872446682930977e+00	1.3855072627042841e+00	1.3928059600100728e+00	1.3772764980031496e+00	
1.3083351188147445e+00	1.3214488007768272e+00	1.3030966786583034e+00	1.3111421692000378e+00	1.3152812329125105e+00	1.2924245222618760e+00	1.3043550273329496e+00	1.3108444635144920e+00	1.3291828208959653e+00	1.3091313582207278e+00	1.3022486999164005e+00	1.3051044408134129e+00	1.3067682050658100e+00	1.3029399853957522e+00	1.3033873896905355e+00	
1.3236932164825437e+00	1.3218766755247262e+00	1.3299953231347661e+00	1.3244938636573613e+00	1.3233267558408606e+00	1.3190752485330393e+00	1.3289480708571819e+00	1.3288760252406258e+00	1.3203694302816158e+00	1.3152152571497659e+00	1.3158227676109371e+00	1.3279062709283207e+00	1.3226875852481015e+00	1.3257589809546522e+00	1.3221394729674485e+00	
1.3214643115593641e+00	1.3275213475237591e+00	1.3297009951350924e+00	1.3247537889315619e+00	1.3233847257745999e+00	1.3255550450411111e+00	1.3217875936821917e+00	1.3285961846573930e+00	1.3257166354282293e+00	1.3184635866378096e+00	1.3239984384396954e+00	1.3257356824056079e+00	1.3250507217364915e+00	1.3155760912731056e+00	1.3136119239879089e+00	
1.2984214895091319e+00	1.3074398645296414e+00	1.3079352059345877e+00	1.3036101820250237e+00	1.3020549644248660e+00	1.3024926859491133e+00	1.3062891635367793e+00	1.3093428840583834e+00	1.3043114943462810e+00	1.2963934925333223e+00	1.3021063970401281e+00	1.3106383038303764e+00	1.2995357089825015e+00	1.2993339635514978e+00	1.2982628785840824e+00	
1.3398361893720376e+00	1.3414989208349173e+00	1.3504774791653573e+00	1.3512709046677591e+00	1.3430527672339048e+00	1.3440231149473654e+00	1.3424174078986049e+00	1.3469035106927272e+00	1.3429976688067080e+00	1.3374238078052976e+00	1.3443530256148832e+00	1.3390761041117121e+00	1.3410935649534435e+00	1.3391766556042715e+00	1.3397362546392879e+00	
1.3774150913545493e+00	1.3906753135737502e+00	1.4051113487947322e+00	1.3890841062359012e+00	1.3794933087220049e+00	1.3826555752132759e+00	1.3909741439684224e+00	1.3888549428270081e+00	1.3726857972310538e+00	1.3764144529611633e+00	1.3757552773163619e+00	1.3876730492666274e+00	1.3867590879516671e+00	1.3829344805462394e+00	1.3807610524405980e+00	
1.4167665007918950e+00	1.4176698083600723e+00	1.4245175812747437e+00	1.4198991133475782e+00	1.4218371506097027e+00	1.4183719771629906e+00	1.4211632726981176e+00	1.4213835790455502e+00	1.4130012888122898e+00	1.4066729936124875e+00	1.4133553171302058e+00	1.4162032851520143e+00	1.4215710943158684e+00	1.4144423155622439e+00	1.4098217806535895e+00	
1.3189951640457505e+00	1.3245195146570381e+00	1.3222029711087415e+00	1.3274025029997949e+00	1.3187343649752823e+00	1.3262098918013732e+00	1.3239128509314952e+00	1.3265830837943646e+00	1.3123349382542173e+00	1.3171351660068531e+00	1.3160226274198634e+00	1.3360393895838683e+00	1.3131129911563471e+00	1.3215050270967659e+00	1.3271998583314009e+00	
1.3561539518238077e+00	1.3604360488430605e+00	1.3564127506246342e+00	1.3528928414416155e+00	1.3479509193848107e+00	1.3532352514517665e+00	1.3539580836629383e+00	1.3563829698176781e+00	1.3506172975498416e+00	1.3474122894194063e+00	1.3410559653504128e+00	1.3533632053264137e+00	1.3524629746407921e+00	1.3466385894085238e+00	1.3450349992834052e+00	
1.3981526537498969e+00	1.4035802925607981e+00	1.4058775714941356e+00	1.4020253703021481e+00	1.4030977501513262e+00	1.4003653681247721e+00	1.4060219356258832e+00	1.4063882384806647e+00	1.3993842977085484e+00	1.3924228724992509e+00	1.4014415274250980e+00	1.4046689368044016e+00	1.3978019059461873e+00	1.3983400687737937e+00	1.3969386010785738e+00	
1.4305951839727591e+00	1.4328306125210326e+00	1.4362212769487557e+00	1.4368330182284461e+00	1.4316864754675775e+00	1.4326089253126026e+00	1.4365091940471515e+00	1.4315445840910432e+00	1.4318713951180810e+00	1.4234640007090067e+00	1.4319575884251248e+00	1.4338182181544530e+00	1.4327350887098238e+00	1.4296614918730368e+00	1.4272790917231781e+00	
1.4480362036873040e+00	1.4446354348252122e+00	1.4464386027626897e+00	1.4488823757196292e+00	1.4485819266631168e+00	1.4538565552366760e+00	1.4553201192010796e+00	1.4498228378255016e+00	1.4446003113379096e+00	1.4421948669065372e+00	1.4473179338802009e+00	1.4422812901268742e+00	1.4451323496899653e+00	1.4374508813908138e+00	1.4418451891532356e+00	
1.3139448364698809e+00	1.3183376762592878e+00	1.2983686005597102e+00	1.3030590352384905e+00	1.3103771043200163e+00	1.3131177890227530e+00	1.3087006584004899e+00	1.3113663468924155e+00	1.3023016240806464e+00	1.2965296363330940e+00	1.3181255932122224e+00	1.3091588655150308e+00	1.3201995218761740e+00	1.2984751976077891e+00	1.3072687239817085e+00	
1.3422323620795482e+00	1.3491383264246761e+00	1.3502641202668073e+00	1.3447960496034024e+00	1.3385821036305885e+00	1.3451203687325468e+00	1.3542623264744380e+00	1.3453625981240422e+00	1.3476854308974147e+00	1.3203947890543650e+00	1.3464252591522681e+00	1.3397985304696756e+00	1.3439350135415336e+00	1.3295393468954151e+00	1.3344978754798387e+00	
1.3049632903458852e+00	1.3148522952833925e+00	1.3205553314218295e+00	1.3234788226022034e+00	1.3168880398905189e+00	1.3012042237022605e+00	1.3125331723306359e+00	1.3065551123939425e+00	1.3133196613285589e+00	1.3054562330566042e+00	1.3102463203991837e+00	1.3178840815105284e+00	1.3190157881835380e+00	1.3130685228346912e+00	1.3033593224398436e+00	

#plot#xiexiyeyytheyth
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.4694743331858680e+00	1.4220812310765935e-02	1.4633486223335170e+00	1.1191260042492933e-02	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2999173235385553e+00	2.0411006836595046e-02	1.3070578029029745e+00	1.2736554934882837e-02	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3904757604678837e+00	2.6154963192327851e-02	1.3804947534446272e+00	2.3196141089523205e-02	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3083793942313564e+00	3.1595466021734048e-02	1.3545873363609389e+00	1.4715591160542571e-02	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3233456629607965e+00	1.6397693129728896e-02	1.3255602360231373e+00	1.3871537392159445e-02	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3233944714809280e+00	1.6503077261661406e-02	1.3134022276396919e+00	1.3890055277908115e-02	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3032112452557143e+00	1.5854658972867867e-02	1.3081870511718090e+00	1.4348256569067351e-02	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3428891584232183e+00	1.4659519433925568e-02	1.3469828464153366e+00	1.4169792745991712e-02	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3844831352268903e+00	2.9565261732235181e-02	1.3844477102026642e+00	1.5048521868599958e-02	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.4171118039019568e+00	1.7881370024174160e-02	1.4226057045262532e+00	1.4003891629553422e-02	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.3221273561442104e+00	2.2730665104715105e-02	1.3247969194951013e+00	1.2374464555102509e-02	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.3516005425352740e+00	1.8566141993875174e-02	1.3373049905098782e+00	1.2966853828166734e-02	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.4011004927150317e+00	1.4399105116833361e-02	1.3817150234095914e+00	1.3842533889080562e-02	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.4319744096868048e+00	1.2571213730297692e-02	1.4379387320519832e+00	1.3184525183593450e-02	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	1.4464264585604498e+00	1.6865366082821524e-02	1.4504968245960121e+00	1.6271657313431141e-02	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.3086220806513142e+00	2.7414592900942104e-02	1.3086337182820102e+00	1.6573621425455765e-02	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.3421356333884376e+00	3.1286617075963571e-02	1.3156707790514264e+00	1.6417152526417046e-02	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.3122253478482411e+00	2.4430922366886085e-02	1.3459687935014699e+00	1.7348813552789139e-02	

#plot#xiexiytheyth#L=inf
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.4631876139309377e+00	3.4645601446065953e-02	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2773634988393028e+00	1.9566963344037909e-02	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3102632754341330e+00	2.1550724020040934e-02	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3073301002467768e+00	2.2037522878732858e-02	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3042909410292469e+00	2.0739831160832608e-02	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3022989139222538e+00	2.1200529209827498e-02	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3012009642355238e+00	1.9611903635966977e-02	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3304639282641331e+00	2.3817644755512356e-02	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3635481364390662e+00	2.6206775920387313e-02	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.4150050955276439e+00	3.1213603622847173e-02	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.2771505250545678e+00	2.0888270844447408e-02	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.3061053466464465e+00	2.1802576640316786e-02	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.3655648722320946e+00	2.6446295469311588e-02	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.4276457066369528e+00	3.0934164586703724e-02	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	1.4604887632639170e+00	3.4157099737546326e-02	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.2661189379936642e+00	2.5931989780399570e-02	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.2842728926204037e+00	2.5649910874867520e-02	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.3266884997767987e+00	2.7544359809963549e-02	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2442916937846826e+00	3.9125362496572724e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	0.0000000000000000e+00	1.2467024610203252e+00	3.8631472976969276e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	0.0000000000000000e+00	1.2491162567101377e+00	3.8171717114959008e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	0.0000000000000000e+00	1.2515329744316801e+00	3.7744832540341958e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	0.0000000000000000e+00	1.2539525182545430e+00	3.7349606176566123e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	0.0000000000000000e+00	1.2563748011213909e+00	3.6984863351640626e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	0.0000000000000000e+00	1.2587997435586507e+00	3.6649459735470277e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	0.0000000000000000e+00	1.2612272726352254e+00	3.6342275469612564e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	0.0000000000000000e+00	1.2636573211110602e+00	3.6062211021154984e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	0.0000000000000000e+00	1.2660898267332326e+00	3.5808184404034160e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	0.0000000000000000e+00	1.2685247316482433e+00	3.5579129488296016e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	0.0000000000000000e+00	1.2709619819069422e+00	3.5373995172620312e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	0.0000000000000000e+00	1.2734015270441199e+00	3.5191745235606815e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	0.0000000000000000e+00	1.2758433197188785e+00	3.5031358711792616e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	0.0000000000000000e+00	1.2782873154049317e+00	3.4891830662348924e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	0.0000000000000000e+00	1.2807334721222554e+00	3.4772173230015663e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	0.0000000000000000e+00	1.2831817502032516e+00	3.4671416884412491e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	0.0000000000000000e+00	1.2856321120879191e+00	3.4588611778301977e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	0.0000000000000000e+00	1.2880845221435615e+00	3.4522829148213433e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	0.0000000000000000e+00	1.2905389465053776e+00	3.4473162704375650e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	0.0000000000000000e+00	1.2929953529349221e+00	3.4438729965346755e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	0.0000000000000000e+00	1.2954537106939437e+00	3.4418673502167936e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	0.0000000000000000e+00	1.2979139904315138e+00	3.4412162065330300e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	0.0000000000000000e+00	1.3003761640826983e+00	3.4418391575378439e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	0.0000000000000000e+00	1.3028402047773002e+00	3.4436585964586854e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	0.0000000000000000e+00	1.3053060867574178e+00	3.4465997862842289e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	0.0000000000000000e+00	1.3077737853027542e+00	3.4505909125711158e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	0.0000000000000000e+00	1.3102432766627676e+00	3.4555631206668845e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	0.0000000000000000e+00	1.3127145379948737e+00	3.4614505378700575e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	0.0000000000000000e+00	1.3151875473080270e+00	3.4681902813004428e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	0.0000000000000000e+00	1.3176622834110883e+00	3.4757224524393650e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	0.0000000000000000e+00	1.3201387258654769e+00	3.4839901194310283e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	0.0000000000000000e+00	1.3226168549416515e+00	3.4929392883177299e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	0.0000000000000000e+00	1.3250966515790368e+00	3.5025188644201524e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	0.0000000000000000e+00	1.3275780973490523e+00	3.5126806050814405e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	0.0000000000000000e+00	1.3300611744209376e+00	3.5233790649689040e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	0.0000000000000000e+00	1.3325458655301141e+00	3.5345715350839503e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	0.0000000000000000e+00	1.3350321539488366e+00	3.5462179765699028e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	0.0000000000000000e+00	1.3375200234589391e+00	3.5582809503342076e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	0.0000000000000000e+00	1.3400094583264712e+00	3.5707255434223831e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	0.0000000000000000e+00	1.3425004432780749e+00	3.5835192929955961e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	0.0000000000000000e+00	1.3449929634789404e+00	3.5966321086789127e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	0.0000000000000000e+00	1.3474870045122092e+00	3.6100361939613877e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	0.0000000000000000e+00	1.3499825523597127e+00	3.6237059672468361e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	0.0000000000000000e+00	1.3524795933839251e+00	3.6376179830750019e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	0.0000000000000000e+00	1.3549781143110446e+00	3.6517508539585970e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	0.0000000000000000e+00	1.3574781022151043e+00	3.6660851732118194e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	0.0000000000000000e+00	1.3599795445030427e+00	3.6806034390837516e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	0.0000000000000000e+00	1.3624824289006530e+00	3.6952899804496508e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	0.0000000000000000e+00	1.3649867434393501e+00	3.7101308842636467e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	0.0000000000000000e+00	1.3674924764436958e+00	3.7251139249269087e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	0.0000000000000000e+00	1.3699996165196202e+00	3.7402284956855172e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	0.0000000000000000e+00	1.3725081525433023e+00	3.7554655421347047e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	0.0000000000000000e+00	1.3750180736506501e+00	3.7708174978751091e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	0.0000000000000000e+00	1.3775293692273496e+00	3.7862782223376842e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	0.0000000000000000e+00	1.3800420288994348e+00	3.8018429407720114e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	0.0000000000000000e+00	1.3825560425243555e+00	3.8175081863710193e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	0.0000000000000000e+00	1.3850714001824953e+00	3.8332717444895144e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	0.0000000000000000e+00	1.3875880921691257e+00	3.8491325988990764e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	0.0000000000000000e+00	1.3901061089867559e+00	3.8650908800113841e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	0.0000000000000000e+00	1.3926254413378603e+00	3.8811478149923674e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	0.0000000000000000e+00	1.3951460801179576e+00	3.8973056796828685e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	0.0000000000000000e+00	1.3976680164090258e+00	3.9135677522364992e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	0.0000000000000000e+00	1.4001912414732172e+00	3.9299382683814756e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	0.0000000000000000e+00	1.4027157467468752e+00	3.9464223782112950e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	0.0000000000000000e+00	1.4052415238348230e+00	3.9630261044082370e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	0.0000000000000000e+00	1.4077685645049094e+00	3.9797563018033798e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	0.0000000000000000e+00	1.4102968606827990e+00	3.9966206181781427e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	0.0000000000000000e+00	1.4128264044469951e+00	4.0136274562143581e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	0.0000000000000000e+00	1.4153571880240761e+00	4.0307859365021195e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	0.0000000000000000e+00	1.4178892037841395e+00	4.0481058615175425e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	0.0000000000000000e+00	1.4204224442364410e+00	4.0655976804873685e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	0.0000000000000000e+00	1.4229569020252122e+00	4.0832724550599976e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	0.0000000000000000e+00	1.4254925699256560e+00	4.1011418257078415e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	0.0000000000000000e+00	1.4280294408401073e+00	4.1192179787911093e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	0.0000000000000000e+00	1.4305675077943445e+00	4.1375136142171746e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	0.0000000000000000e+00	1.4331067639340549e+00	4.1560419136360986e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	0.0000000000000000e+00	1.4356472025214366e+00	4.1748165091178548e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	0.0000000000000000e+00	1.4381888169319328e+00	4.1938514522627236e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	0.0000000000000000e+00	1.4407316006510988e+00	4.2131611837019148e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	0.0000000000000000e+00	1.4432755472715797e+00	4.2327605029522659e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	0.0000000000000000e+00	1.4458206504902136e+00	4.2526645385931330e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	0.0000000000000000e+00	1.4483669041052325e+00	4.2728887187419490e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	0.0000000000000000e+00	1.4509143020135766e+00	4.2934487418081826e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	0.0000000000000000e+00	1.4534628382083024e+00	4.3143605475140782e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	0.0000000000000000e+00	1.4560125067760841e+00	4.3356402881740148e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	0.0000000000000000e+00	1.4585633018948099e+00	4.3573043002317693e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	0.0000000000000000e+00	1.4611152178312585e+00	4.3793690760590823e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	0.0000000000000000e+00	1.4636682489388602e+00	4.4018512360258638e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	0.0000000000000000e+00	1.4662223896555373e+00	4.4247675008556218e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	0.0000000000000000e+00	1.4687776345016168e+00	4.4481346642861290e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	0.0000000000000000e+00	1.4713339780778141e+00	4.4719695660587762e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	0.0000000000000000e+00	1.4738914150632896e+00	4.4962890652649586e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	0.0000000000000000e+00	1.4764499402137643e+00	4.5211100140810728e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	0.0000000000000000e+00	1.4790095483597032e+00	4.5464492319275081e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	0.0000000000000000e+00	1.4815702344045549e+00	4.5723234800897926e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	0.0000000000000000e+00	1.4841319933230528e+00	4.5987494368424114e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	0.0000000000000000e+00	1.4866948201595653e+00	4.6257436731184556e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	0.0000000000000000e+00	1.4892587100265051e+00	4.6533226287687315e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	0.0000000000000000e+00	1.4918236581027851e+00	4.6815025894563288e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	0.0000000000000000e+00	1.4943896596323218e+00	4.7102996642317374e-02	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1257725916998122e-04	1.2131005312169347e+00	2.4506556743393557e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	5.1257725916998122e-04	1.2155112984525778e+00	2.3836342974106743e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	5.1257725916998122e-04	1.2179250941423894e+00	2.3208526589954610e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	5.1257725916998122e-04	1.2203418118639322e+00	2.2622627180730957e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	5.1257725916998122e-04	1.2227613556867949e+00	2.2078186543387585e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	5.1257725916998122e-04	1.2251836385536428e+00	2.1574741679753033e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	5.1257725916998122e-04	1.2276085809909028e+00	2.1111800628375411e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	5.1257725916998122e-04	1.2300361100674775e+00	2.0688820982695994e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	5.1257725916998122e-04	1.2324661585433121e+00	2.0305191196084982e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	5.1257725916998122e-04	1.2348986641654844e+00	1.9960214926310213e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	5.1257725916998122e-04	1.2373335690804954e+00	1.9653098740550375e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	5.1257725916998122e-04	1.2397708193391943e+00	1.9382943495279328e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	5.1257725916998122e-04	1.2422103644763722e+00	1.9148739632098535e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	5.1257725916998122e-04	1.2446521571511309e+00	1.8949366503003464e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	5.1257725916998122e-04	1.2470961528371838e+00	1.8783595673256576e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	5.1257725916998122e-04	1.2495423095545073e+00	1.8650097967175198e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	5.1257725916998122e-04	1.2519905876355035e+00	1.8547453843543636e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	5.1257725916998122e-04	1.2544409495201709e+00	1.8474166533580045e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	5.1257725916998122e-04	1.2568933595758138e+00	1.8428677261989785e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	5.1257725916998122e-04	1.2593477839376297e+00	1.8409381810881385e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	5.1257725916998122e-04	1.2618041903671742e+00	1.8414647680300062e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	5.1257725916998122e-04	1.2642625481261958e+00	1.8442831143937497e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	5.1257725916998122e-04	1.2667228278637657e+00	1.8492293584752063e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	5.1257725916998122e-04	1.2691850015149504e+00	1.8561416609985282e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	5.1257725916998122e-04	1.2716490422095525e+00	1.8648615574404118e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	5.1257725916998122e-04	1.2741149241896701e+00	1.8752351271586386e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	5.1257725916998122e-04	1.2765826227350063e+00	1.8871139675068191e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	5.1257725916998122e-04	1.2790521140950197e+00	1.9003559716751429e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	5.1257725916998122e-04	1.2815233754271258e+00	1.9148259174905709e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	5.1257725916998122e-04	1.2839963847402787e+00	1.9303958807087369e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	5.1257725916998122e-04	1.2864711208433401e+00	1.9469454905277107e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	5.1257725916998122e-04	1.2889475632977292e+00	1.9643620473947090e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	5.1257725916998122e-04	1.2914256923739036e+00	1.9825405239880169e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	5.1257725916998122e-04	1.2939054890112887e+00	2.0013834698917800e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	5.1257725916998122e-04	1.2963869347813040e+00	2.0208008392759203e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	5.1257725916998122e-04	1.2988700118531895e+00	2.0407097591486855e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	5.1257725916998122e-04	1.3013547029623660e+00	2.0610342537075204e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	5.1257725916998122e-04	1.3038409913810889e+00	2.0817049381653293e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	5.1257725916998122e-04	1.3063288608911909e+00	2.1026586933134746e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	5.1257725916998122e-04	1.3088182957587235e+00	2.1238383300904572e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	5.1257725916998122e-04	1.3113092807103270e+00	2.1451922516144806e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	5.1257725916998122e-04	1.3138018009111925e+00	2.1666741185381377e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	5.1257725916998122e-04	1.3162958419444608e+00	2.1882425221993834e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	5.1257725916998122e-04	1.3187913897919648e+00	2.2098606688734201e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	5.1257725916998122e-04	1.3212884308161772e+00	2.2314960774572814e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	5.1257725916998122e-04	1.3237869517432965e+00	2.2531202921240469e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	5.1257725916998122e-04	1.3262869396473567e+00	2.2747086108454138e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	5.1257725916998122e-04	1.3287883819352948e+00	2.2962398301792097e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	5.1257725916998122e-04	1.3312912663329051e+00	2.3176960063273376e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	5.1257725916998122e-04	1.3337955808716024e+00	2.3390622321757044e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	5.1257725916998122e-04	1.3363013138759474e+00	2.3603264298103433e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	5.1257725916998122e-04	1.3388084539518721e+00	2.3814791578492863e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	5.1257725916998122e-04	1.3413169899755544e+00	2.4025134328251398e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	5.1257725916998122e-04	1.3438269110829022e+00	2.4234245637892341e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	5.1257725916998122e-04	1.3463382066596012e+00	2.4442099992735739e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	5.1257725916998122e-04	1.3488508663316867e+00	2.4648691857360541e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	5.1257725916998122e-04	1.3513648799566074e+00	2.4854034366224142e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	5.1257725916998122e-04	1.3538802376147476e+00	2.5058158111967696e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	5.1257725916998122e-04	1.3563969296013776e+00	2.5261110023230299e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	5.1257725916998122e-04	1.3589149464190080e+00	2.5462952324147504e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	5.1257725916998122e-04	1.3614342787701121e+00	2.5663761568094093e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	5.1257725916998122e-04	1.3639549175502099e+00	2.5863627738666344e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	5.1257725916998122e-04	1.3664768538412779e+00	2.6062653411317336e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	5.1257725916998122e-04	1.3690000789054690e+00	2.6260952969491019e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	5.1257725916998122e-04	1.3715245841791270e+00	2.6458651869527072e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	5.1257725916998122e-04	1.3740503612670751e+00	2.6655885949026771e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	5.1257725916998122e-04	1.3765774019371615e+00	2.6852800773766276e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	5.1257725916998122e-04	1.3791056981150509e+00	2.7049551018634224e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	5.1257725916998122e-04	1.3816352418792470e+00	2.7246299878441536e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	5.1257725916998122e-04	1.3841660254563277e+00	2.7443218504808894e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	5.1257725916998122e-04	1.3866980412163916e+00	2.7640485465672351e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	5.1257725916998122e-04	1.3892312816686931e+00	2.7838286224282860e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	5.1257725916998122e-04	1.3917657394574643e+00	2.8036812634874252e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	5.1257725916998122e-04	1.3943014073579083e+00	2.8236262452485054e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	5.1257725916998122e-04	1.3968382782723592e+00	2.8436838854697992e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	5.1257725916998122e-04	1.3993763452265966e+00	2.8638749973340018e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	5.1257725916998122e-04	1.4019156013663070e+00	2.8842208434443965e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	5.1257725916998122e-04	1.4044560399536885e+00	2.9047430905039126e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	5.1257725916998122e-04	1.4069976543641851e+00	2.9254637645565195e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	5.1257725916998122e-04	1.4095404380833507e+00	2.9464052066958759e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	5.1257725916998122e-04	1.4120843847038318e+00	2.9675900291666429e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	5.1257725916998122e-04	1.4146294879224659e+00	2.9890410718076521e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	5.1257725916998122e-04	1.4171757415374848e+00	3.0107813588047327e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	5.1257725916998122e-04	1.4197231394458287e+00	3.0328340557421282e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	5.1257725916998122e-04	1.4222716756405547e+00	3.0552224269594013e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	5.1257725916998122e-04	1.4248213442083362e+00	3.0779697932379193e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	5.1257725916998122e-04	1.4273721393270622e+00	3.1010994898575128e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	5.1257725916998122e-04	1.4299240552635106e+00	3.1246348250790718e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	5.1257725916998122e-04	1.4324770863711125e+00	3.1485990391211992e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	5.1257725916998122e-04	1.4350312270877894e+00	3.1730152637123414e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	5.1257725916998122e-04	1.4375864719338689e+00	3.1979064823091152e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	5.1257725916998122e-04	1.4401428155100662e+00	3.2232954910812614e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	5.1257725916998122e-04	1.4427002524955415e+00	3.2492048607693787e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	5.1257725916998122e-04	1.4452587776460162e+00	3.2756568995282474e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	5.1257725916998122e-04	1.4478183857919549e+00	3.3026736168707806e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	5.1257725916998122e-04	1.4503790718368070e+00	3.3302766888300118e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	5.1257725916998122e-04	1.4529408307553049e+00	3.3584874244555495e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	5.1257725916998122e-04	1.4555036575918177e+00	3.3873267337598711e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	5.1257725916998122e-04	1.4580675474587572e+00	3.4168150972249026e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	5.1257725916998122e-04	1.4606324955350369e+00	3.4469725369746108e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	5.1257725916998122e-04	1.4631984970645737e+00	3.4778185897125259e-02	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5757344742022410e-04	1.2194355059137509e+00	2.6331597351607065e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	4.5757344742022410e-04	1.2218462731493933e+00	2.5685281402834645e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	4.5757344742022410e-04	1.2242600688392054e+00	2.5080374662654822e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	4.5757344742022410e-04	1.2266767865607482e+00	2.4516208635576991e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	4.5757344742022410e-04	1.2290963303836104e+00	2.3992134211986576e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	4.5757344742022410e-04	1.2315186132504590e+00	2.3507498953010707e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	4.5757344742022410e-04	1.2339435556877187e+00	2.3061627699036493e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	4.5757344742022410e-04	1.2363710847642937e+00	2.2653806191637219e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	4.5757344742022410e-04	1.2388011332401279e+00	2.2283267591804767e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	4.5757344742022410e-04	1.2412336388623002e+00	2.1949181886106707e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	4.5757344742022410e-04	1.2436685437773110e+00	2.1650648216503823e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	4.5757344742022410e-04	1.2461057940360103e+00	2.1386690163177503e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	4.5757344742022410e-04	1.2485453391731880e+00	2.1156253964793263e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	4.5757344742022410e-04	1.2509871318479466e+00	2.0958209588802075e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	4.5757344742022410e-04	1.2534311275339998e+00	2.0791354477558456e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	4.5757344742022410e-04	1.2558772842513233e+00	2.0654419706019101e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	4.5757344742022410e-04	1.2583255623323193e+00	2.0546078204539457e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	4.5757344742022410e-04	1.2607759242169867e+00	2.0464954634954732e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	4.5757344742022410e-04	1.2632283342726298e+00	2.0409636466220495e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	4.5757344742022410e-04	1.2656827586344457e+00	2.0378685780673811e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	4.5757344742022410e-04	1.2681391650639897e+00	2.0370651353554599e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	4.5757344742022410e-04	1.2705975228230117e+00	2.0384080583993158e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	4.5757344742022410e-04	1.2730578025605814e+00	2.0417530910258521e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	4.5757344742022410e-04	1.2755199762117662e+00	2.0469580409536569e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	4.5757344742022410e-04	1.2779840169063685e+00	2.0538837356337776e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	4.5757344742022410e-04	1.2804498988864859e+00	2.0623948587829458e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	4.5757344742022410e-04	1.2829175974318221e+00	2.0723606593981002e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	4.5757344742022410e-04	1.2853870887918357e+00	2.0836555311760051e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	4.5757344742022410e-04	1.2878583501239416e+00	2.0961594653529841e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	4.5757344742022410e-04	1.2903313594370944e+00	2.1097583839366493e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	4.5757344742022410e-04	1.2928060955401561e+00	2.1243443631370141e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	4.5757344742022410e-04	1.2952825379945452e+00	2.1398157586145751e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	4.5757344742022410e-04	1.2977606670707194e+00	2.1560772450852656e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	4.5757344742022410e-04	1.3002404637081046e+00	2.1730397830239122e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	4.5757344742022410e-04	1.3027219094781199e+00	2.1906205248561034e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	4.5757344742022410e-04	1.3052049865500055e+00	2.2087426722766361e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	4.5757344742022410e-04	1.3076896776591815e+00	2.2273352953257653e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	4.5757344742022410e-04	1.3101759660779047e+00	2.2463331226974435e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	4.5757344742022410e-04	1.3126638355880067e+00	2.2656763115438624e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	4.5757344742022410e-04	1.3151532704555389e+00	2.2853102038402611e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	4.5757344742022410e-04	1.3176442554071430e+00	2.3051850752322852e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	4.5757344742022410e-04	1.3201367756080082e+00	2.3252558812349444e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	4.5757344742022410e-04	1.3226308166412768e+00	2.3454820047044130e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	4.5757344742022410e-04	1.3251263644887803e+00	2.3658270076680490e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	4.5757344742022410e-04	1.3276234055129927e+00	2.3862583898768459e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	4.5757344742022410e-04	1.3301219264401127e+00	2.4067473558283706e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	4.5757344742022410e-04	1.3326219143441727e+00	2.4272685914933444e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	4.5757344742022410e-04	1.3351233566321108e+00	2.4478000515533876e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	4.5757344742022410e-04	1.3376262410297208e+00	2.4683227576104815e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	4.5757344742022410e-04	1.3401305555684182e+00	2.4888206075520614e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	4.5757344742022410e-04	1.3426362885727634e+00	2.5092801960355741e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	4.5757344742022410e-04	1.3451434286486881e+00	2.5296906458884681e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	4.5757344742022410e-04	1.3476519646723704e+00	2.5500434500908033e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	4.5757344742022410e-04	1.3501618857797180e+00	2.5703323239155824e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	4.5757344742022410e-04	1.3526731813564172e+00	2.5905530667350556e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	4.5757344742022410e-04	1.3551858410285027e+00	2.6107034329586866e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	4.5757344742022410e-04	1.3576998546534231e+00	2.6307830115437303e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	4.5757344742022410e-04	1.3602152123115634e+00	2.6507931135072594e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	4.5757344742022410e-04	1.3627319042981938e+00	2.6707366668699113e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	4.5757344742022410e-04	1.3652499211158240e+00	2.6906181184683148e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	4.5757344742022410e-04	1.3677692534669279e+00	2.7104433420890962e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	4.5757344742022410e-04	1.3702898922470261e+00	2.7302195523959870e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	4.5757344742022410e-04	1.3728118285380935e+00	2.7499552241441075e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	4.5757344742022410e-04	1.3753350536022846e+00	2.7696600162005161e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	4.5757344742022410e-04	1.3778595588759432e+00	2.7893446999160808e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	4.5757344742022410e-04	1.3803853359638913e+00	2.8090210914208012e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	4.5757344742022410e-04	1.3829123766339773e+00	2.8287019874417486e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	4.5757344742022410e-04	1.3854406728118667e+00	2.8484011042708052e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	4.5757344742022410e-04	1.3879702165760628e+00	2.8681330195352302e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	4.5757344742022410e-04	1.3905010001531435e+00	2.8879131164517534e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	4.5757344742022410e-04	1.3930330159132074e+00	2.9077575302698291e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	4.5757344742022410e-04	1.3955662563655091e+00	2.9276830966365616e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	4.5757344742022410e-04	1.3981007141542796e+00	2.9477073016381694e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	4.5757344742022410e-04	1.4006363820547241e+00	2.9678482332996560e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	4.5757344742022410e-04	1.4031732529691754e+00	2.9881245343452056e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	4.5757344742022410e-04	1.4057113199234128e+00	3.0085553560458764e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	4.5757344742022410e-04	1.4082505760631230e+00	3.0291603130026754e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	4.5757344742022410e-04	1.4107910146505045e+00	3.0499594387344051e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	4.5757344742022410e-04	1.4133326290610009e+00	3.0709731419597857e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	4.5757344742022410e-04	1.4158754127801667e+00	3.0922221634840791e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	4.5757344742022410e-04	1.4184193594006478e+00	3.1137275336186734e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	4.5757344742022410e-04	1.4209644626192817e+00	3.1355105300811106e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	4.5757344742022410e-04	1.4235107162343008e+00	3.1575926363400238e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	4.5757344742022410e-04	1.4260581141426445e+00	3.1799955003871519e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	4.5757344742022410e-04	1.4286066503373704e+00	3.2027408939330045e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	4.5757344742022410e-04	1.4311563189051522e+00	3.2258506720395000e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	4.5757344742022410e-04	1.4337071140238780e+00	3.2493467332148009e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	4.5757344742022410e-04	1.4362590299603262e+00	3.2732509800103948e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	4.5757344742022410e-04	1.4388120610679282e+00	3.2975852801701698e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	4.5757344742022410e-04	1.4413662017846056e+00	3.3223714283933031e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	4.5757344742022410e-04	1.4439214466306847e+00	3.3476311087808630e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	4.5757344742022410e-04	1.4464777902068822e+00	3.3733858580437884e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	4.5757344742022410e-04	1.4490352271923572e+00	3.3996570295574811e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	4.5757344742022410e-04	1.4515937523428324e+00	3.4264657583509821e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	4.5757344742022410e-04	1.4541533604887706e+00	3.4538329271242757e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	4.5757344742022410e-04	1.4567140465336230e+00	3.4817791333878759e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	4.5757344742022410e-04	1.4592758054521211e+00	3.5103246578195489e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	4.5757344742022410e-04	1.4618386322886332e+00	3.5394894339323080e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	4.5757344742022410e-04	1.4644025221555732e+00	3.5692930191448348e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	4.5757344742022410e-04	1.4669674702318527e+00	3.5997545673419826e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	4.5757344742022410e-04	1.4695334717613897e+00	3.6308928030078576e-02	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4631559933070614e-04	1.2300534310813296e+00	3.0964082888816916e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	3.4631559933070614e-04	1.2324641983169722e+00	3.0382750223786406e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	3.4631559933070614e-04	1.2348779940067840e+00	2.9840192181764223e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	3.4631559933070614e-04	1.2372947117283268e+00	2.9335393392958101e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	3.4631559933070614e-04	1.2397142555511895e+00	2.8867364026964448e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	3.4631559933070614e-04	1.2421365384180376e+00	2.8435124376078438e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	3.4631559933070614e-04	1.2445614808552976e+00	2.8037692897771749e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	3.4631559933070614e-04	1.2469890099318721e+00	2.7674077154362760e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	3.4631559933070614e-04	1.2494190584077072e+00	2.7343267247266385e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	3.4631559933070614e-04	1.2518515640298791e+00	2.7044231439094017e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	3.4631559933070614e-04	1.2542864689448900e+00	2.6775913711626468e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	3.4631559933070614e-04	1.2567237192035892e+00	2.6537233035943582e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	3.4631559933070614e-04	1.2591632643407666e+00	2.6327084142955880e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	3.4631559933070614e-04	1.2616050570155255e+00	2.6144339585460794e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	3.4631559933070614e-04	1.2640490527015782e+00	2.5987852881936994e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	3.4631559933070614e-04	1.2664952094189021e+00	2.5856462531371624e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	3.4631559933070614e-04	1.2689434874998979e+00	2.5748996690043199e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	3.4631559933070614e-04	1.2713938493845658e+00	2.5664278306862191e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	3.4631559933070614e-04	1.2738462594402085e+00	2.5601130524297164e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	3.4631559933070614e-04	1.2763006838020245e+00	2.5558382166969859e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	3.4631559933070614e-04	1.2787570902315690e+00	2.5534873159118832e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	3.4631559933070614e-04	1.2812154479905906e+00	2.5529459734312438e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	3.4631559933070614e-04	1.2836757277281603e+00	2.5541019324873168e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	3.4631559933070614e-04	1.2861379013793450e+00	2.5568455043244058e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	3.4631559933070614e-04	1.2886019420739474e+00	2.5610699691819269e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	3.4631559933070614e-04	1.2910678240540649e+00	2.5666719260625630e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	3.4631559933070614e-04	1.2935355225994010e+00	2.5735515892907727e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	3.4631559933070614e-04	1.2960050139594146e+00	2.5816130316621014e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	3.4631559933070614e-04	1.2984762752915204e+00	2.5907643754796265e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	3.4631559933070614e-04	1.3009492846046733e+00	2.6009179339634331e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	3.4631559933070614e-04	1.3034240207077352e+00	2.6119903064114609e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	3.4631559933070614e-04	1.3059004631621240e+00	2.6239024311086354e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	3.4631559933070614e-04	1.3083785922382984e+00	2.6365796003560798e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	3.4631559933070614e-04	1.3108583888756833e+00	2.6499514421621823e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	3.4631559933070614e-04	1.3133398346456986e+00	2.6639518731356195e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	3.4631559933070614e-04	1.3158229117175844e+00	2.6785190269878571e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	3.4631559933070614e-04	1.3183076028267604e+00	2.6935951628201549e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	3.4631559933070614e-04	1.3207938912454835e+00	2.7091265570696535e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	3.4631559933070614e-04	1.3232817607555856e+00	2.7250633826444000e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	3.4631559933070614e-04	1.3257711956231177e+00	2.7413595784111917e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	3.4631559933070614e-04	1.3282621805747219e+00	2.7579727118282788e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	3.4631559933070614e-04	1.3307547007755869e+00	2.7748638371509773e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	3.4631559933070614e-04	1.3332487418088559e+00	2.7919973512904091e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	3.4631559933070614e-04	1.3357442896563592e+00	2.8093408490809383e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	3.4631559933070614e-04	1.3382413306805716e+00	2.8268649794146956e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	3.4631559933070614e-04	1.3407398516076912e+00	2.8445433034324268e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	3.4631559933070614e-04	1.3432398395117513e+00	2.8623521557209992e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	3.4631559933070614e-04	1.3457412817996897e+00	2.8802705092569745e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	3.4631559933070614e-04	1.3482441661972995e+00	2.8982798446534546e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	3.4631559933070614e-04	1.3507484807359966e+00	2.9163640241098625e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	3.4631559933070614e-04	1.3532542137403423e+00	2.9345091703305532e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	3.4631559933070614e-04	1.3557613538162665e+00	2.9527035505657429e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	3.4631559933070614e-04	1.3582698898399490e+00	2.9709374658356984e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	3.4631559933070614e-04	1.3607798109472971e+00	2.9892031453210552e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	3.4631559933070614e-04	1.3632911065239961e+00	3.0074946458411900e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	3.4631559933070614e-04	1.3658037661960813e+00	3.0258077562928986e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	3.4631559933070614e-04	1.3683177798210020e+00	3.0441399068829079e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	3.4631559933070614e-04	1.3708331374791423e+00	3.0624900829589224e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	3.4631559933070614e-04	1.3733498294657724e+00	3.0808587432217569e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	3.4631559933070614e-04	1.3758678462834026e+00	3.0992477420875835e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	3.4631559933070614e-04	1.3783871786345068e+00	3.1176602559581830e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	3.4631559933070614e-04	1.3809078174146048e+00	3.1361007131544223e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	3.4631559933070614e-04	1.3834297537056726e+00	3.1545747272651588e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	3.4631559933070614e-04	1.3859529787698637e+00	3.1730890336671244e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	3.4631559933070614e-04	1.3884774840435217e+00	3.1916514289755289e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	3.4631559933070614e-04	1.3910032611314700e+00	3.2102707131911164e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	3.4631559933070614e-04	1.3935303018015561e+00	3.2289566343186346e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	3.4631559933070614e-04	1.3960585979794460e+00	3.2477198352396895e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	3.4631559933070614e-04	1.3985881417436414e+00	3.2665718026345922e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	3.4631559933070614e-04	1.4011189253207226e+00	3.2855248177580072e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	3.4631559933070614e-04	1.4036509410807860e+00	3.3045919088855846e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	3.4631559933070614e-04	1.4061841815330878e+00	3.3237868052604959e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	3.4631559933070614e-04	1.4087186393218587e+00	3.3431238923814229e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	3.4631559933070614e-04	1.4112543072223029e+00	3.3626181684861277e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	3.4631559933070614e-04	1.4137911781367543e+00	3.3822852020977803e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	3.4631559933070614e-04	1.4163292450909915e+00	3.4021410905134560e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	3.4631559933070614e-04	1.4188685012307019e+00	3.4222024191279912e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	3.4631559933070614e-04	1.4214089398180834e+00	3.4424862214981436e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	3.4631559933070614e-04	1.4239505542285797e+00	3.4630099400652883e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	3.4631559933070614e-04	1.4264933379477454e+00	3.4837913874673353e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	3.4631559933070614e-04	1.4290372845682269e+00	3.5048487083824069e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	3.4631559933070614e-04	1.4315823877868605e+00	3.5262003418592987e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	3.4631559933070614e-04	1.4341286414018792e+00	3.5478649841013815e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	3.4631559933070614e-04	1.4366760393102236e+00	3.5698615516813186e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	3.4631559933070614e-04	1.4392245755049493e+00	3.5922091451760868e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	3.4631559933070614e-04	1.4417742440727308e+00	3.6149270132207409e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	3.4631559933070614e-04	1.4443250391914570e+00	3.6380345169908040e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	3.4631559933070614e-04	1.4468769551279050e+00	3.6615510951311186e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	3.4631559933070614e-04	1.4494299862355069e+00	3.6854962291585386e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	3.4631559933070614e-04	1.4519841269521845e+00	3.7098894093736554e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	3.4631559933070614e-04	1.4545393717982635e+00	3.7347501013237631e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	3.4631559933070614e-04	1.4570957153744608e+00	3.7600977128654699e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	3.4631559933070614e-04	1.4596531523599363e+00	3.7859515618818618e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	3.4631559933070614e-04	1.4622116775104110e+00	3.8123308447124880e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	3.4631559933070614e-04	1.4647712856563500e+00	3.8392546053592290e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	3.4631559933070614e-04	1.4673319717012019e+00	3.8667417055333629e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	3.4631559933070614e-04	1.4698937306196995e+00	3.8948107956108570e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	3.4631559933070614e-04	1.4724565574562118e+00	3.9234802865642585e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	3.4631559933070614e-04	1.4750204473231521e+00	3.9527683229391042e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	3.4631559933070614e-04	1.4775853953994313e+00	3.9826927569412737e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	3.4631559933070614e-04	1.4801513969289686e+00	4.0132711237004133e-02	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
1.2484806539820577e+00	1.2527604348468557e+00	1.2275181979687613e+00	1.2391324390071312e+00	1.2398218207254805e+00	1.2578862358524323e+00	1.2536576580532659e+00	1.2417224978799382e+00	1.2434057928799633e+00	1.2331556291322245e+00	1.2626953026327818e+00	1.2501323120097516e+00	1.2496999128259638e+00	1.2243348969153216e+00	1.2399716220583117e+00	

#ae#Y_extr
1.2442916937846826e+00	3.9125362496572724e-02	

#CH2_RED(smart_print)
0.82(46)	



==> QCDQED/Data/fit_Lla/GeV/fit/M_n.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 6
Simultaneous fit of M_n

[The fit converged for all jkf indices]
----------

#jkf#M0
9.2656182282462018e-01	9.1703644535726392e-01	9.1740361451539065e-01	9.1262742110787132e-01	9.2078638932843604e-01	9.1503273664697082e-01	9.0579484928765663e-01	9.1768949155025459e-01	9.4011406054905711e-01	9.2128826700300293e-01	9.2496746431042665e-01	9.3253045725240247e-01	9.0920811712309246e-01	9.3510492909817344e-01	9.3711538633945612e-01	

#ae#M0
9.2221743015293844e-01	3.7380155144765233e-02	

#jkf#c_L
-7.9980040654472884e+00	-7.8703138286094667e+00	-1.0914708808169037e+01	-6.8771710293929669e+00	-8.2744384503300132e+00	-1.0002211943220214e+01	-8.1767621983238037e+00	-6.6224195608946808e+00	-4.0111417662787110e+00	-4.7435721136117035e+00	-8.2807236061016525e+00	-5.8561954764939639e+00	-8.2176449971180396e+00	-5.8449936569950127e+00	-8.8657063043704891e+00	

#ae#c_L
-7.5037338536904690e+00	6.7434950816824157e+00	

#jkf#c_L32
2.1392602682174505e+01	2.1091658043496835e+01	2.6210745130265632e+01	1.9443910049270986e+01	2.1860897480094224e+01	2.4376185027948750e+01	2.1691561573557713e+01	1.9465895161633160e+01	1.4241542305992891e+01	1.6091528153539571e+01	2.2593492489319633e+01	1.7480292500451579e+01	2.2802760129844302e+01	1.6953994368538126e+01	2.2443478477049911e+01	

#ae#c_L32
2.0542702904878521e+01	1.1751888290717448e+01	

#jkf#c_l
6.2463085918610091e+00	7.1460743491991465e+00	7.4826068327771811e+00	7.5501105324381408e+00	7.1476652367857696e+00	7.2924810134199296e+00	8.9610759209851683e+00	7.2173551734306294e+00	4.9070248953548363e+00	6.9923041413207354e+00	6.2580920874748287e+00	5.5337072844036497e+00	7.5345560312363391e+00	5.2689879053761750e+00	4.8325960427162737e+00	

#ae#c_l
6.6913964025853216e+00	4.1841509334631075e+00	

#jkf#c_a2
2.9988231042155880e+00	3.2808190532377197e+00	3.1558424722942999e+00	3.2709667766385810e+00	3.0361115546871393e+00	3.2577618307508507e+00	2.9884424453422325e+00	3.2778373860716643e+00	3.2511101276542673e+00	2.8259925404673925e+00	2.9985095383681930e+00	3.5370668517770754e+00	3.3540587192002360e+00	2.9888476274055078e+00	3.1304467517361996e+00	

#ae#c_a2
3.1568424519897968e+00	6.6718126104564313e-01	

#jkf#cl_32
-3.2692070354619047e+00	-5.9699955583672351e+00	-6.6693413124351766e+00	-7.1814668029427891e+00	-6.2956205133884513e+00	-6.3075714135061771e+00	-1.1968924045457653e+01	-6.3492887190620984e+00	1.6039345674996267e-01	-6.0622512732789460e+00	-3.0182411652439298e+00	-1.7591951356155260e+00	-7.0049762701755274e+00	-1.6028634107242556e-01	1.4221996469587888e+00	

#ae#cl_32
-4.6955848321532727e+00	1.2770786669280421e+01	

#jkf#CH2_RED
8.7950371566852681e-01	8.2877543978478574e-01	8.0955331810983366e-01	8.5756495615886152e-01	9.4508378816500083e-01	6.8976699161600585e-01	9.0020721201599230e-01	9.3223609854842693e-01	7.7228356934340603e-01	1.0468038040885401e+00	9.4072267295201017e-01	8.6379534636718314e-01	6.9675659328846651e-01	9.8613596997530539e-01	9.5955740689588376e-01	

#ae#CH2_RED
8.7391645886521530e-01	3.6869422831191762e-01	

#jkf#data_x_1
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.4096823539709911e-02	5.4053532380173075e-02	5.4134305271794095e-02	5.3847982647270379e-02	5.3714375646395147e-02	5.4036674545058561e-02	5.3948426600816030e-02	5.3542608490842025e-02	5.3799681407218455e-02	5.3950511680314638e-02	5.3810795668788235e-02	5.4199928916435443e-02	5.4151500474367877e-02	5.3544422263461844e-02	5.3783132027534021e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_2
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4230646655398516e-02	1.4337328559621016e-02	1.4202793571311705e-02	1.4202157674695046e-02	1.4166281241027177e-02	1.4279644765484781e-02	1.3974407869206153e-02	1.4303533414362843e-02	1.4061291695178692e-02	1.4101824364120670e-02	1.4166004206961760e-02	1.4271500192710361e-02	1.4090488148997108e-02	1.4214797723587139e-02	1.4199707095560659e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_3
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
2.1217536798857212e-02	2.1338934048832772e-02	2.1511067742200875e-02	2.1548301305109943e-02	2.1190858055582646e-02	2.1454194614923462e-02	2.1237157563077279e-02	2.1190981869138713e-02	2.1384047684624662e-02	2.1425545371753698e-02	2.1321031221249630e-02	2.1109130385907605e-02	2.1283813732775471e-02	2.1378178925587944e-02	2.1439727102088552e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_4
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.0608189531361711e-02	2.0860814771380781e-02	2.0687545419015629e-02	2.0825983989653359e-02	2.0431341365379663e-02	2.0414617418970351e-02	2.0672754388777432e-02	2.0784025379367462e-02	2.0651001496230927e-02	2.0792357661023934e-02	2.0848006816533721e-02	2.0817662777471393e-02	2.0605586932019880e-02	2.0882464964142922e-02	2.0602647747338623e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_5
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9994193594876461e-02	2.0173155256174736e-02	2.0120772578515040e-02	2.0110527920087860e-02	2.0076244897484184e-02	2.0036516306608711e-02	2.0076449951700479e-02	2.0162452423018937e-02	2.0004030068781275e-02	2.0077696517227867e-02	1.9908467437411235e-02	1.9758385764135786e-02	2.0076231495913897e-02	1.9946673590493361e-02	2.0146726246600150e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_6
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9544870462271768e-02	1.9512654185048946e-02	1.9615654246065786e-02	1.9709310058084899e-02	1.9640271132150146e-02	1.9614299933741874e-02	1.9644788768264542e-02	1.9590339330152216e-02	1.9574771320334867e-02	1.9544339526883951e-02	1.9633774226211580e-02	1.9714275686347319e-02	1.9585828882176280e-02	1.9618946369193140e-02	1.9613845355754798e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_7
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9470024743499324e-02	1.9303456512829536e-02	1.9293530065814499e-02	1.9539684890219528e-02	1.9410779744846490e-02	1.9377875444638266e-02	1.9413421320932905e-02	1.9359764953850968e-02	1.9364499231773726e-02	1.9474101372616154e-02	1.9077781994730827e-02	1.9266031045239079e-02	1.9557924184421299e-02	1.9366514391878371e-02	1.9353412654671803e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_8
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5705371832024336e-02	2.5757172719468771e-02	2.5644843156074022e-02	2.5671187674919958e-02	2.5654914543754487e-02	2.5780655100753745e-02	2.5542575312811858e-02	2.5668936220469368e-02	2.5866287962164558e-02	2.5742055564126044e-02	2.5699071693031685e-02	2.5766980044309135e-02	2.5693942267984014e-02	2.5671332711864843e-02	2.5587938999895705e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_9
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.2852535134753363e-02	3.2543120914188720e-02	3.2729259618814371e-02	3.3168337378422709e-02	3.2768585401916753e-02	3.2912141820177147e-02	3.2392130573283669e-02	3.2715975189385002e-02	3.2976684161163450e-02	3.2819880346309935e-02	3.2976998401275520e-02	3.2509874790042553e-02	3.2667116962498827e-02	3.2861005299549106e-02	3.3008687770749563e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_10
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.3607358838372273e-02	4.3892880764624824e-02	4.3852221538210785e-02	4.3889087044906204e-02	4.3373356794470498e-02	4.3741663013584779e-02	4.3876889113383825e-02	4.3649115921618728e-02	4.3767399085678046e-02	4.3787982153495865e-02	4.3828749572866511e-02	4.3859517412444302e-02	4.3586261349119033e-02	4.3789158067236995e-02	4.3645940985547124e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_11
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2896636478347778e-02	1.2857521445163486e-02	1.2734549233625155e-02	1.2792126373592394e-02	1.2710171389466739e-02	1.2679814927858142e-02	1.2689401562043189e-02	1.2803245497434727e-02	1.2761073498920351e-02	1.2803656484771098e-02	1.2764189052476782e-02	1.2833899180847218e-02	1.2636402843404997e-02	1.2645344486302515e-02	1.2755317399816946e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_12
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9033489182942277e-02	1.9033057792408915e-02	1.8960354087090021e-02	1.9142482519123195e-02	1.9073623318048568e-02	1.9079464652406085e-02	1.9191111495671508e-02	1.8979402484017908e-02	1.8842665213377133e-02	1.9082274116694616e-02	1.9119105967089420e-02	1.9059425309656139e-02	1.9051296744189997e-02	1.9115120444460856e-02	1.9208719527071514e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_13
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1968758553285945e-02	3.1968863369501131e-02	3.1869460920949721e-02	3.1759149579557736e-02	3.1787598260093135e-02	3.1879985050679162e-02	3.1730025397486719e-02	3.1843817765474305e-02	3.1718286796936078e-02	3.2115029146334483e-02	3.1851617253171656e-02	3.2026753443815191e-02	3.1851690996649765e-02	3.1735135900982765e-02	3.2008838677966910e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_14
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.5234977244409683e-02	4.4951831508560247e-02	4.5040314149733744e-02	4.5114333935207050e-02	4.4874662295209714e-02	4.5005678808674378e-02	4.5272717042266993e-02	4.5289579963911163e-02	4.5258726401514848e-02	4.5192490331558970e-02	4.4861102685859050e-02	4.5041108510652149e-02	4.4929637527266954e-02	4.5091947786221276e-02	4.5067322979037400e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_15
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.1904305752710121e-02	5.2407937952566958e-02	5.2022639617759117e-02	5.2235567877340704e-02	5.2291846401939721e-02	5.1642724664339307e-02	5.1791155674145474e-02	5.2150706871205078e-02	5.1812033535920149e-02	5.1859738524764942e-02	5.1403915804319966e-02	5.2361924938430449e-02	5.2442593540148782e-02	5.1940245129641141e-02	5.1930659478532398e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_16
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9421871171898271e-03	7.9771692836506994e-03	8.0703948743528937e-03	7.9669971983197911e-03	8.0196232631755716e-03	7.9682464741488816e-03	7.9707267866642832e-03	8.0757065795249924e-03	8.1333483744479435e-03	8.0293060992997559e-03	8.0244448661779579e-03	7.9536643886034125e-03	7.9196110183667977e-03	7.9315191900569196e-03	8.0564188751690614e-03	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_17
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2078762885482909e-02	1.1914016590749192e-02	1.2052048325768082e-02	1.1927905034484682e-02	1.2059209622801780e-02	1.2028245856043021e-02	1.2081636573637311e-02	1.2034628228932965e-02	1.1918661561851618e-02	1.1930642684780571e-02	1.1954097715548596e-02	1.1947842777263573e-02	1.1990971268073743e-02	1.1981383284918649e-02	1.1959548939059716e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_18
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1437406408974579e-02	2.1224427618166626e-02	2.1019449074922571e-02	2.1277925110582269e-02	2.1345558130570392e-02	2.1217058070132702e-02	2.1161005580534305e-02	2.1275473109870408e-02	2.1234754180685503e-02	2.1177445136879622e-02	2.1267521133523100e-02	2.1205867798365856e-02	2.1131027487373843e-02	2.1172161556450179e-02	2.1211863105224743e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_y
1.2991716823385990e+00	1.3026288302651499e+00	1.3076626799801485e+00	1.3030069696076776e+00	1.2958524409924677e+00	1.3004516657456739e+00	1.3033035678344818e+00	1.3040858778147695e+00	1.3012570290641523e+00	1.2925129206832773e+00	1.2975382107973796e+00	1.3012569289068647e+00	1.3025542097491816e+00	1.2983858371483108e+00	1.2984761938274698e+00	
1.1106980756655920e+00	1.1169449407172118e+00	1.1223833016877467e+00	1.1114357223193900e+00	1.1105884234689904e+00	1.1132014093573950e+00	1.1071951170489958e+00	1.1143396308115836e+00	1.1117184966140417e+00	1.1038183889365860e+00	1.1123617012970299e+00	1.1171680488322306e+00	1.1113619956563729e+00	1.1017952077489468e+00	1.1105391951975154e+00	
1.2138276029247326e+00	1.2152786684373384e+00	1.2215195425541530e+00	1.2181444224354603e+00	1.2151651237234469e+00	1.2115531266726469e+00	1.2191583755135937e+00	1.2224581400712295e+00	1.2127797169383427e+00	1.2158107004481864e+00	1.2238819294076946e+00	1.2183553148689226e+00	1.2252591554491092e+00	1.2049448814194816e+00	1.2135682319640162e+00	
1.1669823207565537e+00	1.1706196448735877e+00	1.1731709197826108e+00	1.1703704790005003e+00	1.1737732016000806e+00	1.1774394728493276e+00	1.1678369345366104e+00	1.1679274954797214e+00	1.1739724420011031e+00	1.1563959128862513e+00	1.1575281659907308e+00	1.1645203644965640e+00	1.1711274907396241e+00	1.1660116306386161e+00	1.1595040748796328e+00	
1.1395789318899070e+00	1.1439549711913817e+00	1.1433242367991396e+00	1.1462977494319018e+00	1.1464036221785623e+00	1.1430067394228245e+00	1.1468808218344932e+00	1.1457616706645573e+00	1.1453906575756629e+00	1.1381062761321532e+00	1.1419633558114015e+00	1.1475157611193216e+00	1.1454615100284467e+00	1.1398894413724312e+00	1.1428668423391064e+00	
1.1179420626759842e+00	1.1183751456236433e+00	1.1256983251993469e+00	1.1197565804041478e+00	1.1183380307728295e+00	1.1210233436242154e+00	1.1219319056295693e+00	1.1226346651452219e+00	1.1190092446826760e+00	1.1155542516803645e+00	1.1156545116655903e+00	1.1213996348156283e+00	1.1203745898405828e+00	1.1136099833123430e+00	1.1149199905127500e+00	
1.1431893219724463e+00	1.1511504799350265e+00	1.1503254657348723e+00	1.1483395711361453e+00	1.1466866423761031e+00	1.1460073613595829e+00	1.1488438250488353e+00	1.1498420990206526e+00	1.1461617575443255e+00	1.1455822173899370e+00	1.1440713029925027e+00	1.1536937907747291e+00	1.1464521393690352e+00	1.1436057503284798e+00	1.1434978357814496e+00	
1.1588138816427160e+00	1.1672885493889213e+00	1.1705674286125682e+00	1.1693761366941098e+00	1.1651644123813560e+00	1.1703093934643529e+00	1.1639392007312099e+00	1.1702390560326910e+00	1.1607450213693284e+00	1.1572795185853595e+00	1.1571390807841846e+00	1.1627161709585889e+00	1.1639969556950873e+00	1.1608662258023574e+00	1.1599771637759635e+00	
1.1946639115995290e+00	1.1988636471879364e+00	1.2030294867501508e+00	1.2011635873785265e+00	1.1965282204024370e+00	1.1951598128153094e+00	1.2068098579524489e+00	1.2091737445452007e+00	1.1965222347385958e+00	1.1938297980630490e+00	1.1953588223972322e+00	1.2044195910198201e+00	1.2001893414558329e+00	1.1923402193183426e+00	1.1899599564211865e+00	
1.2460330567413691e+00	1.2543268666751199e+00	1.2574244421321772e+00	1.2572119043757966e+00	1.2518073406479351e+00	1.2537928631946698e+00	1.2547870607241973e+00	1.2554072225123212e+00	1.2476613220976411e+00	1.2454691028331395e+00	1.2458356427042894e+00	1.2524514581962178e+00	1.2558431634202472e+00	1.2456490861086080e+00	1.2473867188762113e+00	
1.1130464667745494e+00	1.1249132327230575e+00	1.1235759567849333e+00	1.1149494040639525e+00	1.1179702822643118e+00	1.1227013945401165e+00	1.1143224961585847e+00	1.1203316884577867e+00	1.1091330830949515e+00	1.1146267328611554e+00	1.1174102622761890e+00	1.1184704034026105e+00	1.1109651683820605e+00	1.1116814280859100e+00	1.1115257547502115e+00	
1.1312741055530811e+00	1.1349548588557126e+00	1.1329511928023179e+00	1.1332863536176609e+00	1.1289026034274148e+00	1.1299215431416607e+00	1.1336781145989705e+00	1.1334638029584465e+00	1.1299667429460782e+00	1.1252353558613135e+00	1.1240375047861610e+00	1.1359477249600016e+00	1.1290868200618316e+00	1.1258917614811268e+00	1.1267145351351013e+00	
1.1977092258107813e+00	1.2016505796308079e+00	1.2047082427381133e+00	1.2008478879240485e+00	1.1993177402043085e+00	1.1985392345246131e+00	1.2012795198274064e+00	1.2049713056942681e+00	1.1961122339504255e+00	1.1942612525466063e+00	1.1987028773603743e+00	1.2008332396174910e+00	1.1991026034725276e+00	1.1957747946030586e+00	1.1947537590815405e+00	
1.2375366307950075e+00	1.2409498606175713e+00	1.2453972674779255e+00	1.2423492374829890e+00	1.2395280292342872e+00	1.2402781662075697e+00	1.2416945928090286e+00	1.2415156021581273e+00	1.2326085222274172e+00	1.2356752608746888e+00	1.2372467089940435e+00	1.2362576664694158e+00	1.2384053067995293e+00	1.2344184075865441e+00	1.2351941801717985e+00	
1.2688283431229961e+00	1.2778403997166479e+00	1.2731512606463733e+00	1.2772042276835525e+00	1.2719726011869776e+00	1.2681902249039916e+00	1.2684650141919198e+00	1.2775242313851030e+00	1.2718810978099961e+00	1.2734755811900782e+00	1.2718349198630081e+00	1.2741019258774888e+00	1.2752469575368655e+00	1.2733859719203879e+00	1.2685279525898723e+00	
1.0490935697782189e+00	1.0494392892399336e+00	1.0534781047503139e+00	1.0476088354331612e+00	1.0516210646616049e+00	1.0509402332816544e+00	1.0470685501263055e+00	1.0518414434067016e+00	1.0554696677765920e+00	1.0395092378419142e+00	1.0501904096547316e+00	1.0575090619597813e+00	1.0517335200307085e+00	1.0495414785588237e+00	1.0533811252670957e+00	
1.0961647450528942e+00	1.0888422099246131e+00	1.1000986670112332e+00	1.0931662593711451e+00	1.0991963112337724e+00	1.0898441928410003e+00	1.0997417496659054e+00	1.0977557169443315e+00	1.0907406298058326e+00	1.0967202910222382e+00	1.0924311777449358e+00	1.0909798517230076e+00	1.0901367499727559e+00	1.0924150919858089e+00	1.0959008951093103e+00	
1.0931987551972884e+00	1.0987727499347810e+00	1.1007479025239459e+00	1.0964192339291989e+00	1.0964041474803023e+00	1.0982901142120909e+00	1.1015438423781301e+00	1.0965549793918945e+00	1.0957482541937815e+00	1.0937749414806874e+00	1.0954387327475734e+00	1.0947797298085022e+00	1.0951210316778865e+00	1.0901626861347502e+00	1.0890391024859420e+00	

#plot#xiexiyeyytheyth
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3005430029837071e+00	1.3410072963552925e-02	1.2970563457080864e+00	1.1109118624885591e-02	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1117033103573084e+00	1.8469580103103005e-02	1.1191472484973708e+00	1.1354137945023469e-02	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2167803288552237e+00	1.9207107796566522e-02	1.2160016877401865e+00	1.7095242130249731e-02	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1678120367007676e+00	2.2454076760049638e-02	1.1692705539609500e+00	1.2233958677497459e-02	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1437601725194193e+00	1.0408855990980504e-02	1.1423178054590770e+00	1.1601597567089495e-02	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1190814843723262e+00	1.1816416191757530e-02	1.1357718930645486e+00	1.1756426178356949e-02	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1471633040509415e+00	1.1305533555668212e-02	1.1339092340147701e+00	1.1481262597535671e-02	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1638945463945862e+00	1.7286168374408512e-02	1.1675987255783455e+00	1.2626654952239911e-02	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1985341488030399e+00	1.9912476041703119e-02	1.2077670953110982e+00	1.1453683731701154e-02	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2514058167493294e+00	1.6480461639310124e-02	1.2524865928644811e+00	1.2299492526245974e-02	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.1163749169746919e+00	1.7710819730524904e-02	1.1129877481292025e+00	1.0190207435682767e-02	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.1303542013457919e+00	1.3410041817098005e-02	1.1302721666374753e+00	9.3668622758376601e-03	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.1992376331324244e+00	1.1740949949081385e-02	1.1835825622406735e+00	1.2596851593641595e-02	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.2386036959937297e+00	1.2579976632594608e-02	1.2444596695313788e+00	1.3408820957305775e-02	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	1.2727753806416839e+00	1.1920367513141543e-02	1.2738376932061983e+00	1.1811483954870536e-02	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.0505617061178361e+00	1.4990225582237358e-02	1.0620790356284093e+00	9.1929786401719320e-03	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.0942756359605859e+00	1.4001321597007850e-02	1.0720736862119666e+00	7.0669882721031176e-03	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.0957330802384502e+00	1.2362735001201127e-02	1.1095918389709787e+00	9.7946995550556061e-03	

#plot#xiexiytheyth#L=inf
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3004348697571764e+00	1.7067278894910359e-02	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1069374719963718e+00	1.1664081304444568e-02	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1437740474269020e+00	1.2139893436238168e-02	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1405285014814701e+00	1.1971420531995852e-02	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1372091389444823e+00	1.2211883847851247e-02	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1349790452272888e+00	1.2008962487794234e-02	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1337815817262724e+00	1.1562655209378318e-02	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1657408801287006e+00	1.3481531585386772e-02	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2007902191897797e+00	1.4341296974468567e-02	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2532707423853346e+00	1.6781319602424911e-02	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.0854643083645612e+00	9.5127007705701847e-03	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.1182132686344015e+00	1.0001483049525367e-02	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.1823182289849392e+00	1.4694282984884142e-02	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.2455831229492877e+00	1.5720824812194181e-02	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	1.2777702844791305e+00	1.7113837676744334e-02	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.0367487631023389e+00	9.8635359854830143e-03	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.0580071912011719e+00	7.2502289451401606e-03	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.1057907424241065e+00	1.0524482820114315e-02	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.6135182167544486e-01	2.0217426561301505e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	0.0000000000000000e+00	9.6438163956464273e-01	1.9152252831036776e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	0.0000000000000000e+00	9.6740047391072792e-01	1.8125978365212961e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	0.0000000000000000e+00	9.7040871068468493e-01	1.7138839191010783e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	0.0000000000000000e+00	9.7340669780520428e-01	1.6191371524073569e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	0.0000000000000000e+00	9.7639475101025996e-01	1.5284427509031279e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	0.0000000000000000e+00	9.7937315853317930e-01	1.4419196677570001e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	0.0000000000000000e+00	9.8234218487915304e-01	1.3597230735575882e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	0.0000000000000000e+00	9.8530207391320423e-01	1.2820468096718106e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	0.0000000000000000e+00	9.8825305141311037e-01	1.2091252631964139e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	0.0000000000000000e+00	9.9119532720090198e-01	1.1412338321649744e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	0.0000000000000000e+00	9.9412909693838691e-01	1.0786867994345282e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	0.0000000000000000e+00	9.9705454365188007e-01	1.0218310691500141e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	0.0000000000000000e+00	9.9997183903649733e-01	9.7103398018377127e-03	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	0.0000000000000000e+00	1.0028811445793735e+00	9.2666354508295617e-03	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	0.0000000000000000e+00	1.0057826125329059e+00	8.8906030432266813e-03	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	0.0000000000000000e+00	1.0086763867628237e+00	8.5850180911328424e-03	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	0.0000000000000000e+00	1.0115626034910639e+00	8.3516347318571306e-03	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	0.0000000000000000e+00	1.0144413919496489e+00	8.1908240823198083e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	0.0000000000000000e+00	1.0173128749588325e+00	8.1013244065541723e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	0.0000000000000000e+00	1.0201771694404269e+00	8.0801735305514738e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	0.0000000000000000e+00	1.0230343868753693e+00	8.1228520832071719e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	0.0000000000000000e+00	1.0258846337130798e+00	8.2236092073382575e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	0.0000000000000000e+00	1.0287280117389552e+00	8.3758963677876951e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	0.0000000000000000e+00	1.0315646184053435e+00	8.5728191896117262e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	0.0000000000000000e+00	1.0343945471305409e+00	8.8075328632753955e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	0.0000000000000000e+00	1.0372178875696745e+00	9.0735393180591331e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	0.0000000000000000e+00	1.0400347258607823e+00	9.3648769971544001e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	0.0000000000000000e+00	1.0428451448489369e+00	9.6762163262925117e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	0.0000000000000000e+00	1.0456492242908695e+00	1.0002883956073056e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	0.0000000000000000e+00	1.0484470410422186e+00	1.0340839729370437e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	0.0000000000000000e+00	1.0512386692292639e+00	1.0686626393912714e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	0.0000000000000000e+00	1.0540241804067512e+00	1.1037306675331040e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	0.0000000000000000e+00	1.0568036437032309e+00	1.1390397306857527e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	0.0000000000000000e+00	1.0595771259551483e+00	1.1743805698865344e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	0.0000000000000000e+00	1.0623446918307820e+00	1.2095772198013870e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	0.0000000000000000e+00	1.0651064039449991e+00	1.2444819130685328e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	0.0000000000000000e+00	1.0678623229656810e+00	1.2789706784044673e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	0.0000000000000000e+00	1.0706125077125848e+00	1.3129395915308945e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	0.0000000000000000e+00	1.0733570152493146e+00	1.3463016117686926e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	0.0000000000000000e+00	1.0760959009690119e+00	1.3789839286919668e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	0.0000000000000000e+00	1.0788292186743011e+00	1.4109257445576730e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	0.0000000000000000e+00	1.0815570206519813e+00	1.4420764244042393e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	0.0000000000000000e+00	1.0842793577428964e+00	1.4723939538497686e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	0.0000000000000000e+00	1.0869962794073778e+00	1.5018436531073409e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	0.0000000000000000e+00	1.0897078337866131e+00	1.5303971037433802e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	0.0000000000000000e+00	1.0924140677602656e+00	1.5580312518635247e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	0.0000000000000000e+00	1.0951150270006251e+00	1.5847276576020135e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	0.0000000000000000e+00	1.0978107560235637e+00	1.6104718660376924e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	0.0000000000000000e+00	1.1005012982365292e+00	1.6352528790450134e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	0.0000000000000000e+00	1.1031866959837939e+00	1.6590627112209551e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	0.0000000000000000e+00	1.1058669905891618e+00	1.6818960160202585e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	0.0000000000000000e+00	1.1085422223963095e+00	1.7037497706872896e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	0.0000000000000000e+00	1.1112124308069289e+00	1.7246230105839613e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	0.0000000000000000e+00	1.1138776543168261e+00	1.7445166051590934e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	0.0000000000000000e+00	1.1165379305501102e+00	1.7634330691536818e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	0.0000000000000000e+00	1.1191932962916034e+00	1.7813764037396800e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	0.0000000000000000e+00	1.1218437875175884e+00	1.7983519631976978e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	0.0000000000000000e+00	1.1244894394250025e+00	1.8143663434826155e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	0.0000000000000000e+00	1.1271302864591757e+00	1.8294272896413711e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	0.0000000000000000e+00	1.1297663623402057e+00	1.8435436195521696e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	0.0000000000000000e+00	1.1323977000880574e+00	1.8567251618747449e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	0.0000000000000000e+00	1.1350243320464595e+00	1.8689827064485194e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	0.0000000000000000e+00	1.1376462899056772e+00	1.8803279656644464e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	0.0000000000000000e+00	1.1402636047242249e+00	1.8907735455773452e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	0.0000000000000000e+00	1.1428763069495804e+00	1.9003329257266034e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	0.0000000000000000e+00	1.1454844264379631e+00	1.9090204468007545e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	0.0000000000000000e+00	1.1480879924732252e+00	1.9168513054223107e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	0.0000000000000000e+00	1.1506870337849104e+00	1.9238415554464219e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	0.0000000000000000e+00	1.1532815785655228e+00	1.9300081152646476e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	0.0000000000000000e+00	1.1558716544870538e+00	1.9353687806864618e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	0.0000000000000000e+00	1.1584572887168036e+00	1.9399422430380165e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	0.0000000000000000e+00	1.1610385079325398e+00	1.9437481121709788e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	0.0000000000000000e+00	1.1636153383370247e+00	1.9468069441175830e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	0.0000000000000000e+00	1.1661878056719457e+00	1.9491402731599824e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	0.0000000000000000e+00	1.1687559352312813e+00	1.9507706481043805e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	0.0000000000000000e+00	1.1713197518741305e+00	1.9517216725638577e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	0.0000000000000000e+00	1.1738792800370343e+00	1.9520180490571859e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	0.0000000000000000e+00	1.1764345437458115e+00	1.9516856267261896e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	0.0000000000000000e+00	1.1789855666269378e+00	1.9507514524592331e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	0.0000000000000000e+00	1.1815323719184878e+00	1.9492438251833728e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	0.0000000000000000e+00	1.1840749824806611e+00	1.9471923530531898e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	0.0000000000000000e+00	1.1866134208059145e+00	1.9446280132171891e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	0.0000000000000000e+00	1.1891477090287161e+00	1.9415832137851075e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	0.0000000000000000e+00	1.1916778689349423e+00	1.9380918575489948e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	0.0000000000000000e+00	1.1942039219709342e+00	1.9341894069250205e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	0.0000000000000000e+00	1.1967258892522241e+00	1.9299129494866413e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	0.0000000000000000e+00	1.1992437915719563e+00	1.9253012633452918e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	0.0000000000000000e+00	1.2017576494090059e+00	1.9203948815068091e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	0.0000000000000000e+00	1.2042674829358173e+00	1.9152361541894411e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	0.0000000000000000e+00	1.2067733120259720e+00	1.9098693079311106e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	0.0000000000000000e+00	1.2092751562614952e+00	1.9043405001445950e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	0.0000000000000000e+00	1.2117730349399143e+00	1.8986978675967679e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	0.0000000000000000e+00	1.2142669670810851e+00	1.8929915671013715e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	0.0000000000000000e+00	1.2167569714337851e+00	1.8872738065230862e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	0.0000000000000000e+00	1.2192430664820926e+00	1.8815988640028473e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	0.0000000000000000e+00	1.2217252704515578e+00	1.8760230931393534e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	0.0000000000000000e+00	1.2242036013151740e+00	1.8706049117069985e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	0.0000000000000000e+00	1.2266780767991554e+00	1.8654047713690714e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	0.0000000000000000e+00	1.2291487143885365e+00	1.8604851057717014e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	0.0000000000000000e+00	1.2316155313325889e+00	1.8559102543930089e-02	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1257725916998122e-04	1.0301922348333969e+00	2.5875180085322139e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	5.1257725916998122e-04	1.0332220527225950e+00	2.4849690117473448e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	5.1257725916998122e-04	1.0362408870686801e+00	2.3862091348429905e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	5.1257725916998122e-04	1.0392491238426371e+00	2.2912054851391386e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	5.1257725916998122e-04	1.0422471109631564e+00	2.1999406230725747e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	5.1257725916998122e-04	1.0452351641682120e+00	2.1124111821992406e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	5.1257725916998122e-04	1.0482135716911314e+00	2.0286266916846419e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	5.1257725916998122e-04	1.0511825980371050e+00	1.9486084828985759e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	5.1257725916998122e-04	1.0541424870711562e+00	1.8723885750785697e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	5.1257725916998122e-04	1.0570934645710626e+00	1.8000084416005702e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	5.1257725916998122e-04	1.0600357403588543e+00	1.7315175619442017e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	5.1257725916998122e-04	1.0629695100963390e+00	1.6669716683290738e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	5.1257725916998122e-04	1.0658949568098322e+00	1.6064306036609768e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	5.1257725916998122e-04	1.0688122521944494e+00	1.5499557224624707e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	5.1257725916998122e-04	1.0717215577373260e+00	1.4976067924359378e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	5.1257725916998122e-04	1.0746230256908580e+00	1.4494383941444308e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	5.1257725916998122e-04	1.0775167999207760e+00	1.4054958712859254e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	5.1257725916998122e-04	1.0804030166490159e+00	1.3658109525611740e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	5.1257725916998122e-04	1.0832818051076012e+00	1.3303972424471497e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	5.1257725916998122e-04	1.0861532881167846e+00	1.2992458517800185e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	5.1257725916998122e-04	1.0890175825983788e+00	1.2723214953797973e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	5.1257725916998122e-04	1.0918748000333214e+00	1.2495594069166269e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	5.1257725916998122e-04	1.0947250468710319e+00	1.2308633974375536e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	5.1257725916998122e-04	1.0975684248969073e+00	1.2161053077065631e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	5.1257725916998122e-04	1.1004050315632958e+00	1.2051259814764277e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	5.1257725916998122e-04	1.1032349602884932e+00	1.1977377348421274e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	5.1257725916998122e-04	1.1060583007276266e+00	1.1937281423650269e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	5.1257725916998122e-04	1.1088751390187341e+00	1.1928648318650325e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	5.1257725916998122e-04	1.1116855580068892e+00	1.1949008987149066e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	5.1257725916998122e-04	1.1144896374488216e+00	1.1995805273902697e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	5.1257725916998122e-04	1.1172874542001709e+00	1.2066444398408229e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	5.1257725916998122e-04	1.1200790823872160e+00	1.2158348632033269e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	5.1257725916998122e-04	1.1228645935647035e+00	1.2268998044074813e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	5.1257725916998122e-04	1.1256440568611830e+00	1.2395965175285311e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	5.1257725916998122e-04	1.1284175391131002e+00	1.2536941368321496e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	5.1257725916998122e-04	1.1311851049887343e+00	1.2689755158998648e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	5.1257725916998122e-04	1.1339468171029510e+00	1.2852383583435880e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	5.1257725916998122e-04	1.1367027361236330e+00	1.3022957500044596e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	5.1257725916998122e-04	1.1394529208705368e+00	1.3199762101918658e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	5.1257725916998122e-04	1.1421974284072667e+00	1.3381233752827425e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	5.1257725916998122e-04	1.1449363141269639e+00	1.3565954164231137e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	5.1257725916998122e-04	1.1476696318322530e+00	1.3752642778577963e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	5.1257725916998122e-04	1.1503974338099332e+00	1.3940148062442138e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	5.1257725916998122e-04	1.1531197709008485e+00	1.4127438259093359e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	5.1257725916998122e-04	1.1558366925653296e+00	1.4313592013470258e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	5.1257725916998122e-04	1.1585482469445654e+00	1.4497789167337799e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	5.1257725916998122e-04	1.1612544809182177e+00	1.4679301929109687e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	5.1257725916998122e-04	1.1639554401585774e+00	1.4857486549775900e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	5.1257725916998122e-04	1.1666511691815160e+00	1.5031775580925071e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	5.1257725916998122e-04	1.1693417113944813e+00	1.5201670750024052e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	5.1257725916998122e-04	1.1720271091417458e+00	1.5366736458997382e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	5.1257725916998122e-04	1.1747074037471144e+00	1.5526593892176442e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	5.1257725916998122e-04	1.1773826355542614e+00	1.5680915706656289e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	5.1257725916998122e-04	1.1800528439648812e+00	1.5829421270211773e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	5.1257725916998122e-04	1.1827180674747784e+00	1.5971872407800167e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	5.1257725916998122e-04	1.1853783437080623e+00	1.6108069616157378e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	5.1257725916998122e-04	1.1880337094495552e+00	1.6237848706323024e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	5.1257725916998122e-04	1.1906842006755405e+00	1.6361077835405764e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	5.1257725916998122e-04	1.1933298525829545e+00	1.6477654891137575e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	5.1257725916998122e-04	1.1959706996171275e+00	1.6587505195400785e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	5.1257725916998122e-04	1.1986067754981580e+00	1.6690579495724486e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	5.1257725916998122e-04	1.2012381132460095e+00	1.6786852216587964e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	5.1257725916998122e-04	1.2038647452044116e+00	1.6876319945129791e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	5.1257725916998122e-04	1.2064867030636295e+00	1.6959000128465671e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	5.1257725916998122e-04	1.2091040178821770e+00	1.7034929962251460e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	5.1257725916998122e-04	1.2117167201075325e+00	1.7104165452338824e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	5.1257725916998122e-04	1.2143248395959150e+00	1.7166780633374935e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	5.1257725916998122e-04	1.2169284056311771e+00	1.7222866929985540e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	5.1257725916998122e-04	1.2195274469428623e+00	1.7272532647758607e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	5.1257725916998122e-04	1.2221219917234749e+00	1.7315902582610961e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	5.1257725916998122e-04	1.2247120676450056e+00	1.7353117738309335e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	5.1257725916998122e-04	1.2272977018747555e+00	1.7384335142899665e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	5.1257725916998122e-04	1.2298789210904919e+00	1.7409727755612565e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	5.1257725916998122e-04	1.2324557514949770e+00	1.7429484456464136e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	5.1257725916998122e-04	1.2350282188298978e+00	1.7443810111229138e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	5.1257725916998122e-04	1.2375963483892334e+00	1.7452925704786813e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	5.1257725916998122e-04	1.2401601650320830e+00	1.7457068535977636e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	5.1257725916998122e-04	1.2427196931949867e+00	1.7456492467110292e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	5.1257725916998122e-04	1.2452749569037636e+00	1.7451468221064567e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	5.1257725916998122e-04	1.2478259797848901e+00	1.7442283718619646e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	5.1257725916998122e-04	1.2503727850764401e+00	1.7429244448120804e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	5.1257725916998122e-04	1.2529153956386136e+00	1.7412673858940735e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	5.1257725916998122e-04	1.2554538339638668e+00	1.7392913769356207e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	5.1257725916998122e-04	1.2579881221866678e+00	1.7370324778480196e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	5.1257725916998122e-04	1.2605182820928944e+00	1.7345286670731680e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	5.1257725916998122e-04	1.2630443351288863e+00	1.7318198800049485e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	5.1257725916998122e-04	1.2655663024101762e+00	1.7289480439638506e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	5.1257725916998122e-04	1.2680842047299086e+00	1.7259571081532171e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	5.1257725916998122e-04	1.2705980625669580e+00	1.7228930668681638e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	5.1257725916998122e-04	1.2731078960937694e+00	1.7198039740709888e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	5.1257725916998122e-04	1.2756137251839239e+00	1.7167399472936388e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	5.1257725916998122e-04	1.2781155694194470e+00	1.7137531586892709e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	5.1257725916998122e-04	1.2806134480978664e+00	1.7108978109381012e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	5.1257725916998122e-04	1.2831073802390374e+00	1.7082300956313374e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	5.1257725916998122e-04	1.2855973845917372e+00	1.7058081317213248e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	5.1257725916998122e-04	1.2880834796400449e+00	1.7036918816528569e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	5.1257725916998122e-04	1.2905656836095101e+00	1.7019430428925689e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	5.1257725916998122e-04	1.2930440144731259e+00	1.7006249127665650e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	5.1257725916998122e-04	1.2955184899571077e+00	1.6998022248141016e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	5.1257725916998122e-04	1.2979891275464885e+00	1.6995409552800017e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	5.1257725916998122e-04	1.3004559444905408e+00	1.6999080989069305e-02	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5757344742022410e-04	1.0162106374970759e+00	2.4105807208558643e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	4.5757344742022410e-04	1.0192404553862739e+00	2.3046037105358293e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	4.5757344742022410e-04	1.0222592897323592e+00	2.2023003455969178e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	4.5757344742022410e-04	1.0252675265063163e+00	2.1036410418977247e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	4.5757344742022410e-04	1.0282655136268357e+00	2.0086143996159749e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	4.5757344742022410e-04	1.0312535668318912e+00	1.9172264738828965e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	4.5757344742022410e-04	1.0342319743548105e+00	1.8295003574593124e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	4.5757344742022410e-04	1.0372010007007841e+00	1.7454759538873269e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	4.5757344742022410e-04	1.0401608897348353e+00	1.6652098208977836e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	4.5757344742022410e-04	1.0431118672347415e+00	1.5887749521555850e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	4.5757344742022410e-04	1.0460541430225332e+00	1.5162603430751539e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	4.5757344742022410e-04	1.0489879127600181e+00	1.4477701561232358e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	4.5757344742022410e-04	1.0519133594735113e+00	1.3834222670505034e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	4.5757344742022410e-04	1.0548306548581283e+00	1.3233459432113105e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	4.5757344742022410e-04	1.0577399604010049e+00	1.2676783902559092e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	4.5757344742022410e-04	1.0606414283545369e+00	1.2165599207304719e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	4.5757344742022410e-04	1.0635352025844549e+00	1.1701275681037984e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	4.5757344742022410e-04	1.0664214193126951e+00	1.1285071126730445e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	4.5757344742022410e-04	1.0693002077712801e+00	1.0918037129345744e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	4.5757344742022410e-04	1.0721716907804635e+00	1.0600916373315200e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	4.5757344742022410e-04	1.0750359852620581e+00	1.0334039235272008e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	4.5757344742022410e-04	1.0778932026970005e+00	1.0117230753206759e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	4.5757344742022410e-04	1.0807434495347112e+00	9.9497403805271674e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	4.5757344742022410e-04	1.0835868275605867e+00	9.8302058157141315e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	4.5757344742022410e-04	1.0864234342269750e+00	9.7566583438955870e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	4.5757344742022410e-04	1.0892533629521723e+00	9.7265711427218775e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	4.5757344742022410e-04	1.0920767033913057e+00	9.7369453492715148e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	4.5757344742022410e-04	1.0948935416824133e+00	9.7844231477262362e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	4.5757344742022410e-04	1.0977039606705683e+00	9.8654141178366583e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	4.5757344742022410e-04	1.1005080401125007e+00	9.9762210614983068e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	4.5757344742022410e-04	1.1033058568638499e+00	1.0113154001153295e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	4.5757344742022410e-04	1.1060974850508951e+00	1.0272624913320981e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	4.5757344742022410e-04	1.1088829962283822e+00	1.0451219834630187e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	4.5757344742022410e-04	1.1116624595248621e+00	1.0645748382616066e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	4.5757344742022410e-04	1.1144359417767795e+00	1.0853273056613818e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	4.5757344742022410e-04	1.1172035076524132e+00	1.1071121908615712e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	4.5757344742022410e-04	1.1199652197666303e+00	1.1296888518243437e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	4.5757344742022410e-04	1.1227211387873119e+00	1.1528422967218796e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	4.5757344742022410e-04	1.1254713235342158e+00	1.1763816959884337e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	4.5757344742022410e-04	1.1282158310709458e+00	1.2001385580439795e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	4.5757344742022410e-04	1.1309547167906426e+00	1.2239647541697674e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	4.5757344742022410e-04	1.1336880344959321e+00	1.2477305229654300e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	4.5757344742022410e-04	1.1364158364736126e+00	1.2713225406039277e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	4.5757344742022410e-04	1.1391381735645276e+00	1.2946421095489699e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	4.5757344742022410e-04	1.1418550952290090e+00	1.3176034941189798e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	4.5757344742022410e-04	1.1445666496082445e+00	1.3401324144771107e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	4.5757344742022410e-04	1.1472728835818968e+00	1.3621646995293508e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	4.5757344742022410e-04	1.1499738428222561e+00	1.3836450922997673e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	4.5757344742022410e-04	1.1526695718451949e+00	1.4045261973902327e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	4.5757344742022410e-04	1.1553601140581602e+00	1.4247675581876276e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	4.5757344742022410e-04	1.1580455118054251e+00	1.4443348508620267e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	4.5757344742022410e-04	1.1607258064107930e+00	1.4631991824135821e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	4.5757344742022410e-04	1.1634010382179407e+00	1.4813364807320444e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	4.5757344742022410e-04	1.1660712466285599e+00	1.4987269656010370e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	4.5757344742022410e-04	1.1687364701384573e+00	1.5153546906587432e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	4.5757344742022410e-04	1.1713967463717414e+00	1.5312071474204453e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	4.5757344742022410e-04	1.1740521121132346e+00	1.5462749235223294e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	4.5757344742022410e-04	1.1767026033392194e+00	1.5605514083238316e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	4.5757344742022410e-04	1.1793482552466339e+00	1.5740325398965610e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	4.5757344742022410e-04	1.1819891022808069e+00	1.5867165882238497e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	4.5757344742022410e-04	1.1846251781618369e+00	1.5986039701389728e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	4.5757344742022410e-04	1.1872565159096886e+00	1.6096970921474597e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	4.5757344742022410e-04	1.1898831478680907e+00	1.6200002178176093e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	4.5757344742022410e-04	1.1925051057273084e+00	1.6295193568878114e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	4.5757344742022410e-04	1.1951224205458562e+00	1.6382621736438542e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	4.5757344742022410e-04	1.1977351227712114e+00	1.6462379124638108e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	4.5757344742022410e-04	1.2003432422595941e+00	1.6534573387257296e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	4.5757344742022410e-04	1.2029468082948565e+00	1.6599326935265918e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	4.5757344742022410e-04	1.2055458496065417e+00	1.6656776608758576e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	4.5757344742022410e-04	1.2081403943871540e+00	1.6707073462089408e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	4.5757344742022410e-04	1.2107304703086845e+00	1.6750382652181917e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	4.5757344742022410e-04	1.2133161045384344e+00	1.6786883421235209e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	4.5757344742022410e-04	1.2158973237541713e+00	1.6816769166069778e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	4.5757344742022410e-04	1.2184741541586559e+00	1.6840247587149734e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	4.5757344742022410e-04	1.2210466214935769e+00	1.6857540910899686e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	4.5757344742022410e-04	1.2236147510529125e+00	1.6868886179333912e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	4.5757344742022410e-04	1.2261785676957619e+00	1.6874535601220871e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	4.5757344742022410e-04	1.2287380958586658e+00	1.6874756959019660e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	4.5757344742022410e-04	1.2312933595674429e+00	1.6869834065666681e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	4.5757344742022410e-04	1.2338443824485692e+00	1.6860067264933578e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	4.5757344742022410e-04	1.2363911877401190e+00	1.6845773968534879e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	4.5757344742022410e-04	1.2389337983022923e+00	1.6827289222421975e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	4.5757344742022410e-04	1.2414722366275457e+00	1.6804966293762588e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	4.5757344742022410e-04	1.2440065248503476e+00	1.6779177268955881e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	4.5757344742022410e-04	1.2465366847565738e+00	1.6750313651686586e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	4.5757344742022410e-04	1.2490627377925656e+00	1.6718786948472997e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	4.5757344742022410e-04	1.2515847050738556e+00	1.6685029227409075e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	4.5757344742022410e-04	1.2541026073935875e+00	1.6649493633909353e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	4.5757344742022410e-04	1.2566164652306369e+00	1.6612654845184822e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	4.5757344742022410e-04	1.2591262987574483e+00	1.6575009443044700e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	4.5757344742022410e-04	1.2616321278476033e+00	1.6537076182420021e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	4.5757344742022410e-04	1.2641339720831262e+00	1.6499396130873391e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	4.5757344742022410e-04	1.2666318507615457e+00	1.6462532652370895e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	4.5757344742022410e-04	1.2691257829027163e+00	1.6427071206896439e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	4.5757344742022410e-04	1.2716157872554164e+00	1.6393618936230245e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	4.5757344742022410e-04	1.2741018823037236e+00	1.6362804005579355e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	4.5757344742022410e-04	1.2765840862731892e+00	1.6335274670938864e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	4.5757344742022410e-04	1.2790624171368052e+00	1.6311698043288535e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	4.5757344742022410e-04	1.2815368926207868e+00	1.6292758523209609e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	4.5757344742022410e-04	1.2840075302101679e+00	1.6279155883441303e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	4.5757344742022410e-04	1.2864743471542202e+00	1.6271602982465768e-02	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4631559933070614e-04	9.9277636011710590e-01	2.1758066796276194e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	3.4631559933070614e-04	9.9580617800630411e-01	2.0660966007182372e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	3.4631559933070614e-04	9.9882501235238896e-01	1.9599016659669902e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	3.4631559933070614e-04	1.0018332491263462e+00	1.8571917506296321e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	3.4631559933070614e-04	1.0048312362468657e+00	1.7579582669762166e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	3.4631559933070614e-04	1.0078192894519209e+00	1.6622146378205426e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	3.4631559933070614e-04	1.0107976969748405e+00	1.5699974328182476e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	3.4631559933070614e-04	1.0137667233208143e+00	1.4813681191477851e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	3.4631559933070614e-04	1.0167266123548653e+00	1.3964153781226533e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	3.4631559933070614e-04	1.0196775898547716e+00	1.3152579102203623e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	3.4631559933070614e-04	1.0226198656425631e+00	1.2380475825942211e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	3.4631559933070614e-04	1.0255536353800481e+00	1.1649726492729811e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	3.4631559933070614e-04	1.0284790820935412e+00	1.0962605746254328e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	3.4631559933070614e-04	1.0313963774781585e+00	1.0321796962809883e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	3.4631559933070614e-04	1.0343056830210351e+00	9.7303857103940954e-03	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	3.4631559933070614e-04	1.0372071509745671e+00	9.1918139652689777e-03	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	3.4631559933070614e-04	1.0401009252044850e+00	8.7097752074516959e-03	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	3.4631559933070614e-04	1.0429871419327250e+00	8.2880300525903349e-03	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	3.4631559933070614e-04	1.0458659303913098e+00	7.9301289859775425e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	3.4631559933070614e-04	1.0487374134004936e+00	7.6390471458831731e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	3.4631559933070614e-04	1.0516017078820878e+00	7.4167666560960091e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	3.4631559933070614e-04	1.0544589253170302e+00	7.2638773276440275e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	3.4631559933070614e-04	1.0573091721547410e+00	7.1792895463901954e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	3.4631559933070614e-04	1.0601525501806164e+00	7.1601443432171841e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	3.4631559933070614e-04	1.0629891568470049e+00	7.2019585556592066e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	3.4631559933070614e-04	1.0658190855722021e+00	7.2989750383524246e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	3.4631559933070614e-04	1.0686424260113356e+00	7.4446321005434014e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	3.4631559933070614e-04	1.0714592643024432e+00	7.6320480463508656e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	3.4631559933070614e-04	1.0742696832905980e+00	7.8544368735258656e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	3.4631559933070614e-04	1.0770737627325304e+00	8.1054110799292627e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	3.4631559933070614e-04	1.0798715794838798e+00	8.3791655851224098e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	3.4631559933070614e-04	1.0826632076709253e+00	8.6705610552767088e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	3.4631559933070614e-04	1.0854487188484123e+00	8.9751343368052860e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	3.4631559933070614e-04	1.0882281821448920e+00	9.2890629325879537e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	3.4631559933070614e-04	1.0910016643968095e+00	9.6091049150266415e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	3.4631559933070614e-04	1.0937692302724431e+00	9.9325291491262156e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	3.4631559933070614e-04	1.0965309423866603e+00	1.0257045081700800e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	3.4631559933070614e-04	1.0992868614073419e+00	1.0580737215381497e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	3.4631559933070614e-04	1.1020370461542457e+00	1.0902006641778475e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	3.4631559933070614e-04	1.1047815536909755e+00	1.1219520338644250e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	3.4631559933070614e-04	1.1075204394106728e+00	1.1532168007290141e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	3.4631559933070614e-04	1.1102537571159621e+00	1.1839025769890436e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	3.4631559933070614e-04	1.1129815590936425e+00	1.2139325870882543e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	3.4631559933070614e-04	1.1157038961845576e+00	1.2432431507465327e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	3.4631559933070614e-04	1.1184208178490389e+00	1.2717815974040538e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	3.4631559933070614e-04	1.1211323722282744e+00	1.2995045399092953e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	3.4631559933070614e-04	1.1238386062019265e+00	1.3263764455380403e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	3.4631559933070614e-04	1.1265395654422863e+00	1.3523684522509020e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	3.4631559933070614e-04	1.1292352944652249e+00	1.3774573869103867e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	3.4631559933070614e-04	1.1319258366781901e+00	1.4016249497957543e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	3.4631559933070614e-04	1.1346112344254553e+00	1.4248570361764313e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	3.4631559933070614e-04	1.1372915290308232e+00	1.4471431710416496e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	3.4631559933070614e-04	1.1399667608379707e+00	1.4684760374731685e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	3.4631559933070614e-04	1.1426369692485900e+00	1.4888510827354602e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	3.4631559933070614e-04	1.1453021927584870e+00	1.5082661890793872e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	3.4631559933070614e-04	1.1479624689917713e+00	1.5267213986297360e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	3.4631559933070614e-04	1.1506178347332645e+00	1.5442186836561509e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	3.4631559933070614e-04	1.1532683259592493e+00	1.5607617550930030e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	3.4631559933070614e-04	1.1559139778666636e+00	1.5763559034493495e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	3.4631559933070614e-04	1.1585548249008368e+00	1.5910078672881640e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	3.4631559933070614e-04	1.1611909007818670e+00	1.6047257253010309e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	3.4631559933070614e-04	1.1638222385297188e+00	1.6175188086985981e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	3.4631559933070614e-04	1.1664488704881206e+00	1.6293976312055179e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	3.4631559933070614e-04	1.1690708283473386e+00	1.6403738344151785e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	3.4631559933070614e-04	1.1716881431658863e+00	1.6504601466456870e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	3.4631559933070614e-04	1.1743008453912414e+00	1.6596703537550297e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	3.4631559933070614e-04	1.1769089648796243e+00	1.6680192806368101e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	3.4631559933070614e-04	1.1795125309148864e+00	1.6755227823343228e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	3.4631559933070614e-04	1.1821115722265714e+00	1.6821977438904703e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	3.4631559933070614e-04	1.1847061170071840e+00	1.6880620881981823e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	3.4631559933070614e-04	1.1872961929287147e+00	1.6931347912370748e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	3.4631559933070614e-04	1.1898818271584646e+00	1.6974359041789330e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	3.4631559933070614e-04	1.1924630463742012e+00	1.7009865819225721e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	3.4631559933070614e-04	1.1950398767786858e+00	1.7038091176775370e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	3.4631559933070614e-04	1.1976123441136071e+00	1.7059269832583563e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	3.4631559933070614e-04	1.2001804736729427e+00	1.7073648747780449e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	3.4631559933070614e-04	1.2027442903157919e+00	1.7081487634417164e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	3.4631559933070614e-04	1.2053038184786957e+00	1.7083059511369701e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	3.4631559933070614e-04	1.2078590821874728e+00	1.7078651304996244e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	3.4631559933070614e-04	1.2104101050685989e+00	1.7068564490994195e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	3.4631559933070614e-04	1.2129569103601492e+00	1.7053115773376606e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	3.4631559933070614e-04	1.2154995209223223e+00	1.7032637795820298e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	3.4631559933070614e-04	1.2180379592475756e+00	1.7007479879742268e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	3.4631559933070614e-04	1.2205722474703773e+00	1.6978008782402756e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	3.4631559933070614e-04	1.2231024073766037e+00	1.6944609467036218e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	3.4631559933070614e-04	1.2256284604125953e+00	1.6907685875507072e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	3.4631559933070614e-04	1.2281504276938857e+00	1.6867661692251814e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	3.4631559933070614e-04	1.2306683300136176e+00	1.6824981086315621e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	3.4631559933070614e-04	1.2331821878506668e+00	1.6780109416099500e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	3.4631559933070614e-04	1.2356920213774782e+00	1.6733533879066429e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	3.4631559933070614e-04	1.2381978504676332e+00	1.6685764086101017e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	3.4631559933070614e-04	1.2406996947031561e+00	1.6637332537567297e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	3.4631559933070614e-04	1.2431975733815757e+00	1.6588794975396583e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	3.4631559933070614e-04	1.2456915055227464e+00	1.6540730582917048e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	3.4631559933070614e-04	1.2481815098754463e+00	1.6493742001676574e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	3.4631559933070614e-04	1.2506676049237537e+00	1.6448455132430755e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	3.4631559933070614e-04	1.2531498088932187e+00	1.6405518685924079e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	3.4631559933070614e-04	1.2556281397568350e+00	1.6365603448340166e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	3.4631559933070614e-04	1.2581026152408168e+00	1.6329401226565180e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	3.4631559933070614e-04	1.2605732528301976e+00	1.6297623439994587e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	3.4631559933070614e-04	1.2630400697742501e+00	1.6270999328766699e-02	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
9.6388812796564571e-01	9.5816928640744148e-01	9.6027854297455018e-01	9.5543573336646703e-01	9.6193143513207957e-01	9.5680761293254368e-01	9.5449635639602548e-01	9.5909988585762962e-01	9.7128514161173340e-01	9.6161012248204714e-01	9.6243140855505083e-01	9.6639803610783348e-01	9.5184950825595349e-01	9.6822497535894525e-01	9.6837115172772659e-01	

#ae#Y_extr
9.6135182167544486e-01	2.0217426561301505e-02	

#CH2_RED(smart_print)
0.87(37)	



==> QCDQED/Data/fit_Lla/GeV/fit/M_np.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 6
Simultaneous fit of M_np

[The fit converged for all jkf indices]
----------

#jkf#M0
9.2494209905506575e-01	9.1566305416591931e-01	9.1599409413109911e-01	9.1162520000113689e-01	9.1899017989679366e-01	9.1400868026852533e-01	9.0467242507703083e-01	9.1590844172160857e-01	9.3877118571572304e-01	9.2212031372914316e-01	9.2339759341484728e-01	9.3106535546807667e-01	9.0780241124475569e-01	9.3308852681708787e-01	9.3625281708455355e-01	

#ae#M0
9.2095349185275777e-01	3.7159455432390069e-02	

#jkf#c_L
-8.1034947210730959e+00	-8.0519788468866373e+00	-1.0954321453804239e+01	-6.9552285715464999e+00	-8.5190843089268675e+00	-1.0246454718508453e+01	-8.2456476579676767e+00	-6.6448460299888845e+00	-4.1264687848856827e+00	-4.6231031669733067e+00	-8.4720173673121781e+00	-5.9704880582008562e+00	-8.3290066981840010e+00	-5.9265628057666326e+00	-8.8083522700620485e+00	

#ae#c_L
-7.5984703640058031e+00	6.8611286966909413e+00	

#jkf#c_L32
2.1506099805676619e+01	2.1342030967290111e+01	2.6225453932045205e+01	1.9502861905677186e+01	2.2198076336998703e+01	2.4711994822474825e+01	2.1750473299303319e+01	1.9446721019881235e+01	1.4381133467830523e+01	1.5789572282048750e+01	2.2845959396233326e+01	1.7607735094991703e+01	2.2947895391976676e+01	1.7030521373881356e+01	2.2269500070817021e+01	

#ae#c_L32
2.0637068611141775e+01	1.1956531202425641e+01	

#jkf#c_l
6.3420380268697505e+00	7.2166439638170017e+00	7.5487399671433941e+00	7.5825054556710345e+00	7.2533861564541100e+00	7.3377722210916927e+00	9.0065903634291011e+00	7.3184324470362236e+00	4.9675337464467253e+00	6.8561511806530682e+00	6.3212875178554233e+00	5.6077465292531530e+00	7.5875649921750217e+00	5.3847058671940795e+00	4.8355957377983456e+00	

#ae#c_l
6.7444462781925409e+00	4.1706133444803228e+00	

#jkf#c_a2
3.0101110888509597e+00	3.2925553325845782e+00	3.1752108937372041e+00	3.2868549740296493e+00	3.0490560225106842e+00	3.2634252769201053e+00	3.0052415652345918e+00	3.3016253503011512e+00	3.2664723677837046e+00	2.8352572424358478e+00	3.0244195763468635e+00	3.5529251323457127e+00	3.3770996587456454e+00	3.0065748203323808e+00	3.1524201413019481e+00	

#ae#c_a2
3.1732832962307351e+00	6.7004101385304915e-01	

#jkf#cl_32
-3.5782965925730856e+00	-6.1919074768288054e+00	-6.8898398566529169e+00	-7.2927422542422828e+00	-6.6227121821693746e+00	-6.4551598102574861e+00	-1.2122979305320488e+01	-6.6888313525130947e+00	-4.1736205696561030e-02	-5.6848272919804552e+00	-3.2130257398444071e+00	-2.0060080802324083e+00	-7.1668555661838722e+00	-5.2499247186551745e-01	1.3933396222740606e+00	

#ae#cl_32
-4.8724383042724453e+00	1.2713269254214406e+01	

#jkf#CH2_RED
8.9290492378687292e-01	8.3969354728114742e-01	8.1637165510989373e-01	8.7228562939335996e-01	9.5649591887202146e-01	7.0593383694640910e-01	9.1181707566221781e-01	9.4002848136893979e-01	7.8238247528486005e-01	1.0684525870692518e+00	9.5612029886480165e-01	8.7302282094607053e-01	7.0717330722652560e-01	9.9160290448631139e-01	9.8028932786177725e-01	

#ae#CH2_RED
8.8630498601069729e-01	3.7333928510637959e-01	

#jkf#data_x_1
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.4096823539709911e-02	5.4053532380173075e-02	5.4134305271794095e-02	5.3847982647270379e-02	5.3714375646395147e-02	5.4036674545058561e-02	5.3948426600816030e-02	5.3542608490842025e-02	5.3799681407218455e-02	5.3950511680314638e-02	5.3810795668788235e-02	5.4199928916435443e-02	5.4151500474367877e-02	5.3544422263461844e-02	5.3783132027534021e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_2
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4230646655398516e-02	1.4337328559621016e-02	1.4202793571311705e-02	1.4202157674695046e-02	1.4166281241027177e-02	1.4279644765484781e-02	1.3974407869206153e-02	1.4303533414362843e-02	1.4061291695178692e-02	1.4101824364120670e-02	1.4166004206961760e-02	1.4271500192710361e-02	1.4090488148997108e-02	1.4214797723587139e-02	1.4199707095560659e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_3
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
2.1217536798857212e-02	2.1338934048832772e-02	2.1511067742200875e-02	2.1548301305109943e-02	2.1190858055582646e-02	2.1454194614923462e-02	2.1237157563077279e-02	2.1190981869138713e-02	2.1384047684624662e-02	2.1425545371753698e-02	2.1321031221249630e-02	2.1109130385907605e-02	2.1283813732775471e-02	2.1378178925587944e-02	2.1439727102088552e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_4
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.0608189531361711e-02	2.0860814771380781e-02	2.0687545419015629e-02	2.0825983989653359e-02	2.0431341365379663e-02	2.0414617418970351e-02	2.0672754388777432e-02	2.0784025379367462e-02	2.0651001496230927e-02	2.0792357661023934e-02	2.0848006816533721e-02	2.0817662777471393e-02	2.0605586932019880e-02	2.0882464964142922e-02	2.0602647747338623e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_5
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9994193594876461e-02	2.0173155256174736e-02	2.0120772578515040e-02	2.0110527920087860e-02	2.0076244897484184e-02	2.0036516306608711e-02	2.0076449951700479e-02	2.0162452423018937e-02	2.0004030068781275e-02	2.0077696517227867e-02	1.9908467437411235e-02	1.9758385764135786e-02	2.0076231495913897e-02	1.9946673590493361e-02	2.0146726246600150e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_6
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9544870462271768e-02	1.9512654185048946e-02	1.9615654246065786e-02	1.9709310058084899e-02	1.9640271132150146e-02	1.9614299933741874e-02	1.9644788768264542e-02	1.9590339330152216e-02	1.9574771320334867e-02	1.9544339526883951e-02	1.9633774226211580e-02	1.9714275686347319e-02	1.9585828882176280e-02	1.9618946369193140e-02	1.9613845355754798e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_7
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9470024743499324e-02	1.9303456512829536e-02	1.9293530065814499e-02	1.9539684890219528e-02	1.9410779744846490e-02	1.9377875444638266e-02	1.9413421320932905e-02	1.9359764953850968e-02	1.9364499231773726e-02	1.9474101372616154e-02	1.9077781994730827e-02	1.9266031045239079e-02	1.9557924184421299e-02	1.9366514391878371e-02	1.9353412654671803e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_8
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5705371832024336e-02	2.5757172719468771e-02	2.5644843156074022e-02	2.5671187674919958e-02	2.5654914543754487e-02	2.5780655100753745e-02	2.5542575312811858e-02	2.5668936220469368e-02	2.5866287962164558e-02	2.5742055564126044e-02	2.5699071693031685e-02	2.5766980044309135e-02	2.5693942267984014e-02	2.5671332711864843e-02	2.5587938999895705e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_9
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.2852535134753363e-02	3.2543120914188720e-02	3.2729259618814371e-02	3.3168337378422709e-02	3.2768585401916753e-02	3.2912141820177147e-02	3.2392130573283669e-02	3.2715975189385002e-02	3.2976684161163450e-02	3.2819880346309935e-02	3.2976998401275520e-02	3.2509874790042553e-02	3.2667116962498827e-02	3.2861005299549106e-02	3.3008687770749563e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_10
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.3607358838372273e-02	4.3892880764624824e-02	4.3852221538210785e-02	4.3889087044906204e-02	4.3373356794470498e-02	4.3741663013584779e-02	4.3876889113383825e-02	4.3649115921618728e-02	4.3767399085678046e-02	4.3787982153495865e-02	4.3828749572866511e-02	4.3859517412444302e-02	4.3586261349119033e-02	4.3789158067236995e-02	4.3645940985547124e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_11
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2896636478347778e-02	1.2857521445163486e-02	1.2734549233625155e-02	1.2792126373592394e-02	1.2710171389466739e-02	1.2679814927858142e-02	1.2689401562043189e-02	1.2803245497434727e-02	1.2761073498920351e-02	1.2803656484771098e-02	1.2764189052476782e-02	1.2833899180847218e-02	1.2636402843404997e-02	1.2645344486302515e-02	1.2755317399816946e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_12
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9033489182942277e-02	1.9033057792408915e-02	1.8960354087090021e-02	1.9142482519123195e-02	1.9073623318048568e-02	1.9079464652406085e-02	1.9191111495671508e-02	1.8979402484017908e-02	1.8842665213377133e-02	1.9082274116694616e-02	1.9119105967089420e-02	1.9059425309656139e-02	1.9051296744189997e-02	1.9115120444460856e-02	1.9208719527071514e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_13
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1968758553285945e-02	3.1968863369501131e-02	3.1869460920949721e-02	3.1759149579557736e-02	3.1787598260093135e-02	3.1879985050679162e-02	3.1730025397486719e-02	3.1843817765474305e-02	3.1718286796936078e-02	3.2115029146334483e-02	3.1851617253171656e-02	3.2026753443815191e-02	3.1851690996649765e-02	3.1735135900982765e-02	3.2008838677966910e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_14
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.5234977244409683e-02	4.4951831508560247e-02	4.5040314149733744e-02	4.5114333935207050e-02	4.4874662295209714e-02	4.5005678808674378e-02	4.5272717042266993e-02	4.5289579963911163e-02	4.5258726401514848e-02	4.5192490331558970e-02	4.4861102685859050e-02	4.5041108510652149e-02	4.4929637527266954e-02	4.5091947786221276e-02	4.5067322979037400e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_15
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.1904305752710121e-02	5.2407937952566958e-02	5.2022639617759117e-02	5.2235567877340704e-02	5.2291846401939721e-02	5.1642724664339307e-02	5.1791155674145474e-02	5.2150706871205078e-02	5.1812033535920149e-02	5.1859738524764942e-02	5.1403915804319966e-02	5.2361924938430449e-02	5.2442593540148782e-02	5.1940245129641141e-02	5.1930659478532398e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_16
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9421871171898271e-03	7.9771692836506994e-03	8.0703948743528937e-03	7.9669971983197911e-03	8.0196232631755716e-03	7.9682464741488816e-03	7.9707267866642832e-03	8.0757065795249924e-03	8.1333483744479435e-03	8.0293060992997559e-03	8.0244448661779579e-03	7.9536643886034125e-03	7.9196110183667977e-03	7.9315191900569196e-03	8.0564188751690614e-03	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_17
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2078762885482909e-02	1.1914016590749192e-02	1.2052048325768082e-02	1.1927905034484682e-02	1.2059209622801780e-02	1.2028245856043021e-02	1.2081636573637311e-02	1.2034628228932965e-02	1.1918661561851618e-02	1.1930642684780571e-02	1.1954097715548596e-02	1.1947842777263573e-02	1.1990971268073743e-02	1.1981383284918649e-02	1.1959548939059716e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_18
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1437406408974579e-02	2.1224427618166626e-02	2.1019449074922571e-02	2.1277925110582269e-02	2.1345558130570392e-02	2.1217058070132702e-02	2.1161005580534305e-02	2.1275473109870408e-02	2.1234754180685503e-02	2.1177445136879622e-02	2.1267521133523100e-02	2.1205867798365856e-02	2.1131027487373843e-02	2.1172161556450179e-02	2.1211863105224743e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_y
1.2979101540547677e+00	1.3013165046478758e+00	1.3065263219506327e+00	1.3018728326872442e+00	1.2943650035017606e+00	1.2990282384127432e+00	1.3022273468343040e+00	1.3028924152657011e+00	1.2999795387773214e+00	1.2912607754957344e+00	1.2962446921954414e+00	1.2999526388714653e+00	1.3013841541181599e+00	1.2971711750820374e+00	1.2973500633118302e+00	
1.1099343767104040e+00	1.1163219491628364e+00	1.1218817754183628e+00	1.1109194602465382e+00	1.1098267072126338e+00	1.1126874734913403e+00	1.1065122652557737e+00	1.1138324450601003e+00	1.1109657103409152e+00	1.1031049872670737e+00	1.1117051679672798e+00	1.1166038402495697e+00	1.1106930965407882e+00	1.1009443799533893e+00	1.1098758373995012e+00	
1.2126644228122712e+00	1.2142975144162025e+00	1.2205502151991521e+00	1.2171177162566205e+00	1.2139223685864668e+00	1.2103497389015117e+00	1.2182507473283080e+00	1.2214505974504339e+00	1.2118310135262498e+00	1.2148575238847028e+00	1.2228001617647370e+00	1.2172623437154648e+00	1.2243464687977175e+00	1.2038836048584052e+00	1.2125574204591469e+00	
1.1659301054212716e+00	1.1693617570119501e+00	1.1722538703342471e+00	1.1692021140704869e+00	1.1726570045248927e+00	1.1762211243251834e+00	1.1666449712259648e+00	1.1666377361831066e+00	1.1727993914844512e+00	1.1551868029583046e+00	1.1563071426067590e+00	1.1633727208248683e+00	1.1699628717051136e+00	1.1647783545109973e+00	1.1583165930085659e+00	
1.1391650226395746e+00	1.1434719898574945e+00	1.1429432147459524e+00	1.1459415429504072e+00	1.1459025276864976e+00	1.1425862046824231e+00	1.1465683908008728e+00	1.1454391783672451e+00	1.1449657087597838e+00	1.1377510057431686e+00	1.1415054467368637e+00	1.1471057645692067e+00	1.1450264271806252e+00	1.1394595624650936e+00	1.1424512453317464e+00	
1.1169601289749789e+00	1.1174354957210852e+00	1.1248451230488494e+00	1.1188087141080221e+00	1.1172849861669290e+00	1.1200262834176671e+00	1.1209951622609382e+00	1.1216984726440717e+00	1.1180637313809298e+00	1.1146456269669154e+00	1.1146154719220869e+00	1.1204165575656997e+00	1.1194244520378414e+00	1.1125671970848368e+00	1.1139506727048034e+00	
1.1423479733078874e+00	1.1503100241154283e+00	1.1494958532150117e+00	1.1475603950691866e+00	1.1458386821743112e+00	1.1450496544028208e+00	1.1481232925613407e+00	1.1489946283700774e+00	1.1454307312992060e+00	1.1447397471739200e+00	1.1433253891044803e+00	1.1528352975586467e+00	1.1456720359996477e+00	1.1427857745567640e+00	1.1427148495615844e+00	
1.1580887683160264e+00	1.1665382501814399e+00	1.1699236619388378e+00	1.1686720033291227e+00	1.1644354965981891e+00	1.1695467314063137e+00	1.1633092496446262e+00	1.1696156542005567e+00	1.1601012153284791e+00	1.1566254337227582e+00	1.1564764484611685e+00	1.1619090836646275e+00	1.1633069378529588e+00	1.1601459514594397e+00	1.1592854174666805e+00	
1.1927609077438428e+00	1.1968130498302398e+00	1.2011034579642261e+00	1.1991788478043373e+00	1.1943616968348545e+00	1.1928228862599333e+00	1.2049449251052993e+00	1.2073068024028155e+00	1.1945114310853220e+00	1.1919631633282264e+00	1.1932513876333122e+00	1.2025434453667989e+00	1.1983395081911365e+00	1.1904721600109580e+00	1.1880422596584577e+00	
1.2451876635620449e+00	1.2534391511184315e+00	1.2566688130953121e+00	1.2563952238391578e+00	1.2508528949007622e+00	1.2527393462177774e+00	1.2540295989682697e+00	1.2545566447694887e+00	1.2468561077297602e+00	1.2446449408388611e+00	1.2448930828663438e+00	1.2515211538186144e+00	1.2551208064259485e+00	1.2448181640038807e+00	1.2465052240084344e+00	
1.1125665721778584e+00	1.1242254797302762e+00	1.1226166064144469e+00	1.1141375018771018e+00	1.1173326970496706e+00	1.1221683284366377e+00	1.1138417180730971e+00	1.1196979680645454e+00	1.1085535275951814e+00	1.1140597568047343e+00	1.1170121092243137e+00	1.1177788265211874e+00	1.1105361645884966e+00	1.1106580184232870e+00	1.1105947115041492e+00	
1.1303140122029900e+00	1.1340139041486539e+00	1.1320963994262703e+00	1.1323465955823353e+00	1.1277901702372415e+00	1.1288987226125060e+00	1.1326411317795280e+00	1.1325013216447701e+00	1.1289395377499163e+00	1.1243190261938902e+00	1.1232661785990921e+00	1.1349193427771378e+00	1.1280801897421939e+00	1.1249676241563156e+00	1.1259342867111093e+00	
1.1969018916591458e+00	1.2007758128422363e+00	1.2037293178787867e+00	1.1999742774110687e+00	1.1983003562632100e+00	1.1976584239406018e+00	1.2003990203991104e+00	1.2039981876336596e+00	1.1952583319236925e+00	1.1933355989635930e+00	1.1977730125414172e+00	1.2000210457159997e+00	1.1981989587205404e+00	1.1948499837551501e+00	1.1938803969610563e+00	
1.2369076676215487e+00	1.2402963064024248e+00	1.2447291821968887e+00	1.2417196039447576e+00	1.2388763750807044e+00	1.2395900504899395e+00	1.2410529197167299e+00	1.2407829397606478e+00	1.2319029628028082e+00	1.2350175635322747e+00	1.2365354126856440e+00	1.2355524017644550e+00	1.2377248000243359e+00	1.2337901895901562e+00	1.2345576247350074e+00	
1.2677281772702427e+00	1.2767142896623991e+00	1.2721697728626118e+00	1.2761991848607317e+00	1.2706641225312822e+00	1.2668846064926373e+00	1.2675483407963144e+00	1.2764912871507097e+00	1.2708333987182927e+00	1.2724106943661593e+00	1.2706404001511880e+00	1.2729378590243001e+00	1.2742698801635768e+00	1.2723513339171826e+00	1.2675741584599616e+00	
1.0476883764465525e+00	1.0483003658390346e+00	1.0522044173244542e+00	1.0464072953297265e+00	1.0503196124093686e+00	1.0498151716211241e+00	1.0458313381334721e+00	1.0501809465026020e+00	1.0543388424564402e+00	1.0382515735605624e+00	1.0488640903355011e+00	1.0562204145135059e+00	1.0504124072781709e+00	1.0481557773355166e+00	1.0517207232535299e+00	
1.0954150100417446e+00	1.0882592653157503e+00	1.0994401644410030e+00	1.0925803439713688e+00	1.0983359701740443e+00	1.0894516735818887e+00	1.0991504802884413e+00	1.0970273143836031e+00	1.0900902103212622e+00	1.0961961868682195e+00	1.0914654485771254e+00	1.0903303494798604e+00	1.0893893855113694e+00	1.0914228854875201e+00	1.0952991318953647e+00	
1.0923493721656083e+00	1.0978602752813169e+00	1.0998485431373319e+00	1.0955403857261319e+00	1.0955711687929390e+00	1.0973476227040118e+00	1.1007205421962019e+00	1.0957425059956039e+00	1.0948150505777403e+00	1.0927914324164001e+00	1.0944808558616033e+00	1.0938864129019428e+00	1.0941754399679426e+00	1.0893402399154526e+00	1.0881623161040457e+00	

#plot#xiexiyeyytheyth
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2992987903471347e+00	1.3603367639528722e-02	1.2959994993097164e+00	1.1118753726748370e-02	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1110539648184337e+00	1.8756301668247165e-02	1.1184183971611248e+00	1.1268971400328910e-02	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2157427905304929e+00	1.9342261247858570e-02	1.2147577485910503e+00	1.7321051876027335e-02	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1666421706797441e+00	2.2539923631851769e-02	1.1683451921274424e+00	1.2343543108867337e-02	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1433522155011302e+00	1.0425422573644658e-02	1.1416251108286104e+00	1.1631009989763118e-02	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1181158717337101e+00	1.1929071185456042e-02	1.1351417056052324e+00	1.1767221418522107e-02	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1463482885646876e+00	1.1273648072103773e-02	1.1332949515611181e+00	1.1492244878195593e-02	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1631986869047484e+00	1.7275537454390682e-02	1.1669214623579165e+00	1.2686804323510563e-02	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1965610619479838e+00	2.0067151980514054e-02	1.2068559286110585e+00	1.1519088661433403e-02	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2505485877442057e+00	1.6545826375214755e-02	1.2515303093897043e+00	1.2374421577643565e-02	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.1157186657656655e+00	1.7673832284713392e-02	1.1121341838505001e+00	1.0161573383168473e-02	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.1294018962375965e+00	1.3265980583144286e-02	1.1294573810487216e+00	9.4064454466126247e-03	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.1983369744406178e+00	1.1681877211454948e-02	1.1827892459716605e+00	1.2660650699500202e-02	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.2379357333565548e+00	1.2586500255649008e-02	1.2435767238515840e+00	1.3504634783239076e-02	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	1.2716945004285061e+00	1.1980993266184403e-02	1.2725877707973903e+00	1.1891736973528143e-02	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.0492474234893043e+00	1.4917208552786283e-02	1.0611592424724243e+00	8.9629297412914880e-03	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.0935902546892378e+00	1.3960535348450745e-02	1.0711900664908871e+00	6.9666309014675019e-03	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.0948421442496181e+00	1.2358249944079245e-02	1.1087675027642090e+00	9.8684009537103514e-03	

#plot#xiexiytheyth#L=inf
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2995409965489437e+00	1.7160432482422040e-02	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1063082766176895e+00	1.1545268776106137e-02	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1431696034628083e+00	1.2181859810715080e-02	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1399236137886839e+00	1.2013429406985457e-02	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1366030936776741e+00	1.2237614009529871e-02	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1343725011797363e+00	1.2024807469089242e-02	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1331740567579280e+00	1.1575121993732406e-02	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1651345869587366e+00	1.3569125202900930e-02	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2001537425688378e+00	1.4475887402041854e-02	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2525300153619581e+00	1.6925593771493112e-02	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.0847711112240235e+00	9.4095300092765406e-03	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.1175516527940115e+00	1.0030949353461152e-02	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.1816337594640740e+00	1.4795609237868237e-02	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.2447714936057042e+00	1.5845703734763919e-02	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	1.2768545450896511e+00	1.7211336570789985e-02	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.0359201497379829e+00	9.7397855288183129e-03	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.0572190382768538e+00	7.1761702628974355e-03	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.1050440733387645e+00	1.0614050076367584e-02	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.6027383531896404e-01	2.0109076057291838e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	0.0000000000000000e+00	9.6331484031299963e-01	1.9052107131465781e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	0.0000000000000000e+00	9.6634445960021054e-01	1.8034091723898946e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	0.0000000000000000e+00	9.6936309328395465e-01	1.7055300370835400e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	0.0000000000000000e+00	9.7237110202200583e-01	1.6116305161006914e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	0.0000000000000000e+00	9.7536881311311985e-01	1.5217995087867238e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	0.0000000000000000e+00	9.7835652534432238e-01	1.4361596638504125e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	0.0000000000000000e+00	9.8133451290569140e-01	1.3548697024790552e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	0.0000000000000000e+00	9.8430302859139673e-01	1.2781266209667304e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	0.0000000000000000e+00	9.8726230644609558e-01	1.2061671894032705e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	0.0000000000000000e+00	9.9021256397447643e-01	1.1392678866337692e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	0.0000000000000000e+00	9.9315400400252674e-01	1.0777420761749267e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	0.0000000000000000e+00	9.9608681625809159e-01	1.0219329002405061e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	0.0000000000000000e+00	9.9901117872292378e-01	9.7220019787028142e-03	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	0.0000000000000000e+00	1.0019272587970283e+00	9.2889998701775802e-03	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	0.0000000000000000e+00	1.0048352143075410e+00	8.9235599912909462e-03	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	0.0000000000000000e+00	1.0077351943878525e+00	8.6282463278978382e-03	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	0.0000000000000000e+00	1.0106273402476809e+00	8.4045733415605683e-03	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	0.0000000000000000e+00	1.0135117858508951e+00	8.2526700003836117e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	0.0000000000000000e+00	1.0163886585148263e+00	8.1710615364443372e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	0.0000000000000000e+00	1.0192580794423929e+00	8.1566312823414932e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	0.0000000000000000e+00	1.0221201641964188e+00	8.2047827009083946e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	0.0000000000000000e+00	1.0249750231239831e+00	8.3097684430084376e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	0.0000000000000000e+00	1.0278227617373659e+00	8.4651129817431333e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	0.0000000000000000e+00	1.0306634810571447e+00	8.6640442090468624e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	0.0000000000000000e+00	1.0334972779221374e+00	8.8998663098770660e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	0.0000000000000000e+00	1.0363242452702039e+00	9.1662373573213225e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	0.0000000000000000e+00	1.0391444723933365e+00	9.4573450132038137e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	0.0000000000000000e+00	1.0419580451699908e+00	9.7679936601456924e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	0.0000000000000000e+00	1.0447650462771980e+00	1.0093624969852078e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	0.0000000000000000e+00	1.0475655553846768e+00	1.0430294386499360e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	0.0000000000000000e+00	1.0503596493328482e+00	1.0774622216222170e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	0.0000000000000000e+00	1.0531474022964433e+00	1.1123732956460141e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	0.0000000000000000e+00	1.0559288859351628e+00	1.1475191831847134e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	0.0000000000000000e+00	1.0587041695326758e+00	1.1826943865689207e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	0.0000000000000000e+00	1.0614733201250981e+00	1.2177258268531653e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	0.0000000000000000e+00	1.0642364026199469e+00	1.2524679282624532e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	0.0000000000000000e+00	1.0669934799064653e+00	1.2867983640686548e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	0.0000000000000000e+00	1.0697446129581030e+00	1.3206144263270100e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	0.0000000000000000e+00	1.0724898609278544e+00	1.3538299566918637e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	0.0000000000000000e+00	1.0752292812370869e+00	1.3863727670971708e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	0.0000000000000000e+00	1.0779629296584154e+00	1.4181824799794287e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	0.0000000000000000e+00	1.0806908603931249e+00	1.4492087233030172e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	0.0000000000000000e+00	1.0834131261436035e+00	1.4794096231822191e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	0.0000000000000000e+00	1.0861297781811781e+00	1.5087505448338952e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	0.0000000000000000e+00	1.0888408664097318e+00	1.5372030401391906e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	0.0000000000000000e+00	1.0915464394254317e+00	1.5647439668694120e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	0.0000000000000000e+00	1.0942465445728644e+00	1.5913547505194890e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	0.0000000000000000e+00	1.0969412279978561e+00	1.6170207646978275e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	0.0000000000000000e+00	1.0996305346972219e+00	1.6417308102201739e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	0.0000000000000000e+00	1.1023145085656765e+00	1.6654766765411541e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	0.0000000000000000e+00	1.1049931924400984e+00	1.6882527720370633e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	0.0000000000000000e+00	1.1076666281413527e+00	1.7100558120219003e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	0.0000000000000000e+00	1.1103348565138296e+00	1.7308845553235804e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	0.0000000000000000e+00	1.1129979174628633e+00	1.7507395818412159e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	0.0000000000000000e+00	1.1156558499901736e+00	1.7696231048140283e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	0.0000000000000000e+00	1.1183086922274643e+00	1.7875388126052254e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	0.0000000000000000e+00	1.1209564814682929e+00	1.8044917356872497e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	0.0000000000000000e+00	1.1235992541983368e+00	1.8204881352417292e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	0.0000000000000000e+00	1.1262370461241460e+00	1.8355354103866139e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	0.0000000000000000e+00	1.1288698922004836e+00	1.8496420215386535e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	0.0000000000000000e+00	1.1314978266563442e+00	1.8628174278300463e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	0.0000000000000000e+00	1.1341208830197258e+00	1.8750720368389397e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	0.0000000000000000e+00	1.1367390941412367e+00	1.8864171651777242e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	0.0000000000000000e+00	1.1393524922166021e+00	1.8968650087195213e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	0.0000000000000000e+00	1.1419611088081376e+00	1.9064286214415457e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	0.0000000000000000e+00	1.1445649748652520e+00	1.9151219020297486e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	0.0000000000000000e+00	1.1471641207440291e+00	1.9229595875278317e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	0.0000000000000000e+00	1.1497585762259479e+00	1.9299572534303932e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	0.0000000000000000e+00	1.1523483705357842e+00	1.9361313197165542e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	0.0000000000000000e+00	1.1549335323587433e+00	1.9414990624023614e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	0.0000000000000000e+00	1.1575140898568588e+00	1.9460786302559405e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	0.0000000000000000e+00	1.1600900706847082e+00	1.9498890663751659e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	0.0000000000000000e+00	1.1626615020044702e+00	1.9529503343698601e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	0.0000000000000000e+00	1.1652284105003676e+00	1.9552833489253119e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	0.0000000000000000e+00	1.1677908223925209e+00	1.9569100105470569e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	0.0000000000000000e+00	1.1703487634502483e+00	1.9578532443026625e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	0.0000000000000000e+00	1.1729022590048368e+00	1.9581370423822044e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	0.0000000000000000e+00	1.1754513339618133e+00	1.9577865102978063e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	0.0000000000000000e+00	1.1779960128127405e+00	1.9568279165297218e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	0.0000000000000000e+00	1.1805363196465575e+00	1.9552887454073048e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	0.0000000000000000e+00	1.1830722781604930e+00	1.9531977529816738e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	0.0000000000000000e+00	1.1856039116705668e+00	1.9505850256063679e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	0.0000000000000000e+00	1.1881312431217037e+00	1.9474820408890106e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	0.0000000000000000e+00	1.1906542950974728e+00	1.9439217306140344e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	0.0000000000000000e+00	1.1931730898294750e+00	1.9399385451573960e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	0.0000000000000000e+00	1.1956876492063908e+00	1.9355685188245420e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	0.0000000000000000e+00	1.1981979947827073e+00	1.9308493354371487e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	0.0000000000000000e+00	1.2007041477871363e+00	1.9258203933732222e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	0.0000000000000000e+00	1.2032061291307390e+00	1.9205228691317026e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	0.0000000000000000e+00	1.2057039594147696e+00	1.9149997783409988e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	0.0000000000000000e+00	1.2081976589382517e+00	1.9092960329690132e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	0.0000000000000000e+00	1.2106872477052943e+00	1.9034584933155310e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	0.0000000000000000e+00	1.2131727454321675e+00	1.8975360131836060e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	0.0000000000000000e+00	1.2156541715541362e+00	1.8915794764358399e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	0.0000000000000000e+00	1.2181315452320773e+00	1.8856418229509217e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	0.0000000000000000e+00	1.2206048853588702e+00	1.8797780618122588e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	0.0000000000000000e+00	1.2230742105655916e+00	1.8740452693922504e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	0.0000000000000000e+00	1.2255395392275048e+00	1.8685025698551187e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	0.0000000000000000e+00	1.2280008894698582e+00	1.8632110954979027e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	0.0000000000000000e+00	1.2304582791735093e+00	1.8582339243020440e-02	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1257725916998122e-04	1.0293770972126317e+00	2.5500700747396205e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	5.1257725916998122e-04	1.0324181022066672e+00	2.4481548976249823e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	5.1257725916998122e-04	1.0354477214938782e+00	2.3500312237472624e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	5.1257725916998122e-04	1.0384663551776225e+00	2.2556697572887457e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	5.1257725916998122e-04	1.0414743639156732e+00	2.1650569167242756e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	5.1257725916998122e-04	1.0444720750067877e+00	2.0781934799557741e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	5.1257725916998122e-04	1.0474597872379900e+00	1.9950934203299339e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	5.1257725916998122e-04	1.0504377747993592e+00	1.9157828112691917e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	5.1257725916998122e-04	1.0534062904850645e+00	1.8402986894162240e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	5.1257725916998122e-04	1.0563655683397633e+00	1.7686877717269543e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	5.1257725916998122e-04	1.0593158258681441e+00	1.7010049247947620e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	5.1257725916998122e-04	1.0622572658961944e+00	1.6373112885249286e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	5.1257725916998122e-04	1.0651900781517596e+00	1.5776719649480377e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	5.1257725916998122e-04	1.0681144406165917e+00	1.5221532005412588e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	5.1257725916998122e-04	1.0710305206906960e+00	1.4708190209176590e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	5.1257725916998122e-04	1.0739384762012090e+00	1.4237273232978864e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	5.1257725916998122e-04	1.0768384562815203e+00	1.3809254958613539e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	5.1257725916998122e-04	1.0797306021413489e+00	1.3424457113434386e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	5.1257725916998122e-04	1.0826150477445626e+00	1.3083001275703030e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	5.1257725916998122e-04	1.0854919204084941e+00	1.2784763069915109e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	5.1257725916998122e-04	1.0883613413360607e+00	1.2529332233731332e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	5.1257725916998122e-04	1.0912234260900864e+00	1.2315982384770217e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	5.1257725916998122e-04	1.0940782850176507e+00	1.2143653910322478e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	5.1257725916998122e-04	1.0969260236310336e+00	1.2010952410033486e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	5.1257725916998122e-04	1.0997667429508129e+00	1.1916163643445941e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	5.1257725916998122e-04	1.1026005398158052e+00	1.1857284207562928e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	5.1257725916998122e-04	1.1054275071638717e+00	1.1832065510660825e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	5.1257725916998122e-04	1.1082477342870043e+00	1.1838067326219724e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	5.1257725916998122e-04	1.1110613070636588e+00	1.1872716518615130e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	5.1257725916998122e-04	1.1138683081708658e+00	1.1933366495876934e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	5.1257725916998122e-04	1.1166688172783445e+00	1.2017353481662624e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	5.1257725916998122e-04	1.1194629112265158e+00	1.2122046622642064e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	5.1257725916998122e-04	1.1222506641901111e+00	1.2244890036037449e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	5.1257725916998122e-04	1.1250321478288303e+00	1.2383435956042263e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	5.1257725916998122e-04	1.1278074314263435e+00	1.2535369019198869e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	5.1257725916998122e-04	1.1305765820187659e+00	1.2698522370053658e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	5.1257725916998122e-04	1.1333396645136149e+00	1.2870886662431011e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	5.1257725916998122e-04	1.1360967418001333e+00	1.3050613211161568e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	5.1257725916998122e-04	1.1388478748517707e+00	1.3236012565840760e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	5.1257725916998122e-04	1.1415931228215221e+00	1.3425549686712631e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	5.1257725916998122e-04	1.1443325431307552e+00	1.3617836750705792e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	5.1257725916998122e-04	1.1470661915520830e+00	1.3811624439325159e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	5.1257725916998122e-04	1.1497941222867929e+00	1.4005792384279786e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	5.1257725916998122e-04	1.1525163880372713e+00	1.4199339286150022e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	5.1257725916998122e-04	1.1552330400748458e+00	1.4391373083344901e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	5.1257725916998122e-04	1.1579441283033993e+00	1.4581101435176233e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	5.1257725916998122e-04	1.1606497013190997e+00	1.4767822693101562e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	5.1257725916998122e-04	1.1633498064665324e+00	1.4950917465423029e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	5.1257725916998122e-04	1.1660444898915239e+00	1.5129840829647649e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	5.1257725916998122e-04	1.1687337965908899e+00	1.5304115209981147e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	5.1257725916998122e-04	1.1714177704593440e+00	1.5473323911935590e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	5.1257725916998122e-04	1.1740964543337662e+00	1.5637105289156461e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	5.1257725916998122e-04	1.1767698900350203e+00	1.5795147507088707e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	5.1257725916998122e-04	1.1794381184074973e+00	1.5947183862318772e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	5.1257725916998122e-04	1.1821011793565310e+00	1.6092988613922714e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	5.1257725916998122e-04	1.1847591118838416e+00	1.6232373282954203e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	5.1257725916998122e-04	1.1874119541211319e+00	1.6365183377509852e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	5.1257725916998122e-04	1.1900597433619604e+00	1.6491295503059361e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	5.1257725916998122e-04	1.1927025160920046e+00	1.6610614820534383e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	5.1257725916998122e-04	1.1953403080178138e+00	1.6723072817728130e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	5.1257725916998122e-04	1.1979731540941514e+00	1.6828625362686825e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	5.1257725916998122e-04	1.2006010885500118e+00	1.6927251010839531e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	5.1257725916998122e-04	1.2032241449133936e+00	1.7018949540524964e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	5.1257725916998122e-04	1.2058423560349045e+00	1.7103740694308173e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	5.1257725916998122e-04	1.2084557541102698e+00	1.7181663105966836e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	5.1257725916998122e-04	1.2110643707018054e+00	1.7252773395301610e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	5.1257725916998122e-04	1.2136682367589195e+00	1.7317145414963864e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	5.1257725916998122e-04	1.2162673826376966e+00	1.7374869635291727e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	5.1257725916998122e-04	1.2188618381196152e+00	1.7426052654746903e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	5.1257725916998122e-04	1.2214516324294520e+00	1.7470816824922020e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	5.1257725916998122e-04	1.2240367942524109e+00	1.7509299980279922e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	5.1257725916998122e-04	1.2266173517505266e+00	1.7541655263796006e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	5.1257725916998122e-04	1.2291933325783757e+00	1.7568051040495088e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	5.1257725916998122e-04	1.2317647638981377e+00	1.7588670891547888e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	5.1257725916998122e-04	1.2343316723940354e+00	1.7603713682091335e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	5.1257725916998122e-04	1.2368940842861884e+00	1.7613393696279366e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	5.1257725916998122e-04	1.2394520253439159e+00	1.7617940833270885e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	5.1257725916998122e-04	1.2420055208985046e+00	1.7617600857896536e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	5.1257725916998122e-04	1.2445545958554813e+00	1.7612635699635643e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	5.1257725916998122e-04	1.2470992747064082e+00	1.7603323793268521e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	5.1257725916998122e-04	1.2496395815402253e+00	1.7589960454143898e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	5.1257725916998122e-04	1.2521755400541608e+00	1.7572858280426696e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	5.1257725916998122e-04	1.2547071735642346e+00	1.7552347573950168e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	5.1257725916998122e-04	1.2572345050153717e+00	1.7528776770397138e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	5.1257725916998122e-04	1.2597575569911408e+00	1.7502512868494656e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	5.1257725916998122e-04	1.2622763517231430e+00	1.7473941846696601e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	5.1257725916998122e-04	1.2647909111000590e+00	1.7443469054506427e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	5.1257725916998122e-04	1.2673012566763751e+00	1.7411519564141057e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	5.1257725916998122e-04	1.2698074096808039e+00	1.7378538466704851e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	5.1257725916998122e-04	1.2723093910244068e+00	1.7344991095464470e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	5.1257725916998122e-04	1.2748072213084374e+00	1.7311363157241393e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	5.1257725916998122e-04	1.2773009208319195e+00	1.7278160751436789e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	5.1257725916998122e-04	1.2797905095989623e+00	1.7245910254859189e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	5.1257725916998122e-04	1.2822760073258355e+00	1.7215158049428997e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	5.1257725916998122e-04	1.2847574334478045e+00	1.7186470069114765e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	5.1257725916998122e-04	1.2872348071257449e+00	1.7160431142224892e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	5.1257725916998122e-04	1.2897081472525380e+00	1.7137644105606208e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	5.1257725916998122e-04	1.2921774724592596e+00	1.7118728668491557e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	5.1257725916998122e-04	1.2946428011211721e+00	1.7104320005893296e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	5.1257725916998122e-04	1.2971041513635262e+00	1.7095067064638241e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	5.1257725916998122e-04	1.2995615410671770e+00	1.7091630569533698e-02	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5757344742022410e-04	1.0153421148802808e+00	2.3767938942498772e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	4.5757344742022410e-04	1.0183831198743165e+00	2.2713751431835332e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	4.5757344742022410e-04	1.0214127391615275e+00	2.1696251220064848e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	4.5757344742022410e-04	1.0244313728452714e+00	2.0715175427800325e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	4.5757344742022410e-04	1.0274393815833227e+00	1.9770446699966655e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	4.5757344742022410e-04	1.0304370926744368e+00	1.8862166639400366e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	4.5757344742022410e-04	1.0334248049056391e+00	1.7990612355012949e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	4.5757344742022410e-04	1.0364027924670085e+00	1.7156234872317707e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	4.5757344742022410e-04	1.0393713081527134e+00	1.6359658141273707e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	4.5757344742022410e-04	1.0423305860074126e+00	1.5601677225400633e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	4.5757344742022410e-04	1.0452808435357932e+00	1.4883253990728052e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	4.5757344742022410e-04	1.0482222835638437e+00	1.4205508262395054e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	4.5757344742022410e-04	1.0511550958194087e+00	1.3569702030221401e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	4.5757344742022410e-04	1.0540794582842408e+00	1.2977213948965968e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	4.5757344742022410e-04	1.0569955383583451e+00	1.2429501233155267e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	4.5757344742022410e-04	1.0599034938688578e+00	1.1928046287561788e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	4.5757344742022410e-04	1.0628034739491692e+00	1.1474286282210837e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	4.5757344742022410e-04	1.0656956198089980e+00	1.1069525600845505e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	4.5757344742022410e-04	1.0685800654122122e+00	1.0714833767766130e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	4.5757344742022410e-04	1.0714569380761434e+00	1.0410934922767250e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	4.5757344742022410e-04	1.0743263590037098e+00	1.0158098596480288e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	4.5757344742022410e-04	1.0771884437577359e+00	9.9560444505123746e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	4.5757344742022410e-04	1.0800433026852998e+00	9.8038745979540220e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	4.5757344742022410e-04	1.0828910412986827e+00	9.7000451779842740e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	4.5757344742022410e-04	1.0857317606184618e+00	9.6423838892055122e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	4.5757344742022410e-04	1.0885655574834545e+00	9.6281531521485580e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	4.5757344742022410e-04	1.0913925248315208e+00	9.6541513123556636e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	4.5757344742022410e-04	1.0942127519546538e+00	9.7168388174209176e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	4.5757344742022410e-04	1.0970263247313077e+00	9.8124739420618595e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	4.5757344742022410e-04	1.0998333258385151e+00	9.9372435862986729e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	4.5757344742022410e-04	1.1026338349459937e+00	1.0087378083407816e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	4.5757344742022410e-04	1.1054279288941649e+00	1.0259243467472270e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	4.5757344742022410e-04	1.1082156818577600e+00	1.0449408993690915e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	4.5757344742022410e-04	1.1109971654964796e+00	1.0654691064634229e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	4.5757344742022410e-04	1.1137724490939926e+00	1.0872176806997088e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	4.5757344742022410e-04	1.1165415996864152e+00	1.1099231474033600e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	4.5757344742022410e-04	1.1193046821812638e+00	1.1333493922597845e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	4.5757344742022410e-04	1.1220617594677824e+00	1.1572863968583095e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	4.5757344742022410e-04	1.1248128925194198e+00	1.1815484741018845e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	4.5757344742022410e-04	1.1275581404891712e+00	1.2059722425405872e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	4.5757344742022410e-04	1.1302975607984040e+00	1.2304145121154924e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	4.5757344742022410e-04	1.1330312092197323e+00	1.2547501985249175e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	4.5757344742022410e-04	1.1357591399544420e+00	1.2788703404795715e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	4.5757344742022410e-04	1.1384814057049206e+00	1.3026802624624169e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	4.5757344742022410e-04	1.1411980577424949e+00	1.3260979033405434e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	4.5757344742022410e-04	1.1439091459710489e+00	1.3490523162188404e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	4.5757344742022410e-04	1.1466147189867490e+00	1.3714823353994940e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	4.5757344742022410e-04	1.1493148241341815e+00	1.3933354006608438e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	4.5757344742022410e-04	1.1520095075591728e+00	1.4145665260918903e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	4.5757344742022410e-04	1.1546988142585386e+00	1.4351373995146400e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	4.5757344742022410e-04	1.1573827881269931e+00	1.4550155984533502e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	4.5757344742022410e-04	1.1600614720014151e+00	1.4741739092197545e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	4.5757344742022410e-04	1.1627349077026694e+00	1.4925897366673024e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	4.5757344742022410e-04	1.1654031360751467e+00	1.5102445933301888e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	4.5757344742022410e-04	1.1680661970241801e+00	1.5271236578732354e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	4.5757344742022410e-04	1.1707241295514905e+00	1.5432153939583726e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	4.5757344742022410e-04	1.1733769717887808e+00	1.5585112217415717e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	4.5757344742022410e-04	1.1760247610296095e+00	1.5730052352247479e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	4.5757344742022410e-04	1.1786675337596537e+00	1.5866939595940752e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	4.5757344742022410e-04	1.1813053256854631e+00	1.5995761434792064e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	4.5757344742022410e-04	1.1839381717618007e+00	1.6116525817727607e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	4.5757344742022410e-04	1.1865661062176611e+00	1.6229259652623874e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	4.5757344742022410e-04	1.1891891625810425e+00	1.6334007538597855e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	4.5757344742022410e-04	1.1918073737025536e+00	1.6430830706701312e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	4.5757344742022410e-04	1.1944207717779189e+00	1.6519806145397900e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	4.5757344742022410e-04	1.1970293883694549e+00	1.6601025890589916e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	4.5757344742022410e-04	1.1996332544265689e+00	1.6674596462860340e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	4.5757344742022410e-04	1.2022324003053462e+00	1.6740638437064536e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	4.5757344742022410e-04	1.2048268557872648e+00	1.6799286131505893e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	4.5757344742022410e-04	1.2074166500971015e+00	1.6850687405702190e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	4.5757344742022410e-04	1.2100018119200602e+00	1.6895003557233595e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	4.5757344742022410e-04	1.2125823694181757e+00	1.6932409309403922e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	4.5757344742022410e-04	1.2151583502460248e+00	1.6963092882430066e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	4.5757344742022410e-04	1.2177297815657873e+00	1.6987256141688025e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	4.5757344742022410e-04	1.2202966900616845e+00	1.7005114817128963e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	4.5757344742022410e-04	1.2228591019538380e+00	1.7016898788400365e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	4.5757344742022410e-04	1.2254170430115652e+00	1.7022852430442749e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	4.5757344742022410e-04	1.2279705385661535e+00	1.7023235014409836e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	4.5757344742022410e-04	1.2305196135231304e+00	1.7018321158638928e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	4.5757344742022410e-04	1.2330642923740578e+00	1.7008401324131190e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	4.5757344742022410e-04	1.2356045992078746e+00	1.6993782348538780e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	4.5757344742022410e-04	1.2381405577218096e+00	1.6974788012009374e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	4.5757344742022410e-04	1.2406721912318837e+00	1.6951759627411921e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	4.5757344742022410e-04	1.2431995226830208e+00	1.6925056646434934e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	4.5757344742022410e-04	1.2457225746587897e+00	1.6895057271828124e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	4.5757344742022410e-04	1.2482413693907921e+00	1.6862159064625720e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	4.5757344742022410e-04	1.2507559287677079e+00	1.6826779533578296e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	4.5757344742022410e-04	1.2532662743440244e+00	1.6789356692212005e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	4.5757344742022410e-04	1.2557724273484532e+00	1.6750349566973920e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	4.5757344742022410e-04	1.2582744086920559e+00	1.6710238637831224e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	4.5757344742022410e-04	1.2607722389760865e+00	1.6669526190519916e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	4.5757344742022410e-04	1.2632659384995684e+00	1.6628736557457221e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	4.5757344742022410e-04	1.2657555272666112e+00	1.6588416222227644e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	4.5757344742022410e-04	1.2682410249934843e+00	1.6549133760629418e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	4.5757344742022410e-04	1.2707224511154536e+00	1.6511479589676921e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	4.5757344742022410e-04	1.2731998247933944e+00	1.6476065494844597e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	4.5757344742022410e-04	1.2756731649201871e+00	1.6443523905402945e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	4.5757344742022410e-04	1.2781424901269092e+00	1.6414506888129406e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	4.5757344742022410e-04	1.2806078187888212e+00	1.6389684831215601e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	4.5757344742022410e-04	1.2830691690311753e+00	1.6369744793010427e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	4.5757344742022410e-04	1.2855265587348264e+00	1.6355388494576874e-02	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4631559933070614e-04	9.9181835996961087e-01	2.1501717482272142e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	3.4631559933070614e-04	9.9485936496364646e-01	2.0410132094474266e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	3.4631559933070614e-04	9.9788898425085748e-01	1.9353589697490375e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	3.4631559933070614e-04	1.0009076179346017e+00	1.8331815146756081e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	3.4631559933070614e-04	1.0039156266726526e+00	1.7344752326979674e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	3.4631559933070614e-04	1.0069133377637669e+00	1.6392570034919070e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	3.4631559933070614e-04	1.0099010499949690e+00	1.5475674688000190e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	3.4631559933070614e-04	1.0128790375563383e+00	1.4594729401049672e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	3.4631559933070614e-04	1.0158475532420437e+00	1.3750678948350513e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	3.4631559933070614e-04	1.0188068310967424e+00	1.2944779789410412e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	3.4631559933070614e-04	1.0217570886251233e+00	1.2178633564815515e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	3.4631559933070614e-04	1.0246985286531738e+00	1.1454221081160114e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	3.4631559933070614e-04	1.0276313409087388e+00	1.0773931574280899e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	3.4631559933070614e-04	1.0305557033735708e+00	1.0140578763450744e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	3.4631559933070614e-04	1.0334717834476752e+00	9.5573908730957908e-03	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	3.4631559933070614e-04	1.0363797389581881e+00	9.0279569158074491e-03	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	3.4631559933070614e-04	1.0392797190384995e+00	8.5561076538450340e-03	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	3.4631559933070614e-04	1.0421718648983278e+00	8.1457098934382167e-03	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	3.4631559933070614e-04	1.0450563105015418e+00	7.8003616907641373e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	3.4631559933070614e-04	1.0479331831654735e+00	7.5229979320690886e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	3.4631559933070614e-04	1.0508026040930396e+00	7.3154503337724448e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	3.4631559933070614e-04	1.0536646888470658e+00	7.1780432660660531e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	3.4631559933070614e-04	1.0565195477746301e+00	7.1093268196042126e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	3.4631559933070614e-04	1.0593672863880128e+00	7.1060310502877718e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	3.4631559933070614e-04	1.0622080057077918e+00	7.1632678500587492e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	3.4631559933070614e-04	1.0650418025727846e+00	7.2749334195425829e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	3.4631559933070614e-04	1.0678687699208509e+00	7.4342115740121673e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	3.4631559933070614e-04	1.0706889970439835e+00	7.6340688046554507e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	3.4631559933070614e-04	1.0735025698206375e+00	7.8676610485917172e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	3.4631559933070614e-04	1.0763095709278454e+00	8.1286164341979866e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	3.4631559933070614e-04	1.0791100800353237e+00	8.4111960728675689e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	3.4631559933070614e-04	1.0819041739834947e+00	8.7103565318749510e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	3.4631559933070614e-04	1.0846919269470900e+00	9.0217440833459828e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	3.4631559933070614e-04	1.0874734105858095e+00	9.3416479719870844e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	3.4631559933070614e-04	1.0902486941833227e+00	9.6669333466870046e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	3.4631559933070614e-04	1.0930178447757450e+00	9.9949676545947053e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	3.4631559933070614e-04	1.0957809272705938e+00	1.0323548743803391e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	3.4631559933070614e-04	1.0985380045571125e+00	1.0650838995398315e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	3.4631559933070614e-04	1.1012891376087501e+00	1.0975307289991203e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	3.4631559933070614e-04	1.1040343855785013e+00	1.1295679135793601e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	3.4631559933070614e-04	1.1067738058877341e+00	1.1610894498455674e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	3.4631559933070614e-04	1.1095074543090619e+00	1.1920072513570572e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	3.4631559933070614e-04	1.1122353850437721e+00	1.2222482150514295e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	3.4631559933070614e-04	1.1149576507942505e+00	1.2517517916304685e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	3.4631559933070614e-04	1.1176743028318248e+00	1.2804679771262310e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	3.4631559933070614e-04	1.1203853910603789e+00	1.3083556534947416e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	3.4631559933070614e-04	1.1230909640760789e+00	1.3353812170003639e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	3.4631559933070614e-04	1.1257910692235114e+00	1.3615174432736037e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	3.4631559933070614e-04	1.1284857526485028e+00	1.3867425468282237e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	3.4631559933070614e-04	1.1311750593478691e+00	1.4110394004097648e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	3.4631559933070614e-04	1.1338590332163232e+00	1.4343948858859430e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	3.4631559933070614e-04	1.1365377170907454e+00	1.4567993536165332e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	3.4631559933070614e-04	1.1392111527919995e+00	1.4782461715175672e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	3.4631559933070614e-04	1.1418793811644765e+00	1.4987313485150274e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	3.4631559933070614e-04	1.1445424421135104e+00	1.5182532199087627e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	3.4631559933070614e-04	1.1472003746408210e+00	1.5368121844575301e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	3.4631559933070614e-04	1.1498532168781108e+00	1.5544104848523555e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	3.4631559933070614e-04	1.1525010061189398e+00	1.5710520247512613e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	3.4631559933070614e-04	1.1551437788489838e+00	1.5867422167712277e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	3.4631559933070614e-04	1.1577815707747929e+00	1.6014878568290054e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	3.4631559933070614e-04	1.1604144168511308e+00	1.6152970210339214e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	3.4631559933070614e-04	1.1630423513069912e+00	1.6281789819998494e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	3.4631559933070614e-04	1.1656654076703727e+00	1.6401441419871592e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	3.4631559933070614e-04	1.1682836187918837e+00	1.6512039807331406e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	3.4631559933070614e-04	1.1708970168672490e+00	1.6613710161972713e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	3.4631559933070614e-04	1.1735056334587846e+00	1.6706587767518394e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	3.4631559933070614e-04	1.1761094995158989e+00	1.6790817836003846e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	3.4631559933070614e-04	1.1787086453946758e+00	1.6866555424134448e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	3.4631559933070614e-04	1.1813031008765948e+00	1.6933965433446975e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	3.4631559933070614e-04	1.1838928951864314e+00	1.6993222687311439e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	3.4631559933070614e-04	1.1864780570093900e+00	1.7044512078988258e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	3.4631559933070614e-04	1.1890586145075057e+00	1.7088028785891617e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	3.4631559933070614e-04	1.1916345953353549e+00	1.7123978545978576e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	3.4631559933070614e-04	1.1942060266551171e+00	1.7152577992755980e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	3.4631559933070614e-04	1.1967729351510143e+00	1.7174055045842782e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	3.4631559933070614e-04	1.1993353470431678e+00	1.7188649354299416e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	3.4631559933070614e-04	1.2018932881008952e+00	1.7196612790084689e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	3.4631559933070614e-04	1.2044467836554835e+00	1.7198209989011164e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	3.4631559933070614e-04	1.2069958586124605e+00	1.7193718936425531e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	3.4631559933070614e-04	1.2095405374633874e+00	1.7183431594567505e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	3.4631559933070614e-04	1.2120808442972044e+00	1.7167654568117960e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	3.4631559933070614e-04	1.2146168028111397e+00	1.7146709803852661e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	3.4631559933070614e-04	1.2171484363212137e+00	1.7120935319540165e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	3.4631559933070614e-04	1.2196757677723504e+00	1.7090685956255097e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	3.4631559933070614e-04	1.2221988197481199e+00	1.7056334147128017e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	3.4631559933070614e-04	1.2247176144801220e+00	1.7018270694158753e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	3.4631559933070614e-04	1.2272321738570378e+00	1.6976905543142351e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	3.4631559933070614e-04	1.2297425194333544e+00	1.6932668544926172e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	3.4631559933070614e-04	1.2322486724377828e+00	1.6886010189171130e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	3.4631559933070614e-04	1.2347506537813857e+00	1.6837402294545216e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	3.4631559933070614e-04	1.2372484840654165e+00	1.6787338636814839e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	3.4631559933070614e-04	1.2397421835888986e+00	1.6736335493723487e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	3.4631559933070614e-04	1.2422317723559417e+00	1.6684932082844196e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	3.4631559933070614e-04	1.2447172700828144e+00	1.6633690865910787e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	3.4631559933070614e-04	1.2471986962047836e+00	1.6583197690537614e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	3.4631559933070614e-04	1.2496760698827241e+00	1.6534061737887875e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	3.4631559933070614e-04	1.2521494100095172e+00	1.6486915242923159e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	3.4631559933070614e-04	1.2546187352162390e+00	1.6442412952558296e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	3.4631559933070614e-04	1.2570840638781515e+00	1.6401231286612122e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	3.4631559933070614e-04	1.2595454141205049e+00	1.6364067167109170e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	3.4631559933070614e-04	1.2620028038241560e+00	1.6331636483579874e-02	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
9.6264168986827847e-01	9.5705733865412923e-01	9.5909964170545225e-01	9.5452939725083741e-01	9.6054340163149188e-01	9.5594114638682459e-01	9.5351396254871679e-01	9.5769029758034596e-01	9.7017556590553722e-01	9.6182505093392312e-01	9.6109169769695790e-01	9.6521714844337891e-01	9.5062086726477690e-01	9.6667653250549290e-01	9.6748379140831686e-01	

#ae#Y_extr
9.6027383531896404e-01	2.0109076057291838e-02	

#CH2_RED(smart_print)
0.89(37)	



==> QCDQED/Data/fit_Lla/GeV/fit/M_np_QCD.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 6
Simultaneous fit of M_np_QCD

[The fit converged for all jkf indices]
----------

#jkf#M0
9.2365303267218180e-01	9.1382058438097102e-01	9.1454099231182406e-01	9.1000728314209745e-01	9.1736653372238297e-01	9.1245869716565120e-01	9.0308839020236731e-01	9.1448651411658743e-01	9.3731551377765310e-01	9.1877266247853262e-01	9.2182122074886297e-01	9.2967620105429438e-01	9.0581446368520280e-01	9.3182248504502474e-01	9.3495843556433600e-01	

#ae#M0
9.1930686733786471e-01	3.7630737415364345e-02	

#jkf#c_L
-8.0672644856490976e+00	-8.0331736450173583e+00	-1.0911722346384620e+01	-6.9247643815032172e+00	-8.4823092623960008e+00	-1.0192616324721941e+01	-8.2217899207773932e+00	-6.5757852158732764e+00	-4.0630781382362420e+00	-4.6949407339887355e+00	-8.4446543475894575e+00	-5.8798802818341702e+00	-8.2114605433341676e+00	-5.7905646276903644e+00	-8.6979925960708293e+00	

#ae#c_L
-7.5461331234044575e+00	6.8447199295666072e+00	

#jkf#c_L32
2.1487264555536278e+01	2.1369229979625274e+01	2.6191049184579427e+01	1.9522176277623892e+01	2.2199902796048519e+01	2.4674097672873707e+01	2.1783243199509386e+01	1.9386824947253867e+01	1.4323414402046216e+01	1.6024831230605628e+01	2.2866706144473724e+01	1.7481188464418501e+01	2.2811053882157676e+01	1.6841634902435864e+01	2.2107580369081820e+01	

#ae#c_L32
2.0604679867217982e+01	1.1922898862340217e+01	

#jkf#c_l
6.3364349869559478e+00	7.2600880934928913e+00	7.5516437577499351e+00	7.6318692102357586e+00	7.2705449818184071e+00	7.3492064853029087e+00	9.0215851959088305e+00	7.3230663142873329e+00	4.9662487518619258e+00	7.0395044580544814e+00	6.3511009199457567e+00	5.6123591233948353e+00	7.6472302230769582e+00	5.3815677601743941e+00	4.8251608018264545e+00	

#ae#c_l
6.7711740709391197e+00	4.2182835337326674e+00	

#jkf#c_a2
2.9978115139959765e+00	3.2818834436833453e+00	3.1665185646656107e+00	3.2567438414423417e+00	3.0398786309746222e+00	3.2561783688898562e+00	2.9961388463390324e+00	3.2875002145402989e+00	3.2583262378308850e+00	2.8301509813358150e+00	3.0039092059076404e+00	3.5426709507725529e+00	3.3666986815407420e+00	2.9892672519073353e+00	3.1436762830355582e+00	

#ae#c_a2
3.1611568677907740e+00	6.6844822992625763e-01	

#jkf#cl_32
-3.5957663979891956e+00	-6.3536672563485084e+00	-6.9297428744648402e+00	-7.4769375542863319e+00	-6.7018249207082778e+00	-6.5254016204527909e+00	-1.2194142039625763e+01	-6.7363509175093563e+00	-7.0400644735283152e-02	-6.2715861951231284e+00	-3.3365072533113405e+00	-2.0668978192745593e+00	-7.3879567543522562e+00	-5.5578190183463794e-01	1.3857499001781641e+00	

#ae#cl_32
-4.9878142833225398e+00	1.2859339617060224e+01	

#jkf#CH2_RED
9.1537088605064110e-01	8.5547792188350169e-01	8.2283783451572801e-01	8.9308632143233080e-01	9.7549604139830892e-01	7.1616297056779843e-01	9.3292028895033774e-01	9.5183046944933458e-01	7.9289892903575110e-01	1.0882844720133975e+00	9.7402213004033866e-01	8.8789121103155388e-01	7.1637877578708364e-01	1.0076224927294035e+00	9.9403781008682357e-01	

#ae#CH2_RED
9.0162123699815544e-01	3.8418003078631147e-01	

#jkf#data_x_1
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.4096823539709911e-02	5.4053532380173075e-02	5.4134305271794095e-02	5.3847982647270379e-02	5.3714375646395147e-02	5.4036674545058561e-02	5.3948426600816030e-02	5.3542608490842025e-02	5.3799681407218455e-02	5.3950511680314638e-02	5.3810795668788235e-02	5.4199928916435443e-02	5.4151500474367877e-02	5.3544422263461844e-02	5.3783132027534021e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_2
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4230646655398516e-02	1.4337328559621016e-02	1.4202793571311705e-02	1.4202157674695046e-02	1.4166281241027177e-02	1.4279644765484781e-02	1.3974407869206153e-02	1.4303533414362843e-02	1.4061291695178692e-02	1.4101824364120670e-02	1.4166004206961760e-02	1.4271500192710361e-02	1.4090488148997108e-02	1.4214797723587139e-02	1.4199707095560659e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_3
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
2.1217536798857212e-02	2.1338934048832772e-02	2.1511067742200875e-02	2.1548301305109943e-02	2.1190858055582646e-02	2.1454194614923462e-02	2.1237157563077279e-02	2.1190981869138713e-02	2.1384047684624662e-02	2.1425545371753698e-02	2.1321031221249630e-02	2.1109130385907605e-02	2.1283813732775471e-02	2.1378178925587944e-02	2.1439727102088552e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_4
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.0608189531361711e-02	2.0860814771380781e-02	2.0687545419015629e-02	2.0825983989653359e-02	2.0431341365379663e-02	2.0414617418970351e-02	2.0672754388777432e-02	2.0784025379367462e-02	2.0651001496230927e-02	2.0792357661023934e-02	2.0848006816533721e-02	2.0817662777471393e-02	2.0605586932019880e-02	2.0882464964142922e-02	2.0602647747338623e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_5
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9994193594876461e-02	2.0173155256174736e-02	2.0120772578515040e-02	2.0110527920087860e-02	2.0076244897484184e-02	2.0036516306608711e-02	2.0076449951700479e-02	2.0162452423018937e-02	2.0004030068781275e-02	2.0077696517227867e-02	1.9908467437411235e-02	1.9758385764135786e-02	2.0076231495913897e-02	1.9946673590493361e-02	2.0146726246600150e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_6
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9544870462271768e-02	1.9512654185048946e-02	1.9615654246065786e-02	1.9709310058084899e-02	1.9640271132150146e-02	1.9614299933741874e-02	1.9644788768264542e-02	1.9590339330152216e-02	1.9574771320334867e-02	1.9544339526883951e-02	1.9633774226211580e-02	1.9714275686347319e-02	1.9585828882176280e-02	1.9618946369193140e-02	1.9613845355754798e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_7
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9470024743499324e-02	1.9303456512829536e-02	1.9293530065814499e-02	1.9539684890219528e-02	1.9410779744846490e-02	1.9377875444638266e-02	1.9413421320932905e-02	1.9359764953850968e-02	1.9364499231773726e-02	1.9474101372616154e-02	1.9077781994730827e-02	1.9266031045239079e-02	1.9557924184421299e-02	1.9366514391878371e-02	1.9353412654671803e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_8
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5705371832024336e-02	2.5757172719468771e-02	2.5644843156074022e-02	2.5671187674919958e-02	2.5654914543754487e-02	2.5780655100753745e-02	2.5542575312811858e-02	2.5668936220469368e-02	2.5866287962164558e-02	2.5742055564126044e-02	2.5699071693031685e-02	2.5766980044309135e-02	2.5693942267984014e-02	2.5671332711864843e-02	2.5587938999895705e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_9
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.2852535134753363e-02	3.2543120914188720e-02	3.2729259618814371e-02	3.3168337378422709e-02	3.2768585401916753e-02	3.2912141820177147e-02	3.2392130573283669e-02	3.2715975189385002e-02	3.2976684161163450e-02	3.2819880346309935e-02	3.2976998401275520e-02	3.2509874790042553e-02	3.2667116962498827e-02	3.2861005299549106e-02	3.3008687770749563e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_10
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.3607358838372273e-02	4.3892880764624824e-02	4.3852221538210785e-02	4.3889087044906204e-02	4.3373356794470498e-02	4.3741663013584779e-02	4.3876889113383825e-02	4.3649115921618728e-02	4.3767399085678046e-02	4.3787982153495865e-02	4.3828749572866511e-02	4.3859517412444302e-02	4.3586261349119033e-02	4.3789158067236995e-02	4.3645940985547124e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_11
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2896636478347778e-02	1.2857521445163486e-02	1.2734549233625155e-02	1.2792126373592394e-02	1.2710171389466739e-02	1.2679814927858142e-02	1.2689401562043189e-02	1.2803245497434727e-02	1.2761073498920351e-02	1.2803656484771098e-02	1.2764189052476782e-02	1.2833899180847218e-02	1.2636402843404997e-02	1.2645344486302515e-02	1.2755317399816946e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_12
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9033489182942277e-02	1.9033057792408915e-02	1.8960354087090021e-02	1.9142482519123195e-02	1.9073623318048568e-02	1.9079464652406085e-02	1.9191111495671508e-02	1.8979402484017908e-02	1.8842665213377133e-02	1.9082274116694616e-02	1.9119105967089420e-02	1.9059425309656139e-02	1.9051296744189997e-02	1.9115120444460856e-02	1.9208719527071514e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_13
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1968758553285945e-02	3.1968863369501131e-02	3.1869460920949721e-02	3.1759149579557736e-02	3.1787598260093135e-02	3.1879985050679162e-02	3.1730025397486719e-02	3.1843817765474305e-02	3.1718286796936078e-02	3.2115029146334483e-02	3.1851617253171656e-02	3.2026753443815191e-02	3.1851690996649765e-02	3.1735135900982765e-02	3.2008838677966910e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_14
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.5234977244409683e-02	4.4951831508560247e-02	4.5040314149733744e-02	4.5114333935207050e-02	4.4874662295209714e-02	4.5005678808674378e-02	4.5272717042266993e-02	4.5289579963911163e-02	4.5258726401514848e-02	4.5192490331558970e-02	4.4861102685859050e-02	4.5041108510652149e-02	4.4929637527266954e-02	4.5091947786221276e-02	4.5067322979037400e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_15
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.1904305752710121e-02	5.2407937952566958e-02	5.2022639617759117e-02	5.2235567877340704e-02	5.2291846401939721e-02	5.1642724664339307e-02	5.1791155674145474e-02	5.2150706871205078e-02	5.1812033535920149e-02	5.1859738524764942e-02	5.1403915804319966e-02	5.2361924938430449e-02	5.2442593540148782e-02	5.1940245129641141e-02	5.1930659478532398e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_16
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9421871171898271e-03	7.9771692836506994e-03	8.0703948743528937e-03	7.9669971983197911e-03	8.0196232631755716e-03	7.9682464741488816e-03	7.9707267866642832e-03	8.0757065795249924e-03	8.1333483744479435e-03	8.0293060992997559e-03	8.0244448661779579e-03	7.9536643886034125e-03	7.9196110183667977e-03	7.9315191900569196e-03	8.0564188751690614e-03	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_17
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2078762885482909e-02	1.1914016590749192e-02	1.2052048325768082e-02	1.1927905034484682e-02	1.2059209622801780e-02	1.2028245856043021e-02	1.2081636573637311e-02	1.2034628228932965e-02	1.1918661561851618e-02	1.1930642684780571e-02	1.1954097715548596e-02	1.1947842777263573e-02	1.1990971268073743e-02	1.1981383284918649e-02	1.1959548939059716e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_18
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1437406408974579e-02	2.1224427618166626e-02	2.1019449074922571e-02	2.1277925110582269e-02	2.1345558130570392e-02	2.1217058070132702e-02	2.1161005580534305e-02	2.1275473109870408e-02	2.1234754180685503e-02	2.1177445136879622e-02	2.1267521133523100e-02	2.1205867798365856e-02	2.1131027487373843e-02	2.1172161556450179e-02	2.1211863105224743e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_y
1.2954694645986902e+00	1.2988500879109912e+00	1.3041242620476095e+00	1.2994351571001166e+00	1.2919380492510095e+00	1.2966158364066429e+00	1.2998196010559397e+00	1.3004333314854792e+00	1.2975256925843206e+00	1.2887952710138015e+00	1.2938341831920284e+00	1.2975445871265632e+00	1.2990080868963043e+00	1.2947541959911226e+00	1.2949708896900900e+00	
1.1079501916822379e+00	1.1142509671423078e+00	1.1197313781886238e+00	1.1084494016368416e+00	1.1076473341213064e+00	1.1106828987099189e+00	1.1044384405932264e+00	1.1117259393375329e+00	1.1088469027633738e+00	1.1012272649647892e+00	1.1092854273769945e+00	1.1146266302389465e+00	1.1084275843770375e+00	1.0990045037886425e+00	1.1077309095558170e+00	
1.2108583456777073e+00	1.2125075342268543e+00	1.2186603938212441e+00	1.2155164595272736e+00	1.2122139253717832e+00	1.2086621885366975e+00	1.2166970672569628e+00	1.2196817596682443e+00	1.2100191072291486e+00	1.2131708487586634e+00	1.2211754383632494e+00	1.2153951430830017e+00	1.2225148120174401e+00	1.2020657992733137e+00	1.2106492962967446e+00	
1.1638024098771140e+00	1.1673281840482601e+00	1.1703041044962885e+00	1.1671695357100356e+00	1.1706044201750339e+00	1.1744500357974847e+00	1.1644064204731386e+00	1.1644938774349878e+00	1.1708429847007236e+00	1.1533901909896929e+00	1.1540389493879093e+00	1.1611241187327288e+00	1.1679313584568340e+00	1.1625863182672451e+00	1.1564281808810037e+00	
1.1374709025440553e+00	1.1417191579247254e+00	1.1412825361623762e+00	1.1442038928443492e+00	1.1442746044746446e+00	1.1409298320138637e+00	1.1448448333177663e+00	1.1437159875039096e+00	1.1432506756240324e+00	1.1360837562247115e+00	1.1398483351985027e+00	1.1454386945125938e+00	1.1433659577705799e+00	1.1377229868401171e+00	1.1408235409878613e+00	
1.1148367973568503e+00	1.1152677481172109e+00	1.1227450301984592e+00	1.1166848090576986e+00	1.1152377049868649e+00	1.1179984355942836e+00	1.1189107398748146e+00	1.1196155935942385e+00	1.1160020102023858e+00	1.1125974051351504e+00	1.1124520257323351e+00	1.1183271097392931e+00	1.1172690291356953e+00	1.1104769974485169e+00	1.1119198230786731e+00	
1.1402400779475583e+00	1.1482049080218035e+00	1.1473296196274405e+00	1.1452949150000871e+00	1.1435640020906408e+00	1.1428839357734273e+00	1.1459899528187913e+00	1.1466994218263433e+00	1.1432688339226822e+00	1.1424997421222749e+00	1.1411104316337779e+00	1.1507865257966796e+00	1.1434135688321501e+00	1.1406286499069775e+00	1.1405827784998561e+00	
1.1556221823283741e+00	1.1640826770809800e+00	1.1674342204435388e+00	1.1662453094206771e+00	1.1620656241945799e+00	1.1670250528607233e+00	1.1608701488071969e+00	1.1672199178227027e+00	1.1576908764032918e+00	1.1541651513126152e+00	1.1541023837572248e+00	1.1594699178244845e+00	1.1608945142659555e+00	1.1577118635871231e+00	1.1568468445552724e+00	
1.1904477684233550e+00	1.1945235351141386e+00	1.1988917591735686e+00	1.1968390795032782e+00	1.1922439887393119e+00	1.1904885557373046e+00	1.2027659036297804e+00	1.2049932922911257e+00	1.1923598995881868e+00	1.1898276491178399e+00	1.1909450274467033e+00	1.2003162722250122e+00	1.1961384296520163e+00	1.1882794829456020e+00	1.1858355976420152e+00	
1.2427267341152290e+00	1.2509231636881617e+00	1.2542173230574976e+00	1.2539845196054062e+00	1.2483715337508914e+00	1.2503266068502543e+00	1.2516204379082345e+00	1.2520699058463522e+00	1.2442912252853759e+00	1.2422249819415632e+00	1.2424172192749863e+00	1.2490026865856039e+00	1.2526961354341968e+00	1.2424946425810113e+00	1.2439936379820578e+00	
1.1108832182638313e+00	1.1227570874512973e+00	1.1205991293594435e+00	1.1121720086992479e+00	1.1157263665311596e+00	1.1202013117720806e+00	1.1123842562914763e+00	1.1178779929883682e+00	1.1067983621915110e+00	1.1124701847244283e+00	1.1153894604774657e+00	1.1158391012831355e+00	1.1086462071944017e+00	1.1086814354007135e+00	1.1083721021202444e+00	
1.1288172501738984e+00	1.1324184147402174e+00	1.1304416846371830e+00	1.1306742260503777e+00	1.1260803785078599e+00	1.1271814347957034e+00	1.1309482609355066e+00	1.1307911963512813e+00	1.1272993671325051e+00	1.1227189411364000e+00	1.1217141089299099e+00	1.1332861359010702e+00	1.1265433119627195e+00	1.1232923457565664e+00	1.1243106613959966e+00	
1.1945936813078466e+00	1.1985422171714815e+00	1.2014221025590037e+00	1.1976341902464898e+00	1.1960795573451741e+00	1.1953038461888443e+00	1.1980350846979391e+00	1.2016696961634237e+00	1.1929241190913060e+00	1.1910924629203499e+00	1.1954768902336204e+00	1.1976841334434800e+00	1.1958856814354304e+00	1.1924815912181124e+00	1.1915636314781233e+00	
1.2347482903716536e+00	1.2381286030152434e+00	1.2425018876368752e+00	1.2395482512765599e+00	1.2366980546243611e+00	1.2373744775060336e+00	1.2388867492337858e+00	1.2385542595486674e+00	1.2297523411984572e+00	1.2327862587633298e+00	1.2343154779493062e+00	1.2333339577269673e+00	1.2355032106269539e+00	1.2316245591927040e+00	1.2323921728072431e+00	
1.2652832356220349e+00	1.2742959270391017e+00	1.2696866678813501e+00	1.2737321539639652e+00	1.2682973344073412e+00	1.2644180860548662e+00	1.2651679044139321e+00	1.2740815282618962e+00	1.2684574968315543e+00	1.2700881649662015e+00	1.2681805078337713e+00	1.2704356145262039e+00	1.2718992240781708e+00	1.2700089420494525e+00	1.2651754728615270e+00	
1.0450544477912747e+00	1.0456083983176592e+00	1.0497825346934642e+00	1.0438159568026635e+00	1.0477331073576492e+00	1.0472287981126553e+00	1.0430836923155333e+00	1.0476545956093559e+00	1.0518440455487352e+00	1.0355443887449063e+00	1.0462189073409121e+00	1.0536526226671630e+00	1.0477016053292216e+00	1.0455435734848266e+00	1.0492151633511131e+00	
1.0943506954509969e+00	1.0868915330505022e+00	1.0980425949031440e+00	1.0917098808900363e+00	1.0971882183487094e+00	1.0882944973460844e+00	1.0979910034399518e+00	1.0958512016657993e+00	1.0888500243020225e+00	1.0951160093745445e+00	1.0903335842737294e+00	1.0892509257266056e+00	1.0879834682135969e+00	1.0904695170463932e+00	1.0940695568011223e+00	
1.0904951522675337e+00	1.0960122465297808e+00	1.0979899551461805e+00	1.0937915799400153e+00	1.0936175745136330e+00	1.0954859719527665e+00	1.0988711794378352e+00	1.0938672124145850e+00	1.0928908464818008e+00	1.0909820699483033e+00	1.0927091856522122e+00	1.0920787221627368e+00	1.0923825157711529e+00	1.0875193969110768e+00	1.0863685524166584e+00	

#plot#xiexiyeyytheyth
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2968745797567141e+00	1.3622565295630631e-02	1.2934285974509907e+00	1.1095239730701211e-02	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1089350516318399e+00	1.8608367745962664e-02	1.1164192771693915e+00	1.1332917473270804e-02	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2139858746072218e+00	1.9405582344995495e-02	1.2129787520553557e+00	1.7310384622578223e-02	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1645934059618990e+00	2.2667702785035323e-02	1.1664127343492081e+00	1.2283669058169024e-02	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1416650462629392e+00	1.0414115780788115e-02	1.1395717851430065e+00	1.1593999130393893e-02	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1160227506168314e+00	1.1922867447439613e-02	1.1330555992538278e+00	1.1751293526381955e-02	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1441664909213660e+00	1.1325437299240182e-02	1.1312012047424611e+00	1.1481019942215490e-02	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1607631123109827e+00	1.7235764846961949e-02	1.1647942664563071e+00	1.2617858667014842e-02	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1943264160819491e+00	2.0025675669318968e-02	1.2047567786424596e+00	1.1459642132662854e-02	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2480907169271214e+00	1.6554129912636384e-02	1.2492068768638578e+00	1.2304045159616042e-02	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.1139198816499205e+00	1.7824878503063732e-02	1.1102466707864105e+00	1.0183534863211531e-02	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.1277678478938129e+00	1.3213384206856683e-02	1.1275288582088343e+00	9.3667411812297270e-03	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.1960259257000416e+00	1.1673604214865406e-02	1.1806785313281221e+00	1.2614769179035598e-02	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.2357432367652095e+00	1.2556292607711073e-02	1.2412088830326555e+00	1.3459553127556400e-02	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	1.2692805507194245e+00	1.1981148635491969e-02	1.2702538178661156e+00	1.1890875732884717e-02	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.0466454558311422e+00	1.5126550102713564e-02	1.0593871587989556e+00	9.1213052665113665e-03	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.0924261807222158e+00	1.3986369862588848e-02	1.0694117559183660e+00	7.0237015109581155e-03	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.0930041441030847e+00	1.2298990462328834e-02	1.1069063791247573e+00	9.8244239788467559e-03	

#plot#xiexiytheyth#L=inf
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2968564612967317e+00	1.7132542072385425e-02	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1042570433828818e+00	1.1680194366534185e-02	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1410502259375044e+00	1.2143326622427456e-02	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1378113345187064e+00	1.1975568992460458e-02	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1344978118601139e+00	1.2215584886883922e-02	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1322714796450117e+00	1.2012503711119348e-02	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1310759271057778e+00	1.1564690454472757e-02	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1629619909177802e+00	1.3500656906196980e-02	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1978785550010205e+00	1.4373337474177525e-02	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2500607947987896e+00	1.6842276933391128e-02	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.0828094758137992e+00	9.5611668728224700e-03	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.1155349244376040e+00	1.0011187275357221e-02	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.1794514043056361e+00	1.4741021675427715e-02	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.2423543211690504e+00	1.5795061032124622e-02	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	1.2742910424514606e+00	1.7168904809713489e-02	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.0341176711733890e+00	9.9621056265939024e-03	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.0553937400861269e+00	7.2772230858578072e-03	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.1031354642161495e+00	1.0567856273219656e-02	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.5866232687679109e-01	2.0374906580633966e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	0.0000000000000000e+00	9.6170386357721793e-01	1.9302808114169148e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	0.0000000000000000e+00	9.6473376623309082e-01	1.8269614283549881e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	0.0000000000000000e+00	9.6775244367456614e-01	1.7275545237288692e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	0.0000000000000000e+00	9.7076026442585284e-01	1.6321120115050106e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	0.0000000000000000e+00	9.7375756292453752e-01	1.5407172792687386e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	0.0000000000000000e+00	9.7674464447459586e-01	1.4534873538170850e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	0.0000000000000000e+00	9.7972178924656506e-01	1.3705754301166547e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	0.0000000000000000e+00	9.8268925554839814e-01	1.2921734211674063e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	0.0000000000000000e+00	9.8564728252958456e-01	1.2185139965544356e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	0.0000000000000000e+00	9.8859609243888535e-01	1.1498713029287433e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	0.0000000000000000e+00	9.9153589252619823e-01	1.0865592084122581e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	0.0000000000000000e+00	9.9446687665759037e-01	1.0289255366461525e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	0.0000000000000000e+00	9.9738922669683794e-01	9.7734048613277186e-03	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	0.0000000000000000e+00	1.0003031136951679e+00	9.3217750855702670e-03	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	0.0000000000000000e+00	1.0032086989221398e+00	8.9378568258843202e-03	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	0.0000000000000000e+00	1.0061061347639464e+00	8.6245436782378775e-03	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	0.0000000000000000e+00	1.0089955655102814e+00	8.3837363260245799e-03	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	0.0000000000000000e+00	1.0118771280469478e+00	8.2159692578865073e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	0.0000000000000000e+00	1.0147509524682401e+00	8.1201428488515970e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	0.0000000000000000e+00	1.0176171626206778e+00	8.0934350962159445e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	0.0000000000000000e+00	1.0204758765876665e+00	8.1314271741369810e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	0.0000000000000000e+00	1.0233272071231048e+00	8.2284192560454061e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	0.0000000000000000e+00	1.0261712620406391e+00	8.3778640483906722e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	0.0000000000000000e+00	1.0290081445642432e+00	8.5728263751076936e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	0.0000000000000000e+00	1.0318379536449207e+00	8.8063907215379933e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	0.0000000000000000e+00	1.0346607842476323e+00	9.0719712060747977e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	0.0000000000000000e+00	1.0374767276119505e+00	9.3635122557026475e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	0.0000000000000000e+00	1.0402858714894563e+00	9.6755919824186576e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	0.0000000000000000e+00	1.0430883003604796e+00	1.0003451345379787e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	0.0000000000000000e+00	1.0458840956324427e+00	1.0342973621393784e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	0.0000000000000000e+00	1.0486733358217617e+00	1.0690634925267587e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	0.0000000000000000e+00	1.0514560967210194e+00	1.1043441038542710e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	0.0000000000000000e+00	1.0542324515529113e+00	1.1398860626181841e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	0.0000000000000000e+00	1.0570024711122779e+00	1.1754760848139327e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	0.0000000000000000e+00	1.0597662238973831e+00	1.2109348512304127e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	0.0000000000000000e+00	1.0625237762314659e+00	1.2461118071225749e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	0.0000000000000000e+00	1.0652751923754689e+00	1.2808806666541333e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	0.0000000000000000e+00	1.0680205346327549e+00	1.3151355828335477e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	0.0000000000000000e+00	1.0707598634465265e+00	1.3487879155945464e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	0.0000000000000000e+00	1.0734932374905886e+00	1.3817635213099125e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	0.0000000000000000e+00	1.0762207137540323e+00	1.4140004879994809e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	0.0000000000000000e+00	1.0789423476203472e+00	1.4454472466209220e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	0.0000000000000000e+00	1.0816581929414313e+00	1.4760609970726252e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	0.0000000000000000e+00	1.0843683021069084e+00	1.5058063961913956e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	0.0000000000000000e+00	1.0870727261091340e+00	1.5346544632182811e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	0.0000000000000000e+00	1.0897715146042235e+00	1.5625816655385122e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	0.0000000000000000e+00	1.0924647159694123e+00	1.5895691538490259e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	0.0000000000000000e+00	1.0951523773570302e+00	1.6156021212863865e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	0.0000000000000000e+00	1.0978345447453348e+00	1.6406692655454368e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	0.0000000000000000e+00	1.1005112629864426e+00	1.6647623367417822e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	0.0000000000000000e+00	1.1031825758515641e+00	1.6878757568385114e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	0.0000000000000000e+00	1.1058485260737336e+00	1.7100062989725558e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	0.0000000000000000e+00	1.1085091553882127e+00	1.7311528170762765e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	0.0000000000000000e+00	1.1111645045707252e+00	1.7513160178747024e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	0.0000000000000000e+00	1.1138146134736726e+00	1.7704982687186677e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	0.0000000000000000e+00	1.1164595210604602e+00	1.7887034358431947e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	0.0000000000000000e+00	1.1190992654380714e+00	1.8059367485670327e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	0.0000000000000000e+00	1.1217338838879847e+00	1.8222046857109570e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	0.0000000000000000e+00	1.1243634128955582e+00	1.8375148811382608e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	0.0000000000000000e+00	1.1269878881779662e+00	1.8518760458388326e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	0.0000000000000000e+00	1.1296073447107839e+00	1.8652979044052866e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	0.0000000000000000e+00	1.1322218167533005e+00	1.8777911441046985e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	0.0000000000000000e+00	1.1348313378726411e+00	1.8893673750434534e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	0.0000000000000000e+00	1.1374359409667627e+00	1.9000391001693751e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	0.0000000000000000e+00	1.1400356582863989e+00	1.9098196940584483e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	0.0000000000000000e+00	1.1426305214560064e+00	1.9187233896062215e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	0.0000000000000000e+00	1.1452205614937760e+00	1.9267652718857168e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	0.0000000000000000e+00	1.1478058088307623e+00	1.9339612785544885e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	0.0000000000000000e+00	1.1503862933291724e+00	1.9403282062920982e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	0.0000000000000000e+00	1.1529620442998749e+00	1.9458837228331010e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	0.0000000000000000e+00	1.1555330905191559e+00	1.9506463842279418e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	0.0000000000000000e+00	1.1580994602447765e+00	1.9546356570206425e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	0.0000000000000000e+00	1.1606611812313601e+00	1.9578719450751191e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	0.0000000000000000e+00	1.1632182807451474e+00	1.9603766208159689e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	0.0000000000000000e+00	1.1657707855781569e+00	1.9621720606737673e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	0.0000000000000000e+00	1.1683187220617690e+00	1.9632816845387306e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	0.0000000000000000e+00	1.1708621160797814e+00	1.9637299990328837e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	0.0000000000000000e+00	1.1734009930809446e+00	1.9635426444063769e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	0.0000000000000000e+00	1.1759353780910147e+00	1.9627464448521852e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	0.0000000000000000e+00	1.1784652957243440e+00	1.9613694620084318e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	0.0000000000000000e+00	1.1809907701950293e+00	1.9594410513878099e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	0.0000000000000000e+00	1.1835118253276453e+00	1.9569919214269399e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	0.0000000000000000e+00	1.1860284845675761e+00	1.9540541947956361e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	0.0000000000000000e+00	1.1885407709909694e+00	1.9506614715371247e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	0.0000000000000000e+00	1.1910487073143274e+00	1.9468488935305516e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	0.0000000000000000e+00	1.1935523159037524e+00	1.9426532096714775e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	0.0000000000000000e+00	1.1960516187838641e+00	1.9381128410588238e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	0.0000000000000000e+00	1.1985466376464016e+00	1.9332679453516886e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	0.0000000000000000e+00	1.2010373938585246e+00	1.9281604793219404e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	0.0000000000000000e+00	1.2035239084708287e+00	1.9228342584755000e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	0.0000000000000000e+00	1.2060062022250866e+00	1.9173350124500776e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	0.0000000000000000e+00	1.2084842955617245e+00	1.9117104347197343e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	0.0000000000000000e+00	1.2109582086270503e+00	1.9060102249521194e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	0.0000000000000000e+00	1.2134279612802394e+00	1.9002861221760488e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	0.0000000000000000e+00	1.2158935731000926e+00	1.8945919267293866e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	0.0000000000000000e+00	1.2183550633915690e+00	1.8889835087813341e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	0.0000000000000000e+00	1.2208124511921150e+00	1.8835188010645251e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	0.0000000000000000e+00	1.2232657552777817e+00	1.8782577733234999e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	0.0000000000000000e+00	1.2257149941691561e+00	1.8732623859029639e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	0.0000000000000000e+00	1.2281601861370992e+00	1.8685965198702234e-02	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1257725916998122e-04	1.0273793420996495e+00	2.6063193271643581e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	5.1257725916998122e-04	1.0304208788000759e+00	2.5030561200299756e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	5.1257725916998122e-04	1.0334507814559493e+00	2.4035842601511394e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	5.1257725916998122e-04	1.0364694588974241e+00	2.3078700646879766e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	5.1257725916998122e-04	1.0394772796487106e+00	2.2158953548596018e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	5.1257725916998122e-04	1.0424745781473954e+00	2.1276560891567084e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	5.1257725916998122e-04	1.0454616596974540e+00	2.0431612054733605e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	5.1257725916998122e-04	1.0484388044694228e+00	1.9624315544269164e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	5.1257725916998122e-04	1.0514062707712559e+00	1.8854988194507986e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	5.1257725916998122e-04	1.0543642977524423e+00	1.8124043256005119e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	5.1257725916998122e-04	1.0573131076617435e+00	1.7431976420899054e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	5.1257725916998122e-04	1.0602529077490563e+00	1.6779348866810109e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	5.1257725916998122e-04	1.0631838918804486e+00	1.6166766465559590e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	5.1257725916998122e-04	1.0661062419196958e+00	1.5594854438011823e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	5.1257725916998122e-04	1.0690201289180261e+00	1.5064226977665808e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	5.1257725916998122e-04	1.0719257141449980e+00	1.4575451744556347e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	5.1257725916998122e-04	1.0748231499868046e+00	1.4129009664124940e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	5.1257725916998122e-04	1.0777125807331396e+00	1.3725251142144323e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	5.1257725916998122e-04	1.0805941432698054e+00	1.3364350575148870e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	5.1257725916998122e-04	1.0834679676910981e+00	1.3046261796646686e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	5.1257725916998122e-04	1.0863341778435358e+00	1.2770677709466015e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	5.1257725916998122e-04	1.0891928918105247e+00	1.2536997649773573e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	5.1257725916998122e-04	1.0920442223459628e+00	1.2344305864552737e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	5.1257725916998122e-04	1.0948882772634974e+00	1.2191363788387774e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	5.1257725916998122e-04	1.0977251597871009e+00	1.2076617616757752e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	5.1257725916998122e-04	1.1005549688677785e+00	1.1998221156611000e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	5.1257725916998122e-04	1.1033777994704905e+00	1.1954072351318238e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	5.1257725916998122e-04	1.1061937428348088e+00	1.1941860515842210e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	5.1257725916998122e-04	1.1090028867123143e+00	1.1959120417035233e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	5.1257725916998122e-04	1.1118053155833376e+00	1.2003289016896394e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	5.1257725916998122e-04	1.1146011108553011e+00	1.2071760949723950e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	5.1257725916998122e-04	1.1173903510446197e+00	1.2161939499363499e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	5.1257725916998122e-04	1.1201731119438774e+00	1.2271280789535308e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	5.1257725916998122e-04	1.1229494667757691e+00	1.2397329903707307e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	5.1257725916998122e-04	1.1257194863351361e+00	1.2537748556301668e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	5.1257725916998122e-04	1.1284832391202413e+00	1.2690334649960739e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	5.1257725916998122e-04	1.1312407914543239e+00	1.2853034540174340e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	5.1257725916998122e-04	1.1339922075983269e+00	1.3023949100470816e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	5.1257725916998122e-04	1.1367375498556129e+00	1.3201334777408213e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	5.1257725916998122e-04	1.1394768786693845e+00	1.3383600793634352e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	5.1257725916998122e-04	1.1422102527134468e+00	1.3569303546475077e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	5.1257725916998122e-04	1.1449377289768903e+00	1.3757139097776306e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	5.1257725916998122e-04	1.1476593628432055e+00	1.3945934486657261e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	5.1257725916998122e-04	1.1503752081642893e+00	1.4134638439020046e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	5.1257725916998122e-04	1.1530853173297664e+00	1.4322311906732320e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	5.1257725916998122e-04	1.1557897413319920e+00	1.4508118749986015e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	5.1257725916998122e-04	1.1584885298270815e+00	1.4691316779283670e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	5.1257725916998122e-04	1.1611817311922703e+00	1.4871249297263786e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	5.1257725916998122e-04	1.1638693925798880e+00	1.5047337222566187e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	5.1257725916998122e-04	1.1665515599681930e+00	1.5219071835088985e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	5.1257725916998122e-04	1.1692282782093006e+00	1.5386008151344105e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	5.1257725916998122e-04	1.1718995910744223e+00	1.5547758917523287e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	5.1257725916998122e-04	1.1745655412965919e+00	1.5703989194032247e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	5.1257725916998122e-04	1.1772261706110709e+00	1.5854411496826232e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	5.1257725916998122e-04	1.1798815197935835e+00	1.5998781456354322e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	5.1257725916998122e-04	1.1825316286965304e+00	1.6136893953183816e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	5.1257725916998122e-04	1.1851765362833184e+00	1.6268579689544514e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	5.1257725916998122e-04	1.1878162806609294e+00	1.6393702157456121e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	5.1257725916998122e-04	1.1904508991108427e+00	1.6512154966308694e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	5.1257725916998122e-04	1.1930804281184164e+00	1.6623859495407910e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	5.1257725916998122e-04	1.1957049034008242e+00	1.6728762839853702e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	5.1257725916998122e-04	1.1983243599336419e+00	1.6826836020985707e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	5.1257725916998122e-04	1.2009388319761587e+00	1.6918072435457881e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	5.1257725916998122e-04	1.2035483530954991e+00	1.7002486519647357e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	5.1257725916998122e-04	1.2061529561896209e+00	1.7080112608588667e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	5.1257725916998122e-04	1.2087526735092571e+00	1.7151003970896372e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	5.1257725916998122e-04	1.2113475366788644e+00	1.7215232003173882e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	5.1257725916998122e-04	1.2139375767166340e+00	1.7272885569256838e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	5.1257725916998122e-04	1.2165228240536203e+00	1.7324070471240214e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	5.1257725916998122e-04	1.2191033085520306e+00	1.7368909040663912e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	5.1257725916998122e-04	1.2216790595227327e+00	1.7407539839435802e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	5.1257725916998122e-04	1.2242501057420139e+00	1.7440117461106949e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	5.1257725916998122e-04	1.2268164754676345e+00	1.7466812423952868e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	5.1257725916998122e-04	1.2293781964542181e+00	1.7487811147991646e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	5.1257725916998122e-04	1.2319352959680057e+00	1.7503316008573307e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	5.1257725916998122e-04	1.2344878008010149e+00	1.7513545459514959e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	5.1257725916998122e-04	1.2370357372846272e+00	1.7518734218939170e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	5.1257725916998122e-04	1.2395791313026396e+00	1.7519133510984018e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	5.1257725916998122e-04	1.2421180083038028e+00	1.7515011356419419e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	5.1257725916998122e-04	1.2446523933138729e+00	1.7506652904890795e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	5.1257725916998122e-04	1.2471823109472020e+00	1.7494360801050015e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	5.1257725916998122e-04	1.2497077854178875e+00	1.7478455576194828e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	5.1257725916998122e-04	1.2522288405505033e+00	1.7459276056245823e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	5.1257725916998122e-04	1.2547454997904341e+00	1.7437179775929484e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	5.1257725916998122e-04	1.2572577862138274e+00	1.7412543387922159e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	5.1257725916998122e-04	1.2597657225371854e+00	1.7385763054448174e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	5.1257725916998122e-04	1.2622693311266107e+00	1.7357254807442081e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	5.1257725916998122e-04	1.2647686340067221e+00	1.7327454861887994e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	5.1257725916998122e-04	1.2672636528692598e+00	1.7296819865389213e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	5.1257725916998122e-04	1.2697544090813824e+00	1.7265827065443537e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	5.1257725916998122e-04	1.2722409236936869e+00	1.7234974374347324e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	5.1257725916998122e-04	1.2747232174479446e+00	1.7204780310229349e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	5.1257725916998122e-04	1.2772013107845825e+00	1.7175783791488836e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	5.1257725916998122e-04	1.2796752238499083e+00	1.7148543761008144e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	5.1257725916998122e-04	1.2821449765030977e+00	1.7123638616046662e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	5.1257725916998122e-04	1.2846105883229506e+00	1.7101665419834929e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	5.1257725916998122e-04	1.2870720786144274e+00	1.7083238871736524e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	5.1257725916998122e-04	1.2895294664149732e+00	1.7068990014558659e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	5.1257725916998122e-04	1.2919827705006399e+00	1.7059564660338079e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	5.1257725916998122e-04	1.2944320093920141e+00	1.7055621519799051e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	5.1257725916998122e-04	1.2968772013599570e+00	1.7057830025801624e-02	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5757344742022410e-04	1.0134228070800906e+00	2.4293953130487926e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	4.5757344742022410e-04	1.0164643437805176e+00	2.3227383453376365e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	4.5757344742022410e-04	1.0194942464363905e+00	2.2197580705713552e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	4.5757344742022410e-04	1.0225129238778656e+00	2.1204238970309978e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	4.5757344742022410e-04	1.0255207446291521e+00	2.0247233971961414e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	4.5757344742022410e-04	1.0285180431278369e+00	1.9326615791936768e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	4.5757344742022410e-04	1.0315051246778955e+00	1.8442604766814953e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	4.5757344742022410e-04	1.0344822694498648e+00	1.7595589374924836e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	4.5757344742022410e-04	1.0374497357516976e+00	1.6786124933353665e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	4.5757344742022410e-04	1.0404077627328840e+00	1.6014931817387095e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	4.5757344742022410e-04	1.0433565726421847e+00	1.5282891695140114e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	4.5757344742022410e-04	1.0462963727294978e+00	1.4591039967719851e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	4.5757344742022410e-04	1.0492273568608899e+00	1.3940552259232190e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	4.5757344742022410e-04	1.0521497069001375e+00	1.3332722480282737e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	4.5757344742022410e-04	1.0550635938984674e+00	1.2768929805173159e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	4.5757344742022410e-04	1.0579691791254395e+00	1.2250592019549925e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	4.5757344742022410e-04	1.0608666149672461e+00	1.1779103317373836e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	4.5757344742022410e-04	1.0637560457135811e+00	1.1355755963836763e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	4.5757344742022410e-04	1.0666376082502471e+00	1.0981647427578496e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	4.5757344742022410e-04	1.0695114326715396e+00	1.0657577556268755e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	4.5757344742022410e-04	1.0723776428239773e+00	1.0383943734254216e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	4.5757344742022410e-04	1.0752363567909662e+00	1.0160644950455249e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	4.5757344742022410e-04	1.0780876873264043e+00	9.9870072867694372e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	4.5757344742022410e-04	1.0809317422439386e+00	9.8617425521262871e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	4.5757344742022410e-04	1.0837686247675427e+00	9.7829482180716437e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	4.5757344742022410e-04	1.0865984338482200e+00	9.7481509514929700e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	4.5757344742022410e-04	1.0894212644509320e+00	9.7543892828037652e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	4.5757344742022410e-04	1.0922372078152502e+00	9.7983251098490900e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	4.5757344742022410e-04	1.0950463516927555e+00	9.8763703241983910e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	4.5757344742022410e-04	1.0978487805637789e+00	9.9848144704766488e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	4.5757344742022410e-04	1.1006445758357426e+00	1.0119941610206695e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	4.5757344742022410e-04	1.1034338160250612e+00	1.0278128381280898e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	4.5757344742022410e-04	1.1062165769243189e+00	1.0455919400100730e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	4.5757344742022410e-04	1.1089929317562108e+00	1.0650079708988829e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	4.5757344742022410e-04	1.1117629513155771e+00	1.0857626454725560e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	4.5757344742022410e-04	1.1145267041006828e+00	1.1075843340056098e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	4.5757344742022410e-04	1.1172842564347654e+00	1.1302281822503707e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	4.5757344742022410e-04	1.1200356725787683e+00	1.1534752842946880e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	4.5757344742022410e-04	1.1227810148360544e+00	1.1771312333236030e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	4.5757344742022410e-04	1.1255203436498260e+00	1.2010243092193233e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	4.5757344742022410e-04	1.1282537176938883e+00	1.2250034969397965e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	4.5757344742022410e-04	1.1309811939573320e+00	1.2489364728183608e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	4.5757344742022410e-04	1.1337028278236470e+00	1.2727076500168454e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	4.5757344742022410e-04	1.1364186731447308e+00	1.2962163393563604e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	4.5757344742022410e-04	1.1391287823102079e+00	1.3193750563093236e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	4.5757344742022410e-04	1.1418332063124339e+00	1.3421079872580234e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	4.5757344742022410e-04	1.1445319948075228e+00	1.3643496164002913e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	4.5757344742022410e-04	1.1472251961727116e+00	1.3860435073339342e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	4.5757344742022410e-04	1.1499128575603299e+00	1.4071412291020647e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	4.5757344742022410e-04	1.1525950249486345e+00	1.4276014143540360e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	4.5757344742022410e-04	1.1552717431897424e+00	1.4473889365470220e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	4.5757344742022410e-04	1.1579430560548636e+00	1.4664741932698035e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	4.5757344742022410e-04	1.1606090062770333e+00	1.4848324834484684e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	4.5757344742022410e-04	1.1632696355915124e+00	1.5024434671584441e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	4.5757344742022410e-04	1.1659249847740250e+00	1.5192906978519820e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	4.5757344742022410e-04	1.1685750936769719e+00	1.5353612179194714e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	4.5757344742022410e-04	1.1712200012637597e+00	1.5506452095728311e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	4.5757344742022410e-04	1.1738597456413711e+00	1.5651356940369805e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	4.5757344742022410e-04	1.1764943640912842e+00	1.5788282729426659e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	4.5757344742022410e-04	1.1791238930988577e+00	1.5917209066282290e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	4.5757344742022410e-04	1.1817483683812657e+00	1.6038137247762523e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	4.5757344742022410e-04	1.1843678249140832e+00	1.6151088654434317e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	4.5757344742022410e-04	1.1869822969566000e+00	1.6256103390913147e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	4.5757344742022410e-04	1.1895918180759406e+00	1.6353239147032680e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	4.5757344742022410e-04	1.1921964211700624e+00	1.6442570254839778e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	4.5757344742022410e-04	1.1947961384896986e+00	1.6524186919929847e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	4.5757344742022410e-04	1.1973910016593057e+00	1.6598194608669788e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	4.5757344742022410e-04	1.1999810416970755e+00	1.6664713575451125e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	4.5757344742022410e-04	1.2025662890340618e+00	1.6723878516328818e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	4.5757344742022410e-04	1.2051467735324719e+00	1.6775838337254812e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	4.5757344742022410e-04	1.2077225245031744e+00	1.6820756026689858e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	4.5757344742022410e-04	1.2102935707224554e+00	1.6858808623665608e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	4.5757344742022410e-04	1.2128599404480760e+00	1.6890187273414129e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	4.5757344742022410e-04	1.2154216614346594e+00	1.6915097363522362e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	4.5757344742022410e-04	1.2179787609484474e+00	1.6933758734176567e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	4.5757344742022410e-04	1.2205312657814562e+00	1.6946405956499853e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	4.5757344742022410e-04	1.2230792022650685e+00	1.6953288673216660e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	4.5757344742022410e-04	1.2256225962830807e+00	1.6954671995936980e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	4.5757344742022410e-04	1.2281614732842439e+00	1.6950836953219674e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	4.5757344742022410e-04	1.2306958582943144e+00	1.6942080983261460e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	4.5757344742022410e-04	1.2332257759276437e+00	1.6928718464554952e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	4.5757344742022410e-04	1.2357512503983288e+00	1.6911081277157156e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	4.5757344742022410e-04	1.2382723055309448e+00	1.6889519386320186e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	4.5757344742022410e-04	1.2407889647708754e+00	1.6864401439130917e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	4.5757344742022410e-04	1.2433012511942692e+00	1.6836115363510866e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	4.5757344742022410e-04	1.2458091875176269e+00	1.6805068957418370e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	4.5757344742022410e-04	1.2483127961070524e+00	1.6771690454406761e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	4.5757344742022410e-04	1.2508120989871638e+00	1.6736429049814490e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	4.5757344742022410e-04	1.2533071178497013e+00	1.6699755369851296e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	4.5757344742022410e-04	1.2557978740618241e+00	1.6662161863710195e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	4.5757344742022410e-04	1.2582843886741284e+00	1.6624163096664580e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	4.5757344742022410e-04	1.2607666824283861e+00	1.6586295919969050e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	4.5757344742022410e-04	1.2632447757650240e+00	1.6549119491349226e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	4.5757344742022410e-04	1.2657186888303500e+00	1.6513215118118409e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	4.5757344742022410e-04	1.2681884414835394e+00	1.6479185893589363e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	4.5757344742022410e-04	1.2706540533033921e+00	1.6447656096662731e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	4.5757344742022410e-04	1.2731155435948687e+00	1.6419270324473389e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	4.5757344742022410e-04	1.2755729313954145e+00	1.6394692328934486e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	4.5757344742022410e-04	1.2780262354810812e+00	1.6374603530202484e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	4.5757344742022410e-04	1.2804754743724556e+00	1.6359701183648243e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	4.5757344742022410e-04	1.2829206663403987e+00	1.6350696182086465e-02	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4631559933070614e-04	9.9003053615107672e-01	2.1940499330783441e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	3.4631559933070614e-04	9.9307207285150345e-01	2.0837001390716769e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	3.4631559933070614e-04	9.9610197550737634e-01	1.9768708149847221e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	3.4631559933070614e-04	9.9912065294885155e-01	1.8735307758456495e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	3.4631559933070614e-04	1.0021284737001381e+00	1.7736702718119810e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	3.4631559933070614e-04	1.0051257721988229e+00	1.6773014334983703e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	3.4631559933070614e-04	1.0081128537488815e+00	1.5844593791402115e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	3.4631559933070614e-04	1.0110899985208504e+00	1.4952039365554585e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	3.4631559933070614e-04	1.0140574648226837e+00	1.4096219344225397e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	3.4631559933070614e-04	1.0170154918038699e+00	1.3278299908740009e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	3.4631559933070614e-04	1.0199643017131708e+00	1.2499776628567428e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	3.4631559933070614e-04	1.0229041018004836e+00	1.1762507014330282e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	3.4631559933070614e-04	1.0258350859318759e+00	1.1068739659825137e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	3.4631559933070614e-04	1.0287574359711233e+00	1.0421132644129439e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	3.4631559933070614e-04	1.0316713229694534e+00	9.8227500089154152e-03	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	3.4631559933070614e-04	1.0345769081964256e+00	9.2770206147613100e-03	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	3.4631559933070614e-04	1.0374743440382319e+00	8.7876396912917355e-03	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	3.4631559933070614e-04	1.0403637747845671e+00	8.3583924325014297e-03	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	3.4631559933070614e-04	1.0432453373212331e+00	7.9928849903220349e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	3.4631559933070614e-04	1.0461191617425256e+00	7.6941854185848370e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	3.4631559933070614e-04	1.0489853718949631e+00	7.4644067683304859e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	3.4631559933070614e-04	1.0518440858619522e+00	7.3043001720297747e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	3.4631559933070614e-04	1.0546954163973901e+00	7.2129510205660094e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	3.4631559933070614e-04	1.0575394713149247e+00	7.1876662674976236e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	3.4631559933070614e-04	1.0603763538385285e+00	7.2240970156309276e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	3.4631559933070614e-04	1.0632061629192060e+00	7.3165729739226321e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	3.4631559933070614e-04	1.0660289935219180e+00	7.4585666952158985e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	3.4631559933070614e-04	1.0688449368862363e+00	7.6431829338816310e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	3.4631559933070614e-04	1.0716540807637416e+00	7.8635855559790989e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	3.4631559933070614e-04	1.0744565096347647e+00	8.1133135970010446e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	3.4631559933070614e-04	1.0772523049067284e+00	8.3864771967572613e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	3.4631559933070614e-04	1.0800415450960470e+00	8.6778500814459723e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	3.4631559933070614e-04	1.0828243059953049e+00	8.9828860285842173e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	3.4631559933070614e-04	1.0856006608271969e+00	9.2976867261684928e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	3.4631559933070614e-04	1.0883706803865631e+00	9.6189431441615625e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	3.4631559933070614e-04	1.0911344331716688e+00	9.9438659743079742e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	3.4631559933070614e-04	1.0938919855057514e+00	1.0270114923697608e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	3.4631559933070614e-04	1.0966434016497546e+00	1.0595732344380597e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	3.4631559933070614e-04	1.0993887439070407e+00	1.0919083801012799e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	3.4631559933070614e-04	1.1021280727208118e+00	1.1238806411646207e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	3.4631559933070614e-04	1.1048614467648743e+00	1.1553764804490482e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	3.4631559933070614e-04	1.1075889230283180e+00	1.1863014038079711e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	3.4631559933070614e-04	1.1103105568946330e+00	1.2165768634797297e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	3.4631559933070614e-04	1.1130264022157166e+00	1.2461376847018698e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	3.4631559933070614e-04	1.1157365113811941e+00	1.2749299329783954e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	3.4631559933070614e-04	1.1184409353834195e+00	1.3029091485912419e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	3.4631559933070614e-04	1.1211397238785088e+00	1.3300388852082356e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	3.4631559933070614e-04	1.1238329252436978e+00	1.3562894993705304e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	3.4631559933070614e-04	1.1265205866313157e+00	1.3816371466023629e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	3.4631559933070614e-04	1.1292027540196201e+00	1.4060629476495390e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	3.4631559933070614e-04	1.1318794722607284e+00	1.4295522949146083e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	3.4631559933070614e-04	1.1345507851258496e+00	1.4520942746142658e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	3.4631559933070614e-04	1.1372167353480191e+00	1.4736811846761016e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	3.4631559933070614e-04	1.1398773646624982e+00	1.4943081320668919e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	3.4631559933070614e-04	1.1425327138450110e+00	1.5139726962358165e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	3.4631559933070614e-04	1.1451828227479581e+00	1.5326746477892988e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	3.4631559933070614e-04	1.1478277303347459e+00	1.5504157134898720e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	3.4631559933070614e-04	1.1504674747123569e+00	1.5671993802759746e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	3.4631559933070614e-04	1.1531020931622702e+00	1.5830307323060969e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	3.4631559933070614e-04	1.1557316221698435e+00	1.5979163160929545e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	3.4631559933070614e-04	1.1583560974522515e+00	1.6118640296617928e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	3.4631559933070614e-04	1.1609755539850692e+00	1.6248830323764642e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	3.4631559933070614e-04	1.1635900260275864e+00	1.6369836726585082e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	3.4631559933070614e-04	1.1661995471469269e+00	1.6481774313029142e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	3.4631559933070614e-04	1.1688041502410482e+00	1.6584768784877371e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	3.4631559933070614e-04	1.1714038675606842e+00	1.6678956428999685e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	3.4631559933070614e-04	1.1739987307302917e+00	1.6764483916680669e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	3.4631559933070614e-04	1.1765887707680618e+00	1.6841508200143927e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	3.4631559933070614e-04	1.1791740181050474e+00	1.6910196497234062e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	3.4631559933070614e-04	1.1817545026034582e+00	1.6970726356732215e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	3.4631559933070614e-04	1.1843302535741604e+00	1.7023285798018425e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	3.4631559933070614e-04	1.1869012997934416e+00	1.7068073519791720e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	3.4631559933070614e-04	1.1894676695190618e+00	1.7105299173370385e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	3.4631559933070614e-04	1.1920293905056452e+00	1.7135183696695963e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	3.4631559933070614e-04	1.1945864900194330e+00	1.7157959705625243e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	3.4631559933070614e-04	1.1971389948524422e+00	1.7173871939383401e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	3.4631559933070614e-04	1.1996869313360545e+00	1.7183177757195158e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	3.4631559933070614e-04	1.2022303253540669e+00	1.7186147683104766e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	3.4631559933070614e-04	1.2047692023552299e+00	1.7183065995843863e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	3.4631559933070614e-04	1.2073035873653002e+00	1.7174231360288200e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	3.4631559933070614e-04	1.2098335049986295e+00	1.7159957496579517e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	3.4631559933070614e-04	1.2123589794693148e+00	1.7140573882336765e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	3.4631559933070614e-04	1.2148800346019308e+00	1.7116426482553460e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	3.4631559933070614e-04	1.2173966938418617e+00	1.7087878500756860e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	3.4631559933070614e-04	1.2199089802652552e+00	1.7055311143769829e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	3.4631559933070614e-04	1.2224169165886130e+00	1.7019124390974635e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	3.4631559933070614e-04	1.2249205251780377e+00	1.6979737757307160e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	3.4631559933070614e-04	1.2274198280581496e+00	1.6937591037316471e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	3.4631559933070614e-04	1.2299148469206869e+00	1.6893145015513464e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	3.4631559933070614e-04	1.2324056031328103e+00	1.6846882125922384e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	3.4631559933070614e-04	1.2348921177451142e+00	1.6799307041260852e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	3.4631559933070614e-04	1.2373744114993723e+00	1.6750947169564299e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	3.4631559933070614e-04	1.2398525048360101e+00	1.6702353033407710e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	3.4631559933070614e-04	1.2423264179013356e+00	1.6654098504246942e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	3.4631559933070614e-04	1.2447961705545250e+00	1.6606780861930657e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	3.4631559933070614e-04	1.2472617823743779e+00	1.6561020647281731e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	3.4631559933070614e-04	1.2497232726658547e+00	1.6517461273985422e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	3.4631559933070614e-04	1.2521806604664003e+00	1.6476768365077905e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	3.4631559933070614e-04	1.2546339645520672e+00	1.6439628779359058e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	3.4631559933070614e-04	1.2570832034434412e+00	1.6406749294281747e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	3.4631559933070614e-04	1.2595283954113849e+00	1.6378854914623899e-02	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
9.6125628049455047e-01	9.5531733794062834e-01	9.5757586680867712e-01	9.5304532930818575e-01	9.5891226815890773e-01	9.5435490659354616e-01	9.5190011237188965e-01	9.5620802145265515e-01	9.6864821801771661e-01	9.5917026165467090e-01	9.5957320871993768e-01	9.6377462174249995e-01	9.4879256870520612e-01	9.6532934039143958e-01	9.6607656079135695e-01	

#ae#Y_extr
9.5866232687679109e-01	2.0374906580633966e-02	

#CH2_RED(smart_print)
0.90(38)	



==> QCDQED/Data/fit_Lla/GeV/fit/M_np_QED.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 6
Simultaneous fit of M_np_QED

[The fit converged for all jkf indices]
----------

#jkf#M0
9.2581495114640633e-01	9.1672236464387657e-01	9.1700485944237620e-01	9.1253293578393346e-01	9.2019270894591987e-01	9.1496515061987993e-01	9.0564896062820299e-01	9.1655309091686266e-01	9.3973077456188325e-01	9.2084272072764939e-01	9.2434471884781055e-01	9.3217773122783831e-01	9.0876898637080161e-01	9.3411272864003647e-01	9.3687944062109163e-01	

#ae#M0
9.2175280820830474e-01	3.7088708088464602e-02	

#jkf#c_L
-7.9927165375127700e+00	-7.9208969832253340e+00	-1.0881029396780445e+01	-6.8883271393930690e+00	-8.3824372592347753e+00	-1.0061570129674704e+01	-8.1537048834857977e+00	-6.5953616181275025e+00	-4.0363440541617477e+00	-4.7877597592688499e+00	-8.3122340452562238e+00	-5.8843447404451785e+00	-8.3105185443412619e+00	-5.9020386676395216e+00	-8.7729194524711378e+00	

#ae#c_L
-7.5254802140678869e+00	6.7110841401925798e+00	

#jkf#c_L32
2.1336317938717247e+01	2.1125818754966357e+01	2.6112191088793868e+01	1.9400730911941981e+01	2.1985837538895996e+01	2.4429588960310568e+01	2.1603196261934833e+01	1.9375114986766746e+01	1.4244843440258922e+01	1.6115852589355583e+01	2.2590577698656467e+01	1.7471486623365973e+01	2.2924146560834881e+01	1.6999766927014537e+01	2.2231666660896703e+01	

#ae#c_L32
2.0529809129514042e+01	1.1710512872708936e+01	

#jkf#c_l
6.3063557480452781e+00	7.1703089505375326e+00	7.5043883233191373e+00	7.5346297783289673e+00	7.1836343334894037e+00	7.2953748489422470e+00	8.9472952931036609e+00	7.3002178725635947e+00	4.9195190554881671e+00	7.0093016454512922e+00	6.2739566033015635e+00	5.5522764989648037e+00	7.5456324548956486e+00	5.3418594145361462e+00	4.8403699676895329e+00	

#ae#c_l
6.7150080525771312e+00	4.1550721677657769e+00	

#jkf#c_a2
3.0514158604888943e+00	3.3321167744530951e+00	3.2150597364945837e+00	3.3349648737540361e+00	3.0914736345966105e+00	3.3052245610599189e+00	3.0519040330015303e+00	3.3465075452362951e+00	3.3112437939630541e+00	2.8870401898703695e+00	3.0683243236905509e+00	3.5920390919734264e+00	3.4168644380235338e+00	3.0443071937382986e+00	3.1842174663817158e+00	

#ae#c_a2
3.2155135677817275e+00	6.6476878556883889e-01	

#jkf#cl_32
-3.3899861967468925e+00	-5.9799189602992397e+00	-6.6789463705496557e+00	-7.0637481493965053e+00	-6.3257793903822419e+00	-6.2507703471806177e+00	-1.1854328252017540e+01	-6.5476185606310668e+00	1.8786611805707021e-01	-6.0440540660079805e+00	-2.9870134333352900e+00	-1.7528818451804618e+00	-6.9562909795696211e+00	-3.1118134071732961e-01	1.4541306129021814e+00	

#ae#cl_32
-4.7000347440703463e+00	1.2671923016038434e+01	

#jkf#CH2_RED
8.7084691448283580e-01	8.1820942655451689e-01	8.0388142406300878e-01	8.5433129743590142e-01	9.3481853780927338e-01	6.8877350062985732e-01	8.9023960290177684e-01	9.2258833214240676e-01	7.7058381474532078e-01	1.0434227585151221e+00	9.3882757580226395e-01	8.5865513130439275e-01	6.9233865032818276e-01	9.7545303582008458e-01	9.6422643560688182e-01	

#ae#CH2_RED
8.6847976254278825e-01	3.6644389937494593e-01	

#jkf#data_x_1
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.4096823539709911e-02	5.4053532380173075e-02	5.4134305271794095e-02	5.3847982647270379e-02	5.3714375646395147e-02	5.4036674545058561e-02	5.3948426600816030e-02	5.3542608490842025e-02	5.3799681407218455e-02	5.3950511680314638e-02	5.3810795668788235e-02	5.4199928916435443e-02	5.4151500474367877e-02	5.3544422263461844e-02	5.3783132027534021e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_2
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4230646655398516e-02	1.4337328559621016e-02	1.4202793571311705e-02	1.4202157674695046e-02	1.4166281241027177e-02	1.4279644765484781e-02	1.3974407869206153e-02	1.4303533414362843e-02	1.4061291695178692e-02	1.4101824364120670e-02	1.4166004206961760e-02	1.4271500192710361e-02	1.4090488148997108e-02	1.4214797723587139e-02	1.4199707095560659e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_3
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
2.1217536798857212e-02	2.1338934048832772e-02	2.1511067742200875e-02	2.1548301305109943e-02	2.1190858055582646e-02	2.1454194614923462e-02	2.1237157563077279e-02	2.1190981869138713e-02	2.1384047684624662e-02	2.1425545371753698e-02	2.1321031221249630e-02	2.1109130385907605e-02	2.1283813732775471e-02	2.1378178925587944e-02	2.1439727102088552e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_4
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.0608189531361711e-02	2.0860814771380781e-02	2.0687545419015629e-02	2.0825983989653359e-02	2.0431341365379663e-02	2.0414617418970351e-02	2.0672754388777432e-02	2.0784025379367462e-02	2.0651001496230927e-02	2.0792357661023934e-02	2.0848006816533721e-02	2.0817662777471393e-02	2.0605586932019880e-02	2.0882464964142922e-02	2.0602647747338623e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_5
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9994193594876461e-02	2.0173155256174736e-02	2.0120772578515040e-02	2.0110527920087860e-02	2.0076244897484184e-02	2.0036516306608711e-02	2.0076449951700479e-02	2.0162452423018937e-02	2.0004030068781275e-02	2.0077696517227867e-02	1.9908467437411235e-02	1.9758385764135786e-02	2.0076231495913897e-02	1.9946673590493361e-02	2.0146726246600150e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_6
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9544870462271768e-02	1.9512654185048946e-02	1.9615654246065786e-02	1.9709310058084899e-02	1.9640271132150146e-02	1.9614299933741874e-02	1.9644788768264542e-02	1.9590339330152216e-02	1.9574771320334867e-02	1.9544339526883951e-02	1.9633774226211580e-02	1.9714275686347319e-02	1.9585828882176280e-02	1.9618946369193140e-02	1.9613845355754798e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_7
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9470024743499324e-02	1.9303456512829536e-02	1.9293530065814499e-02	1.9539684890219528e-02	1.9410779744846490e-02	1.9377875444638266e-02	1.9413421320932905e-02	1.9359764953850968e-02	1.9364499231773726e-02	1.9474101372616154e-02	1.9077781994730827e-02	1.9266031045239079e-02	1.9557924184421299e-02	1.9366514391878371e-02	1.9353412654671803e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_8
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5705371832024336e-02	2.5757172719468771e-02	2.5644843156074022e-02	2.5671187674919958e-02	2.5654914543754487e-02	2.5780655100753745e-02	2.5542575312811858e-02	2.5668936220469368e-02	2.5866287962164558e-02	2.5742055564126044e-02	2.5699071693031685e-02	2.5766980044309135e-02	2.5693942267984014e-02	2.5671332711864843e-02	2.5587938999895705e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_9
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.2852535134753363e-02	3.2543120914188720e-02	3.2729259618814371e-02	3.3168337378422709e-02	3.2768585401916753e-02	3.2912141820177147e-02	3.2392130573283669e-02	3.2715975189385002e-02	3.2976684161163450e-02	3.2819880346309935e-02	3.2976998401275520e-02	3.2509874790042553e-02	3.2667116962498827e-02	3.2861005299549106e-02	3.3008687770749563e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_10
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.3607358838372273e-02	4.3892880764624824e-02	4.3852221538210785e-02	4.3889087044906204e-02	4.3373356794470498e-02	4.3741663013584779e-02	4.3876889113383825e-02	4.3649115921618728e-02	4.3767399085678046e-02	4.3787982153495865e-02	4.3828749572866511e-02	4.3859517412444302e-02	4.3586261349119033e-02	4.3789158067236995e-02	4.3645940985547124e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_11
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2896636478347778e-02	1.2857521445163486e-02	1.2734549233625155e-02	1.2792126373592394e-02	1.2710171389466739e-02	1.2679814927858142e-02	1.2689401562043189e-02	1.2803245497434727e-02	1.2761073498920351e-02	1.2803656484771098e-02	1.2764189052476782e-02	1.2833899180847218e-02	1.2636402843404997e-02	1.2645344486302515e-02	1.2755317399816946e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_12
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9033489182942277e-02	1.9033057792408915e-02	1.8960354087090021e-02	1.9142482519123195e-02	1.9073623318048568e-02	1.9079464652406085e-02	1.9191111495671508e-02	1.8979402484017908e-02	1.8842665213377133e-02	1.9082274116694616e-02	1.9119105967089420e-02	1.9059425309656139e-02	1.9051296744189997e-02	1.9115120444460856e-02	1.9208719527071514e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_13
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1968758553285945e-02	3.1968863369501131e-02	3.1869460920949721e-02	3.1759149579557736e-02	3.1787598260093135e-02	3.1879985050679162e-02	3.1730025397486719e-02	3.1843817765474305e-02	3.1718286796936078e-02	3.2115029146334483e-02	3.1851617253171656e-02	3.2026753443815191e-02	3.1851690996649765e-02	3.1735135900982765e-02	3.2008838677966910e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_14
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.5234977244409683e-02	4.4951831508560247e-02	4.5040314149733744e-02	4.5114333935207050e-02	4.4874662295209714e-02	4.5005678808674378e-02	4.5272717042266993e-02	4.5289579963911163e-02	4.5258726401514848e-02	4.5192490331558970e-02	4.4861102685859050e-02	4.5041108510652149e-02	4.4929637527266954e-02	4.5091947786221276e-02	4.5067322979037400e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_15
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.1904305752710121e-02	5.2407937952566958e-02	5.2022639617759117e-02	5.2235567877340704e-02	5.2291846401939721e-02	5.1642724664339307e-02	5.1791155674145474e-02	5.2150706871205078e-02	5.1812033535920149e-02	5.1859738524764942e-02	5.1403915804319966e-02	5.2361924938430449e-02	5.2442593540148782e-02	5.1940245129641141e-02	5.1930659478532398e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_16
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9421871171898271e-03	7.9771692836506994e-03	8.0703948743528937e-03	7.9669971983197911e-03	8.0196232631755716e-03	7.9682464741488816e-03	7.9707267866642832e-03	8.0757065795249924e-03	8.1333483744479435e-03	8.0293060992997559e-03	8.0244448661779579e-03	7.9536643886034125e-03	7.9196110183667977e-03	7.9315191900569196e-03	8.0564188751690614e-03	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_17
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2078762885482909e-02	1.1914016590749192e-02	1.2052048325768082e-02	1.1927905034484682e-02	1.2059209622801780e-02	1.2028245856043021e-02	1.2081636573637311e-02	1.2034628228932965e-02	1.1918661561851618e-02	1.1930642684780571e-02	1.1954097715548596e-02	1.1947842777263573e-02	1.1990971268073743e-02	1.1981383284918649e-02	1.1959548939059716e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_18
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1437406408974579e-02	2.1224427618166626e-02	2.1019449074922571e-02	2.1277925110582269e-02	2.1345558130570392e-02	2.1217058070132702e-02	2.1161005580534305e-02	2.1275473109870408e-02	2.1234754180685503e-02	2.1177445136879622e-02	2.1267521133523100e-02	2.1205867798365856e-02	2.1131027487373843e-02	2.1172161556450179e-02	2.1211863105224743e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_y
1.3008680675554944e+00	1.3042820229153180e+00	1.3093723890622475e+00	1.3048366710615587e+00	1.2975144192905559e+00	1.3020803132674372e+00	1.3051664611435376e+00	1.3058067977994501e+00	1.3029851441606883e+00	1.2942224390922865e+00	1.2992458258394872e+00	1.3029050027851663e+00	1.3042549298599049e+00	1.3000544229637776e+00	1.3001947268719438e+00	
1.1115192457956307e+00	1.1177837366052987e+00	1.1233763850014500e+00	1.1126404778641708e+00	1.1114427755352174e+00	1.1141416460517255e+00	1.1080300543209647e+00	1.1153059437652775e+00	1.1125134319137642e+00	1.1045267926060920e+00	1.1131972395471199e+00	1.1179300698404415e+00	1.1122766372732256e+00	1.1024976172128929e+00	1.1113577174457070e+00	
1.2148563266848278e+00	1.2163987948625212e+00	1.2226612204570639e+00	1.2192106729389496e+00	1.2161296496986074e+00	1.2125480940633180e+00	1.2202970719646629e+00	1.2235966412040342e+00	1.2139781926373099e+00	1.2169310038911878e+00	1.2248937685412606e+00	1.2193693137999031e+00	1.2264522702109835e+00	1.2059837572994201e+00	1.2146465358211325e+00	
1.1677663333890003e+00	1.1713178966700886e+00	1.1741161204203066e+00	1.1713202569219709e+00	1.1746294653794376e+00	1.1781203288343727e+00	1.1687517601923527e+00	1.1686740776613158e+00	1.1746436202703257e+00	1.1572218930427838e+00	1.1583903547443364e+00	1.1653775516343861e+00	1.1720160456573072e+00	1.1667627725127794e+00	1.1603966451163599e+00	
1.1408347175612763e+00	1.1452164524343140e+00	1.1446209649044441e+00	1.1476043622163039e+00	1.1475393080855105e+00	1.1442501707784152e+00	1.1482165135659637e+00	1.1470977727346523e+00	1.1466995830353035e+00	1.1394061850044990e+00	1.1432094412748999e+00	1.1487989736699904e+00	1.1466392881050607e+00	1.1411253778260579e+00	1.1440544905447452e+00	
1.1190337837847630e+00	1.1195283857902654e+00	1.1268790660802666e+00	1.1208256722735115e+00	1.1193689374185152e+00	1.1220815254236178e+00	1.1230291163928299e+00	1.1237612956230860e+00	1.1201199898046490e+00	1.1166637531633583e+00	1.1166765922872994e+00	1.1224931432952892e+00	1.1215031142442051e+00	1.1145858216842346e+00	1.1159911054983100e+00	
1.1442929788696010e+00	1.1522112123223627e+00	1.1514186175502394e+00	1.1495690333337054e+00	1.1478282010952334e+00	1.1470473412020215e+00	1.1500521513899957e+00	1.1509926878659593e+00	1.1473525232286645e+00	1.1466948502464755e+00	1.1452836030722864e+00	1.1547412471524978e+00	1.1476399334950942e+00	1.1447335067501712e+00	1.1446811448087288e+00	
1.1601916372996406e+00	1.1686251852938994e+00	1.1720277913255430e+00	1.1707791786668678e+00	1.1664980464888688e+00	1.1716230466371216e+00	1.1653801470676752e+00	1.1716971248953818e+00	1.1621561414743629e+00	1.1587333660292960e+00	1.1585184317816477e+00	1.1640135953912976e+00	1.1653617500635240e+00	1.1622481279601513e+00	1.1613694575851583e+00	
1.1954766653874973e+00	1.1995599385178282e+00	1.2037303993649784e+00	1.2019318264090837e+00	1.1971577943692073e+00	1.1958304010220662e+00	1.2075797270265403e+00	1.2100311680512845e+00	1.1972765635050098e+00	1.1945943320102541e+00	1.1960770358618287e+00	1.2051532219870229e+00	1.2009522459491577e+00	1.1931321186651944e+00	1.1907318234765008e+00	
1.2478466394541818e+00	1.2560681513305809e+00	1.2592431221889056e+00	1.2590315128329959e+00	1.2536310403453104e+00	1.2555070112477189e+00	1.2567010554549398e+00	1.2572295904832200e+00	1.2495685011485833e+00	1.2472162780610105e+00	1.2476564693607408e+00	1.2542145171359658e+00	1.2576788992587020e+00	1.2473888126585400e+00	1.2491764523678401e+00	
1.1137777212727180e+00	1.1254077478115834e+00	1.1241317738030905e+00	1.1155866160116217e+00	1.1185086294662152e+00	1.1235777285728901e+00	1.1149822307490993e+00	1.1209497580626524e+00	1.1099535882618610e+00	1.1153942847559859e+00	1.1183337537313633e+00	1.1191245108862020e+00	1.1119297670972978e+00	1.1120390427563493e+00	1.1122245099607573e+00	
1.1318822013389644e+00	1.1356907390221851e+00	1.1336938517083393e+00	1.1339494962728411e+00	1.1295758808753225e+00	1.1306438980180888e+00	1.1342411057894342e+00	1.1341423928390746e+00	1.1307117114164131e+00	1.1259608592195920e+00	1.1247948636229486e+00	1.1365736514157581e+00	1.1296860454973063e+00	1.1265938615755877e+00	1.1275318841676476e+00	
1.1988282263385790e+00	1.2026839066857686e+00	1.2056971609362093e+00	1.2019428132859864e+00	1.2002432221240540e+00	1.1996192382611273e+00	1.2022936284504644e+00	1.2059408045825923e+00	1.1972408093873899e+00	1.1952492112114337e+00	1.1996995090332110e+00	1.2019421314036036e+00	1.2001314788439290e+00	1.1968179536369139e+00	1.1957776883986595e+00	
1.2389527641444731e+00	1.2423562833516992e+00	1.2467862375434524e+00	1.2437705199093436e+00	1.2409455259592523e+00	1.2416771917811718e+00	1.2430567591394077e+00	1.2428936526021006e+00	1.2339563621613998e+00	1.2370695623927683e+00	1.2386522378746294e+00	1.2376169220555120e+00	1.2397927104580178e+00	1.2358608591132321e+00	1.2365763835213348e+00	
1.2704818887785916e+00	1.2794113307067234e+00	1.2748244766122785e+00	1.2788591552463382e+00	1.2734496825159316e+00	1.2697331244420429e+00	1.2702387738316057e+00	1.2791433509453050e+00	1.2735302377367208e+00	1.2750264207931763e+00	1.2734779642407461e+00	1.2756823007683085e+00	1.2768446559789315e+00	1.2749547961170524e+00	1.2702074760128856e+00	
1.0495603101067614e+00	1.0501868720622742e+00	1.0539979558579378e+00	1.0482175851643052e+00	1.0522402893230973e+00	1.0515829906877978e+00	1.0478005158168506e+00	1.0519870772282838e+00	1.0561041332630441e+00	1.0401756025980851e+00	1.0506377578790771e+00	1.0580784069485056e+00	1.0522887316939880e+00	1.0501092132793242e+00	1.0535442548637728e+00	
1.0962026228097346e+00	1.0890759421182954e+00	1.1004152576461685e+00	1.0933591347922245e+00	1.0992138424409699e+00	1.0902457340610259e+00	1.0998128225619423e+00	1.0977699888620938e+00	1.0909237570452568e+00	1.0968753048598070e+00	1.0923289358809416e+00	1.0911493957961529e+00	1.0902439253785934e+00	1.0922626665684769e+00	1.0962880874665166e+00	
1.0939286773170163e+00	1.0994913597932148e+00	1.1013659221413574e+00	1.0970783089911524e+00	1.0971183553619646e+00	1.0989489867758691e+00	1.1022326080418878e+00	1.0972825208591763e+00	1.0962999366954953e+00	1.0943746831094279e+00	1.0959815381050768e+00	1.0953950137968911e+00	1.0957334389828151e+00	1.0908754841901642e+00	1.0896680039133035e+00	

#plot#xiexiyeyytheyth
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3022526422445904e+00	1.3475849038137885e-02	1.2988776538338909e+00	1.1096848482134049e-02	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1125693180519318e+00	1.8676730647036836e-02	1.1202383380064851e+00	1.1386709526716880e-02	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2178635542716789e+00	1.9297035598766287e-02	1.2168329977506365e+00	1.7195779442745897e-02	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1686336748298083e+00	2.2363709454620021e-02	1.1703413007681043e+00	1.2306154509364326e-02	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1450209067827624e+00	1.0426846654807184e-02	1.1435392314899688e+00	1.1653622222657515e-02	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1201694201842800e+00	1.1943343291656212e-02	1.1370240785178278e+00	1.1793716988342959e-02	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1483026021588694e+00	1.1229813585529443e-02	1.1351663039462245e+00	1.1514963919857828e-02	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1652815351973622e+00	1.7287199078275400e-02	1.1689381898480515e+00	1.2645181834948673e-02	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1992810174402302e+00	1.9955014491186418e-02	1.2091325048266401e+00	1.1490545200215509e-02	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2532105368886155e+00	1.6513787264012023e-02	1.2540952646465213e+00	1.2334687778677364e-02	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.1170614442133124e+00	1.7569524055711501e-02	1.1137343587689255e+00	1.0219504700242884e-02	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.1310448295186337e+00	1.3297563725215221e-02	1.1311761725384690e+00	9.4130124955436288e-03	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.2002738521719949e+00	1.1691610422017950e-02	1.1847661080458782e+00	1.2597556964584906e-02	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.2399975981338531e+00	1.2590651109653992e-02	1.2459038563423239e+00	1.3393934870551953e-02	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	1.2743910423151092e+00	1.1853076864037696e-02	1.2752978796846286e+00	1.1788028874466075e-02	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.0511007797848737e+00	1.4803057993264574e-02	1.0623509973154253e+00	9.1352638101926276e-03	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.0944111612192136e+00	1.3947218285177972e-02	1.0724455534975623e+00	7.0747574840969501e-03	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.0963849892049875e+00	1.2378571127925182e-02	1.1101661686749127e+00	9.8024179434649684e-03	

#plot#xiexiytheyth#L=inf
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3023193329900391e+00	1.6991540756151665e-02	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1081034013979578e+00	1.1688963245742853e-02	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1450699023974409e+00	1.2164180010733123e-02	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1418130872879888e+00	1.2008741629728868e-02	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1384816475944921e+00	1.2243625053461105e-02	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1362436466092778e+00	1.2039963978769937e-02	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1350419498213127e+00	1.1594358528557169e-02	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1671162940748783e+00	1.3483679238415884e-02	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2022942122731459e+00	1.4316662372336584e-02	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2549723125844794e+00	1.6736670462351621e-02	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.0863512476790833e+00	9.5668650615659528e-03	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.1192152579104404e+00	1.0041874712070050e-02	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.1835528953492451e+00	1.4675457609456205e-02	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.2470558603650788e+00	1.5675171497555325e-02	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	1.2793675870002357e+00	1.7078914570404516e-02	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.0371249856549907e+00	9.8579005458898153e-03	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.0584567122596296e+00	7.2940043344340609e-03	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.1064088789012134e+00	1.0544402892128754e-02	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.6101266336280933e-01	2.0057069731160712e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	0.0000000000000000e+00	9.6405246028586533e-01	1.9000368370890836e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	0.0000000000000000e+00	9.6708126740786682e-01	1.7982370907237182e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	0.0000000000000000e+00	9.7009947091970772e-01	1.7003327053749056e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	0.0000000000000000e+00	9.7310741893830754e-01	1.6063786357574716e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	0.0000000000000000e+00	9.7610542738153339e-01	1.5164613938961837e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	0.0000000000000000e+00	9.7909378464693608e-01	1.4307011791814131e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	0.0000000000000000e+00	9.8207275539040961e-01	1.3492543194016864e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	0.0000000000000000e+00	9.8504258361592034e-01	1.2723156555914789e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	0.0000000000000000e+00	9.8800349522988451e-01	1.2001203063126072e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	0.0000000000000000e+00	9.9095570017387979e-01	1.1329439676108086e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	0.0000000000000000e+00	9.9389939422119333e-01	1.0711005571953584e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	0.0000000000000000e+00	9.9683476050242059e-01	1.0149356567065615e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	0.0000000000000000e+00	9.9976197081050189e-01	9.6481398804167152e-03	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	0.0000000000000000e+00	1.0026811867245808e+00	9.2109932990187410e-03	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	0.0000000000000000e+00	1.0055925605838003e+00	8.8412616787805175e-03	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	0.0000000000000000e+00	1.0084962363358585e+00	8.5416423168275211e-03	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	0.0000000000000000e+00	1.0113923502803057e+00	8.3137979367892169e-03	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	0.0000000000000000e+00	1.0142810317227953e+00	8.1580039293510289e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	0.0000000000000000e+00	1.0171624035535582e+00	8.0729107192817305e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	0.0000000000000000e+00	1.0200365827610243e+00	8.0554888872666434e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	0.0000000000000000e+00	1.0229036808896468e+00	8.1011820863595950e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	0.0000000000000000e+00	1.0257638044494966e+00	8.2042367517539284e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	0.0000000000000000e+00	1.0286170552839631e+00	8.3581336866690083e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	0.0000000000000000e+00	1.0314635309009188e+00	8.5560329983679715e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	0.0000000000000000e+00	1.0343033247718849e+00	8.7911604935426001e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	0.0000000000000000e+00	1.0371365266030703e+00	9.0570961074818400e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	0.0000000000000000e+00	1.0399632225815909e+00	9.3479566678950233e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	0.0000000000000000e+00	1.0427834955997215e+00	9.6584865817147172e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	0.0000000000000000e+00	1.0455974254596332e+00	9.9840793532758008e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	0.0000000000000000e+00	1.0484050890607552e+00	1.0320753407782044e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	0.0000000000000000e+00	1.0512065605716006e+00	1.0665101716812887e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	0.0000000000000000e+00	1.0540019115876840e+00	1.1014229402593705e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	0.0000000000000000e+00	1.0567912112769415e+00	1.1365688601215547e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	0.0000000000000000e+00	1.0595745265139003e+00	1.1717416064398651e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	0.0000000000000000e+00	1.0623519220036832e+00	1.2067676331326660e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	0.0000000000000000e+00	1.0651234603968325e+00	1.2415011604909562e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	0.0000000000000000e+00	1.0678892023957958e+00	1.2758198461414067e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	0.0000000000000000e+00	1.0706492068538425e+00	1.3096210980265970e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	0.0000000000000000e+00	1.0734035308670900e+00	1.3428189629363180e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	0.0000000000000000e+00	1.0761522298602397e+00	1.3753415161387360e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	0.0000000000000000e+00	1.0788953576665710e+00	1.4071286791140168e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	0.0000000000000000e+00	1.0816329666026736e+00	1.4381303985238833e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	0.0000000000000000e+00	1.0843651075383571e+00	1.4683051275612174e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	0.0000000000000000e+00	1.0870918299621346e+00	1.4976185591562441e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	0.0000000000000000e+00	1.0898131820426222e+00	1.5260425683705746e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	0.0000000000000000e+00	1.0925292106861926e+00	1.5535543283274137e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	0.0000000000000000e+00	1.0952399615911581e+00	1.5801355700976363e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	0.0000000000000000e+00	1.0979454792987544e+00	1.6057719621048797e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	0.0000000000000000e+00	1.1006458072411598e+00	1.6304525889135030e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	0.0000000000000000e+00	1.1033409877867737e+00	1.6541695128273314e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	0.0000000000000000e+00	1.1060310622829439e+00	1.6769174046621538e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	0.0000000000000000e+00	1.1087160710963331e+00	1.6986932324660253e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	0.0000000000000000e+00	1.1113960536510832e+00	1.7194959989359670e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	0.0000000000000000e+00	1.1140710484649325e+00	1.7393265198980837e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	0.0000000000000000e+00	1.1167410931834276e+00	1.7581872375412862e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	0.0000000000000000e+00	1.1194062246123484e+00	1.7760820631824527e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	0.0000000000000000e+00	1.1220664787484760e+00	1.7930162452306816e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	0.0000000000000000e+00	1.1247218908088006e+00	1.8089962587525772e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	0.0000000000000000e+00	1.1273724952582782e+00	1.8240297136432292e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	0.0000000000000000e+00	1.1300183258362186e+00	1.8381252789075233e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	0.0000000000000000e+00	1.1326594155813996e+00	1.8512926209675932e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	0.0000000000000000e+00	1.1352957968559787e+00	1.8635423542568703e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	0.0000000000000000e+00	1.1379275013682764e+00	1.8748860026438451e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	0.0000000000000000e+00	1.1405545601945026e+00	1.8853359704678007e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	0.0000000000000000e+00	1.1431770037994835e+00	1.8949055221654815e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	0.0000000000000000e+00	1.1457948620564486e+00	1.9036087696350890e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	0.0000000000000000e+00	1.1484081642659349e+00	1.9114606666208105e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	0.0000000000000000e+00	1.1510169391738552e+00	1.9184770095186814e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	0.0000000000000000e+00	1.1536212149887761e+00	1.9246744441003445e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	0.0000000000000000e+00	1.1562210193984557e+00	1.9300704777313649e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	0.0000000000000000e+00	1.1588163795856723e+00	1.9346834967285544e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	0.0000000000000000e+00	1.1614073222433945e+00	1.9385327885519176e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	0.0000000000000000e+00	1.1639938735893123e+00	1.9416385685718875e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	0.0000000000000000e+00	1.1665760593797805e+00	1.9440220111830043e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	0.0000000000000000e+00	1.1691539049231885e+00	1.9457052850592915e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	0.0000000000000000e+00	1.1717274350928002e+00	1.9467115923599725e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	0.0000000000000000e+00	1.1742966743390777e+00	1.9470652116985194e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	0.0000000000000000e+00	1.1768616467015292e+00	1.9467915446854583e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	0.0000000000000000e+00	1.1794223758200921e+00	1.9459171658401841e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	0.0000000000000000e+00	1.1819788849460815e+00	1.9444698756458600e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	0.0000000000000000e+00	1.1845311969527210e+00	1.9424787564878806e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	0.0000000000000000e+00	1.1870793343452821e+00	1.9399742311726989e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	0.0000000000000000e+00	1.1896233192708454e+00	1.9369881236694250e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	0.0000000000000000e+00	1.1921631735276994e+00	1.9335537216483806e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	0.0000000000000000e+00	1.1946989185744044e+00	1.9297058403120251e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	0.0000000000000000e+00	1.1972305755385233e+00	1.9254808869182179e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	0.0000000000000000e+00	1.1997581652250471e+00	1.9209169252890318e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	0.0000000000000000e+00	1.2022817081245192e+00	1.9160537394747771e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	0.0000000000000000e+00	1.2048012244208779e+00	1.9109328956058276e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	0.0000000000000000e+00	1.2073167339990272e+00	1.9055978008139719e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	0.0000000000000000e+00	1.2098282564521492e+00	1.9000937579399975e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	0.0000000000000000e+00	1.2123358110887665e+00	1.8944680145694528e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	0.0000000000000000e+00	1.2148394169395718e+00	1.8887698047556876e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	0.0000000000000000e+00	1.2173390927640242e+00	1.8830503816017866e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	0.0000000000000000e+00	1.2198348570567334e+00	1.8773630386893857e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	0.0000000000000000e+00	1.2223267280536343e+00	1.8717631181666528e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	0.0000000000000000e+00	1.2248147237379601e+00	1.8663080031520105e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	0.0000000000000000e+00	1.2272988618460250e+00	1.8610570919837279e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	0.0000000000000000e+00	1.2297791598728252e+00	1.8560717517633708e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	0.0000000000000000e+00	1.2322556350774598e+00	1.8514152486148801e-02	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1257725916998122e-04	1.0310970952596219e+00	2.5733775228056893e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	5.1257725916998122e-04	1.0341368921826779e+00	2.4718892096165901e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	5.1257725916998122e-04	1.0371656993046792e+00	2.3741758647780477e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	5.1257725916998122e-04	1.0401839028165201e+00	2.2802055166679824e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	5.1257725916998122e-04	1.0431918508351197e+00	2.1899614279563349e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	5.1257725916998122e-04	1.0461898592783458e+00	2.1034406931118223e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	5.1257725916998122e-04	1.0491782165437487e+00	2.0206530294215767e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	5.1257725916998122e-04	1.0521571872872222e+00	1.9416196438637335e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	5.1257725916998122e-04	1.0551270155127330e+00	1.8663720718860549e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	5.1257725916998122e-04	1.0580879271266972e+00	1.7949508914140957e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	5.1257725916998122e-04	1.0610401320706921e+00	1.7274042200019154e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	5.1257725916998122e-04	1.0639838261180057e+00	1.6637859083127631e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	5.1257725916998122e-04	1.0669191923992334e+00	1.6041533524281462e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	5.1257725916998122e-04	1.0698464027073145e+00	1.5485648642705484e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	5.1257725916998122e-04	1.0727656186213934e+00	1.4970765669346773e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	5.1257725916998122e-04	1.0756769924806124e+00	1.4497388224244213e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	5.1257725916998122e-04	1.0785806682326713e+00	1.4065922538880197e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	5.1257725916998122e-04	1.0814767821771183e+00	1.3676634907199616e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	5.1257725916998122e-04	1.0843654636196076e+00	1.3329608366835919e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	5.1257725916998122e-04	1.0872468354503710e+00	1.3024701280230261e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	5.1257725916998122e-04	1.0901210146578368e+00	1.2761510965193941e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	5.1257725916998122e-04	1.0929881127864594e+00	1.2539345669659387e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	5.1257725916998122e-04	1.0958482363463091e+00	1.2357207882068826e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	5.1257725916998122e-04	1.0987014871807756e+00	1.2213791180095367e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	5.1257725916998122e-04	1.1015479627977314e+00	1.2107491616815798e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	5.1257725916998122e-04	1.1043877566686975e+00	1.2036433203566628e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	5.1257725916998122e-04	1.1072209584998827e+00	1.1998505622007221e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	5.1257725916998122e-04	1.1100476544784035e+00	1.1991411139636929e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	5.1257725916998122e-04	1.1128679274965338e+00	1.2012717004772014e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	5.1257725916998122e-04	1.1156818573564460e+00	1.2059909438967353e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	5.1257725916998122e-04	1.1184895209575678e+00	1.2130445686591350e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	5.1257725916998122e-04	1.1212909924684129e+00	1.2221801289393208e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	5.1257725916998122e-04	1.1240863434844963e+00	1.2331510651402628e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	5.1257725916998122e-04	1.1268756431737541e+00	1.2457199875629564e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	5.1257725916998122e-04	1.1296589584107128e+00	1.2596611659270413e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	5.1257725916998122e-04	1.1324363539004958e+00	1.2747622654393260e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	5.1257725916998122e-04	1.1352078922936448e+00	1.2908254114245617e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	5.1257725916998122e-04	1.1379736342926081e+00	1.3076676867367333e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	5.1257725916998122e-04	1.1407336387506550e+00	1.3251211729868331e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	5.1257725916998122e-04	1.1434879627639025e+00	1.3430326425066776e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	5.1257725916998122e-04	1.1462366617570525e+00	1.3612629970864166e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	5.1257725916998122e-04	1.1489797895633838e+00	1.3796865352814540e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	5.1257725916998122e-04	1.1517173984994857e+00	1.3981901149448537e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	5.1257725916998122e-04	1.1544495394351699e+00	1.4166722632048987e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	5.1257725916998122e-04	1.1571762618589472e+00	1.4350422732649321e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	5.1257725916998122e-04	1.1598976139394348e+00	1.4532193165439087e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	5.1257725916998122e-04	1.1626136425830051e+00	1.4711315898506732e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	5.1257725916998122e-04	1.1653243934879711e+00	1.4887155103512722e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	5.1257725916998122e-04	1.1680299111955668e+00	1.5059149658017759e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	5.1257725916998122e-04	1.1707302391379724e+00	1.5226806236083997e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	5.1257725916998122e-04	1.1734254196835863e+00	1.5389692994726234e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	5.1257725916998122e-04	1.1761154941797565e+00	1.5547433844422922e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	5.1257725916998122e-04	1.1788005029931459e+00	1.5699703279140470e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	5.1257725916998122e-04	1.1814804855478953e+00	1.5846221733515999e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	5.1257725916998122e-04	1.1841554803617451e+00	1.5986751430626837e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	5.1257725916998122e-04	1.1868255250802402e+00	1.6121092682123927e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	5.1257725916998122e-04	1.1894906565091610e+00	1.6249080602610398e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	5.1257725916998122e-04	1.1921509106452886e+00	1.6370582201430662e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	5.1257725916998122e-04	1.1948063227056134e+00	1.6485493817045189e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	5.1257725916998122e-04	1.1974569271550908e+00	1.6593738861601232e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	5.1257725916998122e-04	1.2001027577330312e+00	1.6695265845936513e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	5.1257725916998122e-04	1.2027438474782124e+00	1.6790046657924232e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	5.1257725916998122e-04	1.2053802287527913e+00	1.6878075069675480e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	5.1257725916998122e-04	1.2080119332650892e+00	1.6959365451600487e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	5.1257725916998122e-04	1.2106389920913154e+00	1.7033951673638015e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	5.1257725916998122e-04	1.2132614356962963e+00	1.7101886176090368e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	5.1257725916998122e-04	1.2158792939532608e+00	1.7163239194419047e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	5.1257725916998122e-04	1.2184925961627475e+00	1.7218098124082148e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	5.1257725916998122e-04	1.2211013710706677e+00	1.7266567013013021e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	5.1257725916998122e-04	1.2237056468855889e+00	1.7308766170677160e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	5.1257725916998122e-04	1.2263054512952680e+00	1.7344831883774951e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	5.1257725916998122e-04	1.2289008114824849e+00	1.7374916229647083e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	5.1257725916998122e-04	1.2314917541402073e+00	1.7399186979220573e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	5.1257725916998122e-04	1.2340783054861246e+00	1.7417827581972332e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	5.1257725916998122e-04	1.2366604912765931e+00	1.7431037225865018e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	5.1257725916998122e-04	1.2392383368200013e+00	1.7439030965516199e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	5.1257725916998122e-04	1.2418118669896128e+00	1.7442039912032411e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	5.1257725916998122e-04	1.2443811062358898e+00	1.7440311477935840e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	5.1257725916998122e-04	1.2469460785983417e+00	1.7434109670469263e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	5.1257725916998122e-04	1.2495068077169047e+00	1.7423715426246673e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	5.1257725916998122e-04	1.2520633168428941e+00	1.7409426979753690e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	5.1257725916998122e-04	1.2546156288495336e+00	1.7391560257572578e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	5.1257725916998122e-04	1.2571637662420949e+00	1.7370449289408472e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	5.1257725916998122e-04	1.2597077511676580e+00	1.7346446626047417e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	5.1257725916998122e-04	1.2622476054245120e+00	1.7319923753268216e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	5.1257725916998122e-04	1.2647833504712167e+00	1.7291271489469708e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	5.1257725916998122e-04	1.2673150074353359e+00	1.7260900353404537e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	5.1257725916998122e-04	1.2698425971218597e+00	1.7229240886902367e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	5.1257725916998122e-04	1.2723661400213317e+00	1.7196743915919629e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	5.1257725916998122e-04	1.2748856563176905e+00	1.7163880731642260e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	5.1257725916998122e-04	1.2774011658958395e+00	1.7131143171817340e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	5.1257725916998122e-04	1.2799126883489615e+00	1.7099043581027186e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	5.1257725916998122e-04	1.2824202429855793e+00	1.7068114627348082e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	5.1257725916998122e-04	1.2849238488363846e+00	1.7038908951885440e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	5.1257725916998122e-04	1.2874235246608365e+00	1.7011998627131486e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	5.1257725916998122e-04	1.2899192889535458e+00	1.6987974400118244e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	5.1257725916998122e-04	1.2924111599504471e+00	1.6967444697083254e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	5.1257725916998122e-04	1.2948991556347724e+00	1.6951034367950465e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	5.1257725916998122e-04	1.2973832937428376e+00	1.6939383151545067e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	5.1257725916998122e-04	1.2998635917696373e+00	1.6933143846184065e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	5.1257725916998122e-04	1.3023400669742722e+00	1.6932980175255710e-02	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5757344742022410e-04	1.0168628357400327e+00	2.3963448336648131e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	4.5757344742022410e-04	1.0199026326630884e+00	2.2914196500093506e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	4.5757344742022410e-04	1.0229314397850899e+00	2.1901571050451953e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	4.5757344742022410e-04	1.0259496432969311e+00	2.0925291371727203e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	4.5757344742022410e-04	1.0289575913155307e+00	1.9985257266630273e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	4.5757344742022410e-04	1.0319555997587568e+00	1.9081541413521669e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	4.5757344742022410e-04	1.0349439570241594e+00	1.8214384792358505e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	4.5757344742022410e-04	1.0379229277676330e+00	1.7384193844186605e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	4.5757344742022410e-04	1.0408927559931436e+00	1.6591538140075128e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	4.5757344742022410e-04	1.0438536676071077e+00	1.5837147221158799e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	4.5757344742022410e-04	1.0468058725511031e+00	1.5121905058213576e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	4.5757344742022410e-04	1.0497495665984165e+00	1.4446840297349614e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	4.5757344742022410e-04	1.0526849328796439e+00	1.3813110155097397e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	4.5757344742022410e-04	1.0556121431877252e+00	1.3221975578424991e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	4.5757344742022410e-04	1.0585313591018040e+00	1.2674765210871622e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	4.5757344742022410e-04	1.0614427329610234e+00	1.2172825966611601e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	4.5757344742022410e-04	1.0643464087130818e+00	1.1717458799783831e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	4.5757344742022410e-04	1.0672425226575293e+00	1.1309839739141968e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	4.5757344742022410e-04	1.0701312041000188e+00	1.0950928508308557e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	4.5757344742022410e-04	1.0730125759307816e+00	1.0641369925877487e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	4.5757344742022410e-04	1.0758867551382476e+00	1.0381396321388859e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	4.5757344742022410e-04	1.0787538532668701e+00	1.0170741636794605e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	4.5757344742022410e-04	1.0816139768267199e+00	1.0008578771484438e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	4.5757344742022410e-04	1.0844672276611866e+00	9.8934903151151159e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	4.5757344742022410e-04	1.0873137032781419e+00	9.8234789274489042e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	4.5757344742022410e-04	1.0901534971491083e+00	9.7960179371995599e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	4.5757344742022410e-04	1.0929866989802939e+00	9.8081366315367503e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	4.5757344742022410e-04	1.0958133949588142e+00	9.8565298037592720e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	4.5757344742022410e-04	1.0986336679769448e+00	9.9376786090536861e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	4.5757344742022410e-04	1.1014475978368565e+00	1.0047969989162882e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	4.5757344742022410e-04	1.1042552614379788e+00	1.0183804350864316e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	4.5757344742022410e-04	1.1070567329488239e+00	1.0341684798687981e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	4.5757344742022410e-04	1.1098520839649069e+00	1.0518284965143681e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	4.5757344742022410e-04	1.1126413836541649e+00	1.0710495584345796e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	4.5757344742022410e-04	1.1154246988911236e+00	1.0915452063010813e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	4.5757344742022410e-04	1.1182020943809063e+00	1.1130546411214751e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	4.5757344742022410e-04	1.1209736327740558e+00	1.1353427204538075e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	4.5757344742022410e-04	1.1237393747730189e+00	1.1581991028004576e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	4.5757344742022410e-04	1.1264993792310658e+00	1.1814368347119717e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	4.5757344742022410e-04	1.1292537032443135e+00	1.2048906146310870e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	4.5757344742022410e-04	1.1320024022374633e+00	1.2284149086250286e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	4.5757344742022410e-04	1.1347455300437943e+00	1.2518820419302235e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	4.5757344742022410e-04	1.1374831389798965e+00	1.2751803488736616e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	4.5757344742022410e-04	1.1402152799155809e+00	1.2982124321621970e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	4.5757344742022410e-04	1.1429420023393577e+00	1.3208935595323722e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	4.5757344742022410e-04	1.1456633544198453e+00	1.3431502097157067e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	4.5757344742022410e-04	1.1483793830634161e+00	1.3649187689899148e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	4.5757344742022410e-04	1.1510901339683814e+00	1.3861443728513822e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	4.5757344742022410e-04	1.1537956516759778e+00	1.4067798834189989e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	4.5757344742022410e-04	1.1564959796183831e+00	1.4267849911872918e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	4.5757344742022410e-04	1.1591911601639970e+00	1.4461254290385762e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	4.5757344742022410e-04	1.1618812346601672e+00	1.4647722865319127e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	4.5757344742022410e-04	1.1645662434735566e+00	1.4827014130855984e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	4.5757344742022410e-04	1.1672462260283061e+00	1.4998928995363838e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	4.5757344742022410e-04	1.1699212208421557e+00	1.5163306285467169e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	4.5757344742022410e-04	1.1725912655606507e+00	1.5320018853474235e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	4.5757344742022410e-04	1.1752563969895715e+00	1.5468970212871148e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	4.5757344742022410e-04	1.1779166511256991e+00	1.5610091635829795e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	4.5757344742022410e-04	1.1805720631860244e+00	1.5743339655094887e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	4.5757344742022410e-04	1.1832226676355013e+00	1.5868693920194896e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	4.5757344742022410e-04	1.1858684982134418e+00	1.5986155364638831e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	4.5757344742022410e-04	1.1885095879586232e+00	1.6095744646675895e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	4.5757344742022410e-04	1.1911459692332018e+00	1.6197500831364790e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	4.5757344742022410e-04	1.1937776737455001e+00	1.6291480286188084e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	4.5757344742022410e-04	1.1964047325717262e+00	1.6377755766335069e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	4.5757344742022410e-04	1.1990271761767068e+00	1.6456415669130683e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	4.5757344742022410e-04	1.2016450344336718e+00	1.6527563439961597e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	4.5757344742022410e-04	1.2042583366431585e+00	1.6591317114522552e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	4.5757344742022410e-04	1.2068671115510787e+00	1.6647808984302671e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	4.5757344742022410e-04	1.2094713873659995e+00	1.6697185374005358e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	4.5757344742022410e-04	1.2120711917756786e+00	1.6739606521091119e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	4.5757344742022410e-04	1.2146665519628956e+00	1.6775246548868070e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	4.5757344742022410e-04	1.2172574946206178e+00	1.6804293525553789e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	4.5757344742022410e-04	1.2198440459665358e+00	1.6826949602530242e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	4.5757344742022410e-04	1.2224262317570038e+00	1.6843431225601717e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	4.5757344742022410e-04	1.2250040773004121e+00	1.6853969413471209e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	4.5757344742022410e-04	1.2275776074700231e+00	1.6858810097879116e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	4.5757344742022410e-04	1.2301468467163008e+00	1.6858214519886384e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	4.5757344742022410e-04	1.2327118190787527e+00	1.6852459676650357e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	4.5757344742022410e-04	1.2352725481973157e+00	1.6841838812730971e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	4.5757344742022410e-04	1.2378290573233046e+00	1.6826661949459230e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	4.5757344742022410e-04	1.2403813693299441e+00	1.6807256445202829e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	4.5757344742022410e-04	1.2429295067225057e+00	1.6783967578489666e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	4.5757344742022410e-04	1.2454734916480685e+00	1.6757159144843707e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	4.5757344742022410e-04	1.2480133459049230e+00	1.6727214056912916e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	4.5757344742022410e-04	1.2505490909516273e+00	1.6694534935958821e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	4.5757344742022410e-04	1.2530807479157464e+00	1.6659544681113050e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	4.5757344742022410e-04	1.2556083376022704e+00	1.6622687000915605e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	4.5757344742022410e-04	1.2581318805017425e+00	1.6584426889659245e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	4.5757344742022410e-04	1.2606513967981012e+00	1.6545251028916113e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	4.5757344742022410e-04	1.2631669063762503e+00	1.6505668092446604e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	4.5757344742022410e-04	1.2656784288293723e+00	1.6466208930524473e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	4.5757344742022410e-04	1.2681859834659901e+00	1.6427426607655834e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	4.5757344742022410e-04	1.2706895893167953e+00	1.6389896265872513e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	4.5757344742022410e-04	1.2731892651412473e+00	1.6354214784345244e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	4.5757344742022410e-04	1.2756850294339566e+00	1.6321000205210243e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	4.5757344742022410e-04	1.2781769004308581e+00	1.6290890895393751e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	4.5757344742022410e-04	1.2806648961151832e+00	1.6264544415078776e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	4.5757344742022410e-04	1.2831490342232486e+00	1.6242636065502893e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	4.5757344742022410e-04	1.2856293322500481e+00	1.6225857092210548e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	4.5757344742022410e-04	1.2881058074546829e+00	1.6214912524895007e-02	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4631559933070614e-04	9.9300507629691093e-01	2.1610358556381000e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	3.4631559933070614e-04	9.9604487321996693e-01	2.0523205729528867e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	3.4631559933070614e-04	9.9907368034196797e-01	1.9471102519163855e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	3.4631559933070614e-04	1.0020918838538091e+00	1.8453769780074059e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	3.4631559933070614e-04	1.0050998318724089e+00	1.7471144074277346e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	3.4631559933070614e-04	1.0080978403156351e+00	1.6523382448121755e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	3.4631559933070614e-04	1.0110861975810379e+00	1.5610873675175127e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	3.4631559933070614e-04	1.0140651683245112e+00	1.4734255414540159e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	3.4631559933070614e-04	1.0170349965500221e+00	1.3894436700763084e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	3.4631559933070614e-04	1.0199959081639862e+00	1.3092624850358781e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	3.4631559933070614e-04	1.0229481131079814e+00	1.2330355139743966e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	3.4631559933070614e-04	1.0258918071552949e+00	1.1609520327687518e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	3.4631559933070614e-04	1.0288271734365224e+00	1.0932395079651451e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	3.4631559933070614e-04	1.0317543837446037e+00	1.0301647452557242e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	3.4631559933070614e-04	1.0346735996586824e+00	9.7203258500913898e-03	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	3.4631559933070614e-04	1.0375849735179019e+00	9.1918057558888645e-03	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	3.4631559933070614e-04	1.0404886492699603e+00	8.7196774625933251e-03	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	3.4631559933070614e-04	1.0433847632144075e+00	8.3075565613385197e-03	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	3.4631559933070614e-04	1.0462734446568969e+00	7.9588068857399247e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	3.4631559933070614e-04	1.0491548164876601e+00	7.6761843272380127e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	3.4631559933070614e-04	1.0520289956951261e+00	7.4614391828360053e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	3.4631559933070614e-04	1.0548960938237486e+00	7.3149464965238760e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	3.4631559933070614e-04	1.0577562173835984e+00	7.2354520290196693e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	3.4631559933070614e-04	1.0606094682180649e+00	7.2200092484403875e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	3.4631559933070614e-04	1.0634559438350204e+00	7.2641365160696202e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	3.4631559933070614e-04	1.0662957377059865e+00	7.3621611709365079e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	3.4631559933070614e-04	1.0691289395371719e+00	7.5076683841646527e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	3.4631559933070614e-04	1.0719556355156927e+00	7.6939586594912488e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	3.4631559933070614e-04	1.0747759085338231e+00	7.9144379837019618e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	3.4631559933070614e-04	1.0775898383937348e+00	8.1629014665571039e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	3.4631559933070614e-04	1.0803975019948571e+00	8.4337058042012174e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	3.4631559933070614e-04	1.0831989735057024e+00	8.7218477658757357e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	3.4631559933070614e-04	1.0859943245217853e+00	9.0229743720993457e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	3.4631559933070614e-04	1.0887836242110436e+00	9.3333497229878826e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	3.4631559933070614e-04	1.0915669394480016e+00	9.6497983940672383e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	3.4631559933070614e-04	1.0943443349377848e+00	9.9696393463457270e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	3.4631559933070614e-04	1.0971158733309343e+00	1.0290619114780896e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	3.4631559933070614e-04	1.0998816153298974e+00	1.0610849188164779e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	3.4631559933070614e-04	1.1026416197879443e+00	1.0928749913620124e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	3.4631559933070614e-04	1.1053959438011920e+00	1.1243001671152766e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	3.4631559933070614e-04	1.1081446427943416e+00	1.1552503167433035e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	3.4631559933070614e-04	1.1108877706006726e+00	1.1856336247227641e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	3.4631559933070614e-04	1.1136253795367750e+00	1.2153736438918303e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	3.4631559933070614e-04	1.1163575204724590e+00	1.2444068420204830e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	3.4631559933070614e-04	1.1190842428962360e+00	1.2726805638169457e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	3.4631559933070614e-04	1.1218055949767238e+00	1.3001513400901896e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	3.4631559933070614e-04	1.1245216236202944e+00	1.3267834851361507e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	3.4631559933070614e-04	1.1272323745252599e+00	1.3525479325225645e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	3.4631559933070614e-04	1.1299378922328560e+00	1.3774212677059590e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	3.4631559933070614e-04	1.1326382201752616e+00	1.4013849231044971e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	3.4631559933070614e-04	1.1353334007208753e+00	1.4244245073509161e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	3.4631559933070614e-04	1.1380234752170457e+00	1.4465292455434717e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	3.4631559933070614e-04	1.1407084840304347e+00	1.4676915115195595e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	3.4631559933070614e-04	1.1433884665851848e+00	1.4879064366292971e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	3.4631559933070614e-04	1.1460634613990341e+00	1.5071715823047102e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	3.4631559933070614e-04	1.1487335061175292e+00	1.5254866660205035e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	3.4631559933070614e-04	1.1513986375464502e+00	1.5428533321131456e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	3.4631559933070614e-04	1.1540588916825778e+00	1.5592749604498567e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	3.4631559933070614e-04	1.1567143037429022e+00	1.5747565071821248e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	3.4631559933070614e-04	1.1593649081923796e+00	1.5893043728327651e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	3.4631559933070614e-04	1.1620107387703200e+00	1.6029262937950633e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	3.4631559933070614e-04	1.1646518285155012e+00	1.6156312540025558e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	3.4631559933070614e-04	1.1672882097900803e+00	1.6274294140862886e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	3.4631559933070614e-04	1.1699199143023780e+00	1.6383320557963685e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	3.4631559933070614e-04	1.1725469731286045e+00	1.6483515398437006e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	3.4631559933070614e-04	1.1751694167335851e+00	1.6575012756310851e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	3.4631559933070614e-04	1.1777872749905502e+00	1.6657957016028731e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	3.4631559933070614e-04	1.1804005772000363e+00	1.6732502751564571e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	3.4631559933070614e-04	1.1830093521079570e+00	1.6798814712374429e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	3.4631559933070614e-04	1.1856136279228777e+00	1.6857067888865002e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	3.4631559933070614e-04	1.1882134323325571e+00	1.6907447651259764e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	3.4631559933070614e-04	1.1908087925197739e+00	1.6950149956727941e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	3.4631559933070614e-04	1.1933997351774956e+00	1.6985381620410099e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	3.4631559933070614e-04	1.1959862865234141e+00	1.7013360646576704e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	3.4631559933070614e-04	1.1985684723138821e+00	1.7034316616599706e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	3.4631559933070614e-04	1.2011463178572905e+00	1.7048491130689104e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	3.4631559933070614e-04	1.2037198480269016e+00	1.7056138300504457e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	3.4631559933070614e-04	1.2062890872731793e+00	1.7057525289720477e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	3.4631559933070614e-04	1.2088540596356310e+00	1.7052932899490347e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	3.4631559933070614e-04	1.2114147887541942e+00	1.7042656195433138e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	3.4631559933070614e-04	1.2139712978801829e+00	1.7027005172301449e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	3.4631559933070614e-04	1.2165236098868226e+00	1.7006305451849637e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	3.4631559933070614e-04	1.2190717472793839e+00	1.6980899008601422e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	3.4631559933070614e-04	1.2216157322049472e+00	1.6951144917197708e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	3.4631559933070614e-04	1.2241555864618010e+00	1.6917420113788838e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	3.4631559933070614e-04	1.2266913315085060e+00	1.6880120162497913e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	3.4631559933070614e-04	1.2292229884726251e+00	1.6839660016324490e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	3.4631559933070614e-04	1.2317505781591485e+00	1.6796474759975338e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	3.4631559933070614e-04	1.2342741210586206e+00	1.6751020320004934e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	3.4631559933070614e-04	1.2367936373549797e+00	1.6703774125347265e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	3.4631559933070614e-04	1.2393091469331290e+00	1.6655235698837017e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	3.4631559933070614e-04	1.2418206693862508e+00	1.6605927157706434e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	3.4631559933070614e-04	1.2443282240228684e+00	1.6556393598380310e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	3.4631559933070614e-04	1.2468318298736734e+00	1.6507203338246131e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	3.4631559933070614e-04	1.2493315056981256e+00	1.6458947984590310e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	3.4631559933070614e-04	1.2518272699908350e+00	1.6412242298704610e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	3.4631559933070614e-04	1.2543191409877361e+00	1.6367723821475898e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	3.4631559933070614e-04	1.2568071366720617e+00	1.6326052225776749e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	3.4631559933070614e-04	1.2592912747801266e+00	1.6287908360939976e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	3.4631559933070614e-04	1.2617715728069265e+00	1.6253992955772251e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	3.4631559933070614e-04	1.2642480480115617e+00	1.6225024949230317e-02	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
9.6342394305546053e-01	9.5798579960505847e-01	9.5999088058410875e-01	9.5530104375850222e-01	9.6151892150236673e-01	9.5678353479913347e-01	9.5431593280124427e-01	9.5832345129134899e-01	9.7098255156029289e-01	9.6125982346337135e-01	9.6189822951849024e-01	9.6615240460031948e-01	9.5148209140892415e-01	9.6757837572491190e-01	9.6819296676860533e-01	

#ae#Y_extr
9.6101266336280933e-01	2.0057069731160712e-02	

#CH2_RED(smart_print)
0.87(37)	



==> QCDQED/Data/fit_Lla/GeV/fit/M_p.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 6
Simultaneous fit of M_p

[The fit converged for all jkf indices]
----------

#jkf#M0
9.2331348376446298e-01	9.1425751191996030e-01	9.1455179499137729e-01	9.1044715874051263e-01	9.1714377513791623e-01	9.1294008740393950e-01	9.0355647062650635e-01	9.1407081691551850e-01	9.3739467952949129e-01	9.2054403366523219e-01	9.1960461284402384e-01	9.2957974036504099e-01	9.0635779341336742e-01	9.3102845293615799e-01	9.3535153100602630e-01	

#ae#M0
9.1934279621730219e-01	3.6916416808153885e-02	

#jkf#c_L
-8.2098904210414769e+00	-8.2384644902666917e+00	-1.0996455819578216e+01	-7.0474478390669448e+00	-8.7734098763917476e+00	-1.0495789440084250e+01	-8.3147001088181085e+00	-6.6707925849124496e+00	-4.2461311758675295e+00	-4.7611216097230269e+00	-8.8248742810634369e+00	-6.0861918523482004e+00	-8.4465229176697001e+00	-6.0121256874348283e+00	-8.7557274344555562e+00	

#ae#c_L
-7.7253097025814776e+00	6.9124695320565515e+00	

#jkf#c_L32
2.1621300908208788e+01	2.1600764299820348e+01	2.6245254132670393e+01	1.9589023122108667e+01	2.2552020094443037e+01	2.5056923848029101e+01	2.1809323819474979e+01	1.9434247306951008e+01	1.4528664734044995e+01	1.5967234989742900e+01	2.3416575458921685e+01	1.7737587574179056e+01	2.3104155849018138e+01	1.7114033439582574e+01	2.2103638790811502e+01	

#ae#c_L32
2.0792049891200477e+01	1.2066951099784099e+01	

#jkf#c_l
6.4361015634287666e+00	7.2885950094200949e+00	7.6158066822439885e+00	7.6281819545382339e+00	7.3609111871065780e+00	7.3853629741751439e+00	9.0489594149356591e+00	7.4228346028161560e+00	5.0287441679394806e+00	6.9396559575576839e+00	6.6000681466153637e+00	5.6818740685484848e+00	7.6416374931390427e+00	5.5021213196807706e+00	4.8389790841700897e+00	

#ae#c_l
6.8279889084210357e+00	4.1552403919414953e+00	

#jkf#c_a2
3.0226174446929748e+00	3.3050197298147359e+00	3.1956772382497576e+00	3.3047433532407697e+00	3.0634039345964101e+00	3.2698742327149670e+00	3.0230955337362229e+00	3.3265933086651480e+00	3.2829807939342825e+00	2.8532172202348014e+00	3.0564080719964668e+00	3.5694648593162377e+00	3.4014800863200936e+00	3.0254835935350832e+00	3.1758346211178683e+00	

#ae#c_a2
3.1917262681443881e+00	6.6878390144922206e-01	

#jkf#cl_32
-3.8806499020990946e+00	-6.4161233532616997e+00	-7.1115311765805762e+00	-7.4415175808255825e+00	-6.9521070863865058e+00	-6.6076868612687640e+00	-1.2265605796049021e+01	-7.0368078880731568e+00	-2.4412881194555500e-01	-5.9510282722361332e+00	-4.0608958956789873e+00	-2.2516700113132115e+00	-7.3296057780667674e+00	-8.9306602948945346e-01	1.3660093570637386e+00	

#ae#cl_32
-5.1384276724140516e+00	1.2651801899643045e+01	

#jkf#CH2_RED
9.0586560386494341e-01	8.5043733304146107e-01	8.2275004763467940e-01	8.8667579027339516e-01	9.6738769847332140e-01	7.2247751767071389e-01	9.2306671257081951e-01	9.4778878015527723e-01	7.9246620431214632e-01	1.0889587744441513e+00	9.7082086675301815e-01	8.8228291182402463e-01	7.1751827237664789e-01	9.9650962046696534e-01	1.0007760109713379e+00	

#ae#CH2_RED
8.9838547632219334e-01	3.7768622189812973e-01	

#jkf#data_x_1
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.4096823539709911e-02	5.4053532380173075e-02	5.4134305271794095e-02	5.3847982647270379e-02	5.3714375646395147e-02	5.4036674545058561e-02	5.3948426600816030e-02	5.3542608490842025e-02	5.3799681407218455e-02	5.3950511680314638e-02	5.3810795668788235e-02	5.4199928916435443e-02	5.4151500474367877e-02	5.3544422263461844e-02	5.3783132027534021e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_2
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4230646655398516e-02	1.4337328559621016e-02	1.4202793571311705e-02	1.4202157674695046e-02	1.4166281241027177e-02	1.4279644765484781e-02	1.3974407869206153e-02	1.4303533414362843e-02	1.4061291695178692e-02	1.4101824364120670e-02	1.4166004206961760e-02	1.4271500192710361e-02	1.4090488148997108e-02	1.4214797723587139e-02	1.4199707095560659e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_3
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
2.1217536798857212e-02	2.1338934048832772e-02	2.1511067742200875e-02	2.1548301305109943e-02	2.1190858055582646e-02	2.1454194614923462e-02	2.1237157563077279e-02	2.1190981869138713e-02	2.1384047684624662e-02	2.1425545371753698e-02	2.1321031221249630e-02	2.1109130385907605e-02	2.1283813732775471e-02	2.1378178925587944e-02	2.1439727102088552e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_4
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.0608189531361711e-02	2.0860814771380781e-02	2.0687545419015629e-02	2.0825983989653359e-02	2.0431341365379663e-02	2.0414617418970351e-02	2.0672754388777432e-02	2.0784025379367462e-02	2.0651001496230927e-02	2.0792357661023934e-02	2.0848006816533721e-02	2.0817662777471393e-02	2.0605586932019880e-02	2.0882464964142922e-02	2.0602647747338623e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_5
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9994193594876461e-02	2.0173155256174736e-02	2.0120772578515040e-02	2.0110527920087860e-02	2.0076244897484184e-02	2.0036516306608711e-02	2.0076449951700479e-02	2.0162452423018937e-02	2.0004030068781275e-02	2.0077696517227867e-02	1.9908467437411235e-02	1.9758385764135786e-02	2.0076231495913897e-02	1.9946673590493361e-02	2.0146726246600150e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_6
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9544870462271768e-02	1.9512654185048946e-02	1.9615654246065786e-02	1.9709310058084899e-02	1.9640271132150146e-02	1.9614299933741874e-02	1.9644788768264542e-02	1.9590339330152216e-02	1.9574771320334867e-02	1.9544339526883951e-02	1.9633774226211580e-02	1.9714275686347319e-02	1.9585828882176280e-02	1.9618946369193140e-02	1.9613845355754798e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_7
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9470024743499324e-02	1.9303456512829536e-02	1.9293530065814499e-02	1.9539684890219528e-02	1.9410779744846490e-02	1.9377875444638266e-02	1.9413421320932905e-02	1.9359764953850968e-02	1.9364499231773726e-02	1.9474101372616154e-02	1.9077781994730827e-02	1.9266031045239079e-02	1.9557924184421299e-02	1.9366514391878371e-02	1.9353412654671803e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_8
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5705371832024336e-02	2.5757172719468771e-02	2.5644843156074022e-02	2.5671187674919958e-02	2.5654914543754487e-02	2.5780655100753745e-02	2.5542575312811858e-02	2.5668936220469368e-02	2.5866287962164558e-02	2.5742055564126044e-02	2.5699071693031685e-02	2.5766980044309135e-02	2.5693942267984014e-02	2.5671332711864843e-02	2.5587938999895705e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_9
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.2852535134753363e-02	3.2543120914188720e-02	3.2729259618814371e-02	3.3168337378422709e-02	3.2768585401916753e-02	3.2912141820177147e-02	3.2392130573283669e-02	3.2715975189385002e-02	3.2976684161163450e-02	3.2819880346309935e-02	3.2976998401275520e-02	3.2509874790042553e-02	3.2667116962498827e-02	3.2861005299549106e-02	3.3008687770749563e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_10
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.3607358838372273e-02	4.3892880764624824e-02	4.3852221538210785e-02	4.3889087044906204e-02	4.3373356794470498e-02	4.3741663013584779e-02	4.3876889113383825e-02	4.3649115921618728e-02	4.3767399085678046e-02	4.3787982153495865e-02	4.3828749572866511e-02	4.3859517412444302e-02	4.3586261349119033e-02	4.3789158067236995e-02	4.3645940985547124e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_11
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2896636478347778e-02	1.2857521445163486e-02	1.2734549233625155e-02	1.2792126373592394e-02	1.2710171389466739e-02	1.2679814927858142e-02	1.2689401562043189e-02	1.2803245497434727e-02	1.2761073498920351e-02	1.2803656484771098e-02	1.2764189052476782e-02	1.2833899180847218e-02	1.2636402843404997e-02	1.2645344486302515e-02	1.2755317399816946e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_12
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9033489182942277e-02	1.9033057792408915e-02	1.8960354087090021e-02	1.9142482519123195e-02	1.9073623318048568e-02	1.9079464652406085e-02	1.9191111495671508e-02	1.8979402484017908e-02	1.8842665213377133e-02	1.9082274116694616e-02	1.9119105967089420e-02	1.9059425309656139e-02	1.9051296744189997e-02	1.9115120444460856e-02	1.9208719527071514e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_13
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1968758553285945e-02	3.1968863369501131e-02	3.1869460920949721e-02	3.1759149579557736e-02	3.1787598260093135e-02	3.1879985050679162e-02	3.1730025397486719e-02	3.1843817765474305e-02	3.1718286796936078e-02	3.2115029146334483e-02	3.1851617253171656e-02	3.2026753443815191e-02	3.1851690996649765e-02	3.1735135900982765e-02	3.2008838677966910e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_14
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.5234977244409683e-02	4.4951831508560247e-02	4.5040314149733744e-02	4.5114333935207050e-02	4.4874662295209714e-02	4.5005678808674378e-02	4.5272717042266993e-02	4.5289579963911163e-02	4.5258726401514848e-02	4.5192490331558970e-02	4.4861102685859050e-02	4.5041108510652149e-02	4.4929637527266954e-02	4.5091947786221276e-02	4.5067322979037400e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_15
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.1904305752710121e-02	5.2407937952566958e-02	5.2022639617759117e-02	5.2235567877340704e-02	5.2291846401939721e-02	5.1642724664339307e-02	5.1791155674145474e-02	5.2150706871205078e-02	5.1812033535920149e-02	5.1859738524764942e-02	5.1403915804319966e-02	5.2361924938430449e-02	5.2442593540148782e-02	5.1940245129641141e-02	5.1930659478532398e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_16
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9421871171898271e-03	7.9771692836506994e-03	8.0703948743528937e-03	7.9669971983197911e-03	8.0196232631755716e-03	7.9682464741488816e-03	7.9707267866642832e-03	8.0757065795249924e-03	8.1333483744479435e-03	8.0293060992997559e-03	8.0244448661779579e-03	7.9536643886034125e-03	7.9196110183667977e-03	7.9315191900569196e-03	8.0564188751690614e-03	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_17
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2078762885482909e-02	1.1914016590749192e-02	1.2052048325768082e-02	1.1927905034484682e-02	1.2059209622801780e-02	1.2028245856043021e-02	1.2081636573637311e-02	1.2034628228932965e-02	1.1918661561851618e-02	1.1930642684780571e-02	1.1954097715548596e-02	1.1947842777263573e-02	1.1990971268073743e-02	1.1981383284918649e-02	1.1959548939059716e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_18
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1437406408974579e-02	2.1224427618166626e-02	2.1019449074922571e-02	2.1277925110582269e-02	2.1345558130570392e-02	2.1217058070132702e-02	2.1161005580534305e-02	2.1275473109870408e-02	2.1234754180685503e-02	2.1177445136879622e-02	2.1267521133523100e-02	2.1205867798365856e-02	2.1131027487373843e-02	2.1172161556450179e-02	2.1211863105224743e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_y
1.2966486257709366e+00	1.3000041790306016e+00	1.3053899639211171e+00	1.3007386957668108e+00	1.2928775660110534e+00	1.2976048110798124e+00	1.3011511258341260e+00	1.3016989527166327e+00	1.2987020484904905e+00	1.2900086303081912e+00	1.2949511735935031e+00	1.2986483488360658e+00	1.3002140984871384e+00	1.2959565130157642e+00	1.2962239327961911e+00	
1.1091706777552155e+00	1.1156989576084615e+00	1.1213802491489790e+00	1.1104031981736864e+00	1.1090649909562769e+00	1.1121735376252857e+00	1.1058294134625517e+00	1.1133252593086167e+00	1.1102129240677887e+00	1.1023915855975612e+00	1.1110486346375295e+00	1.1160396316669086e+00	1.1100241974252034e+00	1.1000935521578321e+00	1.1092124796014873e+00	
1.2115012426998095e+00	1.2133163603950665e+00	1.2195808878441516e+00	1.2160910100777806e+00	1.2126796134494868e+00	1.2091463511303766e+00	1.2173431191430222e+00	1.2204430548296388e+00	1.2108823101141570e+00	1.2139043473212194e+00	1.2217183941217793e+00	1.2161693725620069e+00	1.2234337821463255e+00	1.2028223282973285e+00	1.2115466089542779e+00	
1.1648778900859895e+00	1.1681038691503125e+00	1.1713368208858834e+00	1.1680337491404733e+00	1.1715408074497051e+00	1.1750027758010391e+00	1.1654530079153194e+00	1.1653479768864918e+00	1.1716263409677992e+00	1.1539776930303574e+00	1.1550861192227877e+00	1.1622250771531726e+00	1.1687982526706029e+00	1.1635450783833785e+00	1.1571291111374991e+00	
1.1387511133892423e+00	1.1429890085236074e+00	1.1425621926927652e+00	1.1455853364689128e+00	1.1454014331944329e+00	1.1421656699420217e+00	1.1462559597672519e+00	1.1451166860699327e+00	1.1445407599439048e+00	1.1373957353541839e+00	1.1410475376623257e+00	1.1466957680190917e+00	1.1445913443328037e+00	1.1390296835577565e+00	1.1420356483243863e+00	
1.1159781952739736e+00	1.1164958458185268e+00	1.1239919208983522e+00	1.1178608478118965e+00	1.1162319415610285e+00	1.1190292232111188e+00	1.1200584188923068e+00	1.1207622801429213e+00	1.1171182180791837e+00	1.1137370022534661e+00	1.1135764321785837e+00	1.1194334803157711e+00	1.1184743142350999e+00	1.1115244108573306e+00	1.1129813548968566e+00	
1.1415066246433281e+00	1.1494695682958298e+00	1.1486662406951511e+00	1.1467812190022280e+00	1.1449907219725195e+00	1.1440919474460585e+00	1.1474027600738463e+00	1.1481471577195024e+00	1.1446997050540864e+00	1.1438972769579030e+00	1.1425794752164582e+00	1.1519768043425640e+00	1.1448919326302605e+00	1.1419657987850482e+00	1.1419318633417193e+00	
1.1573636549893367e+00	1.1657879509739582e+00	1.1692798952651076e+00	1.1679678699641358e+00	1.1637065808150227e+00	1.1687840693482747e+00	1.1626792985580428e+00	1.1689922523684222e+00	1.1594574092876297e+00	1.1559713488601566e+00	1.1558138161381524e+00	1.1611019963706659e+00	1.1626169200108298e+00	1.1594256771165221e+00	1.1585936711573976e+00	
1.1908579038881568e+00	1.1947624524725435e+00	1.1991774291783015e+00	1.1971941082301485e+00	1.1921951732672720e+00	1.1904859597045574e+00	1.2030799922581497e+00	1.2054398602604306e+00	1.1925006274320482e+00	1.1900965285934040e+00	1.1911439528693921e+00	1.2006672997137775e+00	1.1964896749264402e+00	1.1886041007035735e+00	1.1861245628957291e+00	
1.2443422703827205e+00	1.2525514355617426e+00	1.2559131840584470e+00	1.2555785433025191e+00	1.2498984491535894e+00	1.2516858292408850e+00	1.2532721372123423e+00	1.2537060670266567e+00	1.2460508933618790e+00	1.2438207788445830e+00	1.2439505230283980e+00	1.2505908494410110e+00	1.2543984494316498e+00	1.2439872418991536e+00	1.2456237291406576e+00	
1.1120866775811675e+00	1.1235377267374953e+00	1.1216572560439608e+00	1.1133255996902514e+00	1.1166951118350292e+00	1.1216352623331591e+00	1.1133609399876092e+00	1.1190642476713042e+00	1.1079739720954112e+00	1.1134927807483137e+00	1.1166139561724384e+00	1.1170872496397646e+00	1.1101071607949329e+00	1.1096346087606643e+00	1.1096636682580874e+00	
1.1293539188528989e+00	1.1330729494415954e+00	1.1312416060502226e+00	1.1314068375470097e+00	1.1266777370470680e+00	1.1278759020833513e+00	1.1316041489600854e+00	1.1315388403310938e+00	1.1279123325537543e+00	1.1234026965264670e+00	1.1224948524120228e+00	1.1338909605942742e+00	1.1270735594225563e+00	1.1240434868315046e+00	1.1251540382871170e+00	
1.1960945575075101e+00	1.1999010460536648e+00	1.2027503930194601e+00	1.1991006668980888e+00	1.1972829723221117e+00	1.1967776133565906e+00	1.1995185209708146e+00	1.2030250695730509e+00	1.1944044298969596e+00	1.1924099453805797e+00	1.1968431477224599e+00	1.1992088518145085e+00	1.1972953139685532e+00	1.1939251729072420e+00	1.1930070348405724e+00	
1.2362787044480894e+00	1.2396427521872784e+00	1.2440610969158519e+00	1.2410899704065261e+00	1.2382247209271215e+00	1.2389019347723094e+00	1.2404112466244313e+00	1.2400502773631683e+00	1.2311974033781992e+00	1.2343598661898605e+00	1.2358241163772445e+00	1.2348471370594944e+00	1.2370442932491428e+00	1.2331619715937683e+00	1.2339210692982163e+00	
1.2666280114174895e+00	1.2755881796081503e+00	1.2711882850788507e+00	1.2751941420379114e+00	1.2693556438755869e+00	1.2655789880812829e+00	1.2666316674007090e+00	1.2754583429163164e+00	1.2697856996265890e+00	1.2713458075422406e+00	1.2694458804393676e+00	1.2717737921711116e+00	1.2732928027902881e+00	1.2713166959139770e+00	1.2666203643300509e+00	
1.0462831831148862e+00	1.0471614424381357e+00	1.0509307298985948e+00	1.0452057552262919e+00	1.0490181601571325e+00	1.0486901099605939e+00	1.0445941261406388e+00	1.0485204495985025e+00	1.0532080171362883e+00	1.0369939092792104e+00	1.0475377710162705e+00	1.0549317670672302e+00	1.0490912945256332e+00	1.0467700761122094e+00	1.0500603212399644e+00	
1.0946652750305952e+00	1.0876763207068876e+00	1.0987816618707731e+00	1.0919944285715923e+00	1.0974756291143162e+00	1.0890591543227772e+00	1.0985592109109774e+00	1.0962989118228748e+00	1.0894397908366920e+00	1.0956720827142010e+00	1.0904997194093151e+00	1.0896808472367132e+00	1.0886420210499832e+00	1.0904306789892313e+00	1.0946973686814192e+00	
1.0914999891339283e+00	1.0969478006278530e+00	1.0989491837507182e+00	1.0946615375230644e+00	1.0947381901055757e+00	1.0964051311959329e+00	1.0998972420142734e+00	1.0949300325993130e+00	1.0938818469616991e+00	1.0918079233521125e+00	1.0935229789756331e+00	1.0929930959953831e+00	1.0932298482579990e+00	1.0885177936961548e+00	1.0872855297221493e+00	

#plot#xiexiyeyytheyth
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2980545777105623e+00	1.3806012088425213e-02	1.2949392051376425e+00	1.1169059625984346e-02	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1104046192795589e+00	1.9046984133280792e-02	1.1176624141094929e+00	1.1304308838291057e-02	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2147052522057618e+00	1.9483569543056318e-02	1.2135707130361157e+00	1.7495703063178752e-02	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1654723046587208e+00	2.2630172591057599e-02	1.1674368578865346e+00	1.2419624493549913e-02	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1429442584828413e+00	1.0445641997525497e-02	1.1409346026094018e+00	1.1633483803599357e-02	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1171502590950941e+00	1.2043755425102607e-02	1.1345126021859517e+00	1.1755235624209140e-02	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1455332730784336e+00	1.1245906212745226e-02	1.1326813270356217e+00	1.1476844706096197e-02	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1625028274149103e+00	1.7267079987187038e-02	1.1662707135525667e+00	1.2627693567238441e-02	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1945879750929282e+00	2.0233358202169257e-02	1.2059690733429953e+00	1.1541965663276782e-02	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2496913587390825e+00	1.6616939620687391e-02	1.2505938623195016e+00	1.2410860457204480e-02	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.1150624145566395e+00	1.7665251292567082e-02	1.1112593694064075e+00	1.0193246338390872e-02	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.1284495911294015e+00	1.3129335898532477e-02	1.1286388232580804e+00	9.4379820122882426e-03	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.1974363157488113e+00	1.1626417577699062e-02	1.1820300294088102e+00	1.2625838043979447e-02	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.2372677707193802e+00	1.2594225446726962e-02	1.2427308463732591e+00	1.3466790150147527e-02	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	1.2706136202153280e+00	1.2056796159857138e-02	1.2713097711582755e+00	1.2063361574874290e-02	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.0479331408607724e+00	1.4867565615088816e-02	1.0601716613662180e+00	8.8982827925255647e-03	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.0929048734178897e+00	1.3944043663256507e-02	1.0702546907066315e+00	7.0161939159617765e-03	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.0939512082607861e+00	1.2356926684468507e-02	1.1079413313618292e+00	9.9182352641172845e-03	

#plot#xiexiytheyth#L=inf
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2986769448727467e+00	1.7137790291867593e-02	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1056432400692888e+00	1.1600045411893701e-02	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1425788576040801e+00	1.2142763796085332e-02	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1393292339556309e+00	1.1994433193792457e-02	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1360028667590407e+00	1.2214331076178550e-02	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1337692603831506e+00	1.2005886714148097e-02	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1325680244956497e+00	1.1556596752426004e-02	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1645625366332746e+00	1.3494474585484294e-02	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1995718713828407e+00	1.4397580514781076e-02	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2518456558460109e+00	1.6868037760983900e-02	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.0840268113602110e+00	9.5182573060981525e-03	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.1168865988032699e+00	1.0041701303830320e-02	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.1809985669059577e+00	1.4735366682357715e-02	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.2440108591117289e+00	1.5782079510493353e-02	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	1.2759732687099761e+00	1.7159228898458587e-02	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.0349871902402170e+00	9.8428764723647137e-03	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.0563660603381975e+00	7.3138485080893427e-03	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.1043004109448122e+00	1.0661880801431316e-02	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.5897715813202622e-01	1.9979809451305175e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	0.0000000000000000e+00	9.6203772543142363e-01	1.8931234205316675e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	0.0000000000000000e+00	9.6508630100785131e-01	1.7921685871571329e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	0.0000000000000000e+00	9.6812330626058674e-01	1.6951473069106222e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	0.0000000000000000e+00	9.7114912104378970e-01	1.6021208047553120e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	0.0000000000000000e+00	9.7416409007703575e-01	1.5131821745559833e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	0.0000000000000000e+00	9.7716852805060084e-01	1.4284583594584654e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	0.0000000000000000e+00	9.8016272374861735e-01	1.3481123248738873e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	0.0000000000000000e+00	9.8314694342048869e-01	1.2723450100709584e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	0.0000000000000000e+00	9.8612143356814341e-01	1.2013964405818874e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	0.0000000000000000e+00	9.8908642327318474e-01	1.1355451082468182e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	0.0000000000000000e+00	9.9204212615722520e-01	1.0751044045285525e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	0.0000000000000000e+00	9.9498874204657251e-01	1.0204146031804352e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	0.0000000000000000e+00	9.9792645839624416e-01	9.7182878874513788e-03	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	0.0000000000000000e+00	1.0008554515162853e+00	9.2969146672455087e-03	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	0.0000000000000000e+00	1.0037758876343468e+00	8.9430965487758019e-03	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	0.0000000000000000e+00	1.0066879238215991e+00	8.6591819475453132e-03	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	0.0000000000000000e+00	1.0095917088037956e+00	8.4464358155359204e-03	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	0.0000000000000000e+00	1.0124873836751718e+00	8.3047291197984839e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	0.0000000000000000e+00	1.0153750825296570e+00	8.2323527068276642e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	0.0000000000000000e+00	1.0182549330213213e+00	8.2260099129998366e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	0.0000000000000000e+00	1.0211270568639417e+00	8.2809994883314662e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	0.0000000000000000e+00	1.0239915702779343e+00	8.3915505371678183e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	0.0000000000000000e+00	1.0268485843915822e+00	8.5512364266709159e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	0.0000000000000000e+00	1.0296982056023878e+00	8.7533879771087737e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	0.0000000000000000e+00	1.0325405359035162e+00	8.9914447173614458e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	0.0000000000000000e+00	1.0353756731795427e+00	9.2592128909361106e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	0.0000000000000000e+00	1.0382037114751190e+00	9.5510263867887926e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	0.0000000000000000e+00	1.0410247412396705e+00	9.8618244806525004e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	0.0000000000000000e+00	1.0438388495508011e+00	1.0187167601026604e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	0.0000000000000000e+00	1.0466461203187323e+00	1.0523212311813633e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	0.0000000000000000e+00	1.0494466344737969e+00	1.0866662960285638e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	0.0000000000000000e+00	1.0522404701387549e+00	1.1214712658602443e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	0.0000000000000000e+00	1.0550277027874682e+00	1.1564981912884239e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	0.0000000000000000e+00	1.0578084053913024e+00	1.1915459836154135e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	0.0000000000000000e+00	1.0605826485544398e+00	1.2264450518605296e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	0.0000000000000000e+00	1.0633505006391688e+00	1.2610525603784827e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	0.0000000000000000e+00	1.0661120278820777e+00	1.2952483207334121e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	0.0000000000000000e+00	1.0688672945019915e+00	1.3289312816671851e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	0.0000000000000000e+00	1.0716163628003854e+00	1.3620165573855647e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	0.0000000000000000e+00	1.0743592932549386e+00	1.3944329264290546e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	0.0000000000000000e+00	1.0770961446068212e+00	1.4261207341811074e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	0.0000000000000000e+00	1.0798269739422397e+00	1.4570301372840735e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	0.0000000000000000e+00	1.0825518367687208e+00	1.4871196353151556e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	0.0000000000000000e+00	1.0852707870865614e+00	1.5163548425674727e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	0.0000000000000000e+00	1.0879838774558310e+00	1.5447074599234618e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	0.0000000000000000e+00	1.0906911590592789e+00	1.5721544132425099e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	0.0000000000000000e+00	1.0933926817614565e+00	1.5986771302893391e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	0.0000000000000000e+00	1.0960884941643492e+00	1.6242609330068328e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	0.0000000000000000e+00	1.0987786436597760e+00	1.6488945259527141e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	0.0000000000000000e+00	1.1014631764787919e+00	1.6725695650616792e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	0.0000000000000000e+00	1.1041421377383149e+00	1.6952802936597598e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	0.0000000000000000e+00	1.1068155714851684e+00	1.7170232349382822e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	0.0000000000000000e+00	1.1094835207377280e+00	1.7377969319688089e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	0.0000000000000000e+00	1.1121460275253308e+00	1.7576017278809804e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	0.0000000000000000e+00	1.1148031329256043e+00	1.7764395800908703e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	0.0000000000000000e+00	1.1174548770998518e+00	1.7943139035081167e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	0.0000000000000000e+00	1.1201012993266195e+00	1.8112294385060977e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	0.0000000000000000e+00	1.1227424380335735e+00	1.8271921401460826e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	0.0000000000000000e+00	1.1253783308277814e+00	1.8422090857293984e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	0.0000000000000000e+00	1.1280090145245110e+00	1.8562883982342192e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	0.0000000000000000e+00	1.1306345251746299e+00	1.8694391835947771e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	0.0000000000000000e+00	1.1332548980906998e+00	1.8816714801132409e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	0.0000000000000000e+00	1.1358701678718364e+00	1.8929962185728556e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	0.0000000000000000e+00	1.1384803684274165e+00	1.9034251918524744e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	0.0000000000000000e+00	1.1410855329996925e+00	1.9129710330372814e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	0.0000000000000000e+00	1.1436856941853877e+00	1.9216472011828391e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	0.0000000000000000e+00	1.1462808839563206e+00	1.9294679740269639e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	0.0000000000000000e+00	1.1488711336791202e+00	1.9364484470580649e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	0.0000000000000000e+00	1.1514564741340823e+00	1.9426045384454482e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	0.0000000000000000e+00	1.1540369355332110e+00	1.9479529994165381e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	0.0000000000000000e+00	1.1566125475374942e+00	1.9525114297345204e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	0.0000000000000000e+00	1.1591833392734532e+00	1.9562982979822282e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	0.0000000000000000e+00	1.1617493393490026e+00	1.9593329664051203e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	0.0000000000000000e+00	1.1643105758686603e+00	1.9616357200984764e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	0.0000000000000000e+00	1.1668670764481397e+00	1.9632278003510063e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	0.0000000000000000e+00	1.1694188682283582e+00	1.9641314419739341e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	0.0000000000000000e+00	1.1719659778888873e+00	1.9643699144530728e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	0.0000000000000000e+00	1.1745084316608772e+00	1.9639675667622172e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	0.0000000000000000e+00	1.1770462553394778e+00	1.9629498756686865e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	0.0000000000000000e+00	1.1795794742957888e+00	1.9613434973443512e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	0.0000000000000000e+00	1.1821081134883475e+00	1.9591763220696518e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	0.0000000000000000e+00	1.1846321974741945e+00	1.9564775317823413e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	0.0000000000000000e+00	1.1871517504195210e+00	1.9532776601757337e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	0.0000000000000000e+00	1.1896667961099310e+00	1.9496086549927454e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	0.0000000000000000e+00	1.1921773579603250e+00	1.9455039420919817e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	0.0000000000000000e+00	1.1946834590244320e+00	1.9409984907777629e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	0.0000000000000000e+00	1.1971851220039984e+00	1.9361288797885977e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	0.0000000000000000e+00	1.1996823692576570e+00	1.9309333632258500e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	0.0000000000000000e+00	1.2021752228094820e+00	1.9254519355774227e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	0.0000000000000000e+00	1.2046637043572508e+00	1.9197263948482205e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	0.0000000000000000e+00	1.2071478352804239e+00	1.9138004026529178e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	0.0000000000000000e+00	1.2096276366478502e+00	1.9077195399555328e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	0.0000000000000000e+00	1.2121031292252176e+00	1.9015313569591182e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	0.0000000000000000e+00	1.2145743334822550e+00	1.8952854154589478e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	0.0000000000000000e+00	1.2170412695996951e+00	1.8890333217791613e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	0.0000000000000000e+00	1.2195039574760120e+00	1.8828287482211960e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	0.0000000000000000e+00	1.2219624167339411e+00	1.8767274407715657e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	0.0000000000000000e+00	1.2244166667267862e+00	1.8707872106554092e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	0.0000000000000000e+00	1.2268667265445341e+00	1.8650679071915775e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	0.0000000000000000e+00	1.2293126150197673e+00	1.8596313693208522e-02	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1257725916998122e-04	1.0283613396071321e+00	2.5623147868677438e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	5.1257725916998122e-04	1.0314219069065296e+00	2.4608980754137144e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	5.1257725916998122e-04	1.0344704824829574e+00	2.3632397230744614e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	5.1257725916998122e-04	1.0375074877356925e+00	2.2693088938018652e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	5.1257725916998122e-04	1.0405333025188954e+00	2.1790900915603775e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	5.1257725916998122e-04	1.0435482715521414e+00	2.0925817925418626e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	5.1257725916998122e-04	1.0465527095257068e+00	2.0097952711341967e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	5.1257725916998122e-04	1.0495469052237234e+00	1.9307535014317288e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	5.1257725916998122e-04	1.0525311248955944e+00	1.8554900291044230e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	5.1257725916998122e-04	1.0555056150432496e+00	1.7840477149217143e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	5.1257725916998122e-04	1.0584706047482908e+00	1.7164772549368108e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	5.1257725916998122e-04	1.0614263076323311e+00	1.6528353866914688e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	5.1257725916998122e-04	1.0643729235216783e+00	1.5931826992821092e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	5.1257725916998122e-04	1.0673106398713499e+00	1.5375809813703728e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	5.1257725916998122e-04	1.0702396329913915e+00	1.4860900687487815e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	5.1257725916998122e-04	1.0731600691094525e+00	1.4387641946725115e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	5.1257725916998122e-04	1.0760721052967051e+00	1.3956479028466948e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	5.1257725916998122e-04	1.0789758902789013e+00	1.3567716526476576e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	5.1257725916998122e-04	1.0818715651502775e+00	1.3221473225575422e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	5.1257725916998122e-04	1.0847592640047625e+00	1.2917638898680618e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	5.1257725916998122e-04	1.0876391144964273e+00	1.2655836176000204e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	5.1257725916998122e-04	1.0905112383390474e+00	1.2435390973432766e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	5.1257725916998122e-04	1.0933757517530402e+00	1.2255314666983153e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	5.1257725916998122e-04	1.0962327658666879e+00	1.2114300377477035e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	5.1257725916998122e-04	1.0990823870774935e+00	1.2010734457434388e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	5.1257725916998122e-04	1.1019247173786222e+00	1.1942722740596405e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	5.1257725916998122e-04	1.1047598546546487e+00	1.1908129593805236e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	5.1257725916998122e-04	1.1075878929502250e+00	1.1904626577474422e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	5.1257725916998122e-04	1.1104089227147764e+00	1.1929746782092916e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	5.1257725916998122e-04	1.1132230310259070e+00	1.1980940749506582e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	5.1257725916998122e-04	1.1160303017938382e+00	1.2055630263119649e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	5.1257725916998122e-04	1.1188308159489029e+00	1.2151257054197723e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	5.1257725916998122e-04	1.1216246516138608e+00	1.2265324430042895e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	5.1257725916998122e-04	1.1244118842625741e+00	1.2395430800473436e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	5.1257725916998122e-04	1.1271925868664081e+00	1.2539294924725356e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	5.1257725916998122e-04	1.1299668300295456e+00	1.2694773345158361e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	5.1257725916998122e-04	1.1327346821142750e+00	1.2859870896537782e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	5.1257725916998122e-04	1.1354962093571834e+00	1.3032745399859113e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	5.1257725916998122e-04	1.1382514759770976e+00	1.3211707709239273e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	5.1257725916998122e-04	1.1410005442754914e+00	1.3395218227455551e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	5.1257725916998122e-04	1.1437434747300446e+00	1.3581880884713605e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	5.1257725916998122e-04	1.1464803260819272e+00	1.3770435421769044e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	5.1257725916998122e-04	1.1492111554173456e+00	1.3959748658088597e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	5.1257725916998122e-04	1.1519360182438267e+00	1.4148805274449136e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	5.1257725916998122e-04	1.1546549685616669e+00	1.4336698506027201e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	5.1257725916998122e-04	1.1573680589309370e+00	1.4522621030169817e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	5.1257725916998122e-04	1.1600753405343847e+00	1.4705856242803227e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	5.1257725916998122e-04	1.1627768632365623e+00	1.4885770047042378e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	5.1257725916998122e-04	1.1654726756394549e+00	1.5061803224301054e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	5.1257725916998122e-04	1.1681628251348817e+00	1.5233464419114334e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	5.1257725916998122e-04	1.1708473579538980e+00	1.5400323741108472e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	5.1257725916998122e-04	1.1735263192134207e+00	1.5562006968590817e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	5.1257725916998122e-04	1.1761997529602743e+00	1.5718190325926459e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	5.1257725916998122e-04	1.1788677022128338e+00	1.5868595799529400e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	5.1257725916998122e-04	1.1815302090004367e+00	1.6012986953495630e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	5.1257725916998122e-04	1.1841873144007102e+00	1.6151165204658043e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	5.1257725916998122e-04	1.1868390585749575e+00	1.6282966517289041e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	5.1257725916998122e-04	1.1894854808017254e+00	1.6408258479249337e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	5.1257725916998122e-04	1.1921266195086793e+00	1.6526937723650013e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	5.1257725916998122e-04	1.1947625123028873e+00	1.6638927662733349e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	5.1257725916998122e-04	1.1973931959996171e+00	1.6744176503479181e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	5.1257725916998122e-04	1.2000187066497356e+00	1.6842655517258765e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	5.1257725916998122e-04	1.2026390795658057e+00	1.6934357538580466e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	5.1257725916998122e-04	1.2052543493469423e+00	1.7019295670550581e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	5.1257725916998122e-04	1.2078645499025222e+00	1.7097502177064603e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	5.1257725916998122e-04	1.2104697144747982e+00	1.7169027543928773e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	5.1257725916998122e-04	1.2130698756604936e+00	1.7233939693087556e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	5.1257725916998122e-04	1.2156650654314265e+00	1.7292323335905094e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	5.1257725916998122e-04	1.2182553151542261e+00	1.7344279453001526e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	5.1257725916998122e-04	1.2208406556091878e+00	1.7389924889519570e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	5.1257725916998122e-04	1.2234211170083167e+00	1.7429392055867573e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	5.1257725916998122e-04	1.2259967290125999e+00	1.7462828724998495e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	5.1257725916998122e-04	1.2285675207485593e+00	1.7490397918098186e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	5.1257725916998122e-04	1.2311335208241083e+00	1.7512277871247539e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	5.1257725916998122e-04	1.2336947573437660e+00	1.7528662076112651e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	5.1257725916998122e-04	1.2362512579232454e+00	1.7539759388097112e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	5.1257725916998122e-04	1.2388030497034641e+00	1.7545794195586557e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	5.1257725916998122e-04	1.2413501593639933e+00	1.7547006643984706e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	5.1257725916998122e-04	1.2438926131359826e+00	1.7543652908149156e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	5.1257725916998122e-04	1.2464304368145838e+00	1.7536005506602295e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	5.1257725916998122e-04	1.2489636557708945e+00	1.7524353650497371e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	5.1257725916998122e-04	1.2514922949634535e+00	1.7509003619792709e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	5.1257725916998122e-04	1.2540163789493000e+00	1.7490279158380875e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	5.1257725916998122e-04	1.2565359318946268e+00	1.7468521879085364e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	5.1257725916998122e-04	1.2590509775850367e+00	1.7444091668444166e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	5.1257725916998122e-04	1.2615615394354311e+00	1.7417367080064441e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	5.1257725916998122e-04	1.2640676404995377e+00	1.7388745704071847e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	5.1257725916998122e-04	1.2665693034791043e+00	1.7358644498813931e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	5.1257725916998122e-04	1.2690665507327630e+00	1.7327500069520097e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	5.1257725916998122e-04	1.2715594042845881e+00	1.7295768877127179e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	5.1257725916998122e-04	1.2740478858323570e+00	1.7263927358994957e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	5.1257725916998122e-04	1.2765320167555301e+00	1.7232471941804647e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	5.1257725916998122e-04	1.2790118181229559e+00	1.7201918925674527e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	5.1257725916998122e-04	1.2814873107003237e+00	1.7172804217475576e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	5.1257725916998122e-04	1.2839585149573607e+00	1.7145682890658088e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	5.1257725916998122e-04	1.2864254510748012e+00	1.7121128548678453e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	5.1257725916998122e-04	1.2888881389511180e+00	1.7099732469504348e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	5.1257725916998122e-04	1.2913465982090471e+00	1.7082102509810314e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	5.1257725916998122e-04	1.2938008482018926e+00	1.7068861749490533e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	5.1257725916998122e-04	1.2962509080196398e+00	1.7060646860128315e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	5.1257725916998122e-04	1.2986967964948732e+00	1.7058106185199647e-02	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5757344742022410e-04	1.0142693020612605e+00	2.3850429531762554e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	4.5757344742022410e-04	1.0173298693606583e+00	2.2802613825865976e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	4.5757344742022410e-04	1.0203784449370863e+00	2.1791272927583333e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	4.5757344742022410e-04	1.0234154501898214e+00	2.0816137730512701e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	4.5757344742022410e-04	1.0264412649730243e+00	1.9877120644947292e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	4.5757344742022410e-04	1.0294562340062703e+00	1.8974308490046443e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	4.5757344742022410e-04	1.0324606719798359e+00	1.8107958389680254e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	4.5757344742022410e-04	1.0354548676778521e+00	1.7278495437567900e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	4.5757344742022410e-04	1.0384390873497233e+00	1.6486510899690811e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	4.5757344742022410e-04	1.0414135774973781e+00	1.5732759595048489e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	4.5757344742022410e-04	1.0443785672024193e+00	1.5018154865094904e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	4.5757344742022410e-04	1.0473342700864599e+00	1.4343759237355843e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	4.5757344742022410e-04	1.0502808859758070e+00	1.3710768557475826e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	4.5757344742022410e-04	1.0532186023254790e+00	1.3120487086089119e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	4.5757344742022410e-04	1.0561475954455202e+00	1.2574290956682761e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	4.5757344742022410e-04	1.0590680315635814e+00	1.2073577640737613e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	4.5757344742022410e-04	1.0619800677508340e+00	1.1619699872618024e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	4.5757344742022410e-04	1.0648838527330302e+00	1.1213884038676446e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	4.5757344742022410e-04	1.0677795276044062e+00	1.0857135415233546e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	4.5757344742022410e-04	1.0706672264588917e+00	1.0550135699803755e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	4.5757344742022410e-04	1.0735470769505557e+00	1.0293141530144651e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	4.5757344742022410e-04	1.0764192007931763e+00	1.0085895285906700e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	4.5757344742022410e-04	1.0792837142071690e+00	9.9275604006404620e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	4.5757344742022410e-04	1.0821407283208166e+00	9.8166918600148829e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	4.5757344742022410e-04	1.0849903495316222e+00	9.7512483573672457e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	4.5757344742022410e-04	1.0878326798327511e+00	9.7286464708986106e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	4.5757344742022410e-04	1.0906678171087776e+00	9.7458507439475671e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	4.5757344742022410e-04	1.0934958554043537e+00	9.7994884296340786e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	4.5757344742022410e-04	1.0963168851689054e+00	9.8859751533396135e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	4.5757344742022410e-04	1.0991309934800360e+00	1.0001638159739489e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	4.5757344742022410e-04	1.1019382642479669e+00	1.0142826533368562e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	4.5757344742022410e-04	1.1047387784030318e+00	1.0306001684842827e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	4.5757344742022410e-04	1.1075326140679895e+00	1.0487805343043366e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	4.5757344742022410e-04	1.1103198467167028e+00	1.0685105496575390e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	4.5757344742022410e-04	1.1131005493205370e+00	1.0895022846989436e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	4.5757344742022410e-04	1.1158747924836747e+00	1.1114941399276958e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	4.5757344742022410e-04	1.1186426445684035e+00	1.1342507055156872e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	4.5757344742022410e-04	1.1214041718113124e+00	1.1575617783665433e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	4.5757344742022410e-04	1.1241594384312261e+00	1.1812408380610050e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	4.5757344742022410e-04	1.1269085067296198e+00	1.2051232181556806e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	4.5757344742022410e-04	1.1296514371841733e+00	1.2290641477340467e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	4.5757344742022410e-04	1.1323882885360561e+00	1.2529367853856206e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	4.5757344742022410e-04	1.1351191178714743e+00	1.2766303257643344e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	4.5757344742022410e-04	1.1378439806979554e+00	1.3000482271649462e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	4.5757344742022410e-04	1.1405629310157959e+00	1.3231065857174753e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	4.5757344742022410e-04	1.1432760213850659e+00	1.3457326660624633e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	4.5757344742022410e-04	1.1459833029885138e+00	1.3678635880306572e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	4.5757344742022410e-04	1.1486848256906910e+00	1.3894451624518188e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	4.5757344742022410e-04	1.1513806380935836e+00	1.4104308655917759e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	4.5757344742022410e-04	1.1540707875890106e+00	1.4307809399777403e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	4.5757344742022410e-04	1.1567553204080270e+00	1.4504616088709083e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	4.5757344742022410e-04	1.1594342816675496e+00	1.4694443919172153e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	4.5757344742022410e-04	1.1621077154144028e+00	1.4877055102338884e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	4.5757344742022410e-04	1.1647756646669627e+00	1.5052253701544565e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	4.5757344742022410e-04	1.1674381714545654e+00	1.5219881159170509e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	4.5757344742022410e-04	1.1700952768548392e+00	1.5379812426513449e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	4.5757344742022410e-04	1.1727470210290865e+00	1.5531952620464026e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	4.5757344742022410e-04	1.1753934432558542e+00	1.5676234140326293e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	4.5757344742022410e-04	1.1780345819628080e+00	1.5812614186767850e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	4.5757344742022410e-04	1.1806704747570163e+00	1.5941072632606829e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	4.5757344742022410e-04	1.1833011584537458e+00	1.6061610201974160e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	4.5757344742022410e-04	1.1859266691038646e+00	1.6174246920389247e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	4.5757344742022410e-04	1.1885470420199344e+00	1.6279020803487382e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	4.5757344742022410e-04	1.1911623118010715e+00	1.6375986756677906e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	4.5757344742022410e-04	1.1937725123566509e+00	1.6465215661913810e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	4.5757344742022410e-04	1.1963776769289272e+00	1.6546793631121683e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	4.5757344742022410e-04	1.1989778381146226e+00	1.6620821408724555e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	4.5757344742022410e-04	1.2015730278855552e+00	1.6687413908171213e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	4.5757344742022410e-04	1.2041632776083551e+00	1.6746699869484582e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	4.5757344742022410e-04	1.2067486180633169e+00	1.6798821626622582e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	4.5757344742022410e-04	1.2093290794624454e+00	1.6843934974958761e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	4.5757344742022410e-04	1.2119046914667289e+00	1.6882209130423750e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	4.5757344742022410e-04	1.2144754832026878e+00	1.6913826772877678e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	4.5757344742022410e-04	1.2170414832782372e+00	1.6938984167100903e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	4.5757344742022410e-04	1.2196027197978947e+00	1.6957891355400986e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	4.5757344742022410e-04	1.2221592203773743e+00	1.6970772416289685e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	4.5757344742022410e-04	1.2247110121575928e+00	1.6977865783942753e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	4.5757344742022410e-04	1.2272581218181220e+00	1.6979424623258500e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	4.5757344742022410e-04	1.2298005755901116e+00	1.6975717255261022e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	4.5757344742022410e-04	1.2323383992687127e+00	1.6967027627353259e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	4.5757344742022410e-04	1.2348716182250234e+00	1.6953655822512303e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	4.5757344742022410e-04	1.2374002574175820e+00	1.6935918600929755e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	4.5757344742022410e-04	1.2399243414034289e+00	1.6914149966823253e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	4.5757344742022410e-04	1.2424438943487557e+00	1.6888701752180903e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	4.5757344742022410e-04	1.2449589400391656e+00	1.6859944208049739e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	4.5757344742022410e-04	1.2474695018895599e+00	1.6828266592628132e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	4.5757344742022410e-04	1.2499756029536666e+00	1.6794077743890981e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	4.5757344742022410e-04	1.2524772659332333e+00	1.6757806622758969e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	4.5757344742022410e-04	1.2549745131868917e+00	1.6719902810961716e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	4.5757344742022410e-04	1.2574673667387171e+00	1.6680836945736223e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	4.5757344742022410e-04	1.2599558482864861e+00	1.6641101071435672e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	4.5757344742022410e-04	1.2624399792096588e+00	1.6601208886009473e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	4.5757344742022410e-04	1.2649197805770851e+00	1.6561695858292671e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	4.5757344742022410e-04	1.2673952731544524e+00	1.6523119190157053e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	4.5757344742022410e-04	1.2698664774114896e+00	1.6486057596003890e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	4.5757344742022410e-04	1.2723334135289297e+00	1.6451110870943482e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	4.5757344742022410e-04	1.2747961014052471e+00	1.6418899218480117e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	4.5757344742022410e-04	1.2772545606631760e+00	1.6390062308831940e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	4.5757344742022410e-04	1.2797088106560213e+00	1.6365258040303768e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	4.5757344742022410e-04	1.2821588704737688e+00	1.6345160978675711e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	4.5757344742022410e-04	1.2846047589490019e+00	1.6330460453496461e-02	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4631559933070614e-04	9.9064991804130909e-01	2.1502385923429602e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	3.4631559933070614e-04	9.9371048534070650e-01	2.0418655751399117e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	3.4631559933070614e-04	9.9675906091713429e-01	1.9369934033940838e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	3.4631559933070614e-04	9.9979606616986927e-01	1.8355963901501255e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	3.4631559933070614e-04	1.0028218809530725e+00	1.7376706481308225e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	3.4631559933070614e-04	1.0058368499863186e+00	1.6432346286940937e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	3.4631559933070614e-04	1.0088412879598838e+00	1.5523303116873641e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	3.4631559933070614e-04	1.0118354836579004e+00	1.4650249898598134e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	3.4631559933070614e-04	1.0148197033297717e+00	1.3814135856900896e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	3.4631559933070614e-04	1.0177941934774266e+00	1.3016214014748463e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	3.4631559933070614e-04	1.0207591831824678e+00	1.2258071245163073e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	3.4631559933070614e-04	1.0237148860665080e+00	1.1541657723797675e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	3.4631559933070614e-04	1.0266615019558554e+00	1.0869310499734882e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	3.4631559933070614e-04	1.0295992183055269e+00	1.0243762867697554e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	3.4631559933070614e-04	1.0325282114255685e+00	9.6681273600596942e-03	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	3.4631559933070614e-04	1.0354486475436298e+00	9.1458360643683120e-03	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	3.4631559933070614e-04	1.0383606837308821e+00	8.6805191304610910e-03	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	3.4631559933070614e-04	1.0412644687130785e+00	8.2758035739509666e-03	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	3.4631559933070614e-04	1.0441601435844543e+00	7.9350236695325902e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	3.4631559933070614e-04	1.0470478424389398e+00	7.6608545628140002e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	3.4631559933070614e-04	1.0499276929306041e+00	7.4549111732734137e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	3.4631559933070614e-04	1.0527998167732244e+00	7.3173858266225621e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	3.4631559933070614e-04	1.0556643301872171e+00	7.2468133103932922e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	3.4631559933070614e-04	1.0585213443008650e+00	7.2400351317865787e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	3.4631559933070614e-04	1.0613709655116708e+00	7.2923846552164747e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	3.4631559933070614e-04	1.0642132958127992e+00	7.3980518773960726e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	3.4631559933070614e-04	1.0670484330888257e+00	7.5505411217815961e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	3.4631559933070614e-04	1.0698764713844020e+00	7.7431258139734936e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	3.4631559933070614e-04	1.0726975011489535e+00	7.9692281589345479e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	3.4631559933070614e-04	1.0755116094600841e+00	8.2226893084815893e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	3.4631559933070614e-04	1.0783188802280150e+00	8.4979290407600945e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	3.4631559933070614e-04	1.0811193943830799e+00	8.7900140978147412e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	3.4631559933070614e-04	1.0839132300480379e+00	9.0946613365809337e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	3.4631559933070614e-04	1.0867004626967514e+00	9.4082002918487138e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	3.4631559933070614e-04	1.0894811653005854e+00	9.7275143895073045e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	3.4631559933070614e-04	1.0922554084637228e+00	1.0049974075045777e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	3.4631559933070614e-04	1.0950232605484518e+00	1.0373370071811860e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	3.4631559933070614e-04	1.0977847877913605e+00	1.0695851291181013e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	3.4631559933070614e-04	1.1005400544112744e+00	1.1015869473767185e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	3.4631559933070614e-04	1.1032891227096682e+00	1.1332131154453220e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	3.4631559933070614e-04	1.1060320531642216e+00	1.1643556716281639e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	3.4631559933070614e-04	1.1087689045161042e+00	1.1949245890684223e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	3.4631559933070614e-04	1.1114997338515227e+00	1.2248448905197815e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	3.4631559933070614e-04	1.1142245966780036e+00	1.2540542463710752e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	3.4631559933070614e-04	1.1169435469958440e+00	1.2825009799570568e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	3.4631559933070614e-04	1.1196566373651140e+00	1.3101424127988632e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	3.4631559933070614e-04	1.1223639189685621e+00	1.3369434918429993e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	3.4631559933070614e-04	1.1250654416707393e+00	1.3628756498345803e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	3.4631559933070614e-04	1.1277612540736321e+00	1.3879158581214725e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	3.4631559933070614e-04	1.1304514035690587e+00	1.4120458382616481e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	3.4631559933070614e-04	1.1331359363880749e+00	1.4352514047925768e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	3.4631559933070614e-04	1.1358148976475979e+00	1.4575219165077466e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	3.4631559933070614e-04	1.1384883313944514e+00	1.4788498177022887e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	3.4631559933070614e-04	1.1411562806470108e+00	1.4992302542216332e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	3.4631559933070614e-04	1.1438187874346135e+00	1.5186607519009980e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	3.4631559933070614e-04	1.1464758928348875e+00	1.5371409472286992e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	3.4631559933070614e-04	1.1491276370091346e+00	1.5546723618932520e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	3.4631559933070614e-04	1.1517740592359025e+00	1.5712582143619116e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	3.4631559933070614e-04	1.1544151979428563e+00	1.5869032628526139e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	3.4631559933070614e-04	1.1570510907370644e+00	1.6016136750513790e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	3.4631559933070614e-04	1.1596817744337939e+00	1.6153969207368377e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	3.4631559933070614e-04	1.1623072850839131e+00	1.6282616841391945e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	3.4631559933070614e-04	1.1649276579999828e+00	1.6402177934051521e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	3.4631559933070614e-04	1.1675429277811196e+00	1.6512761649910435e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	3.4631559933070614e-04	1.1701531283366993e+00	1.6614487611768872e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	3.4631559933070614e-04	1.1727582929089755e+00	1.6707485592011507e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	3.4631559933070614e-04	1.1753584540946707e+00	1.6791895307707586e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	3.4631559933070614e-04	1.1779536438656033e+00	1.6867866309113414e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	3.4631559933070614e-04	1.1805438935884029e+00	1.6935557952982790e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	3.4631559933070614e-04	1.1831292340433650e+00	1.6995139453534935e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	3.4631559933070614e-04	1.1857096954424937e+00	1.7046790005122721e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	3.4631559933070614e-04	1.1882853074467772e+00	1.7090698971622697e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	3.4631559933070614e-04	1.1908560991827359e+00	1.7127066138345737e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	3.4631559933070614e-04	1.1934220992582854e+00	1.7156102022890658e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	3.4631559933070614e-04	1.1959833357779432e+00	1.7178028241814643e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	3.4631559933070614e-04	1.1985398363574227e+00	1.7193077930319847e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	3.4631559933070614e-04	1.2010916281376409e+00	1.7201496212335778e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	3.4631559933070614e-04	1.2036387377981705e+00	1.7203540718413644e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	3.4631559933070614e-04	1.2061811915701597e+00	1.7199482148769624e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	3.4631559933070614e-04	1.2087190152487608e+00	1.7189604878571175e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	3.4631559933070614e-04	1.2112522342050716e+00	1.7174207602183220e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	3.4631559933070614e-04	1.2137808733976305e+00	1.7153604012556580e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	3.4631559933070614e-04	1.2163049573834772e+00	1.7128123511224808e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	3.4631559933070614e-04	1.2188245103288040e+00	1.7098111943502709e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	3.4631559933070614e-04	1.2213395560192140e+00	1.7063932352387377e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	3.4631559933070614e-04	1.2238501178696082e+00	1.7025965743389871e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	3.4631559933070614e-04	1.2263562189337147e+00	1.6984611851020397e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	3.4631559933070614e-04	1.2288578819132816e+00	1.6940289895937117e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	3.4631559933070614e-04	1.2313551291669400e+00	1.6893439319830124e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	3.4631559933070614e-04	1.2338479827187649e+00	1.6844520482955944e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	3.4631559933070614e-04	1.2363364642665340e+00	1.6794015306899134e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	3.4631559933070614e-04	1.2388205951897069e+00	1.6742427842619173e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	3.4631559933070614e-04	1.2413003965571330e+00	1.6690284741233481e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	3.4631559933070614e-04	1.2437758891345005e+00	1.6638135602311890e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	3.4631559933070614e-04	1.2462470933915377e+00	1.6586553171879098e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	3.4631559933070614e-04	1.2487140295089780e+00	1.6536133359892156e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	3.4631559933070614e-04	1.2511767173852952e+00	1.6487495044906535e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	3.4631559933070614e-04	1.2536351766432239e+00	1.6441279632117736e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	3.4631559933070614e-04	1.2560894266360692e+00	1.6398150330194289e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	3.4631559933070614e-04	1.2585394864538171e+00	1.6358791112579551e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	3.4631559933070614e-04	1.2609853749290501e+00	1.6323905330447742e-02	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
9.6137753304336493e-01	9.5591815184468687e-01	9.5789064632976106e-01	9.5350122528655623e-01	9.5911094893477467e-01	9.5503928536303484e-01	9.5252445240439987e-01	9.5623598433804535e-01	9.6903472447701233e-01	9.6056335559696893e-01	9.5844018786439500e-01	9.6401507067834946e-01	9.4935677528282858e-01	9.6508940545470812e-01	9.6655962508150506e-01	

#ae#Y_extr
9.5897715813202622e-01	1.9979809451305175e-02	

#CH2_RED(smart_print)
0.90(38)	



==> QCDQED/Data/fit_Lla/MeV/M_Delta_combo_EMC.dat <==
#jkf
2.5972952542818044e+00	2.7018283873357025e+00	2.2027150076250863e+00	2.3609236786961518e+00	2.1705587678305975e+00	2.4152508261251069e+00	2.4225798175245270e+00	2.4010813964359023e+00	2.2785162076084977e+00	2.3587544373474483e+00	2.4812802431844494e+00	2.5675702792370441e+00	2.3344856356710602e+00	2.4106253865584240e+00	2.4271156520681294e+00	

#ae
2.4087053985019957e+00	5.1030346934650794e-01	

#avr_err(smart_print)
2.41(51)



==> QCDQED/Data/fit_Lla/MeV/M_Delta_combo_Pedroni.dat <==
#jkf
5.3295374208542201e+00	5.5998184959416815e+00	5.2747627391536662e+00	5.3256141018943337e+00	5.3842115653881892e+00	5.1503202490872235e+00	5.3174171264084364e+00	5.4525200537041085e+00	5.4594220383635950e+00	5.4575626681946607e+00	5.0051611100728257e+00	5.2965562808431992e+00	5.0975615569481079e+00	5.0081441595865668e+00	5.3659946951337929e+00	

#ae
5.3016402841049741e+00	6.2069215799638267e-01	

#avr_err(smart_print)
5.30(62)



==> QCDQED/Data/fit_Lla/MeV/dM_Delta_m0.dat <==
#jkf
2.9192832869365426e+00	3.1102501772551441e+00	2.7651283017497650e+00	2.8505291523097882e+00	2.7318057835351834e+00	2.8019375562419775e+00	2.8577673881681269e+00	2.8628479985936446e+00	2.8657118325367241e+00	2.8537084922540998e+00	2.7904358877838877e+00	2.9451558630038419e+00	2.7538592736278482e+00	2.7626402490039701e+00	2.9065860049577945e+00	

#ae
2.8518431498638890e+00	3.4715914825587224e-01	

#avr_err(smart_print)
2.85(35)



==> QCDQED/Data/fit_Lla/MeV/dM_Delta_p0.dat <==
#jkf
-1.5959822182417964e+00	-1.6772331633649393e+00	-1.5822943635347484e+00	-1.5989862017513636e+00	-1.6099362631488296e+00	-1.5487388207670336e+00	-1.5966825600371708e+00	-1.6338862347641605e+00	-1.6364899997571709e+00	-1.6366653182606126e+00	-1.4984620459227600e+00	-1.5877009282287706e+00	-1.5337940547604623e+00	-1.4991616254876883e+00	-1.6125873026458051e+00	

#ae
-1.5899067400448874e+00	1.8457250443881826e-01	

#avr_err(smart_print)
-1.59(18)



==> QCDQED/Data/fit_Lla/MeV/dM_Delta_pm.dat <==
#jkf
-4.4777820378754516e+00	-4.7578667133023487e+00	-4.3099362001235448e+00	-4.4184397028198799e+00	-4.3081036259177949e+00	-4.3099606477339778e+00	-4.4257351916033780e+00	-4.4556586560825853e+00	-4.4838577951882863e+00	-4.4494905595684244e+00	-4.2383965475626040e+00	-4.5073217164365138e+00	-4.2431781988963149e+00	-4.2288853716667552e+00	-4.4919825019188275e+00	

#ae
-4.4071063644464452e+00	5.0345711031200924e-01	

#avr_err(smart_print)
-4.41(50)



==> QCDQED/Data/fit_Lla/MeV/dM_Delta_pp0.dat <==
#jkf
-2.0049274793327543e+00	-2.1080611064845258e+00	-2.1352904106547252e+00	-2.0936540148319076e+00	-2.2535630330639074e+00	-1.9741106495735059e+00	-2.0578520242997453e+00	-2.1499002168173549e+00	-2.1311098275827094e+00	-2.1741348321165295e+00	-1.9181167336686706e+00	-1.9635700956450717e+00	-2.0297072075346407e+00	-1.8623669609725986e+00	-2.0408221046065727e+00	

#ae
-2.0598124464790146e+00	3.7780374266439548e-01	

#avr_err(smart_print)
-2.06(38)



==> QCDQED/Data/fit_Lla/MeV/dM_Delta_ppm.dat <==
#jkf
-4.7791209540382029e+00	-5.0179719427227933e+00	-4.7419888974911997e+00	-4.7848694879473479e+00	-4.8188036438241788e+00	-4.6254542492128161e+00	-4.7724117105515331e+00	-4.8854736053309180e+00	-4.8872874065256493e+00	-4.8974646478429076e+00	-4.4859826981447428e+00	-4.7521278993072231e+00	-4.5830279649995616e+00	-4.4865694214050169e+00	-4.8251302163430889e+00	

#ae
-4.7562456497124783e+00	5.5132962447998701e-01	

#avr_err(smart_print)
-4.76(55)



==> QCDQED/Data/fit_Lla/MeV/dM_Delta_ppp.dat <==
#jkf
-3.9302920969364602e-01	-4.3774829374234769e-01	-5.8206504611942822e-01	-4.8684862448888422e-01	-6.2787861476247875e-01	-4.2325788641499557e-01	-4.6316281963981226e-01	-5.0938561517798353e-01	-5.3645924484043528e-01	-5.2462158821305727e-01	-4.0788190314857792e-01	-3.9938932877173461e-01	-4.9320873936487475e-01	-3.9197586836439124e-01	-4.5110215216567739e-01	

#ae
-4.7520099566055496e-01	2.5803557325483306e-01	

#avr_err(smart_print)
-0.48(26)



==> QCDQED/Data/fit_Lla/MeV/dM_np_feyn.dat <==
#jkf
1.6769691746929423e+00	1.5580824808244544e+00	1.8981219759015815e+00	1.7308824557469848e+00	1.3956032186621414e+00	1.3544040966730024e+00	1.9528645541546665e+00	1.7595922762114846e+00	1.7633734933110248e+00	1.8402956349225021e+00	1.8355952729075280e+00	1.6075355525938662e+00	2.0637824151335349e+00	1.7322154624221697e+00	1.7562279088427550e+00	

#ae
1.7283697315333759e+00	6.9367942908848779e-01	

#avr_err(smart_print)
1.73(69)



==> QCDQED/Data/fit_Lla/MeV/dM_np_feyn_QCD.dat <==
#jkf
2.9369152217093677e+00	2.9510131108078155e+00	3.2171551696222691e+00	3.0598245125079360e+00	2.9592833122037021e+00	2.7721135525689111e+00	3.2830470199722361e+00	3.1889480474269152e+00	3.1824454652899274e+00	3.1240648790464749e+00	3.2267657987881737e+00	2.9223258177900653e+00	3.3925283871466201e+00	3.0989879510400340e+00	3.1392623368208494e+00	

#ae
3.0969787055160869e+00	5.9149308647206833e-01	

#avr_err(smart_print)
3.10(59)



==> QCDQED/Data/fit_Lla/MeV/dM_np_feyn_QED.dat <==
#jkf
-1.1332698131920369e+00	-1.1840876296643452e+00	-1.1116104569188892e+00	-1.0942151679935284e+00	-1.3120520910889022e+00	-1.3085292811822844e+00	-1.0811819371143920e+00	-1.1518541948850356e+00	-1.1355921431164571e+00	-1.1329734614873095e+00	-1.1698470687716844e+00	-1.1079606672510047e+00	-1.1226562068553256e+00	-1.1896255769760782e+00	-1.1409081397241270e+00	

#ae
-1.1584242557480935e+00	2.4848297255758720e-01	

#avr_err(smart_print)
-1.16(25)



==> QCDQED/Data/fit_Lla/MeV/dM_pi2.dat <==
#jkf
1.2074042813406736e+03	1.1739399428400632e+03	1.1831760542037653e+03	1.1855992999587102e+03	1.1863642896601677e+03	1.1822903389460316e+03	1.1785987083872537e+03	1.1953274493431641e+03	1.1882413068311291e+03	1.1808610938482248e+03	1.1983270886993946e+03	1.1717230897868690e+03	1.1827279230547633e+03	1.1812512569858941e+03	1.1857352172360083e+03	

#ae
1.1854378227414741e+03	3.3231363788813042e+01	

#avr_err(smart_print)
1185(33)



==> QCDQED/Data/fit_Lla/MeV/fit/M_Delta_combo_EMC.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 4
Simultaneous fit of M_Delta_combo_EMC

[The fit converged for all jkf indices]
----------

#jkf#A0
2.5369612206417145e+00	2.6413647414669454e+00	2.1583974200835327e+00	2.3041561417224492e+00	2.1209392218237957e+00	2.3601695827811544e+00	2.3689209831884535e+00	2.3403855668364382e+00	2.2142787775736461e+00	2.3110406214537407e+00	2.4226357514243260e+00	2.5243117203214074e+00	2.2896635796006768e+00	2.3729826420141968e+00	2.3672556279700583e+00	

#ae#A0
2.3555642399268355e+00	5.0318866389937267e-01	

#jkf#c_L3
2.1494154861156861e+01	2.0623010948971093e+01	2.9207724583337978e+01	2.4211259001437831e+01	2.8540704840271719e+01	2.3903031146130779e+01	2.5007469889681499e+01	2.4460975730042886e+01	2.5787787175069699e+01	2.5650499562288736e+01	2.2626474200773650e+01	2.3755008233607967e+01	2.6295758117374216e+01	2.6201754990501794e+01	2.3990316336273175e+01	

#ae#c_L3
2.4783728641127990e+01	8.3930543226477745e+00	

#jkf#c_l
3.5290616268114054e+00	3.3968523086863192e+00	3.0468804067247026e+00	3.6559382831427181e+00	3.4716447108948740e+00	3.4631494687447288e+00	3.3612542874861946e+00	3.8484172324105699e+00	4.3049347185452671e+00	3.0637073699499648e+00	3.5921115506782679e+00	2.5429614343518230e+00	2.9048974707891930e+00	2.3539510581959360e+00	3.7523422175614978e+00	

#ae#c_l
3.3525402763315637e+00	1.8206895661715057e+00	

#jkf#c_a2
2.9620110277152678e+00	9.2888923777307064e-01	1.1363484303272134e+01	8.5029129936148600e+00	1.2419354900312234e+01	6.4726916672642192e+00	6.1131700122131036e+00	6.3705267483416934e+00	9.0087071260785567e+00	7.7710737915102621e+00	5.5478918264297628e+00	3.8955543368966343e+00	8.3426851262102719e+00	6.6597489168139488e+00	5.5777864688028727e+00	

#ae#c_a2
6.7957658988832597e+00	1.0800538929986878e+01	

#jkf#CH2_RED
2.3312978009597436e+00	2.7704884463968229e+00	2.4417349640679045e+00	2.7697451841588085e+00	1.9633849032161543e+00	2.5063528861589406e+00	2.2925327089730994e+00	2.3115306109323535e+00	2.2641960637759118e+00	2.4668204470271116e+00	3.0132957335671420e+00	2.9106668238828708e+00	2.2762852022320179e+00	2.1064991922893919e+00	2.4277690114866930e+00	

#ae#CH2_RED
2.4568399986083316e+00	1.0650398755457686e+00	

#jkf#data_x_1
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.4096823539709911e-02	5.4053532380173075e-02	5.4134305271794095e-02	5.3847982647270379e-02	5.3714375646395147e-02	5.4036674545058561e-02	5.3948426600816030e-02	5.3542608490842025e-02	5.3799681407218455e-02	5.3950511680314638e-02	5.3810795668788235e-02	5.4199928916435443e-02	5.4151500474367877e-02	5.3544422263461844e-02	5.3783132027534021e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_2
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4230646655398516e-02	1.4337328559621016e-02	1.4202793571311705e-02	1.4202157674695046e-02	1.4166281241027177e-02	1.4279644765484781e-02	1.3974407869206153e-02	1.4303533414362843e-02	1.4061291695178692e-02	1.4101824364120670e-02	1.4166004206961760e-02	1.4271500192710361e-02	1.4090488148997108e-02	1.4214797723587139e-02	1.4199707095560659e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_3
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
2.1217536798857212e-02	2.1338934048832772e-02	2.1511067742200875e-02	2.1548301305109943e-02	2.1190858055582646e-02	2.1454194614923462e-02	2.1237157563077279e-02	2.1190981869138713e-02	2.1384047684624662e-02	2.1425545371753698e-02	2.1321031221249630e-02	2.1109130385907605e-02	2.1283813732775471e-02	2.1378178925587944e-02	2.1439727102088552e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_4
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.0608189531361711e-02	2.0860814771380781e-02	2.0687545419015629e-02	2.0825983989653359e-02	2.0431341365379663e-02	2.0414617418970351e-02	2.0672754388777432e-02	2.0784025379367462e-02	2.0651001496230927e-02	2.0792357661023934e-02	2.0848006816533721e-02	2.0817662777471393e-02	2.0605586932019880e-02	2.0882464964142922e-02	2.0602647747338623e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_5
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9994193594876461e-02	2.0173155256174736e-02	2.0120772578515040e-02	2.0110527920087860e-02	2.0076244897484184e-02	2.0036516306608711e-02	2.0076449951700479e-02	2.0162452423018937e-02	2.0004030068781275e-02	2.0077696517227867e-02	1.9908467437411235e-02	1.9758385764135786e-02	2.0076231495913897e-02	1.9946673590493361e-02	2.0146726246600150e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_6
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9544870462271768e-02	1.9512654185048946e-02	1.9615654246065786e-02	1.9709310058084899e-02	1.9640271132150146e-02	1.9614299933741874e-02	1.9644788768264542e-02	1.9590339330152216e-02	1.9574771320334867e-02	1.9544339526883951e-02	1.9633774226211580e-02	1.9714275686347319e-02	1.9585828882176280e-02	1.9618946369193140e-02	1.9613845355754798e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_7
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9470024743499324e-02	1.9303456512829536e-02	1.9293530065814499e-02	1.9539684890219528e-02	1.9410779744846490e-02	1.9377875444638266e-02	1.9413421320932905e-02	1.9359764953850968e-02	1.9364499231773726e-02	1.9474101372616154e-02	1.9077781994730827e-02	1.9266031045239079e-02	1.9557924184421299e-02	1.9366514391878371e-02	1.9353412654671803e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_8
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5705371832024336e-02	2.5757172719468771e-02	2.5644843156074022e-02	2.5671187674919958e-02	2.5654914543754487e-02	2.5780655100753745e-02	2.5542575312811858e-02	2.5668936220469368e-02	2.5866287962164558e-02	2.5742055564126044e-02	2.5699071693031685e-02	2.5766980044309135e-02	2.5693942267984014e-02	2.5671332711864843e-02	2.5587938999895705e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_9
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.2852535134753363e-02	3.2543120914188720e-02	3.2729259618814371e-02	3.3168337378422709e-02	3.2768585401916753e-02	3.2912141820177147e-02	3.2392130573283669e-02	3.2715975189385002e-02	3.2976684161163450e-02	3.2819880346309935e-02	3.2976998401275520e-02	3.2509874790042553e-02	3.2667116962498827e-02	3.2861005299549106e-02	3.3008687770749563e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_10
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.3607358838372273e-02	4.3892880764624824e-02	4.3852221538210785e-02	4.3889087044906204e-02	4.3373356794470498e-02	4.3741663013584779e-02	4.3876889113383825e-02	4.3649115921618728e-02	4.3767399085678046e-02	4.3787982153495865e-02	4.3828749572866511e-02	4.3859517412444302e-02	4.3586261349119033e-02	4.3789158067236995e-02	4.3645940985547124e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_11
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2896636478347778e-02	1.2857521445163486e-02	1.2734549233625155e-02	1.2792126373592394e-02	1.2710171389466739e-02	1.2679814927858142e-02	1.2689401562043189e-02	1.2803245497434727e-02	1.2761073498920351e-02	1.2803656484771098e-02	1.2764189052476782e-02	1.2833899180847218e-02	1.2636402843404997e-02	1.2645344486302515e-02	1.2755317399816946e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_12
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9033489182942277e-02	1.9033057792408915e-02	1.8960354087090021e-02	1.9142482519123195e-02	1.9073623318048568e-02	1.9079464652406085e-02	1.9191111495671508e-02	1.8979402484017908e-02	1.8842665213377133e-02	1.9082274116694616e-02	1.9119105967089420e-02	1.9059425309656139e-02	1.9051296744189997e-02	1.9115120444460856e-02	1.9208719527071514e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_13
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1968758553285945e-02	3.1968863369501131e-02	3.1869460920949721e-02	3.1759149579557736e-02	3.1787598260093135e-02	3.1879985050679162e-02	3.1730025397486719e-02	3.1843817765474305e-02	3.1718286796936078e-02	3.2115029146334483e-02	3.1851617253171656e-02	3.2026753443815191e-02	3.1851690996649765e-02	3.1735135900982765e-02	3.2008838677966910e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_14
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.5234977244409683e-02	4.4951831508560247e-02	4.5040314149733744e-02	4.5114333935207050e-02	4.4874662295209714e-02	4.5005678808674378e-02	4.5272717042266993e-02	4.5289579963911163e-02	4.5258726401514848e-02	4.5192490331558970e-02	4.4861102685859050e-02	4.5041108510652149e-02	4.4929637527266954e-02	4.5091947786221276e-02	4.5067322979037400e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_15
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.1904305752710121e-02	5.2407937952566958e-02	5.2022639617759117e-02	5.2235567877340704e-02	5.2291846401939721e-02	5.1642724664339307e-02	5.1791155674145474e-02	5.2150706871205078e-02	5.1812033535920149e-02	5.1859738524764942e-02	5.1403915804319966e-02	5.2361924938430449e-02	5.2442593540148782e-02	5.1940245129641141e-02	5.1930659478532398e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_16
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9421871171898271e-03	7.9771692836506994e-03	8.0703948743528937e-03	7.9669971983197911e-03	8.0196232631755716e-03	7.9682464741488816e-03	7.9707267866642832e-03	8.0757065795249924e-03	8.1333483744479435e-03	8.0293060992997559e-03	8.0244448661779579e-03	7.9536643886034125e-03	7.9196110183667977e-03	7.9315191900569196e-03	8.0564188751690614e-03	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_17
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2078762885482909e-02	1.1914016590749192e-02	1.2052048325768082e-02	1.1927905034484682e-02	1.2059209622801780e-02	1.2028245856043021e-02	1.2081636573637311e-02	1.2034628228932965e-02	1.1918661561851618e-02	1.1930642684780571e-02	1.1954097715548596e-02	1.1947842777263573e-02	1.1990971268073743e-02	1.1981383284918649e-02	1.1959548939059716e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_18
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1437406408974579e-02	2.1224427618166626e-02	2.1019449074922571e-02	2.1277925110582269e-02	2.1345558130570392e-02	2.1217058070132702e-02	2.1161005580534305e-02	2.1275473109870408e-02	2.1234754180685503e-02	2.1177445136879622e-02	2.1267521133523100e-02	2.1205867798365856e-02	2.1131027487373843e-02	2.1172161556450179e-02	2.1211863105224743e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_y
4.9383294269709710e+00	4.7272603819152801e+00	4.9174634375791095e+00	4.8136159949405908e+00	4.8061370392274467e+00	4.7133799149768452e+00	4.8256607019131881e+00	4.7390697544533715e+00	4.7903808489403952e+00	4.8172332444429218e+00	4.8101430665370914e+00	4.9030592495486953e+00	4.8247166531975543e+00	4.7128895885603841e+00	4.7056338288663753e+00	
3.1575392098269854e+00	3.1500323340092167e+00	3.0462901198637118e+00	3.1984819360115426e+00	3.1949765188364774e+00	3.1571116471483691e+00	3.2072754076227876e+00	3.2260924497408352e+00	3.0156562803865139e+00	3.1097251657327991e+00	3.0931168994427050e+00	3.1824997291571302e+00	3.3098439743050170e+00	3.2172178045226176e+00	3.0515052091189565e+00	
3.7157032135624730e+00	3.6832080066942745e+00	4.0429149158663096e+00	3.8298634324853493e+00	3.8385309246999144e+00	3.6559755232525784e+00	3.8172309021974526e+00	3.9866322045828517e+00	3.7639811312830198e+00	3.8584435788880644e+00	3.1315735099084874e+00	3.7053722371105402e+00	3.4868276360244197e+00	3.7865765538611513e+00	3.7166702315576452e+00	
3.9090770162717261e+00	4.2011575645927346e+00	4.2032188885635930e+00	4.1115769674030975e+00	4.0569269162641080e+00	3.9919341585466195e+00	4.0172456233003313e+00	3.9643329024422291e+00	4.2688889695568477e+00	3.9515452357641907e+00	4.1591174920942979e+00	4.1698459150296392e+00	4.1564671778831466e+00	4.1908000996352746e+00	3.9086752872766888e+00	
3.5964259431922874e+00	3.6174116666899123e+00	3.6490025191874063e+00	3.7142675752873919e+00	3.6580613874846732e+00	3.6254983294470917e+00	3.6117309396123347e+00	3.5928202982776725e+00	3.6335590329012892e+00	3.6230307976937515e+00	3.6506699293496458e+00	3.6664491638210293e+00	3.5844716067106868e+00	3.6288462462722388e+00	3.6371460565621927e+00	
2.5919125159129357e+00	2.4399802319892641e+00	2.5358682835425985e+00	2.4935000014440623e+00	2.6238520635379392e+00	2.5094013098395402e+00	2.5575287238826085e+00	2.4984238822491456e+00	2.5288374057732068e+00	2.5113842859380804e+00	2.5019381637693647e+00	2.4668778230295598e+00	2.5580043973004711e+00	2.5095826111350088e+00	2.4559009376566800e+00	
3.0396329865833689e+00	3.3356830216015343e+00	3.3442654580452182e+00	3.3538901377267432e+00	3.3177370503938679e+00	3.3445711963968647e+00	3.4164542719754198e+00	3.2944500845456850e+00	3.4031208857647197e+00	3.3597601197113205e+00	3.4692184948005611e+00	3.3914599380650459e+00	3.2446202706018790e+00	3.2200327496305494e+00	3.3043674210096410e+00	
3.6032328711513624e+00	3.5897117584788845e+00	3.6230819671679062e+00	3.6804492038158956e+00	3.5276280652040213e+00	3.6067872264954071e+00	3.5633293791075715e+00	3.6146091270081171e+00	3.6071790600611746e+00	3.6197397895199894e+00	3.5996876604981107e+00	3.6075430481327495e+00	3.5411824064814983e+00	3.5436579928904917e+00	3.6094742936876392e+00	
3.7041363251209201e+00	3.7098502950068917e+00	3.8602749765023687e+00	3.7229826996551347e+00	4.0552588363915349e+00	3.6779624614992930e+00	3.8495883436462242e+00	3.8803129686022277e+00	3.9527385514210889e+00	3.8786130940040606e+00	3.9341927942969033e+00	3.7194244756703378e+00	3.9631956000256636e+00	3.8811101443078844e+00	3.7930387050435543e+00	
3.7078647374186908e+00	3.6440494062175217e+00	3.8305813658413572e+00	3.6821188089452019e+00	3.8915077826451623e+00	3.7108070113384808e+00	3.7164658097052308e+00	3.7527899903916562e+00	3.8235022495796600e+00	3.6660268621013490e+00	3.6957968499823246e+00	3.6777124665051235e+00	3.8190117489714064e+00	3.8228714058643143e+00	3.7676269834926321e+00	
3.8485967060006430e+00	3.8560363829946676e+00	3.8483142896765483e+00	3.7456334339178450e+00	3.8123922655119529e+00	3.8169671288009512e+00	3.8402269884631561e+00	3.8185040197735622e+00	3.7291067751246554e+00	3.7943288977083318e+00	3.8614150624548649e+00	3.8889569893905600e+00	3.8512169758185086e+00	3.7969958257185650e+00	3.7352155234429412e+00	
3.3431269185524228e+00	3.4212815093656603e+00	3.3558779845680822e+00	3.3561016146606342e+00	3.2578198612114280e+00	3.3261290669550929e+00	3.4807162469214488e+00	3.4418310238694656e+00	3.1854066865435118e+00	3.4308186099643763e+00	3.1544807834825357e+00	3.3947250103459656e+00	3.2893454228421222e+00	3.3636178873817855e+00	3.3420731525477692e+00	
3.7188568115274778e+00	3.7023853955343773e+00	3.6215223351197299e+00	3.7205713120546391e+00	3.6509426307498134e+00	3.6355822097839590e+00	3.6721672986061749e+00	3.7321746622855905e+00	3.6585195996093751e+00	3.6424033629310766e+00	3.7387760339546459e+00	3.6500760600244213e+00	3.7279739594284877e+00	3.6444731734782456e+00	3.6247506673345327e+00	
3.7494501985267963e+00	3.9068382383908737e+00	3.7263016743258990e+00	3.7724577372901198e+00	3.7586463100021636e+00	3.7795723154895935e+00	3.7813034876229521e+00	3.8162492109219643e+00	3.7621823755740107e+00	3.6947022874265270e+00	3.7681185517606628e+00	3.7890892702180747e+00	3.7060641114543573e+00	3.7453405979609560e+00	3.7461506290126949e+00	
4.6989072264006495e+00	4.7298678934382670e+00	4.7673107328814588e+00	4.7423383222285631e+00	4.7277054375065104e+00	4.7036253378321335e+00	4.7680309985965392e+00	4.7525695515486150e+00	4.7199592524983194e+00	4.7020311846689573e+00	4.7013246839012162e+00	4.7663697292242873e+00	4.7003650104736519e+00	4.7051893816980686e+00	4.7142844371306172e+00	
2.8935758501498565e+00	3.0202827792910965e+00	2.8270344570343982e+00	2.7695427647103581e+00	2.7671585884496213e+00	2.9569398793780701e+00	2.6240237009274665e+00	2.5879193841802355e+00	2.8422023357689659e+00	2.6891464272560137e+00	3.1404385427775101e+00	2.9254394253157106e+00	2.7237154400650154e+00	2.8624954660255564e+00	2.8239410426768479e+00	
3.0945129493755714e+00	2.8326978904614775e+00	2.8404131388161766e+00	3.1311892797490155e+00	2.9511517053473013e+00	2.6963667603862009e+00	2.8706686352040975e+00	2.7336330521636261e+00	2.8606710819883410e+00	3.0036989620846679e+00	2.8087611354041342e+00	3.0464340566855581e+00	3.0574867213046280e+00	3.0070084948594338e+00	2.9856287402414412e+00	
3.0052798705443573e+00	2.9782660610374694e+00	2.8624440723999558e+00	2.8428154836059787e+00	2.7093854042357179e+00	2.9081858281472002e+00	2.9705293983401546e+00	2.9605287000550802e+00	3.0426764667205708e+00	2.9068190277009478e+00	2.8128700142051897e+00	3.0060422370987765e+00	2.6624939171928790e+00	2.8968022961686075e+00	3.0078241744441385e+00	

#plot#xiexiyeyytheyth
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	4.8029982088046816e+00	2.7051205012682977e-01	4.3592543624826510e+00	1.0713477601147781e-01	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	3.1544909790483775e+00	2.8615943687069240e-01	3.3776883117297176e+00	7.9402988131235669e-02	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	3.7346336001316347e+00	7.7261545922949593e-01	4.9440995046540452e+00	3.0171645733047581e-01	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	4.0840540143083022e+00	4.3142226785553067e-01	4.0973967476388422e+00	1.5869967393213197e-01	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	3.6326260994993063e+00	1.1875625471067201e-01	3.4239143765968145e+00	6.7561104080329185e-02	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	2.5188661758000306e+00	1.7877379366234816e-01	3.1824127350239761e+00	6.4156110309081846e-02	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	3.3226176057901617e+00	3.6511859885628251e-01	3.0753546515941368e+00	6.9394434919008208e-02	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	3.5958195899800547e+00	1.3974251191275461e-01	3.4684594408581786e+00	6.4499290927903505e-02	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	3.8388453514129393e+00	4.1041947011330582e-01	4.1928614767848078e+00	1.2411505254465634e-01	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	3.7472488986000068e+00	2.6926517591938348e-01	4.2791328524185648e+00	1.0724876607916714e-01	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	3.8162604843198502e+00	1.7496698252780474e-01	3.4893671649415481e+00	8.6057822558315566e-02	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	3.3428901186141533e+00	3.3018078496449665e-01	3.5390454397815811e+00	7.4948023346279938e-02	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	3.6760783674948363e+00	1.5362949300489687e-01	3.6400713286664064e+00	8.0826207464491678e-02	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	3.7668311330651760e+00	1.8012554564270938e-01	3.7442695544407814e+00	1.1822615139310594e-01	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	4.7266586120018568e+00	9.5487505726690236e-02	4.7382997912948595e+00	9.7850266774591910e-02	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	2.8302570722671150e+00	5.3166903234942364e-01	3.1089958795410340e+00	2.3626038638789179e-01	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	2.9280215069381113e+00	4.7902959183126004e-01	3.1404054085112025e+00	2.3940798441968658e-01	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	2.9048641967931350e+00	4.0282571796261957e-01	3.2132813490153613e+00	2.5074147632887994e-01	

#plot#xiexiytheyth#L=inf
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	3.2031304974604882e+00	2.0754487346599229e-01	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	2.8899485561734926e+00	7.4238224544577638e-02	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	2.9463174658957483e+00	8.9826978560136383e-02	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	2.9412728826166794e+00	8.8210524324877346e-02	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	2.9361746210405886e+00	8.5645553781207875e-02	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	2.9326899801791884e+00	8.5186509950226363e-02	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	2.9308391684663664e+00	8.4163208971915537e-02	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	2.9807196853019540e+00	1.0265044565159319e-01	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	3.0367376117626441e+00	1.2926255423788008e-01	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	3.1230089873964011e+00	1.6797132844778204e-01	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	2.8037822739199281e+00	1.2793194783236150e-01	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	2.8534605487599598e+00	1.4076956216647854e-01	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	2.9544864376447855e+00	1.7881383761849623e-01	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	3.0586846634191605e+00	2.2532643789693074e-01	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	3.1132096792436093e+00	2.4957076739537060e-01	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	2.6404456663824374e+00	2.8447375800102892e-01	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	2.6718551953526060e+00	2.9096286630459189e-01	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	2.7447311358567648e+00	3.0979239438295902e-01	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4087053985019957e+00	5.1030346934650794e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	0.0000000000000000e+00	2.4129564082671955e+00	5.1093974873640968e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	0.0000000000000000e+00	2.4172074180323966e+00	5.1158580181823576e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	0.0000000000000000e+00	2.4214584277975968e+00	5.1224159161144489e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	0.0000000000000000e+00	2.4257094375627974e+00	5.1290708076871305e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	0.0000000000000000e+00	2.4299604473279981e+00	5.1358223158534022e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	0.0000000000000000e+00	2.4342114570931987e+00	5.1426700600865993e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	0.0000000000000000e+00	2.4384624668583994e+00	5.1496136564744466e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	0.0000000000000000e+00	2.4427134766236005e+00	5.1566527178130739e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	0.0000000000000000e+00	2.4469644863888003e+00	5.1637868537008402e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	0.0000000000000000e+00	2.4512154961540005e+00	5.1710156706320343e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	0.0000000000000000e+00	2.4554665059192016e+00	5.1783387720903584e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	0.0000000000000000e+00	2.4597175156844022e+00	5.1857557586421510e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	0.0000000000000000e+00	2.4639685254496029e+00	5.1932662280293329e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	0.0000000000000000e+00	2.4682195352148035e+00	5.2008697752619792e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	0.0000000000000000e+00	2.4724705449800037e+00	5.2085659927105621e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	0.0000000000000000e+00	2.4767215547452044e+00	5.2163544701977527e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	0.0000000000000000e+00	2.4809725645104046e+00	5.2242347950898027e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	0.0000000000000000e+00	2.4852235742756048e+00	5.2322065523874095e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	0.0000000000000000e+00	2.4894745840408059e+00	5.2402693248160648e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	0.0000000000000000e+00	2.4937255938060066e+00	5.2484226929158939e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	0.0000000000000000e+00	2.4979766035712068e+00	5.2566662351308358e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	0.0000000000000000e+00	2.5022276133364074e+00	5.2649995278972672e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	0.0000000000000000e+00	2.5064786231016085e+00	5.2734221457319441e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	0.0000000000000000e+00	2.5107296328668078e+00	5.2819336613192636e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	0.0000000000000000e+00	2.5149806426320089e+00	5.2905336455978336e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	0.0000000000000000e+00	2.5192316523972091e+00	5.2992216678463011e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	0.0000000000000000e+00	2.5234826621624102e+00	5.3079972957683896e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	0.0000000000000000e+00	2.5277336719276109e+00	5.3168600955771939e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	0.0000000000000000e+00	2.5319846816928111e+00	5.3258096320786230e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	0.0000000000000000e+00	2.5362356914580118e+00	5.3348454687540459e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	0.0000000000000000e+00	2.5404867012232124e+00	5.3439671678420231e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	0.0000000000000000e+00	2.5447377109884126e+00	5.3531742904192170e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	0.0000000000000000e+00	2.5489887207536128e+00	5.3624663964803287e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	0.0000000000000000e+00	2.5532397305188135e+00	5.3718430450172361e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	0.0000000000000000e+00	2.5574907402840155e+00	5.3813037940970343e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	0.0000000000000000e+00	2.5617417500492152e+00	5.3908482009392533e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	0.0000000000000000e+00	2.5659927598144154e+00	5.4004758219920446e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	0.0000000000000000e+00	2.5702437695796161e+00	5.4101862130073730e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	0.0000000000000000e+00	2.5744947793448167e+00	5.4199789291152511e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	0.0000000000000000e+00	2.5787457891100170e+00	5.4298535248969027e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	0.0000000000000000e+00	2.5829967988752176e+00	5.4398095544569514e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	0.0000000000000000e+00	2.5872478086404178e+00	5.4498465714945277e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	0.0000000000000000e+00	2.5914988184056189e+00	5.4599641293733836e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	0.0000000000000000e+00	2.5957498281708196e+00	5.4701617811908665e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	0.0000000000000000e+00	2.6000008379360198e+00	5.4804390798458991e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	0.0000000000000000e+00	2.6042518477012209e+00	5.4907955781058626e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	0.0000000000000000e+00	2.6085028574664215e+00	5.5012308286723788e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	0.0000000000000000e+00	2.6127538672316213e+00	5.5117443842460345e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	0.0000000000000000e+00	2.6170048769968219e+00	5.5223357975899823e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	0.0000000000000000e+00	2.6212558867620221e+00	5.5330046215924733e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	0.0000000000000000e+00	2.6255068965272237e+00	5.5437504093282608e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	0.0000000000000000e+00	2.6297579062924239e+00	5.5545727141189483e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	0.0000000000000000e+00	2.6340089160576245e+00	5.5654710895921466e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	0.0000000000000000e+00	2.6382599258228248e+00	5.5764450897396078e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	0.0000000000000000e+00	2.6425109355880254e+00	5.5874942689742257e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	0.0000000000000000e+00	2.6467619453532256e+00	5.5986181821858827e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	0.0000000000000000e+00	2.6510129551184263e+00	5.6098163847962768e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	0.0000000000000000e+00	2.6552639648836269e+00	5.6210884328125399e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	0.0000000000000000e+00	2.6595149746488276e+00	5.6324338828798370e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	0.0000000000000000e+00	2.6637659844140278e+00	5.6438522923328371e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	0.0000000000000000e+00	2.6680169941792284e+00	5.6553432192460396e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	0.0000000000000000e+00	2.6722680039444295e+00	5.6669062224830780e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	0.0000000000000000e+00	2.6765190137096297e+00	5.6785408617449062e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	0.0000000000000000e+00	2.6807700234748295e+00	5.6902466976168398e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	0.0000000000000000e+00	2.6850210332400306e+00	5.7020232916146585e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	0.0000000000000000e+00	2.6892720430052313e+00	5.7138702062294455e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	0.0000000000000000e+00	2.6935230527704319e+00	5.7257870049715220e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	0.0000000000000000e+00	2.6977740625356326e+00	5.7377732524132363e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	0.0000000000000000e+00	2.7020250723008328e+00	5.7498285142307159e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	0.0000000000000000e+00	2.7062760820660334e+00	5.7619523572445663e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	0.0000000000000000e+00	2.7105270918312336e+00	5.7741443494595446e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	0.0000000000000000e+00	2.7147781015964343e+00	5.7864040601031974e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	0.0000000000000000e+00	2.7190291113616354e+00	5.7987310596634600e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	0.0000000000000000e+00	2.7232801211268360e+00	5.8111249199252690e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	0.0000000000000000e+00	2.7275311308920362e+00	5.8235852140061428e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	0.0000000000000000e+00	2.7317821406572369e+00	5.8361115163907984e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	0.0000000000000000e+00	2.7360331504224371e+00	5.8487034029647400e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	0.0000000000000000e+00	2.7402841601876378e+00	5.8613604510469464e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	0.0000000000000000e+00	2.7445351699528384e+00	5.8740822394214853e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	0.0000000000000000e+00	2.7487861797180386e+00	5.8868683483682960e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	0.0000000000000000e+00	2.7530371894832388e+00	5.8997183596929137e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	0.0000000000000000e+00	2.7572881992484399e+00	5.9126318567553926e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	0.0000000000000000e+00	2.7615392090136406e+00	5.9256084244981544e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	0.0000000000000000e+00	2.7657902187788412e+00	5.9386476494730789e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	0.0000000000000000e+00	2.7700412285440419e+00	5.9517491198675820e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	0.0000000000000000e+00	2.7742922383092425e+00	5.9649124255298724e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	0.0000000000000000e+00	2.7785432480744423e+00	5.9781371579933362e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	0.0000000000000000e+00	2.7827942578396425e+00	5.9914229105000083e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	0.0000000000000000e+00	2.7870452676048441e+00	6.0047692780232542e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	0.0000000000000000e+00	2.7912962773700447e+00	6.0181758572895905e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	0.0000000000000000e+00	2.7955472871352449e+00	6.0316422467996511e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	0.0000000000000000e+00	2.7997982969004456e+00	6.0451680468484315e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	0.0000000000000000e+00	2.8040493066656462e+00	6.0587528595446072e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	0.0000000000000000e+00	2.8083003164308469e+00	6.0723962888291827e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	0.0000000000000000e+00	2.8125513261960471e+00	6.0860979404932902e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	0.0000000000000000e+00	2.8168023359612477e+00	6.0998574221952684e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	0.0000000000000000e+00	2.8210533457264488e+00	6.1136743434769658e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	0.0000000000000000e+00	2.8253043554916490e+00	6.1275483157793331e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	0.0000000000000000e+00	2.8295553652568497e+00	6.1414789524572633e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	0.0000000000000000e+00	2.8338063750220508e+00	6.1554658687937425e-01	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1257725916998122e-04	2.7781945827272945e+00	7.9861321567823287e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	5.1257725916998122e-04	2.7824455924924947e+00	7.8820542063336094e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	5.1257725916998122e-04	2.7866966022576949e+00	7.7835305557278231e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	5.1257725916998122e-04	2.7909476120228955e+00	7.6907746701287444e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	5.1257725916998122e-04	2.7951986217880962e+00	7.6039976233438056e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	5.1257725916998122e-04	2.7994496315532973e+00	7.5234063029535975e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	5.1257725916998122e-04	2.8037006413184966e+00	7.4492014778231613e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	5.1257725916998122e-04	2.8079516510836977e+00	7.3815757551801031e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	5.1257725916998122e-04	2.8122026608488988e+00	7.3207114624264241e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	5.1257725916998122e-04	2.8164536706140986e+00	7.2667784964947996e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	5.1257725916998122e-04	2.8207046803792992e+00	7.2199321902989375e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	5.1257725916998122e-04	2.8249556901444999e+00	7.1803112510732653e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	5.1257725916998122e-04	2.8292066999097014e+00	7.1480358285645987e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	5.1257725916998122e-04	2.8334577096749012e+00	7.1232057716294400e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	5.1257725916998122e-04	2.8377087194401023e+00	7.1058991294476778e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	5.1257725916998122e-04	2.8419597292053020e+00	7.0961709481363627e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	5.1257725916998122e-04	2.8462107389705023e+00	7.0940524051378379e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	5.1257725916998122e-04	2.8504617487357029e+00	7.0995503127232185e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	5.1257725916998122e-04	2.8547127585009036e+00	7.1126470089069568e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	5.1257725916998122e-04	2.8589637682661047e+00	7.1333006398242679e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	5.1257725916998122e-04	2.8632147780313058e+00	7.1614458231072375e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	5.1257725916998122e-04	2.8674657877965055e+00	7.1969946679749999e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	5.1257725916998122e-04	2.8717167975617057e+00	7.2398381155105496e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	5.1257725916998122e-04	2.8759678073269064e+00	7.2898475526665354e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	5.1257725916998122e-04	2.8802188170921070e+00	7.3468766464270016e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	5.1257725916998122e-04	2.8844698268573077e+00	7.4107633404994114e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	5.1257725916998122e-04	2.8887208366225083e+00	7.4813319558982225e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	5.1257725916998122e-04	2.8929718463877090e+00	7.5583953385740019e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	5.1257725916998122e-04	2.8972228561529096e+00	7.6417570013962141e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	5.1257725916998122e-04	2.9014738659181099e+00	7.7312132137833528e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	5.1257725916998122e-04	2.9057248756833101e+00	7.8265549994839034e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	5.1257725916998122e-04	2.9099758854485112e+00	7.9275700108730335e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	5.1257725916998122e-04	2.9142268952137118e+00	8.0340442561028236e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	5.1257725916998122e-04	2.9184779049789120e+00	8.1457636631026523e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	5.1257725916998122e-04	2.9227289147441122e+00	8.2625154714291701e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	5.1257725916998122e-04	2.9269799245093138e+00	8.3840894490975662e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	5.1257725916998122e-04	2.9312309342745140e+00	8.5102789366570605e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	5.1257725916998122e-04	2.9354819440397142e+00	8.6408817248778289e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	5.1257725916998122e-04	2.9397329538049148e+00	8.7757007755121727e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	5.1257725916998122e-04	2.9439839635701155e+00	8.9145447967745844e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	5.1257725916998122e-04	2.9482349733353157e+00	9.0572286865495136e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	5.1257725916998122e-04	2.9524859831005168e+00	9.2035738570182213e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	5.1257725916998122e-04	2.9567369928657170e+00	9.3534084545208174e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	5.1257725916998122e-04	2.9609880026309172e+00	9.5065674881627052e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	5.1257725916998122e-04	2.9652390123961179e+00	9.6628928800468986e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	5.1257725916998122e-04	2.9694900221613185e+00	9.8222334491656973e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	5.1257725916998122e-04	2.9737410319265196e+00	9.9844448399966423e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	5.1257725916998122e-04	2.9779920416917198e+00	1.0149389405788931e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	5.1257725916998122e-04	2.9822430514569200e+00	1.0316936055444220e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	5.1257725916998122e-04	2.9864940612221207e+00	1.0486960071836215e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	5.1257725916998122e-04	2.9907450709873209e+00	1.0659342908398645e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	5.1257725916998122e-04	2.9949960807525220e+00	1.0833971969861615e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	5.1257725916998122e-04	2.9992470905177231e+00	1.1010740382147120e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	5.1257725916998122e-04	3.0034981002829233e+00	1.1189546755643101e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	5.1257725916998122e-04	3.0077491100481231e+00	1.1370294945373155e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	5.1257725916998122e-04	3.0120001198133242e+00	1.1552893810955440e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	5.1257725916998122e-04	3.0162511295785239e+00	1.1737256978699277e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	5.1257725916998122e-04	3.0205021393437250e+00	1.1923302607718050e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	5.1257725916998122e-04	3.0247531491089261e+00	1.2110953161530544e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	5.1257725916998122e-04	3.0290041588741263e+00	1.2300135186278890e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	5.1257725916998122e-04	3.0332551686393274e+00	1.2490779096399984e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	5.1257725916998122e-04	3.0375061784045267e+00	1.2682818968343332e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	5.1257725916998122e-04	3.0417571881697283e+00	1.2876192342725129e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	5.1257725916998122e-04	3.0460081979349285e+00	1.3070840035143769e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	5.1257725916998122e-04	3.0502592077001291e+00	1.3266705955743371e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	5.1257725916998122e-04	3.0545102174653298e+00	1.3463736937506549e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	5.1257725916998122e-04	3.0587612272305300e+00	1.3661882573166043e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	5.1257725916998122e-04	3.0630122369957307e+00	1.3861095060562700e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	5.1257725916998122e-04	3.0672632467609318e+00	1.4061329056220534e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	5.1257725916998122e-04	3.0715142565261315e+00	1.4262541536873680e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	5.1257725916998122e-04	3.0757652662913326e+00	1.4464691668651650e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	5.1257725916998122e-04	3.0800162760565324e+00	1.4667740683610841e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	5.1257725916998122e-04	3.0842672858217330e+00	1.4871651763288535e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	5.1257725916998122e-04	3.0885182955869341e+00	1.5076389928950895e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	5.1257725916998122e-04	3.0927693053521343e+00	1.5281921938205320e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	5.1257725916998122e-04	3.0970203151173350e+00	1.5488216187650777e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	5.1257725916998122e-04	3.1012713248825361e+00	1.5695242621246502e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	5.1257725916998122e-04	3.1055223346477359e+00	1.5902972644086283e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	5.1257725916998122e-04	3.1097733444129361e+00	1.6111379041276971e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	5.1257725916998122e-04	3.1140243541781372e+00	1.6320435901630218e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	5.1257725916998122e-04	3.1182753639433378e+00	1.6530118545888284e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	5.1257725916998122e-04	3.1225263737085376e+00	1.6740403459218017e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	5.1257725916998122e-04	3.1267773834737387e+00	1.6951268227718372e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	5.1257725916998122e-04	3.1310283932389393e+00	1.7162691478701436e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	5.1257725916998122e-04	3.1352794030041404e+00	1.7374652824517231e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	5.1257725916998122e-04	3.1395304127693402e+00	1.7587132809707762e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	5.1257725916998122e-04	3.1437814225345413e+00	1.7800112861284592e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	5.1257725916998122e-04	3.1480324322997411e+00	1.8013575241939631e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	5.1257725916998122e-04	3.1522834420649422e+00	1.8227503006005741e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	5.1257725916998122e-04	3.1565344518301428e+00	1.8441879957999313e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	5.1257725916998122e-04	3.1607854615953435e+00	1.8656690613582644e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	5.1257725916998122e-04	3.1650364713605446e+00	1.8871920162797612e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	5.1257725916998122e-04	3.1692874811257448e+00	1.9087554435428605e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	5.1257725916998122e-04	3.1735384908909445e+00	1.9303579868363069e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	5.1257725916998122e-04	3.1777895006561452e+00	1.9519983474825828e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	5.1257725916998122e-04	3.1820405104213458e+00	1.9736752815370898e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	5.1257725916998122e-04	3.1862915201865465e+00	1.9953875970522894e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	5.1257725916998122e-04	3.1905425299517471e+00	2.0171341514964888e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	5.1257725916998122e-04	3.1947935397169478e+00	2.0389138493179665e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	5.1257725916998122e-04	3.1990445494821484e+00	2.0607256396453030e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	5.1257725916998122e-04	3.2032955592473491e+00	2.0825685141157474e-01	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5757344742022410e-04	2.7031507420967840e+00	1.1438396302547833e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	4.5757344742022410e-04	2.7074017518619846e+00	1.1438555665573130e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	4.5757344742022410e-04	2.7116527616271853e+00	1.1443439132055967e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	4.5757344742022410e-04	2.7159037713923859e+00	1.1453040659060981e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	4.5757344742022410e-04	2.7201547811575861e+00	1.1467348395401396e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	4.5757344742022410e-04	2.7244057909227863e+00	1.1486344754503339e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	4.5757344742022410e-04	2.7286568006879874e+00	1.1510006521782513e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	4.5757344742022410e-04	2.7329078104531876e+00	1.1538304995016474e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	4.5757344742022410e-04	2.7371588202183879e+00	1.1571206155753570e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	4.5757344742022410e-04	2.7414098299835894e+00	1.1608670869408518e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	4.5757344742022410e-04	2.7456608397487900e+00	1.1650655111363400e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	4.5757344742022410e-04	2.7499118495139898e+00	1.1697110216117521e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	4.5757344742022410e-04	2.7541628592791905e+00	1.1747983146329448e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	4.5757344742022410e-04	2.7584138690443911e+00	1.1803216778457497e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	4.5757344742022410e-04	2.7626648788095922e+00	1.1862750201637866e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	4.5757344742022410e-04	2.7669158885747929e+00	1.1926519026440045e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	4.5757344742022410e-04	2.7711668983399931e+00	1.1994455700197114e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	4.5757344742022410e-04	2.7754179081051928e+00	1.2066489825725038e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	4.5757344742022410e-04	2.7796689178703935e+00	1.2142548480407131e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	4.5757344742022410e-04	2.7839199276355946e+00	1.2222556532826075e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	4.5757344742022410e-04	2.7881709374007952e+00	1.2306436954358438e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	4.5757344742022410e-04	2.7924219471659955e+00	1.2394111123410496e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	4.5757344742022410e-04	2.7966729569311966e+00	1.2485499120246443e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	4.5757344742022410e-04	2.8009239666963968e+00	1.2580520010646651e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	4.5757344742022410e-04	2.8051749764615970e+00	1.2679092116916937e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	4.5757344742022410e-04	2.8094259862267981e+00	1.2781133275051446e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	4.5757344742022410e-04	2.8136769959919987e+00	1.2886561077120984e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	4.5757344742022410e-04	2.8179280057571994e+00	1.2995293098214081e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	4.5757344742022410e-04	2.8221790155223991e+00	1.3107247107497028e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	4.5757344742022410e-04	2.8264300252875993e+00	1.3222341263175266e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	4.5757344742022410e-04	2.8306810350528004e+00	1.3340494291334257e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	4.5757344742022410e-04	2.8349320448180011e+00	1.3461625648812123e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	4.5757344742022410e-04	2.8391830545832017e+00	1.3585655670403643e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	4.5757344742022410e-04	2.8434340643484024e+00	1.3712505700825114e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	4.5757344742022410e-04	2.8476850741136022e+00	1.3842098211973974e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	4.5757344742022410e-04	2.8519360838788028e+00	1.3974356906100688e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	4.5757344742022410e-04	2.8561870936440035e+00	1.4109206805579494e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	4.5757344742022410e-04	2.8604381034092046e+00	1.4246574330010611e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	4.5757344742022410e-04	2.8646891131744048e+00	1.4386387361419181e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	4.5757344742022410e-04	2.8689401229396054e+00	1.4528575298337637e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	4.5757344742022410e-04	2.8731911327048061e+00	1.4673069099561528e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	4.5757344742022410e-04	2.8774421424700058e+00	1.4819801318368958e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	4.5757344742022410e-04	2.8816931522352074e+00	1.4968706127976780e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	4.5757344742022410e-04	2.8859441620004080e+00	1.5119719338992640e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	4.5757344742022410e-04	2.8901951717656078e+00	1.5272778409590856e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	4.5757344742022410e-04	2.8944461815308085e+00	1.5427822449114456e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	4.5757344742022410e-04	2.8986971912960087e+00	1.5584792215769694e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	4.5757344742022410e-04	2.9029482010612102e+00	1.5743630109044332e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	4.5757344742022410e-04	2.9071992108264100e+00	1.5904280157444381e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	4.5757344742022410e-04	2.9114502205916111e+00	1.6066688002103249e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	4.5757344742022410e-04	2.9157012303568117e+00	1.6230800876782342e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	4.5757344742022410e-04	2.9199522401220119e+00	1.6396567584740543e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	4.5757344742022410e-04	2.9242032498872121e+00	1.6563938472916098e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	4.5757344742022410e-04	2.9284542596524137e+00	1.6732865403824776e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	4.5757344742022410e-04	2.9327052694176139e+00	1.6903301725546374e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	4.5757344742022410e-04	2.9369562791828141e+00	1.7075202240137002e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	4.5757344742022410e-04	2.9412072889480148e+00	1.7248523170772642e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	4.5757344742022410e-04	2.9454582987132150e+00	1.7423222127900437e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	4.5757344742022410e-04	2.9497093084784156e+00	1.7599258074646748e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	4.5757344742022410e-04	2.9539603182436167e+00	1.7776591291703064e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	4.5757344742022410e-04	2.9582113280088165e+00	1.7955183341889588e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	4.5757344742022410e-04	2.9624623377740180e+00	1.8134997034570000e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	4.5757344742022410e-04	2.9667133475392178e+00	1.8315996390074804e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	4.5757344742022410e-04	2.9709643573044189e+00	1.8498146604267854e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	4.5757344742022410e-04	2.9752153670696195e+00	1.8681414013374745e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	4.5757344742022410e-04	2.9794663768348197e+00	1.8865766059177752e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	4.5757344742022410e-04	2.9837173866000204e+00	1.9051171254663299e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	4.5757344742022410e-04	2.9879683963652210e+00	1.9237599150199994e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	4.5757344742022410e-04	2.9922194061304208e+00	1.9425020300309045e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	4.5757344742022410e-04	2.9964704158956219e+00	1.9613406231081876e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	4.5757344742022410e-04	3.0007214256608221e+00	1.9802729408287192e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	4.5757344742022410e-04	3.0049724354260232e+00	1.9992963206203895e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	4.5757344742022410e-04	3.0092234451912230e+00	2.0184081877206622e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	4.5757344742022410e-04	3.0134744549564241e+00	2.0376060522125394e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	4.5757344742022410e-04	3.0177254647216247e+00	2.0568875061393954e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	4.5757344742022410e-04	3.0219764744868249e+00	2.0762502206996361e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	4.5757344742022410e-04	3.0262274842520251e+00	2.0956919435217622e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	4.5757344742022410e-04	3.0304784940172262e+00	2.1152104960198445e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	4.5757344742022410e-04	3.0347295037824265e+00	2.1348037708292583e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	4.5757344742022410e-04	3.0389805135476271e+00	2.1544697293220230e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	4.5757344742022410e-04	3.0432315233128278e+00	2.1742063992010485e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	4.5757344742022410e-04	3.0474825330780289e+00	2.1940118721721735e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	4.5757344742022410e-04	3.0517335428432286e+00	2.2138843016928167e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	4.5757344742022410e-04	3.0559845526084297e+00	2.2338219007958385e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	4.5757344742022410e-04	3.0602355623736304e+00	2.2538229399871088e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	4.5757344742022410e-04	3.0644865721388310e+00	2.2738857452152172e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	4.5757344742022410e-04	3.0687375819040312e+00	2.2940086959114908e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	4.5757344742022410e-04	3.0729885916692314e+00	2.3141902230987701e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	4.5757344742022410e-04	3.0772396014344325e+00	2.3344288075668715e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	4.5757344742022410e-04	3.0814906111996323e+00	2.3547229781131460e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	4.5757344742022410e-04	3.0857416209648334e+00	2.3750713098460413e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	4.5757344742022410e-04	3.0899926307300336e+00	2.3954724225499444e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	4.5757344742022410e-04	3.0942436404952347e+00	2.4159249791093729e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	4.5757344742022410e-04	3.0984946502604349e+00	2.4364276839905841e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	4.5757344742022410e-04	3.1027456600256356e+00	2.4569792817788694e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	4.5757344742022410e-04	3.1069966697908358e+00	2.4775785557695748e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	4.5757344742022410e-04	3.1112476795560364e+00	2.4982243266111490e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	4.5757344742022410e-04	3.1154986893212371e+00	2.5189154509982953e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	4.5757344742022410e-04	3.1197496990864377e+00	2.5396508204137030e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	4.5757344742022410e-04	3.1240007088516375e+00	2.5604293599163802e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	4.5757344742022410e-04	3.1282517186168386e+00	2.5812500269751859e-01	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4631559933070614e-04	2.5773712524797272e+00	2.7502281468796336e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	3.4631559933070614e-04	2.5816222622449283e+00	2.7552737360583396e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	3.4631559933070614e-04	2.5858732720101294e+00	2.7605059026346251e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	3.4631559933070614e-04	2.5901242817753296e+00	2.7659235877898097e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	3.4631559933070614e-04	2.5943752915405303e+00	2.7715257035877089e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	3.4631559933070614e-04	2.5986263013057305e+00	2.7773111339830786e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	3.4631559933070614e-04	2.6028773110709307e+00	2.7832787358418204e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	3.4631559933070614e-04	2.6071283208361313e+00	2.7894273399706659e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	3.4631559933070614e-04	2.6113793306013320e+00	2.7957557521547260e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	3.4631559933070614e-04	2.6156303403665326e+00	2.8022627542006984e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	3.4631559933070614e-04	2.6198813501317333e+00	2.8089471049840831e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	3.4631559933070614e-04	2.6241323598969339e+00	2.8158075414985717e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	3.4631559933070614e-04	2.6283833696621346e+00	2.8228427799057049e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	3.4631559933070614e-04	2.6326343794273348e+00	2.8300515165832441e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	3.4631559933070614e-04	2.6368853891925355e+00	2.8374324291704744e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	3.4631559933070614e-04	2.6411363989577361e+00	2.8449841776089330e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	3.4631559933070614e-04	2.6453874087229368e+00	2.8527054051769646e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	3.4631559933070614e-04	2.6496384184881370e+00	2.8605947395166553e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	3.4631559933070614e-04	2.6538894282533372e+00	2.8686507936517219e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	3.4631559933070614e-04	2.6581404380185383e+00	2.8768721669950315e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	3.4631559933070614e-04	2.6623914477837385e+00	2.8852574463445269e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	3.4631559933070614e-04	2.6666424575489387e+00	2.8938052068662418e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	3.4631559933070614e-04	2.6708934673141393e+00	2.9025140130634319e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	3.4631559933070614e-04	2.6751444770793404e+00	2.9113824197306698e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	3.4631559933070614e-04	2.6793954868445411e+00	2.9204089728919475e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	3.4631559933070614e-04	2.6836464966097413e+00	2.9295922107219219e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	3.4631559933070614e-04	2.6878975063749420e+00	2.9389306644494251e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	3.4631559933070614e-04	2.6921485161401422e+00	2.9484228592424622e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	3.4631559933070614e-04	2.6963995259053428e+00	2.9580673150740905e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	3.4631559933070614e-04	2.7006505356705435e+00	2.9678625475684584e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	3.4631559933070614e-04	2.7049015454357441e+00	2.9778070688265335e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	3.4631559933070614e-04	2.7091525552009448e+00	2.9878993882309296e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	3.4631559933070614e-04	2.7134035649661454e+00	2.9981380132295510e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	3.4631559933070614e-04	2.7176545747313456e+00	3.0085214500975571e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	3.4631559933070614e-04	2.7219055844965463e+00	3.0190482046774186e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	3.4631559933070614e-04	2.7261565942617469e+00	3.0297167830968330e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	3.4631559933070614e-04	2.7304076040269476e+00	3.0405256924642216e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	3.4631559933070614e-04	2.7346586137921478e+00	3.0514734415418471e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	3.4631559933070614e-04	2.7389096235573480e+00	3.0625585413962697e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	3.4631559933070614e-04	2.7431606333225491e+00	3.0737795060262596e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	3.4631559933070614e-04	2.7474116430877493e+00	3.0851348529681155e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	3.4631559933070614e-04	2.7516626528529500e+00	3.0966231038784764e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	3.4631559933070614e-04	2.7559136626181506e+00	3.1082427850946759e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	3.4631559933070614e-04	2.7601646723833513e+00	3.1199924281728686e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	3.4631559933070614e-04	2.7644156821485515e+00	3.1318705704040145e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	3.4631559933070614e-04	2.7686666919137521e+00	3.1438757553079694e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	3.4631559933070614e-04	2.7729177016789532e+00	3.1560065331059678e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	3.4631559933070614e-04	2.7771687114441530e+00	3.1682614611716686e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	3.4631559933070614e-04	2.7814197212093541e+00	3.1806391044611604e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	3.4631559933070614e-04	2.7856707309745543e+00	3.1931380359222095e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	3.4631559933070614e-04	2.7899217407397550e+00	3.2057568368830786e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	3.4631559933070614e-04	2.7941727505049556e+00	3.2184940974213050e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	3.4631559933070614e-04	2.7984237602701563e+00	3.2313484167128759e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	3.4631559933070614e-04	2.8026747700353565e+00	3.2443184033620365e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	3.4631559933070614e-04	2.8069257798005571e+00	3.2574026757123847e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	3.4631559933070614e-04	2.8111767895657573e+00	3.2705998621394450e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	3.4631559933070614e-04	2.8154277993309584e+00	3.2839086013253616e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	3.4631559933070614e-04	2.8196788090961591e+00	3.2973275425160053e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	3.4631559933070614e-04	2.8239298188613593e+00	3.3108553457610285e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	3.4631559933070614e-04	2.8281808286265595e+00	3.3244906821373232e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	3.4631559933070614e-04	2.8324318383917606e+00	3.3382322339563480e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	3.4631559933070614e-04	2.8366828481569608e+00	3.3520786949557535e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	3.4631559933070614e-04	2.8409338579221615e+00	3.3660287704758446e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	3.4631559933070614e-04	2.8451848676873626e+00	3.3800811776213019e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	3.4631559933070614e-04	2.8494358774525628e+00	3.3942346454086247e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	3.4631559933070614e-04	2.8536868872177630e+00	3.4084879148998698e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	3.4631559933070614e-04	2.8579378969829636e+00	3.4228397393229598e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	3.4631559933070614e-04	2.8621889067481643e+00	3.4372888841792570e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	3.4631559933070614e-04	2.8664399165133649e+00	3.4518341273386594e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	3.4631559933070614e-04	2.8706909262785656e+00	3.4664742591228381e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	3.4631559933070614e-04	2.8749419360437662e+00	3.4812080823769204e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	3.4631559933070614e-04	2.8791929458089665e+00	3.4960344125301990e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	3.4631559933070614e-04	2.8834439555741667e+00	3.5109520776461889e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	3.4631559933070614e-04	2.8876949653393678e+00	3.5259599184625745e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	3.4631559933070614e-04	2.8919459751045684e+00	3.5410567884213479e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	3.4631559933070614e-04	2.8961969848697686e+00	3.5562415536896502e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	3.4631559933070614e-04	2.9004479946349693e+00	3.5715130931717010e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	3.4631559933070614e-04	2.9046990044001695e+00	3.5868702985121315e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	3.4631559933070614e-04	2.9089500141653706e+00	3.6023120740913028e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	3.4631559933070614e-04	2.9132010239305708e+00	3.6178373370127132e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	3.4631559933070614e-04	2.9174520336957714e+00	3.6334450170831334e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	3.4631559933070614e-04	2.9217030434609725e+00	3.6491340567856728e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	3.4631559933070614e-04	2.9259540532261723e+00	3.6649034112461465e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	3.4631559933070614e-04	2.9302050629913730e+00	3.6807520481931455e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	3.4631559933070614e-04	2.9344560727565741e+00	3.6966789479120571e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	3.4631559933070614e-04	2.9387070825217743e+00	3.7126831031934515e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	3.4631559933070614e-04	2.9429580922869745e+00	3.7287635192760465e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	3.4631559933070614e-04	2.9472091020521751e+00	3.7449192137846482e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	3.4631559933070614e-04	2.9514601118173758e+00	3.7611492166632693e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	3.4631559933070614e-04	2.9557111215825760e+00	3.7774525701038048e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	3.4631559933070614e-04	2.9599621313477771e+00	3.7938283284704311e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	3.4631559933070614e-04	2.9642131411129777e+00	3.8102755582200842e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	3.4631559933070614e-04	2.9684641508781779e+00	3.8267933378192620e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	3.4631559933070614e-04	2.9727151606433786e+00	3.8433807576572604e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	3.4631559933070614e-04	2.9769661704085784e+00	3.8600369199563572e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	3.4631559933070614e-04	2.9812171801737799e+00	3.8767609386788277e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	3.4631559933070614e-04	2.9854681899389801e+00	3.8935519394313417e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	3.4631559933070614e-04	2.9897191997041808e+00	3.9104090593666724e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	3.4631559933070614e-04	2.9939702094693810e+00	3.9273314470831366e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	3.4631559933070614e-04	2.9982212192345812e+00	3.9443182625218109e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	3.4631559933070614e-04	3.0024722289997823e+00	3.9613686768618034e-01	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
2.5972952542818044e+00	2.7018283873357025e+00	2.2027150076250863e+00	2.3609236786961518e+00	2.1705587678305975e+00	2.4152508261251069e+00	2.4225798175245270e+00	2.4010813964359023e+00	2.2785162076084977e+00	2.3587544373474483e+00	2.4812802431844494e+00	2.5675702792370441e+00	2.3344856356710602e+00	2.4106253865584240e+00	2.4271156520681294e+00	

#ae#Y_extr
2.4087053985019957e+00	5.1030346934650794e-01	

#CH2_RED(smart_print)
2.5(1.1)	



==> QCDQED/Data/fit_Lla/MeV/fit/M_Delta_combo_Pedroni.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 4
Simultaneous fit of M_Delta_combo_Pedroni

[The fit converged for all jkf indices]
----------

#jkf#A0
5.0651152828952322e+00	5.3424878014153130e+00	5.0288055278041819e+00	5.0922721108614573e+00	5.1504155874253490e+00	4.9010285802551818e+00	5.1007186735254955e+00	5.2171648200115337e+00	5.2474746780577179e+00	5.2160042913943343e+00	4.7433882319143041e+00	5.0430452959582857e+00	4.8570011291475321e+00	4.7657655633931872e+00	5.0972025053295988e+00	

#ae#A0
5.0578593386259127e+00	6.3406694173368383e-01	

#jkf#c_L3
1.5284970676211312e+01	1.4192466905709940e+01	1.6077449788238244e+01	1.6065357777033960e+01	1.5345218360295604e+01	1.6649571102453752e+01	1.5315973973429148e+01	1.6313934117590339e+01	1.7214536630828619e+01	1.5543109465732552e+01	1.6051478978320119e+01	1.7764784019150991e+01	1.5357602895741447e+01	1.9192104367638695e+01	1.4169962034937093e+01	

#ae#c_L3
1.6035901406220788e+01	4.7268168168779816e+00	

#jkf#c_l
7.7467437055901183e+00	7.1475756883237258e+00	7.2578072357769114e+00	6.7997352976996792e+00	6.7360526333714397e+00	7.5479886739504138e+00	6.3042750054231087e+00	6.6942204971349444e+00	5.9936084846577486e+00	6.8721854804370626e+00	8.1892982137557695e+00	7.4595842540044890e+00	7.3496505939417105e+00	7.5469643936797963e+00	7.8252003836928505e+00	

#ae#c_l
7.1647260360959857e+00	2.1567096353500541e+00	

#jkf#c_a2
2.2523107709669162e+01	1.9776851291241293e+01	2.4471923882694654e+01	2.4282931179717501e+01	2.2934155151811094e+01	2.5896663406795742e+01	2.4895691718320968e+01	2.2045945998994988e+01	2.1778529015443141e+01	2.1079073737097698e+01	2.8071724459189905e+01	2.2992057354019114e+01	2.6852810296918040e+01	2.7268525748095389e+01	2.1969830988009615e+01	

#ae#c_a2
2.3789321462534556e+01	8.8021581321615212e+00	

#jkf#CH2_RED
8.3887850183492574e-01	8.2161098308468072e-01	9.4862172222691665e-01	7.2253789344638786e-01	6.1994938143376288e-01	8.9710665041888660e-01	6.6180547021331104e-01	7.0945370876491254e-01	1.0144201673266249e+00	6.2267478731708059e-01	8.7466383516052915e-01	8.8566562201397192e-01	9.5737288426650591e-01	7.5597368319261282e-01	7.3498866056437606e-01	

#ae#CH2_RED
8.0438159675103249e-01	4.5333100918121716e-01	

#jkf#data_x_1
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.4096823539709911e-02	5.4053532380173075e-02	5.4134305271794095e-02	5.3847982647270379e-02	5.3714375646395147e-02	5.4036674545058561e-02	5.3948426600816030e-02	5.3542608490842025e-02	5.3799681407218455e-02	5.3950511680314638e-02	5.3810795668788235e-02	5.4199928916435443e-02	5.4151500474367877e-02	5.3544422263461844e-02	5.3783132027534021e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_2
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4230646655398516e-02	1.4337328559621016e-02	1.4202793571311705e-02	1.4202157674695046e-02	1.4166281241027177e-02	1.4279644765484781e-02	1.3974407869206153e-02	1.4303533414362843e-02	1.4061291695178692e-02	1.4101824364120670e-02	1.4166004206961760e-02	1.4271500192710361e-02	1.4090488148997108e-02	1.4214797723587139e-02	1.4199707095560659e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_3
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
2.1217536798857212e-02	2.1338934048832772e-02	2.1511067742200875e-02	2.1548301305109943e-02	2.1190858055582646e-02	2.1454194614923462e-02	2.1237157563077279e-02	2.1190981869138713e-02	2.1384047684624662e-02	2.1425545371753698e-02	2.1321031221249630e-02	2.1109130385907605e-02	2.1283813732775471e-02	2.1378178925587944e-02	2.1439727102088552e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_4
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.0608189531361711e-02	2.0860814771380781e-02	2.0687545419015629e-02	2.0825983989653359e-02	2.0431341365379663e-02	2.0414617418970351e-02	2.0672754388777432e-02	2.0784025379367462e-02	2.0651001496230927e-02	2.0792357661023934e-02	2.0848006816533721e-02	2.0817662777471393e-02	2.0605586932019880e-02	2.0882464964142922e-02	2.0602647747338623e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_5
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9994193594876461e-02	2.0173155256174736e-02	2.0120772578515040e-02	2.0110527920087860e-02	2.0076244897484184e-02	2.0036516306608711e-02	2.0076449951700479e-02	2.0162452423018937e-02	2.0004030068781275e-02	2.0077696517227867e-02	1.9908467437411235e-02	1.9758385764135786e-02	2.0076231495913897e-02	1.9946673590493361e-02	2.0146726246600150e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_6
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9544870462271768e-02	1.9512654185048946e-02	1.9615654246065786e-02	1.9709310058084899e-02	1.9640271132150146e-02	1.9614299933741874e-02	1.9644788768264542e-02	1.9590339330152216e-02	1.9574771320334867e-02	1.9544339526883951e-02	1.9633774226211580e-02	1.9714275686347319e-02	1.9585828882176280e-02	1.9618946369193140e-02	1.9613845355754798e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_7
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9470024743499324e-02	1.9303456512829536e-02	1.9293530065814499e-02	1.9539684890219528e-02	1.9410779744846490e-02	1.9377875444638266e-02	1.9413421320932905e-02	1.9359764953850968e-02	1.9364499231773726e-02	1.9474101372616154e-02	1.9077781994730827e-02	1.9266031045239079e-02	1.9557924184421299e-02	1.9366514391878371e-02	1.9353412654671803e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_8
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5705371832024336e-02	2.5757172719468771e-02	2.5644843156074022e-02	2.5671187674919958e-02	2.5654914543754487e-02	2.5780655100753745e-02	2.5542575312811858e-02	2.5668936220469368e-02	2.5866287962164558e-02	2.5742055564126044e-02	2.5699071693031685e-02	2.5766980044309135e-02	2.5693942267984014e-02	2.5671332711864843e-02	2.5587938999895705e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_9
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.2852535134753363e-02	3.2543120914188720e-02	3.2729259618814371e-02	3.3168337378422709e-02	3.2768585401916753e-02	3.2912141820177147e-02	3.2392130573283669e-02	3.2715975189385002e-02	3.2976684161163450e-02	3.2819880346309935e-02	3.2976998401275520e-02	3.2509874790042553e-02	3.2667116962498827e-02	3.2861005299549106e-02	3.3008687770749563e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_10
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.3607358838372273e-02	4.3892880764624824e-02	4.3852221538210785e-02	4.3889087044906204e-02	4.3373356794470498e-02	4.3741663013584779e-02	4.3876889113383825e-02	4.3649115921618728e-02	4.3767399085678046e-02	4.3787982153495865e-02	4.3828749572866511e-02	4.3859517412444302e-02	4.3586261349119033e-02	4.3789158067236995e-02	4.3645940985547124e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_11
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2896636478347778e-02	1.2857521445163486e-02	1.2734549233625155e-02	1.2792126373592394e-02	1.2710171389466739e-02	1.2679814927858142e-02	1.2689401562043189e-02	1.2803245497434727e-02	1.2761073498920351e-02	1.2803656484771098e-02	1.2764189052476782e-02	1.2833899180847218e-02	1.2636402843404997e-02	1.2645344486302515e-02	1.2755317399816946e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_12
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9033489182942277e-02	1.9033057792408915e-02	1.8960354087090021e-02	1.9142482519123195e-02	1.9073623318048568e-02	1.9079464652406085e-02	1.9191111495671508e-02	1.8979402484017908e-02	1.8842665213377133e-02	1.9082274116694616e-02	1.9119105967089420e-02	1.9059425309656139e-02	1.9051296744189997e-02	1.9115120444460856e-02	1.9208719527071514e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_13
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1968758553285945e-02	3.1968863369501131e-02	3.1869460920949721e-02	3.1759149579557736e-02	3.1787598260093135e-02	3.1879985050679162e-02	3.1730025397486719e-02	3.1843817765474305e-02	3.1718286796936078e-02	3.2115029146334483e-02	3.1851617253171656e-02	3.2026753443815191e-02	3.1851690996649765e-02	3.1735135900982765e-02	3.2008838677966910e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_14
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.5234977244409683e-02	4.4951831508560247e-02	4.5040314149733744e-02	4.5114333935207050e-02	4.4874662295209714e-02	4.5005678808674378e-02	4.5272717042266993e-02	4.5289579963911163e-02	4.5258726401514848e-02	4.5192490331558970e-02	4.4861102685859050e-02	4.5041108510652149e-02	4.4929637527266954e-02	4.5091947786221276e-02	4.5067322979037400e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_15
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.1904305752710121e-02	5.2407937952566958e-02	5.2022639617759117e-02	5.2235567877340704e-02	5.2291846401939721e-02	5.1642724664339307e-02	5.1791155674145474e-02	5.2150706871205078e-02	5.1812033535920149e-02	5.1859738524764942e-02	5.1403915804319966e-02	5.2361924938430449e-02	5.2442593540148782e-02	5.1940245129641141e-02	5.1930659478532398e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_16
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9421871171898271e-03	7.9771692836506994e-03	8.0703948743528937e-03	7.9669971983197911e-03	8.0196232631755716e-03	7.9682464741488816e-03	7.9707267866642832e-03	8.0757065795249924e-03	8.1333483744479435e-03	8.0293060992997559e-03	8.0244448661779579e-03	7.9536643886034125e-03	7.9196110183667977e-03	7.9315191900569196e-03	8.0564188751690614e-03	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_17
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2078762885482909e-02	1.1914016590749192e-02	1.2052048325768082e-02	1.1927905034484682e-02	1.2059209622801780e-02	1.2028245856043021e-02	1.2081636573637311e-02	1.2034628228932965e-02	1.1918661561851618e-02	1.1930642684780571e-02	1.1954097715548596e-02	1.1947842777263573e-02	1.1990971268073743e-02	1.1981383284918649e-02	1.1959548939059716e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_18
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1437406408974579e-02	2.1224427618166626e-02	2.1019449074922571e-02	2.1277925110582269e-02	2.1345558130570392e-02	2.1217058070132702e-02	2.1161005580534305e-02	2.1275473109870408e-02	2.1234754180685503e-02	2.1177445136879622e-02	2.1267521133523100e-02	2.1205867798365856e-02	2.1131027487373843e-02	2.1172161556450179e-02	2.1211863105224743e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_y
1.2070114621061885e+01	1.1919874182080875e+01	1.2144229794581413e+01	1.2025221117993519e+01	1.1930549734544302e+01	1.2124909356017406e+01	1.1944944141668417e+01	1.2043416615557438e+01	1.2032364014450231e+01	1.1988568774161852e+01	1.1998195490624010e+01	1.2318418292662967e+01	1.1928384369148311e+01	1.2077185800310518e+01	1.1767595348664608e+01	
9.1911365300356067e+00	8.9960396739974762e+00	8.9451261777866868e+00	9.2096465906728096e+00	9.2633170886322436e+00	9.2979547887198475e+00	9.2991539776084924e+00	9.4394979704198612e+00	9.1482703946233528e+00	9.1727996585680280e+00	9.4164218312829391e+00	9.2708488467547863e+00	9.0950810627141045e+00	9.2956237470931793e+00	8.9771107372566696e+00	
1.2394526892706438e+01	1.2539338209458823e+01	1.2645554546873898e+01	1.1778685445883335e+01	1.1924746527649395e+01	1.2205139971798081e+01	1.1922248052499198e+01	1.2535680947184339e+01	1.1605577581584436e+01	1.1889429674004372e+01	1.1357464561671256e+01	1.1708995610664060e+01	1.2063322385996120e+01	1.2562185980761255e+01	1.1692288224394035e+01	
9.7905899428868590e+00	9.9515263851945761e+00	1.0207964179633253e+01	1.0288659039431819e+01	1.0035862054599372e+01	1.0068596122043147e+01	1.0180264506279112e+01	9.8905856867230213e+00	1.0442624028809950e+01	9.9343178062381394e+00	1.0149358283318190e+01	1.0304900608415171e+01	1.0061818273296199e+01	9.9787526694440132e+00	1.0048070979242175e+01	
9.0303388092928181e+00	9.0433221768817109e+00	8.9392904442109735e+00	9.2542565871487756e+00	9.2560723500532109e+00	9.2102440533080117e+00	9.2282461534261433e+00	9.1822074174513215e+00	9.0551155362838536e+00	9.1376896896778135e+00	9.3083592161385162e+00	9.2404803443543670e+00	8.9781491821623902e+00	9.2290358477686461e+00	8.9699907062026085e+00	
9.3095542859266942e+00	9.2499575286067657e+00	9.3207668018640124e+00	9.2561487775714895e+00	9.2695935626483692e+00	9.3198196842540320e+00	9.3465696618792471e+00	9.3281783020733648e+00	9.1992315457626237e+00	9.2043371667066953e+00	9.1779658928788415e+00	9.2873120104979829e+00	9.3919579905315924e+00	9.3425993959864595e+00	9.1196294214938316e+00	
9.4165339470684106e+00	9.6474698559917140e+00	9.7479699072836858e+00	9.6904510536761723e+00	9.6483461869833675e+00	9.8184481108028177e+00	9.7454821201348203e+00	9.5630304250190026e+00	9.7384430253316303e+00	9.5507800529630327e+00	9.7974206753414368e+00	9.6211679281665941e+00	9.5271323963548173e+00	9.4913968330519918e+00	9.6600985245334527e+00	
9.7668956313349558e+00	9.7493902411346074e+00	9.8298521538722987e+00	9.8938936762324907e+00	9.6886845716330985e+00	9.7241013171439654e+00	9.7715791876677827e+00	9.7147558193556911e+00	9.7690128771507823e+00	9.6764875126960881e+00	9.8285410583351105e+00	9.6651580220162288e+00	9.7386692460919235e+00	9.7558595099018071e+00	9.7230823201241208e+00	
1.0779353815573455e+01	1.0605375679582126e+01	1.0833425403159016e+01	1.0855602701186982e+01	1.0824271525944718e+01	1.0777488997487650e+01	1.0796506655473898e+01	1.0961611881527148e+01	1.0800515423473025e+01	1.0672380255131566e+01	1.0818034677996090e+01	1.0943859731979247e+01	1.0638684039314702e+01	1.1091540125843077e+01	1.0404802165556488e+01	
1.1093658000561980e+01	1.1100438520093014e+01	1.1250129165209296e+01	1.1206790775327121e+01	1.1141844138147501e+01	1.1253388403831515e+01	1.1047593887045158e+01	1.1317209404533456e+01	1.1148168812409580e+01	1.1073166243373606e+01	1.1167335409467890e+01	1.1341111666478739e+01	1.1030078982471030e+01	1.1448584986505363e+01	1.1198556507010247e+01	
9.1166884486490840e+00	9.5669144965015853e+00	9.5966388563996681e+00	9.4598309443274005e+00	9.2902479744203603e+00	9.5734232476576562e+00	9.6101238550281067e+00	9.6168853419761806e+00	9.6563653052330505e+00	9.3544691146629422e+00	9.4551701071686569e+00	9.3780756527520293e+00	9.4936048650350564e+00	9.3743851448076239e+00	9.3819322194793351e+00	
8.0452917207090042e+00	8.3007423108874967e+00	8.4082686909478124e+00	8.3462557668277935e+00	8.3299174279698516e+00	8.2168403961486085e+00	8.4118927152954388e+00	8.4188615575697607e+00	8.2052074033169085e+00	8.4176139987189558e+00	7.9569802319041951e+00	8.3300226151563148e+00	7.9193561727985884e+00	8.5543667471228026e+00	8.1813982836885746e+00	
9.4312354342238827e+00	9.5425204152524294e+00	9.5259067894139573e+00	9.6973118861988148e+00	9.5591101202526385e+00	9.4987207119647064e+00	9.5296203070227623e+00	9.6006300833495413e+00	9.5320859978258721e+00	9.5018845060360935e+00	9.5493766734391219e+00	9.5029913952102465e+00	9.4270297250168635e+00	9.4409389219878381e+00	9.4218793478440261e+00	
1.0031232833765660e+01	1.0139383416404673e+01	1.0087356379524619e+01	1.0018478612098173e+01	9.9685695991626062e+00	1.0055581848536324e+01	9.9862749752893762e+00	1.0100873826294182e+01	9.9617669967132105e+00	9.9671818642704118e+00	1.0061322450262120e+01	1.0123383819989890e+01	9.9408462904754966e+00	1.0100402795951972e+01	1.0058041135338682e+01	
1.2281425899844470e+01	1.2263042363452785e+01	1.2181564854539728e+01	1.2284116123467344e+01	1.2119344272382017e+01	1.2359696944856491e+01	1.2091545961000577e+01	1.2294474586435062e+01	1.2372325917816635e+01	1.2207513913621598e+01	1.2251996044999142e+01	1.2540939152164563e+01	1.2055471479047817e+01	1.2386712395299201e+01	1.2069183907570585e+01	
7.7192918587908128e+00	8.0910574005181068e+00	7.5334864573545586e+00	7.2226200408899341e+00	7.5806386518486617e+00	7.1957859483281830e+00	7.4892762314740535e+00	7.4142920689195169e+00	7.3992291481885122e+00	7.5388086863785171e+00	7.1080439336359680e+00	7.8795790340550820e+00	7.4051690806291131e+00	7.4853759304702585e+00	7.6866223797870115e+00	
8.5871310498285993e+00	8.4829131232919739e+00	8.7369617500477954e+00	8.7541185568009112e+00	8.6079482933530898e+00	8.3917392010579217e+00	8.3175632787802201e+00	8.6018519426635542e+00	8.9209784114854980e+00	8.3750448804036672e+00	8.4809861513971754e+00	8.9277122030915024e+00	8.6309102743425079e+00	8.8301223563710796e+00	8.3431917061538616e+00	
8.0014032956192178e+00	7.9227680016638908e+00	7.8422462437425757e+00	7.9117912699354891e+00	7.8877232081791639e+00	7.9295415471791983e+00	7.8975652543312753e+00	8.0163787736729333e+00	7.9357517280689294e+00	8.0225083526615268e+00	7.7113370670053820e+00	7.8511148568006819e+00	7.6430240646138961e+00	7.6531919597862981e+00	7.8706723811640567e+00	

#plot#xiexiyeyytheyth
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2020931443568516e+01	4.5232747216282132e-01	1.1699935443876267e+01	3.1556371014142587e-01	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	9.2012019384110726e+00	5.4015737032129452e-01	9.3311507900640596e+00	2.2628754736975054e-01	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2055012307541935e+01	1.4612236832518914e+00	1.1694976706579917e+01	6.7289555003311741e-01	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.0088926037703667e+01	6.3107488086008789e-01	1.0498510313302026e+01	3.8669785422874303e-01	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	9.1375199009574111e+00	4.4405843146678581e-01	9.5428873799999501e+00	1.9469264471657635e-01	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	9.2749081352454681e+00	2.6799134080529363e-01	9.1953495294606462e+00	1.7805580578202543e-01	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	9.6442780695135291e+00	4.2210409540431698e-01	9.0400782395722832e+00	1.7741823051025074e-01	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	9.7530642096460625e+00	2.2321655247413880e-01	9.7473851059922563e+00	1.7283219565861266e-01	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.0786896871948615e+01	5.8897746926097772e-01	1.0936066877520831e+01	3.3119564275391983e-01	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1187870326831034e+01	4.2682652126792142e-01	1.1332094868107276e+01	3.1842806883547053e-01	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	9.4616503716065807e+00	5.3593147534108854e-01	8.9792983390030638e+00	2.5486985901554798e-01	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	8.2695344026041404e+00	6.5830208424486802e-01	9.2074653454543167e+00	2.1086995183257362e-01	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	9.5174161543359190e+00	2.6366528249282561e-01	9.6709711694127751e+00	1.6494640879884420e-01	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.0040046456271824e+01	2.3112142007476580e-01	1.0148424979129977e+01	1.8664844909911205e-01	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	1.2250623587766539e+01	4.8673531731996900e-01	1.1709139313203835e+01	4.4629507516875244e-01	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	7.5166184567512193e+00	9.3230167007040776e-01	7.5390078745828886e+00	3.4587312050232738e-01	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	8.5992782119379569e+00	7.3234703673226997e-01	7.6833008850487721e+00	3.2571086577803793e-01	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	7.8731345336282992e+00	4.3216116074609662e-01	8.0173662506593928e+00	3.0615184776223758e-01	

#plot#xiexiytheyth#L=inf
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.0088024126986637e+01	3.4159432872217022e-01	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	8.6511257032512496e+00	2.0287427699384031e-01	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	8.9095939509946422e+00	1.9762825297084124e-01	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	8.8865989964123990e+00	1.9294537909605775e-01	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	8.8628622931871366e+00	1.9924622450794302e-01	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	8.8471766850124887e+00	1.9717914478409393e-01	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	8.8385893249610774e+00	1.9498858425170520e-01	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	9.0673600191794463e+00	1.9014715591328557e-01	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	9.3241555606312048e+00	2.1678800971785653e-01	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	9.7201835512176480e+00	2.6832050558710702e-01	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	8.0234554997888647e+00	1.7729928543084975e-01	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	8.2516225062401158e+00	1.6155080218450316e-01	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	8.7151283301985742e+00	1.8550930366062848e-01	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	9.1925821399157748e+00	2.5047588925589009e-01	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	9.4434377683998019e+00	3.0919237657887400e-01	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	6.8857392935035211e+00	3.2584535812721060e-01	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	7.0300323039694028e+00	3.1445127291220215e-01	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	7.3640976695800218e+00	3.1612444873006601e-01	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3016402841049741e+00	6.2069215799638267e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	0.0000000000000000e+00	5.3211414618660040e+00	6.1985259529642622e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	0.0000000000000000e+00	5.3406426396270357e+00	6.1904790574955293e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	0.0000000000000000e+00	5.3601438173880656e+00	6.1827822551807476e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	0.0000000000000000e+00	5.3796449951490963e+00	6.1754368550438143e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	0.0000000000000000e+00	5.3991461729101280e+00	6.1684441124368550e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	0.0000000000000000e+00	5.4186473506711561e+00	6.1618052280032831e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	0.0000000000000000e+00	5.4381485284321878e+00	6.1555213466779701e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	0.0000000000000000e+00	5.4576497061932185e+00	6.1495935567268223e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	0.0000000000000000e+00	5.4771508839542502e+00	6.1440228888271697e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	0.0000000000000000e+00	5.4966520617152810e+00	6.1388103151910645e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	0.0000000000000000e+00	5.5161532394763100e+00	6.1339567487331093e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	0.0000000000000000e+00	5.5356544172373416e+00	6.1294630422842866e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	0.0000000000000000e+00	5.5551555949983733e+00	6.1253299878535072e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	0.0000000000000000e+00	5.5746567727594023e+00	6.1215583159383591e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	0.0000000000000000e+00	5.5941579505204331e+00	6.1181486948862862e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	0.0000000000000000e+00	5.6136591282814647e+00	6.1151017303076560e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	0.0000000000000000e+00	5.6331603060424955e+00	6.1124179645417454e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	0.0000000000000000e+00	5.6526614838035254e+00	6.1100978761769298e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	0.0000000000000000e+00	5.6721626615645553e+00	6.1081418796258447e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	0.0000000000000000e+00	5.6916638393255869e+00	6.1065503247565622e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	0.0000000000000000e+00	5.7111650170866177e+00	6.1053234965805003e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	0.0000000000000000e+00	5.7306661948476476e+00	6.1044616149976472e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	0.0000000000000000e+00	5.7501673726086784e+00	6.1039648345996811e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	0.0000000000000000e+00	5.7696685503697100e+00	6.1038332445314536e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	0.0000000000000000e+00	5.7891697281307399e+00	6.1040668684110455e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	0.0000000000000000e+00	5.8086709058917716e+00	6.1046656643085384e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	0.0000000000000000e+00	5.8281720836528006e+00	6.1056295247836390e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	0.0000000000000000e+00	5.8476732614138323e+00	6.1069582769820951e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	0.0000000000000000e+00	5.8671744391748630e+00	6.1086516827904580e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	0.0000000000000000e+00	5.8866756169358938e+00	6.1107094390492300e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	0.0000000000000000e+00	5.9061767946969237e+00	6.1131311778237019e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	0.0000000000000000e+00	5.9256779724579536e+00	6.1159164667319532e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	0.0000000000000000e+00	5.9451791502189844e+00	6.1190648093294597e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	0.0000000000000000e+00	5.9646803279800151e+00	6.1225756455492830e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	0.0000000000000000e+00	5.9841815057410468e+00	6.1264483521972546e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	0.0000000000000000e+00	6.0036826835020776e+00	6.1306822435008035e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	0.0000000000000000e+00	6.0231838612631083e+00	6.1352765717104829e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	0.0000000000000000e+00	6.0426850390241382e+00	6.1402305277531022e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	0.0000000000000000e+00	6.0621862167851672e+00	6.1455432419348421e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	0.0000000000000000e+00	6.0816873945461989e+00	6.1512137846931381e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	0.0000000000000000e+00	6.1011885723072314e+00	6.1572411673959049e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	0.0000000000000000e+00	6.1206897500682613e+00	6.1636243431863236e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	0.0000000000000000e+00	6.1401909278292921e+00	6.1703622078717046e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	0.0000000000000000e+00	6.1596921055903211e+00	6.1774536008546255e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	0.0000000000000000e+00	6.1791932833513528e+00	6.1848973061046386e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	0.0000000000000000e+00	6.1986944611123826e+00	6.1926920531685614e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	0.0000000000000000e+00	6.2181956388734134e+00	6.2008365182176706e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	0.0000000000000000e+00	6.2376968166344451e+00	6.2093293251296278e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	0.0000000000000000e+00	6.2571979943954759e+00	6.2181690466033257e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	0.0000000000000000e+00	6.2766991721565057e+00	6.2273542053046027e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	0.0000000000000000e+00	6.2962003499175374e+00	6.2368832750406844e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	0.0000000000000000e+00	6.3157015276785673e+00	6.2467546819614861e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	0.0000000000000000e+00	6.3352027054395972e+00	6.2569668057854777e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	0.0000000000000000e+00	6.3547038832006280e+00	6.2675179810482373e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	0.0000000000000000e+00	6.3742050609616596e+00	6.2784064983714494e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	0.0000000000000000e+00	6.3937062387226913e+00	6.2896306057502860e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	0.0000000000000000e+00	6.4132074164837212e+00	6.3011885098572296e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	0.0000000000000000e+00	6.4327085942447502e+00	6.3130783773600496e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	0.0000000000000000e+00	6.4522097720057809e+00	6.3252983362520721e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	0.0000000000000000e+00	6.4717109497668117e+00	6.3378464771926823e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	0.0000000000000000e+00	6.4912121275278434e+00	6.3507208548559446e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	0.0000000000000000e+00	6.5107133052888742e+00	6.3639194892855777e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	0.0000000000000000e+00	6.5302144830499040e+00	6.3774403672542335e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	0.0000000000000000e+00	6.5497156608109357e+00	6.3912814436251220e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	0.0000000000000000e+00	6.5692168385719656e+00	6.4054406427144217e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	0.0000000000000000e+00	6.5887180163329964e+00	6.4199158596524453e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	0.0000000000000000e+00	6.6082191940940262e+00	6.4347049617417806e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	0.0000000000000000e+00	6.6277203718550579e+00	6.4498057898110162e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	0.0000000000000000e+00	6.6472215496160896e+00	6.4652161595621327e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	0.0000000000000000e+00	6.6667227273771186e+00	6.4809338629101199e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	0.0000000000000000e+00	6.6862239051381485e+00	6.4969566693133207e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	0.0000000000000000e+00	6.7057250828991810e+00	6.5132823270930629e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	0.0000000000000000e+00	6.7252262606602109e+00	6.5299085647410837e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	0.0000000000000000e+00	6.7447274384212417e+00	6.5468330922135975e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	0.0000000000000000e+00	6.7642286161822716e+00	6.5640536022107099e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	0.0000000000000000e+00	6.7837297939433032e+00	6.5815677714398568e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	0.0000000000000000e+00	6.8032309717043340e+00	6.5993732618624112e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	0.0000000000000000e+00	6.8227321494653639e+00	6.6174677219221190e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	0.0000000000000000e+00	6.8422333272263929e+00	6.6358487877547390e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	0.0000000000000000e+00	6.8617345049874254e+00	6.6545140843775397e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	0.0000000000000000e+00	6.8812356827484553e+00	6.6734612268582238e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	0.0000000000000000e+00	6.9007368605094879e+00	6.6926878214622565e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	0.0000000000000000e+00	6.9202380382705169e+00	6.7121914667779436e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	0.0000000000000000e+00	6.9397392160315476e+00	6.7319697548185709e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	0.0000000000000000e+00	6.9592403937925784e+00	6.7520202721012113e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	0.0000000000000000e+00	6.9787415715536092e+00	6.7723406007013143e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	0.0000000000000000e+00	6.9982427493146409e+00	6.7929283192830259e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	0.0000000000000000e+00	7.0177439270756699e+00	6.8137810041044877e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	0.0000000000000000e+00	7.0372451048367015e+00	6.8348962299980276e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	0.0000000000000000e+00	7.0567462825977332e+00	6.8562715713247202e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	0.0000000000000000e+00	7.0762474603587613e+00	6.8779046029032598e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	0.0000000000000000e+00	7.0957486381197930e+00	6.8997929009129222e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	0.0000000000000000e+00	7.1152498158808246e+00	6.9219340437703425e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	0.0000000000000000e+00	7.1347509936418545e+00	6.9443256129802566e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	0.0000000000000000e+00	7.1542521714028835e+00	6.9669651939598809e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	0.0000000000000000e+00	7.1737533491639160e+00	6.9898503768372278e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	0.0000000000000000e+00	7.1932545269249459e+00	7.0129787572231161e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	0.0000000000000000e+00	7.2127557046859776e+00	7.0363479369571991e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	0.0000000000000000e+00	7.2322568824470084e+00	7.0599555248279922e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	0.0000000000000000e+00	7.2517580602080365e+00	7.0837991372670028e-01	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1257725916998122e-04	8.1379277085834616e+00	3.0906280768066285e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	5.1257725916998122e-04	8.1574288863444924e+00	3.0573386945140513e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	5.1257725916998122e-04	8.1769300641055231e+00	3.0244200036979435e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	5.1257725916998122e-04	8.1964312418665504e+00	2.9918842401623580e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	5.1257725916998122e-04	8.2159324196275829e+00	2.9597440322202928e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	5.1257725916998122e-04	8.2354335973886137e+00	2.9280124057051904e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	5.1257725916998122e-04	8.2549347751496445e+00	2.8967027879351825e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	5.1257725916998122e-04	8.2744359529106770e+00	2.8658290104728101e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	5.1257725916998122e-04	8.2939371306717060e+00	2.8354053105106186e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	5.1257725916998122e-04	8.3134383084327350e+00	2.8054463307010907e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	5.1257725916998122e-04	8.3329394861937676e+00	2.7759671172376349e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	5.1257725916998122e-04	8.3524406639547983e+00	2.7469831159825631e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	5.1257725916998122e-04	8.3719418417158273e+00	2.7185101664275690e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	5.1257725916998122e-04	8.3914430194768599e+00	2.6905644932643658e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	5.1257725916998122e-04	8.4109441972378907e+00	2.6631626953357479e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	5.1257725916998122e-04	8.4304453749989214e+00	2.6363217317332549e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	5.1257725916998122e-04	8.4499465527599504e+00	2.6100589048062273e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	5.1257725916998122e-04	8.4694477305209812e+00	2.5843918398485199e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	5.1257725916998122e-04	8.4889489082820120e+00	2.5593384612358655e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	5.1257725916998122e-04	8.5084500860430428e+00	2.5349169647968350e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	5.1257725916998122e-04	8.5279512638040718e+00	2.5111457862172204e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	5.1257725916998122e-04	8.5474524415651043e+00	2.4880435652991270e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	5.1257725916998122e-04	8.5669536193261351e+00	2.4656291059249780e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	5.1257725916998122e-04	8.5864547970871659e+00	2.4439213316124828e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	5.1257725916998122e-04	8.6059559748481984e+00	2.4229392365894814e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	5.1257725916998122e-04	8.6254571526092256e+00	2.4027018323685528e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	5.1257725916998122e-04	8.6449583303702564e+00	2.3832280898599964e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	5.1257725916998122e-04	8.6644595081312890e+00	2.3645368771275946e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	5.1257725916998122e-04	8.6839606858923180e+00	2.3466468929651774e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	5.1257725916998122e-04	8.7034618636533487e+00	2.3295765965509638e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	5.1257725916998122e-04	8.7229630414143795e+00	2.3133441335220820e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	5.1257725916998122e-04	8.7424642191754121e+00	2.2979672588990743e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	5.1257725916998122e-04	8.7619653969364411e+00	2.2834632573815294e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	5.1257725916998122e-04	8.7814665746974736e+00	2.2698488616246604e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	5.1257725916998122e-04	8.8009677524585026e+00	2.2571401691951509e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	5.1257725916998122e-04	8.8204689302195334e+00	2.2453525589844392e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	5.1257725916998122e-04	8.8399701079805642e+00	2.2345006079322777e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	5.1257725916998122e-04	8.8594712857415967e+00	2.2245980089736847e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	5.1257725916998122e-04	8.8789724635026239e+00	2.2156574911699850e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	5.1257725916998122e-04	8.8984736412636547e+00	2.2076907430149292e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	5.1257725916998122e-04	8.9179748190246872e+00	2.2007083399165023e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	5.1257725916998122e-04	8.9374759967857162e+00	2.1947196768449537e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	5.1257725916998122e-04	8.9569771745467470e+00	2.1897329071032881e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	5.1257725916998122e-04	8.9764783523077796e+00	2.1857548881198155e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	5.1257725916998122e-04	8.9959795300688068e+00	2.1827911350828913e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	5.1257725916998122e-04	9.0154807078298393e+00	2.1808457831358216e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	5.1257725916998122e-04	9.0349818855908701e+00	2.1799215587296525e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	5.1257725916998122e-04	9.0544830633519027e+00	2.1800197605929059e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	5.1257725916998122e-04	9.0739842411129317e+00	2.1811402506269095e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	5.1257725916998122e-04	9.0934854188739624e+00	2.1832814548752613e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	5.1257725916998122e-04	9.1129865966349950e+00	2.1864403745512440e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	5.1257725916998122e-04	9.1324877743960222e+00	2.1906126069438769e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	5.1257725916998122e-04	9.1519889521570530e+00	2.1957923758641706e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	5.1257725916998122e-04	9.1714901299180873e+00	2.2019725711446078e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	5.1257725916998122e-04	9.1909913076791145e+00	2.2091447965697608e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	5.1257725916998122e-04	9.2104924854401489e+00	2.2172994254988168e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	5.1257725916998122e-04	9.2299936632011761e+00	2.2264256633428575e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	5.1257725916998122e-04	9.2494948409622086e+00	2.2365116159846055e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	5.1257725916998122e-04	9.2689960187232359e+00	2.2475443631760803e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	5.1257725916998122e-04	9.2884971964842684e+00	2.2595100359200176e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	5.1257725916998122e-04	9.3079983742452992e+00	2.2723938968343679e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	5.1257725916998122e-04	9.3274995520063282e+00	2.2861804225137244e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	5.1257725916998122e-04	9.3470007297673625e+00	2.3008533869345218e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	5.1257725916998122e-04	9.3665019075283933e+00	2.3163959450014648e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	5.1257725916998122e-04	9.3860030852894223e+00	2.3327907153961608e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	5.1257725916998122e-04	9.4055042630504531e+00	2.3500198619641433e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	5.1257725916998122e-04	9.4250054408114838e+00	2.3680651729590438e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	5.1257725916998122e-04	9.4445066185725128e+00	2.3869081375505904e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	5.1257725916998122e-04	9.4640077963335436e+00	2.4065300190932695e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	5.1257725916998122e-04	9.4835089740945762e+00	2.4269119247424245e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	5.1257725916998122e-04	9.5030101518556069e+00	2.4480348710925387e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	5.1257725916998122e-04	9.5225113296166359e+00	2.4698798455959733e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	5.1257725916998122e-04	9.5420125073776685e+00	2.4924278635991681e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	5.1257725916998122e-04	9.5615136851386975e+00	2.5156600209046415e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	5.1257725916998122e-04	9.5810148628997265e+00	2.5395575418325395e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	5.1257725916998122e-04	9.6005160406607608e+00	2.5641018228118861e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	5.1257725916998122e-04	9.6200172184217898e+00	2.5892744715815624e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	5.1257725916998122e-04	9.6395183961828206e+00	2.6150573421225243e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	5.1257725916998122e-04	9.6590195739438514e+00	2.6414325654769105e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	5.1257725916998122e-04	9.6785207517048839e+00	2.6683825766376262e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	5.1257725916998122e-04	9.6980219294659111e+00	2.6958901377119454e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	5.1257725916998122e-04	9.7175231072269437e+00	2.7239383575789633e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	5.1257725916998122e-04	9.7370242849879727e+00	2.7525107082690126e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	5.1257725916998122e-04	9.7565254627490035e+00	2.7815910382997044e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	5.1257725916998122e-04	9.7760266405100342e+00	2.8111635832037718e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	5.1257725916998122e-04	9.7955278182710668e+00	2.8412129734817448e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	5.1257725916998122e-04	9.8150289960320958e+00	2.8717242402081611e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	5.1257725916998122e-04	9.8345301737931266e+00	2.9026828185120984e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	5.1257725916998122e-04	9.8540313515541591e+00	2.9340745491448622e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	5.1257725916998122e-04	9.8735325293151881e+00	2.9658856783365911e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	5.1257725916998122e-04	9.8930337070762189e+00	2.9981028561329642e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	5.1257725916998122e-04	9.9125348848372496e+00	3.0307131333914428e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	5.1257725916998122e-04	9.9320360625982786e+00	3.0637039576039665e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	5.1257725916998122e-04	9.9515372403593112e+00	3.0970631677014909e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	5.1257725916998122e-04	9.9710384181203420e+00	3.1307789879830711e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	5.1257725916998122e-04	9.9905395958813727e+00	3.1648400213008249e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	5.1257725916998122e-04	1.0010040773642402e+01	3.1992352416205327e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	5.1257725916998122e-04	1.0029541951403433e+01	3.2339539860663197e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	5.1257725916998122e-04	1.0049043129164467e+01	3.2689859465482307e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	5.1257725916998122e-04	1.0068544306925494e+01	3.3043211610607021e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	5.1257725916998122e-04	1.0088045484686525e+01	3.3399500047314129e-01	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5757344742022410e-04	7.5618732243063267e+00	2.6698146894856478e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	4.5757344742022410e-04	7.5813744020673557e+00	2.6350829784919999e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	4.5757344742022410e-04	7.6008755798283882e+00	2.6007446266120432e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	4.5757344742022410e-04	7.6203767575894199e+00	2.5668154207368798e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	4.5757344742022410e-04	7.6398779353504489e+00	2.5333118002689620e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	4.5757344742022410e-04	7.6593791131114797e+00	2.5002508739323409e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	4.5757344742022410e-04	7.6788802908725113e+00	2.4676504350869963e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	4.5757344742022410e-04	7.6983814686335403e+00	2.4355289751794629e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	4.5757344742022410e-04	7.7178826463945711e+00	2.4039056949182988e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	4.5757344742022410e-04	7.7373838241556028e+00	2.3728005127171159e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	4.5757344742022410e-04	7.7568850019166327e+00	2.3422340699017913e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	4.5757344742022410e-04	7.7763861796776634e+00	2.3122277321308296e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	4.5757344742022410e-04	7.7958873574386942e+00	2.2828035864325449e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	4.5757344742022410e-04	7.8153885351997241e+00	2.2539844332186071e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	4.5757344742022410e-04	7.8348897129607558e+00	2.2257937725949287e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	4.5757344742022410e-04	7.8543908907217856e+00	2.1982557842573974e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	4.5757344742022410e-04	7.8738920684828173e+00	2.1713953002362307e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	4.5757344742022410e-04	7.8933932462438463e+00	2.1452377697409025e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	4.5757344742022410e-04	7.9128944240048789e+00	2.1198092153602163e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	4.5757344742022410e-04	7.9323956017659087e+00	2.0951361798931697e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	4.5757344742022410e-04	7.9518967795269395e+00	2.0712456631304388e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	4.5757344742022410e-04	7.9713979572879703e+00	2.0481650479744368e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	4.5757344742022410e-04	7.9908991350490002e+00	2.0259220153845539e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	4.5757344742022410e-04	8.0104003128100310e+00	2.0045444477645211e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	4.5757344742022410e-04	8.0299014905710617e+00	1.9840603205738022e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	4.5757344742022410e-04	8.0494026683320925e+00	1.9644975821454674e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	4.5757344742022410e-04	8.0689038460931215e+00	1.9458840219302653e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	4.5757344742022410e-04	8.0884050238541558e+00	1.9282471276575899e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	4.5757344742022410e-04	8.1079062016151848e+00	1.9116139322060149e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	4.5757344742022410e-04	8.1274073793762156e+00	1.8960108513024537e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	4.5757344742022410e-04	8.1469085571372464e+00	1.8814635135120922e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	4.5757344742022410e-04	8.1664097348982772e+00	1.8679965843293322e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	4.5757344742022410e-04	8.1859109126593061e+00	1.8556335865204968e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	4.5757344742022410e-04	8.2054120904203387e+00	1.8443967191870425e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	4.5757344742022410e-04	8.2249132681813659e+00	1.8343066782959191e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	4.5757344742022410e-04	8.2444144459424002e+00	1.8253824816466002e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	4.5757344742022410e-04	8.2639156237034310e+00	1.8176413013935805e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	4.5757344742022410e-04	8.2834168014644600e+00	1.8110983073067080e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	4.5757344742022410e-04	8.3029179792254908e+00	1.8057665239157691e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	4.5757344742022410e-04	8.3224191569865198e+00	1.8016567045440635e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	4.5757344742022410e-04	8.3419203347475541e+00	1.7987772249865938e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	4.5757344742022410e-04	8.3614215125085831e+00	1.7971339992333601e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	4.5757344742022410e-04	8.3809226902696121e+00	1.7967304191888769e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	4.5757344742022410e-04	8.4004238680306447e+00	1.7975673198088876e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	4.5757344742022410e-04	8.4199250457916754e+00	1.7996429704859004e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	4.5757344742022410e-04	8.4394262235527044e+00	1.8029530928900434e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	4.5757344742022410e-04	8.4589274013137370e+00	1.8074909048381077e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	4.5757344742022410e-04	8.4784285790747660e+00	1.8132471891474700e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	4.5757344742022410e-04	8.4979297568357968e+00	1.8202103858615173e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	4.5757344742022410e-04	8.5174309345968275e+00	1.8283667057275829e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	4.5757344742022410e-04	8.5369321123578583e+00	1.8377002623921970e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	4.5757344742022410e-04	8.5564332901188891e+00	1.8481932204581800e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	4.5757344742022410e-04	8.5759344678799199e+00	1.8598259563375732e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	4.5757344742022410e-04	8.5954356456409506e+00	1.8725772287290432e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	4.5757344742022410e-04	8.6149368234019814e+00	1.8864243555494536e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	4.5757344742022410e-04	8.6344380011630122e+00	1.9013433942436445e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	4.5757344742022410e-04	8.6539391789240412e+00	1.9173093225731366e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	4.5757344742022410e-04	8.6734403566850720e+00	1.9342962172288600e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	4.5757344742022410e-04	8.6929415344461045e+00	1.9522774279067087e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	4.5757344742022410e-04	8.7124427122071335e+00	1.9712257448121825e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	4.5757344742022410e-04	8.7319438899681643e+00	1.9911135579054090e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	4.5757344742022410e-04	8.7514450677291968e+00	2.0119130065455798e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	4.5757344742022410e-04	8.7709462454902258e+00	2.0335961185318746e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	4.5757344742022410e-04	8.7904474232512566e+00	2.0561349378571328e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	4.5757344742022410e-04	8.8099486010122892e+00	2.0795016407816666e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	4.5757344742022410e-04	8.8294497787733182e+00	2.1036686400948862e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	4.5757344742022410e-04	8.8489509565343489e+00	2.1286086776558555e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	4.5757344742022410e-04	8.8684521342953797e+00	2.1542949054929991e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	4.5757344742022410e-04	8.8879533120564105e+00	2.1807009558952675e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	4.5757344742022410e-04	8.9074544898174395e+00	2.2078010010460836e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	4.5757344742022410e-04	8.9269556675784720e+00	2.2355698028390492e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	4.5757344742022410e-04	8.9464568453395028e+00	2.2639827535737908e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	4.5757344742022410e-04	8.9659580231005318e+00	2.2930159082661306e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	4.5757344742022410e-04	8.9854592008615644e+00	2.3226460093203108e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	4.5757344742022410e-04	9.0049603786225934e+00	2.3528505043095488e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	4.5757344742022410e-04	9.0244615563836241e+00	2.3836075575933258e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	4.5757344742022410e-04	9.0439627341446567e+00	2.4148960564733299e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	4.5757344742022410e-04	9.0634639119056857e+00	2.4466956125544234e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	4.5757344742022410e-04	9.0829650896667182e+00	2.4789865589356680e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	4.5757344742022410e-04	9.1024662674277454e+00	2.5117499438125857e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	4.5757344742022410e-04	9.1219674451887780e+00	2.5449675210244843e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	4.5757344742022410e-04	9.1414686229498106e+00	2.5786217380345872e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	4.5757344742022410e-04	9.1609698007108378e+00	2.6126957217838620e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	4.5757344742022410e-04	9.1804709784718703e+00	2.6471732628143185e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	4.5757344742022410e-04	9.1999721562329011e+00	2.6820387980151211e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	4.5757344742022410e-04	9.2194733339939301e+00	2.7172773923039123e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	4.5757344742022410e-04	9.2389745117549626e+00	2.7528747195180781e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	4.5757344742022410e-04	9.2584756895159934e+00	2.7888170427558578e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	4.5757344742022410e-04	9.2779768672770224e+00	2.8250911943754020e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	4.5757344742022410e-04	9.2974780450380532e+00	2.8616845558302678e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	4.5757344742022410e-04	9.3169792227990857e+00	2.8985850374942912e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	4.5757344742022410e-04	9.3364804005601147e+00	2.9357810586046834e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	4.5757344742022410e-04	9.3559815783211437e+00	2.9732615274318686e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	4.5757344742022410e-04	9.3754827560821763e+00	3.0110158217649768e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	4.5757344742022410e-04	9.3949839338432088e+00	3.0490337697867026e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	4.5757344742022410e-04	9.4144851116042361e+00	3.0873056313958508e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	4.5757344742022410e-04	9.4339862893652686e+00	3.1258220800239972e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	4.5757344742022410e-04	9.4534874671262994e+00	3.1645741849813924e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	4.5757344742022410e-04	9.4729886448873302e+00	3.2035533943581779e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	4.5757344742022410e-04	9.4924898226483627e+00	3.2427515184986344e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	4.5757344742022410e-04	9.5119910004093899e+00	3.2821607140593478e-01	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4631559933070614e-04	6.5963597535773681e+00	3.5444467696301818e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	3.4631559933070614e-04	6.6158609313383998e+00	3.5232186942391158e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	3.4631559933070614e-04	6.6353621090994306e+00	3.5024984673941389e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	3.4631559933070614e-04	6.6548632868604605e+00	3.4822951544532760e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	3.4631559933070614e-04	6.6743644646214921e+00	3.4626178035306227e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	3.4631559933070614e-04	6.6938656423825229e+00	3.4434754312894361e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	3.4631559933070614e-04	6.7133668201435546e+00	3.4248770080732321e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	3.4631559933070614e-04	6.7328679979045827e+00	3.4068314424009194e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	3.4631559933070614e-04	6.7523691756656143e+00	3.3893475648570764e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	3.4631559933070614e-04	6.7718703534266451e+00	3.3724341114159356e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	3.4631559933070614e-04	6.7913715311876750e+00	3.3560997062437115e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	3.4631559933070614e-04	6.8108727089487067e+00	3.3403528440307756e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	3.4631559933070614e-04	6.8303738867097374e+00	3.3252018719121557e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	3.4631559933070614e-04	6.8498750644707691e+00	3.3106549710411926e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	3.4631559933070614e-04	6.8693762422317990e+00	3.2967201378884942e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	3.4631559933070614e-04	6.8888774199928271e+00	3.2834051653439650e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	3.4631559933070614e-04	6.9083785977538597e+00	3.2707176237063773e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	3.4631559933070614e-04	6.9278797755148895e+00	3.2586648416502884e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	3.4631559933070614e-04	6.9473809532759212e+00	3.2472538872653628e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	3.4631559933070614e-04	6.9668821310369520e+00	3.2364915492675755e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	3.4631559933070614e-04	6.9863833087979819e+00	3.2263843184854757e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	3.4631559933070614e-04	7.0058844865590117e+00	3.2169383697275933e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	3.4631559933070614e-04	7.0253856643200443e+00	3.2081595441390559e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	3.4631559933070614e-04	7.0448868420810733e+00	3.2000533321561192e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	3.4631559933070614e-04	7.0643880198421050e+00	3.1926248571676041e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	3.4631559933070614e-04	7.0838891976031357e+00	3.1858788599903826e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	3.4631559933070614e-04	7.1033903753641665e+00	3.1798196842637172e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	3.4631559933070614e-04	7.1228915531251964e+00	3.1744512628636101e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	3.4631559933070614e-04	7.1423927308862263e+00	3.1697771054334306e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	3.4631559933070614e-04	7.1618939086472588e+00	3.1658002871204105e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	3.4631559933070614e-04	7.1813950864082896e+00	3.1625234386011347e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	3.4631559933070614e-04	7.2008962641693177e+00	3.1599487374701973e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	3.4631559933070614e-04	7.2203974419303512e+00	3.1580779010571497e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	3.4631559933070614e-04	7.2398986196913810e+00	3.1569121807265593e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	3.4631559933070614e-04	7.2593997974524100e+00	3.1564523577050857e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	3.4631559933070614e-04	7.2789009752134435e+00	3.1566987404680241e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	3.4631559933070614e-04	7.2984021529744716e+00	3.1576511637055699e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	3.4631559933070614e-04	7.3179033307355041e+00	3.1593089888768022e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	3.4631559933070614e-04	7.3374045084965323e+00	3.1616711063475028e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	3.4631559933070614e-04	7.3569056862575639e+00	3.1647359390943702e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	3.4631559933070614e-04	7.3764068640185956e+00	3.1685014479476914e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	3.4631559933070614e-04	7.3959080417796246e+00	3.1729651383313090e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	3.4631559933070614e-04	7.4154092195406562e+00	3.1781240684487227e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	3.4631559933070614e-04	7.4349103973016870e+00	3.1839748588531047e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	3.4631559933070614e-04	7.4544115750627160e+00	3.1905137033293191e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	3.4631559933070614e-04	7.4739127528237486e+00	3.1977363810082754e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	3.4631559933070614e-04	7.4934139305847802e+00	3.2056382696248997e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	3.4631559933070614e-04	7.5129151083458092e+00	3.2142143598260042e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	3.4631559933070614e-04	7.5324162861068400e+00	3.2234592704279375e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	3.4631559933070614e-04	7.5519174638678708e+00	3.2333672645203693e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	3.4631559933070614e-04	7.5714186416289007e+00	3.2439322663095765e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	3.4631559933070614e-04	7.5909198193899323e+00	3.2551478785924232e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	3.4631559933070614e-04	7.6104209971509613e+00	3.2670074007527800e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	3.4631559933070614e-04	7.6299221749119939e+00	3.2795038471711108e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	3.4631559933070614e-04	7.6494233526730238e+00	3.2926299659413527e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	3.4631559933070614e-04	7.6689245304340545e+00	3.3063782577902262e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	3.4631559933070614e-04	7.6884257081950844e+00	3.3207409950986938e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	3.4631559933070614e-04	7.7079268859561152e+00	3.3357102409289568e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	3.4631559933070614e-04	7.7274280637171469e+00	3.3512778679655353e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	3.4631559933070614e-04	7.7469292414781767e+00	3.3674355772844511e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	3.4631559933070614e-04	7.7664304192392075e+00	3.3841749168703855e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	3.4631559933070614e-04	7.7859315970002392e+00	3.4014872998081769e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	3.4631559933070614e-04	7.8054327747612700e+00	3.4193640220816196e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	3.4631559933070614e-04	7.8249339525222990e+00	3.4377962799189032e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	3.4631559933070614e-04	7.8444351302833297e+00	3.4567751866313784e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	3.4631559933070614e-04	7.8639363080443605e+00	3.4762917888987138e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	3.4631559933070614e-04	7.8834374858053922e+00	3.4963370824602885e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	3.4631559933070614e-04	7.9029386635664221e+00	3.5169020271792450e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	3.4631559933070614e-04	7.9224398413274528e+00	3.5379775614517345e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	3.4631559933070614e-04	7.9419410190884836e+00	3.5595546159404234e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	3.4631559933070614e-04	7.9614421968495144e+00	3.5816241266159826e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	3.4631559933070614e-04	7.9809433746105443e+00	3.6041770470969786e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	3.4631559933070614e-04	8.0004445523715741e+00	3.6272043602824167e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	3.4631559933070614e-04	8.0199457301326049e+00	3.6506970892763768e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	3.4631559933070614e-04	8.0394469078936375e+00	3.6746463076081637e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	3.4631559933070614e-04	8.0589480856546682e+00	3.6990431487553449e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	3.4631559933070614e-04	8.0784492634156990e+00	3.7238788149800750e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	3.4631559933070614e-04	8.0979504411767298e+00	3.7491445854926925e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	3.4631559933070614e-04	8.1174516189377588e+00	3.7748318239583917e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	3.4631559933070614e-04	8.1369527966987896e+00	3.8009319853658402e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	3.4631559933070614e-04	8.1564539744598221e+00	3.8274366222777906e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	3.4631559933070614e-04	8.1759551522208529e+00	3.8543373904858619e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	3.4631559933070614e-04	8.1954563299818837e+00	3.8816260540925074e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	3.4631559933070614e-04	8.2149575077429109e+00	3.9092944900442583e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	3.4631559933070614e-04	8.2344586855039434e+00	3.9373346921412372e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	3.4631559933070614e-04	8.2539598632649742e+00	3.9657387745482969e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	3.4631559933070614e-04	8.2734610410260032e+00	3.9944989748328413e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	3.4631559933070614e-04	8.2929622187870358e+00	4.0236076565556889e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	3.4631559933070614e-04	8.3124633965480648e+00	4.0530573114396901e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	3.4631559933070614e-04	8.3319645743090973e+00	4.0828405611417157e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	3.4631559933070614e-04	8.3514657520701263e+00	4.1129501586527223e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	3.4631559933070614e-04	8.3709669298311571e+00	4.1433789893499867e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	3.4631559933070614e-04	8.3904681075921879e+00	4.1741200717253607e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	3.4631559933070614e-04	8.4099692853532186e+00	4.2051665578122255e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	3.4631559933070614e-04	8.4294704631142494e+00	4.2365117333334590e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	3.4631559933070614e-04	8.4489716408752820e+00	4.2681490175918435e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	3.4631559933070614e-04	8.4684728186363092e+00	4.3000719631229822e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	3.4631559933070614e-04	8.4879739963973417e+00	4.3322742551309867e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	3.4631559933070614e-04	8.5074751741583725e+00	4.3647497107248845e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	3.4631559933070614e-04	8.5269763519194015e+00	4.3974922779742887e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	3.4631559933070614e-04	8.5464775296804341e+00	4.4304960348004124e-01	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
5.3295374208542201e+00	5.5998184959416815e+00	5.2747627391536662e+00	5.3256141018943337e+00	5.3842115653881892e+00	5.1503202490872235e+00	5.3174171264084364e+00	5.4525200537041085e+00	5.4594220383635950e+00	5.4575626681946607e+00	5.0051611100728257e+00	5.2965562808431992e+00	5.0975615569481079e+00	5.0081441595865668e+00	5.3659946951337929e+00	

#ae#Y_extr
5.3016402841049741e+00	6.2069215799638267e-01	

#CH2_RED(smart_print)
0.80(45)	



==> QCDQED/Data/fit_Lla/MeV/fit/dM_Delta_m0.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 4
Simultaneous fit of dM_Delta_m0

[The fit converged for all jkf indices]
----------

#jkf#A0
2.8015369484595234e+00	2.9992575358395550e+00	2.6648099617801684e+00	2.7446267022940702e+00	2.6305221630108298e+00	2.6952696332660731e+00	2.7625913247219245e+00	2.7580110970304901e+00	2.7658893414054098e+00	2.7521909558033721e+00	2.6802382750202822e+00	2.8401376773705489e+00	2.6575710363912517e+00	2.6669028235781007e+00	2.7930043787699352e+00	

#ae#A0
2.7475039903161025e+00	3.3468858961221037e-01	

#jkf#c_L3
1.9418944885609232e+01	1.8215556142754529e+01	2.2425858938743939e+01	2.0235200293298416e+01	2.2036170343138195e+01	2.1156060771782819e+01	2.0599774578559636e+01	2.1097641073678197e+01	2.1914375025058845e+01	2.1059984566570026e+01	2.0635681555880343e+01	2.1254985414824382e+01	2.1683105705981145e+01	2.3649492113326474e+01	1.9486954738698643e+01	

#ae#c_L3
2.0991319076526985e+01	4.8256856151946375e+00	

#jkf#c_l
6.2367992656922278e+00	5.4915019000418335e+00	5.5863070617172719e+00	5.7257638627725518e+00	5.7135753897857464e+00	5.8727610458535899e+00	5.1123644288826871e+00	5.6406464277167192e+00	5.3555528948641644e+00	5.4736020155046790e+00	6.1011189405074964e+00	5.4870109592613145e+00	5.3764927453617553e+00	5.3270314778168180e+00	6.0345817605697736e+00	

#ae#c_l
5.6356740117565751e+00	1.1405957845382630e+00	

#jkf#c_a2
1.1441842888056705e+01	8.2603981310862835e+00	1.5377136380699424e+01	1.4177711148257325e+01	1.6209016404715179e+01	1.4468296123535270e+01	1.4137197168868679e+01	1.3302697278213609e+01	1.2859762531548746e+01	1.3057959955911391e+01	1.4989785518852162e+01	1.1120486545256609e+01	1.5787042454263787e+01	1.5002541382013048e+01	1.1491848559832510e+01	

#ae#c_a2
1.3445581498074050e+01	7.7502591077632754e+00	

#jkf#CH2_RED
1.1141346421900455e+00	1.3792136297340440e+00	1.3527104193893298e+00	1.4877578819418000e+00	9.5100127417908009e-01	1.3480981887309818e+00	1.2780138196301274e+00	1.1053177526758879e+00	1.3766517575076096e+00	1.2473716336242593e+00	1.7121666005113754e+00	1.4281834317789113e+00	1.2751722402599743e+00	8.9658962998505454e-01	1.2373457298895298e+00	

#ae#CH2_RED
1.2793152421352008e+00	7.4656570539303801e-01	

#jkf#data_x_1
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.4096823539709911e-02	5.4053532380173075e-02	5.4134305271794095e-02	5.3847982647270379e-02	5.3714375646395147e-02	5.4036674545058561e-02	5.3948426600816030e-02	5.3542608490842025e-02	5.3799681407218455e-02	5.3950511680314638e-02	5.3810795668788235e-02	5.4199928916435443e-02	5.4151500474367877e-02	5.3544422263461844e-02	5.3783132027534021e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_2
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4230646655398516e-02	1.4337328559621016e-02	1.4202793571311705e-02	1.4202157674695046e-02	1.4166281241027177e-02	1.4279644765484781e-02	1.3974407869206153e-02	1.4303533414362843e-02	1.4061291695178692e-02	1.4101824364120670e-02	1.4166004206961760e-02	1.4271500192710361e-02	1.4090488148997108e-02	1.4214797723587139e-02	1.4199707095560659e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_3
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
2.1217536798857212e-02	2.1338934048832772e-02	2.1511067742200875e-02	2.1548301305109943e-02	2.1190858055582646e-02	2.1454194614923462e-02	2.1237157563077279e-02	2.1190981869138713e-02	2.1384047684624662e-02	2.1425545371753698e-02	2.1321031221249630e-02	2.1109130385907605e-02	2.1283813732775471e-02	2.1378178925587944e-02	2.1439727102088552e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_4
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.0608189531361711e-02	2.0860814771380781e-02	2.0687545419015629e-02	2.0825983989653359e-02	2.0431341365379663e-02	2.0414617418970351e-02	2.0672754388777432e-02	2.0784025379367462e-02	2.0651001496230927e-02	2.0792357661023934e-02	2.0848006816533721e-02	2.0817662777471393e-02	2.0605586932019880e-02	2.0882464964142922e-02	2.0602647747338623e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_5
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9994193594876461e-02	2.0173155256174736e-02	2.0120772578515040e-02	2.0110527920087860e-02	2.0076244897484184e-02	2.0036516306608711e-02	2.0076449951700479e-02	2.0162452423018937e-02	2.0004030068781275e-02	2.0077696517227867e-02	1.9908467437411235e-02	1.9758385764135786e-02	2.0076231495913897e-02	1.9946673590493361e-02	2.0146726246600150e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_6
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9544870462271768e-02	1.9512654185048946e-02	1.9615654246065786e-02	1.9709310058084899e-02	1.9640271132150146e-02	1.9614299933741874e-02	1.9644788768264542e-02	1.9590339330152216e-02	1.9574771320334867e-02	1.9544339526883951e-02	1.9633774226211580e-02	1.9714275686347319e-02	1.9585828882176280e-02	1.9618946369193140e-02	1.9613845355754798e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_7
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9470024743499324e-02	1.9303456512829536e-02	1.9293530065814499e-02	1.9539684890219528e-02	1.9410779744846490e-02	1.9377875444638266e-02	1.9413421320932905e-02	1.9359764953850968e-02	1.9364499231773726e-02	1.9474101372616154e-02	1.9077781994730827e-02	1.9266031045239079e-02	1.9557924184421299e-02	1.9366514391878371e-02	1.9353412654671803e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_8
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5705371832024336e-02	2.5757172719468771e-02	2.5644843156074022e-02	2.5671187674919958e-02	2.5654914543754487e-02	2.5780655100753745e-02	2.5542575312811858e-02	2.5668936220469368e-02	2.5866287962164558e-02	2.5742055564126044e-02	2.5699071693031685e-02	2.5766980044309135e-02	2.5693942267984014e-02	2.5671332711864843e-02	2.5587938999895705e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_9
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.2852535134753363e-02	3.2543120914188720e-02	3.2729259618814371e-02	3.3168337378422709e-02	3.2768585401916753e-02	3.2912141820177147e-02	3.2392130573283669e-02	3.2715975189385002e-02	3.2976684161163450e-02	3.2819880346309935e-02	3.2976998401275520e-02	3.2509874790042553e-02	3.2667116962498827e-02	3.2861005299549106e-02	3.3008687770749563e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_10
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.3607358838372273e-02	4.3892880764624824e-02	4.3852221538210785e-02	4.3889087044906204e-02	4.3373356794470498e-02	4.3741663013584779e-02	4.3876889113383825e-02	4.3649115921618728e-02	4.3767399085678046e-02	4.3787982153495865e-02	4.3828749572866511e-02	4.3859517412444302e-02	4.3586261349119033e-02	4.3789158067236995e-02	4.3645940985547124e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_11
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2896636478347778e-02	1.2857521445163486e-02	1.2734549233625155e-02	1.2792126373592394e-02	1.2710171389466739e-02	1.2679814927858142e-02	1.2689401562043189e-02	1.2803245497434727e-02	1.2761073498920351e-02	1.2803656484771098e-02	1.2764189052476782e-02	1.2833899180847218e-02	1.2636402843404997e-02	1.2645344486302515e-02	1.2755317399816946e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_12
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9033489182942277e-02	1.9033057792408915e-02	1.8960354087090021e-02	1.9142482519123195e-02	1.9073623318048568e-02	1.9079464652406085e-02	1.9191111495671508e-02	1.8979402484017908e-02	1.8842665213377133e-02	1.9082274116694616e-02	1.9119105967089420e-02	1.9059425309656139e-02	1.9051296744189997e-02	1.9115120444460856e-02	1.9208719527071514e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_13
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1968758553285945e-02	3.1968863369501131e-02	3.1869460920949721e-02	3.1759149579557736e-02	3.1787598260093135e-02	3.1879985050679162e-02	3.1730025397486719e-02	3.1843817765474305e-02	3.1718286796936078e-02	3.2115029146334483e-02	3.1851617253171656e-02	3.2026753443815191e-02	3.1851690996649765e-02	3.1735135900982765e-02	3.2008838677966910e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_14
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.5234977244409683e-02	4.4951831508560247e-02	4.5040314149733744e-02	4.5114333935207050e-02	4.4874662295209714e-02	4.5005678808674378e-02	4.5272717042266993e-02	4.5289579963911163e-02	4.5258726401514848e-02	4.5192490331558970e-02	4.4861102685859050e-02	4.5041108510652149e-02	4.4929637527266954e-02	4.5091947786221276e-02	4.5067322979037400e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_15
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.1904305752710121e-02	5.2407937952566958e-02	5.2022639617759117e-02	5.2235567877340704e-02	5.2291846401939721e-02	5.1642724664339307e-02	5.1791155674145474e-02	5.2150706871205078e-02	5.1812033535920149e-02	5.1859738524764942e-02	5.1403915804319966e-02	5.2361924938430449e-02	5.2442593540148782e-02	5.1940245129641141e-02	5.1930659478532398e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_16
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9421871171898271e-03	7.9771692836506994e-03	8.0703948743528937e-03	7.9669971983197911e-03	8.0196232631755716e-03	7.9682464741488816e-03	7.9707267866642832e-03	8.0757065795249924e-03	8.1333483744479435e-03	8.0293060992997559e-03	8.0244448661779579e-03	7.9536643886034125e-03	7.9196110183667977e-03	7.9315191900569196e-03	8.0564188751690614e-03	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_17
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2078762885482909e-02	1.1914016590749192e-02	1.2052048325768082e-02	1.1927905034484682e-02	1.2059209622801780e-02	1.2028245856043021e-02	1.2081636573637311e-02	1.2034628228932965e-02	1.1918661561851618e-02	1.1930642684780571e-02	1.1954097715548596e-02	1.1947842777263573e-02	1.1990971268073743e-02	1.1981383284918649e-02	1.1959548939059716e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_18
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1437406408974579e-02	2.1224427618166626e-02	2.1019449074922571e-02	2.1277925110582269e-02	2.1345558130570392e-02	2.1217058070132702e-02	2.1161005580534305e-02	2.1275473109870408e-02	2.1234754180685503e-02	2.1177445136879622e-02	2.1267521133523100e-02	2.1205867798365856e-02	2.1131027487373843e-02	2.1172161556450179e-02	2.1211863105224743e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_y
6.0901990998040505e+00	5.9395924455819031e+00	6.1020006571639795e+00	6.0143743328683517e+00	5.9822334399770138e+00	5.9941627642936446e+00	5.9963135934571188e+00	5.9825598618939164e+00	6.0048996288052665e+00	6.0051872544700160e+00	6.0045301804557489e+00	6.1470551125732378e+00	5.9908736373432712e+00	5.9796005343733478e+00	5.8830955190325707e+00	
4.3361105639241746e+00	4.2738280692038515e+00	4.2066829132678620e+00	4.3621349452076137e+00	4.3764833860079122e+00	4.3679422601901390e+00	4.3933838970939414e+00	4.4448956159963755e+00	4.2523092585802633e+00	4.3067024804368081e+00	4.3714849991062339e+00	4.3725045186050009e+00	4.3834463059667392e+00	4.3972960263892622e+00	4.2188858257364785e+00	
5.5762096745931675e+00	5.6034054661847836e+00	5.8151238219953241e+00	5.4485373500076744e+00	5.4966894206447758e+00	5.4895297531657130e+00	5.4852898668484862e+00	5.7540203864467276e+00	5.3636638401168408e+00	5.4960506916453431e+00	4.9730261234556208e+00	5.3653848017544883e+00	5.3624105338110457e+00	5.6619440711589526e+00	5.3660215830970328e+00	
4.8917154910019205e+00	5.0860366978547411e+00	5.1639986981717723e+00	5.1423861955310946e+00	5.0392220745118657e+00	5.0165459158862538e+00	5.0627021635338991e+00	4.9493421572380205e+00	5.2672316934214090e+00	4.9560679597535371e+00	5.1243662310426066e+00	5.1763931400393703e+00	5.0967790709304328e+00	5.0890258506508408e+00	4.9687589374109971e+00	
4.5073146143839891e+00	4.5217024864094695e+00	4.5062883928569955e+00	4.6334107637883282e+00	4.6058523987582989e+00	4.5758223807159490e+00	4.5743393158340098e+00	4.5510723743742334e+00	4.5333141773358010e+00	4.5528223057502197e+00	4.6178427295163784e+00	4.6053686852168241e+00	4.4856805580040602e+00	4.5831338774667136e+00	4.5095702401418789e+00	
4.0888225437344756e+00	3.9949773745766621e+00	4.0641641823305026e+00	4.0235946339934783e+00	4.0928041005634803e+00	4.0506465601959798e+00	4.0827352605050793e+00	4.0476654317465819e+00	4.0241881666153896e+00	4.0169932929810486e+00	4.0043588497483347e+00	4.0196325146641758e+00	4.0965895958097125e+00	4.0575711243634425e+00	3.9638392952764887e+00	
4.3447766774122076e+00	4.5620824675982812e+00	4.5965237012077145e+00	4.5840803849662235e+00	4.5533723812919442e+00	4.6178200314392779e+00	4.6318717720281564e+00	4.5161341697785433e+00	4.6230933504818488e+00	4.5451140757445696e+00	4.6738354500027119e+00	4.5820803474825009e+00	4.4804498542073858e+00	4.4574354247308721e+00	4.5502132678648577e+00	
4.7316851249761678e+00	4.7196729515798239e+00	4.7604966297456430e+00	4.8083927047776953e+00	4.6704194040919411e+00	4.7206240083908941e+00	4.7131384458541214e+00	4.7217313093107656e+00	4.7342933931758218e+00	4.7128161485688214e+00	4.7484061477495878e+00	4.7033189306712426e+00	4.6921919770683260e+00	4.6985868494157881e+00	4.7216618428810566e+00	
5.0858743072324968e+00	5.0365378513780836e+00	5.1801651091988896e+00	5.1181721601836623e+00	5.2749108759791827e+00	5.0722279299959414e+00	5.1637461684652814e+00	5.2286400487592584e+00	5.2165239027524510e+00	5.1410206235414995e+00	5.2125068005472794e+00	5.1428701574289430e+00	5.1732030118072432e+00	5.2680171099068644e+00	5.0179600021887234e+00	
5.1820297688779391e+00	5.1521562591366648e+00	5.2903294324834684e+00	5.2030966370707379e+00	5.2883071327668318e+00	5.2314200268186957e+00	5.1725110709661637e+00	5.2715578165558652e+00	5.2562017685127032e+00	5.1549633040627558e+00	5.1980990478315290e+00	5.2411897331961832e+00	5.2185295692270124e+00	5.3460111988837662e+00	5.2433804438493894e+00	
4.6593048875950469e+00	4.7980925404478088e+00	4.8031488017581738e+00	4.7107660002571432e+00	4.6932705250820854e+00	4.7805105386977731e+00	4.8031506507400090e+00	4.7943176124796345e+00	4.7614629791322427e+00	4.7035051832530490e+00	4.7672585633780304e+00	4.7579011905208892e+00	4.7736899474197720e+00	4.7108134563015698e+00	4.6821874275652711e+00	
4.0851509754889133e+00	4.2008634479490796e+00	4.2004195995683853e+00	4.1819275373786553e+00	4.1278851589966692e+00	4.1281166523221291e+00	4.2639259380493559e+00	4.2465739792056603e+00	4.0542655642668279e+00	4.2406935045978749e+00	3.9643344613125269e+00	4.1963692897198772e+00	4.0204795632606372e+00	4.2481189678277333e+00	4.1254560613804570e+00	
4.6887990360309040e+00	4.7139488223429176e+00	4.6685332043840519e+00	4.7694792218869653e+00	4.6932043514506976e+00	4.6674073184813913e+00	4.6949697414099170e+00	4.7462763561476580e+00	4.6888855991524494e+00	4.6717670332763657e+00	4.7342010190090598e+00	4.6759354485752844e+00	4.6920958972193034e+00	4.6545182633354738e+00	4.6389391380204739e+00	
4.8840949493930967e+00	4.9952341441168393e+00	4.8893577510203352e+00	4.8917724522745116e+00	4.8698940347498638e+00	4.9064607123056936e+00	4.8865342363982887e+00	4.9383867533492367e+00	4.8696212868009692e+00	4.8375057029943873e+00	4.9024560109589670e+00	4.9315597811060039e+00	4.8352859428698283e+00	4.9027911377660702e+00	4.8904876551079521e+00	
6.0338813831536662e+00	6.0438466557549688e+00	6.0381248228026472e+00	6.0564039981544848e+00	5.9996560004678603e+00	6.0597217523730142e+00	6.0114792875984424e+00	6.0646271517048271e+00	6.0716774015941501e+00	6.0132697664209580e+00	6.0262611554503502e+00	6.1454666102615132e+00	5.9668239489511716e+00	6.0686084094387942e+00	5.9778973908364836e+00	
3.7625754827121729e+00	3.9374586098009807e+00	3.6735631657235670e+00	3.5515573946221597e+00	3.6577708897794095e+00	3.6372057241874902e+00	3.5587947199059489e+00	3.5182473127659728e+00	3.6408699123410369e+00	3.6062158195415623e+00	3.7026324514795457e+00	3.8265934228743799e+00	3.5834084442212415e+00	3.6768605121538562e+00	3.7179572352745272e+00	
4.1233957896363655e+00	3.9612228822183311e+00	4.0412950944224271e+00	4.1918302069147808e+00	4.0579603406795783e+00	3.8657051405104768e+00	3.9306033012361152e+00	3.9473721088808791e+00	4.1066290644398205e+00	4.0143629451634339e+00	3.9486764131212198e+00	4.2015306892702302e+00	4.1180164429550663e+00	4.1525409543410401e+00	3.9957718819668786e+00	
3.9030609239579439e+00	3.8659634310179021e+00	3.7838959093227507e+00	3.7949451227836368e+00	3.7210096645716084e+00	3.8329553782273593e+00	3.8545342754694598e+00	3.8851779821294201e+00	3.9020637517809638e+00	3.8601620196489317e+00	3.7198361272042093e+00	3.8583555755895924e+00	3.6241541779806083e+00	3.7443587360201938e+00	3.8651138015712863e+00	

#plot#xiexiyeyytheyth
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	6.0077785374728965e+00	2.3270245791155908e-01	5.7014614003240407e+00	1.0516295773089281e-01	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	4.3376060710475102e+00	2.5417822925484723e-01	4.4241054850767538e+00	9.9798493884835526e-02	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	5.4838204923283991e+00	7.2096701508311190e-01	6.0312072806842911e+00	2.9500617415707542e-01	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	5.0687048184652506e+00	3.6404356354675477e-01	5.1872576507819756e+00	1.6839635927879079e-01	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	4.5575690200368761e+00	1.6687248842430960e-01	4.5147523227437212e+00	8.7527538009621833e-02	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	4.0419055284736558e+00	1.4255000258423978e-01	4.2721406031004436e+00	8.1567466088426341e-02	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	4.5545922237491387e+00	2.9441138723828331e-01	4.1642197466844868e+00	8.2254362581174287e-02	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	4.7238290578838464e+00	1.1614947233988918e-01	4.6022732097448174e+00	7.8051572011185288e-02	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	5.1554917372910536e+00	2.8470338016494623e-01	5.3745835284277339e+00	1.3558876518236337e-01	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	5.2299855473493135e+00	1.9890023574868201e-01	5.5440470426536645e+00	1.1771390082828581e-01	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	4.7466253536419005e+00	1.7554911553951011e-01	4.4215649340888987e+00	8.8530549267320457e-02	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	4.1523053800883192e+00	3.2699794505471702e-01	4.5191790698416945e+00	7.7245185179480882e-02	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	4.6932640300481943e+00	1.2692680057156791e-01	4.7175597780261995e+00	7.7479428745607162e-02	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	4.8954295034141362e+00	1.4300031806596963e-01	4.9219810279983305e+00	1.0237919055704305e-01	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	6.0385163823308892e+00	1.5812113904597655e-01	5.9603243553945902e+00	1.5838570624123124e-01	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	3.6701140731589232e+00	3.9963330907262318e-01	3.8368483175415777e+00	1.5840159264983994e-01	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	4.0437942170504426e+00	3.7101532757252953e-01	3.8985886420416658e+00	1.6193945329541537e-01	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	3.8143724584850585e+00	2.9277446555447739e-01	4.0416075891995016e+00	1.7948659134320388e-01	

#plot#xiexiytheyth#L=inf
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	4.5557266819257602e+00	1.6086945327402113e-01	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	3.9407486507524796e+00	8.9046671060588986e-02	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	4.0513776872920610e+00	9.1954089791663307e-02	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	4.0415229323836961e+00	9.0730549883403691e-02	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	4.0313954884194461e+00	9.1643469420357518e-02	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	4.0246619039264147e+00	9.1189935503976569e-02	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	4.0210029068847017e+00	9.0412446001558330e-02	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	4.1189163754205422e+00	9.3536269184668397e-02	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	4.2288488100294517e+00	1.0986329615248237e-01	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	4.3983123242553832e+00	1.3116592840558242e-01	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	3.7421515636840352e+00	8.6734723454476928e-02	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	3.8397656994368305e+00	9.6736825029956675e-02	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	4.0381464076213351e+00	1.2942999648952830e-01	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	4.2425676575934661e+00	1.6728529742203302e-01	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	4.3498630329534302e+00	1.8943507993404887e-01	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	3.3725027797773399e+00	1.8332578846785269e-01	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	3.4342431042774271e+00	1.9072598231694840e-01	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	3.5772620514352629e+00	2.1555235071645165e-01	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8518431498638890e+00	3.4715914825587224e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	0.0000000000000000e+00	2.8601897271313597e+00	3.4821026371850133e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	0.0000000000000000e+00	2.8685363043988295e+00	3.4926897152747155e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	0.0000000000000000e+00	2.8768828816663001e+00	3.5033520285091341e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	0.0000000000000000e+00	2.8852294589337704e+00	3.5140888920616015e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	0.0000000000000000e+00	2.8935760362012406e+00	3.5248996246901643e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	0.0000000000000000e+00	2.9019226134687108e+00	3.5357835488261108e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	0.0000000000000000e+00	2.9102691907361811e+00	3.5467399906585051e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	0.0000000000000000e+00	2.9186157680036517e+00	3.5577682802146698e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	0.0000000000000000e+00	2.9269623452711220e+00	3.5688677514367717e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	0.0000000000000000e+00	2.9353089225385918e+00	3.5800377422546065e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	0.0000000000000000e+00	2.9436554998060624e+00	3.5912775946545822e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	0.0000000000000000e+00	2.9520020770735327e+00	3.6025866547450225e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	0.0000000000000000e+00	2.9603486543410029e+00	3.6139642728179050e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	0.0000000000000000e+00	2.9686952316084727e+00	3.6254098034070598e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	0.0000000000000000e+00	2.9770418088759429e+00	3.6369226053428966e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	0.0000000000000000e+00	2.9853883861434132e+00	3.6485020418038250e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	0.0000000000000000e+00	2.9937349634108843e+00	3.6601474803643658e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	0.0000000000000000e+00	3.0020815406783541e+00	3.6718582930400490e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	0.0000000000000000e+00	3.0104281179458243e+00	3.6836338563292009e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	0.0000000000000000e+00	3.0187746952132946e+00	3.6954735512517051e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	0.0000000000000000e+00	3.0271212724807648e+00	3.7073767633847854e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	0.0000000000000000e+00	3.0354678497482350e+00	3.7193428828959046e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	0.0000000000000000e+00	3.0438144270157044e+00	3.7313713045728586e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	0.0000000000000000e+00	3.0521610042831755e+00	3.7434614278511724e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	0.0000000000000000e+00	3.0605075815506453e+00	3.7556126568387860e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	0.0000000000000000e+00	3.0688541588181155e+00	3.7678244003382455e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	0.0000000000000000e+00	3.0772007360855858e+00	3.7800960718663251e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	0.0000000000000000e+00	3.0855473133530564e+00	3.7924270896712869e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	0.0000000000000000e+00	3.0938938906205262e+00	3.8048168767477347e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	0.0000000000000000e+00	3.1022404678879978e+00	3.8172648608492626e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	0.0000000000000000e+00	3.1105870451554671e+00	3.8297704744988498e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	0.0000000000000000e+00	3.1189336224229374e+00	3.8423331549971212e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	0.0000000000000000e+00	3.1272801996904076e+00	3.8549523444285916e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	0.0000000000000000e+00	3.1356267769578778e+00	3.8676274896658963e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	0.0000000000000000e+00	3.1439733542253476e+00	3.8803580423720579e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	0.0000000000000000e+00	3.1523199314928187e+00	3.8931434590009761e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	0.0000000000000000e+00	3.1606665087602885e+00	3.9059832007960688e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	0.0000000000000000e+00	3.1690130860277592e+00	3.9188767337871877e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	0.0000000000000000e+00	3.1773596632952295e+00	3.9318235287858849e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	0.0000000000000000e+00	3.1857062405626997e+00	3.9448230613791158e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	0.0000000000000000e+00	3.1940528178301699e+00	3.9578748119213059e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	0.0000000000000000e+00	3.2023993950976410e+00	3.9709782655250214e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	0.0000000000000000e+00	3.2107459723651104e+00	3.9841329120501912e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	0.0000000000000000e+00	3.2190925496325806e+00	3.9973382460919388e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	0.0000000000000000e+00	3.2274391269000513e+00	4.0105937669671210e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	0.0000000000000000e+00	3.2357857041675211e+00	4.0238989786996587e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	0.0000000000000000e+00	3.2441322814349913e+00	4.0372533900045499e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	0.0000000000000000e+00	3.2524788587024616e+00	4.0506565142708228e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	0.0000000000000000e+00	3.2608254359699314e+00	4.0641078695433835e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	0.0000000000000000e+00	3.2691720132374025e+00	4.0776069785037766e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	0.0000000000000000e+00	3.2775185905048718e+00	4.0911533684499457e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	0.0000000000000000e+00	3.2858651677723429e+00	4.1047465712750592e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	0.0000000000000000e+00	3.2942117450398132e+00	4.1183861234454217e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	0.0000000000000000e+00	3.3025583223072830e+00	4.1320715659774893e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	0.0000000000000000e+00	3.3109048995747528e+00	4.1458024444140973e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	0.0000000000000000e+00	3.3192514768422239e+00	4.1595783087998872e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	0.0000000000000000e+00	3.3275980541096937e+00	4.1733987136560058e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	0.0000000000000000e+00	3.3359446313771648e+00	4.1872632179540631e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	0.0000000000000000e+00	3.3442912086446341e+00	4.2011713850895088e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	0.0000000000000000e+00	3.3526377859121044e+00	4.2151227828542714e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	0.0000000000000000e+00	3.3609843631795746e+00	4.2291169834089287e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	0.0000000000000000e+00	3.3693309404470457e+00	4.2431535632542083e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	0.0000000000000000e+00	3.3776775177145151e+00	4.2572321032020766e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	0.0000000000000000e+00	3.3860240949819866e+00	4.2713521883462413e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	0.0000000000000000e+00	3.3943706722494564e+00	4.2855134080322804e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	0.0000000000000000e+00	3.4027172495169258e+00	4.2997153558273077e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	0.0000000000000000e+00	3.4110638267843965e+00	4.3139576294892173e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	0.0000000000000000e+00	3.4194104040518667e+00	4.3282398309356301e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	0.0000000000000000e+00	3.4277569813193369e+00	4.3425615662124550e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	0.0000000000000000e+00	3.4361035585868080e+00	4.3569224454621486e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	0.0000000000000000e+00	3.4444501358542774e+00	4.3713220828916921e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	0.0000000000000000e+00	3.4527967131217476e+00	4.3857600967403193e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	0.0000000000000000e+00	3.4611432903892188e+00	4.4002361092469960e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	0.0000000000000000e+00	3.4694898676566885e+00	4.4147497466176966e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	0.0000000000000000e+00	3.4778364449241579e+00	4.4293006389924933e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	0.0000000000000000e+00	3.4861830221916299e+00	4.4438884204124696e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	0.0000000000000000e+00	3.4945295994590992e+00	4.4585127287864917e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	0.0000000000000000e+00	3.5028761767265690e+00	4.4731732058578572e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	0.0000000000000000e+00	3.5112227539940393e+00	4.4878694971708499e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	0.0000000000000000e+00	3.5195693312615099e+00	4.5026012520371905e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	0.0000000000000000e+00	3.5279159085289797e+00	4.5173681235023933e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	0.0000000000000000e+00	3.5362624857964509e+00	4.5321697683121592e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	0.0000000000000000e+00	3.5446090630639207e+00	4.5470058468786034e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	0.0000000000000000e+00	3.5529556403313909e+00	4.5618760232465921e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	0.0000000000000000e+00	3.5613022175988616e+00	4.5767799650599811e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	0.0000000000000000e+00	3.5696487948663318e+00	4.5917173435279274e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	0.0000000000000000e+00	3.5779953721338016e+00	4.6066878333911793e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	0.0000000000000000e+00	3.5863419494012723e+00	4.6216911128884197e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	0.0000000000000000e+00	3.5946885266687421e+00	4.6367268637227010e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	0.0000000000000000e+00	3.6030351039362123e+00	4.6517947710278557e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	0.0000000000000000e+00	3.6113816812036830e+00	4.6668945233350650e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	0.0000000000000000e+00	3.6197282584711532e+00	4.6820258125394792e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	0.0000000000000000e+00	3.6280748357386230e+00	4.6971883338669262e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	0.0000000000000000e+00	3.6364214130060941e+00	4.7123817858407230e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	0.0000000000000000e+00	3.6447679902735644e+00	4.7276058702486834e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	0.0000000000000000e+00	3.6531145675410350e+00	4.7428602921100810e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	0.0000000000000000e+00	3.6614611448085044e+00	4.7581447596429527e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	0.0000000000000000e+00	3.6698077220759742e+00	4.7734589842313790e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	0.0000000000000000e+00	3.6781542993434444e+00	4.7888026803930067e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	0.0000000000000000e+00	3.6865008766109146e+00	4.8041755657466934e-01	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1257725916998122e-04	3.7211193146739547e+00	1.1768865473640344e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	5.1257725916998122e-04	3.7294658919414250e+00	1.1660477495096751e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	5.1257725916998122e-04	3.7378124692088952e+00	1.1554324212541027e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	5.1257725916998122e-04	3.7461590464763654e+00	1.1450467777397018e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	5.1257725916998122e-04	3.7545056237438366e+00	1.1348971246405649e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	5.1257725916998122e-04	3.7628522010113059e+00	1.1249898492880676e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	5.1257725916998122e-04	3.7711987782787766e+00	1.1153314106862353e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	5.1257725916998122e-04	3.7795453555462468e+00	1.1059283283757163e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	5.1257725916998122e-04	3.7878919328137171e+00	1.0967871701122672e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	5.1257725916998122e-04	3.7962385100811873e+00	1.0879145383348077e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	5.1257725916998122e-04	3.8045850873486575e+00	1.0793170554086559e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	5.1257725916998122e-04	3.8129316646161273e+00	1.0710013476416264e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	5.1257725916998122e-04	3.8212782418835975e+00	1.0629740280847667e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	5.1257725916998122e-04	3.8296248191510682e+00	1.0552416781447439e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	5.1257725916998122e-04	3.8379713964185389e+00	1.0478108280520496e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	5.1257725916998122e-04	3.8463179736860087e+00	1.0406879362474103e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	5.1257725916998122e-04	3.8546645509534785e+00	1.0338793677683478e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	5.1257725916998122e-04	3.8630111282209487e+00	1.0273913717379854e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	5.1257725916998122e-04	3.8713577054884194e+00	1.0212300580793046e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	5.1257725916998122e-04	3.8797042827558887e+00	1.0154013735986624e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	5.1257725916998122e-04	3.8880508600233599e+00	1.0099110776032968e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	5.1257725916998122e-04	3.8963974372908301e+00	1.0047647172368525e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	5.1257725916998122e-04	3.9047440145582999e+00	9.9996760273553253e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	5.1257725916998122e-04	3.9130905918257710e+00	9.9552478282343995e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	5.1257725916998122e-04	3.9214371690932408e+00	9.9144102047931323e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	5.1257725916998122e-04	3.9297837463607106e+00	9.8772076931735592e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	5.1257725916998122e-04	3.9381303236281822e+00	9.8436815083132262e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	5.1257725916998122e-04	3.9464769008956520e+00	9.8138693275369254e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	5.1257725916998122e-04	3.9548234781631222e+00	9.7878050877953149e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	5.1257725916998122e-04	3.9631700554305924e+00	9.7655187989790435e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	5.1257725916998122e-04	3.9715166326980622e+00	9.7470363756167522e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	5.1257725916998122e-04	3.9798632099655329e+00	9.7323794890981447e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	5.1257725916998122e-04	3.9882097872330036e+00	9.7215654423492989e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	5.1257725916998122e-04	3.9965563645004734e+00	9.7146070686252778e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	5.1257725916998122e-04	4.0049029417679440e+00	9.7115126557878767e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	5.1257725916998122e-04	4.0132495190354147e+00	9.7122858971053244e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	5.1257725916998122e-04	4.0215960963028845e+00	9.7169258692517996e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	5.1257725916998122e-04	4.0299426735703543e+00	9.7254270378116528e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	5.1257725916998122e-04	4.0382892508378250e+00	9.7377792902130486e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	5.1257725916998122e-04	4.0466358281052948e+00	9.7539679956337430e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	5.1257725916998122e-04	4.0549824053727663e+00	9.7739740910558467e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	5.1257725916998122e-04	4.0633289826402343e+00	9.7977741922977160e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	5.1257725916998122e-04	4.0716755599077050e+00	9.8253407285306085e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	5.1257725916998122e-04	4.0800221371751748e+00	9.8566420985053319e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	5.1257725916998122e-04	4.0883687144426464e+00	9.8916428464726092e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	5.1257725916998122e-04	4.0967152917101171e+00	9.9303038555806869e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	5.1257725916998122e-04	4.1050618689775868e+00	9.9725825563885970e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	5.1257725916998122e-04	4.1134084462450566e+00	1.0018433148035309e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	5.1257725916998122e-04	4.1217550235125273e+00	1.0067806829551339e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	5.1257725916998122e-04	4.1301016007799971e+00	1.0120652038801983e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	5.1257725916998122e-04	4.1384481780474678e+00	1.0176914696591247e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	5.1257725916998122e-04	4.1467947553149385e+00	1.0236538453536106e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	5.1257725916998122e-04	4.1551413325824083e+00	1.0299464937441646e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	5.1257725916998122e-04	4.1634879098498780e+00	1.0365633999051795e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	5.1257725916998122e-04	4.1718344871173487e+00	1.0434983954220854e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	5.1257725916998122e-04	4.1801810643848194e+00	1.0507451820742995e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	5.1257725916998122e-04	4.1885276416522892e+00	1.0582973548273847e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	5.1257725916998122e-04	4.1968742189197590e+00	1.0661484239988993e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	5.1257725916998122e-04	4.2052207961872288e+00	1.0742918364831926e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	5.1257725916998122e-04	4.2135673734547003e+00	1.0827209959412115e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	5.1257725916998122e-04	4.2219139507221701e+00	1.0914292818812502e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	5.1257725916998122e-04	4.2302605279896408e+00	1.1004100675757821e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	5.1257725916998122e-04	4.2386071052571106e+00	1.1096567367771167e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	5.1257725916998122e-04	4.2469536825245813e+00	1.1191626992113182e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	5.1257725916998122e-04	4.2553002597920511e+00	1.1289214048442245e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	5.1257725916998122e-04	4.2636468370595217e+00	1.1389263569271590e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	5.1257725916998122e-04	4.2719934143269915e+00	1.1491711238408699e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	5.1257725916998122e-04	4.2803399915944613e+00	1.1596493497667319e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	5.1257725916998122e-04	4.2886865688619311e+00	1.1703547642221673e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	5.1257725916998122e-04	4.2970331461294027e+00	1.1812811905042177e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	5.1257725916998122e-04	4.3053797233968734e+00	1.1924225530905420e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	5.1257725916998122e-04	4.3137263006643423e+00	1.2037728840513469e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	5.1257725916998122e-04	4.3220728779318129e+00	1.2153263285282875e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	5.1257725916998122e-04	4.3304194551992836e+00	1.2270771493386949e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	5.1257725916998122e-04	4.3387660324667543e+00	1.2390197307640902e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	5.1257725916998122e-04	4.3471126097342241e+00	1.2511485815819967e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	5.1257725916998122e-04	4.3554591870016957e+00	1.2634583373997674e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	5.1257725916998122e-04	4.3638057642691654e+00	1.2759437623475978e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	5.1257725916998122e-04	4.3721523415366343e+00	1.2885997501865681e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	5.1257725916998122e-04	4.3804989188041050e+00	1.3014213248853834e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	5.1257725916998122e-04	4.3888454960715766e+00	1.3144036407171020e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	5.1257725916998122e-04	4.3971920733390464e+00	1.3275419819247675e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	5.1257725916998122e-04	4.4055386506065162e+00	1.3408317620020427e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	5.1257725916998122e-04	4.4138852278739868e+00	1.3542685226322945e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	5.1257725916998122e-04	4.4222318051414566e+00	1.3678479323266252e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	5.1257725916998122e-04	4.4305783824089264e+00	1.3815657847985996e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	5.1257725916998122e-04	4.4389249596763971e+00	1.3954179971107442e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	5.1257725916998122e-04	4.4472715369438669e+00	1.4094006076248608e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	5.1257725916998122e-04	4.4556181142113376e+00	1.4235097737860791e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	5.1257725916998122e-04	4.4639646914788083e+00	1.4377417697674647e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	5.1257725916998122e-04	4.4723112687462780e+00	1.4520929840000060e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	5.1257725916998122e-04	4.4806578460137487e+00	1.4665599166104434e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	5.1257725916998122e-04	4.4890044232812203e+00	1.4811391767869822e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	5.1257725916998122e-04	4.4973510005486883e+00	1.4958274800913354e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	5.1257725916998122e-04	4.5056975778161599e+00	1.5106216457332994e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	5.1257725916998122e-04	4.5140441550836297e+00	1.5255185938224405e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	5.1257725916998122e-04	4.5223907323510986e+00	1.5405153426098550e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	5.1257725916998122e-04	4.5307373096185701e+00	1.5556090057315719e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	5.1257725916998122e-04	4.5390838868860408e+00	1.5707967894633443e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	5.1257725916998122e-04	4.5474304641535097e+00	1.5860759899960541e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	5.1257725916998122e-04	4.5557770414209804e+00	1.6014439907389802e-01	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5757344742022410e-04	3.5445679438599975e+00	8.6014631512617748e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	4.5757344742022410e-04	3.5529145211274664e+00	8.5700626849606970e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	4.5757344742022410e-04	3.5612610983949371e+00	8.5429451726929589e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	4.5757344742022410e-04	3.5696076756624082e+00	8.5201515092725194e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	4.5757344742022410e-04	3.5779542529298780e+00	8.5017164723437802e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	4.5757344742022410e-04	3.5863008301973469e+00	8.4876684624886692e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	4.5757344742022410e-04	3.5946474074648185e+00	8.4780292875152402e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	4.5757344742022410e-04	3.6029939847322883e+00	8.4728139946920092e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	4.5757344742022410e-04	3.6113405619997585e+00	8.4720307539085771e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	4.5757344742022410e-04	3.6196871392672292e+00	8.4756807938675988e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	4.5757344742022410e-04	3.6280337165346994e+00	8.4837583924660787e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	4.5757344742022410e-04	3.6363802938021696e+00	8.4962509215407989e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	4.5757344742022410e-04	3.6447268710696399e+00	8.5131389451639436e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	4.5757344742022410e-04	3.6530734483371097e+00	8.5343963697142214e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	4.5757344742022410e-04	3.6614200256045808e+00	8.5599906430413833e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	4.5757344742022410e-04	3.6697666028720506e+00	8.5898829992241785e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	4.5757344742022410e-04	3.6781131801395208e+00	8.6240287447111624e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	4.5757344742022410e-04	3.6864597574069911e+00	8.6623775810507161e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	4.5757344742022410e-04	3.6948063346744617e+00	8.7048739589735941e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	4.5757344742022410e-04	3.7031529119419320e+00	8.7514574582969878e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	4.5757344742022410e-04	3.7114994892094022e+00	8.8020631879683578e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	4.5757344742022410e-04	3.7198460664768724e+00	8.8566222005590667e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	4.5757344742022410e-04	3.7281926437443427e+00	8.9150619156415006e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	4.5757344742022410e-04	3.7365392210118129e+00	8.9773065467237151e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	4.5757344742022410e-04	3.7448857982792831e+00	9.0432775267496712e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	4.5757344742022410e-04	3.7532323755467529e+00	9.1128939275963786e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	4.5757344742022410e-04	3.7615789528142232e+00	9.1860728694731456e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	4.5757344742022410e-04	3.7699255300816934e+00	9.2627299166476398e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	4.5757344742022410e-04	3.7782721073491636e+00	9.3427794564619568e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	4.5757344742022410e-04	3.7866186846166339e+00	9.4261350591456572e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	4.5757344742022410e-04	3.7949652618841045e+00	9.5127098164647428e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	4.5757344742022410e-04	3.8033118391515748e+00	9.6024166577541148e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	4.5757344742022410e-04	3.8116584164190455e+00	9.6951686423600955e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	4.5757344742022410e-04	3.8200049936865148e+00	9.7908792279515031e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	4.5757344742022410e-04	3.8283515709539859e+00	9.8894625145506676e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	4.5757344742022410e-04	3.8366981482214553e+00	9.9908334644769461e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	4.5757344742022410e-04	3.8450447254889264e+00	1.0094908098688295e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	4.5757344742022410e-04	3.8533913027563962e+00	1.0201603670249759e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	4.5757344742022410e-04	3.8617378800238669e+00	1.0310838815856974e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	4.5757344742022410e-04	3.8700844572913367e+00	1.0422533686496506e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	4.5757344742022410e-04	3.8784310345588078e+00	1.0536610058437501e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	4.5757344742022410e-04	3.8867776118262771e+00	1.0652991425830463e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	4.5757344742022410e-04	3.8951241890937482e+00	1.0771603076232836e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	4.5757344742022410e-04	3.9034707663612176e+00	1.0892372150401457e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	4.5757344742022410e-04	3.9118173436286883e+00	1.1015227687688224e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	4.5757344742022410e-04	3.9201639208961589e+00	1.1140100658352528e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	4.5757344742022410e-04	3.9285104981636287e+00	1.1266923984064135e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	4.5757344742022410e-04	3.9368570754310990e+00	1.1395632547821707e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	4.5757344742022410e-04	3.9452036526985688e+00	1.1526163194450538e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	4.5757344742022410e-04	3.9535502299660394e+00	1.1658454722778673e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	4.5757344742022410e-04	3.9618968072335092e+00	1.1792447870518447e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	4.5757344742022410e-04	3.9702433845009799e+00	1.1928085292809899e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	4.5757344742022410e-04	3.9785899617684506e+00	1.2065311535308235e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	4.5757344742022410e-04	3.9869365390359204e+00	1.2204073002624069e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	4.5757344742022410e-04	3.9952831163033906e+00	1.2344317922856324e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	4.5757344742022410e-04	4.0036296935708604e+00	1.2485996308888098e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	4.5757344742022410e-04	4.0119762708383311e+00	1.2629059917049332e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	4.5757344742022410e-04	4.0203228481058009e+00	1.2773462203690883e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	4.5757344742022410e-04	4.0286694253732716e+00	1.2919158280153356e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	4.5757344742022410e-04	4.0370160026407422e+00	1.3066104866563391e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	4.5757344742022410e-04	4.0453625799082129e+00	1.3214260244835793e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	4.5757344742022410e-04	4.0537091571756827e+00	1.3363584211217647e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	4.5757344742022410e-04	4.0620557344431534e+00	1.3514038028664976e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	4.5757344742022410e-04	4.0704023117106232e+00	1.3665584379306303e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	4.5757344742022410e-04	4.0787488889780938e+00	1.3818187317210476e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	4.5757344742022410e-04	4.0870954662455636e+00	1.3971812221645949e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	4.5757344742022410e-04	4.0954420435130343e+00	1.4126425750988600e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	4.5757344742022410e-04	4.1037886207805041e+00	1.4281995797411923e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	4.5757344742022410e-04	4.1121351980479739e+00	1.4438491442468279e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	4.5757344742022410e-04	4.1204817753154455e+00	1.4595882913651026e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	4.5757344742022410e-04	4.1288283525829153e+00	1.4754141542008670e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	4.5757344742022410e-04	4.1371749298503859e+00	1.4913239720868371e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	4.5757344742022410e-04	4.1455215071178557e+00	1.5073150865707782e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	4.5757344742022410e-04	4.1538680843853264e+00	1.5233849375208083e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	4.5757344742022410e-04	4.1622146616527962e+00	1.5395310593505615e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	4.5757344742022410e-04	4.1705612389202669e+00	1.5557510773652944e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	4.5757344742022410e-04	4.1789078161877367e+00	1.5720427042290838e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	4.5757344742022410e-04	4.1872543934552064e+00	1.5884037365527978e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	4.5757344742022410e-04	4.1956009707226762e+00	1.6048320516017645e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	4.5757344742022410e-04	4.2039475479901469e+00	1.6213256041215507e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	4.5757344742022410e-04	4.2122941252576176e+00	1.6378824232802347e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	4.5757344742022410e-04	4.2206407025250874e+00	1.6545006097245690e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	4.5757344742022410e-04	4.2289872797925581e+00	1.6711783327478860e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	4.5757344742022410e-04	4.2373338570600279e+00	1.6879138275668612e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	4.5757344742022410e-04	4.2456804343274976e+00	1.7047053927043371e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	4.5757344742022410e-04	4.2540270115949692e+00	1.7215513874751054e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	4.5757344742022410e-04	4.2623735888624390e+00	1.7384502295717633e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	4.5757344742022410e-04	4.2707201661299088e+00	1.7554003927472289e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	4.5757344742022410e-04	4.2790667433973795e+00	1.7724004045910674e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	4.5757344742022410e-04	4.2874133206648501e+00	1.7894488443960696e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	4.5757344742022410e-04	4.2957598979323199e+00	1.8065443411122364e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	4.5757344742022410e-04	4.3041064751997906e+00	1.8236855713848557e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	4.5757344742022410e-04	4.3124530524672604e+00	1.8408712576734804e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	4.5757344742022410e-04	4.3207996297347302e+00	1.8581001664490018e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	4.5757344742022410e-04	4.3291462070022009e+00	1.8753711064655099e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	4.5757344742022410e-04	4.3374927842696716e+00	1.8926829271042508e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	4.5757344742022410e-04	4.3458393615371422e+00	1.9100345167866958e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	4.5757344742022410e-04	4.3541859388046120e+00	1.9274248014539100e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	4.5757344742022410e-04	4.3625325160720827e+00	1.9448527431096435e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	4.5757344742022410e-04	4.3708790933395516e+00	1.9623173384243850e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	4.5757344742022410e-04	4.3792256706070232e+00	1.9798176173979343e-01	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4631559933070614e-04	3.2486537005910705e+00	1.6948739359975373e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	3.4631559933070614e-04	3.2570002778585412e+00	1.7031534772995746e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	3.4631559933070614e-04	3.2653468551260110e+00	1.7116124540122585e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	3.4631559933070614e-04	3.2736934323934812e+00	1.7202482191243523e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	3.4631559933070614e-04	3.2820400096609519e+00	1.7290581237337077e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	3.4631559933070614e-04	3.2903865869284212e+00	1.7380395197684534e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	3.4631559933070614e-04	3.2987331641958919e+00	1.7471897625852817e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	3.4631559933070614e-04	3.3070797414633626e+00	1.7565062134439044e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	3.4631559933070614e-04	3.3154263187308328e+00	1.7659862418574179e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	3.4631559933070614e-04	3.3237728959983026e+00	1.7756272278185925e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	3.4631559933070614e-04	3.3321194732657737e+00	1.7854265639029193e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	3.4631559933070614e-04	3.3404660505332426e+00	1.7953816572495179e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	3.4631559933070614e-04	3.3488126278007138e+00	1.8054899314214695e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	3.4631559933070614e-04	3.3571592050681840e+00	1.8157488281474779e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	3.4631559933070614e-04	3.3655057823356538e+00	1.8261558089473079e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	3.4631559933070614e-04	3.3738523596031245e+00	1.8367083566433409e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	3.4631559933070614e-04	3.3821989368705947e+00	1.8474039767612660e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	3.4631559933070614e-04	3.3905455141380645e+00	1.8582401988229608e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	3.4631559933070614e-04	3.3988920914055352e+00	1.8692145775347135e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	3.4631559933070614e-04	3.4072386686730058e+00	1.8803246938742640e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	3.4631559933070614e-04	3.4155852459404752e+00	1.8915681560802430e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	3.4631559933070614e-04	3.4239318232079459e+00	1.9029426005475625e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	3.4631559933070614e-04	3.4322784004754157e+00	1.9144456926324591e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	3.4631559933070614e-04	3.4406249777428859e+00	1.9260751273711160e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	3.4631559933070614e-04	3.4489715550103570e+00	1.9378286301153561e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	3.4631559933070614e-04	3.4573181322778268e+00	1.9497039570894450e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	3.4631559933070614e-04	3.4656647095452966e+00	1.9616988958716663e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	3.4631559933070614e-04	3.4740112868127677e+00	1.9738112658044171e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	3.4631559933070614e-04	3.4823578640802380e+00	1.9860389183364741e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	3.4631559933070614e-04	3.4907044413477077e+00	1.9983797373012516e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	3.4631559933070614e-04	3.4990510186151784e+00	2.0108316391343464e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	3.4631559933070614e-04	3.5073975958826487e+00	2.0233925730341179e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	3.4631559933070614e-04	3.5157441731501180e+00	2.0360605210685520e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	3.4631559933070614e-04	3.5240907504175891e+00	2.0488334982317730e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	3.4631559933070614e-04	3.5324373276850589e+00	2.0617095524534365e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	3.4631559933070614e-04	3.5407839049525291e+00	2.0746867645640618e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	3.4631559933070614e-04	3.5491304822199998e+00	2.0877632482192976e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	3.4631559933070614e-04	3.5574770594874701e+00	2.1009371497861390e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	3.4631559933070614e-04	3.5658236367549394e+00	2.1142066481936542e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	3.4631559933070614e-04	3.5741702140224105e+00	2.1275699547510443e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	3.4631559933070614e-04	3.5825167912898803e+00	2.1410253129355727e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	3.4631559933070614e-04	3.5908633685573510e+00	2.1545709981527236e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	3.4631559933070614e-04	3.5992099458248217e+00	2.1682053174709126e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	3.4631559933070614e-04	3.6075565230922919e+00	2.1819266093331063e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	3.4631559933070614e-04	3.6159031003597613e+00	2.1957332432472368e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	3.4631559933070614e-04	3.6242496776272319e+00	2.2096236194575214e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	3.4631559933070614e-04	3.6325962548947026e+00	2.2235961685986230e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	3.4631559933070614e-04	3.6409428321621724e+00	2.2376493513343126e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	3.4631559933070614e-04	3.6492894094296431e+00	2.2517816579823158e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	3.4631559933070614e-04	3.6576359866971129e+00	2.2659916081271653e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	3.4631559933070614e-04	3.6659825639645831e+00	2.2802777502221755e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	3.4631559933070614e-04	3.6743291412320538e+00	2.2946386611822456e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	3.4631559933070614e-04	3.6826757184995240e+00	2.3090729459687073e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	3.4631559933070614e-04	3.6910222957669947e+00	2.3235792371673902e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	3.4631559933070614e-04	3.6993688730344645e+00	2.3381561945611223e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	3.4631559933070614e-04	3.7077154503019347e+00	2.3528025046977752e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	3.4631559933070614e-04	3.7160620275694050e+00	2.3675168804547281e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	3.4631559933070614e-04	3.7244086048368752e+00	2.3822980606008221e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	3.4631559933070614e-04	3.7327551821043450e+00	2.3971448093565847e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	3.4631559933070614e-04	3.7411017593718157e+00	2.4120559159535282e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	3.4631559933070614e-04	3.7494483366392859e+00	2.4270301941933017e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	3.4631559933070614e-04	3.7577949139067566e+00	2.4420664820073987e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	3.4631559933070614e-04	3.7661414911742259e+00	2.4571636410179057e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	3.4631559933070614e-04	3.7744880684416970e+00	2.4723205561001080e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	3.4631559933070614e-04	3.7828346457091668e+00	2.4875361349472608e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	3.4631559933070614e-04	3.7911812229766371e+00	2.5028093076381019e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	3.4631559933070614e-04	3.7995278002441077e+00	2.5181390262076320e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	3.4631559933070614e-04	3.8078743775115771e+00	2.5335242642213490e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	3.4631559933070614e-04	3.8162209547790482e+00	2.5489640163535321e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	3.4631559933070614e-04	3.8245675320465189e+00	2.5644572979697478e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	3.4631559933070614e-04	3.8329141093139882e+00	2.5800031447139626e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	3.4631559933070614e-04	3.8412606865814589e+00	2.5956006121003944e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	3.4631559933070614e-04	3.8496072638489296e+00	2.6112487751105451e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	3.4631559933070614e-04	3.8579538411163998e+00	2.6269467277954422e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	3.4631559933070614e-04	3.8663004183838696e+00	2.6426935828832604e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	3.4631559933070614e-04	3.8746469956513412e+00	2.6584884713927154e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	3.4631559933070614e-04	3.8829935729188101e+00	2.6743305422520264e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	3.4631559933070614e-04	3.8913401501862808e+00	2.6902189619238137e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	3.4631559933070614e-04	3.8996867274537506e+00	2.7061529140359503e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	3.4631559933070614e-04	3.9080333047212212e+00	2.7221315990184058e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	3.4631559933070614e-04	3.9163798819886915e+00	2.7381542337461795e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	3.4631559933070614e-04	3.9247264592561617e+00	2.7542200511883858e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	3.4631559933070614e-04	3.9330730365236315e+00	2.7703283000634799e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	3.4631559933070614e-04	3.9414196137911022e+00	2.7864782445006542e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	3.4631559933070614e-04	3.9497661910585715e+00	2.8026691637074691e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	3.4631559933070614e-04	3.9581127683260418e+00	2.8189003516435884e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	3.4631559933070614e-04	3.9664593455935129e+00	2.8351711167007793e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	3.4631559933070614e-04	3.9748059228609836e+00	2.8514807813890058e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	3.4631559933070614e-04	3.9831525001284529e+00	2.8678286820285642e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	3.4631559933070614e-04	3.9914990773959227e+00	2.8842141684484740e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	3.4631559933070614e-04	3.9998456546633934e+00	2.9006366036907560e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	3.4631559933070614e-04	4.0081922319308640e+00	2.9170953637206759e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	3.4631559933070614e-04	4.0165388091983338e+00	2.9335898371430702e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	3.4631559933070614e-04	4.0248853864658045e+00	2.9501194249243523e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	3.4631559933070614e-04	4.0332319637332743e+00	2.9666835401203867e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	3.4631559933070614e-04	4.0415785410007450e+00	2.9832816076101332e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	3.4631559933070614e-04	4.0499251182682157e+00	2.9999130638348515e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	3.4631559933070614e-04	4.0582716955356855e+00	3.0165773565429188e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	3.4631559933070614e-04	4.0666182728031561e+00	3.0332739445401841e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	3.4631559933070614e-04	4.0749648500706268e+00	3.0500022974456342e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	3.4631559933070614e-04	4.0833114273380966e+00	3.0667618954524856e-01	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
2.9192832869365426e+00	3.1102501772551441e+00	2.7651283017497650e+00	2.8505291523097882e+00	2.7318057835351834e+00	2.8019375562419775e+00	2.8577673881681269e+00	2.8628479985936446e+00	2.8657118325367241e+00	2.8537084922540998e+00	2.7904358877838877e+00	2.9451558630038419e+00	2.7538592736278482e+00	2.7626402490039701e+00	2.9065860049577945e+00	

#ae#Y_extr
2.8518431498638890e+00	3.4715914825587224e-01	

#CH2_RED(smart_print)
1.28(75)	



==> QCDQED/Data/fit_Lla/MeV/fit/dM_Delta_p0.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 4
Simultaneous fit of dM_Delta_p0

[The fit converged for all jkf indices]
----------

#jkf#A0
-1.5165537793337058e+00	-1.6000782058808871e+00	-1.5085464809034921e+00	-1.5288801085617389e+00	-1.5397085647341555e+00	-1.4741307952284484e+00	-1.5315697047889323e+00	-1.5632035316546704e+00	-1.5728419902771753e+00	-1.5642066782161157e+00	-1.4201157964458828e+00	-1.5114502162791705e+00	-1.4619378282603168e+00	-1.4265861157674766e+00	-1.5320594274404162e+00	

#ae#A0
-1.5167912815848390e+00	1.8835586557083067e-01	

#jkf#c_L3
1.5313532614136360e+01	1.4238925700151604e+01	1.6083494511904384e+01	1.6018849925407263e+01	1.5412205090291280e+01	1.6620999766832231e+01	1.5265254458768606e+01	1.6345423419728593e+01	1.7231958998663337e+01	1.5555572165064353e+01	1.6148312421091529e+01	1.7727053214523291e+01	1.5317446234474401e+01	1.9291348911855664e+01	1.4116751648626691e+01	

#ae#c_L3
1.6045808605434640e+01	4.7823214294351706e+00	

#jkf#c_l
7.7719307331763785e+00	7.1553904404555793e+00	7.2544011915482711e+00	6.8044502871678780e+00	6.7683158905589176e+00	7.5103510596892198e+00	6.3087117226945884e+00	6.7097807958340985e+00	6.0049644559677295e+00	6.8739560792515855e+00	8.1866300051881709e+00	7.4861886316821309e+00	7.2936717297270928e+00	7.5492326889159607e+00	7.7997617758434901e+00	

#ae#c_l
7.1651824991800730e+00	2.1315229433634633e+00	

#jkf#c_a2
2.2631900880913722e+01	1.9889412187761227e+01	2.4481236347316059e+01	2.4218604793227893e+01	2.3139329992378070e+01	2.5739505097479814e+01	2.4824053898070652e+01	2.2113233904771654e+01	2.1826658514467752e+01	2.1100012143145889e+01	2.8193908713032350e+01	2.3030405349751991e+01	2.6662757292855119e+01	2.7420788255782057e+01	2.1850947722271908e+01	

#ae#c_a2
2.3808183672881750e+01	8.7256062371376437e+00	

#jkf#CH2_RED
8.3887653882715851e-01	8.2155639857995311e-01	9.4861991298356263e-01	7.2257744756281117e-01	6.1987246303788446e-01	8.9714184548726394e-01	6.6184937887513928e-01	7.0942361059209913e-01	1.0143999786226510e+00	6.2266081888761504e-01	8.7467045333483284e-01	8.8572005767047757e-01	9.5743960338046696e-01	7.5593854310281117e-01	7.3506163423462556e-01	

#ae#CH2_RED
8.0438724567862341e-01	4.5337133326658707e-01	

#jkf#data_x_1
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.4096823539709911e-02	5.4053532380173075e-02	5.4134305271794095e-02	5.3847982647270379e-02	5.3714375646395147e-02	5.4036674545058561e-02	5.3948426600816030e-02	5.3542608490842025e-02	5.3799681407218455e-02	5.3950511680314638e-02	5.3810795668788235e-02	5.4199928916435443e-02	5.4151500474367877e-02	5.3544422263461844e-02	5.3783132027534021e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_2
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4230646655398516e-02	1.4337328559621016e-02	1.4202793571311705e-02	1.4202157674695046e-02	1.4166281241027177e-02	1.4279644765484781e-02	1.3974407869206153e-02	1.4303533414362843e-02	1.4061291695178692e-02	1.4101824364120670e-02	1.4166004206961760e-02	1.4271500192710361e-02	1.4090488148997108e-02	1.4214797723587139e-02	1.4199707095560659e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_3
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
2.1217536798857212e-02	2.1338934048832772e-02	2.1511067742200875e-02	2.1548301305109943e-02	2.1190858055582646e-02	2.1454194614923462e-02	2.1237157563077279e-02	2.1190981869138713e-02	2.1384047684624662e-02	2.1425545371753698e-02	2.1321031221249630e-02	2.1109130385907605e-02	2.1283813732775471e-02	2.1378178925587944e-02	2.1439727102088552e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_4
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.0608189531361711e-02	2.0860814771380781e-02	2.0687545419015629e-02	2.0825983989653359e-02	2.0431341365379663e-02	2.0414617418970351e-02	2.0672754388777432e-02	2.0784025379367462e-02	2.0651001496230927e-02	2.0792357661023934e-02	2.0848006816533721e-02	2.0817662777471393e-02	2.0605586932019880e-02	2.0882464964142922e-02	2.0602647747338623e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_5
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9994193594876461e-02	2.0173155256174736e-02	2.0120772578515040e-02	2.0110527920087860e-02	2.0076244897484184e-02	2.0036516306608711e-02	2.0076449951700479e-02	2.0162452423018937e-02	2.0004030068781275e-02	2.0077696517227867e-02	1.9908467437411235e-02	1.9758385764135786e-02	2.0076231495913897e-02	1.9946673590493361e-02	2.0146726246600150e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_6
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9544870462271768e-02	1.9512654185048946e-02	1.9615654246065786e-02	1.9709310058084899e-02	1.9640271132150146e-02	1.9614299933741874e-02	1.9644788768264542e-02	1.9590339330152216e-02	1.9574771320334867e-02	1.9544339526883951e-02	1.9633774226211580e-02	1.9714275686347319e-02	1.9585828882176280e-02	1.9618946369193140e-02	1.9613845355754798e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_7
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9470024743499324e-02	1.9303456512829536e-02	1.9293530065814499e-02	1.9539684890219528e-02	1.9410779744846490e-02	1.9377875444638266e-02	1.9413421320932905e-02	1.9359764953850968e-02	1.9364499231773726e-02	1.9474101372616154e-02	1.9077781994730827e-02	1.9266031045239079e-02	1.9557924184421299e-02	1.9366514391878371e-02	1.9353412654671803e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_8
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5705371832024336e-02	2.5757172719468771e-02	2.5644843156074022e-02	2.5671187674919958e-02	2.5654914543754487e-02	2.5780655100753745e-02	2.5542575312811858e-02	2.5668936220469368e-02	2.5866287962164558e-02	2.5742055564126044e-02	2.5699071693031685e-02	2.5766980044309135e-02	2.5693942267984014e-02	2.5671332711864843e-02	2.5587938999895705e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_9
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.2852535134753363e-02	3.2543120914188720e-02	3.2729259618814371e-02	3.3168337378422709e-02	3.2768585401916753e-02	3.2912141820177147e-02	3.2392130573283669e-02	3.2715975189385002e-02	3.2976684161163450e-02	3.2819880346309935e-02	3.2976998401275520e-02	3.2509874790042553e-02	3.2667116962498827e-02	3.2861005299549106e-02	3.3008687770749563e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_10
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.3607358838372273e-02	4.3892880764624824e-02	4.3852221538210785e-02	4.3889087044906204e-02	4.3373356794470498e-02	4.3741663013584779e-02	4.3876889113383825e-02	4.3649115921618728e-02	4.3767399085678046e-02	4.3787982153495865e-02	4.3828749572866511e-02	4.3859517412444302e-02	4.3586261349119033e-02	4.3789158067236995e-02	4.3645940985547124e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_11
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2896636478347778e-02	1.2857521445163486e-02	1.2734549233625155e-02	1.2792126373592394e-02	1.2710171389466739e-02	1.2679814927858142e-02	1.2689401562043189e-02	1.2803245497434727e-02	1.2761073498920351e-02	1.2803656484771098e-02	1.2764189052476782e-02	1.2833899180847218e-02	1.2636402843404997e-02	1.2645344486302515e-02	1.2755317399816946e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_12
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9033489182942277e-02	1.9033057792408915e-02	1.8960354087090021e-02	1.9142482519123195e-02	1.9073623318048568e-02	1.9079464652406085e-02	1.9191111495671508e-02	1.8979402484017908e-02	1.8842665213377133e-02	1.9082274116694616e-02	1.9119105967089420e-02	1.9059425309656139e-02	1.9051296744189997e-02	1.9115120444460856e-02	1.9208719527071514e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_13
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1968758553285945e-02	3.1968863369501131e-02	3.1869460920949721e-02	3.1759149579557736e-02	3.1787598260093135e-02	3.1879985050679162e-02	3.1730025397486719e-02	3.1843817765474305e-02	3.1718286796936078e-02	3.2115029146334483e-02	3.1851617253171656e-02	3.2026753443815191e-02	3.1851690996649765e-02	3.1735135900982765e-02	3.2008838677966910e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_14
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.5234977244409683e-02	4.4951831508560247e-02	4.5040314149733744e-02	4.5114333935207050e-02	4.4874662295209714e-02	4.5005678808674378e-02	4.5272717042266993e-02	4.5289579963911163e-02	4.5258726401514848e-02	4.5192490331558970e-02	4.4861102685859050e-02	4.5041108510652149e-02	4.4929637527266954e-02	4.5091947786221276e-02	4.5067322979037400e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_15
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.1904305752710121e-02	5.2407937952566958e-02	5.2022639617759117e-02	5.2235567877340704e-02	5.2291846401939721e-02	5.1642724664339307e-02	5.1791155674145474e-02	5.2150706871205078e-02	5.1812033535920149e-02	5.1859738524764942e-02	5.1403915804319966e-02	5.2361924938430449e-02	5.2442593540148782e-02	5.1940245129641141e-02	5.1930659478532398e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_16
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9421871171898271e-03	7.9771692836506994e-03	8.0703948743528937e-03	7.9669971983197911e-03	8.0196232631755716e-03	7.9682464741488816e-03	7.9707267866642832e-03	8.0757065795249924e-03	8.1333483744479435e-03	8.0293060992997559e-03	8.0244448661779579e-03	7.9536643886034125e-03	7.9196110183667977e-03	7.9315191900569196e-03	8.0564188751690614e-03	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_17
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2078762885482909e-02	1.1914016590749192e-02	1.2052048325768082e-02	1.1927905034484682e-02	1.2059209622801780e-02	1.2028245856043021e-02	1.2081636573637311e-02	1.2034628228932965e-02	1.1918661561851618e-02	1.1930642684780571e-02	1.1954097715548596e-02	1.1947842777263573e-02	1.1990971268073743e-02	1.1981383284918649e-02	1.1959548939059716e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_18
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1437406408974579e-02	2.1224427618166626e-02	2.1019449074922571e-02	2.1277925110582269e-02	2.1345558130570392e-02	2.1217058070132702e-02	2.1161005580534305e-02	2.1275473109870408e-02	2.1234754180685503e-02	2.1177445136879622e-02	2.1267521133523100e-02	2.1205867798365856e-02	2.1131027487373843e-02	2.1172161556450179e-02	2.1211863105224743e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_y
-3.6210343863185654e+00	-3.5759622546242626e+00	-3.6432689383744243e+00	-3.6075663353980563e+00	-3.5791649203632909e+00	-3.6374728068052216e+00	-3.5834832425005247e+00	-3.6130249846672307e+00	-3.6097092043350689e+00	-3.5965706322485556e+00	-3.5994586471872037e+00	-3.6955254877988901e+00	-3.5785153107444936e+00	-3.6231557400931549e+00	-3.5302786045993830e+00	
-2.7573409590106821e+00	-2.6988119021992434e+00	-2.6835378533360061e+00	-2.7628939772018430e+00	-2.7789951265896735e+00	-2.7893864366159549e+00	-2.7897461932825478e+00	-2.8318493911259579e+00	-2.7444811183870059e+00	-2.7518398975704086e+00	-2.8249265493848812e+00	-2.7812546540264362e+00	-2.7285243188142312e+00	-2.7886871241279532e+00	-2.6931332211770012e+00	
-3.7183580678119315e+00	-3.7618014628376462e+00	-3.7936663640621697e+00	-3.5336056337650001e+00	-3.5774239582948186e+00	-3.6615419915394245e+00	-3.5766744157497596e+00	-3.7607042841553016e+00	-3.4816732744753303e+00	-3.5668289022013115e+00	-3.4072393685013767e+00	-3.5126986831992180e+00	-3.6189967157988354e+00	-3.7686557942283763e+00	-3.5076864673182104e+00	
-2.9371769828660574e+00	-2.9854579155583734e+00	-3.0623892538899762e+00	-3.0865977118295462e+00	-3.0107586163798117e+00	-3.0205788366129447e+00	-3.0540793518837339e+00	-2.9671757060169068e+00	-3.1327872086429855e+00	-2.9802953418714417e+00	-3.0448074849954567e+00	-3.0914701825245512e+00	-3.0185454819888595e+00	-2.9936258008332040e+00	-3.0144212937726524e+00	
-2.7091016427878456e+00	-2.7129966530645127e+00	-2.6817871332632919e+00	-2.7762769761446320e+00	-2.7768217050159629e+00	-2.7630732159924034e+00	-2.7684738460278426e+00	-2.7546622252353967e+00	-2.7165346608851566e+00	-2.7413069069033442e+00	-2.7925077648415551e+00	-2.7721441033063101e+00	-2.6934447546487172e+00	-2.7687107543305935e+00	-2.6909972118607826e+00	
-2.7928662857780076e+00	-2.7749872585820294e+00	-2.7962300405592035e+00	-2.7768446332714474e+00	-2.7808780687945109e+00	-2.7959459052762101e+00	-2.8039708985637746e+00	-2.7984534906220087e+00	-2.7597694637287868e+00	-2.7613011500120090e+00	-2.7533897678636521e+00	-2.7861936031493952e+00	-2.8175873971594774e+00	-2.8027798187959378e+00	-2.7358888264481496e+00	
-2.8249601841205223e+00	-2.8942409567975145e+00	-2.9243909721851056e+00	-2.9071353161028517e+00	-2.8945038560950103e+00	-2.9455344332408457e+00	-2.9236446360404460e+00	-2.8689091275057010e+00	-2.9215329075994894e+00	-2.8652340158889094e+00	-2.9392262026024309e+00	-2.8863503784499787e+00	-2.8581397189064459e+00	-2.8474190499155974e+00	-2.8980295573600365e+00	
-2.9300686894004868e+00	-2.9248170723403821e+00	-2.9489556461616897e+00	-2.9681681028697473e+00	-2.9066053714899298e+00	-2.9172303951431897e+00	-2.9314737563003348e+00	-2.9144267458067072e+00	-2.9307038631452347e+00	-2.9029462538088264e+00	-2.9485623175005333e+00	-2.8995474066048681e+00	-2.9216007738275769e+00	-2.9267578529705420e+00	-2.9169246960372366e+00	
-3.2338061446720370e+00	-3.1816127038746376e+00	-3.2500276209477050e+00	-3.2566808103560949e+00	-3.2472814577834153e+00	-3.2332466992462949e+00	-3.2389519966421694e+00	-3.2884835644581449e+00	-3.2401546270419073e+00	-3.2017140765394689e+00	-3.2454104033988274e+00	-3.2831579195937746e+00	-3.1916052117944105e+00	-3.3274620377529232e+00	-3.1214406496669467e+00	
-3.3280974001685943e+00	-3.3301315560279043e+00	-3.3750387495627892e+00	-3.3620372325981362e+00	-3.3425532414442505e+00	-3.3760165211494546e+00	-3.3142781661135476e+00	-3.3951628213600360e+00	-3.3444506437228738e+00	-3.3219498730120818e+00	-3.3502006228403669e+00	-3.4023334999436217e+00	-3.3090236947413088e+00	-3.4345754959516093e+00	-3.3595669521030738e+00	
-2.7350065345947252e+00	-2.8700743489504759e+00	-2.8789916569199003e+00	-2.8379492832982205e+00	-2.7870743923261090e+00	-2.8720269742972966e+00	-2.8830371565084318e+00	-2.8850656025928538e+00	-2.8969095915699152e+00	-2.8063407343988827e+00	-2.8365510321505973e+00	-2.8134226958256092e+00	-2.8480814595105177e+00	-2.8123155434422871e+00	-2.8145796658438007e+00	
-2.4135875162127016e+00	-2.4902226932662490e+00	-2.5224806072843435e+00	-2.5038767300483382e+00	-2.4989752283909552e+00	-2.4650521188445826e+00	-2.5235678145886311e+00	-2.5256584672709277e+00	-2.4615622209950723e+00	-2.5252841996156867e+00	-2.3870940695712584e+00	-2.4990067845468942e+00	-2.3758068518395765e+00	-2.5663100241368411e+00	-2.4544194851065724e+00	
-2.8293706302671651e+00	-2.8627561245757285e+00	-2.8577720368241866e+00	-2.9091935658596451e+00	-2.8677330360757916e+00	-2.8496162135894121e+00	-2.8588860921068293e+00	-2.8801890250048623e+00	-2.8596257993477616e+00	-2.8505653518108276e+00	-2.8648130020317364e+00	-2.8508974185630747e+00	-2.8281089175050589e+00	-2.8322816765963514e+00	-2.8265638043532082e+00	
-3.0093698501296982e+00	-3.0418150249214020e+00	-3.0262069138573855e+00	-3.0055435836294526e+00	-2.9905708797487822e+00	-3.0166745545608964e+00	-2.9958824925868131e+00	-3.0302621478882545e+00	-2.9885300990139636e+00	-2.9901545592811236e+00	-3.0183967350786358e+00	-3.0370151459969668e+00	-2.9822538871426492e+00	-3.0301208387855918e+00	-3.0174123406016049e+00	
-3.6844277699533410e+00	-3.6789127090358358e+00	-3.6544694563619187e+00	-3.6852348370402028e+00	-3.6358032817146055e+00	-3.7079090834569470e+00	-3.6274637883001724e+00	-3.6883423759305187e+00	-3.7116977753449909e+00	-3.6622541740864798e+00	-3.6755988134997426e+00	-3.7622817456493696e+00	-3.6166414437143453e+00	-3.7160137185897599e+00	-3.6207551722711750e+00	
-2.3157875576372442e+00	-2.4273172201554325e+00	-2.2600459372063675e+00	-2.1667860122669804e+00	-2.2741915955545982e+00	-2.1587357844984552e+00	-2.2467828694422156e+00	-2.2242876206758546e+00	-2.2197687444565539e+00	-2.2616426059135555e+00	-2.1324131800907904e+00	-2.3638737102165241e+00	-2.2215507241887340e+00	-2.2456127791410774e+00	-2.3059867139361034e+00	
-2.5761393149485805e+00	-2.5448739369875919e+00	-2.6210885250143385e+00	-2.6262355670402728e+00	-2.5823844880059270e+00	-2.5175217603173770e+00	-2.4952689836340665e+00	-2.5805555827990658e+00	-2.6762935234456497e+00	-2.5125134641210995e+00	-2.5442958454191529e+00	-2.6783136609274507e+00	-2.5892730823027525e+00	-2.6490367069113239e+00	-2.5029575118461582e+00	
-2.4004209886857653e+00	-2.3768304004991676e+00	-2.3526738731227725e+00	-2.3735373809806473e+00	-2.3663169624537495e+00	-2.3788624641537597e+00	-2.3692695762993825e+00	-2.4049136321018798e+00	-2.3807255184206784e+00	-2.4067525057984578e+00	-2.3134011201016143e+00	-2.3553344570402044e+00	-2.2929072193841691e+00	-2.2959575879358898e+00	-2.3612017143492170e+00	

#plot#xiexiyeyytheyth
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	-3.6062794330705552e+00	1.3569824164884589e-01	-3.5097463884593885e+00	9.5085162856485134e-02	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	-2.7603605815233219e+00	1.6204721109638776e-01	-2.7991697535643518e+00	6.7858775479389247e-02	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	-3.6165036922625804e+00	4.3836710497556763e-01	-3.5084148567229323e+00	2.0197548901547918e-01	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	-3.0266778113111008e+00	1.8932246425802676e-01	-3.1494120579048261e+00	1.1611907578004331e-01	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	-2.7412559702872232e+00	1.3321752944003545e-01	-2.8626739963498253e+00	5.8439548686875509e-02	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	-2.7824724405736401e+00	8.0397402241587909e-02	-2.7583958485391906e+00	5.3260195199204774e-02	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	-2.8932834208540585e+00	1.2663122862129558e-01	-2.7118067294540458e+00	5.3115624102004086e-02	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	-2.9259192628938191e+00	6.6964965742241894e-02	-2.9240078521424762e+00	5.1806895906593521e-02	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	-3.2360690615845833e+00	1.7669324077829385e-01	-3.2806440633539342e+00	9.9738058396318843e-02	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	-3.3563610980493097e+00	1.2804795638037655e-01	-3.3994229657847752e+00	9.6020798138360272e-02	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	-2.8384951114819748e+00	1.6077944260232616e-01	-2.6935500096482401e+00	7.5850841506724845e-02	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	-2.4808603207812419e+00	1.9749062527346023e-01	-2.7619813395556601e+00	6.2853850595451344e-02	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	-2.8552248463007754e+00	7.9099584747847854e-02	-2.9009976040876144e+00	4.9376338470379234e-02	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	-3.0120139368815479e+00	6.9336426022429259e-02	-3.0441983015901690e+00	5.6008227240327835e-02	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	-3.6751870763299608e+00	1.4602059519599109e-01	-3.5124663898573445e+00	1.3415488495359515e-01	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	-2.2549855370253655e+00	2.7969050102112242e-01	-2.2613191124849878e+00	1.0223701500935956e-01	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	-2.5797834635813870e+00	2.1970411101968101e-01	-2.3045957924636440e+00	9.6307551337390121e-02	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	-2.3619403600884907e+00	1.2964834822382867e-01	-2.4047901755214709e+00	9.0663647895888280e-02	

#plot#xiexiytheyth#L=inf
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	-3.0260824404992439e+00	1.0094473092537633e-01	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	-2.5951240255186652e+00	6.0801901876729923e-02	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	-2.6726435546478027e+00	5.8990295373621708e-02	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	-2.6657481099446816e+00	5.7562741434938385e-02	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	-2.6586282683041400e+00	5.9563063014231372e-02	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	-2.6539244357797993e+00	5.8898125174635836e-02	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	-2.6513487359590275e+00	5.8334939370962235e-02	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	-2.7199621240967908e+00	5.6515211366334618e-02	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	-2.7969801153937901e+00	6.4093978373857247e-02	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	-2.9157590178246307e+00	7.9221800763685291e-02	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	-2.4067436369190007e+00	5.3744031807837572e-02	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	-2.4751749668264220e+00	4.9080247431383929e-02	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	-2.6141912313583759e+00	5.5828638477442107e-02	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	-2.7573919288609314e+00	7.4827474752399148e-02	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	-2.8326290619065566e+00	9.2249427850526450e-02	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	-2.0653012356890819e+00	9.7592600595306556e-02	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	-2.1085779156677380e+00	9.4301533947434207e-02	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	-2.2087722987255654e+00	9.4893685155361188e-02	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	-1.5899067400448874e+00	1.8457250443881826e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	0.0000000000000000e+00	-1.5957555874587275e+00	1.8433873975676410e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	0.0000000000000000e+00	-1.6016044348725673e+00	1.8411539094850052e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	0.0000000000000000e+00	-1.6074532822864074e+00	1.8390249596413627e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	0.0000000000000000e+00	-1.6133021297002472e+00	1.8370009114932920e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	0.0000000000000000e+00	-1.6191509771140873e+00	1.8350821121524044e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	0.0000000000000000e+00	-1.6249998245279271e+00	1.8332688920961798e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	0.0000000000000000e+00	-1.6308486719417674e+00	1.8315615648906405e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	0.0000000000000000e+00	-1.6366975193556070e+00	1.8299604269254094e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	0.0000000000000000e+00	-1.6425463667694469e+00	1.8284657571616367e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	0.0000000000000000e+00	-1.6483952141832869e+00	1.8270778168933050e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	0.0000000000000000e+00	-1.6542440615971268e+00	1.8257968495223700e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	0.0000000000000000e+00	-1.6600929090109673e+00	1.8246230803481839e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	0.0000000000000000e+00	-1.6659417564248067e+00	1.8235567163716218e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	0.0000000000000000e+00	-1.6717906038386467e+00	1.8225979461143055e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	0.0000000000000000e+00	-1.6776394512524868e+00	1.8217469394532795e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	0.0000000000000000e+00	-1.6834882986663269e+00	1.8210038474714924e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	0.0000000000000000e+00	-1.6893371460801665e+00	1.8203688023243653e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	0.0000000000000000e+00	-1.6951859934940066e+00	1.8198419171227434e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	0.0000000000000000e+00	-1.7010348409078468e+00	1.8194232858324658e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	0.0000000000000000e+00	-1.7068836883216865e+00	1.8191129831907349e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	0.0000000000000000e+00	-1.7127325357355261e+00	1.8189110646395193e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	0.0000000000000000e+00	-1.7185813831493664e+00	1.8188175662760431e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	0.0000000000000000e+00	-1.7244302305632062e+00	1.8188325048205597e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	0.0000000000000000e+00	-1.7302790779770463e+00	1.8189558776013864e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	0.0000000000000000e+00	-1.7361279253908866e+00	1.8191876625573028e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	0.0000000000000000e+00	-1.7419767728047260e+00	1.8195278182572674e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	0.0000000000000000e+00	-1.7478256202185662e+00	1.8199762839374253e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	0.0000000000000000e+00	-1.7536744676324061e+00	1.8205329795553238e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	0.0000000000000000e+00	-1.7595233150462464e+00	1.8211978058612313e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	0.0000000000000000e+00	-1.7653721624600858e+00	1.8219706444864084e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	0.0000000000000000e+00	-1.7712210098739261e+00	1.8228513580481387e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	0.0000000000000000e+00	-1.7770698572877659e+00	1.8238397902713285e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	0.0000000000000000e+00	-1.7829187047016055e+00	1.8249357661263704e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	0.0000000000000000e+00	-1.7887675521154458e+00	1.8261390919830855e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	0.0000000000000000e+00	-1.7946163995292859e+00	1.8274495557803058e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	0.0000000000000000e+00	-1.8004652469431257e+00	1.8288669272108801e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	0.0000000000000000e+00	-1.8063140943569655e+00	1.8303909579216013e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	0.0000000000000000e+00	-1.8121629417708056e+00	1.8320213817277950e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	0.0000000000000000e+00	-1.8180117891846459e+00	1.8337579148420222e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	0.0000000000000000e+00	-1.8238606365984855e+00	1.8356002561165072e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	0.0000000000000000e+00	-1.8297094840123254e+00	1.8375480872988015e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	0.0000000000000000e+00	-1.8355583314261654e+00	1.8396010733002022e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	0.0000000000000000e+00	-1.8414071788400050e+00	1.8417588624763845e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	0.0000000000000000e+00	-1.8472560262538456e+00	1.8440210869197296e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	0.0000000000000000e+00	-1.8531048736676854e+00	1.8463873627628155e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	0.0000000000000000e+00	-1.8589537210815250e+00	1.8488572904924550e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	0.0000000000000000e+00	-1.8648025684953651e+00	1.8514304552737756e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	0.0000000000000000e+00	-1.8706514159092051e+00	1.8541064272836921e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	0.0000000000000000e+00	-1.8765002633230450e+00	1.8568847620532067e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	0.0000000000000000e+00	-1.8823491107368846e+00	1.8597650008179492e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	0.0000000000000000e+00	-1.8881979581507253e+00	1.8627466708762738e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	0.0000000000000000e+00	-1.8940468055645650e+00	1.8658292859544173e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	0.0000000000000000e+00	-1.8998956529784048e+00	1.8690123465779976e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	0.0000000000000000e+00	-1.9057445003922449e+00	1.8722953404492759e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	0.0000000000000000e+00	-1.9115933478060847e+00	1.8756777428296287e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	0.0000000000000000e+00	-1.9174421952199248e+00	1.8791590169264791e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	0.0000000000000000e+00	-1.9232910426337646e+00	1.8827386142842578e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	0.0000000000000000e+00	-1.9291398900476044e+00	1.8864159751786488e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	0.0000000000000000e+00	-1.9349887374614447e+00	1.8901905290135920e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	0.0000000000000000e+00	-1.9408375848752846e+00	1.8940616947204811e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	0.0000000000000000e+00	-1.9466864322891244e+00	1.8980288811589369e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	0.0000000000000000e+00	-1.9525352797029645e+00	1.9020914875186093e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	0.0000000000000000e+00	-1.9583841271168041e+00	1.9062489037214742e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	0.0000000000000000e+00	-1.9642329745306444e+00	1.9105005108241108e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	0.0000000000000000e+00	-1.9700818219444842e+00	1.9148456814193437e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	0.0000000000000000e+00	-1.9759306693583238e+00	1.9192837800368981e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	0.0000000000000000e+00	-1.9817795167721637e+00	1.9238141635424152e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	0.0000000000000000e+00	-1.9876283641860042e+00	1.9284361815344978e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	0.0000000000000000e+00	-1.9934772115998438e+00	1.9331491767392389e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	0.0000000000000000e+00	-1.9993260590136837e+00	1.9379524854018218e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	0.0000000000000000e+00	-2.0051749064275239e+00	1.9428454376748300e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	0.0000000000000000e+00	-2.0110237538413638e+00	1.9478273580027444e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	0.0000000000000000e+00	-2.0168726012552041e+00	1.9528975655024264e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	0.0000000000000000e+00	-2.0227214486690439e+00	1.9580553743390217e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	0.0000000000000000e+00	-2.0285702960828838e+00	1.9633000940971310e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	0.0000000000000000e+00	-2.0344191434967236e+00	1.9686310301468343e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	0.0000000000000000e+00	-2.0402679909105639e+00	1.9740474840042277e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	0.0000000000000000e+00	-2.0461168383244037e+00	1.9795487536863424e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	0.0000000000000000e+00	-2.0519656857382431e+00	1.9851341340599996e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	0.0000000000000000e+00	-2.0578145331520838e+00	1.9908029171845285e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	0.0000000000000000e+00	-2.0636633805659232e+00	1.9965543926479867e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	0.0000000000000000e+00	-2.0695122279797635e+00	2.0023878478968080e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	0.0000000000000000e+00	-2.0753610753936034e+00	2.0083025685585579e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	0.0000000000000000e+00	-2.0812099228074432e+00	2.0142978387577865e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	0.0000000000000000e+00	-2.0870587702212831e+00	2.0203729414246641e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	0.0000000000000000e+00	-2.0929076176351229e+00	2.0265271585964195e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	0.0000000000000000e+00	-2.0987564650489627e+00	2.0327597717113791e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	0.0000000000000000e+00	-2.1046053124628030e+00	2.0390700618955165e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	0.0000000000000000e+00	-2.1104541598766429e+00	2.0454573102414877e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	0.0000000000000000e+00	-2.1163030072904832e+00	2.0519207980800291e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	0.0000000000000000e+00	-2.1221518547043230e+00	2.0584598072436827e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	0.0000000000000000e+00	-2.1280007021181628e+00	2.0650736203228429e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	0.0000000000000000e+00	-2.1338495495320031e+00	2.0717615209140633e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	0.0000000000000000e+00	-2.1396983969458430e+00	2.0785227938606543e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	0.0000000000000000e+00	-2.1455472443596824e+00	2.0853567254855260e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	0.0000000000000000e+00	-2.1513960917735222e+00	2.0922626038163633e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	0.0000000000000000e+00	-2.1572449391873620e+00	2.0992397188030709e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	0.0000000000000000e+00	-2.1630937866012028e+00	2.1062873625276407e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	0.0000000000000000e+00	-2.1689426340150426e+00	2.1134048294063698e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	0.0000000000000000e+00	-2.1747914814288825e+00	2.1205914163845876e-01	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1257725916998122e-04	-2.4412026330023209e+00	9.2840963512168889e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	5.1257725916998122e-04	-2.4470514804161607e+00	9.1845805751089096e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	5.1257725916998122e-04	-2.4529003278300010e+00	9.0861456024973988e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	5.1257725916998122e-04	-2.4587491752438413e+00	8.9888269404870449e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	5.1257725916998122e-04	-2.4645980226576807e+00	8.8926612388754406e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	5.1257725916998122e-04	-2.4704468700715205e+00	8.7976863060633778e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	5.1257725916998122e-04	-2.4762957174853608e+00	8.7039411221309038e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	5.1257725916998122e-04	-2.4821445648992007e+00	8.6114658486389786e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	5.1257725916998122e-04	-2.4879934123130409e+00	8.5203018346862128e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	5.1257725916998122e-04	-2.4938422597268803e+00	8.4304916187115594e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	5.1257725916998122e-04	-2.4996911071407202e+00	8.3420789255018751e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	5.1257725916998122e-04	-2.5055399545545600e+00	8.2551086578291827e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	5.1257725916998122e-04	-2.5113888019684008e+00	8.1696268821139298e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	5.1257725916998122e-04	-2.5172376493822401e+00	8.0856808074817432e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	5.1257725916998122e-04	-2.5230864967960800e+00	8.0033187575608511e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	5.1257725916998122e-04	-2.5289353442099207e+00	7.9225901343500077e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	5.1257725916998122e-04	-2.5347841916237597e+00	7.8435453734776936e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	5.1257725916998122e-04	-2.5406330390376000e+00	7.7662358901743903e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	5.1257725916998122e-04	-2.5464818864514402e+00	7.6907140152908310e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	5.1257725916998122e-04	-2.5523307338652801e+00	7.6170329207162907e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	5.1257725916998122e-04	-2.5581795812791204e+00	7.5452465335924743e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	5.1257725916998122e-04	-2.5640284286929598e+00	7.4754094387685280e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	5.1257725916998122e-04	-2.5698772761068001e+00	7.4075767690182190e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	5.1257725916998122e-04	-2.5757261235206403e+00	7.3418040826280548e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	5.1257725916998122e-04	-2.5815749709344802e+00	7.2781472280806128e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	5.1257725916998122e-04	-2.5874238183483196e+00	7.2166621956877661e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	5.1257725916998122e-04	-2.5932726657621594e+00	7.1574049561868108e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	5.1257725916998122e-04	-2.5991215131760002e+00	7.1004312864891506e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	5.1257725916998122e-04	-2.6049703605898396e+00	7.0457965829697752e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	5.1257725916998122e-04	-2.6108192080036794e+00	6.9935556629049947e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	5.1257725916998122e-04	-2.6166680554175197e+00	6.9437625549005594e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	5.1257725916998122e-04	-2.6225169028313586e+00	6.8964702794007085e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	5.1257725916998122e-04	-2.6283657502451998e+00	6.8517306206243189e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	5.1257725916998122e-04	-2.6342145976590388e+00	6.8095938915381404e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	5.1257725916998122e-04	-2.6400634450728790e+00	6.7701086937266869e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	5.1257725916998122e-04	-2.6459122924867189e+00	6.7333216742705537e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	5.1257725916998122e-04	-2.6517611399005592e+00	6.6992772819653046e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	5.1257725916998122e-04	-2.6576099873143990e+00	6.6680175254148474e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	5.1257725916998122e-04	-2.6634588347282393e+00	6.6395817356931286e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	5.1257725916998122e-04	-2.6693076821420791e+00	6.6140063363885795e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	5.1257725916998122e-04	-2.6751565295559185e+00	6.5913246239093934e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	5.1257725916998122e-04	-2.6810053769697593e+00	6.5715665609386409e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	5.1257725916998122e-04	-2.6868542243835991e+00	6.5547585858724597e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	5.1257725916998122e-04	-2.6927030717974390e+00	6.5409234409536679e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	5.1257725916998122e-04	-2.6985519192112788e+00	6.5300800216301455e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	5.1257725916998122e-04	-2.7044007666251182e+00	6.5222432494118146e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	5.1257725916998122e-04	-2.7102496140389589e+00	6.5174239701917200e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	5.1257725916998122e-04	-2.7160984614527988e+00	6.5156288796315395e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	5.1257725916998122e-04	-2.7219473088666382e+00	6.5168604767998448e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	5.1257725916998122e-04	-2.7277961562804789e+00	6.5211170468095561e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	5.1257725916998122e-04	-2.7336450036943187e+00	6.5283926727359248e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	5.1257725916998122e-04	-2.7394938511081581e+00	6.5386772766211909e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	5.1257725916998122e-04	-2.7453426985219989e+00	6.5519566889059536e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	5.1257725916998122e-04	-2.7511915459358387e+00	6.5682127451784603e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	5.1257725916998122e-04	-2.7570403933496781e+00	6.5874234087143310e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	5.1257725916998122e-04	-2.7628892407635184e+00	6.6095629169074438e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	5.1257725916998122e-04	-2.7687380881773573e+00	6.6346019493686098e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	5.1257725916998122e-04	-2.7745869355911981e+00	6.6625078152075565e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	5.1257725916998122e-04	-2.7804357830050384e+00	6.6932446568136850e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	5.1257725916998122e-04	-2.7862846304188778e+00	6.7267736673204376e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	5.1257725916998122e-04	-2.7921334778327180e+00	6.7630533188696995e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	5.1257725916998122e-04	-2.7979823252465579e+00	6.8020395987909946e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	5.1257725916998122e-04	-2.8038311726603977e+00	6.8436862508661656e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	5.1257725916998122e-04	-2.8096800200742380e+00	6.8879450189585606e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	5.1257725916998122e-04	-2.8155288674880778e+00	6.9347658904410886e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	5.1257725916998122e-04	-2.8213777149019168e+00	6.9840973370494802e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	5.1257725916998122e-04	-2.8272265623157575e+00	7.0358865510087812e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	5.1257725916998122e-04	-2.8330754097295978e+00	7.0900796745225897e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	5.1257725916998122e-04	-2.8389242571434372e+00	7.1466220209703307e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	5.1257725916998122e-04	-2.8447731045572771e+00	7.2054582864162942e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	5.1257725916998122e-04	-2.8506219519711182e+00	7.2665327502929700e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	5.1257725916998122e-04	-2.8564707993849572e+00	7.3297894643709158e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	5.1257725916998122e-04	-2.8623196467987975e+00	7.3951724293658788e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	5.1257725916998122e-04	-2.8681684942126373e+00	7.4626257587547914e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	5.1257725916998122e-04	-2.8740173416264767e+00	7.5320938295759976e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	5.1257725916998122e-04	-2.8798661890403174e+00	7.6035214201690474e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	5.1257725916998122e-04	-2.8857150364541573e+00	7.6768538349724136e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	5.1257725916998122e-04	-2.8915638838679967e+00	7.7520370166311067e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	5.1257725916998122e-04	-2.8974127312818370e+00	7.8290176457863972e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	5.1257725916998122e-04	-2.9032615786956772e+00	7.9077432290115990e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	5.1257725916998122e-04	-2.9091104261095166e+00	7.9881621754349583e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	5.1257725916998122e-04	-2.9149592735233569e+00	8.0702238626477379e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	5.1257725916998122e-04	-2.9208081209371968e+00	8.1538786925349604e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	5.1257725916998122e-04	-2.9266569683510366e+00	8.2390781376941793e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	5.1257725916998122e-04	-2.9325058157648769e+00	8.3257747791189024e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	5.1257725916998122e-04	-2.9383546631787163e+00	8.4139223358266069e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	5.1257725916998122e-04	-2.9442035105925561e+00	8.5034756871034053e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	5.1257725916998122e-04	-2.9500523580063969e+00	8.5943908880224823e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	5.1257725916998122e-04	-2.9559012054202367e+00	8.6866251788721677e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	5.1257725916998122e-04	-2.9617500528340766e+00	8.7801369891042189e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	5.1257725916998122e-04	-2.9675989002479164e+00	8.8748859363815880e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	5.1257725916998122e-04	-2.9734477476617558e+00	8.9708328212746671e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	5.1257725916998122e-04	-2.9792965950755970e+00	9.0679396181195596e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	5.1257725916998122e-04	-2.9851454424894364e+00	9.1661694625177370e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	5.1257725916998122e-04	-2.9909942899032762e+00	9.2654866359220642e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	5.1257725916998122e-04	-2.9968431373171160e+00	9.3658565477182473e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	5.1257725916998122e-04	-3.0026919847309559e+00	9.4672457151776981e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	5.1257725916998122e-04	-3.0085408321447962e+00	9.5696217416255336e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	5.1257725916998122e-04	-3.0143896795586360e+00	9.6729532931344370e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	5.1257725916998122e-04	-3.0202385269724754e+00	9.7772100740270790e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	5.1257725916998122e-04	-3.0260873743863153e+00	9.8823628014398285e-02	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5757344742022410e-04	-2.2683030839818241e+00	8.0419456144989757e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	4.5757344742022410e-04	-2.2741519313956640e+00	7.9393386613120995e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	4.5757344742022410e-04	-2.2800007788095042e+00	7.8379049355410416e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	4.5757344742022410e-04	-2.2858496262233441e+00	7.7376905769925480e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	4.5757344742022410e-04	-2.2916984736371839e+00	7.6387435772584764e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	4.5757344742022410e-04	-2.2975473210510238e+00	7.5411138235716754e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	4.5757344742022410e-04	-2.3033961684648641e+00	7.4448531381181612e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	4.5757344742022410e-04	-2.3092450158787035e+00	7.3500153117771666e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	4.5757344742022410e-04	-2.3150938632925442e+00	7.2566561311459402e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	4.5757344742022410e-04	-2.3209427107063840e+00	7.1648333975861012e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	4.5757344742022410e-04	-2.3267915581202234e+00	7.0746069369088380e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	4.5757344742022410e-04	-2.3326404055340637e+00	6.9860385981957401e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	4.5757344742022410e-04	-2.3384892529479040e+00	6.8991922401344011e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	4.5757344742022410e-04	-2.3443381003617434e+00	6.8141337031428897e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	4.5757344742022410e-04	-2.3501869477755832e+00	6.7309307654597444e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	4.5757344742022410e-04	-2.3560357951894231e+00	6.6496530813001845e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	4.5757344742022410e-04	-2.3618846426032634e+00	6.5703720991284464e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	4.5757344742022410e-04	-2.3677334900171036e+00	6.4931609580768573e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	4.5757344742022410e-04	-2.3735823374309435e+00	6.4180943605644303e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	4.5757344742022410e-04	-2.3794311848447829e+00	6.3452484192387110e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	4.5757344742022410e-04	-2.3852800322586227e+00	6.2747004764946948e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	4.5757344742022410e-04	-2.3911288796724630e+00	6.2065288950202406e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	4.5757344742022410e-04	-2.3969777270863029e+00	6.1408128180922963e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	4.5757344742022410e-04	-2.4028265745001431e+00	6.0776318987004446e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	4.5757344742022410e-04	-2.4086754219139830e+00	6.0170659970189638e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	4.5757344742022410e-04	-2.4145242693278228e+00	5.9591948462850750e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	4.5757344742022410e-04	-2.4203731167416636e+00	5.9040976877612068e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	4.5757344742022410e-04	-2.4262219641555025e+00	5.8518528761745167e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	4.5757344742022410e-04	-2.4320708115693424e+00	5.8025374578095951e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	4.5757344742022410e-04	-2.4379196589831826e+00	5.7562267242789261e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	4.5757344742022410e-04	-2.4437685063970220e+00	5.7129937458788145e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	4.5757344742022410e-04	-2.4496173538108623e+00	5.6729088893375183e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	4.5757344742022410e-04	-2.4554662012247026e+00	5.6360393256370468e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	4.5757344742022410e-04	-2.4613150486385420e+00	5.6024485344050252e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	4.5757344742022410e-04	-2.4671638960523823e+00	5.5721958120937075e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	4.5757344742022410e-04	-2.4730127434662221e+00	5.5453357917352501e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	4.5757344742022410e-04	-2.4788615908800624e+00	5.5219179824598251e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	4.5757344742022410e-04	-2.4847104382939023e+00	5.5019863371380373e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	4.5757344742022410e-04	-2.4905592857077425e+00	5.4855788564400154e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	4.5757344742022410e-04	-2.4964081331215819e+00	5.4727272372664094e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	4.5757344742022410e-04	-2.5022569805354218e+00	5.4634565728978658e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	4.5757344742022410e-04	-2.5081058279492625e+00	5.4577851113333971e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	4.5757344742022410e-04	-2.5139546753631024e+00	5.4557240771661540e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	4.5757344742022410e-04	-2.5198035227769418e+00	5.4572775610167823e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	4.5757344742022410e-04	-2.5256523701907820e+00	5.4624424790482580e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	4.5757344742022410e-04	-2.5315012176046214e+00	5.4712086034964073e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	4.5757344742022410e-04	-2.5373500650184622e+00	5.4835586635105932e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	4.5757344742022410e-04	-2.5431989124323020e+00	5.4994685140001727e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	4.5757344742022410e-04	-2.5490477598461418e+00	5.5189073686667603e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	4.5757344742022410e-04	-2.5548966072599817e+00	5.5418380920500228e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	4.5757344742022410e-04	-2.5607454546738211e+00	5.5682175442592241e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	4.5757344742022410e-04	-2.5665943020876618e+00	5.5979969711517023e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	4.5757344742022410e-04	-2.5724431495015017e+00	5.6311224320715107e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	4.5757344742022410e-04	-2.5782919969153415e+00	5.6675352568873724e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	4.5757344742022410e-04	-2.5841408443291809e+00	5.7071725239624616e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	4.5757344742022410e-04	-2.5899896917430216e+00	5.7499675508310907e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	4.5757344742022410e-04	-2.5958385391568615e+00	5.7958503897250366e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	4.5757344742022410e-04	-2.6016873865707013e+00	5.8447483206438514e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	4.5757344742022410e-04	-2.6075362339845412e+00	5.8965863353630479e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	4.5757344742022410e-04	-2.6133850813983810e+00	5.9512876065805041e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	4.5757344742022410e-04	-2.6192339288122213e+00	6.0087739372699525e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	4.5757344742022410e-04	-2.6250827762260616e+00	6.0689661862065834e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	4.5757344742022410e-04	-2.6309316236399010e+00	6.1317846665184264e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	4.5757344742022410e-04	-2.6367804710537408e+00	6.1971495149713667e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	4.5757344742022410e-04	-2.6426293184675811e+00	6.2649810304897718e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	4.5757344742022410e-04	-2.6484781658814205e+00	6.3351999811379789e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	4.5757344742022410e-04	-2.6543270132952608e+00	6.4077278794244519e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	4.5757344742022410e-04	-2.6601758607091006e+00	6.4824872263370442e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	4.5757344742022410e-04	-2.6660247081229409e+00	6.5594017249761508e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	4.5757344742022410e-04	-2.6718735555367803e+00	6.6383964650166188e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	4.5757344742022410e-04	-2.6777224029506206e+00	6.7193980795156219e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	4.5757344742022410e-04	-2.6835712503644604e+00	6.8023348757892205e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	4.5757344742022410e-04	-2.6894200977783003e+00	6.8871369422196155e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	4.5757344742022410e-04	-2.6952689451921401e+00	6.9737362329329255e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	4.5757344742022410e-04	-2.7011177926059800e+00	7.0620666323169587e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	4.5757344742022410e-04	-2.7069666400198202e+00	7.1520640013338604e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	4.5757344742022410e-04	-2.7128154874336596e+00	7.2436662075356567e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	4.5757344742022410e-04	-2.7186643348475004e+00	7.3368131406176831e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	4.5757344742022410e-04	-2.7245131822613402e+00	7.4314467152509112e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	4.5757344742022410e-04	-2.7303620296751796e+00	7.5275108628294632e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	4.5757344742022410e-04	-2.7362108770890199e+00	7.6249515136520105e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	4.5757344742022410e-04	-2.7420597245028606e+00	7.7237165709392056e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	4.5757344742022410e-04	-2.7479085719167000e+00	7.8237558779645847e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	4.5757344742022410e-04	-2.7537574193305399e+00	7.9250211794604813e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	4.5757344742022410e-04	-2.7596062667443797e+00	8.0274660783423504e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	4.5757344742022410e-04	-2.7654551141582200e+00	8.1310459886845848e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	4.5757344742022410e-04	-2.7713039615720598e+00	8.2357180857772758e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	4.5757344742022410e-04	-2.7771528089859001e+00	8.3414412539933119e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	4.5757344742022410e-04	-2.7830016563997395e+00	8.4481760331075170e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	4.5757344742022410e-04	-2.7888505038135794e+00	8.5558845636234240e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	4.5757344742022410e-04	-2.7946993512274196e+00	8.6645305315899770e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	4.5757344742022410e-04	-2.8005481986412595e+00	8.7740791133194190e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	4.5757344742022410e-04	-2.8063970460550993e+00	8.8844969203578886e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	4.5757344742022410e-04	-2.8122458934689396e+00	8.9957519450036855e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	4.5757344742022410e-04	-2.8180947408827794e+00	9.1078135066190530e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	4.5757344742022410e-04	-2.8239435882966188e+00	9.2206521989389001e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	4.5757344742022410e-04	-2.8297924357104600e+00	9.3342398385389574e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	4.5757344742022410e-04	-2.8356412831242994e+00	9.4485494145962440e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	4.5757344742022410e-04	-2.8414901305381388e+00	9.5635550400409997e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	4.5757344742022410e-04	-2.8473389779519791e+00	9.6792319041774558e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	4.5757344742022410e-04	-2.8531878253658189e+00	9.7955562268270152e-02	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4631559933070614e-04	-1.9785095866328133e+00	1.0596538778000239e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	3.4631559933070614e-04	-1.9843584340466536e+00	1.0534653832043371e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	3.4631559933070614e-04	-1.9902072814604930e+00	1.0474286368790868e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	3.4631559933070614e-04	-1.9960561288743335e+00	1.0415462774021028e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	3.4631559933070614e-04	-2.0019049762881731e+00	1.0358209350352214e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	3.4631559933070614e-04	-2.0077538237020134e+00	1.0302552275118940e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	3.4631559933070614e-04	-2.0136026711158532e+00	1.0248517556433225e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	3.4631559933070614e-04	-2.0194515185296931e+00	1.0196130987517289e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	3.4631559933070614e-04	-2.0253003659435334e+00	1.0145418099409548e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	3.4631559933070614e-04	-2.0311492133573732e+00	1.0096404112166495e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	3.4631559933070614e-04	-2.0369980607712130e+00	1.0049113884698707e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	3.4631559933070614e-04	-2.0428469081850529e+00	1.0003571863401828e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	3.4631559933070614e-04	-2.0486957555988927e+00	9.9598020297580650e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	3.4631559933070614e-04	-2.0545446030127326e+00	9.9178278471058479e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	3.4631559933070614e-04	-2.0603934504265728e+00	9.8776722067910092e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	3.4631559933070614e-04	-2.0662422978404131e+00	9.8393573739305809e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	3.4631559933070614e-04	-2.0720911452542525e+00	9.8029049330369641e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	3.4631559933070614e-04	-2.0779399926680928e+00	9.7683357337637763e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	3.4631559933070614e-04	-2.0837888400819327e+00	9.7356698370487230e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	3.4631559933070614e-04	-2.0896376874957725e+00	9.7049264619388856e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	3.4631559933070614e-04	-2.0954865349096123e+00	9.6761239333935142e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	3.4631559933070614e-04	-2.1013353823234526e+00	9.6492796313645768e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	3.4631559933070614e-04	-2.1071842297372925e+00	9.6244099414598591e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	3.4631559933070614e-04	-2.1130330771511323e+00	9.6015302074931544e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	3.4631559933070614e-04	-2.1188819245649722e+00	9.5806546862238454e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	3.4631559933070614e-04	-2.1247307719788124e+00	9.5617965045827188e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	3.4631559933070614e-04	-2.1305796193926518e+00	9.5449676196708327e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	3.4631559933070614e-04	-2.1364284668064921e+00	9.5301787818071554e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	3.4631559933070614e-04	-2.1422773142203315e+00	9.5174395008835178e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	3.4631559933070614e-04	-2.1481261616341722e+00	9.5067580162679438e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	3.4631559933070614e-04	-2.1539750090480121e+00	9.4981412704750051e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	3.4631559933070614e-04	-2.1598238564618519e+00	9.4915948867960204e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	3.4631559933070614e-04	-2.1656727038756918e+00	9.4871231510576637e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	3.4631559933070614e-04	-2.1715215512895321e+00	9.4847289976436461e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	3.4631559933070614e-04	-2.1773703987033723e+00	9.4844139998883498e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	3.4631559933070614e-04	-2.1832192461172122e+00	9.4861783649128714e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	3.4631559933070614e-04	-2.1890680935310516e+00	9.4900209329449439e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	3.4631559933070614e-04	-2.1949169409448919e+00	9.4959391811264213e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	3.4631559933070614e-04	-2.2007657883587317e+00	9.5039292317808208e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	3.4631559933070614e-04	-2.2066146357725716e+00	9.5139858650763631e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	3.4631559933070614e-04	-2.2124634831864114e+00	9.5261025359888757e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	3.4631559933070614e-04	-2.2183123306002512e+00	9.5402713954375259e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	3.4631559933070614e-04	-2.2241611780140915e+00	9.5564833154335407e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	3.4631559933070614e-04	-2.2300100254279309e+00	9.5747279180582831e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	3.4631559933070614e-04	-2.2358588728417716e+00	9.5949936080571133e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	3.4631559933070614e-04	-2.2417077202556115e+00	9.6172676088168124e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	3.4631559933070614e-04	-2.2475565676694513e+00	9.6415360014711585e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	3.4631559933070614e-04	-2.2534054150832912e+00	9.6677837668650637e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	3.4631559933070614e-04	-2.2592542624971310e+00	9.6959948300926163e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	3.4631559933070614e-04	-2.2651031099109709e+00	9.7261521073152751e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	3.4631559933070614e-04	-2.2709519573248111e+00	9.7582375545592945e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	3.4631559933070614e-04	-2.2768008047386505e+00	9.7922322181878879e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	3.4631559933070614e-04	-2.2826496521524908e+00	9.8281162867433505e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	3.4631559933070614e-04	-2.2884984995663311e+00	9.8658691438570950e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	3.4631559933070614e-04	-2.2943473469801710e+00	9.9054694219304906e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	3.4631559933070614e-04	-2.3001961943940108e+00	9.9468950562985603e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	3.4631559933070614e-04	-2.3060450418078511e+00	9.9901233395969721e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	3.4631559933070614e-04	-2.3118938892216905e+00	1.0035130976067634e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	3.4631559933070614e-04	-2.3177427366355303e+00	1.0081894135549704e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	3.4631559933070614e-04	-2.3235915840493711e+00	1.0130388506921036e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	3.4631559933070614e-04	-2.3294404314632104e+00	1.0180589350770047e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	3.4631559933070614e-04	-2.3352892788770507e+00	1.0232471551096285e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	3.4631559933070614e-04	-2.3411381262908906e+00	1.0286009665857029e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	3.4631559933070614e-04	-2.3469869737047300e+00	1.0341177976195068e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	3.4631559933070614e-04	-2.3528358211185707e+00	1.0397950534201784e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	3.4631559933070614e-04	-2.3586846685324105e+00	1.0456301209089151e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	3.4631559933070614e-04	-2.3645335159462504e+00	1.0516203731661933e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	3.4631559933070614e-04	-2.3703823633600902e+00	1.0577631736998976e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	3.4631559933070614e-04	-2.3762312107739296e+00	1.0640558805271634e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	3.4631559933070614e-04	-2.3820800581877704e+00	1.0704958500641026e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	3.4631559933070614e-04	-2.3879289056016102e+00	1.0770804408194314e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	3.4631559933070614e-04	-2.3937777530154500e+00	1.0838070168892443e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	3.4631559933070614e-04	-2.3996266004292899e+00	1.0906729512517616e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	3.4631559933070614e-04	-2.4054754478431297e+00	1.0976756288618961e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	3.4631559933070614e-04	-2.4113242952569700e+00	1.1048124495468829e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	3.4631559933070614e-04	-2.4171731426708098e+00	1.1120808307049755e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	3.4631559933070614e-04	-2.4230219900846497e+00	1.1194782098104618e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	3.4631559933070614e-04	-2.4288708374984891e+00	1.1270020467286995e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	3.4631559933070614e-04	-2.4347196849123298e+00	1.1346498258459291e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	3.4631559933070614e-04	-2.4405685323261701e+00	1.1424190580189907e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	3.4631559933070614e-04	-2.4464173797400095e+00	1.1503072823507035e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	3.4631559933070614e-04	-2.4522662271538498e+00	1.1583120677971095e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	3.4631559933070614e-04	-2.4581150745676896e+00	1.1664310146129717e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	3.4631559933070614e-04	-2.4639639219815290e+00	1.1746617556424230e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	3.4631559933070614e-04	-2.4698127693953693e+00	1.1830019574616625e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	3.4631559933070614e-04	-2.4756616168092092e+00	1.1914493213807181e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	3.4631559933070614e-04	-2.4815104642230490e+00	1.2000015843115824e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	3.4631559933070614e-04	-2.4873593116368893e+00	1.2086565195097039e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	3.4631559933070614e-04	-2.4932081590507291e+00	1.2174119371961192e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	3.4631559933070614e-04	-2.4990570064645690e+00	1.2262656850671318e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	3.4631559933070614e-04	-2.5049058538784097e+00	1.2352156486986368e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	3.4631559933070614e-04	-2.5107547012922491e+00	1.2442597518517225e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	3.4631559933070614e-04	-2.5166035487060889e+00	1.2533959566862710e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	3.4631559933070614e-04	-2.5224523961199283e+00	1.2626222638889939e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	3.4631559933070614e-04	-2.5283012435337691e+00	1.2719367127220199e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	3.4631559933070614e-04	-2.5341500909476089e+00	1.2813373809981990e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	3.4631559933070614e-04	-2.5399989383614487e+00	1.2908223849886638e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	3.4631559933070614e-04	-2.5458477857752881e+00	1.3003898792683652e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	3.4631559933070614e-04	-2.5516966331891280e+00	1.3100380565047115e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	3.4631559933070614e-04	-2.5575454806029692e+00	1.3197651471943647e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	3.4631559933070614e-04	-2.5633943280168081e+00	1.3295694193529631e-01	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
-1.5959822182417964e+00	-1.6772331633649393e+00	-1.5822943635347484e+00	-1.5989862017513636e+00	-1.6099362631488296e+00	-1.5487388207670336e+00	-1.5966825600371708e+00	-1.6338862347641605e+00	-1.6364899997571709e+00	-1.6366653182606126e+00	-1.4984620459227600e+00	-1.5877009282287706e+00	-1.5337940547604623e+00	-1.4991616254876883e+00	-1.6125873026458051e+00	

#ae#Y_extr
-1.5899067400448874e+00	1.8457250443881826e-01	

#CH2_RED(smart_print)
0.80(45)	



==> QCDQED/Data/fit_Lla/MeV/fit/dM_Delta_pm.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 4
Simultaneous fit of dM_Delta_pm

[The fit converged for all jkf indices]
----------

#jkf#A0
-4.2740981059896797e+00	-4.5617816892719398e+00	-4.1282465065058060e+00	-4.2358702439762066e+00	-4.1280380188366399e+00	-4.1208708735734474e+00	-4.2575832891724223e+00	-4.2732923357491401e+00	-4.3149216864871205e+00	-4.2685546017365477e+00	-4.0418061523165631e+00	-4.3186393919639503e+00	-4.0672140961759249e+00	-4.0539848410248247e+00	-4.2908648410424766e+00	

#ae#A0
-4.2223844449215129e+00	4.9227057084573655e-01	

#jkf#c_L3
1.8115980742918353e+01	1.6858377318927392e+01	2.0292101734623973e+01	1.8839220340047472e+01	1.9674883237185878e+01	1.9695954056706665e+01	1.8667809948549095e+01	1.9593418680841442e+01	2.0388649313470193e+01	1.9210341838602961e+01	1.9314064493269353e+01	2.0080627730360469e+01	1.9621410691456092e+01	2.2381297922223215e+01	1.7640843876465436e+01	

#ae#c_L3
1.9358332128376528e+01	4.6778516377818917e+00	

#jkf#c_l
7.0716864020264039e+00	6.3785305235253649e+00	6.5309352875635192e+00	6.3958193742380676e+00	6.4728835080370892e+00	6.8091005417759831e+00	5.8606979956856327e+00	6.3327558008577922e+00	5.8097879097334308e+00	6.2900594867211970e+00	7.2176783673038614e+00	6.4832831018402510e+00	6.4200403148886940e+00	6.4020596563700947e+00	6.9553034832210132e+00	

#ae#c_l
6.4953747835858930e+00	1.4149609182238880e+00	

#jkf#c_a2
1.5557919831452615e+01	1.2318933994434115e+01	1.8849592386710736e+01	1.7869706002092023e+01	1.8899336524968572e+01	1.8655652642027214e+01	1.8044380985963699e+01	1.6704503468469778e+01	1.6008210666852630e+01	1.6214662119815117e+01	1.9941745392949180e+01	1.5261792732145279e+01	1.9953426573874228e+01	1.9483050460117600e+01	1.5190083828719960e+01	

#ae#c_a2
1.7263533174039516e+01	7.8541550919352661e+00	

#jkf#CH2_RED
8.4731283873064278e-01	9.8058572288555845e-01	1.0527230694590104e+00	1.0636374290476787e+00	7.0251370035948979e-01	9.9849481467353141e-01	9.0766547235149286e-01	7.6648540919650399e-01	1.1301787472140994e+00	8.6204306965086286e-01	1.2475142691658658e+00	1.0335326858200944e+00	1.0096766652344369e+00	6.7802932917679737e-01	9.1076439904576056e-01	

#ae#CH2_RED
9.4607717480078846e-01	5.7036071782390041e-01	

#jkf#data_x_1
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.4096823539709911e-02	5.4053532380173075e-02	5.4134305271794095e-02	5.3847982647270379e-02	5.3714375646395147e-02	5.4036674545058561e-02	5.3948426600816030e-02	5.3542608490842025e-02	5.3799681407218455e-02	5.3950511680314638e-02	5.3810795668788235e-02	5.4199928916435443e-02	5.4151500474367877e-02	5.3544422263461844e-02	5.3783132027534021e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_2
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4230646655398516e-02	1.4337328559621016e-02	1.4202793571311705e-02	1.4202157674695046e-02	1.4166281241027177e-02	1.4279644765484781e-02	1.3974407869206153e-02	1.4303533414362843e-02	1.4061291695178692e-02	1.4101824364120670e-02	1.4166004206961760e-02	1.4271500192710361e-02	1.4090488148997108e-02	1.4214797723587139e-02	1.4199707095560659e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_3
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
2.1217536798857212e-02	2.1338934048832772e-02	2.1511067742200875e-02	2.1548301305109943e-02	2.1190858055582646e-02	2.1454194614923462e-02	2.1237157563077279e-02	2.1190981869138713e-02	2.1384047684624662e-02	2.1425545371753698e-02	2.1321031221249630e-02	2.1109130385907605e-02	2.1283813732775471e-02	2.1378178925587944e-02	2.1439727102088552e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_4
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.0608189531361711e-02	2.0860814771380781e-02	2.0687545419015629e-02	2.0825983989653359e-02	2.0431341365379663e-02	2.0414617418970351e-02	2.0672754388777432e-02	2.0784025379367462e-02	2.0651001496230927e-02	2.0792357661023934e-02	2.0848006816533721e-02	2.0817662777471393e-02	2.0605586932019880e-02	2.0882464964142922e-02	2.0602647747338623e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_5
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9994193594876461e-02	2.0173155256174736e-02	2.0120772578515040e-02	2.0110527920087860e-02	2.0076244897484184e-02	2.0036516306608711e-02	2.0076449951700479e-02	2.0162452423018937e-02	2.0004030068781275e-02	2.0077696517227867e-02	1.9908467437411235e-02	1.9758385764135786e-02	2.0076231495913897e-02	1.9946673590493361e-02	2.0146726246600150e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_6
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9544870462271768e-02	1.9512654185048946e-02	1.9615654246065786e-02	1.9709310058084899e-02	1.9640271132150146e-02	1.9614299933741874e-02	1.9644788768264542e-02	1.9590339330152216e-02	1.9574771320334867e-02	1.9544339526883951e-02	1.9633774226211580e-02	1.9714275686347319e-02	1.9585828882176280e-02	1.9618946369193140e-02	1.9613845355754798e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_7
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9470024743499324e-02	1.9303456512829536e-02	1.9293530065814499e-02	1.9539684890219528e-02	1.9410779744846490e-02	1.9377875444638266e-02	1.9413421320932905e-02	1.9359764953850968e-02	1.9364499231773726e-02	1.9474101372616154e-02	1.9077781994730827e-02	1.9266031045239079e-02	1.9557924184421299e-02	1.9366514391878371e-02	1.9353412654671803e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_8
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5705371832024336e-02	2.5757172719468771e-02	2.5644843156074022e-02	2.5671187674919958e-02	2.5654914543754487e-02	2.5780655100753745e-02	2.5542575312811858e-02	2.5668936220469368e-02	2.5866287962164558e-02	2.5742055564126044e-02	2.5699071693031685e-02	2.5766980044309135e-02	2.5693942267984014e-02	2.5671332711864843e-02	2.5587938999895705e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_9
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.2852535134753363e-02	3.2543120914188720e-02	3.2729259618814371e-02	3.3168337378422709e-02	3.2768585401916753e-02	3.2912141820177147e-02	3.2392130573283669e-02	3.2715975189385002e-02	3.2976684161163450e-02	3.2819880346309935e-02	3.2976998401275520e-02	3.2509874790042553e-02	3.2667116962498827e-02	3.2861005299549106e-02	3.3008687770749563e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_10
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.3607358838372273e-02	4.3892880764624824e-02	4.3852221538210785e-02	4.3889087044906204e-02	4.3373356794470498e-02	4.3741663013584779e-02	4.3876889113383825e-02	4.3649115921618728e-02	4.3767399085678046e-02	4.3787982153495865e-02	4.3828749572866511e-02	4.3859517412444302e-02	4.3586261349119033e-02	4.3789158067236995e-02	4.3645940985547124e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_11
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2896636478347778e-02	1.2857521445163486e-02	1.2734549233625155e-02	1.2792126373592394e-02	1.2710171389466739e-02	1.2679814927858142e-02	1.2689401562043189e-02	1.2803245497434727e-02	1.2761073498920351e-02	1.2803656484771098e-02	1.2764189052476782e-02	1.2833899180847218e-02	1.2636402843404997e-02	1.2645344486302515e-02	1.2755317399816946e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_12
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9033489182942277e-02	1.9033057792408915e-02	1.8960354087090021e-02	1.9142482519123195e-02	1.9073623318048568e-02	1.9079464652406085e-02	1.9191111495671508e-02	1.8979402484017908e-02	1.8842665213377133e-02	1.9082274116694616e-02	1.9119105967089420e-02	1.9059425309656139e-02	1.9051296744189997e-02	1.9115120444460856e-02	1.9208719527071514e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_13
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1968758553285945e-02	3.1968863369501131e-02	3.1869460920949721e-02	3.1759149579557736e-02	3.1787598260093135e-02	3.1879985050679162e-02	3.1730025397486719e-02	3.1843817765474305e-02	3.1718286796936078e-02	3.2115029146334483e-02	3.1851617253171656e-02	3.2026753443815191e-02	3.1851690996649765e-02	3.1735135900982765e-02	3.2008838677966910e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_14
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.5234977244409683e-02	4.4951831508560247e-02	4.5040314149733744e-02	4.5114333935207050e-02	4.4874662295209714e-02	4.5005678808674378e-02	4.5272717042266993e-02	4.5289579963911163e-02	4.5258726401514848e-02	4.5192490331558970e-02	4.4861102685859050e-02	4.5041108510652149e-02	4.4929637527266954e-02	4.5091947786221276e-02	4.5067322979037400e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_15
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.1904305752710121e-02	5.2407937952566958e-02	5.2022639617759117e-02	5.2235567877340704e-02	5.2291846401939721e-02	5.1642724664339307e-02	5.1791155674145474e-02	5.2150706871205078e-02	5.1812033535920149e-02	5.1859738524764942e-02	5.1403915804319966e-02	5.2361924938430449e-02	5.2442593540148782e-02	5.1940245129641141e-02	5.1930659478532398e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_16
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9421871171898271e-03	7.9771692836506994e-03	8.0703948743528937e-03	7.9669971983197911e-03	8.0196232631755716e-03	7.9682464741488816e-03	7.9707267866642832e-03	8.0757065795249924e-03	8.1333483744479435e-03	8.0293060992997559e-03	8.0244448661779579e-03	7.9536643886034125e-03	7.9196110183667977e-03	7.9315191900569196e-03	8.0564188751690614e-03	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_17
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2078762885482909e-02	1.1914016590749192e-02	1.2052048325768082e-02	1.1927905034484682e-02	1.2059209622801780e-02	1.2028245856043021e-02	1.2081636573637311e-02	1.2034628228932965e-02	1.1918661561851618e-02	1.1930642684780571e-02	1.1954097715548596e-02	1.1947842777263573e-02	1.1990971268073743e-02	1.1981383284918649e-02	1.1959548939059716e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_18
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1437406408974579e-02	2.1224427618166626e-02	2.1019449074922571e-02	2.1277925110582269e-02	2.1345558130570392e-02	2.1217058070132702e-02	2.1161005580534305e-02	2.1275473109870408e-02	2.1234754180685503e-02	2.1177445136879622e-02	2.1267521133523100e-02	2.1205867798365856e-02	2.1131027487373843e-02	2.1172161556450179e-02	2.1211863105224743e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_y
-9.7112334861226159e+00	-9.5155547002061649e+00	-9.7452695955384030e+00	-9.6219406682664079e+00	-9.5613983603403057e+00	-9.6316355710988653e+00	-9.5797968359576444e+00	-9.5955848465611471e+00	-9.6146088331403359e+00	-9.6017578867185716e+00	-9.6039888276429526e+00	-9.8425806003721288e+00	-9.5693889480877647e+00	-9.6027562744665023e+00	-9.4133741236319519e+00	
-7.0934515229348563e+00	-6.9726399714030949e+00	-6.8902207666038686e+00	-7.1250289224094567e+00	-7.1554785125975853e+00	-7.1573286968060943e+00	-7.1831300903764896e+00	-7.2767450071223347e+00	-6.9967903769672697e+00	-7.0585423780072167e+00	-7.1964115484911151e+00	-7.1537591726314380e+00	-7.1119706247809704e+00	-7.1859831505172158e+00	-6.9120190469134801e+00	
-9.2945677424050999e+00	-9.3652069290224293e+00	-9.6087901860574956e+00	-8.9821429837726754e+00	-9.0741133789395949e+00	-9.1510717447051366e+00	-9.0619642825982449e+00	-9.5147246706020283e+00	-8.8453371145921711e+00	-9.0628795938466560e+00	-8.3802654919569974e+00	-8.8780834849537076e+00	-8.9814072496098802e+00	-9.4305998653873289e+00	-8.8737080504152424e+00	
-7.8288924738679784e+00	-8.0714946134131136e+00	-8.2263879520617493e+00	-8.2289839073606394e+00	-8.0499806908916778e+00	-8.0371247524991993e+00	-8.1167815154176317e+00	-7.9165178632549269e+00	-8.4000189020643941e+00	-7.9363633016249793e+00	-8.1691737160380615e+00	-8.2678633225639224e+00	-8.1153245529192937e+00	-8.0826516514840439e+00	-7.9831802311836491e+00	
-7.2164162571718355e+00	-7.2346991394739817e+00	-7.1880755261202873e+00	-7.4096877399329601e+00	-7.3826741037742627e+00	-7.3388955967083520e+00	-7.3428131618618533e+00	-7.3057345996096297e+00	-7.2498488382209576e+00	-7.2941292126535640e+00	-7.4103504943579326e+00	-7.3775127885231351e+00	-7.1791253126527774e+00	-7.3518446317973067e+00	-7.2005674520026606e+00	
-6.8816888295124832e+00	-6.7699646331586916e+00	-6.8603942228897070e+00	-6.8004392672649248e+00	-6.8736821693579913e+00	-6.8465924654721899e+00	-6.8867061590688534e+00	-6.8461189223685901e+00	-6.7839576303441769e+00	-6.7782944429930581e+00	-6.7577486176119868e+00	-6.8058261178135702e+00	-6.9141769929691899e+00	-6.8603509431593803e+00	-6.6997281217246387e+00	
-7.1697368615327299e+00	-7.4563234243957961e+00	-7.5209146733928200e+00	-7.4912157010690752e+00	-7.4478762373869545e+00	-7.5633544646801232e+00	-7.5555164080686028e+00	-7.3850432972842448e+00	-7.5446262580813377e+00	-7.4103480916334785e+00	-7.6130616526051424e+00	-7.4684307259324800e+00	-7.3385895731138309e+00	-7.3048544746464694e+00	-7.4482428252248933e+00	
-7.6617538143766550e+00	-7.6444900239202065e+00	-7.7094522759073341e+00	-7.7765608076474431e+00	-7.5770247755818696e+00	-7.6378544035340834e+00	-7.6446122021544571e+00	-7.6361580551174733e+00	-7.6649972563210573e+00	-7.6157624023776469e+00	-7.6969684652501211e+00	-7.6028663372761116e+00	-7.6137927508959029e+00	-7.6253447023863306e+00	-7.6385865389182932e+00	
-8.3196804519045333e+00	-8.2181505552527199e+00	-8.4301927301465938e+00	-8.3748529705397576e+00	-8.5221923337625984e+00	-8.3054746292422372e+00	-8.4026981651074504e+00	-8.5171236132174037e+00	-8.4566785297943596e+00	-8.3427347000809675e+00	-8.4579172039461064e+00	-8.4260280770227176e+00	-8.3648082236016528e+00	-8.5954791476597876e+00	-8.1394006518556683e+00	
-8.5101271690465339e+00	-8.4822878151645700e+00	-8.6653681820462563e+00	-8.5651338696688732e+00	-8.6308603742110819e+00	-8.6074365479681489e+00	-8.4867892370797122e+00	-8.6667206379158994e+00	-8.6006524122355774e+00	-8.4769131770748380e+00	-8.5482996706718968e+00	-8.6435232331398044e+00	-8.5275532639683203e+00	-8.7805866948353763e+00	-8.6029473959524640e+00	
-7.3943114221897721e+00	-7.6681668893982851e+00	-7.6821404586780746e+00	-7.5487152835553637e+00	-7.4803449174081944e+00	-7.6525375129950701e+00	-7.6861878072484409e+00	-7.6793832150724892e+00	-7.6583725707021584e+00	-7.5098459176519317e+00	-7.6038095955286265e+00	-7.5713238863464980e+00	-7.6217714069302893e+00	-7.5231289997438573e+00	-7.4967670934090727e+00	
-6.4987384917016149e+00	-6.6910861412153286e+00	-6.7229002068527279e+00	-6.6858042674269935e+00	-6.6268603873876240e+00	-6.5931687711667113e+00	-6.7874937526379870e+00	-6.7722324464765880e+00	-6.5158277852619007e+00	-6.7659777042135616e+00	-6.3514285308837852e+00	-6.6953760742667718e+00	-6.3962864151002128e+00	-6.8144289919645749e+00	-6.5798755464870293e+00	
-7.5181696662980686e+00	-7.5767049469186460e+00	-7.5263052412082381e+00	-7.6786727877466090e+00	-7.5609373875264900e+00	-7.5170235320708043e+00	-7.5538558335167458e+00	-7.6264653811525207e+00	-7.5485113985002101e+00	-7.5223323850871946e+00	-7.5990140210407953e+00	-7.5268328671383591e+00	-7.5202048147243623e+00	-7.4867999399318252e+00	-7.4655029423736829e+00	
-7.8934647995227953e+00	-8.0370491690382408e+00	-7.9155646648777216e+00	-7.8973160359039642e+00	-7.8604649144986469e+00	-7.9231352668665895e+00	-7.8824167289851017e+00	-7.9686489012374899e+00	-7.8581513858149323e+00	-7.8276602622755105e+00	-7.9208527460376033e+00	-7.9685749271029716e+00	-7.8175398300124774e+00	-7.9329119765516607e+00	-7.9078999957095579e+00	
-9.7183091531070058e+00	-9.7227593647908055e+00	-9.6925942791645667e+00	-9.7416388351946868e+00	-9.6354592821824685e+00	-9.7676308358299604e+00	-9.6389430758986130e+00	-9.7529695276353454e+00	-9.7833751769391402e+00	-9.6755239405074374e+00	-9.7018599689500924e+00	-9.9077483559108810e+00	-9.5834653926655182e+00	-9.7846221280285555e+00	-9.5986525631076578e+00	
-6.0783630403494158e+00	-6.3647758299564128e+00	-5.9336091029299345e+00	-5.7183434068891401e+00	-5.9319624853340072e+00	-5.7959415086859449e+00	-5.8055775893481654e+00	-5.7425349334418270e+00	-5.8606386567975903e+00	-5.8678584254551174e+00	-5.8350456315703365e+00	-6.1904671330909053e+00	-5.8049591684099751e+00	-5.9224732912949341e+00	-6.0239439492106301e+00	
-6.6995351045849469e+00	-6.5060968192059239e+00	-6.6623836194367660e+00	-6.8180657739550545e+00	-6.6403448286855040e+00	-6.3832269008278546e+00	-6.4258722848701826e+00	-6.5279276916799454e+00	-6.7829225878854693e+00	-6.5268764092845331e+00	-6.4929722585403731e+00	-6.8798443501976809e+00	-6.7072895252578197e+00	-6.8015776612523640e+00	-6.4987293938130364e+00	
-6.3034819126437087e+00	-6.2427938315170701e+00	-6.1365697824455232e+00	-6.1684825037642836e+00	-6.0873266270253579e+00	-6.2118178423811186e+00	-6.2238038517688423e+00	-6.2900916142312999e+00	-6.2827892702016426e+00	-6.2669145254473895e+00	-6.0332372473058236e+00	-6.2136900326297972e+00	-5.9170613973647779e+00	-6.0403163239560831e+00	-6.2263155159205033e+00	

#plot#xiexiyeyytheyth
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	-9.6140579705434508e+00	3.5613859815159732e-01	-9.2263012929392278e+00	1.9417801110244665e-01	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	-7.0979666525708334e+00	4.0157183152576353e-01	-7.1985440674133896e+00	1.6457620367731454e-01	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	-9.1003241845909795e+00	1.1290193307312879e+00	-9.5157814340654276e+00	4.9324716950327735e-01	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	-8.0953826297763491e+00	5.3871154615870354e-01	-8.3159401206320869e+00	2.8225553569387341e-01	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	-7.2988249903240989e+00	2.9607585696545702e-01	-7.3590121859242377e+00	1.4340378909287774e-01	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	-6.8243779690472950e+00	2.1349115607635338e-01	-7.0127283229642750e+00	1.3241268732587769e-01	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	-7.4478756446031982e+00	4.1484836770526767e-01	-6.8584352397228425e+00	1.3298005735633253e-01	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	-7.6497483207776664e+00	1.7626122861953358e-01	-7.5139584735521652e+00	1.2676260103292375e-01	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	-8.3915607988756378e+00	4.2713229410352921e-01	-8.6475343502711706e+00	2.3345701856716422e-01	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	-8.5863466453986241e+00	3.0625027687729411e-01	-8.9475928988793836e+00	2.1051705833272283e-01	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	-7.5851204651238744e+00	3.2508718986868251e-01	-7.0885880162093313e+00	1.6249348961997051e-01	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	-6.6331657008695606e+00	5.1439825873721390e-01	-7.2614414489313148e+00	1.3795255843106927e-01	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	-7.5484888763489701e+00	1.9706295628807796e-01	-7.6126499101069109e+00	1.2289880236057552e-01	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	-7.9074434402956841e+00	2.0591735923130289e-01	-7.9745021234338660e+00	1.5045175104656330e-01	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	-9.7137034586608486e+00	3.0061462328319943e-01	-9.4843622187641827e+00	2.9448642620930038e-01	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	-5.9250996101842883e+00	6.3655253213990071e-01	-6.0685812178155070e+00	2.4610308202324138e-01	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	-6.6235776806318301e+00	5.6078266906431140e-01	-6.1779032356330568e+00	2.4400503840463483e-01	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	-6.1763128185735479e+00	4.0556630036620278e-01	-6.4310700163979551e+00	2.5885391753573539e-01	

#plot#xiexiytheyth#L=inf
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	-7.6021197410068515e+00	2.5035712905490548e-01	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	-6.5133424751919184e+00	1.4714903566954143e-01	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	-6.7091957123262835e+00	1.4801309346204608e-01	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	-6.6917585686997105e+00	1.4568059902432770e-01	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	-6.6738105937027647e+00	1.4877744889412056e-01	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	-6.6619051077468816e+00	1.4765079517387530e-01	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	-6.6554125457312967e+00	1.4636633055125525e-01	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	-6.8287568813306940e+00	1.4624311536518439e-01	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	-7.0233527983387969e+00	1.6848977160977496e-01	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	-7.3234113469470072e+00	2.0164988043095114e-01	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	-6.1254638026565553e+00	1.3217728106948773e-01	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	-6.2983172353785388e+00	1.3885660598282221e-01	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	-6.6495256965541332e+00	1.7967148716197534e-01	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	-7.0113779098810864e+00	2.3325521448270548e-01	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	-7.2014011199724157e+00	2.7116715056843183e-01	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	-5.4103307290060254e+00	2.6377398681234143e-01	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	-5.5196527468235752e+00	2.6928980545351600e-01	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	-5.7728195275884717e+00	2.9888672784491366e-01	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	-4.4071063644464452e+00	5.0345711031200924e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	0.0000000000000000e+00	-4.4218831345583824e+00	5.0447597137988975e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	0.0000000000000000e+00	-4.4366599046703188e+00	5.0551269228365292e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	0.0000000000000000e+00	-4.4514366747822542e+00	5.0656716336954666e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	0.0000000000000000e+00	-4.4662134448941897e+00	5.0763927402525688e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	0.0000000000000000e+00	-4.4809902150061269e+00	5.0872891272831144e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	0.0000000000000000e+00	-4.4957669851180633e+00	5.0983596709411161e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	0.0000000000000000e+00	-4.5105437552299987e+00	5.1096032392355561e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	0.0000000000000000e+00	-4.5253205253419369e+00	5.1210186925021217e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	0.0000000000000000e+00	-4.5400972954538723e+00	5.1326048838701455e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	0.0000000000000000e+00	-4.5548740655658078e+00	5.1443606597244862e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	0.0000000000000000e+00	-4.5696508356777441e+00	5.1562848601620337e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	0.0000000000000000e+00	-4.5844276057896804e+00	5.1683763194424270e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	0.0000000000000000e+00	-4.5992043759016168e+00	5.1806338664329588e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	0.0000000000000000e+00	-4.6139811460135531e+00	5.1930563250472239e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	0.0000000000000000e+00	-4.6287579161254895e+00	5.2056425146772856e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	0.0000000000000000e+00	-4.6435346862374240e+00	5.2183912506193131e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	0.0000000000000000e+00	-4.6583114563493613e+00	5.2313013444922729e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	0.0000000000000000e+00	-4.6730882264612967e+00	5.2443716046495970e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	0.0000000000000000e+00	-4.6878649965732340e+00	5.2576008365836568e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	0.0000000000000000e+00	-4.7026417666851694e+00	5.2709878433228441e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	0.0000000000000000e+00	-4.7174185367971067e+00	5.2845314258211273e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	0.0000000000000000e+00	-4.7321953069090421e+00	5.2982303833399746e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	0.0000000000000000e+00	-4.7469720770209785e+00	5.3120835138224776e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	0.0000000000000000e+00	-4.7617488471329148e+00	5.3260896142596126e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	0.0000000000000000e+00	-4.7765256172448503e+00	5.3402474810485567e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	0.0000000000000000e+00	-4.7913023873567866e+00	5.3545559103429619e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	0.0000000000000000e+00	-4.8060791574687238e+00	5.3690136983950665e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	0.0000000000000000e+00	-4.8208559275806593e+00	5.3836196418897309e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	0.0000000000000000e+00	-4.8356326976925956e+00	5.3983725382702008e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	0.0000000000000000e+00	-4.8504094678045311e+00	5.4132711860556826e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	0.0000000000000000e+00	-4.8651862379164674e+00	5.4283143851506310e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	0.0000000000000000e+00	-4.8799630080284047e+00	5.4435009371458509e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	0.0000000000000000e+00	-4.8947397781403410e+00	5.4588296456112440e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	0.0000000000000000e+00	-4.9095165482522765e+00	5.4742993163803511e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	0.0000000000000000e+00	-4.9242933183642128e+00	5.4899087578267214e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	0.0000000000000000e+00	-4.9390700884761483e+00	5.5056567811319757e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	0.0000000000000000e+00	-4.9538468585880846e+00	5.5215422005458192e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	0.0000000000000000e+00	-4.9686236287000209e+00	5.5375638336378674e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	0.0000000000000000e+00	-4.9834003988119582e+00	5.5537205015414526e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	0.0000000000000000e+00	-4.9981771689238936e+00	5.5700110291893723e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	0.0000000000000000e+00	-5.0129539390358309e+00	5.5864342455418414e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	0.0000000000000000e+00	-5.0277307091477645e+00	5.6029889838063995e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	0.0000000000000000e+00	-5.0425074792597018e+00	5.6196740816501922e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	0.0000000000000000e+00	-5.0572842493716390e+00	5.6364883814044986e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	0.0000000000000000e+00	-5.0720610194835745e+00	5.6534307302616504e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	0.0000000000000000e+00	-5.0868377895955099e+00	5.6704999804644651e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	0.0000000000000000e+00	-5.1016145597074471e+00	5.6876949894882778e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	0.0000000000000000e+00	-5.1163913298193826e+00	5.7050146202156715e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	0.0000000000000000e+00	-5.1311680999313189e+00	5.7224577411039712e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	0.0000000000000000e+00	-5.1459448700432562e+00	5.7400232263457929e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	0.0000000000000000e+00	-5.1607216401551916e+00	5.7577099560223732e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	0.0000000000000000e+00	-5.1754984102671280e+00	5.7755168162503989e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	0.0000000000000000e+00	-5.1902751803790643e+00	5.7934426993217902e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	0.0000000000000000e+00	-5.2050519504909998e+00	5.8114865038370900e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	0.0000000000000000e+00	-5.2198287206029361e+00	5.8296471348322743e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	0.0000000000000000e+00	-5.2346054907148725e+00	5.8479235038992783e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	0.0000000000000000e+00	-5.2493822608268097e+00	5.8663145293002261e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	0.0000000000000000e+00	-5.2641590309387443e+00	5.8848191360756463e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	0.0000000000000000e+00	-5.2789358010506815e+00	5.9034362561466891e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	0.0000000000000000e+00	-5.2937125711626178e+00	5.9221648284114980e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	0.0000000000000000e+00	-5.3084893412745533e+00	5.9410037988359321e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	0.0000000000000000e+00	-5.3232661113864905e+00	5.9599521205386852e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	0.0000000000000000e+00	-5.3380428814984251e+00	5.9790087538710046e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	0.0000000000000000e+00	-5.3528196516103614e+00	5.9981726664910706e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	0.0000000000000000e+00	-5.3675964217222987e+00	6.0174428334332242e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	0.0000000000000000e+00	-5.3823731918342350e+00	6.0368182371722123e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	0.0000000000000000e+00	-5.3971499619461705e+00	6.0562978676824497e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	0.0000000000000000e+00	-5.4119267320581050e+00	6.0758807224925759e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	0.0000000000000000e+00	-5.4267035021700423e+00	6.0955658067353091e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	0.0000000000000000e+00	-5.4414802722819786e+00	6.1153521331928462e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	0.0000000000000000e+00	-5.4562570423939158e+00	6.1352387223378568e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	0.0000000000000000e+00	-5.4710338125058522e+00	6.1552246023701973e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	0.0000000000000000e+00	-5.4858105826177868e+00	6.1753088092495045e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	0.0000000000000000e+00	-5.5005873527297240e+00	6.1954903867238531e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	0.0000000000000000e+00	-5.5153641228416603e+00	6.2157683863543889e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	0.0000000000000000e+00	-5.5301408929535967e+00	6.2361418675363323e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	0.0000000000000000e+00	-5.5449176630655321e+00	6.2566098975162510e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	0.0000000000000000e+00	-5.5596944331774694e+00	6.2771715514058468e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	0.0000000000000000e+00	-5.5744712032894048e+00	6.2978259121923597e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	0.0000000000000000e+00	-5.5892479734013403e+00	6.3185720707455573e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	0.0000000000000000e+00	-5.6040247435132775e+00	6.3394091258217444e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	0.0000000000000000e+00	-5.6188015136252130e+00	6.3603361840645012e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	0.0000000000000000e+00	-5.6335782837371502e+00	6.3813523600025590e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	0.0000000000000000e+00	-5.6483550538490865e+00	6.4024567760448015e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	0.0000000000000000e+00	-5.6631318239610211e+00	6.4236485624725514e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	0.0000000000000000e+00	-5.6779085940729574e+00	6.4449268574291285e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	0.0000000000000000e+00	-5.6926853641848947e+00	6.4662908069069047e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	0.0000000000000000e+00	-5.7074621342968292e+00	6.4877395647319358e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	0.0000000000000000e+00	-5.7222389044087665e+00	6.5092722925461743e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	0.0000000000000000e+00	-5.7370156745207028e+00	6.5308881597874902e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	0.0000000000000000e+00	-5.7517924446326383e+00	6.5525863436674625e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	0.0000000000000000e+00	-5.7665692147445755e+00	6.5743660291471628e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	0.0000000000000000e+00	-5.7813459848565110e+00	6.5962264089108558e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	0.0000000000000000e+00	-5.7961227549684473e+00	6.6181666833378838e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	0.0000000000000000e+00	-5.8108995250803828e+00	6.6401860604727048e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	0.0000000000000000e+00	-5.8256762951923200e+00	6.6622837559931636e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	0.0000000000000000e+00	-5.8404530653042563e+00	6.6844589931771226e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	0.0000000000000000e+00	-5.8552298354161927e+00	6.7067110028675447e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	0.0000000000000000e+00	-5.8700066055281281e+00	6.7290390234359998e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	0.0000000000000000e+00	-5.8847833756400654e+00	6.7514423007448010e-01	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1257725916998122e-04	-6.1244833164562689e+00	2.0629510432863135e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	5.1257725916998122e-04	-6.1392600865682052e+00	2.0431883768049114e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	5.1257725916998122e-04	-6.1540368566801407e+00	2.0237301543553485e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	5.1257725916998122e-04	-6.1688136267920752e+00	2.0045852415413712e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	5.1257725916998122e-04	-6.1835903969040125e+00	1.9857627003208780e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	5.1257725916998122e-04	-6.1983671670159506e+00	1.9672717839149145e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	5.1257725916998122e-04	-6.2131439371278860e+00	1.9491219305142782e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	5.1257725916998122e-04	-6.2279207072398206e+00	1.9313227556929691e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	5.1257725916998122e-04	-6.2426974773517570e+00	1.9138840434376386e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	5.1257725916998122e-04	-6.2574742474636951e+00	1.8968157357041188e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	5.1257725916998122e-04	-6.2722510175756314e+00	1.8801279204155885e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	5.1257725916998122e-04	-6.2870277876875660e+00	1.8638308178210555e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	5.1257725916998122e-04	-6.3018045577995032e+00	1.8479347651404526e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	5.1257725916998122e-04	-6.3165813279114387e+00	1.8324501994301939e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	5.1257725916998122e-04	-6.3313580980233732e+00	1.8173876386150167e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	5.1257725916998122e-04	-6.3461348681353122e+00	1.8027576606442272e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	5.1257725916998122e-04	-6.3609116382472477e+00	1.7885708807464493e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	5.1257725916998122e-04	-6.3756884083591840e+00	1.7748379267749134e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	5.1257725916998122e-04	-6.3904651784711195e+00	1.7615694126559661e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	5.1257725916998122e-04	-6.4052419485830558e+00	1.7487759099762809e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	5.1257725916998122e-04	-6.4200187186949931e+00	1.7364679177697212e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	5.1257725916998122e-04	-6.4347954888069285e+00	1.7246558305921658e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	5.1257725916998122e-04	-6.4495722589188649e+00	1.7133499050017328e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	5.1257725916998122e-04	-6.4643490290308003e+00	1.7025602245927318e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	5.1257725916998122e-04	-6.4791257991427367e+00	1.6922966637628475e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	5.1257725916998122e-04	-6.4939025692546739e+00	1.6825688504255526e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	5.1257725916998122e-04	-6.5086793393666094e+00	1.6733861279106427e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	5.1257725916998122e-04	-6.5234561094785457e+00	1.6647575163269360e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	5.1257725916998122e-04	-6.5382328795904812e+00	1.6566916736895101e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	5.1257725916998122e-04	-6.5530096497024175e+00	1.6491968571396062e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	5.1257725916998122e-04	-6.5677864198143547e+00	1.6422808846077591e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	5.1257725916998122e-04	-6.5825631899262911e+00	1.6359510972882974e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	5.1257725916998122e-04	-6.5973399600382256e+00	1.6302143233058120e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	5.1257725916998122e-04	-6.6121167301501638e+00	1.6250768429603232e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	5.1257725916998122e-04	-6.6268935002620983e+00	1.6205443559379207e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	5.1257725916998122e-04	-6.6416702703740347e+00	1.6166219508655946e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	5.1257725916998122e-04	-6.6564470404859710e+00	1.6133140775746765e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	5.1257725916998122e-04	-6.6712238105979083e+00	1.6106245224143886e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	5.1257725916998122e-04	-6.6860005807098437e+00	1.6085563869278632e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	5.1257725916998122e-04	-6.7007773508217792e+00	1.6071120701656541e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	5.1257725916998122e-04	-6.7155541209337164e+00	1.6062932548696618e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	5.1257725916998122e-04	-6.7303308910456519e+00	1.6061008977113556e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	5.1257725916998122e-04	-6.7451076611575891e+00	1.6065352237161057e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	5.1257725916998122e-04	-6.7598844312695254e+00	1.6075957249488385e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	5.1257725916998122e-04	-6.7746612013814609e+00	1.6092811634791654e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	5.1257725916998122e-04	-6.7894379714933972e+00	1.6115895785856327e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	5.1257725916998122e-04	-6.8042147416053318e+00	1.6145182981015233e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	5.1257725916998122e-04	-6.8189915117172690e+00	1.6180639537500782e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	5.1257725916998122e-04	-6.8337682818292063e+00	1.6222225002655721e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	5.1257725916998122e-04	-6.8485450519411408e+00	1.6269892380505685e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	5.1257725916998122e-04	-6.8633218220530772e+00	1.6323588390787924e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	5.1257725916998122e-04	-6.8780985921650135e+00	1.6383253757196306e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	5.1257725916998122e-04	-6.8928753622769499e+00	1.6448823521324910e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	5.1257725916998122e-04	-6.9076521323888862e+00	1.6520227378607300e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	5.1257725916998122e-04	-6.9224289025008234e+00	1.6597390032419740e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	5.1257725916998122e-04	-6.9372056726127598e+00	1.6680231562476425e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	5.1257725916998122e-04	-6.9519824427246935e+00	1.6768667803662482e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	5.1257725916998122e-04	-6.9667592128366316e+00	1.6862610731542421e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	5.1257725916998122e-04	-6.9815359829485679e+00	1.6961968850922354e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	5.1257725916998122e-04	-6.9963127530605034e+00	1.7066647584044567e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	5.1257725916998122e-04	-7.0110895231724397e+00	1.7176549655227022e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	5.1257725916998122e-04	-7.0258662932843761e+00	1.7291575469030282e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	5.1257725916998122e-04	-7.0406430633963124e+00	1.7411623479332694e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	5.1257725916998122e-04	-7.0554198335082488e+00	1.7536590546999525e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	5.1257725916998122e-04	-7.0701966036201842e+00	1.7666372284155096e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	5.1257725916998122e-04	-7.0849733737321205e+00	1.7800863383381219e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	5.1257725916998122e-04	-7.0997501438440578e+00	1.7939957930480993e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	5.1257725916998122e-04	-7.1145269139559932e+00	1.8083549699747781e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	5.1257725916998122e-04	-7.1293036840679305e+00	1.8231532430962732e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	5.1257725916998122e-04	-7.1440804541798659e+00	1.8383800087616115e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	5.1257725916998122e-04	-7.1588572242918005e+00	1.8540247096082832e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	5.1257725916998122e-04	-7.1736339944037368e+00	1.8700768565713347e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	5.1257725916998122e-04	-7.1884107645156741e+00	1.8865260489988614e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	5.1257725916998122e-04	-7.2031875346276113e+00	1.9033619929063966e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	5.1257725916998122e-04	-7.2179643047395459e+00	1.9205745174170774e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	5.1257725916998122e-04	-7.2327410748514831e+00	1.9381535894466492e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	5.1257725916998122e-04	-7.2475178449634177e+00	1.9560893267026311e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	5.1257725916998122e-04	-7.2622946150753540e+00	1.9743720090744765e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	5.1257725916998122e-04	-7.2770713851872912e+00	1.9929920884979838e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	5.1257725916998122e-04	-7.2918481552992276e+00	2.0119401973806622e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	5.1257725916998122e-04	-7.3066249254111639e+00	2.0312071556782715e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	5.1257725916998122e-04	-7.3214016955230994e+00	2.0507839767130473e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	5.1257725916998122e-04	-7.3361784656350357e+00	2.0706618718248479e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	5.1257725916998122e-04	-7.3509552357469721e+00	2.0908322539451310e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	5.1257725916998122e-04	-7.3657320058589084e+00	2.1112867401817342e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	5.1257725916998122e-04	-7.3805087759708439e+00	2.1320171535002111e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	5.1257725916998122e-04	-7.3952855460827802e+00	2.1530155235837939e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	5.1257725916998122e-04	-7.4100623161947166e+00	2.1742740869514057e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	5.1257725916998122e-04	-7.4248390863066538e+00	2.1957852864079860e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	5.1257725916998122e-04	-7.4396158564185884e+00	2.2175417698986255e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	5.1257725916998122e-04	-7.4543926265305256e+00	2.2395363888328210e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	5.1257725916998122e-04	-7.4691693966424619e+00	2.2617621959413395e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	5.1257725916998122e-04	-7.4839461667543974e+00	2.2842124427238242e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	5.1257725916998122e-04	-7.4987229368663346e+00	2.3068805765407849e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	5.1257725916998122e-04	-7.5134997069782710e+00	2.3297602373999440e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	5.1257725916998122e-04	-7.5282764770902055e+00	2.3528452544824108e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	5.1257725916998122e-04	-7.5430532472021437e+00	2.3761296424506861e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	5.1257725916998122e-04	-7.5578300173140791e+00	2.3996075975765502e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	5.1257725916998122e-04	-7.5726067874260146e+00	2.4232734937235789e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	5.1257725916998122e-04	-7.5873835575379509e+00	2.4471218782155818e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	5.1257725916998122e-04	-7.6021603276498873e+00	2.4711474676192888e-01	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5757344742022410e-04	-5.7756813276799166e+00	1.5898103585654741e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	4.5757344742022410e-04	-5.7904580977918521e+00	1.5759719048971454e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	4.5757344742022410e-04	-5.8052348679037866e+00	1.5626551674218012e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	4.5757344742022410e-04	-5.8200116380157239e+00	1.5498735941801436e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	4.5757344742022410e-04	-5.8347884081276602e+00	1.5376405308216662e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	4.5757344742022410e-04	-5.8495651782395965e+00	1.5259691689336624e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	4.5757344742022410e-04	-5.8643419483515338e+00	1.5148724914884734e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	4.5757344742022410e-04	-5.8791187184634692e+00	1.5043632157237763e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	4.5757344742022410e-04	-5.8938954885754047e+00	1.4944537338435565e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	4.5757344742022410e-04	-5.9086722586873419e+00	1.4851560520015977e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	4.5757344742022410e-04	-5.9234490287992774e+00	1.4764817281012679e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	4.5757344742022410e-04	-5.9382257989112137e+00	1.4684418090134413e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	4.5757344742022410e-04	-5.9530025690231501e+00	1.4610467678764824e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	4.5757344742022410e-04	-5.9677793391350864e+00	1.4543064421943022e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	4.5757344742022410e-04	-5.9825561092470227e+00	1.4482299734901308e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	4.5757344742022410e-04	-5.9973328793589600e+00	1.4428257493004784e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	4.5757344742022410e-04	-6.0121096494708945e+00	1.4381013483046443e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	4.5757344742022410e-04	-6.0268864195828309e+00	1.4340634893785731e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	4.5757344742022410e-04	-6.0416631896947672e+00	1.4307179853358776e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	4.5757344742022410e-04	-6.0564399598067027e+00	1.4280697020734950e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	4.5757344742022410e-04	-6.0712167299186399e+00	1.4261225237751909e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	4.5757344742022410e-04	-6.0859935000305772e+00	1.4248793247427724e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	4.5757344742022410e-04	-6.1007702701425126e+00	1.4243419483262376e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	4.5757344742022410e-04	-6.1155470402544463e+00	1.4245111933101884e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	4.5757344742022410e-04	-6.1303238103663844e+00	1.4253868079900789e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	4.5757344742022410e-04	-6.1451005804783208e+00	1.4269674920404210e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	4.5757344742022410e-04	-6.1598773505902562e+00	1.4292509061427874e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	4.5757344742022410e-04	-6.1746541207021943e+00	1.4322336892077753e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	4.5757344742022410e-04	-6.1894308908141298e+00	1.4359114828969435e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	4.5757344742022410e-04	-6.2042076609260652e+00	1.4402789630313970e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	4.5757344742022410e-04	-6.2189844310379998e+00	1.4453298773664555e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	4.5757344742022410e-04	-6.2337612011499388e+00	1.4510570891206725e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	4.5757344742022410e-04	-6.2485379712618743e+00	1.4574526255725875e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	4.5757344742022410e-04	-6.2633147413738097e+00	1.4645077309838223e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	4.5757344742022410e-04	-6.2780915114857461e+00	1.4722129230706521e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	4.5757344742022410e-04	-6.2928682815976815e+00	1.4805580522299458e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	4.5757344742022410e-04	-6.3076450517096188e+00	1.4895323627271420e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	4.5757344742022410e-04	-6.3224218218215551e+00	1.4991245550727120e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	4.5757344742022410e-04	-6.3371985919334914e+00	1.5093228488478797e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	4.5757344742022410e-04	-6.3519753620454278e+00	1.5201150452872034e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	4.5757344742022410e-04	-6.3667521321573632e+00	1.5314885889828084e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	4.5757344742022410e-04	-6.3815289022692987e+00	1.5434306281406068e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	4.5757344742022410e-04	-6.3963056723812368e+00	1.5559280728884356e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	4.5757344742022410e-04	-6.4110824424931723e+00	1.5689676512101880e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	4.5757344742022410e-04	-6.4258592126051077e+00	1.5825359621530105e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	4.5757344742022410e-04	-6.4406359827170441e+00	1.5966195260277163e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	4.5757344742022410e-04	-6.4554127528289804e+00	1.6112048313917993e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	4.5757344742022410e-04	-6.4701895229409159e+00	1.6262783786699753e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	4.5757344742022410e-04	-6.4849662930528531e+00	1.6418267203272385e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	4.5757344742022410e-04	-6.4997430631647886e+00	1.6578364975634349e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	4.5757344742022410e-04	-6.5145198332767249e+00	1.6742944735464432e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	4.5757344742022410e-04	-6.5292966033886612e+00	1.6911875632421219e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	4.5757344742022410e-04	-6.5440733735005985e+00	1.7085028599342073e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	4.5757344742022410e-04	-6.5588501436125339e+00	1.7262276585560118e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	4.5757344742022410e-04	-6.5736269137244703e+00	1.7443494759783737e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	4.5757344742022410e-04	-6.5884036838364057e+00	1.7628560684157329e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	4.5757344742022410e-04	-6.6031804539483421e+00	1.7817354461244250e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	4.5757344742022410e-04	-6.6179572240602802e+00	1.8009758855754013e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	4.5757344742022410e-04	-6.6327339941722148e+00	1.8205659392875229e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	4.5757344742022410e-04	-6.6475107642841520e+00	1.8404944435084550e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	4.5757344742022410e-04	-6.6622875343960883e+00	1.8607505239281827e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	4.5757344742022410e-04	-6.6770643045080220e+00	1.8813235996059752e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	4.5757344742022410e-04	-6.6918410746199593e+00	1.9022033852855089e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	4.5757344742022410e-04	-6.7066178447318965e+00	1.9233798922653700e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	4.5757344742022410e-04	-6.7213946148438328e+00	1.9448434279837873e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	4.5757344742022410e-04	-6.7361713849557674e+00	1.9665845944669158e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	4.5757344742022410e-04	-6.7509481550677037e+00	1.9885942857806285e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	4.5757344742022410e-04	-6.7657249251796401e+00	2.0108636846156402e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	4.5757344742022410e-04	-6.7805016952915755e+00	2.0333842581259570e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	4.5757344742022410e-04	-6.7952784654035128e+00	2.0561477531307817e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	4.5757344742022410e-04	-6.8100552355154500e+00	2.0791461907804909e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	4.5757344742022410e-04	-6.8248320056273855e+00	2.1023718607779923e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	4.5757344742022410e-04	-6.8396087757393218e+00	2.1258173152383300e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	4.5757344742022410e-04	-6.8543855458512564e+00	2.1494753622605009e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	4.5757344742022410e-04	-6.8691623159631945e+00	2.1733390592782845e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	4.5757344742022410e-04	-6.8839390860751291e+00	2.1974017062490475e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	4.5757344742022410e-04	-6.8987158561870654e+00	2.2216568387331251e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	4.5757344742022410e-04	-6.9134926262990026e+00	2.2460982209099870e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	4.5757344742022410e-04	-6.9282693964109399e+00	2.2707198385715033e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	4.5757344742022410e-04	-6.9430461665228744e+00	2.2955158921278104e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	4.5757344742022410e-04	-6.9578229366348117e+00	2.3204807896559435e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	4.5757344742022410e-04	-6.9725997067467480e+00	2.3456091400178025e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	4.5757344742022410e-04	-6.9873764768586835e+00	2.3708957460693528e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	4.5757344742022410e-04	-7.0021532469706189e+00	2.3963355979800333e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	4.5757344742022410e-04	-7.0169300170825570e+00	2.4219238666780510e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	4.5757344742022410e-04	-7.0317067871944925e+00	2.4476558974343302e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	4.5757344742022410e-04	-7.0464835573064279e+00	2.4735272035955569e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	4.5757344742022410e-04	-7.0612603274183634e+00	2.4995334604744313e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	4.5757344742022410e-04	-7.0760370975302997e+00	2.5256704994035178e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	4.5757344742022410e-04	-7.0908138676422361e+00	2.5519343019570467e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	4.5757344742022410e-04	-7.1055906377541724e+00	2.5783209943439234e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	4.5757344742022410e-04	-7.1203674078661097e+00	2.6048268419736054e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	4.5757344742022410e-04	-7.1351441779780451e+00	2.6314482441954962e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	4.5757344742022410e-04	-7.1499209480899797e+00	2.6581817292116972e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	4.5757344742022410e-04	-7.1646977182019178e+00	2.6850239491617262e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	4.5757344742022410e-04	-7.1794744883138542e+00	2.7119716753777223e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	4.5757344742022410e-04	-7.1942512584257887e+00	2.7390217938074063e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	4.5757344742022410e-04	-7.2090280285377260e+00	2.7661713006021049e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	4.5757344742022410e-04	-7.2238047986496614e+00	2.7934172978664246e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	4.5757344742022410e-04	-7.2385815687615978e+00	2.8207569895660783e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	4.5757344742022410e-04	-7.2533583388735350e+00	2.8481876775897713e-01	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4631559933070614e-04	-5.1910612475095119e+00	2.5501595276198152e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	3.4631559933070614e-04	-5.2058380176214492e+00	2.5538376598435558e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	3.4631559933070614e-04	-5.2206147877333855e+00	2.5579040693079569e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	3.4631559933070614e-04	-5.2353915578453210e+00	2.5623569074488955e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	3.4631559933070614e-04	-5.2501683279572564e+00	2.5671941634675416e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	3.4631559933070614e-04	-5.2649450980691936e+00	2.5724136687466098e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	3.4631559933070614e-04	-5.2797218681811291e+00	2.5780131015549268e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	3.4631559933070614e-04	-5.2944986382930654e+00	2.5839899920172321e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	3.4631559933070614e-04	-5.3092754084050027e+00	2.5903417273254553e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	3.4631559933070614e-04	-5.3240521785169372e+00	2.5970655571670759e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	3.4631559933070614e-04	-5.3388289486288727e+00	2.6041585993455724e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	3.4631559933070614e-04	-5.3536057187408099e+00	2.6116178455680145e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	3.4631559933070614e-04	-5.3683824888527463e+00	2.6194401673745105e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	3.4631559933070614e-04	-5.3831592589646817e+00	2.6276223221845629e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	3.4631559933070614e-04	-5.3979360290766181e+00	2.6361609594355279e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	3.4631559933070614e-04	-5.4127127991885553e+00	2.6450526267889934e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	3.4631559933070614e-04	-5.4274895693004916e+00	2.6542937763813113e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	3.4631559933070614e-04	-5.4422663394124271e+00	2.6638807710953644e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	3.4631559933070614e-04	-5.4570431095243626e+00	2.6738098908315533e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	3.4631559933070614e-04	-5.4718198796362989e+00	2.6840773387567407e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	3.4631559933070614e-04	-5.4865966497482361e+00	2.6946792475113146e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	3.4631559933070614e-04	-5.5013734198601725e+00	2.7056116853552137e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	3.4631559933070614e-04	-5.5161501899721070e+00	2.7168706622353450e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	3.4631559933070614e-04	-5.5309269600840443e+00	2.7284521357578195e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	3.4631559933070614e-04	-5.5457037301959797e+00	2.7403520170499235e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	3.4631559933070614e-04	-5.5604805003079152e+00	2.7525661764977838e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	3.4631559933070614e-04	-5.5752572704198542e+00	2.7650904493472778e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	3.4631559933070614e-04	-5.5900340405317896e+00	2.7779206411568574e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	3.4631559933070614e-04	-5.6048108106437251e+00	2.7910525330923086e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	3.4631559933070614e-04	-5.6195875807556614e+00	2.8044818870548144e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	3.4631559933070614e-04	-5.6343643508675969e+00	2.8182044506348225e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	3.4631559933070614e-04	-5.6491411209795315e+00	2.8322159618855391e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	3.4631559933070614e-04	-5.6639178910914696e+00	2.8465121539108762e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	3.4631559933070614e-04	-5.6786946612034059e+00	2.8610887592640916e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	3.4631559933070614e-04	-5.6934714313153423e+00	2.8759415141539713e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	3.4631559933070614e-04	-5.7082482014272786e+00	2.8910661624568534e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	3.4631559933070614e-04	-5.7230249715392132e+00	2.9064584595334642e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	3.4631559933070614e-04	-5.7378017416511504e+00	2.9221141758504487e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	3.4631559933070614e-04	-5.7525785117630868e+00	2.9380291004073666e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	3.4631559933070614e-04	-5.7673552818750231e+00	2.9541990439706045e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	3.4631559933070614e-04	-5.7821320519869595e+00	2.9706198421162811e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	3.4631559933070614e-04	-5.7969088220988958e+00	2.9872873580850812e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	3.4631559933070614e-04	-5.8116855922108321e+00	3.0041974854521153e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	3.4631559933070614e-04	-5.8264623623227676e+00	3.0213461506157396e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	3.4631559933070614e-04	-5.8412391324347048e+00	3.0387293151095501e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	3.4631559933070614e-04	-5.8560159025466403e+00	3.0563429777421308e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	3.4631559933070614e-04	-5.8707926726585757e+00	3.0741831765695082e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	3.4631559933070614e-04	-5.8855694427705139e+00	3.0922459907054939e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	3.4631559933070614e-04	-5.9003462128824493e+00	3.1105275419753653e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	3.4631559933070614e-04	-5.9151229829943848e+00	3.1290239964184158e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	3.4631559933070614e-04	-5.9298997531063211e+00	3.1477315656451932e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	3.4631559933070614e-04	-5.9446765232182583e+00	3.1666465080551387e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	3.4631559933070614e-04	-5.9594532933301929e+00	3.1857651299206619e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	3.4631559933070614e-04	-5.9742300634421301e+00	3.2050837863433251e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	3.4631559933070614e-04	-5.9890068335540665e+00	3.2245988820883137e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	3.4631559933070614e-04	-6.0037836036660011e+00	3.2443068723028357e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	3.4631559933070614e-04	-6.0185603737779392e+00	3.2642042631243928e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	3.4631559933070614e-04	-6.0333371438898746e+00	3.2842876121846315e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	3.4631559933070614e-04	-6.0481139140018101e+00	3.3045535290143541e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	3.4631559933070614e-04	-6.0628906841137482e+00	3.3249986753553767e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	3.4631559933070614e-04	-6.0776674542256837e+00	3.3456197653843700e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	3.4631559933070614e-04	-6.0924442243376191e+00	3.3664135658543193e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	3.4631559933070614e-04	-6.1072209944495564e+00	3.3873768961583373e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	3.4631559933070614e-04	-6.1219977645614918e+00	3.4085066283210375e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	3.4631559933070614e-04	-6.1367745346734281e+00	3.4297996869221881e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	3.4631559933070614e-04	-6.1515513047853645e+00	3.4512530489572080e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	3.4631559933070614e-04	-6.1663280748973008e+00	3.4728637436391357e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	3.4631559933070614e-04	-6.1811048450092354e+00	3.4946288521460889e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	3.4631559933070614e-04	-6.1958816151211735e+00	3.5165455073185753e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	3.4631559933070614e-04	-6.2106583852331090e+00	3.5386108933103749e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	3.4631559933070614e-04	-6.2254351553450444e+00	3.5608222451969040e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	3.4631559933070614e-04	-6.2402119254569817e+00	3.5831768485444959e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	3.4631559933070614e-04	-6.2549886955689180e+00	3.6056720389441038e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	3.4631559933070614e-04	-6.2697654656808526e+00	3.6283052015125733e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	3.4631559933070614e-04	-6.2845422357927898e+00	3.6510737703646784e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	3.4631559933070614e-04	-6.2993190059047253e+00	3.6739752280586485e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	3.4631559933070614e-04	-6.3140957760166616e+00	3.6970071050180697e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	3.4631559933070614e-04	-6.3288725461285988e+00	3.7201669789327352e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	3.4631559933070614e-04	-6.3436493162405334e+00	3.7434524741407799e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	3.4631559933070614e-04	-6.3584260863524715e+00	3.7668612609946228e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	3.4631559933070614e-04	-6.3732028564644070e+00	3.7903910552125025e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	3.4631559933070614e-04	-6.3879796265763424e+00	3.8140396172181856e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	3.4631559933070614e-04	-6.4027563966882788e+00	3.8378047514701147e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	3.4631559933070614e-04	-6.4175331668002160e+00	3.8616843057822864e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	3.4631559933070614e-04	-6.4323099369121524e+00	3.8856761706382176e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	3.4631559933070614e-04	-6.4470867070240878e+00	3.9097782784996948e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	3.4631559933070614e-04	-6.4618634771360242e+00	3.9339886031116444e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	3.4631559933070614e-04	-6.4766402472479605e+00	3.9583051588045076e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	3.4631559933070614e-04	-6.4914170173598951e+00	3.9827259997954140e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	3.4631559933070614e-04	-6.5061937874718323e+00	4.0072492194891218e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	3.4631559933070614e-04	-6.5209705575837695e+00	4.0318729497800293e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	3.4631559933070614e-04	-6.5357473276957059e+00	4.0565953603559640e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	3.4631559933070614e-04	-6.5505240978076422e+00	4.0814146580048610e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	3.4631559933070614e-04	-6.5653008679195768e+00	4.1063290859250856e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	3.4631559933070614e-04	-6.5800776380315122e+00	4.1313369230399893e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	3.4631559933070614e-04	-6.5948544081434495e+00	4.1564364833177270e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	3.4631559933070614e-04	-6.6096311782553858e+00	4.1816261150965617e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	3.4631559933070614e-04	-6.6244079483673222e+00	4.2069042004165452e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	3.4631559933070614e-04	-6.6391847184792585e+00	4.2322691543578683e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	3.4631559933070614e-04	-6.6539614885911931e+00	4.2577194243864463e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	3.4631559933070614e-04	-6.6687382587031312e+00	4.2832534897071023e-01	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
-4.4777820378754516e+00	-4.7578667133023487e+00	-4.3099362001235448e+00	-4.4184397028198799e+00	-4.3081036259177949e+00	-4.3099606477339778e+00	-4.4257351916033780e+00	-4.4556586560825853e+00	-4.4838577951882863e+00	-4.4494905595684244e+00	-4.2383965475626040e+00	-4.5073217164365138e+00	-4.2431781988963149e+00	-4.2288853716667552e+00	-4.4919825019188275e+00	

#ae#Y_extr
-4.4071063644464452e+00	5.0345711031200924e-01	

#CH2_RED(smart_print)
0.95(57)	



==> QCDQED/Data/fit_Lla/MeV/fit/dM_Delta_pp0.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 4
Simultaneous fit of dM_Delta_pp0

[The fit converged for all jkf indices]
----------

#jkf#A0
-1.8950948409625477e+00	-2.0083371029774573e+00	-2.0306950076338488e+00	-2.0022449523679451e+00	-2.1629711810364967e+00	-1.8760167527620446e+00	-1.9752189158321261e+00	-2.0588082788993818e+00	-2.0507445285566179e+00	-2.0734673098687320e+00	-1.8118140852174431e+00	-1.8551500018682872e+00	-1.9268191632893872e+00	-1.7528391869678746e+00	-1.9284698598408812e+00	

#ae#A0
-1.9605794112054051e+00	3.9908411336114230e-01	

#jkf#c_L3
7.7715196765074408e+00	7.9150832426166442e+00	7.1427942749339843e+00	9.4445798401947556e+00	6.9809799644739403e+00	1.0016820494280408e+01	8.3623191384534330e+00	9.7595413660785670e+00	1.0592222542382890e+01	8.5218560231542586e+00	8.6709721968690605e+00	1.1701221850027116e+01	6.0700803248902151e+00	1.1413540632909850e+01	6.4833216441979094e+00	

#ae#c_L3
8.7231235474646986e+00	6.2750617940551390e+00	

#jkf#c_l
8.6002520004093839e+00	7.3684103452041780e+00	7.6432595312109042e+00	6.7745859510140827e+00	6.2151142325085518e+00	7.7591828263203508e+00	6.2079693526545405e+00	6.5656049150747124e+00	5.8152409418566231e+00	7.2044842566933491e+00	8.7064510614371038e+00	8.6724430673481869e+00	7.9238211608747706e+00	9.2724157822152069e+00	8.6452908429288851e+00	

#ae#c_l
7.5583017511833903e+00	3.9091325563657211e+00	

#jkf#c_a2
3.5700346180829413e+01	3.2516271288561832e+01	3.2238915706026319e+01	3.3881547019160614e+01	2.7864322953833017e+01	3.8396634534044182e+01	3.6102631945074464e+01	3.1264817292266592e+01	3.1817036305863354e+01	2.8761957196233638e+01	4.0422598074759513e+01	3.6961405524602071e+01	3.5839164091385491e+01	4.2153019731088598e+01	3.4206045557630858e+01	

#ae#c_a2
3.4541780893424004e+01	1.4485038256288343e+01	

#jkf#CH2_RED
1.6165015533682041e+00	1.6369152013416619e+00	1.5135815087799429e+00	1.1676088079972204e+00	1.0348895164825931e+00	1.6131726512495150e+00	1.0861324194295301e+00	1.5141966332712655e+00	1.3875009847480559e+00	1.1411419479931861e+00	1.2271637296467597e+00	1.5625907457648147e+00	1.6293996688447800e+00	1.5279916900845987e+00	1.2413804809714049e+00	

#ae#CH2_RED
1.3933445026649021e+00	7.9500829582688415e-01	

#jkf#data_x_1
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.4096823539709911e-02	5.4053532380173075e-02	5.4134305271794095e-02	5.3847982647270379e-02	5.3714375646395147e-02	5.4036674545058561e-02	5.3948426600816030e-02	5.3542608490842025e-02	5.3799681407218455e-02	5.3950511680314638e-02	5.3810795668788235e-02	5.4199928916435443e-02	5.4151500474367877e-02	5.3544422263461844e-02	5.3783132027534021e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_2
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4230646655398516e-02	1.4337328559621016e-02	1.4202793571311705e-02	1.4202157674695046e-02	1.4166281241027177e-02	1.4279644765484781e-02	1.3974407869206153e-02	1.4303533414362843e-02	1.4061291695178692e-02	1.4101824364120670e-02	1.4166004206961760e-02	1.4271500192710361e-02	1.4090488148997108e-02	1.4214797723587139e-02	1.4199707095560659e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_3
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
2.1217536798857212e-02	2.1338934048832772e-02	2.1511067742200875e-02	2.1548301305109943e-02	2.1190858055582646e-02	2.1454194614923462e-02	2.1237157563077279e-02	2.1190981869138713e-02	2.1384047684624662e-02	2.1425545371753698e-02	2.1321031221249630e-02	2.1109130385907605e-02	2.1283813732775471e-02	2.1378178925587944e-02	2.1439727102088552e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_4
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.0608189531361711e-02	2.0860814771380781e-02	2.0687545419015629e-02	2.0825983989653359e-02	2.0431341365379663e-02	2.0414617418970351e-02	2.0672754388777432e-02	2.0784025379367462e-02	2.0651001496230927e-02	2.0792357661023934e-02	2.0848006816533721e-02	2.0817662777471393e-02	2.0605586932019880e-02	2.0882464964142922e-02	2.0602647747338623e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_5
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9994193594876461e-02	2.0173155256174736e-02	2.0120772578515040e-02	2.0110527920087860e-02	2.0076244897484184e-02	2.0036516306608711e-02	2.0076449951700479e-02	2.0162452423018937e-02	2.0004030068781275e-02	2.0077696517227867e-02	1.9908467437411235e-02	1.9758385764135786e-02	2.0076231495913897e-02	1.9946673590493361e-02	2.0146726246600150e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_6
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9544870462271768e-02	1.9512654185048946e-02	1.9615654246065786e-02	1.9709310058084899e-02	1.9640271132150146e-02	1.9614299933741874e-02	1.9644788768264542e-02	1.9590339330152216e-02	1.9574771320334867e-02	1.9544339526883951e-02	1.9633774226211580e-02	1.9714275686347319e-02	1.9585828882176280e-02	1.9618946369193140e-02	1.9613845355754798e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_7
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9470024743499324e-02	1.9303456512829536e-02	1.9293530065814499e-02	1.9539684890219528e-02	1.9410779744846490e-02	1.9377875444638266e-02	1.9413421320932905e-02	1.9359764953850968e-02	1.9364499231773726e-02	1.9474101372616154e-02	1.9077781994730827e-02	1.9266031045239079e-02	1.9557924184421299e-02	1.9366514391878371e-02	1.9353412654671803e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_8
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5705371832024336e-02	2.5757172719468771e-02	2.5644843156074022e-02	2.5671187674919958e-02	2.5654914543754487e-02	2.5780655100753745e-02	2.5542575312811858e-02	2.5668936220469368e-02	2.5866287962164558e-02	2.5742055564126044e-02	2.5699071693031685e-02	2.5766980044309135e-02	2.5693942267984014e-02	2.5671332711864843e-02	2.5587938999895705e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_9
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.2852535134753363e-02	3.2543120914188720e-02	3.2729259618814371e-02	3.3168337378422709e-02	3.2768585401916753e-02	3.2912141820177147e-02	3.2392130573283669e-02	3.2715975189385002e-02	3.2976684161163450e-02	3.2819880346309935e-02	3.2976998401275520e-02	3.2509874790042553e-02	3.2667116962498827e-02	3.2861005299549106e-02	3.3008687770749563e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_10
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.3607358838372273e-02	4.3892880764624824e-02	4.3852221538210785e-02	4.3889087044906204e-02	4.3373356794470498e-02	4.3741663013584779e-02	4.3876889113383825e-02	4.3649115921618728e-02	4.3767399085678046e-02	4.3787982153495865e-02	4.3828749572866511e-02	4.3859517412444302e-02	4.3586261349119033e-02	4.3789158067236995e-02	4.3645940985547124e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_11
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2896636478347778e-02	1.2857521445163486e-02	1.2734549233625155e-02	1.2792126373592394e-02	1.2710171389466739e-02	1.2679814927858142e-02	1.2689401562043189e-02	1.2803245497434727e-02	1.2761073498920351e-02	1.2803656484771098e-02	1.2764189052476782e-02	1.2833899180847218e-02	1.2636402843404997e-02	1.2645344486302515e-02	1.2755317399816946e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_12
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9033489182942277e-02	1.9033057792408915e-02	1.8960354087090021e-02	1.9142482519123195e-02	1.9073623318048568e-02	1.9079464652406085e-02	1.9191111495671508e-02	1.8979402484017908e-02	1.8842665213377133e-02	1.9082274116694616e-02	1.9119105967089420e-02	1.9059425309656139e-02	1.9051296744189997e-02	1.9115120444460856e-02	1.9208719527071514e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_13
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1968758553285945e-02	3.1968863369501131e-02	3.1869460920949721e-02	3.1759149579557736e-02	3.1787598260093135e-02	3.1879985050679162e-02	3.1730025397486719e-02	3.1843817765474305e-02	3.1718286796936078e-02	3.2115029146334483e-02	3.1851617253171656e-02	3.2026753443815191e-02	3.1851690996649765e-02	3.1735135900982765e-02	3.2008838677966910e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_14
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.5234977244409683e-02	4.4951831508560247e-02	4.5040314149733744e-02	4.5114333935207050e-02	4.4874662295209714e-02	4.5005678808674378e-02	4.5272717042266993e-02	4.5289579963911163e-02	4.5258726401514848e-02	4.5192490331558970e-02	4.4861102685859050e-02	4.5041108510652149e-02	4.4929637527266954e-02	4.5091947786221276e-02	4.5067322979037400e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_15
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.1904305752710121e-02	5.2407937952566958e-02	5.2022639617759117e-02	5.2235567877340704e-02	5.2291846401939721e-02	5.1642724664339307e-02	5.1791155674145474e-02	5.2150706871205078e-02	5.1812033535920149e-02	5.1859738524764942e-02	5.1403915804319966e-02	5.2361924938430449e-02	5.2442593540148782e-02	5.1940245129641141e-02	5.1930659478532398e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_16
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9421871171898271e-03	7.9771692836506994e-03	8.0703948743528937e-03	7.9669971983197911e-03	8.0196232631755716e-03	7.9682464741488816e-03	7.9707267866642832e-03	8.0757065795249924e-03	8.1333483744479435e-03	8.0293060992997559e-03	8.0244448661779579e-03	7.9536643886034125e-03	7.9196110183667977e-03	7.9315191900569196e-03	8.0564188751690614e-03	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_17
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2078762885482909e-02	1.1914016590749192e-02	1.2052048325768082e-02	1.1927905034484682e-02	1.2059209622801780e-02	1.2028245856043021e-02	1.2081636573637311e-02	1.2034628228932965e-02	1.1918661561851618e-02	1.1930642684780571e-02	1.1954097715548596e-02	1.1947842777263573e-02	1.1990971268073743e-02	1.1981383284918649e-02	1.1959548939059716e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_18
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1437406408974579e-02	2.1224427618166626e-02	2.1019449074922571e-02	2.1277925110582269e-02	2.1345558130570392e-02	2.1217058070132702e-02	2.1161005580534305e-02	2.1275473109870408e-02	2.1234754180685503e-02	2.1177445136879622e-02	2.1267521133523100e-02	2.1205867798365856e-02	2.1131027487373843e-02	2.1172161556450179e-02	2.1211863105224743e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_y
-4.7729040591516450e+00	-4.7882943182908848e+00	-4.8278061579592935e+00	-4.8083246733258180e+00	-4.7552613211128580e+00	-4.9182556561220201e+00	-4.7541361340444555e+00	-4.8565150921077764e+00	-4.8242279841999407e+00	-4.7845246422756498e+00	-4.7938457611058611e+00	-4.9395213508234326e+00	-4.7446722948902096e+00	-4.8898666859061182e+00	-4.7077402947655784e+00	
-3.9359123131078708e+00	-3.8226076373938778e+00	-3.8439306467401568e+00	-3.9265469863979137e+00	-3.9605019937611083e+00	-4.0002170496577252e+00	-3.9758546827537016e+00	-4.0506525573814987e+00	-3.9811340965807553e+00	-3.9488172122744176e+00	-4.1032946490484106e+00	-3.9712594434743074e+00	-3.8021266504759539e+00	-3.9687653459945977e+00	-3.8605138377945236e+00	
-5.5788645288426268e+00	-5.6819989223281553e+00	-5.5658752701911842e+00	-5.1522795512873252e+00	-5.2355824542396805e+00	-5.4950962214525596e+00	-5.2447333804007927e+00	-5.5280924660191770e+00	-5.0813559833091508e+00	-5.2044360149585911e+00	-5.2486919820485101e+00	-5.1727112478431660e+00	-5.4945796135854614e+00	-5.6440233115261771e+00	-5.1570378188575985e+00	
-3.9198154575962523e+00	-3.8703370488203794e+00	-4.0231690634981554e+00	-4.1174069399575437e+00	-3.9930537746275694e+00	-4.0451905939525785e+00	-4.0995358921173013e+00	-3.9521849608126991e+00	-4.1311299325075463e+00	-3.9848180658607886e+00	-4.0100562239437654e+00	-4.0980174075342823e+00	-3.9588573750361458e+00	-3.8918515518487697e+00	-4.0745049439069607e+00	
-3.6199903139795473e+00	-3.6172874727840698e+00	-3.5390730069328811e+00	-3.6954201646455682e+00	-3.7246127162895890e+00	-3.7133972672612603e+00	-3.7310822222495181e+00	-3.7129143013319572e+00	-3.6162898053196684e+00	-3.6710984149598125e+00	-3.7596805650082867e+00	-3.7110636247021058e+00	-3.5946537059420907e+00	-3.7229983855250683e+00	-3.5634213954404688e+00	
-4.2897763135995479e+00	-4.3299844011694271e+00	-4.3245259393471081e+00	-4.3069392658208629e+00	-4.2498301058200525e+00	-4.3371911556326497e+00	-4.3291774351862449e+00	-4.3476950401194454e+00	-4.2551202245709705e+00	-4.2669101570549781e+00	-4.2558104538426216e+00	-4.3389482947840108e+00	-4.3561725956687187e+00	-4.3507683320243720e+00	-4.2438271840679587e+00	
-4.1301038749493610e+00	-4.1206404027942618e+00	-4.1766492153476023e+00	-4.1373255633423325e+00	-4.1301391869930866e+00	-4.2187832682832589e+00	-4.1390621360931821e+00	-4.0905932127385594e+00	-4.1415053723166180e+00	-4.0505879719221589e+00	-4.1438431578045813e+00	-4.0769707878674346e+00	-4.0939693025119519e+00	-4.0848217250159200e+00	-4.1438754042152519e+00	
-4.0585209432252922e+00	-4.0547782654413220e+00	-4.0863703087394265e+00	-4.0961116038315470e+00	-4.0493967103778488e+00	-4.0310671770386755e+00	-4.0812828230468847e+00	-4.0215489281093557e+00	-4.0578181962598823e+00	-3.9960226128576584e+00	-4.0972808047520104e+00	-3.9953232891433617e+00	-4.0726103444144046e+00	-4.0816867094958384e+00	-4.0291122452306531e+00	
-4.6155441267836137e+00	-4.5083002602458286e+00	-4.5699177536442255e+00	-4.6518702708846229e+00	-4.4669334973710626e+00	-4.6275121677429443e+00	-4.5531098214612262e+00	-4.6368106446151760e+00	-4.5039399783732703e+00	-4.4641216060769082e+00	-4.5237244096492022e+00	-4.7066036013523798e+00	-4.4016126235759900e+00	-4.7143690033519032e+00	-4.3463619468121157e+00	
-4.8022624316278426e+00	-4.8382384089470474e+00	-4.8347868162048995e+00	-4.8830150607236718e+00	-4.7393525915659191e+00	-4.8966295366296695e+00	-4.7703234273744801e+00	-4.9139306475242437e+00	-4.7771501626559179e+00	-4.8108863149734891e+00	-4.8525028206895717e+00	-4.9658107666346814e+00	-4.7085415149969148e+00	-4.9577152889710607e+00	-4.8353204124598319e+00	
-3.5457147161891287e+00	-3.8121305064036179e+00	-3.8338261690015258e+00	-3.8030818496375183e+00	-3.6679526518962411e+00	-3.8355703841941180e+00	-3.8459608187852847e+00	-3.8608791952989265e+00	-3.9292657955775034e+00	-3.7155170199435994e+00	-3.7423945330737620e+00	-3.6823668969559380e+00	-3.7705544311117807e+00	-3.7261331740252923e+00	-3.7615515699661306e+00	
-3.1556115731491916e+00	-3.2698046318496683e+00	-3.3670222222846462e+00	-3.3297026527663593e+00	-3.3690405261761969e+00	-3.2670397042116188e+00	-3.3067775057165378e+00	-3.3304014226071228e+00	-3.3304210987183889e+00	-3.3351590942491853e+00	-3.1969477474012491e+00	-3.3006510639208062e+00	-3.1069409922580911e+00	-3.4508111045827889e+00	-3.2378023939392606e+00	
-3.7993128547705912e+00	-3.8743195513842688e+00	-3.9047829060885086e+00	-3.9581014756919708e+00	-3.9099947567766766e+00	-3.8814413222868449e+00	-3.8816885349105714e+00	-3.8942907188669302e+00	-3.8899917988908359e+00	-3.8799290221561171e+00	-3.8602379870861490e+00	-3.8767568071139378e+00	-3.7922308552958746e+00	-3.8423267664535801e+00	-3.8407522750391503e+00	
-4.1440146009959991e+00	-4.1302109306473671e+00	-4.1892629905518222e+00	-4.1248582986138445e+00	-4.1018186044964819e+00	-4.1435629513769969e+00	-4.1011132413621496e+00	-4.1523996903155265e+00	-4.0959690102409221e+00	-4.1329579748489840e+00	-4.1527341942769400e+00	-4.1794856568848964e+00	-4.1114757185581192e+00	-4.1875713785907047e+00	-4.1617493666968626e+00	
-5.0194019267063572e+00	-4.9928914713525376e+00	-4.9252835462831079e+00	-4.9993005129661245e+00	-4.9077538446759563e+00	-5.0640054979978268e+00	-4.8709120773020755e+00	-5.0003999760867304e+00	-5.0634159244408217e+00	-4.9734927558384809e+00	-5.0005352850488771e+00	-5.1413786266865955e+00	-4.8831003821918646e+00	-5.0794327463304851e+00	-4.8843681259770415e+00	
-3.1847871901995597e+00	-3.3444930506653163e+00	-3.1065746458955359e+00	-2.9488006421787816e+00	-3.1648038968843859e+00	-2.8390016293078753e+00	-3.1815538884206989e+00	-3.1546155492615919e+00	-3.0184363210286245e+00	-3.1787119981991037e+00	-2.6946070887928264e+00	-3.2650277077751935e+00	-3.0812437283449601e+00	-3.0599778252693772e+00	-3.2000029065337832e+00	
-3.6050221552093746e+00	-3.6733989287444455e+00	-3.8219704806205890e+00	-3.6868764942060386e+00	-3.6891931233382032e+00	-3.6868601404416532e+00	-3.5552036496660850e+00	-3.7942946395163188e+00	-3.9222515058971288e+00	-3.5231774471998656e+00	-3.6842111231362384e+00	-3.8334102935121224e+00	-3.6498028039531913e+00	-3.7945691663929306e+00	-3.5131006535715956e+00	
-3.2982020420993519e+00	-3.2645277704796003e+00	-3.2741257100455674e+00	-3.3256670201583045e+00	-3.3779412227896395e+00	-3.3036320142339188e+00	-3.2532744534286882e+00	-3.3295629141762193e+00	-3.2401128034810718e+00	-3.3600954977464417e+00	-3.2203672331006343e+00	-3.2076477955310203e+00	-3.2545674801718989e+00	-3.1435140277874756e+00	-3.2184913414763652e+00	

#plot#xiexiyeyytheyth
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	-4.8110597617387700e+00	2.3888446125948631e-01	-4.7846559272808875e+00	1.9703956717810703e-01	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	-3.9434756735224541e+00	2.9959650327241583e-01	-4.0037304827005462e+00	1.1164876432107923e-01	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	-5.3656905844593439e+00	7.4907170855169780e-01	-4.5517754321711594e+00	3.4941870804886238e-01	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	-4.0113286154680488e+00	2.9932661161005564e-01	-4.2956129434587655e+00	1.9687387034527168e-01	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	-3.6661988908247927e+00	2.4772140024526940e-01	-4.0898812328515666e+00	9.4241241722751792e-02	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	-4.3055117932472644e+00	1.4869935852236105e-01	-4.0137310534607415e+00	8.4411003988746944e-02	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	-4.1252580388130369e+00	1.5113031438057875e-01	-3.9793775709217809e+00	8.5374856976411909e-02	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	-4.0539287307976117e+00	1.2070798315874980e-01	-4.1731492950137694e+00	8.6124523429180422e-02	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	-4.5527154474626972e+00	3.8928663572204658e-01	-4.4736993901579298e+00	1.7647341286858206e-01	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	-4.8390977467986165e+00	2.7135376993798138e-01	-4.6349061249234911e+00	1.8273952747341696e-01	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	-3.7688599808040246e+00	3.4121148101850718e-01	-3.7173622618148690e+00	1.4093600308025414e-01	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	-3.2902755822554073e+00	3.1925614066956781e-01	-3.8102621651356445e+00	1.1266123110136211e-01	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	-3.8724105088541338e+00	1.5172724303080692e-01	-3.9989492605721235e+00	7.8295560248431692e-02	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	-4.1406123072305077e+00	1.1081952468883288e-01	-4.1932583328620670e+00	9.5541906697660356e-02	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	-4.9870448466589918e+00	2.9114582929244082e-01	-4.5709050039532615e+00	2.3499854746019788e-01	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	-3.0948425379171742e+00	6.0162369027286355e-01	-3.0417050037656082e+00	2.1081093041964385e-01	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	-3.6955561736937192e+00	4.3175993815279423e-01	-3.1004555270662260e+00	1.9361545594393648e-01	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	-3.2714486217804133e+00	2.2609690203684291e-01	-3.2364177417714286e+00	1.6243973793734717e-01	

#plot#xiexiytheyth#L=inf
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	-4.4456113424574770e+00	2.0409585197110977e-01	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	-3.8606960484781703e+00	1.0155050448338197e-01	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	-3.9659063895963071e+00	9.8405613831646255e-02	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	-3.9565683586353555e+00	9.4383383552327629e-02	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	-3.9468467986291911e+00	9.8387754355099069e-02	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	-3.9404974231388845e+00	9.6830950302972230e-02	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	-3.9369969978188548e+00	9.6250197618698755e-02	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	-4.0301148607913939e+00	9.7256263310378038e-02	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	-4.1346548053345185e+00	1.1681649685297950e-01	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	-4.2958615401000797e+00	1.5577481347619462e-01	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	-3.5163207038987316e+00	1.1074397660004728e-01	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	-3.6092206072195077e+00	9.4669447470392062e-02	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	-3.7979077026559871e+00	9.5211284668598420e-02	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	-3.9922167749459296e+00	1.3356046906043748e-01	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	-4.0943620518557529e+00	1.6872474908651708e-01	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	-2.9043085984890151e+00	2.0778325278009391e-01	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	-2.9630591217896325e+00	1.9466361581438488e-01	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	-3.0990213364948347e+00	1.7310412505169762e-01	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	-2.0598124464790146e+00	3.7780374266439548e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	0.0000000000000000e+00	-2.0677505609892952e+00	3.7619993313223965e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	0.0000000000000000e+00	-2.0756886754995758e+00	3.7461164594801605e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	0.0000000000000000e+00	-2.0836267900098568e+00	3.7303907938011727e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	0.0000000000000000e+00	-2.0915649045201379e+00	3.7148243307504131e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	0.0000000000000000e+00	-2.0995030190304185e+00	3.6994190800130111e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	0.0000000000000000e+00	-2.1074411335406991e+00	3.6841770638995752e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	0.0000000000000000e+00	-2.1153792480509797e+00	3.6691003167170844e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	0.0000000000000000e+00	-2.1233173625612611e+00	3.6541908841046422e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	0.0000000000000000e+00	-2.1312554770715413e+00	3.6394508223334848e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	0.0000000000000000e+00	-2.1391935915818223e+00	3.6248821975706480e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	0.0000000000000000e+00	-2.1471317060921029e+00	3.6104870851057885e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	0.0000000000000000e+00	-2.1550698206023839e+00	3.5962675685406265e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	0.0000000000000000e+00	-2.1630079351126650e+00	3.5822257389406514e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	0.0000000000000000e+00	-2.1709460496229447e+00	3.5683636939486668e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	0.0000000000000000e+00	-2.1788841641332262e+00	3.5546835368599899e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	0.0000000000000000e+00	-2.1868222786435068e+00	3.5411873756589335e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	0.0000000000000000e+00	-2.1947603931537878e+00	3.5278773220166421e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	0.0000000000000000e+00	-2.2026985076640688e+00	3.5147554902500400e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	0.0000000000000000e+00	-2.2106366221743490e+00	3.5018239962420411e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	0.0000000000000000e+00	-2.2185747366846300e+00	3.4890849563231807e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	0.0000000000000000e+00	-2.2265128511949102e+00	3.4765404861147831e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	0.0000000000000000e+00	-2.2344509657051916e+00	3.4641926993341526e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	0.0000000000000000e+00	-2.2423890802154722e+00	3.4520437065621301e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	0.0000000000000000e+00	-2.2503271947257528e+00	3.4400956139736466e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	0.0000000000000000e+00	-2.2582653092360339e+00	3.4283505220319221e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	0.0000000000000000e+00	-2.2662034237463140e+00	3.4168105241471525e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	0.0000000000000000e+00	-2.2741415382565955e+00	3.4054777053005697e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	0.0000000000000000e+00	-2.2820796527668761e+00	3.3943541406350236e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	0.0000000000000000e+00	-2.2900177672771567e+00	3.3834418940131533e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	0.0000000000000000e+00	-2.2979558817874373e+00	3.3727430165446731e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	0.0000000000000000e+00	-2.3058939962977179e+00	3.3622595450840387e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	0.0000000000000000e+00	-2.3138321108079993e+00	3.3519935007002843e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	0.0000000000000000e+00	-2.3217702253182795e+00	3.3419468871206653e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	0.0000000000000000e+00	-2.3297083398285605e+00	3.3321216891500860e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	0.0000000000000000e+00	-2.3376464543388416e+00	3.3225198710682929e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	0.0000000000000000e+00	-2.3455845688491226e+00	3.3131433750070682e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	0.0000000000000000e+00	-2.3535226833594032e+00	3.3039941193097105e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	0.0000000000000000e+00	-2.3614607978696838e+00	3.2950739968752457e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	0.0000000000000000e+00	-2.3693989123799639e+00	3.2863848734900170e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	0.0000000000000000e+00	-2.3773370268902445e+00	3.2779285861493296e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	0.0000000000000000e+00	-2.3852751414005255e+00	3.2697069413719970e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	0.0000000000000000e+00	-2.3932132559108061e+00	3.2617217135108012e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	0.0000000000000000e+00	-2.4011513704210872e+00	3.2539746430619004e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	0.0000000000000000e+00	-2.4090894849313682e+00	3.2464674349763767e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	0.0000000000000000e+00	-2.4170275994416488e+00	3.2392017569772907e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	0.0000000000000000e+00	-2.4249657139519298e+00	3.2321792378854436e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	0.0000000000000000e+00	-2.4329038284622104e+00	3.2254014659575359e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	0.0000000000000000e+00	-2.4408419429724915e+00	3.2188699872400439e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	0.0000000000000000e+00	-2.4487800574827716e+00	3.2125863039424635e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	0.0000000000000000e+00	-2.4567181719930522e+00	3.2065518728336601e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	0.0000000000000000e+00	-2.4646562865033337e+00	3.2007681036647623e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	0.0000000000000000e+00	-2.4725944010136143e+00	3.1952363576225062e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	0.0000000000000000e+00	-2.4805325155238953e+00	3.1899579458165456e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	0.0000000000000000e+00	-2.4884706300341759e+00	3.1849341278044996e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	0.0000000000000000e+00	-2.4964087445444560e+00	3.1801661101583739e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	0.0000000000000000e+00	-2.5043468590547375e+00	3.1756550450759313e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	0.0000000000000000e+00	-2.5122849735650181e+00	3.1714020290406142e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	0.0000000000000000e+00	-2.5202230880752987e+00	3.1674081015334887e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	0.0000000000000000e+00	-2.5281612025855793e+00	3.1636742438006143e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	0.0000000000000000e+00	-2.5360993170958603e+00	3.1602013776791404e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	0.0000000000000000e+00	-2.5440374316061414e+00	3.1569903644853281e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	0.0000000000000000e+00	-2.5519755461164220e+00	3.1540420039675443e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	0.0000000000000000e+00	-2.5599136606267026e+00	3.1513570333271329e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	0.0000000000000000e+00	-2.5678517751369836e+00	3.1489361263098814e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	0.0000000000000000e+00	-2.5757898896472646e+00	3.1467798923707602e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	0.0000000000000000e+00	-2.5837280041575452e+00	3.1448888759141685e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	0.0000000000000000e+00	-2.5916661186678258e+00	3.1432635556120309e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	0.0000000000000000e+00	-2.5996042331781060e+00	3.1419043438015848e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	0.0000000000000000e+00	-2.6075423476883874e+00	3.1408115859646907e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	0.0000000000000000e+00	-2.6154804621986685e+00	3.1399855602902349e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	0.0000000000000000e+00	-2.6234185767089486e+00	3.1394264773207609e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	0.0000000000000000e+00	-2.6313566912192292e+00	3.1391344796845605e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	0.0000000000000000e+00	-2.6392948057295103e+00	3.1391096419138725e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	0.0000000000000000e+00	-2.6472329202397913e+00	3.1393519703497924e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	0.0000000000000000e+00	-2.6551710347500714e+00	3.1398614031342148e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	0.0000000000000000e+00	-2.6631091492603525e+00	3.1406378102887217e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	0.0000000000000000e+00	-2.6710472637706335e+00	3.1416809938802864e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	0.0000000000000000e+00	-2.6789853782809141e+00	3.1429906882732761e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	0.0000000000000000e+00	-2.6869234927911942e+00	3.1445665604669104e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	0.0000000000000000e+00	-2.6948616073014757e+00	3.1464082105173902e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	0.0000000000000000e+00	-2.7027997218117563e+00	3.1485151720431853e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	0.0000000000000000e+00	-2.7107378363220369e+00	3.1508869128122213e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	0.0000000000000000e+00	-2.7186759508323175e+00	3.1535228354091371e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	0.0000000000000000e+00	-2.7266140653425981e+00	3.1564222779806833e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	0.0000000000000000e+00	-2.7345521798528791e+00	3.1595845150571633e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	0.0000000000000000e+00	-2.7424902943631606e+00	3.1630087584474975e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	0.0000000000000000e+00	-2.7504284088734412e+00	3.1666941582054486e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	0.0000000000000000e+00	-2.7583665233837213e+00	3.1706398036641992e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	0.0000000000000000e+00	-2.7663046378940028e+00	3.1748447245365119e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	0.0000000000000000e+00	-2.7742427524042830e+00	3.1793078920773410e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	0.0000000000000000e+00	-2.7821808669145636e+00	3.1840282203057746e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	0.0000000000000000e+00	-2.7901189814248442e+00	3.1890045672830475e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	0.0000000000000000e+00	-2.7980570959351247e+00	3.1942357364432478e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	0.0000000000000000e+00	-2.8059952104454062e+00	3.1997204779730987e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	0.0000000000000000e+00	-2.8139333249556873e+00	3.2054574902375543e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	0.0000000000000000e+00	-2.8218714394659679e+00	3.2114454212472626e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	0.0000000000000000e+00	-2.8298095539762489e+00	3.2176828701645371e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	0.0000000000000000e+00	-2.8377476684865295e+00	3.2241683888440120e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	0.0000000000000000e+00	-2.8456857829968101e+00	3.2309004834042715e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	0.0000000000000000e+00	-2.8536238975070907e+00	3.2378776158269629e-01	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1257725916998122e-04	-3.6517499804828422e+00	1.6639476100541598e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	5.1257725916998122e-04	-3.6596880949931223e+00	1.6422664267760323e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	5.1257725916998122e-04	-3.6676262095034033e+00	1.6208126885599108e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	5.1257725916998122e-04	-3.6755643240136844e+00	1.5995955468956047e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	5.1257725916998122e-04	-3.6835024385239650e+00	1.5786245415772623e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	5.1257725916998122e-04	-3.6914405530342456e+00	1.5579096123530869e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	5.1257725916998122e-04	-3.6993786675445266e+00	1.5374611099551760e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	5.1257725916998122e-04	-3.7073167820548072e+00	1.5172898063182916e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	5.1257725916998122e-04	-3.7152548965650878e+00	1.4974069037708246e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	5.1257725916998122e-04	-3.7231930110753688e+00	1.4778240429543738e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	5.1257725916998122e-04	-3.7311311255856499e+00	1.4585533091998509e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	5.1257725916998122e-04	-3.7390692400959300e+00	1.4396072370587715e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	5.1257725916998122e-04	-3.7470073546062110e+00	1.4209988126583659e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	5.1257725916998122e-04	-3.7549454691164921e+00	1.4027414735193822e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	5.1257725916998122e-04	-3.7628835836267718e+00	1.3848491054466891e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	5.1257725916998122e-04	-3.7708216981370528e+00	1.3673360360759948e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	5.1257725916998122e-04	-3.7787598126473347e+00	1.3502170246363610e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	5.1257725916998122e-04	-3.7866979271576153e+00	1.3335072474696438e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	5.1257725916998122e-04	-3.7946360416678955e+00	1.3172222788355040e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	5.1257725916998122e-04	-3.8025741561781765e+00	1.3013780665269664e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	5.1257725916998122e-04	-3.8105122706884575e+00	1.2859909018281188e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	5.1257725916998122e-04	-3.8184503851987386e+00	1.2710773833650901e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	5.1257725916998122e-04	-3.8263884997090183e+00	1.2566543744364003e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	5.1257725916998122e-04	-3.8343266142192989e+00	1.2427389534606111e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	5.1257725916998122e-04	-3.8422647287295808e+00	1.2293483572514995e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	5.1257725916998122e-04	-3.8502028432398605e+00	1.2164999169239038e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	5.1257725916998122e-04	-3.8581409577501415e+00	1.2042109863496203e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	5.1257725916998122e-04	-3.8660790722604230e+00	1.1924988632215594e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	5.1257725916998122e-04	-3.8740171867707032e+00	1.1813807029466215e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	5.1257725916998122e-04	-3.8819553012809838e+00	1.1708734257702356e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	5.1257725916998122e-04	-3.8898934157912652e+00	1.1609936177367838e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	5.1257725916998122e-04	-3.8978315303015454e+00	1.1517574263040359e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	5.1257725916998122e-04	-3.9057696448118260e+00	1.1431804516513495e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	5.1257725916998122e-04	-3.9137077593221066e+00	1.1352776349419674e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	5.1257725916998122e-04	-3.9216458738323876e+00	1.1280631450106854e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	5.1257725916998122e-04	-3.9295839883426686e+00	1.1215502651391557e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	5.1257725916998122e-04	-3.9375221028529492e+00	1.1157512817408531e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	5.1257725916998122e-04	-3.9454602173632303e+00	1.1106773768963485e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	5.1257725916998122e-04	-3.9533983318735109e+00	1.1063385267460751e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	5.1257725916998122e-04	-3.9613364463837915e+00	1.1027434077546680e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	5.1257725916998122e-04	-3.9692745608940720e+00	1.0998993128011224e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	5.1257725916998122e-04	-3.9772126754043531e+00	1.0978120789209474e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	5.1257725916998122e-04	-3.9851507899146341e+00	1.0964860283284154e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	5.1257725916998122e-04	-3.9930889044249143e+00	1.0959239240861862e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	5.1257725916998122e-04	-4.0010270189351953e+00	1.0961269414715716e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	5.1257725916998122e-04	-4.0089651334454759e+00	1.0970946557273628e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	5.1257725916998122e-04	-4.0169032479557565e+00	1.0988250464935681e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	5.1257725916998122e-04	-4.0248413624660380e+00	1.1013145188128509e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	5.1257725916998122e-04	-4.0327794769763186e+00	1.1045579402026447e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	5.1257725916998122e-04	-4.0407175914865991e+00	1.1085486929096904e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	5.1257725916998122e-04	-4.0486557059968797e+00	1.1132787401227084e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	5.1257725916998122e-04	-4.0565938205071603e+00	1.1187387046298845e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	5.1257725916998122e-04	-4.0645319350174418e+00	1.1249179581796361e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	5.1257725916998122e-04	-4.0724700495277215e+00	1.1318047196418068e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	5.1257725916998122e-04	-4.0804081640380021e+00	1.1393861599748578e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	5.1257725916998122e-04	-4.0883462785482836e+00	1.1476485119806330e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	5.1257725916998122e-04	-4.0962843930585642e+00	1.1565771828679754e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	5.1257725916998122e-04	-4.1042225075688448e+00	1.1661568677414720e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	5.1257725916998122e-04	-4.1121606220791262e+00	1.1763716622737637e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	5.1257725916998122e-04	-4.1200987365894060e+00	1.1872051729971587e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	5.1257725916998122e-04	-4.1280368510996874e+00	1.1986406238535462e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	5.1257725916998122e-04	-4.1359749656099680e+00	1.2106609578586210e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	5.1257725916998122e-04	-4.1439130801202495e+00	1.2232489329587243e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	5.1257725916998122e-04	-4.1518511946305301e+00	1.2363872113769499e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	5.1257725916998122e-04	-4.1597893091408098e+00	1.2500584419532715e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	5.1257725916998122e-04	-4.1677274236510913e+00	1.2642453351747673e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	5.1257725916998122e-04	-4.1756655381613728e+00	1.2789307307645786e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	5.1257725916998122e-04	-4.1836036526716534e+00	1.2940976578478078e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	5.1257725916998122e-04	-4.1915417671819331e+00	1.3097293878396060e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	5.1257725916998122e-04	-4.1994798816922145e+00	1.3258094803042400e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	5.1257725916998122e-04	-4.2074179962024960e+00	1.3423218221160016e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	5.1257725916998122e-04	-4.2153561107127757e+00	1.3592506603137475e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	5.1257725916998122e-04	-4.2232942252230572e+00	1.3765806290836130e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	5.1257725916998122e-04	-4.2312323397333369e+00	1.3942967713307988e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	5.1257725916998122e-04	-4.2391704542436175e+00	1.4123845553138342e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	5.1257725916998122e-04	-4.2471085687538990e+00	1.4308298868156730e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	5.1257725916998122e-04	-4.2550466832641796e+00	1.4496191173170977e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	5.1257725916998122e-04	-4.2629847977744610e+00	1.4687390486222471e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	5.1257725916998122e-04	-4.2709229122847416e+00	1.4881769343645698e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	5.1257725916998122e-04	-4.2788610267950231e+00	1.5079204787958728e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	5.1257725916998122e-04	-4.2867991413053037e+00	1.5279578332334970e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	5.1257725916998122e-04	-4.2947372558155834e+00	1.5482775905106799e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	5.1257725916998122e-04	-4.3026753703258640e+00	1.5688687777458785e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	5.1257725916998122e-04	-4.3106134848361455e+00	1.5897208477164931e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	5.1257725916998122e-04	-4.3185515993464252e+00	1.6108236690939925e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	5.1257725916998122e-04	-4.3264897138567067e+00	1.6321675157693588e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	5.1257725916998122e-04	-4.3344278283669881e+00	1.6537430554721474e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	5.1257725916998122e-04	-4.3423659428772678e+00	1.6755413378613951e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	5.1257725916998122e-04	-4.3503040573875493e+00	1.6975537822445297e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	5.1257725916998122e-04	-4.3582421718978290e+00	1.7197721650594824e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	5.1257725916998122e-04	-4.3661802864081096e+00	1.7421886072364118e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	5.1257725916998122e-04	-4.3741184009183911e+00	1.7647955615384181e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	5.1257725916998122e-04	-4.3820565154286717e+00	1.7875857999652489e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	5.1257725916998122e-04	-4.3899946299389532e+00	1.8105524012906729e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	5.1257725916998122e-04	-4.3979327444492338e+00	1.8336887387917772e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	5.1257725916998122e-04	-4.4058708589595144e+00	1.8569884682179638e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	5.1257725916998122e-04	-4.4138089734697958e+00	1.8804455160380332e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	5.1257725916998122e-04	-4.4217470879800755e+00	1.9040540679956919e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	5.1257725916998122e-04	-4.4296852024903561e+00	1.9278085579965260e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	5.1257725916998122e-04	-4.4376233170006367e+00	1.9517036573436916e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	5.1257725916998122e-04	-4.4455614315109182e+00	1.9757342643339287e-01	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5757344742022410e-04	-3.3284249368932959e+00	1.7245815673085238e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	4.5757344742022410e-04	-3.3363630514035769e+00	1.7007343038449205e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	4.5757344742022410e-04	-3.3443011659138575e+00	1.6770480463062931e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	4.5757344742022410e-04	-3.3522392804241377e+00	1.6535297137744270e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	4.5757344742022410e-04	-3.3601773949344187e+00	1.6301865741136870e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	4.5757344742022410e-04	-3.3681155094446997e+00	1.6070262617258027e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	4.5757344742022410e-04	-3.3760536239549803e+00	1.5840567959207244e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	4.5757344742022410e-04	-3.3839917384652609e+00	1.5612865998589798e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	4.5757344742022410e-04	-3.3919298529755419e+00	1.5387245200054880e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	4.5757344742022410e-04	-3.3998679674858230e+00	1.5163798460159580e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	4.5757344742022410e-04	-3.4078060819961036e+00	1.4942623309549719e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	4.5757344742022410e-04	-3.4157441965063842e+00	1.4723822117198052e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	4.5757344742022410e-04	-3.4236823110166643e+00	1.4507502295147801e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	4.5757344742022410e-04	-3.4316204255269467e+00	1.4293776501875888e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	4.5757344742022410e-04	-3.4395585400372277e+00	1.4082762842016289e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	4.5757344742022410e-04	-3.4474966545475079e+00	1.3874585059756039e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	4.5757344742022410e-04	-3.4554347690577876e+00	1.3669372722746512e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	4.5757344742022410e-04	-3.4633728835680682e+00	1.3467261392850610e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	4.5757344742022410e-04	-3.4713109980783496e+00	1.3268392779473887e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	4.5757344742022410e-04	-3.4792491125886302e+00	1.3072914870619340e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	4.5757344742022410e-04	-3.4871872270989108e+00	1.2880982036147717e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	4.5757344742022410e-04	-3.4951253416091914e+00	1.2692755097050179e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	4.5757344742022410e-04	-3.5030634561194729e+00	1.2508401353844525e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	4.5757344742022410e-04	-3.5110015706297544e+00	1.2328094566520023e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	4.5757344742022410e-04	-3.5189396851400345e+00	1.2152014877800971e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	4.5757344742022410e-04	-3.5268777996503151e+00	1.1980348670909642e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	4.5757344742022410e-04	-3.5348159141605957e+00	1.1813288352523534e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	4.5757344742022410e-04	-3.5427540286708763e+00	1.1651032051290772e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	4.5757344742022410e-04	-3.5506921431811578e+00	1.1493783222141271e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	4.5757344742022410e-04	-3.5586302576914379e+00	1.1341750146779893e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	4.5757344742022410e-04	-3.5665683722017185e+00	1.1195145321228367e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	4.5757344742022410e-04	-3.5745064867120000e+00	1.1054184722171680e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	4.5757344742022410e-04	-3.5824446012222801e+00	1.0919086945225835e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	4.5757344742022410e-04	-3.5903827157325612e+00	1.0790072210135672e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	4.5757344742022410e-04	-3.5983208302428422e+00	1.0667361230384802e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	4.5757344742022410e-04	-3.6062589447531224e+00	1.0551173947771200e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	4.5757344742022410e-04	-3.6141970592634034e+00	1.0441728136173999e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	4.5757344742022410e-04	-3.6221351737736840e+00	1.0339237882960496e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	4.5757344742022410e-04	-3.6300732882839650e+00	1.0243911961167780e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	4.5757344742022410e-04	-3.6380114027942456e+00	1.0155952110604932e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	4.5757344742022410e-04	-3.6459495173045258e+00	1.0075551251156470e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	4.5757344742022410e-04	-3.6538876318148072e+00	1.0002891656590752e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	4.5757344742022410e-04	-3.6618257463250887e+00	9.9381431217979807e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	4.5757344742022410e-04	-3.6697638608353689e+00	9.8814611602850183e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	4.5757344742022410e-04	-3.6777019753456499e+00	9.8329852716321567e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	4.5757344742022410e-04	-3.6856400898559305e+00	9.7928373201582819e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	4.5757344742022410e-04	-3.6935782043662106e+00	9.7611200660102024e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	4.5757344742022410e-04	-3.7015163188764912e+00	9.7379158881191391e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	4.5757344742022410e-04	-3.7094544333867727e+00	9.7232857348807378e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	4.5757344742022410e-04	-3.7173925478970538e+00	9.7172683330872325e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	4.5757344742022410e-04	-3.7253306624073339e+00	9.7198796787480668e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	4.5757344742022410e-04	-3.7332687769176149e+00	9.7311128252883239e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	4.5757344742022410e-04	-3.7412068914278960e+00	9.7509379756348505e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	4.5757344742022410e-04	-3.7491450059381766e+00	9.7793028753535877e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	4.5757344742022410e-04	-3.7570831204484572e+00	9.8161334948213538e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	4.5757344742022410e-04	-3.7650212349587378e+00	9.8613349798818986e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	4.5757344742022410e-04	-3.7729593494690179e+00	9.9147928430080981e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	4.5757344742022410e-04	-3.7808974639792994e+00	9.9763743610151945e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	4.5757344742022410e-04	-3.7888355784895804e+00	1.0045930141082655e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	4.5757344742022410e-04	-3.7967736929998614e+00	1.0123295814354975e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	4.5757344742022410e-04	-3.8047118075101412e+00	1.0208293815687117e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	4.5757344742022410e-04	-3.8126499220204222e+00	1.0300735209046399e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	4.5757344742022410e-04	-3.8205880365307032e+00	1.0400421520468051e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	4.5757344742022410e-04	-3.8285261510409843e+00	1.0507146543994490e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	4.5757344742022410e-04	-3.8364642655512649e+00	1.0620698090406733e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	4.5757344742022410e-04	-3.8444023800615454e+00	1.0740859653454146e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	4.5757344742022410e-04	-3.8523404945718260e+00	1.0867411973412119e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	4.5757344742022410e-04	-3.8602786090821075e+00	1.1000134482885116e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	4.5757344742022410e-04	-3.8682167235923868e+00	1.1138806624602468e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	4.5757344742022410e-04	-3.8761548381026683e+00	1.1283209035378743e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	4.5757344742022410e-04	-3.8840929526129493e+00	1.1433124594302833e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	4.5757344742022410e-04	-3.8920310671232294e+00	1.1588339336534997e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	4.5757344742022410e-04	-3.8999691816335114e+00	1.1748643236797630e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	4.5757344742022410e-04	-3.9079072961437915e+00	1.1913830868761333e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	4.5757344742022410e-04	-3.9158454106540725e+00	1.2083701948094619e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	4.5757344742022410e-04	-3.9237835251643531e+00	1.2258061768010234e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	4.5757344742022410e-04	-3.9317216396746342e+00	1.2436721536777927e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	4.5757344742022410e-04	-3.9396597541849152e+00	1.2619498626942077e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	4.5757344742022410e-04	-3.9475978686951949e+00	1.2806216745958338e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	4.5757344742022410e-04	-3.9555359832054764e+00	1.2996706037706918e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	4.5757344742022410e-04	-3.9634740977157570e+00	1.3190803123908160e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	4.5757344742022410e-04	-3.9714122122260376e+00	1.3388351093912901e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	4.5757344742022410e-04	-3.9793503267363177e+00	1.3589199450706629e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	4.5757344742022410e-04	-3.9872884412465996e+00	1.3793204020289285e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	4.5757344742022410e-04	-3.9952265557568807e+00	1.4000226830898088e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	4.5757344742022410e-04	-4.0031646702671608e+00	1.4210135967854337e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	4.5757344742022410e-04	-4.0111027847774414e+00	1.4422805409151482e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	4.5757344742022410e-04	-4.0190408992877229e+00	1.4638114846271277e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	4.5757344742022410e-04	-4.0269790137980026e+00	1.4855949494126502e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	4.5757344742022410e-04	-4.0349171283082832e+00	1.5076199893490433e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	4.5757344742022410e-04	-4.0428552428185656e+00	1.5298761708777578e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	4.5757344742022410e-04	-4.0507933573288453e+00	1.5523535523599996e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	4.5757344742022410e-04	-4.0587314718391259e+00	1.5750426636126957e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	4.5757344742022410e-04	-4.0666695863494073e+00	1.5979344855925665e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	4.5757344742022410e-04	-4.0746077008596879e+00	1.6210204303654308e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	4.5757344742022410e-04	-4.0825458153699676e+00	1.6442923214710342e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	4.5757344742022410e-04	-4.0904839298802491e+00	1.6677423747705841e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	4.5757344742022410e-04	-4.0984220443905297e+00	1.6913631798441653e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	4.5757344742022410e-04	-4.1063601589008112e+00	1.7151476819883740e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	4.5757344742022410e-04	-4.1142982734110918e+00	1.7390891648497922e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	4.5757344742022410e-04	-4.1222363879213715e+00	1.7631812337182257e-01	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4631559933070614e-04	-2.7865062581393785e+00	2.3989221039627651e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	3.4631559933070614e-04	-2.7944443726496595e+00	2.3783143337950163e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	3.4631559933070614e-04	-2.8023824871599397e+00	2.3578821571823455e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	3.4631559933070614e-04	-2.8103206016702211e+00	2.3376301784827419e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	3.4631559933070614e-04	-2.8182587161805017e+00	2.3175631216685338e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	3.4631559933070614e-04	-2.8261968306907823e+00	2.2976858318432233e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	3.4631559933070614e-04	-2.8341349452010633e+00	2.2780032765908140e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	3.4631559933070614e-04	-2.8420730597113439e+00	2.2585205471357186e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	3.4631559933070614e-04	-2.8500111742216245e+00	2.2392428592897912e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	3.4631559933070614e-04	-2.8579492887319060e+00	2.2201755541615933e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	3.4631559933070614e-04	-2.8658874032421870e+00	2.2013240986014565e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	3.4631559933070614e-04	-2.8738255177524672e+00	2.1826940853542939e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	3.4631559933070614e-04	-2.8817636322627478e+00	2.1642912328908198e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	3.4631559933070614e-04	-2.8897017467730284e+00	2.1461213848861990e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	3.4631559933070614e-04	-2.8976398612833094e+00	2.1281905093139508e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	3.4631559933070614e-04	-2.9055779757935900e+00	2.1105046971216312e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	3.4631559933070614e-04	-2.9135160903038702e+00	2.0930701604535989e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	3.4631559933070614e-04	-2.9214542048141516e+00	2.0758932303855127e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	3.4631559933070614e-04	-2.9293923193244327e+00	2.0589803541340307e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	3.4631559933070614e-04	-2.9373304338347137e+00	2.0423380917051207e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	3.4631559933070614e-04	-2.9452685483449943e+00	2.0259731119439611e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	3.4631559933070614e-04	-2.9532066628552753e+00	2.0098921879494927e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	3.4631559933070614e-04	-2.9611447773655546e+00	1.9941021918174703e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	3.4631559933070614e-04	-2.9690828918758361e+00	1.9786100886765023e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	3.4631559933070614e-04	-2.9770210063861171e+00	1.9634229299832398e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	3.4631559933070614e-04	-2.9849591208963973e+00	1.9485478460447991e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	3.4631559933070614e-04	-2.9928972354066783e+00	1.9339920377390474e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	3.4631559933070614e-04	-3.0008353499169593e+00	1.9197627674065820e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	3.4631559933070614e-04	-3.0087734644272399e+00	1.9058673488922237e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	3.4631559933070614e-04	-3.0167115789375210e+00	1.8923131367183121e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	3.4631559933070614e-04	-3.0246496934478015e+00	1.8791075143775721e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	3.4631559933070614e-04	-3.0325878079580826e+00	1.8662578817393252e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	3.4631559933070614e-04	-3.0405259224683627e+00	1.8537716415698041e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	3.4631559933070614e-04	-3.0484640369786429e+00	1.8416561851749086e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	3.4631559933070614e-04	-3.0564021514889244e+00	1.8299188771822433e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	3.4631559933070614e-04	-3.0643402659992058e+00	1.8185670394882864e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	3.4631559933070614e-04	-3.0722783805094864e+00	1.8076079344063473e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	3.4631559933070614e-04	-3.0802164950197670e+00	1.7970487470613403e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	3.4631559933070614e-04	-3.0881546095300476e+00	1.7868965670880380e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	3.4631559933070614e-04	-3.0960927240403286e+00	1.7771583697008100e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	3.4631559933070614e-04	-3.1040308385506092e+00	1.7678409962139138e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	3.4631559933070614e-04	-3.1119689530608907e+00	1.7589511341029071e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	3.4631559933070614e-04	-3.1199070675711704e+00	1.7504952967087786e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	3.4631559933070614e-04	-3.1278451820814515e+00	1.7424798026971633e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	3.4631559933070614e-04	-3.1357832965917325e+00	1.7349107553951756e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	3.4631559933070614e-04	-3.1437214111020126e+00	1.7277940221376295e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	3.4631559933070614e-04	-3.1516595256122937e+00	1.7211352137625710e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	3.4631559933070614e-04	-3.1595976401225738e+00	1.7149396644030546e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	3.4631559933070614e-04	-3.1675357546328557e+00	1.7092124117272714e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	3.4631559933070614e-04	-3.1754738691431363e+00	1.7039581777827104e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	3.4631559933070614e-04	-3.1834119836534165e+00	1.6991813506017944e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	3.4631559933070614e-04	-3.1913500981636971e+00	1.6948859667256769e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	3.4631559933070614e-04	-3.1992882126739790e+00	1.6910756948004083e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	3.4631559933070614e-04	-3.2072263271842592e+00	1.6877538203944509e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	3.4631559933070614e-04	-3.2151644416945402e+00	1.6849232321793781e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	3.4631559933070614e-04	-3.2231025562048208e+00	1.6825864096057147e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	3.4631559933070614e-04	-3.2310406707151009e+00	1.6807454121943197e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	3.4631559933070614e-04	-3.2389787852253820e+00	1.6794018705494509e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	3.4631559933070614e-04	-3.2469168997356630e+00	1.6785569791842272e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	3.4631559933070614e-04	-3.2548550142459436e+00	1.6782114912315133e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	3.4631559933070614e-04	-3.2627931287562242e+00	1.6783657150946782e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	3.4631559933070614e-04	-3.2707312432665052e+00	1.6790195130728439e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	3.4631559933070614e-04	-3.2786693577767863e+00	1.6801723019749476e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	3.4631559933070614e-04	-3.2866074722870668e+00	1.6818230557162053e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	3.4631559933070614e-04	-3.2945455867973474e+00	1.6839703098700115e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	3.4631559933070614e-04	-3.3024837013076280e+00	1.6866121681285176e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	3.4631559933070614e-04	-3.3104218158179086e+00	1.6897463106055197e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	3.4631559933070614e-04	-3.3183599303281897e+00	1.6933700038978833e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	3.4631559933070614e-04	-3.3262980448384702e+00	1.6974801128047423e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	3.4631559933070614e-04	-3.3342361593487517e+00	1.7020731135895495e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	3.4631559933070614e-04	-3.3421742738590323e+00	1.7071451086570158e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	3.4631559933070614e-04	-3.3501123883693129e+00	1.7126918425067253e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	3.4631559933070614e-04	-3.3580505028795944e+00	1.7187087188168088e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	3.4631559933070614e-04	-3.3659886173898741e+00	1.7251908185053358e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	3.4631559933070614e-04	-3.3739267319001542e+00	1.7321329186132423e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	3.4631559933070614e-04	-3.3818648464104353e+00	1.7395295118515461e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	3.4631559933070614e-04	-3.3898029609207168e+00	1.7473748266561731e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	3.4631559933070614e-04	-3.3977410754309973e+00	1.7556628475966585e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	3.4631559933070614e-04	-3.4056791899412779e+00	1.7643873359897816e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	3.4631559933070614e-04	-3.4136173044515590e+00	1.7735418505750886e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	3.4631559933070614e-04	-3.4215554189618396e+00	1.7831197681176320e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	3.4631559933070614e-04	-3.4294935334721202e+00	1.7931143038113262e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	3.4631559933070614e-04	-3.4374316479824016e+00	1.8035185313669552e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	3.4631559933070614e-04	-3.4453697624926822e+00	1.8143254026787983e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	3.4631559933070614e-04	-3.4533078770029624e+00	1.8255277669752154e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	3.4631559933070614e-04	-3.4612459915132430e+00	1.8371183893695486e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	3.4631559933070614e-04	-3.4691841060235240e+00	1.8490899687393167e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	3.4631559933070614e-04	-3.4771222205338050e+00	1.8614351548725289e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	3.4631559933070614e-04	-3.4850603350440856e+00	1.8741465648312006e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	3.4631559933070614e-04	-3.4929984495543667e+00	1.8872167984924784e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	3.4631559933070614e-04	-3.5009365640646468e+00	1.9006384532377937e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	3.4631559933070614e-04	-3.5088746785749279e+00	1.9144041377698867e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	3.4631559933070614e-04	-3.5168127930852084e+00	1.9285064850461567e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	3.4631559933070614e-04	-3.5247509075954895e+00	1.9429381643248692e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	3.4631559933070614e-04	-3.5326890221057701e+00	1.9576918923276410e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	3.4631559933070614e-04	-3.5406271366160502e+00	1.9727604435285756e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	3.4631559933070614e-04	-3.5485652511263321e+00	1.9881366595853125e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	3.4631559933070614e-04	-3.5565033656366136e+00	2.0038134579329916e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	3.4631559933070614e-04	-3.5644414801468933e+00	2.0197838395655260e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	3.4631559933070614e-04	-3.5723795946571739e+00	2.0360408960325643e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	3.4631559933070614e-04	-3.5803177091674550e+00	2.0525778156831070e-01	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
-2.0049274793327543e+00	-2.1080611064845258e+00	-2.1352904106547252e+00	-2.0936540148319076e+00	-2.2535630330639074e+00	-1.9741106495735059e+00	-2.0578520242997453e+00	-2.1499002168173549e+00	-2.1311098275827094e+00	-2.1741348321165295e+00	-1.9181167336686706e+00	-1.9635700956450717e+00	-2.0297072075346407e+00	-1.8623669609725986e+00	-2.0408221046065727e+00	

#ae#Y_extr
-2.0598124464790146e+00	3.7780374266439548e-01	

#CH2_RED(smart_print)
1.39(80)	



==> QCDQED/Data/fit_Lla/MeV/fit/dM_Delta_ppm.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 4
Simultaneous fit of dM_Delta_ppm

[The fit converged for all jkf indices]
----------

#jkf#A0
-4.5413060645434058e+00	-4.7857194338714253e+00	-4.5210026793231366e+00	-4.5738600085606675e+00	-4.6080246767128621e+00	-4.4002377486074353e+00	-4.5755398360436432e+00	-4.6728230410994867e+00	-4.6951911992654729e+00	-4.6801511909005438e+00	-4.2501709920524888e+00	-4.5230426218837811e+00	-4.3669371853830485e+00	-4.2677678983343821e+00	-4.5828382647611363e+00	

#ae#A0
-4.5363075227561946e+00	5.6221209372509717e-01	

#jkf#c_L3
1.5382901262981894e+01	1.4258980387969535e+01	1.6121519751091217e+01	1.6070080273038915e+01	1.5485236537623317e+01	1.6658805447788897e+01	1.5269786167336546e+01	1.6415713924268928e+01	1.7330259155586866e+01	1.5615776304373762e+01	1.6136172764762296e+01	1.7829319426541897e+01	1.5382544230957764e+01	1.9304645379815344e+01	1.4150859242793576e+01	

#ae#c_L3
1.6094173350462050e+01	4.8020757616189327e+00	

#jkf#c_l
7.7708581196045641e+00	7.2015153356762172e+00	7.2533917717693743e+00	6.8458882865647528e+00	6.7877085424527337e+00	7.5951223401432824e+00	6.3848698009869276e+00	6.7530181147676034e+00	6.0712234574535593e+00	6.8902891502511716e+00	8.2332189992859419e+00	7.5158345147368486e+00	7.3429403686243511e+00	7.6078205205470226e+00	7.8454013789383357e+00	

#ae#c_l
7.2066067134535121e+00	2.1131700364494326e+00	

#jkf#c_a2
2.2772524666372988e+01	2.0082954393440090e+01	2.4560490213477749e+01	2.4389351734882215e+01	2.3291674873016046e+01	2.6042667751613241e+01	2.5074799945266019e+01	2.2320224744623992e+01	2.2082260376385783e+01	2.1265564118999642e+01	2.8369027439087517e+01	2.3175176124224070e+01	2.6930664006574165e+01	2.7605781285837324e+01	2.2027489420066843e+01	

#ae#c_a2
2.3999376739591181e+01	8.7681323747463562e+00	

#jkf#CH2_RED
8.3888233416978975e-01	8.2160447734012843e-01	9.4863233117140822e-01	7.2254175672090448e-01	6.1988341782435852e-01	8.9713495687183598e-01	6.6187390290321990e-01	7.0943299588298092e-01	1.0145053804678992e+00	6.2265414979906508e-01	8.7463300119275067e-01	8.8568220562315436e-01	9.5739863533480662e-01	7.5592909703246425e-01	7.3499575157049624e-01	

#ae#CH2_RED
8.0438562626035093e-01	4.5340240359828621e-01	

#jkf#data_x_1
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.4096823539709911e-02	5.4053532380173075e-02	5.4134305271794095e-02	5.3847982647270379e-02	5.3714375646395147e-02	5.4036674545058561e-02	5.3948426600816030e-02	5.3542608490842025e-02	5.3799681407218455e-02	5.3950511680314638e-02	5.3810795668788235e-02	5.4199928916435443e-02	5.4151500474367877e-02	5.3544422263461844e-02	5.3783132027534021e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_2
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4230646655398516e-02	1.4337328559621016e-02	1.4202793571311705e-02	1.4202157674695046e-02	1.4166281241027177e-02	1.4279644765484781e-02	1.3974407869206153e-02	1.4303533414362843e-02	1.4061291695178692e-02	1.4101824364120670e-02	1.4166004206961760e-02	1.4271500192710361e-02	1.4090488148997108e-02	1.4214797723587139e-02	1.4199707095560659e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_3
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
2.1217536798857212e-02	2.1338934048832772e-02	2.1511067742200875e-02	2.1548301305109943e-02	2.1190858055582646e-02	2.1454194614923462e-02	2.1237157563077279e-02	2.1190981869138713e-02	2.1384047684624662e-02	2.1425545371753698e-02	2.1321031221249630e-02	2.1109130385907605e-02	2.1283813732775471e-02	2.1378178925587944e-02	2.1439727102088552e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_4
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.0608189531361711e-02	2.0860814771380781e-02	2.0687545419015629e-02	2.0825983989653359e-02	2.0431341365379663e-02	2.0414617418970351e-02	2.0672754388777432e-02	2.0784025379367462e-02	2.0651001496230927e-02	2.0792357661023934e-02	2.0848006816533721e-02	2.0817662777471393e-02	2.0605586932019880e-02	2.0882464964142922e-02	2.0602647747338623e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_5
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9994193594876461e-02	2.0173155256174736e-02	2.0120772578515040e-02	2.0110527920087860e-02	2.0076244897484184e-02	2.0036516306608711e-02	2.0076449951700479e-02	2.0162452423018937e-02	2.0004030068781275e-02	2.0077696517227867e-02	1.9908467437411235e-02	1.9758385764135786e-02	2.0076231495913897e-02	1.9946673590493361e-02	2.0146726246600150e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_6
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9544870462271768e-02	1.9512654185048946e-02	1.9615654246065786e-02	1.9709310058084899e-02	1.9640271132150146e-02	1.9614299933741874e-02	1.9644788768264542e-02	1.9590339330152216e-02	1.9574771320334867e-02	1.9544339526883951e-02	1.9633774226211580e-02	1.9714275686347319e-02	1.9585828882176280e-02	1.9618946369193140e-02	1.9613845355754798e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_7
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9470024743499324e-02	1.9303456512829536e-02	1.9293530065814499e-02	1.9539684890219528e-02	1.9410779744846490e-02	1.9377875444638266e-02	1.9413421320932905e-02	1.9359764953850968e-02	1.9364499231773726e-02	1.9474101372616154e-02	1.9077781994730827e-02	1.9266031045239079e-02	1.9557924184421299e-02	1.9366514391878371e-02	1.9353412654671803e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_8
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5705371832024336e-02	2.5757172719468771e-02	2.5644843156074022e-02	2.5671187674919958e-02	2.5654914543754487e-02	2.5780655100753745e-02	2.5542575312811858e-02	2.5668936220469368e-02	2.5866287962164558e-02	2.5742055564126044e-02	2.5699071693031685e-02	2.5766980044309135e-02	2.5693942267984014e-02	2.5671332711864843e-02	2.5587938999895705e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_9
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.2852535134753363e-02	3.2543120914188720e-02	3.2729259618814371e-02	3.3168337378422709e-02	3.2768585401916753e-02	3.2912141820177147e-02	3.2392130573283669e-02	3.2715975189385002e-02	3.2976684161163450e-02	3.2819880346309935e-02	3.2976998401275520e-02	3.2509874790042553e-02	3.2667116962498827e-02	3.2861005299549106e-02	3.3008687770749563e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_10
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.3607358838372273e-02	4.3892880764624824e-02	4.3852221538210785e-02	4.3889087044906204e-02	4.3373356794470498e-02	4.3741663013584779e-02	4.3876889113383825e-02	4.3649115921618728e-02	4.3767399085678046e-02	4.3787982153495865e-02	4.3828749572866511e-02	4.3859517412444302e-02	4.3586261349119033e-02	4.3789158067236995e-02	4.3645940985547124e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_11
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2896636478347778e-02	1.2857521445163486e-02	1.2734549233625155e-02	1.2792126373592394e-02	1.2710171389466739e-02	1.2679814927858142e-02	1.2689401562043189e-02	1.2803245497434727e-02	1.2761073498920351e-02	1.2803656484771098e-02	1.2764189052476782e-02	1.2833899180847218e-02	1.2636402843404997e-02	1.2645344486302515e-02	1.2755317399816946e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_12
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9033489182942277e-02	1.9033057792408915e-02	1.8960354087090021e-02	1.9142482519123195e-02	1.9073623318048568e-02	1.9079464652406085e-02	1.9191111495671508e-02	1.8979402484017908e-02	1.8842665213377133e-02	1.9082274116694616e-02	1.9119105967089420e-02	1.9059425309656139e-02	1.9051296744189997e-02	1.9115120444460856e-02	1.9208719527071514e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_13
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1968758553285945e-02	3.1968863369501131e-02	3.1869460920949721e-02	3.1759149579557736e-02	3.1787598260093135e-02	3.1879985050679162e-02	3.1730025397486719e-02	3.1843817765474305e-02	3.1718286796936078e-02	3.2115029146334483e-02	3.1851617253171656e-02	3.2026753443815191e-02	3.1851690996649765e-02	3.1735135900982765e-02	3.2008838677966910e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_14
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.5234977244409683e-02	4.4951831508560247e-02	4.5040314149733744e-02	4.5114333935207050e-02	4.4874662295209714e-02	4.5005678808674378e-02	4.5272717042266993e-02	4.5289579963911163e-02	4.5258726401514848e-02	4.5192490331558970e-02	4.4861102685859050e-02	4.5041108510652149e-02	4.4929637527266954e-02	4.5091947786221276e-02	4.5067322979037400e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_15
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.1904305752710121e-02	5.2407937952566958e-02	5.2022639617759117e-02	5.2235567877340704e-02	5.2291846401939721e-02	5.1642724664339307e-02	5.1791155674145474e-02	5.2150706871205078e-02	5.1812033535920149e-02	5.1859738524764942e-02	5.1403915804319966e-02	5.2361924938430449e-02	5.2442593540148782e-02	5.1940245129641141e-02	5.1930659478532398e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_16
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9421871171898271e-03	7.9771692836506994e-03	8.0703948743528937e-03	7.9669971983197911e-03	8.0196232631755716e-03	7.9682464741488816e-03	7.9707267866642832e-03	8.0757065795249924e-03	8.1333483744479435e-03	8.0293060992997559e-03	8.0244448661779579e-03	7.9536643886034125e-03	7.9196110183667977e-03	7.9315191900569196e-03	8.0564188751690614e-03	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_17
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2078762885482909e-02	1.1914016590749192e-02	1.2052048325768082e-02	1.1927905034484682e-02	1.2059209622801780e-02	1.2028245856043021e-02	1.2081636573637311e-02	1.2034628228932965e-02	1.1918661561851618e-02	1.1930642684780571e-02	1.1954097715548596e-02	1.1947842777263573e-02	1.1990971268073743e-02	1.1981383284918649e-02	1.1959548939059716e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_18
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1437406408974579e-02	2.1224427618166626e-02	2.1019449074922571e-02	2.1277925110582269e-02	2.1345558130570392e-02	2.1217058070132702e-02	2.1161005580534305e-02	2.1275473109870408e-02	2.1234754180685503e-02	2.1177445136879622e-02	2.1267521133523100e-02	2.1205867798365856e-02	2.1131027487373843e-02	2.1172161556450179e-02	2.1211863105224743e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_y
-1.0863103158955697e+01	-1.0727886763872789e+01	-1.0929806815123273e+01	-1.0822699006194169e+01	-1.0737494761089872e+01	-1.0912418420415666e+01	-1.0750449727501575e+01	-1.0839074954001694e+01	-1.0829127613005207e+01	-1.0789711896745667e+01	-1.0798375941561609e+01	-1.1086576463396669e+01	-1.0735545932233480e+01	-1.0869467220279466e+01	-1.0590835813798147e+01	
-8.2720228770320450e+00	-8.0964357065977293e+00	-8.0506135600080189e+00	-8.2886819316055291e+00	-8.3369853797690201e+00	-8.3681593098478633e+00	-8.3692385798476430e+00	-8.4955481733778750e+00	-8.2334433551610182e+00	-8.2555196927112249e+00	-8.4747796481546445e+00	-8.3437639620793078e+00	-8.1855729564426927e+00	-8.3660613723838608e+00	-8.0793996635310030e+00	
-1.1155074203435793e+01	-1.1285404388512939e+01	-1.1380999092186508e+01	-1.0600816901295001e+01	-1.0732271874884455e+01	-1.0984625974618274e+01	-1.0730023247249280e+01	-1.1282112852465906e+01	-1.0445019823425993e+01	-1.0700486706603934e+01	-1.0221718105504131e+01	-1.0538096049597653e+01	-1.0856990147396507e+01	-1.1305967382685129e+01	-1.0523059401954633e+01	
-8.8115309485981737e+00	-8.9563737466751192e+00	-9.1871677616699277e+00	-9.2597931354886374e+00	-9.0322758491394346e+00	-9.0617365098388323e+00	-9.1622380556512013e+00	-8.9015271180507209e+00	-9.3983616259289562e+00	-8.9408860256143257e+00	-9.1344224549863711e+00	-9.2744105475736518e+00	-9.0556364459665790e+00	-8.9808774024996119e+00	-9.0432638813179569e+00	
-8.1273049283635377e+00	-8.1389899591935393e+00	-8.0453613997898756e+00	-8.3288309284338968e+00	-8.3304651150478897e+00	-8.2892196479772089e+00	-8.3054215380835288e+00	-8.2639866757061888e+00	-8.1496039826554689e+00	-8.2239207207100318e+00	-8.3775232945246660e+00	-8.3164323099189321e+00	-8.0803342639461508e+00	-8.3061322629917811e+00	-8.0729916355823477e+00	
-8.3785988573340244e+00	-8.3249617757460896e+00	-8.3886901216776106e+00	-8.3305338998143412e+00	-8.3426342063835328e+00	-8.3878377158286295e+00	-8.4119126956913242e+00	-8.3953604718660273e+00	-8.2793083911863619e+00	-8.2839034500360267e+00	-8.2601693035909562e+00	-8.3585808094481848e+00	-8.4527621914784330e+00	-8.4083394563878144e+00	-8.2076664793444483e+00	
-8.4748805523615687e+00	-8.6827228703925421e+00	-8.7731729165553158e+00	-8.7214059483085560e+00	-8.6835115682850308e+00	-8.8366032997225368e+00	-8.7709339081213393e+00	-8.6067273825171018e+00	-8.7645987227984676e+00	-8.5957020476667285e+00	-8.8176786078072933e+00	-8.6590511353499355e+00	-8.5744191567193369e+00	-8.5422571497467921e+00	-8.6940886720801078e+00	
-8.7902060682014600e+00	-8.7744512170211468e+00	-8.8468669384850696e+00	-8.9045043086092424e+00	-8.7198161144697881e+00	-8.7516911854295696e+00	-8.7944212689010044e+00	-8.7432802374201213e+00	-8.7921115894357040e+00	-8.7088387614264793e+00	-8.8456869525016000e+00	-8.6986422198146052e+00	-8.7648023214827298e+00	-8.7802735589116256e+00	-8.7507740881117080e+00	
-9.7014184340161105e+00	-9.5448381116239140e+00	-9.7500828628431151e+00	-9.7700424310682834e+00	-9.7418443733502453e+00	-9.6997400977388857e+00	-9.7168559899265077e+00	-9.8654506933744326e+00	-9.7204638811257222e+00	-9.6051422296184086e+00	-9.7362312101964807e+00	-9.8494737587813237e+00	-9.5748156353832314e+00	-9.9823861132587677e+00	-9.3643219490008391e+00	
-9.9842922005057826e+00	-9.9903946680837130e+00	-1.0125116248688366e+01	-1.0086111697794410e+01	-1.0027659724332752e+01	-1.0128049563448364e+01	-9.9428344983406429e+00	-1.0185488464080109e+01	-1.0033351931168621e+01	-9.9658496190362467e+00	-1.0050601868521101e+01	-1.0207000499830865e+01	-9.9270710842239271e+00	-1.0303726487854826e+01	-1.0078700856309220e+01	
-8.2050196037841747e+00	-8.6102230468514254e+00	-8.6369749707597006e+00	-8.5138478498946615e+00	-8.3612231769783261e+00	-8.6160809228918911e+00	-8.6491114695252946e+00	-8.6551968077785624e+00	-8.6907287747097453e+00	-8.4190222031966471e+00	-8.5096530964517925e+00	-8.4402680874768272e+00	-8.5442443785315518e+00	-8.4369466303268617e+00	-8.4437389975314012e+00	
-7.2407625486381040e+00	-7.4706680797987470e+00	-7.5674418218530315e+00	-7.5116301901450138e+00	-7.4969256851728669e+00	-7.3951563565337484e+00	-7.5707034437658942e+00	-7.5769754018127840e+00	-7.3846866629852173e+00	-7.5758525988470593e+00	-7.1612822087137760e+00	-7.4970203536406830e+00	-7.1274205555187287e+00	-7.6989300724105219e+00	-7.3632584553197171e+00	
-8.4881118908014948e+00	-8.5882683737271854e+00	-8.5733161104725610e+00	-8.7275806975789347e+00	-8.6031991082273738e+00	-8.5488486407682363e+00	-8.5766582763204866e+00	-8.6405670750145873e+00	-8.5788773980432858e+00	-8.5516960554324850e+00	-8.5944390060952092e+00	-8.5526922556892231e+00	-8.4843267525151784e+00	-8.4968450297890534e+00	-8.4796914130596246e+00	
-9.0281095503890949e+00	-9.1254450747642046e+00	-9.0786207415721574e+00	-9.0166307508883570e+00	-8.9717126392463467e+00	-9.0500236636826905e+00	-8.9876474777604383e+00	-9.0907864436647632e+00	-8.9655902970418904e+00	-8.9704636778433713e+00	-9.0551902052359079e+00	-9.1110454379908994e+00	-8.9467616614279475e+00	-9.0903625163567749e+00	-9.0522370218048138e+00	
-1.1053283309860022e+01	-1.1036738127107505e+01	-1.0963408369085755e+01	-1.1055704511120608e+01	-1.0907409845143816e+01	-1.1123727250370841e+01	-1.0882391364900519e+01	-1.1065027127791556e+01	-1.1135093326034971e+01	-1.0986762522259438e+01	-1.1026796440499227e+01	-1.1286845236948107e+01	-1.0849924331143036e+01	-1.1148041155769279e+01	-1.0862265516813526e+01	
-6.9473626729117317e+00	-7.2819516604662962e+00	-6.7801378116191025e+00	-6.5003580368009404e+00	-6.8225747866637958e+00	-6.4762073534953650e+00	-6.7403486083266477e+00	-6.6728628620275652e+00	-6.6593062333696613e+00	-6.7849278177406651e+00	-6.3972395402723716e+00	-7.0916211306495747e+00	-6.6646521725662016e+00	-6.7368383374232330e+00	-6.9179601418083108e+00	
-7.7284179448457397e+00	-7.6346218109627761e+00	-7.8632655750430160e+00	-7.8787067011208194e+00	-7.7471534640177806e+00	-7.5525652809521304e+00	-7.4858069509021989e+00	-7.7416667483971979e+00	-8.0288805703369484e+00	-7.5375403923633000e+00	-7.6328875362574582e+00	-8.0349409827823521e+00	-7.7678192469082576e+00	-7.9471101207339716e+00	-7.5088725355384751e+00	
-7.2012629660572962e+00	-7.1304912014975015e+00	-7.0580216193683185e+00	-7.1206121429419404e+00	-7.0989508873612470e+00	-7.1365873924612790e+00	-7.1078087288981475e+00	-7.2147408963056394e+00	-7.1421765552620364e+00	-7.2202575173953738e+00	-6.9402033603048441e+00	-7.0660033711206136e+00	-6.8787216581525064e+00	-6.8878727638076684e+00	-7.0836051430476514e+00	

#plot#xiexiyeyytheyth
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.0818838299211665e+01	4.0709472494653876e-01	-1.0532982840774013e+01	2.8729359742669069e-01	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	-8.2810817445699669e+00	4.8614163328916438e-01	-8.3978204119959479e+00	2.0143532530376651e-01	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.0849511076787742e+01	1.3151013149267012e+00	-1.0526069290547975e+01	6.0599442347310928e-01	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	-9.0800334339332984e+00	5.6796739277407826e-01	-9.4490691960833360e+00	3.4711069035446385e-01	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	-8.2237679108616693e+00	3.9965258832010742e-01	-8.5888490893917560e+00	1.7447513800498088e-01	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	-8.3474173217209202e+00	2.4119220672476463e-01	-8.2759958353664160e+00	1.6062287022414407e-01	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	-8.6798502625621765e+00	3.7989368586388628e-01	-8.1362139183366580e+00	1.6088903048067096e-01	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	-8.7777577886814573e+00	2.0089489722672635e-01	-8.7733471175185116e+00	1.5604001301619194e-01	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	-9.7082071847537481e+00	5.3007972233487965e-01	-9.8438266825235079e+00	2.9978236210235931e-01	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.0069083294147932e+01	3.8414386914112836e-01	-1.0201129118027557e+01	2.8989886130621506e-01	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	-8.5154853344459234e+00	4.8233832780697899e-01	-8.0782665873266311e+00	2.2552582897965437e-01	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	-7.4425809623437251e+00	5.9247187582038074e-01	-8.2841190371712532e+00	1.8774444476309216e-01	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	-8.5656745389023285e+00	2.3729875424354302e-01	-8.7022859033516813e+00	1.5020624728685730e-01	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	-9.0360418106446438e+00	2.0800927806728720e-01	-9.1330537057301182e+00	1.7062566701234322e-01	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	-1.1025561228989881e+01	4.3806178558797104e-01	-1.0538387352142989e+01	4.0724971968054108e-01	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	-6.7649566110760979e+00	8.3907150306336731e-01	-6.7768908542559210e+00	3.0520448991441240e-01	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	-7.7393503907441623e+00	6.5911233305904260e-01	-6.9070703693358073e+00	2.8800034235672689e-01	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	-7.0858210802654709e+00	3.8894504467148655e-01	-7.2084637753450780e+00	2.7219575110419381e-01	

#plot#xiexiytheyth#L=inf
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	-9.0820806166239691e+00	3.0504521425087933e-01	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	-7.7857210361826468e+00	1.8411425467315420e-01	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	-8.0189102472166987e+00	1.8042007644865590e-01	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	-7.9981669719332933e+00	1.7621368432282711e-01	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	-7.9767497135784557e+00	1.8178482416479905e-01	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	-7.9626009549500063e+00	1.7969698677823553e-01	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	-7.9548511403179019e+00	1.7776238379220566e-01	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	-8.1612477417052105e+00	1.7368680001856840e-01	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	-8.3929244583734661e+00	1.9682462852489793e-01	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	-8.7502268938775156e+00	2.4190970700350042e-01	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	-7.2178994853569121e+00	1.6094022842831776e-01	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	-7.4237519352015342e+00	1.4881320697161823e-01	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	-7.8419188013819614e+00	1.7010235625656300e-01	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	-8.2726866037604001e+00	2.2620909349450061e-01	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	-8.4989986659925467e+00	2.7722708524138229e-01	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	-6.1888736234476855e+00	2.9070932506409902e-01	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	-6.3190531385275710e+00	2.8132563607051708e-01	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	-6.6204465445368434e+00	2.8386141617814470e-01	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	-4.7562456497124783e+00	5.5132962447998701e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	0.0000000000000000e+00	-4.7738395289296340e+00	5.5066087231700256e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	0.0000000000000000e+00	-4.7914334081467898e+00	5.5002260751904575e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	0.0000000000000000e+00	-4.8090272873639455e+00	5.4941493633921790e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	0.0000000000000000e+00	-4.8266211665811021e+00	5.4883796039692190e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	0.0000000000000000e+00	-4.8442150457982578e+00	5.4829177659538875e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	0.0000000000000000e+00	-4.8618089250154126e+00	5.4777647704246224e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	0.0000000000000000e+00	-4.8794028042325683e+00	5.4729214897477196e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	0.0000000000000000e+00	-4.8969966834497249e+00	5.4683887468544645e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	0.0000000000000000e+00	-4.9145905626668798e+00	5.4641673145550196e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	0.0000000000000000e+00	-4.9321844418840364e+00	5.4602579148904118e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	0.0000000000000000e+00	-4.9497783211011921e+00	5.4566612185236651e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	0.0000000000000000e+00	-4.9673722003183469e+00	5.4533778441716152e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	0.0000000000000000e+00	-4.9849660795355026e+00	5.4504083580781704e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	0.0000000000000000e+00	-5.0025599587526601e+00	5.4477532735302703e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	0.0000000000000000e+00	-5.0201538379698158e+00	5.4454130504173959e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	0.0000000000000000e+00	-5.0377477171869716e+00	5.4433880948355418e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	0.0000000000000000e+00	-5.0553415964041264e+00	5.4416787587364379e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	0.0000000000000000e+00	-5.0729354756212830e+00	5.4402853396227568e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	0.0000000000000000e+00	-5.0905293548384378e+00	5.4392080802898302e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	0.0000000000000000e+00	-5.1081232340555935e+00	5.4384471686144864e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	0.0000000000000000e+00	-5.1257171132727501e+00	5.4380027373914130e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	0.0000000000000000e+00	-5.1433109924899059e+00	5.4378748642173580e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	0.0000000000000000e+00	-5.1609048717070616e+00	5.4380635714234116e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	0.0000000000000000e+00	-5.1784987509242173e+00	5.4385688260554987e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	0.0000000000000000e+00	-5.1960926301413721e+00	5.4393905399031417e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	0.0000000000000000e+00	-5.2136865093585287e+00	5.4405285695764671e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	0.0000000000000000e+00	-5.2312803885756844e+00	5.4419827166312051e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	0.0000000000000000e+00	-5.2488742677928402e+00	5.4437527277414521e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	0.0000000000000000e+00	-5.2664681470099959e+00	5.4458382949200035e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	0.0000000000000000e+00	-5.2840620262271525e+00	5.4482390557855243e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	0.0000000000000000e+00	-5.3016559054443073e+00	5.4509545938763082e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	0.0000000000000000e+00	-5.3192497846614630e+00	5.4539844390097580e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	0.0000000000000000e+00	-5.3368436638786187e+00	5.4573280676870406e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	0.0000000000000000e+00	-5.3544375430957754e+00	5.4609849035420277e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	0.0000000000000000e+00	-5.3720314223129320e+00	5.4649543178335758e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	0.0000000000000000e+00	-5.3896253015300859e+00	5.4692356299803646e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	0.0000000000000000e+00	-5.4072191807472425e+00	5.4738281081369811e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	0.0000000000000000e+00	-5.4248130599643964e+00	5.4787309698103481e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	0.0000000000000000e+00	-5.4424069391815530e+00	5.4839433825152306e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	0.0000000000000000e+00	-5.4600008183987097e+00	5.4894644644674651e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	0.0000000000000000e+00	-5.4775946976158645e+00	5.4952932853137393e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	0.0000000000000000e+00	-5.4951885768330211e+00	5.5014288668965350e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	0.0000000000000000e+00	-5.5127824560501777e+00	5.5078701840525868e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	0.0000000000000000e+00	-5.5303763352673325e+00	5.5146161654437442e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	0.0000000000000000e+00	-5.5479702144844882e+00	5.5216656944183307e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	0.0000000000000000e+00	-5.5655640937016448e+00	5.5290176099017718e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	0.0000000000000000e+00	-5.5831579729187997e+00	5.5366707073146870e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	0.0000000000000000e+00	-5.6007518521359563e+00	5.5446237395168729e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	0.0000000000000000e+00	-5.6183457313531120e+00	5.5528754177755857e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	0.0000000000000000e+00	-5.6359396105702668e+00	5.5614244127564760e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	0.0000000000000000e+00	-5.6535334897874252e+00	5.5702693555353111e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	0.0000000000000000e+00	-5.6711273690045791e+00	5.5794088386291207e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	0.0000000000000000e+00	-5.6887212482217340e+00	5.5888414170447465e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	0.0000000000000000e+00	-5.7063151274388906e+00	5.5985656093432967e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	0.0000000000000000e+00	-5.7239090066560454e+00	5.6085798987188451e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	0.0000000000000000e+00	-5.7415028858732020e+00	5.6188827340895564e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	0.0000000000000000e+00	-5.7590967650903586e+00	5.6294725311996252e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	0.0000000000000000e+00	-5.7766906443075134e+00	5.6403476737305358e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	0.0000000000000000e+00	-5.7942845235246700e+00	5.6515065144197307e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	0.0000000000000000e+00	-5.8118784027418249e+00	5.6629473761853610e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	0.0000000000000000e+00	-5.8294722819589806e+00	5.6746685532553953e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	0.0000000000000000e+00	-5.8470661611761372e+00	5.6866683122995165e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	0.0000000000000000e+00	-5.8646600403932929e+00	5.6989448935625064e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	0.0000000000000000e+00	-5.8822539196104486e+00	5.7114965119973438e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	0.0000000000000000e+00	-5.8998477988276044e+00	5.7243213583968511e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	0.0000000000000000e+00	-5.9174416780447601e+00	5.7374176005223532e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	0.0000000000000000e+00	-5.9350355572619149e+00	5.7507833842281009e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	0.0000000000000000e+00	-5.9526294364790706e+00	5.7644168345799796e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	0.0000000000000000e+00	-5.9702233156962263e+00	5.7783160569675629e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	0.0000000000000000e+00	-5.9878171949133829e+00	5.7924791382079233e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	0.0000000000000000e+00	-6.0054110741305387e+00	5.8069041476404459e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	0.0000000000000000e+00	-6.0230049533476935e+00	5.8215891382111917e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	0.0000000000000000e+00	-6.0405988325648501e+00	5.8365321475460175e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	0.0000000000000000e+00	-6.0581927117820058e+00	5.8517311990113285e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	0.0000000000000000e+00	-6.0757865909991615e+00	5.8671843027615800e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	0.0000000000000000e+00	-6.0933804702163172e+00	5.8828894567725876e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	0.0000000000000000e+00	-6.1109743494334738e+00	5.8988446478598888e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	0.0000000000000000e+00	-6.1285682286506278e+00	5.9150478526812611e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	0.0000000000000000e+00	-6.1461621078677853e+00	5.9314970387228627e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	0.0000000000000000e+00	-6.1637559870849410e+00	5.9481901652680846e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	0.0000000000000000e+00	-6.1813498663020958e+00	5.9651251843486497e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	0.0000000000000000e+00	-6.1989437455192533e+00	5.9823000416774452e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	0.0000000000000000e+00	-6.2165376247364099e+00	5.9997126775623599e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	0.0000000000000000e+00	-6.2341315039535621e+00	6.0173610278007927e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	0.0000000000000000e+00	-6.2517253831707187e+00	6.0352430245545130e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	0.0000000000000000e+00	-6.2693192623878744e+00	6.0533565972043146e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	0.0000000000000000e+00	-6.2869131416050310e+00	6.0716996731841877e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	0.0000000000000000e+00	-6.3045070208221867e+00	6.0902701787948499e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	0.0000000000000000e+00	-6.3221009000393424e+00	6.1090660399962438e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	0.0000000000000000e+00	-6.3396947792564982e+00	6.1280851831790029e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	0.0000000000000000e+00	-6.3572886584736530e+00	6.1473255359144274e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	0.0000000000000000e+00	-6.3748825376908096e+00	6.1667850276832181e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	0.0000000000000000e+00	-6.3924764169079644e+00	6.1864615905827103e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	0.0000000000000000e+00	-6.4100702961251228e+00	6.2063531600125177e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	0.0000000000000000e+00	-6.4276641753422759e+00	6.2264576753387058e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	0.0000000000000000e+00	-6.4452580545594342e+00	6.2467730805365651e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	0.0000000000000000e+00	-6.4628519337765891e+00	6.2672973248117858e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	0.0000000000000000e+00	-6.4804458129937430e+00	6.2880283632005551e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	0.0000000000000000e+00	-6.4980396922109005e+00	6.3089641571482469e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	0.0000000000000000e+00	-6.5156335714280562e+00	6.3301026750671785e-01	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1257725916998122e-04	-7.3227112038242783e+00	2.7632577737604724e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	5.1257725916998122e-04	-7.3403050830414349e+00	2.7346380632326384e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	5.1257725916998122e-04	-7.3578989622585889e+00	2.7063518341964876e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	5.1257725916998122e-04	-7.3754928414757437e+00	2.6784096521969120e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	5.1257725916998122e-04	-7.3930867206929003e+00	2.6508223970023553e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	5.1257725916998122e-04	-7.4106805999100560e+00	2.6236012648384466e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	5.1257725916998122e-04	-7.4282744791272126e+00	2.5967577696464927e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	5.1257725916998122e-04	-7.4458683583443683e+00	2.5703037432416082e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	5.1257725916998122e-04	-7.4634622375615249e+00	2.5442513342374601e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	5.1257725916998122e-04	-7.4810561167786789e+00	2.5186130055967759e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	5.1257725916998122e-04	-7.4986499959958364e+00	2.4934015306601295e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	5.1257725916998122e-04	-7.5162438752129894e+00	2.4686299874991796e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	5.1257725916998122e-04	-7.5338377544301478e+00	2.4443117514357701e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	5.1257725916998122e-04	-7.5514316336473026e+00	2.4204604855644135e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	5.1257725916998122e-04	-7.5690255128644601e+00	2.3970901291138999e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	5.1257725916998122e-04	-7.5866193920816141e+00	2.3742148834839469e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	5.1257725916998122e-04	-7.6042132712987698e+00	2.3518491957953080e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	5.1257725916998122e-04	-7.6218071505159255e+00	2.3300077397970681e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	5.1257725916998122e-04	-7.6394010297330821e+00	2.3087053939839122e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	5.1257725916998122e-04	-7.6569949089502378e+00	2.2879572167877976e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	5.1257725916998122e-04	-7.6745887881673935e+00	2.2677784187255265e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	5.1257725916998122e-04	-7.6921826673845501e+00	2.2481843314034608e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	5.1257725916998122e-04	-7.7097765466017041e+00	2.2291903733067892e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	5.1257725916998122e-04	-7.7273704258188607e+00	2.2108120123303568e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	5.1257725916998122e-04	-7.7449643050360164e+00	2.1930647250433857e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	5.1257725916998122e-04	-7.7625581842531730e+00	2.1759639527207020e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	5.1257725916998122e-04	-7.7801520634703278e+00	2.1595250542179628e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	5.1257725916998122e-04	-7.7977459426874827e+00	2.1437632558179423e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	5.1257725916998122e-04	-7.8153398219046384e+00	2.1286935982287558e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	5.1257725916998122e-04	-7.8329337011217941e+00	2.1143308809715469e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	5.1257725916998122e-04	-7.8505275803389498e+00	2.1006896044548332e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	5.1257725916998122e-04	-7.8681214595561064e+00	2.0877839100932385e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	5.1257725916998122e-04	-7.8857153387732630e+00	2.0756275188888576e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	5.1257725916998122e-04	-7.9033092179904196e+00	2.0642336689527324e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	5.1257725916998122e-04	-7.9209030972075727e+00	2.0536150524994620e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	5.1257725916998122e-04	-7.9384969764247293e+00	2.0437837528983951e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	5.1257725916998122e-04	-7.9560908556418859e+00	2.0347511824091588e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	5.1257725916998122e-04	-7.9736847348590416e+00	2.0265280212630582e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	5.1257725916998122e-04	-7.9912786140761982e+00	2.0191241587773096e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	5.1257725916998122e-04	-8.0088724932933530e+00	2.0125486372003165e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	5.1257725916998122e-04	-8.0264663725105088e+00	2.0068095989855028e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	5.1257725916998122e-04	-8.0440602517276645e+00	2.0019142381752442e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	5.1257725916998122e-04	-8.0616541309448202e+00	1.9978687565458811e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	5.1257725916998122e-04	-8.0792480101619741e+00	1.9946783251192080e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	5.1257725916998122e-04	-8.0968418893791334e+00	1.9923470515860023e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	5.1257725916998122e-04	-8.1144357685962873e+00	1.9908779541125576e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	5.1257725916998122e-04	-8.1320296478134431e+00	1.9902729419163176e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	5.1257725916998122e-04	-8.1496235270305988e+00	1.9905328029002595e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	5.1257725916998122e-04	-8.1672174062477563e+00	1.9916571985320730e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	5.1257725916998122e-04	-8.1848112854649102e+00	1.9936446660456067e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	5.1257725916998122e-04	-8.2024051646820659e+00	1.9964926279314180e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	5.1257725916998122e-04	-8.2199990438992216e+00	2.0001974085729068e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	5.1257725916998122e-04	-8.2375929231163791e+00	2.0047542577792221e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	5.1257725916998122e-04	-8.2551868023335313e+00	2.0101573808662163e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	5.1257725916998122e-04	-8.2727806815506888e+00	2.0163999748469885e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	5.1257725916998122e-04	-8.2903745607678481e+00	2.0234742702143976e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	5.1257725916998122e-04	-8.3079684399850020e+00	2.0313715777329910e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	5.1257725916998122e-04	-8.3255623192021559e+00	2.0400823396049375e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	5.1257725916998122e-04	-8.3431561984193117e+00	2.0495961843396021e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	5.1257725916998122e-04	-8.3607500776364692e+00	2.0599019846332023e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	5.1257725916998122e-04	-8.3783439568536249e+00	2.0709879175594106e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	5.1257725916998122e-04	-8.3959378360707806e+00	2.0828415263776406e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	5.1257725916998122e-04	-8.4135317152879363e+00	2.0954497832861912e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	5.1257725916998122e-04	-8.4311255945050920e+00	2.1087991524775493e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	5.1257725916998122e-04	-8.4487194737222477e+00	2.1228756528941567e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	5.1257725916998122e-04	-8.4663133529394035e+00	2.1376649201304676e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	5.1257725916998122e-04	-8.4839072321565574e+00	2.1531522669813669e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	5.1257725916998122e-04	-8.5015011113737167e+00	2.1693227421945224e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	5.1257725916998122e-04	-8.5190949905908706e+00	2.1861611870451450e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	5.1257725916998122e-04	-8.5366888698080263e+00	2.2036522894113419e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	5.1257725916998122e-04	-8.5542827490251820e+00	2.2217806350893252e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	5.1257725916998122e-04	-8.5718766282423378e+00	2.2405307561452764e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	5.1257725916998122e-04	-8.5894705074594917e+00	2.2598871761556477e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	5.1257725916998122e-04	-8.6070643866766474e+00	2.2798344522393310e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	5.1257725916998122e-04	-8.6246582658938067e+00	2.3003572138316009e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	5.1257725916998122e-04	-8.6422521451109606e+00	2.3214401981919588e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	5.1257725916998122e-04	-8.6598460243281181e+00	2.3430682826757115e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	5.1257725916998122e-04	-8.6774399035452721e+00	2.3652265138301673e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	5.1257725916998122e-04	-8.6950337827624278e+00	2.3879001334047242e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	5.1257725916998122e-04	-8.7126276619795835e+00	2.4110746013859360e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	5.1257725916998122e-04	-8.7302215411967392e+00	2.4347356161865349e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	5.1257725916998122e-04	-8.7478154204138949e+00	2.4588691321318887e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	5.1257725916998122e-04	-8.7654092996310542e+00	2.4834613743965836e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	5.1257725916998122e-04	-8.7830031788482064e+00	2.5084988515511075e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	5.1257725916998122e-04	-8.8005970580653639e+00	2.5339683658821888e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	5.1257725916998122e-04	-8.8181909372825160e+00	2.5598570216508137e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	5.1257725916998122e-04	-8.8357848164996753e+00	2.5861522314518226e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	5.1257725916998122e-04	-8.8533786957168292e+00	2.6128417208350596e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	5.1257725916998122e-04	-8.8709725749339849e+00	2.6399135313442101e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	5.1257725916998122e-04	-8.8885664541511407e+00	2.6673560221232356e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	5.1257725916998122e-04	-8.9061603333682982e+00	2.6951578702341222e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	5.1257725916998122e-04	-8.9237542125854503e+00	2.7233080698219814e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	5.1257725916998122e-04	-8.9413480918026096e+00	2.7517959302562800e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	5.1257725916998122e-04	-8.9589419710197653e+00	2.7806110733681222e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	5.1257725916998122e-04	-8.9765358502369210e+00	2.8097434298961582e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	5.1257725916998122e-04	-8.9941297294540767e+00	2.8391832352451024e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	5.1257725916998122e-04	-9.0117236086712325e+00	2.8689210246526214e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	5.1257725916998122e-04	-9.0293174878883864e+00	2.8989476278532272e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	5.1257725916998122e-04	-9.0469113671055439e+00	2.9292541633191654e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	5.1257725916998122e-04	-9.0645052463226996e+00	2.9598320321522142e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	5.1257725916998122e-04	-9.0820991255398553e+00	2.9906729116924374e-01	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5757344742022410e-04	-6.8014579703087277e+00	2.3815877155148332e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	4.5757344742022410e-04	-6.8190518495258843e+00	2.3519357519788242e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	4.5757344742022410e-04	-6.8366457287430400e+00	2.3226464683903392e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	4.5757344742022410e-04	-6.8542396079601957e+00	2.2937337582555123e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	4.5757344742022410e-04	-6.8718334871773523e+00	2.2652120411433149e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	4.5757344742022410e-04	-6.8894273663945071e+00	2.2370962719260029e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	4.5757344742022410e-04	-6.9070212456116620e+00	2.2094019483413901e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	4.5757344742022410e-04	-6.9246151248288177e+00	2.1821451165651323e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	4.5757344742022410e-04	-6.9422090040459734e+00	2.1553423744519823e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	4.5757344742022410e-04	-6.9598028832631300e+00	2.1290108720747225e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	4.5757344742022410e-04	-6.9773967624802866e+00	2.1031683091615413e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	4.5757344742022410e-04	-6.9949906416974406e+00	2.0778329290044731e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	4.5757344742022410e-04	-7.0125845209145963e+00	2.0530235083880771e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	4.5757344742022410e-04	-7.0301784001317529e+00	2.0287593430660392e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	4.5757344742022410e-04	-7.0477722793489095e+00	2.0050602282989657e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	4.5757344742022410e-04	-7.0653661585660643e+00	1.9819464339582224e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	4.5757344742022410e-04	-7.0829600377832200e+00	1.9594386737017397e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	4.5757344742022410e-04	-7.1005539170003775e+00	1.9375580677391843e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	4.5757344742022410e-04	-7.1181477962175306e+00	1.9163260987288441e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	4.5757344742022410e-04	-7.1357416754346881e+00	1.8957645603877771e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	4.5757344742022410e-04	-7.1533355546518429e+00	1.8758954984540435e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	4.5757344742022410e-04	-7.1709294338690004e+00	1.8567411437146703e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	4.5757344742022410e-04	-7.1885233130861543e+00	1.8383238369097218e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	4.5757344742022410e-04	-7.2061171923033109e+00	1.8206659454394558e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	4.5757344742022410e-04	-7.2237110715204658e+00	1.8037897719413870e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	4.5757344742022410e-04	-7.2413049507376215e+00	1.7877174549639038e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	4.5757344742022410e-04	-7.2588988299547772e+00	1.7724708621440782e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	4.5757344742022410e-04	-7.2764927091719338e+00	1.7580714764939978e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	4.5757344742022410e-04	-7.2940865883890895e+00	1.7445402766112089e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	4.5757344742022410e-04	-7.3116804676062470e+00	1.7318976118467597e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	4.5757344742022410e-04	-7.3292743468234001e+00	1.7201630736843559e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	4.5757344742022410e-04	-7.3468682260405558e+00	1.7093553647965593e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	4.5757344742022410e-04	-7.3644621052577124e+00	1.6994921674415631e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	4.5757344742022410e-04	-7.3820559844748690e+00	1.6905900130358545e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	4.5757344742022410e-04	-7.3996498636920247e+00	1.6826641548754728e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	4.5757344742022410e-04	-7.4172437429091804e+00	1.6757284460717034e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	4.5757344742022410e-04	-7.4348376221263379e+00	1.6697952248074832e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	4.5757344742022410e-04	-7.4524315013434919e+00	1.6648752090023825e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	4.5757344742022410e-04	-7.4700253805606476e+00	1.6609774023918911e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	4.5757344742022410e-04	-7.4876192597778015e+00	1.6581090138791085e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	4.5757344742022410e-04	-7.5052131389949590e+00	1.6562753918061671e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	4.5757344742022410e-04	-7.5228070182121147e+00	1.6554799745219059e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	4.5757344742022410e-04	-7.5404008974292704e+00	1.6557242583015991e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	4.5757344742022410e-04	-7.5579947766464270e+00	1.6570077833125965e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	4.5757344742022410e-04	-7.5755886558635810e+00	1.6593281379322264e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	4.5757344742022410e-04	-7.5931825350807376e+00	1.6626809813230983e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	4.5757344742022410e-04	-7.6107764142978942e+00	1.6670600837757288e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	4.5757344742022410e-04	-7.6283702935150499e+00	1.6724573839497484e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	4.5757344742022410e-04	-7.6459641727322056e+00	1.6788630618018410e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	4.5757344742022410e-04	-7.6635580519493613e+00	1.6862656256895342e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	4.5757344742022410e-04	-7.6811519311665162e+00	1.6946520118969727e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	4.5757344742022410e-04	-7.6987458103836719e+00	1.7040076946468724e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	4.5757344742022410e-04	-7.7163396896008294e+00	1.7143168045463170e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	4.5757344742022410e-04	-7.7339335688179842e+00	1.7255622533623285e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	4.5757344742022410e-04	-7.7515274480351399e+00	1.7377258630327158e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	4.5757344742022410e-04	-7.7691213272522983e+00	1.7507884968840626e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	4.5757344742022410e-04	-7.7867152064694514e+00	1.7647301911440269e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	4.5757344742022410e-04	-7.8043090856866080e+00	1.7795302849892081e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	4.5757344742022410e-04	-7.8219029649037619e+00	1.7951675475557227e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	4.5757344742022410e-04	-7.8394968441209185e+00	1.8116203005446588e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	4.5757344742022410e-04	-7.8570907233380751e+00	1.8288665352722464e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	4.5757344742022410e-04	-7.8746846025552308e+00	1.8468840232339512e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	4.5757344742022410e-04	-7.8922784817723857e+00	1.8656504194676418e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	4.5757344742022410e-04	-7.9098723609895423e+00	1.8851433582058416e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	4.5757344742022410e-04	-7.9274662402066962e+00	1.9053405404967261e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	4.5757344742022410e-04	-7.9450601194238528e+00	1.9262198136448483e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	4.5757344742022410e-04	-7.9626539986410085e+00	1.9477592424733742e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	4.5757344742022410e-04	-7.9802478778581651e+00	1.9699371725382220e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	4.5757344742022410e-04	-7.9978417570753217e+00	1.9927322855316276e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	4.5757344742022410e-04	-8.0154356362924766e+00	2.0161236471995628e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	4.5757344742022410e-04	-8.0330295155096323e+00	2.0400907481627617e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	4.5757344742022410e-04	-8.0506233947267880e+00	2.0646135380807354e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	4.5757344742022410e-04	-8.0682172739439437e+00	2.0896724536295200e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	4.5757344742022410e-04	-8.0858111531611012e+00	2.1152484407829625e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	4.5757344742022410e-04	-8.1034050323782534e+00	2.1413229718929122e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	4.5757344742022410e-04	-8.1209989115954109e+00	2.1678780580611040e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	4.5757344742022410e-04	-8.1385927908125684e+00	2.1948962572828162e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	4.5757344742022410e-04	-8.1561866700297223e+00	2.2223606788256417e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	4.5757344742022410e-04	-8.1737805492468780e+00	2.2502549842832148e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	4.5757344742022410e-04	-8.1913744284640337e+00	2.2785633857186074e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	4.5757344742022410e-04	-8.2089683076811895e+00	2.3072706412834021e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	4.5757344742022410e-04	-8.2265621868983452e+00	2.3363620486697081e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	4.5757344742022410e-04	-8.2441560661155009e+00	2.3658234367223457e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	4.5757344742022410e-04	-8.2617499453326584e+00	2.3956411555093751e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	4.5757344742022410e-04	-8.2793438245498123e+00	2.4258020651200402e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	4.5757344742022410e-04	-8.2969377037669680e+00	2.4562935234324024e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	4.5757344742022410e-04	-8.3145315829841238e+00	2.4871033730659844e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	4.5757344742022410e-04	-8.3321254622012813e+00	2.5182199277110839e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	4.5757344742022410e-04	-8.3497193414184352e+00	2.5496319580031895e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	4.5757344742022410e-04	-8.3673132206355909e+00	2.5813286770897687e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	4.5757344742022410e-04	-8.3849070998527484e+00	2.6132997260179891e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	4.5757344742022410e-04	-8.4025009790699041e+00	2.6455351590539045e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	4.5757344742022410e-04	-8.4200948582870581e+00	2.6780254290278305e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	4.5757344742022410e-04	-8.4376887375042156e+00	2.7107613727870206e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	4.5757344742022410e-04	-8.4552826167213713e+00	2.7437341968225221e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	4.5757344742022410e-04	-8.4728764959385288e+00	2.7769354631279153e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	4.5757344742022410e-04	-8.4904703751556827e+00	2.8103570753351759e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	4.5757344742022410e-04	-8.5080642543728384e+00	2.8439912651659921e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	4.5757344742022410e-04	-8.5256581335899924e+00	2.8778305792279002e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	4.5757344742022410e-04	-8.5432520128071499e+00	2.9118678661785014e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	4.5757344742022410e-04	-8.5608458920243056e+00	2.9460962642743754e-01	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4631559933070614e-04	-5.9277957866841522e+00	3.1480168654960400e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	3.4631559933070614e-04	-5.9453896659013079e+00	3.1301962224326851e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	3.4631559933070614e-04	-5.9629835451184627e+00	3.1128266410709421e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	3.4631559933070614e-04	-5.9805774243356193e+00	3.0959157134416798e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	3.4631559933070614e-04	-5.9981713035527751e+00	3.0794709956507255e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	3.4631559933070614e-04	-6.0157651827699308e+00	3.0634999954819570e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	3.4631559933070614e-04	-6.0333590619870856e+00	3.0480101595182890e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	3.4631559933070614e-04	-6.0509529412042422e+00	3.0330088598090682e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	3.4631559933070614e-04	-6.0685468204213979e+00	3.0185033801171807e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	3.4631559933070614e-04	-6.0861406996385528e+00	3.0045009017842222e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	3.4631559933070614e-04	-6.1037345788557094e+00	2.9910084892575056e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	3.4631559933070614e-04	-6.1213284580728660e+00	2.9780330753273493e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	3.4631559933070614e-04	-6.1389223372900208e+00	2.9655814461285174e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	3.4631559933070614e-04	-6.1565162165071765e+00	2.9536602259644956e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	3.4631559933070614e-04	-6.1741100957243331e+00	2.9422758620177741e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	3.4631559933070614e-04	-6.1917039749414871e+00	2.9314346090140131e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	3.4631559933070614e-04	-6.2092978541586437e+00	2.9211425139117636e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	3.4631559933070614e-04	-6.2268917333757994e+00	2.9114054006931417e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	3.4631559933070614e-04	-6.2444856125929551e+00	2.9022288553338704e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	3.4631559933070614e-04	-6.2620794918101126e+00	2.8936182110335124e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	3.4631559933070614e-04	-6.2796733710272674e+00	2.8855785337886608e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	3.4631559933070614e-04	-6.2972672502444222e+00	2.8781146083927800e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	3.4631559933070614e-04	-6.3148611294615788e+00	2.8712309249467899e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	3.4631559933070614e-04	-6.3324550086787346e+00	2.8649316659638707e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	3.4631559933070614e-04	-6.3500488878958903e+00	2.8592206941506287e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	3.4631559933070614e-04	-6.3676427671130460e+00	2.8541015409443238e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	3.4631559933070614e-04	-6.3852366463302017e+00	2.8495773958829701e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	3.4631559933070614e-04	-6.4028305255473583e+00	2.8456510968807242e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	3.4631559933070614e-04	-6.4204244047645140e+00	2.8423251214761963e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	3.4631559933070614e-04	-6.4380182839816698e+00	2.8396015791155882e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	3.4631559933070614e-04	-6.4556121631988246e+00	2.8374822045259945e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	3.4631559933070614e-04	-6.4732060424159803e+00	2.8359683522269019e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	3.4631559933070614e-04	-6.4907999216331369e+00	2.8350609922201431e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	3.4631559933070614e-04	-6.5083938008502926e+00	2.8347607068902447e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	3.4631559933070614e-04	-6.5259876800674492e+00	2.8350676891380117e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	3.4631559933070614e-04	-6.5435815592846041e+00	2.8359817417615252e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	3.4631559933070614e-04	-6.5611754385017589e+00	2.8375022780889542e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	3.4631559933070614e-04	-6.5787693177189146e+00	2.8396283238586156e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	3.4631559933070614e-04	-6.5963631969360721e+00	2.8423585203322183e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	3.4631559933070614e-04	-6.6139570761532269e+00	2.8456911286179759e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	3.4631559933070614e-04	-6.6315509553703835e+00	2.8496240351719782e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	3.4631559933070614e-04	-6.6491448345875384e+00	2.8541547584371663e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	3.4631559933070614e-04	-6.6667387138046941e+00	2.8592804565719121e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	3.4631559933070614e-04	-6.6843325930218498e+00	2.8649979362127842e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	3.4631559933070614e-04	-6.7019264722390055e+00	2.8713036622095306e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	3.4631559933070614e-04	-6.7195203514561630e+00	2.8781937682645770e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	3.4631559933070614e-04	-6.7371142306733187e+00	2.8856640684045581e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	3.4631559933070614e-04	-6.7547081098904744e+00	2.8937100692070195e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	3.4631559933070614e-04	-6.7723019891076284e+00	2.9023269827026743e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	3.4631559933070614e-04	-6.7898958683247841e+00	2.9115097398708378e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	3.4631559933070614e-04	-6.8074897475419407e+00	2.9212530046448165e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	3.4631559933070614e-04	-6.8250836267590973e+00	2.9315511883429435e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	3.4631559933070614e-04	-6.8426775059762512e+00	2.9423984644416062e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	3.4631559933070614e-04	-6.8602713851934096e+00	2.9537887836076870e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	3.4631559933070614e-04	-6.8778652644105627e+00	2.9657158889094215e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	3.4631559933070614e-04	-6.8954591436277193e+00	2.9781733311272912e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	3.4631559933070614e-04	-6.9130530228448750e+00	2.9911544840898413e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	3.4631559933070614e-04	-6.9306469020620307e+00	3.0046525599623930e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	3.4631559933070614e-04	-6.9482407812791864e+00	3.0186606244212522e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	3.4631559933070614e-04	-6.9658346604963430e+00	3.0331716116499047e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	3.4631559933070614e-04	-6.9834285397134988e+00	3.0481783390988365e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	3.4631559933070614e-04	-7.0010224189306536e+00	3.0636735219550876e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	3.4631559933070614e-04	-7.0186162981478093e+00	3.0796497872730461e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	3.4631559933070614e-04	-7.0362101773649650e+00	3.0960996877229308e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	3.4631559933070614e-04	-7.0538040565821216e+00	3.1130157149185816e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	3.4631559933070614e-04	-7.0713979357992782e+00	3.1303903122912596e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	3.4631559933070614e-04	-7.0889918150164339e+00	3.1482158874811428e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	3.4631559933070614e-04	-7.1065856942335888e+00	3.1664848242231269e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	3.4631559933070614e-04	-7.1241795734507436e+00	3.1851894937078579e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	3.4631559933070614e-04	-7.1417734526679002e+00	3.2043222654039216e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	3.4631559933070614e-04	-7.1593673318850568e+00	3.2238755173307493e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	3.4631559933070614e-04	-7.1769612111022107e+00	3.2438416457760111e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	3.4631559933070614e-04	-7.1945550903193691e+00	3.2642130744548392e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	3.4631559933070614e-04	-7.2121489695365231e+00	3.2849822631116082e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	3.4631559933070614e-04	-7.2297428487536779e+00	3.3061417155679590e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	3.4631559933070614e-04	-7.2473367279708345e+00	3.3276839872236103e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	3.4631559933070614e-04	-7.2649306071879911e+00	3.3496016920187754e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	3.4631559933070614e-04	-7.2825244864051468e+00	3.3718875088695516e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	3.4631559933070614e-04	-7.3001183656223034e+00	3.3945341875890578e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	3.4631559933070614e-04	-7.3177122448394583e+00	3.4175345543090241e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	3.4631559933070614e-04	-7.3353061240566140e+00	3.4408815164179007e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	3.4631559933070614e-04	-7.3529000032737706e+00	3.4645680670325130e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	3.4631559933070614e-04	-7.3704938824909245e+00	3.4885872890213371e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	3.4631559933070614e-04	-7.3880877617080811e+00	3.5129323585981670e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	3.4631559933070614e-04	-7.4056816409252377e+00	3.5375965485051869e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	3.4631559933070614e-04	-7.4232755201423926e+00	3.5625732308052793e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	3.4631559933070614e-04	-7.4408693993595483e+00	3.5878558793030940e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	3.4631559933070614e-04	-7.4584632785767049e+00	3.6134380716146419e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	3.4631559933070614e-04	-7.4760571577938597e+00	3.6393134909050345e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	3.4631559933070614e-04	-7.4936510370110163e+00	3.6654759273138676e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	3.4631559933070614e-04	-7.5112449162281711e+00	3.6919192790872879e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	3.4631559933070614e-04	-7.5288387954453277e+00	3.7186375534354432e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	3.4631559933070614e-04	-7.5464326746624835e+00	3.7456248671335307e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	3.4631559933070614e-04	-7.5640265538796374e+00	3.7728754468843401e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	3.4631559933070614e-04	-7.5816204330967931e+00	3.8003836294591736e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	3.4631559933070614e-04	-7.5992143123139506e+00	3.8281438616338131e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	3.4631559933070614e-04	-7.6168081915311063e+00	3.8561506999354817e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	3.4631559933070614e-04	-7.6344020707482629e+00	3.8843988102158195e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	3.4631559933070614e-04	-7.6519959499654169e+00	3.9128829670645898e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	3.4631559933070614e-04	-7.6695898291825735e+00	3.9415980530778505e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	3.4631559933070614e-04	-7.6871837083997292e+00	3.9705390579938776e-01	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
-4.7791209540382029e+00	-5.0179719427227933e+00	-4.7419888974911997e+00	-4.7848694879473479e+00	-4.8188036438241788e+00	-4.6254542492128161e+00	-4.7724117105515331e+00	-4.8854736053309180e+00	-4.8872874065256493e+00	-4.8974646478429076e+00	-4.4859826981447428e+00	-4.7521278993072231e+00	-4.5830279649995616e+00	-4.4865694214050169e+00	-4.8251302163430889e+00	

#ae#Y_extr
-4.7562456497124783e+00	5.5132962447998701e-01	

#CH2_RED(smart_print)
0.80(45)	



==> QCDQED/Data/fit_Lla/MeV/fit/dM_Delta_ppp.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 4
Simultaneous fit of dM_Delta_ppp

[The fit converged for all jkf indices]
----------

#jkf#A0
-3.6154831282604294e-01	-4.1365003718351312e-01	-5.5030094956779252e-01	-4.6162425720397660e-01	-6.0570869962036511e-01	-3.9862108044555850e-01	-4.4485452773477907e-01	-4.8826797432119462e-01	-5.1825626880367026e-01	-4.9442951237286525e-01	-3.8078140252832038e-01	-3.6625755237518509e-01	-4.6204208230609534e-01	-3.5757257628921518e-01	-4.1919802656406602e-01	

#ae#A0
-4.4820755067617601e-01	2.6588006291813304e-01	

#jkf#c_L3
-1.1141084074311989e+01	-6.0315292552826030e+00	-1.0020931124132167e+01	-4.7546042635095809e+00	-7.0585574629271770e+00	-1.2992151344769303e+00	-6.7016789065605114e+00	-2.9111583036333313e+00	-1.4035592531349124e+00	-5.7130627020467095e+00	-5.4175105110199686e+00	-2.8266678868045720e+00	-1.4215631642043610e+01	-7.8843886142250925e+00	-1.0849503918557104e+01	

#ae#c_L3
-6.5486055368444172e+00	1.3630849077824498e+01	

#jkf#c_l
1.2920861384514437e+01	8.6449655316592011e+00	8.5653863154484693e+00	8.1085345135479159e+00	5.4313892635669205e+00	9.1713834463746124e+00	6.1071772242991109e+00	6.4179727675703280e+00	5.2120496406880665e+00	9.0614833745518215e+00	1.0561176347410113e+01	1.3423595068885275e+01	1.0009661702719326e+01	1.4277313931434810e+01	1.1293754083260595e+01	

#ae#c_l
9.2804469730620678e+00	1.0296529389340414e+01	

#jkf#c_a2
8.5319787854845856e+01	7.1852094340870991e+01	4.3229147407831228e+01	6.0219632319053702e+01	3.6579971373135876e+01	7.6178015395961694e+01	6.8022850812203032e+01	5.5834448611820200e+01	4.9222993999042679e+01	4.8989582921796568e+01	8.0362656093772230e+01	8.0808786122273602e+01	5.9228196136725835e+01	8.6644442719899700e+01	6.7058896522860962e+01	

#ae#c_a2
6.4636766842139608e+01	5.6972307609090514e+01	

#jkf#CH2_RED
2.4262889081693140e+00	2.6847283256951471e+00	2.2767068065929030e+00	2.0859691248283623e+00	1.5866929533556309e+00	2.3509448877969810e+00	1.8435824618674557e+00	2.3705087239681997e+00	1.9656938915095488e+00	2.0084825488294733e+00	2.0928160931493456e+00	2.5001155228569618e+00	2.4402801181081375e+00	2.3040971003754476e+00	2.0552829999159825e+00	

#ae#CH2_RED
2.1994793644679258e+00	1.0327414802807351e+00	

#jkf#data_x_1
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.4096823539709911e-02	5.4053532380173075e-02	5.4134305271794095e-02	5.3847982647270379e-02	5.3714375646395147e-02	5.4036674545058561e-02	5.3948426600816030e-02	5.3542608490842025e-02	5.3799681407218455e-02	5.3950511680314638e-02	5.3810795668788235e-02	5.4199928916435443e-02	5.4151500474367877e-02	5.3544422263461844e-02	5.3783132027534021e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_2
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4230646655398516e-02	1.4337328559621016e-02	1.4202793571311705e-02	1.4202157674695046e-02	1.4166281241027177e-02	1.4279644765484781e-02	1.3974407869206153e-02	1.4303533414362843e-02	1.4061291695178692e-02	1.4101824364120670e-02	1.4166004206961760e-02	1.4271500192710361e-02	1.4090488148997108e-02	1.4214797723587139e-02	1.4199707095560659e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_3
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
2.1217536798857212e-02	2.1338934048832772e-02	2.1511067742200875e-02	2.1548301305109943e-02	2.1190858055582646e-02	2.1454194614923462e-02	2.1237157563077279e-02	2.1190981869138713e-02	2.1384047684624662e-02	2.1425545371753698e-02	2.1321031221249630e-02	2.1109130385907605e-02	2.1283813732775471e-02	2.1378178925587944e-02	2.1439727102088552e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_4
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.0608189531361711e-02	2.0860814771380781e-02	2.0687545419015629e-02	2.0825983989653359e-02	2.0431341365379663e-02	2.0414617418970351e-02	2.0672754388777432e-02	2.0784025379367462e-02	2.0651001496230927e-02	2.0792357661023934e-02	2.0848006816533721e-02	2.0817662777471393e-02	2.0605586932019880e-02	2.0882464964142922e-02	2.0602647747338623e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_5
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9994193594876461e-02	2.0173155256174736e-02	2.0120772578515040e-02	2.0110527920087860e-02	2.0076244897484184e-02	2.0036516306608711e-02	2.0076449951700479e-02	2.0162452423018937e-02	2.0004030068781275e-02	2.0077696517227867e-02	1.9908467437411235e-02	1.9758385764135786e-02	2.0076231495913897e-02	1.9946673590493361e-02	2.0146726246600150e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_6
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9544870462271768e-02	1.9512654185048946e-02	1.9615654246065786e-02	1.9709310058084899e-02	1.9640271132150146e-02	1.9614299933741874e-02	1.9644788768264542e-02	1.9590339330152216e-02	1.9574771320334867e-02	1.9544339526883951e-02	1.9633774226211580e-02	1.9714275686347319e-02	1.9585828882176280e-02	1.9618946369193140e-02	1.9613845355754798e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_7
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9470024743499324e-02	1.9303456512829536e-02	1.9293530065814499e-02	1.9539684890219528e-02	1.9410779744846490e-02	1.9377875444638266e-02	1.9413421320932905e-02	1.9359764953850968e-02	1.9364499231773726e-02	1.9474101372616154e-02	1.9077781994730827e-02	1.9266031045239079e-02	1.9557924184421299e-02	1.9366514391878371e-02	1.9353412654671803e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_8
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5705371832024336e-02	2.5757172719468771e-02	2.5644843156074022e-02	2.5671187674919958e-02	2.5654914543754487e-02	2.5780655100753745e-02	2.5542575312811858e-02	2.5668936220469368e-02	2.5866287962164558e-02	2.5742055564126044e-02	2.5699071693031685e-02	2.5766980044309135e-02	2.5693942267984014e-02	2.5671332711864843e-02	2.5587938999895705e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_9
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.2852535134753363e-02	3.2543120914188720e-02	3.2729259618814371e-02	3.3168337378422709e-02	3.2768585401916753e-02	3.2912141820177147e-02	3.2392130573283669e-02	3.2715975189385002e-02	3.2976684161163450e-02	3.2819880346309935e-02	3.2976998401275520e-02	3.2509874790042553e-02	3.2667116962498827e-02	3.2861005299549106e-02	3.3008687770749563e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_10
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.3607358838372273e-02	4.3892880764624824e-02	4.3852221538210785e-02	4.3889087044906204e-02	4.3373356794470498e-02	4.3741663013584779e-02	4.3876889113383825e-02	4.3649115921618728e-02	4.3767399085678046e-02	4.3787982153495865e-02	4.3828749572866511e-02	4.3859517412444302e-02	4.3586261349119033e-02	4.3789158067236995e-02	4.3645940985547124e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_11
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2896636478347778e-02	1.2857521445163486e-02	1.2734549233625155e-02	1.2792126373592394e-02	1.2710171389466739e-02	1.2679814927858142e-02	1.2689401562043189e-02	1.2803245497434727e-02	1.2761073498920351e-02	1.2803656484771098e-02	1.2764189052476782e-02	1.2833899180847218e-02	1.2636402843404997e-02	1.2645344486302515e-02	1.2755317399816946e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_12
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9033489182942277e-02	1.9033057792408915e-02	1.8960354087090021e-02	1.9142482519123195e-02	1.9073623318048568e-02	1.9079464652406085e-02	1.9191111495671508e-02	1.8979402484017908e-02	1.8842665213377133e-02	1.9082274116694616e-02	1.9119105967089420e-02	1.9059425309656139e-02	1.9051296744189997e-02	1.9115120444460856e-02	1.9208719527071514e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_13
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1968758553285945e-02	3.1968863369501131e-02	3.1869460920949721e-02	3.1759149579557736e-02	3.1787598260093135e-02	3.1879985050679162e-02	3.1730025397486719e-02	3.1843817765474305e-02	3.1718286796936078e-02	3.2115029146334483e-02	3.1851617253171656e-02	3.2026753443815191e-02	3.1851690996649765e-02	3.1735135900982765e-02	3.2008838677966910e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_14
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.5234977244409683e-02	4.4951831508560247e-02	4.5040314149733744e-02	4.5114333935207050e-02	4.4874662295209714e-02	4.5005678808674378e-02	4.5272717042266993e-02	4.5289579963911163e-02	4.5258726401514848e-02	4.5192490331558970e-02	4.4861102685859050e-02	4.5041108510652149e-02	4.4929637527266954e-02	4.5091947786221276e-02	4.5067322979037400e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_15
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.1904305752710121e-02	5.2407937952566958e-02	5.2022639617759117e-02	5.2235567877340704e-02	5.2291846401939721e-02	5.1642724664339307e-02	5.1791155674145474e-02	5.2150706871205078e-02	5.1812033535920149e-02	5.1859738524764942e-02	5.1403915804319966e-02	5.2361924938430449e-02	5.2442593540148782e-02	5.1940245129641141e-02	5.1930659478532398e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_16
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9421871171898271e-03	7.9771692836506994e-03	8.0703948743528937e-03	7.9669971983197911e-03	8.0196232631755716e-03	7.9682464741488816e-03	7.9707267866642832e-03	8.0757065795249924e-03	8.1333483744479435e-03	8.0293060992997559e-03	8.0244448661779579e-03	7.9536643886034125e-03	7.9196110183667977e-03	7.9315191900569196e-03	8.0564188751690614e-03	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_17
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2078762885482909e-02	1.1914016590749192e-02	1.2052048325768082e-02	1.1927905034484682e-02	1.2059209622801780e-02	1.2028245856043021e-02	1.2081636573637311e-02	1.2034628228932965e-02	1.1918661561851618e-02	1.1930642684780571e-02	1.1954097715548596e-02	1.1947842777263573e-02	1.1990971268073743e-02	1.1981383284918649e-02	1.1959548939059716e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_18
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1437406408974579e-02	2.1224427618166626e-02	2.1019449074922571e-02	2.1277925110582269e-02	2.1345558130570392e-02	2.1217058070132702e-02	2.1161005580534305e-02	2.1275473109870408e-02	2.1234754180685503e-02	2.1177445136879622e-02	2.1267521133523100e-02	2.1205867798365856e-02	2.1131027487373843e-02	2.1172161556450179e-02	2.1211863105224743e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_y
-1.1518696728330797e+00	-1.2123320636666224e+00	-1.1845372195848693e+00	-1.2007583379277613e+00	-1.1760964007495673e+00	-1.2807828493167988e+00	-1.1706528915439307e+00	-1.2434901074405451e+00	-1.2145187798648713e+00	-1.1879540100270947e+00	-1.1943871139186577e+00	-1.2439958630245427e+00	-1.1661569841457162e+00	-1.2667109458129628e+00	-1.1774616901661952e+00	
-1.1785713540971889e+00	-1.1237957351946346e+00	-1.1603927934041505e+00	-1.1636530091960713e+00	-1.1815068671714348e+00	-1.2108306130417705e+00	-1.1861084894711540e+00	-1.2188031662555407e+00	-1.2366529781937492e+00	-1.1969773147040090e+00	-1.2783680996635289e+00	-1.1900047894478709e+00	-1.0736023316617227e+00	-1.1800782218666446e+00	-1.1673806166175227e+00	
-1.8605064610306954e+00	-1.9201974594905091e+00	-1.7722089061290147e+00	-1.6186739175223253e+00	-1.6581584959448616e+00	-1.8335542299131351e+00	-1.6680589646510333e+00	-1.7673881818638757e+00	-1.5996827088338206e+00	-1.6376071127572793e+00	-1.8414526135471334e+00	-1.6600125646439479e+00	-1.8755828977866258e+00	-1.8753675172978008e+00	-1.6493513515393878e+00	
-9.8263847473019450e-01	-8.8487913326200585e-01	-9.6077980960817966e-01	-1.0308092281279975e+00	-9.8229515824775759e-01	-1.0246117573396345e+00	-1.0454565402335678e+00	-9.8500925479579227e-01	-9.9834272386456147e-01	-1.0045227239893466e+00	-9.6524873894830798e-01	-1.0065472250097312e+00	-9.4031189304728613e-01	-8.9822575101556623e-01	-1.0600836501343081e+00	
-9.1088867119170192e-01	-9.0429081971955683e-01	-8.5728587366958897e-01	-9.1914318850093613e-01	-9.4779101127362619e-01	-9.5032405126885711e-01	-9.6260837622167539e-01	-9.5825207609656027e-01	-8.9975514443451188e-01	-9.2979150805646826e-01	-9.6717280016673202e-01	-9.3891952139579560e-01	-9.0120895129337364e-01	-9.5428763119447457e-01	-8.7242418357968610e-01	
-1.4969100278215399e+00	-1.5549971425873974e+00	-1.5282958987879043e+00	-1.5300946325494158e+00	-1.4689520370255411e+00	-1.5412452503564400e+00	-1.5252065366224703e+00	-1.5492415494974361e+00	-1.4953507608421834e+00	-1.5056090070429688e+00	-1.5024206859789697e+00	-1.5527546916346155e+00	-1.5385851985092418e+00	-1.5479885132284339e+00	-1.5079383576198095e+00	
-1.3051436908288381e+00	-1.2263994459967473e+00	-1.2522582431624965e+00	-1.2301902472394803e+00	-1.2356353308980765e+00	-1.2732488350424132e+00	-1.2154175000527361e+00	-1.2216840852328585e+00	-1.2199724647171291e+00	-1.1853539560332493e+00	-1.2046169552021506e+00	-1.1906204094174557e+00	-1.2358295836055062e+00	-1.2374026751003226e+00	-1.2458458468552156e+00	
-1.1284522538248056e+00	-1.1299611931009399e+00	-1.1374146625777368e+00	-1.1279435009617995e+00	-1.1427913388879192e+00	-1.1138367818954862e+00	-1.1498090667465493e+00	-1.1071221823026485e+00	-1.1271143331146474e+00	-1.0930763590488317e+00	-1.1487184872514775e+00	-1.0957758825384933e+00	-1.1510095705868275e+00	-1.1549288565252962e+00	-1.1121875491934168e+00	
-1.3817379821115767e+00	-1.3266875563711915e+00	-1.3198901326965207e+00	-1.3951894605285278e+00	-1.2196520395876478e+00	-1.3942654684966489e+00	-1.3141578248190571e+00	-1.3483270801570308e+00	-1.2637853513313628e+00	-1.2624075295374391e+00	-1.2783140062503755e+00	-1.4234456817586052e+00	-1.2100074117815791e+00	-1.3869069655989807e+00	-1.2249212971451691e+00	
-1.4741650314592487e+00	-1.5081068529191435e+00	-1.4597480666421105e+00	-1.5209778281255355e+00	-1.3967993501216691e+00	-1.5206130154802144e+00	-1.4560452612609323e+00	-1.5187678261642081e+00	-1.4326995189330438e+00	-1.4889364419614073e+00	-1.5023021978492046e+00	-1.5634772666910599e+00	-1.3995178202556058e+00	-1.5231397930194519e+00	-1.4757534603567577e+00	
-8.1070818159440372e-01	-9.4205615745314220e-01	-9.5483451208162584e-01	-9.6513256633929789e-01	-8.8087825957013233e-01	-9.6354340989682130e-01	-9.6292366227685333e-01	-9.7581359270607282e-01	-1.0323562040075878e+00	-9.0917628554471674e-01	-9.0584350092316490e-01	-8.6894420113032911e-01	-9.2247297160126318e-01	-9.1381763058300480e-01	-9.4697190412232990e-01	
-7.4202405693649021e-01	-7.7958193858341895e-01	-8.4454161500030267e-01	-8.2582592271802113e-01	-8.7006529778524144e-01	-8.0198758536703618e-01	-7.8320969112790684e-01	-8.0474295533619511e-01	-8.6885887772331649e-01	-8.0987489463349849e-01	-8.0985367782999063e-01	-8.0164427937391169e-01	-7.3113414041851510e-01	-8.8450108044594822e-01	-7.8338290883268791e-01	
-9.6994222450342626e-01	-1.0115634268085401e+00	-1.0470108692643219e+00	-1.0489079098323255e+00	-1.0422617207008851e+00	-1.0318251086974326e+00	-1.0228024428037419e+00	-1.0141016938620675e+00	-1.0303659995430741e+00	-1.0293636703452895e+00	-9.9542498505441301e-01	-1.0258593885508636e+00	-9.6412193779081534e-01	-1.0100450898572284e+00	-1.0141884706859419e+00	
-1.1346447508663002e+00	-1.0883959057259651e+00	-1.1630560766944362e+00	-1.1193147149843923e+00	-1.1112477247477002e+00	-1.1268883968161001e+00	-1.1052307487753366e+00	-1.1221375424272719e+00	-1.1074389112269583e+00	-1.1428034155678601e+00	-1.1343374591983040e+00	-1.1424705108879292e+00	-1.1292218314154703e+00	-1.1574505398051136e+00	-1.1443370260952574e+00	
-1.3349741567530162e+00	-1.3139787623167019e+00	-1.2708140899211890e+00	-1.3140656759259215e+00	-1.2719505629613503e+00	-1.3560964145408800e+00	-1.2434482890019032e+00	-1.3120576001562112e+00	-1.3517181490958310e+00	-1.3112385817520009e+00	-1.3249364715491343e+00	-1.3790968810372259e+00	-1.2664589384775193e+00	-1.3634190277407254e+00	-1.2636129537058665e+00	
-8.6899963256231572e-01	-9.1717583050988394e-01	-8.4652870868916852e-01	-7.8201462991180126e-01	-8.9061230132978775e-01	-6.8026584480942021e-01	-9.3477101897848269e-01	-9.3032792858573710e-01	-7.9866757657207077e-01	-9.1706939228554829e-01	-5.6219390870203556e-01	-9.0115399755866910e-01	-8.5969300415622618e-01	-8.1436504612829963e-01	-8.9401619259767950e-01	
-1.0288828402607944e+00	-1.1285249917568534e+00	-1.2008819556062504e+00	-1.0606409271657653e+00	-1.1068086353322764e+00	-1.1693383801242765e+00	-1.0599346660320181e+00	-1.2137390567172530e+00	-1.2459579824514790e+00	-1.0106639830787656e+00	-1.1399152777170856e+00	-1.1550966325846717e+00	-1.0605297216504388e+00	-1.1455324594816068e+00	-1.0101431417254374e+00	
-8.9778105341358649e-01	-8.8769736998043280e-01	-9.2145183692279475e-01	-9.5212963917765758e-01	-1.0116242603358903e+00	-9.2476955008015937e-01	-8.8400487712930542e-01	-9.2464928207433972e-01	-8.5938728506039319e-01	-9.5334299194798389e-01	-9.0696611299901964e-01	-8.5231333849081603e-01	-9.6166026078772970e-01	-8.4755643985158602e-01	-8.5728962712714796e-01	

#plot#xiexiyeyytheyth
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.2047803286682144e+00	1.3880193185617568e-01	-1.2927321263988880e+00	1.0576699075269888e-01	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.1831150919991329e+00	1.6986946952345780e-01	-1.1673406268684359e+00	5.1144118871189539e-02	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.7491868921967628e+00	4.0373917884157645e-01	-1.1197387984699680e+00	1.8966789292008873e-01	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	-9.8465080415694917e-01	1.7950170301823906e-01	-1.1596901423425030e+00	1.0189124574563499e-01	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	-9.2494292053756966e-01	1.2123908991635096e-01	-1.1907557758479446e+00	4.2273933245867479e-02	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.5230393526736246e+00	9.2666153410177990e-02	-1.2010627391180964e+00	3.6970857817825845e-02	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.2319746179589786e+00	1.0976641929157724e-01	-1.2054272873063048e+00	3.9814764985025231e-02	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.1280094679037915e+00	7.2400954183820462e-02	-1.2134202620611485e+00	3.9940713151570932e-02	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.3166463858781141e+00	2.5613874896268513e-01	-1.2081269747010461e+00	9.2270321676173342e-02	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.4827366487493063e+00	1.7170649948953245e-01	-1.2519740685506002e+00	9.5638218911471271e-02	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	-9.3036486932204965e-01	1.9023482553877308e-01	-1.0175598281510676e+00	6.8832571023080130e-02	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	-8.0941526147416543e-01	1.5995972446738732e-01	-1.0428390467964916e+00	5.4930593089521432e-02	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	-1.0171856625533577e+00	9.0576412336217521e-02	-1.0941801573567531e+00	4.0613647395118142e-02	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	-1.1285983703489597e+00	7.3407050592576351e-02	-1.1470070859136268e+00	5.6500787882031146e-02	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	-1.3118577703290317e+00	1.4899887819892543e-01	-1.1273972563753678e+00	1.1542952451358840e-01	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	-8.3985700089180837e-01	3.7159487480621206e-01	-7.8482154624932143e-01	1.3144893771068067e-01	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	-1.1157727101123316e+00	2.7133391684261871e-01	-8.0081027120194781e-01	1.2496165695750740e-01	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	-9.0950826169192289e-01	1.7039595135939778e-01	-8.3778408653782233e-01	1.1367344616125592e-01	

#plot#xiexiytheyth#L=inf
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.3510931573673883e+00	1.1759527308591210e-01	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.1919616868082721e+00	4.8239161853696415e-02	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.2205866599835358e+00	4.9453178978272540e-02	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.2180511733110035e+00	4.8314057093362422e-02	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.2153768357877806e+00	4.8849109435763045e-02	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.2136687218072928e+00	4.8108685794331890e-02	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.2127224161773673e+00	4.8318688716805794e-02	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.2380413220009847e+00	5.2924829229298351e-02	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.2664880056695462e+00	6.5747629560746770e-02	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.3103350995191003e+00	9.0592983051552528e-02	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	-1.0521727508094572e+00	6.8980369997557800e-02	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	-1.0774519694548814e+00	6.5362330265013244e-02	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	-1.1287930800151424e+00	7.2593999335369017e-02	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	-1.1816200085720163e+00	9.5771668524230927e-02	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	-1.2094427026767356e+00	1.1308413530597054e-01	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	-8.0847603882078312e-01	1.4390127389321158e-01	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	-8.2446476377340949e-01	1.3995869241162340e-01	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	-8.6143857910928401e-01	1.3410805793286054e-01	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	-4.7520099566055496e-01	2.5803557325483306e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	0.0000000000000000e+00	-4.7736032754758390e-01	2.5746269483217554e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	0.0000000000000000e+00	-4.7951965943461267e-01	2.5689818294611882e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	0.0000000000000000e+00	-4.8167899132164160e-01	2.5634209287057197e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	0.0000000000000000e+00	-4.8383832320867037e-01	2.5579447953188550e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	0.0000000000000000e+00	-4.8599765509569920e-01	2.5525539748688447e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	0.0000000000000000e+00	-4.8815698698272814e-01	2.5472490090068239e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	0.0000000000000000e+00	-4.9031631886975696e-01	2.5420304352429252e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	0.0000000000000000e+00	-4.9247565075678579e-01	2.5368987867205139e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	0.0000000000000000e+00	-4.9463498264381461e-01	2.5318545919887026e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	0.0000000000000000e+00	-4.9679431453084344e-01	2.5268983747733370e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	0.0000000000000000e+00	-4.9895364641787232e-01	2.5220306537466142e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	0.0000000000000000e+00	-5.0111297830490120e-01	2.5172519422955270e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	0.0000000000000000e+00	-5.0327231019192997e-01	2.5125627482893270e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	0.0000000000000000e+00	-5.0543164207895885e-01	2.5079635738462036e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	0.0000000000000000e+00	-5.0759097396598762e-01	2.5034549150993729e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	0.0000000000000000e+00	-5.0975030585301662e-01	2.4990372619628110e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	0.0000000000000000e+00	-5.1190963774004550e-01	2.4947110978968196e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	0.0000000000000000e+00	-5.1406896962707427e-01	2.4904768996736554e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	0.0000000000000000e+00	-5.1622830151410315e-01	2.4863351371434717e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	0.0000000000000000e+00	-5.1838763340113192e-01	2.4822862730007531e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	0.0000000000000000e+00	-5.2054696528816080e-01	2.4783307625515372e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	0.0000000000000000e+00	-5.2270629717518968e-01	2.4744690534816122e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	0.0000000000000000e+00	-5.2486562906221845e-01	2.4707015856259687e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	0.0000000000000000e+00	-5.2702496094924745e-01	2.4670287907397326e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	0.0000000000000000e+00	-5.2918429283627622e-01	2.4634510922708439e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	0.0000000000000000e+00	-5.3134362472330499e-01	2.4599689051347101e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	0.0000000000000000e+00	-5.3350295661033387e-01	2.4565826354911202e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	0.0000000000000000e+00	-5.3566228849736286e-01	2.4532926805236530e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	0.0000000000000000e+00	-5.3782162038439152e-01	2.4500994282218302e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	0.0000000000000000e+00	-5.3998095227142051e-01	2.4470032571663120e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	0.0000000000000000e+00	-5.4214028415844939e-01	2.4440045363173379e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	0.0000000000000000e+00	-5.4429961604547805e-01	2.4411036248067189e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	0.0000000000000000e+00	-5.4645894793250704e-01	2.4383008717336058e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	0.0000000000000000e+00	-5.4861827981953581e-01	2.4355966159643125e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	0.0000000000000000e+00	-5.5077761170656470e-01	2.4329911859364273e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	0.0000000000000000e+00	-5.5293694359359358e-01	2.4304848994674849e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	0.0000000000000000e+00	-5.5509627548062235e-01	2.4280780635684221e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	0.0000000000000000e+00	-5.5725560736765123e-01	2.4257709742620961e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	0.0000000000000000e+00	-5.5941493925468011e-01	2.4235639164070685e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	0.0000000000000000e+00	-5.6157427114170888e-01	2.4214571635269197e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	0.0000000000000000e+00	-5.6373360302873776e-01	2.4194509776453210e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	0.0000000000000000e+00	-5.6589293491576653e-01	2.4175456091270633e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	0.0000000000000000e+00	-5.6805226680279541e-01	2.4157412965253092e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	0.0000000000000000e+00	-5.7021159868982418e-01	2.4140382664352272e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	0.0000000000000000e+00	-5.7237093057685318e-01	2.4124367333542682e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	0.0000000000000000e+00	-5.7453026246388206e-01	2.4109368995492206e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	0.0000000000000000e+00	-5.7668959435091083e-01	2.4095389549302978e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	0.0000000000000000e+00	-5.7884892623793960e-01	2.4082430769323859e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	0.0000000000000000e+00	-5.8100825812496859e-01	2.4070494304036477e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	0.0000000000000000e+00	-5.8316759001199736e-01	2.4059581675016442e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	0.0000000000000000e+00	-5.8532692189902624e-01	2.4049694275971162e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	0.0000000000000000e+00	-5.8748625378605512e-01	2.4040833371855733e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	0.0000000000000000e+00	-5.8964558567308389e-01	2.4033000098068136e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	0.0000000000000000e+00	-5.9180491756011278e-01	2.4026195459725055e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	0.0000000000000000e+00	-5.9396424944714155e-01	2.4020420331019204e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	0.0000000000000000e+00	-5.9612358133417054e-01	2.4015675454659355e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	0.0000000000000000e+00	-5.9828291322119931e-01	2.4011961441393614e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	0.0000000000000000e+00	-6.0044224510822808e-01	2.4009278769616924e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	0.0000000000000000e+00	-6.0260157699525696e-01	2.4007627785063257e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	0.0000000000000000e+00	-6.0476090888228595e-01	2.4007008700582907e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	0.0000000000000000e+00	-6.0692024076931461e-01	2.4007421596005346e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	0.0000000000000000e+00	-6.0907957265634360e-01	2.4008866418087788e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	0.0000000000000000e+00	-6.1123890454337237e-01	2.4011342980549449e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	0.0000000000000000e+00	-6.1339823643040126e-01	2.4014850964191686e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	0.0000000000000000e+00	-6.1555756831743025e-01	2.4019389917103512e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	0.0000000000000000e+00	-6.1771690020445902e-01	2.4024959254952499e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	0.0000000000000000e+00	-6.1987623209148779e-01	2.4031558261360447e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	0.0000000000000000e+00	-6.2203556397851656e-01	2.4039186088363160e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	0.0000000000000000e+00	-6.2419489586554555e-01	2.4047841756954064e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	0.0000000000000000e+00	-6.2635422775257432e-01	2.4057524157710253e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	0.0000000000000000e+00	-6.2851355963960309e-01	2.4068232051500593e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	0.0000000000000000e+00	-6.3067289152663208e-01	2.4079964070274437e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	0.0000000000000000e+00	-6.3283222341366085e-01	2.4092718717929965e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	0.0000000000000000e+00	-6.3499155530068974e-01	2.4106494371260961e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	0.0000000000000000e+00	-6.3715088718771873e-01	2.4121289280980390e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	0.0000000000000000e+00	-6.3931021907474739e-01	2.4137101572819414e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	0.0000000000000000e+00	-6.4146955096177627e-01	2.4153929248700337e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	0.0000000000000000e+00	-6.4362888284880515e-01	2.4171770187981709e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	0.0000000000000000e+00	-6.4578821473583392e-01	2.4190622148773649e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	0.0000000000000000e+00	-6.4794754662286291e-01	2.4210482769321953e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	0.0000000000000000e+00	-6.5010687850989168e-01	2.4231349569458363e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	0.0000000000000000e+00	-6.5226621039692045e-01	2.4253219952115732e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	0.0000000000000000e+00	-6.5442554228394945e-01	2.4276091204905242e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	0.0000000000000000e+00	-6.5658487417097822e-01	2.4299960501754087e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	0.0000000000000000e+00	-6.5874420605800710e-01	2.4324824904601039e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	0.0000000000000000e+00	-6.6090353794503587e-01	2.4350681365147619e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	0.0000000000000000e+00	-6.6306286983206475e-01	2.4377526726662718e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	0.0000000000000000e+00	-6.6522220171909363e-01	2.4405357725838026e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	0.0000000000000000e+00	-6.6738153360612251e-01	2.4434170994691984e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	0.0000000000000000e+00	-6.6954086549315117e-01	2.4463963062519756e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	0.0000000000000000e+00	-6.7170019738018005e-01	2.4494730357886646e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	0.0000000000000000e+00	-6.7385952926720905e-01	2.4526469210662474e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	0.0000000000000000e+00	-6.7601886115423782e-01	2.4559175854094434e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	0.0000000000000000e+00	-6.7817819304126670e-01	2.4592846426915577e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	0.0000000000000000e+00	-6.8033752492829558e-01	2.4627476975486781e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	0.0000000000000000e+00	-6.8249685681532446e-01	2.4663063455969278e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	0.0000000000000000e+00	-6.8465618870235312e-01	2.4699601736525270e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	0.0000000000000000e+00	-6.8681552058938211e-01	2.4737087599544064e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	0.0000000000000000e+00	-6.8897485247641110e-01	2.4775516743891104e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	0.0000000000000000e+00	-6.9113418436343976e-01	2.4814884787177638e-01	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1257725916998122e-04	-1.1350718211206983e+00	7.6021046970830522e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	5.1257725916998122e-04	-1.1372311530077270e+00	7.4888839032194732e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	5.1257725916998122e-04	-1.1393904848947558e+00	7.3772839487948327e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	5.1257725916998122e-04	-1.1415498167817848e+00	7.2673795044122316e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	5.1257725916998122e-04	-1.1437091486688136e+00	7.1592486558237814e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	5.1257725916998122e-04	-1.1458684805558426e+00	7.0529729777900729e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	5.1257725916998122e-04	-1.1480278124428716e+00	6.9486375923427116e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	5.1257725916998122e-04	-1.1501871443299001e+00	6.8463312079359670e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	5.1257725916998122e-04	-1.1523464762169291e+00	6.7461461355767180e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	5.1257725916998122e-04	-1.1545058081039579e+00	6.6481782776271731e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	5.1257725916998122e-04	-1.1566651399909866e+00	6.5525270846010356e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	5.1257725916998122e-04	-1.1588244718780154e+00	6.4592954749341597e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	5.1257725916998122e-04	-1.1609838037650444e+00	6.3685897124354365e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	5.1257725916998122e-04	-1.1631431356520734e+00	6.2805192359335169e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	5.1257725916998122e-04	-1.1653024675391022e+00	6.1951964355685882e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	5.1257725916998122e-04	-1.1674617994261309e+00	6.1127363702675346e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	5.1257725916998122e-04	-1.1696211313131599e+00	6.0332564212256010e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	5.1257725916998122e-04	-1.1717804632001885e+00	5.9568758767400171e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	5.1257725916998122e-04	-1.1739397950872175e+00	5.8837154445361223e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	5.1257725916998122e-04	-1.1760991269742467e+00	5.8138966888325198e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	5.1257725916998122e-04	-1.1782584588612750e+00	5.7475413908314801e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	5.1257725916998122e-04	-1.1804177907483040e+00	5.6847708331104412e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	5.1257725916998122e-04	-1.1825771226353328e+00	5.6257050105212911e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	5.1257725916998122e-04	-1.1847364545223618e+00	5.5704617726525983e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	5.1257725916998122e-04	-1.1868957864093905e+00	5.5191559056183628e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	5.1257725916998122e-04	-1.1890551182964195e+00	5.4718981638202359e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	5.1257725916998122e-04	-1.1912144501834483e+00	5.4287942652742942e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	5.1257725916998122e-04	-1.1933737820704771e+00	5.3899438669516145e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	5.1257725916998122e-04	-1.1955331139575063e+00	5.3554395391846837e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	5.1257725916998122e-04	-1.1976924458445346e+00	5.3253657603581361e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	5.1257725916998122e-04	-1.1998517777315636e+00	5.2997979546474616e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	5.1257725916998122e-04	-1.2020111096185928e+00	5.2788015963223217e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	5.1257725916998122e-04	-1.2041704415056214e+00	5.2624314039560784e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	5.1257725916998122e-04	-1.2063297733926501e+00	5.2507306466919527e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	5.1257725916998122e-04	-1.2084891052796791e+00	5.2437305824799753e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	5.1257725916998122e-04	-1.2106484371667079e+00	5.2414500449703944e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	5.1257725916998122e-04	-1.2128077690537367e+00	5.2438951916455499e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	5.1257725916998122e-04	-1.2149671009407657e+00	5.2510594209897322e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	5.1257725916998122e-04	-1.2171264328277944e+00	5.2629234612832414e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	5.1257725916998122e-04	-1.2192857647148232e+00	5.2794556282485292e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	5.1257725916998122e-04	-1.2214450966018522e+00	5.3006122435736561e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	5.1257725916998122e-04	-1.2236044284888810e+00	5.3263382015752092e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	5.1257725916998122e-04	-1.2257637603759097e+00	5.3565676671872037e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	5.1257725916998122e-04	-1.2279230922629387e+00	5.3912248852658211e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	5.1257725916998122e-04	-1.2300824241499677e+00	5.4302250790020129e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	5.1257725916998122e-04	-1.2322417560369965e+00	5.4734754140759859e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	5.1257725916998122e-04	-1.2344010879240255e+00	5.5208760050489032e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	5.1257725916998122e-04	-1.2365604198110540e+00	5.5723209412697615e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	5.1257725916998122e-04	-1.2387197516980830e+00	5.6276993111449916e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	5.1257725916998122e-04	-1.2408790835851116e+00	5.6868962058022714e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	5.1257725916998122e-04	-1.2430384154721408e+00	5.7497936857972137e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	5.1257725916998122e-04	-1.2451977473591695e+00	5.8162716973726172e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	5.1257725916998122e-04	-1.2473570792461983e+00	5.8862089277259284e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	5.1257725916998122e-04	-1.2495164111332273e+00	5.9594835916195008e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	5.1257725916998122e-04	-1.2516757430202561e+00	6.0359741443682800e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	5.1257725916998122e-04	-1.2538350749072851e+00	6.1155599186780339e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	5.1257725916998122e-04	-1.2559944067943138e+00	6.1981216849267440e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	5.1257725916998122e-04	-1.2581537386813426e+00	6.2835421362584659e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	5.1257725916998122e-04	-1.2603130705683714e+00	6.3717063012878147e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	5.1257725916998122e-04	-1.2624724024554002e+00	6.4625018883064836e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	5.1257725916998122e-04	-1.2646317343424289e+00	6.5558195656696794e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	5.1257725916998122e-04	-1.2667910662294581e+00	6.6515531835526068e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	5.1257725916998122e-04	-1.2689503981164871e+00	6.7495999425446707e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	5.1257725916998122e-04	-1.2711097300035155e+00	6.8498605146329647e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	5.1257725916998122e-04	-1.2732690618905445e+00	6.9522391220538049e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	5.1257725916998122e-04	-1.2754283937775734e+00	7.0566435792989948e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	5.1257725916998122e-04	-1.2775877256646022e+00	7.1629853032843110e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	5.1257725916998122e-04	-1.2797470575516310e+00	7.2711792963473756e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	5.1257725916998122e-04	-1.2819063894386598e+00	7.3811441063667937e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	5.1257725916998122e-04	-1.2840657213256885e+00	7.4928017678992598e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	5.1257725916998122e-04	-1.2862250532127175e+00	7.6060777278354530e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	5.1257725916998122e-04	-1.2883843850997465e+00	7.7209007586856906e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	5.1257725916998122e-04	-1.2905437169867751e+00	7.8372028622353915e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	5.1257725916998122e-04	-1.2927030488738043e+00	7.9549191659593163e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	5.1257725916998122e-04	-1.2948623807608333e+00	8.0739878142601640e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	5.1257725916998122e-04	-1.2970217126478618e+00	8.1943498563007117e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	5.1257725916998122e-04	-1.2991810445348906e+00	8.3159491319300130e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	5.1257725916998122e-04	-1.3013403764219196e+00	8.4387321569652216e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	5.1257725916998122e-04	-1.3034997083089481e+00	8.5626480088760296e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	5.1257725916998122e-04	-1.3056590401959773e+00	8.6876482137329625e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	5.1257725916998122e-04	-1.3078183720830061e+00	8.8136866351149826e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	5.1257725916998122e-04	-1.3099777039700349e+00	8.9407193655315464e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	5.1257725916998122e-04	-1.3121370358570641e+00	9.0687046207898775e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	5.1257725916998122e-04	-1.3142963677440926e+00	9.1976026376354728e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	5.1257725916998122e-04	-1.3164556996311212e+00	9.3273755749032267e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	5.1257725916998122e-04	-1.3186150315181506e+00	9.4579874183423465e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	5.1257725916998122e-04	-1.3207743634051792e+00	9.5894038892155267e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	5.1257725916998122e-04	-1.3229336952922079e+00	9.7215923567201809e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	5.1257725916998122e-04	-1.3250930271792367e+00	9.8545217542373775e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	5.1257725916998122e-04	-1.3272523590662657e+00	9.9881624993786167e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	5.1257725916998122e-04	-1.3294116909532945e+00	1.0122486417773452e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	5.1257725916998122e-04	-1.3315710228403235e+00	1.0257466670517705e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	5.1257725916998122e-04	-1.3337303547273522e+00	1.0393077685186103e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	5.1257725916998122e-04	-1.3358896866143812e+00	1.0529295090299462e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	5.1257725916998122e-04	-1.3380490185014100e+00	1.0666095653126965e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	5.1257725916998122e-04	-1.3402083503884386e+00	1.0803457220698481e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	5.1257725916998122e-04	-1.3423676822754678e+00	1.0941358663896779e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	5.1257725916998122e-04	-1.3445270141624965e+00	1.1079779824498100e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	5.1257725916998122e-04	-1.3466863460495253e+00	1.1218701465028805e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	5.1257725916998122e-04	-1.3488456779365541e+00	1.1358105221307070e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	5.1257725916998122e-04	-1.3510050098235831e+00	1.1497973557539809e-01	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5757344742022410e-04	-1.0010510075848968e+00	9.2559520553791658e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	4.5757344742022410e-04	-1.0032103394719256e+00	9.1493858638604389e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	4.5757344742022410e-04	-1.0053696713589544e+00	9.0443034543794334e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	4.5757344742022410e-04	-1.0075290032459834e+00	8.9407571446018186e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	4.5757344742022410e-04	-1.0096883351330124e+00	8.8388009207898896e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	4.5757344742022410e-04	-1.0118476670200409e+00	8.7384904400429841e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	4.5757344742022410e-04	-1.0140069989070699e+00	8.6398830246044223e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	4.5757344742022410e-04	-1.0161663307940989e+00	8.5430376472149225e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	4.5757344742022410e-04	-1.0183256626811277e+00	8.4480149064365503e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	4.5757344742022410e-04	-1.0204849945681564e+00	8.3548769908225101e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	4.5757344742022410e-04	-1.0226443264551852e+00	8.2636876307696672e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	4.5757344742022410e-04	-1.0248036583422142e+00	8.1745120368652308e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	4.5757344742022410e-04	-1.0269629902292428e+00	8.0874168235309768e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	4.5757344742022410e-04	-1.0291223221162717e+00	8.0024699167799404e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	4.5757344742022410e-04	-1.0312816540033007e+00	7.9197404449365155e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	4.5757344742022410e-04	-1.0334409858903295e+00	7.8392986112353652e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	4.5757344742022410e-04	-1.0356003177773583e+00	7.7612155473114439e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	4.5757344742022410e-04	-1.0377596496643871e+00	7.6855631467251995e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	4.5757344742022410e-04	-1.0399189815514163e+00	7.6124138778399408e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	4.5757344742022410e-04	-1.0420783134384450e+00	7.5418405755835805e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	4.5757344742022410e-04	-1.0442376453254736e+00	7.4739162118842462e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	4.5757344742022410e-04	-1.0463969772125026e+00	7.4087136448760402e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	4.5757344742022410e-04	-1.0485563090995313e+00	7.3463053473182841e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	4.5757344742022410e-04	-1.0507156409865603e+00	7.2867631150642417e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	4.5757344742022410e-04	-1.0528749728735891e+00	7.2301577568434125e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	4.5757344742022410e-04	-1.0550343047606179e+00	7.1765587670821807e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	4.5757344742022410e-04	-1.0571936366476469e+00	7.1260339839692016e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	4.5757344742022410e-04	-1.0593529685346756e+00	7.0786492354645042e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	4.5757344742022410e-04	-1.0615123004217046e+00	7.0344679764399953e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	4.5757344742022410e-04	-1.0636716323087336e+00	6.9935509206079091e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	4.5757344742022410e-04	-1.0658309641957622e+00	6.9559556713272949e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	4.5757344742022410e-04	-1.0679902960827912e+00	6.9217363557537978e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	4.5757344742022410e-04	-1.0701496279698202e+00	6.8909432671018372e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	4.5757344742022410e-04	-1.0723089598568489e+00	6.8636225199982359e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	4.5757344742022410e-04	-1.0744682917438775e+00	6.8398157240086799e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	4.5757344742022410e-04	-1.0766276236309062e+00	6.8195596803990927e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	4.5757344742022410e-04	-1.0787869555179352e+00	6.8028861070439831e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	4.5757344742022410e-04	-1.0809462874049642e+00	6.7898213961088597e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	4.5757344742022410e-04	-1.0831056192919932e+00	6.7803864087131807e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	4.5757344742022410e-04	-1.0852649511790220e+00	6.7745963102332274e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	4.5757344742022410e-04	-1.0874242830660508e+00	6.7724604492420237e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	4.5757344742022410e-04	-1.0895836149530795e+00	6.7739822823231793e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	4.5757344742022410e-04	-1.0917429468401085e+00	6.7791593461629121e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	4.5757344742022410e-04	-1.0939022787271373e+00	6.7879832774444718e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	4.5757344742022410e-04	-1.0960616106141661e+00	6.8004398801712121e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	4.5757344742022410e-04	-1.0982209425011951e+00	6.8165092391589147e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	4.5757344742022410e-04	-1.1003802743882236e+00	6.8361658775963702e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	4.5757344742022410e-04	-1.1025396062752526e+00	6.8593789557981288e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	4.5757344742022410e-04	-1.1046989381622816e+00	6.8861125075936849e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	4.5757344742022410e-04	-1.1068582700493106e+00	6.9163257102299910e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	4.5757344742022410e-04	-1.1090176019363391e+00	6.9499731832214917e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	4.5757344742022410e-04	-1.1111769338233684e+00	6.9870053112736405e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	4.5757344742022410e-04	-1.1133362657103971e+00	7.0273685862342894e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	4.5757344742022410e-04	-1.1154955975974257e+00	7.0710059629856298e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	4.5757344742022410e-04	-1.1176549294844547e+00	7.1178572242721061e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	4.5757344742022410e-04	-1.1198142613714834e+00	7.1678593496542334e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	4.5757344742022410e-04	-1.1219735932585124e+00	7.2209468840649396e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	4.5757344742022410e-04	-1.1241329251455412e+00	7.2770523018120287e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	4.5757344742022410e-04	-1.1262922570325702e+00	7.3361063622937678e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	4.5757344742022410e-04	-1.1284515889195990e+00	7.3980384541596514e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	4.5757344742022410e-04	-1.1306109208066280e+00	7.4627769251346107e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	4.5757344742022410e-04	-1.1327702526936567e+00	7.5302493952177404e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	4.5757344742022410e-04	-1.1349295845806853e+00	7.6003830514514842e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	4.5757344742022410e-04	-1.1370889164677140e+00	7.6731049229216156e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	4.5757344742022410e-04	-1.1392482483547430e+00	7.7483421350825532e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	4.5757344742022410e-04	-1.1414075802417718e+00	7.8260221429015633e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	4.5757344742022410e-04	-1.1435669121288008e+00	7.9060729426710233e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	4.5757344742022410e-04	-1.1457262440158298e+00	7.9884232626496868e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	4.5757344742022410e-04	-1.1478855759028586e+00	8.0730027329618148e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	4.5757344742022410e-04	-1.1500449077898873e+00	8.1597420354037109e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	4.5757344742022410e-04	-1.1522042396769161e+00	8.2485730339870542e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	4.5757344742022410e-04	-1.1543635715639453e+00	8.3394288871877179e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	4.5757344742022410e-04	-1.1565229034509739e+00	8.4322441429706282e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	4.5757344742022410e-04	-1.1586822353380026e+00	8.5269548177308113e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	4.5757344742022410e-04	-1.1608415672250314e+00	8.6234984603315940e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	4.5757344742022410e-04	-1.1630008991120604e+00	8.7218142024362622e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	4.5757344742022410e-04	-1.1651602309990894e+00	8.8218427963240920e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	4.5757344742022410e-04	-1.1673195628861182e+00	8.9235266413593708e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	4.5757344742022410e-04	-1.1694788947731471e+00	9.0268098002453001e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	4.5757344742022410e-04	-1.1716382266601759e+00	9.1316380061474578e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	4.5757344742022410e-04	-1.1737975585472047e+00	9.2379586617167844e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	4.5757344742022410e-04	-1.1759568904342335e+00	9.3457208309802614e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	4.5757344742022410e-04	-1.1781162223212622e+00	9.4548752250046678e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	4.5757344742022410e-04	-1.1802755542082914e+00	9.5653741821715751e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	4.5757344742022410e-04	-1.1824348860953202e+00	9.6771716438358704e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	4.5757344742022410e-04	-1.1845942179823488e+00	9.7902231260745709e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	4.5757344742022410e-04	-1.1867535498693778e+00	9.9044856881692386e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	4.5757344742022410e-04	-1.1889128817564067e+00	1.0019917898402751e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	4.5757344742022410e-04	-1.1910722136434355e+00	1.0136479797694713e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	4.5757344742022410e-04	-1.1932315455304645e+00	1.0254132861542828e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	4.5757344742022410e-04	-1.1953908774174933e+00	1.0372839960687302e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	4.5757344742022410e-04	-1.1975502093045218e+00	1.0492565320866422e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	4.5757344742022410e-04	-1.1997095411915508e+00	1.0613274481988330e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	4.5757344742022410e-04	-1.2018688730785796e+00	1.0734934257002202e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	4.5757344742022410e-04	-1.2040282049656086e+00	1.0857512690715726e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	4.5757344742022410e-04	-1.2061875368526376e+00	1.0980979018771737e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	4.5757344742022410e-04	-1.2083468687396661e+00	1.1105303626966542e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	4.5757344742022410e-04	-1.2105062006266953e+00	1.1230458011064649e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	4.5757344742022410e-04	-1.2126655325137243e+00	1.1356414737240568e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	4.5757344742022410e-04	-1.2148248644007529e+00	1.1483147403255856e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	4.5757344742022410e-04	-1.2169841962877814e+00	1.1610630600460413e-01	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4631559933070614e-04	-7.7642138598018506e-01	1.5546749880240865e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	3.4631559933070614e-04	-7.7858071786721395e-01	1.5469853818899060e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	3.4631559933070614e-04	-7.8074004975424294e-01	1.5394183075830986e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	3.4631559933070614e-04	-7.8289938164127171e-01	1.5319755808140534e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	3.4631559933070614e-04	-7.8505871352830037e-01	1.5246590226167570e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	3.4631559933070614e-04	-7.8721804541532936e-01	1.5174704579761678e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	3.4631559933070614e-04	-7.8937737730235824e-01	1.5104117143884002e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	3.4631559933070614e-04	-7.9153670918938701e-01	1.5034846203538618e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	3.4631559933070614e-04	-7.9369604107641600e-01	1.4966910038037498e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	3.4631559933070614e-04	-7.9585537296344466e-01	1.4900326904605618e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	3.4631559933070614e-04	-7.9801470485047354e-01	1.4835115021336345e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	3.4631559933070614e-04	-8.0017403673750254e-01	1.4771292549509796e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	3.4631559933070614e-04	-8.0233336862453131e-01	1.4708877575290585e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	3.4631559933070614e-04	-8.0449270051156008e-01	1.4647888090824834e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	3.4631559933070614e-04	-8.0665203239858896e-01	1.4588341974759436e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	3.4631559933070614e-04	-8.0881136428561795e-01	1.4530256972211017e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	3.4631559933070614e-04	-8.1097069617264661e-01	1.4473650674215013e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	3.4631559933070614e-04	-8.1313002805967549e-01	1.4418540496689711e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	3.4631559933070614e-04	-8.1528935994670448e-01	1.4364943658953777e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	3.4631559933070614e-04	-8.1744869183373314e-01	1.4312877161839632e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	3.4631559933070614e-04	-8.1960802372076202e-01	1.4262357765448988e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	3.4631559933070614e-04	-8.2176735560779113e-01	1.4213401966600905e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	3.4631559933070614e-04	-8.2392668749481979e-01	1.4166025976026045e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	3.4631559933070614e-04	-8.2608601938184867e-01	1.4120245695364975e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	3.4631559933070614e-04	-8.2824535126887744e-01	1.4076076694031639e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	3.4631559933070614e-04	-8.3040468315590632e-01	1.4033534186006291e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	3.4631559933070614e-04	-8.3256401504293531e-01	1.3992633006625743e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	3.4631559933070614e-04	-8.3472334692996397e-01	1.3953387589441349e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	3.4631559933070614e-04	-8.3688267881699285e-01	1.3915811943217640e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	3.4631559933070614e-04	-8.3904201070402173e-01	1.3879919629146983e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	3.4631559933070614e-04	-8.4120134259105062e-01	1.3845723738357613e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	3.4631559933070614e-04	-8.4336067447807928e-01	1.3813236869793347e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	3.4631559933070614e-04	-8.4552000636510827e-01	1.3782471108544930e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	3.4631559933070614e-04	-8.4767933825213726e-01	1.3753438004713292e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	3.4631559933070614e-04	-8.4983867013916592e-01	1.3726148552884995e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	3.4631559933070614e-04	-8.5199800202619480e-01	1.3700613172299994e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	3.4631559933070614e-04	-8.5415733391322368e-01	1.3676841687790819e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	3.4631559933070614e-04	-8.5631666580025245e-01	1.3654843311570578e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	3.4631559933070614e-04	-8.5847599768728144e-01	1.3634626625945920e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	3.4631559933070614e-04	-8.6063532957431010e-01	1.3616199567027593e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	3.4631559933070614e-04	-8.6279466146133899e-01	1.3599569409508866e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	3.4631559933070614e-04	-8.6495399334836798e-01	1.3584742752578552e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	3.4631559933070614e-04	-8.6711332523539675e-01	1.3571725507030427e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	3.4631559933070614e-04	-8.6927265712242541e-01	1.3560522883627443e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	3.4631559933070614e-04	-8.7143198900945462e-01	1.3551139382773161e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	3.4631559933070614e-04	-8.7359132089648328e-01	1.3543578785537705e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	3.4631559933070614e-04	-8.7575065278351194e-01	1.3537844146079775e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	3.4631559933070614e-04	-8.7790998467054104e-01	1.3533937785500005e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	3.4631559933070614e-04	-8.8006931655757004e-01	1.3531861287154176e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	3.4631559933070614e-04	-8.8222864844459858e-01	1.3531615493448590e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	3.4631559933070614e-04	-8.8438798033162747e-01	1.3533200504132512e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	3.4631559933070614e-04	-8.8654731221865635e-01	1.3536615676095914e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	3.4631559933070614e-04	-8.8870664410568523e-01	1.3541859624673336e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	3.4631559933070614e-04	-8.9086597599271422e-01	1.3548930226447720e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	3.4631559933070614e-04	-8.9302530787974288e-01	1.3557824623541140e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	3.4631559933070614e-04	-8.9518463976677154e-01	1.3568539229371981e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	3.4631559933070614e-04	-8.9734397165380064e-01	1.3581069735851936e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	3.4631559933070614e-04	-8.9950330354082941e-01	1.3595411121988896e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	3.4631559933070614e-04	-9.0166263542785818e-01	1.3611557663856239e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	3.4631559933070614e-04	-9.0382196731488718e-01	1.3629502945882746e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	3.4631559933070614e-04	-9.0598129920191606e-01	1.3649239873411587e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	3.4631559933070614e-04	-9.0814063108894483e-01	1.3670760686472033e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	3.4631559933070614e-04	-9.1029996297597371e-01	1.3694056974702892e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	3.4631559933070614e-04	-9.1245929486300259e-01	1.3719119693361770e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	3.4631559933070614e-04	-9.1461862675003136e-01	1.3745939180351535e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	3.4631559933070614e-04	-9.1677795863706013e-01	1.3774505174191162e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	3.4631559933070614e-04	-9.1893729052408901e-01	1.3804806832856217e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	3.4631559933070614e-04	-9.2109662241111800e-01	1.3836832753411693e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	3.4631559933070614e-04	-9.2325595429814677e-01	1.3870570992358550e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	3.4631559933070614e-04	-9.2541528618517555e-01	1.3906009086613919e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	3.4631559933070614e-04	-9.2757461807220443e-01	1.3943134075044883e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	3.4631559933070614e-04	-9.2973394995923342e-01	1.3981932520475351e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	3.4631559933070614e-04	-9.3189328184626219e-01	1.4022390532085921e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	3.4631559933070614e-04	-9.3405261373329096e-01	1.4064493788128257e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	3.4631559933070614e-04	-9.3621194562031973e-01	1.4108227558875783e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	3.4631559933070614e-04	-9.3837127750734872e-01	1.4153576729735318e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	3.4631559933070614e-04	-9.4053060939437760e-01	1.4200525824445617e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	3.4631559933070614e-04	-9.4268994128140637e-01	1.4249059028291911e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	3.4631559933070614e-04	-9.4484927316843526e-01	1.4299160211267870e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	3.4631559933070614e-04	-9.4700860505546414e-01	1.4350812951119668e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	3.4631559933070614e-04	-9.4916793694249302e-01	1.4404000556210092e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	3.4631559933070614e-04	-9.5132726882952179e-01	1.4458706088144108e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	3.4631559933070614e-04	-9.5348660071655067e-01	1.4514912384101053e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	3.4631559933070614e-04	-9.5564593260357955e-01	1.4572602078821845e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	3.4631559933070614e-04	-9.5780526449060832e-01	1.4631757626204511e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	3.4631559933070614e-04	-9.5996459637763709e-01	1.4692361320463920e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	3.4631559933070614e-04	-9.6212392826466608e-01	1.4754395316816382e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	3.4631559933070614e-04	-9.6428326015169519e-01	1.4817841651653604e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	3.4631559933070614e-04	-9.6644259203872362e-01	1.4882682262173966e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	3.4631559933070614e-04	-9.6860192392575251e-01	1.4948899005442923e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	3.4631559933070614e-04	-9.7076125581278150e-01	1.5016473676858894e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	3.4631559933070614e-04	-9.7292058769981027e-01	1.5085388028003086e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	3.4631559933070614e-04	-9.7507991958683926e-01	1.5155623783856606e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	3.4631559933070614e-04	-9.7723925147386781e-01	1.5227162659370924e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	3.4631559933070614e-04	-9.7939858336089680e-01	1.5299986375380836e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	3.4631559933070614e-04	-9.8155791524792568e-01	1.5374076673852524e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	3.4631559933070614e-04	-9.8371724713495456e-01	1.5449415332462005e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	3.4631559933070614e-04	-9.8587657902198345e-01	1.5525984178501789e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	3.4631559933070614e-04	-9.8803591090901211e-01	1.5603765102116271e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	3.4631559933070614e-04	-9.9019524279604110e-01	1.5682740068869150e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	3.4631559933070614e-04	-9.9235457468306998e-01	1.5762891131647302e-01	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
-3.9302920969364602e-01	-4.3774829374234769e-01	-5.8206504611942822e-01	-4.8684862448888422e-01	-6.2787861476247875e-01	-4.2325788641499557e-01	-4.6316281963981226e-01	-5.0938561517798353e-01	-5.3645924484043528e-01	-5.2462158821305727e-01	-4.0788190314857792e-01	-3.9938932877173461e-01	-4.9320873936487475e-01	-3.9197586836439124e-01	-4.5110215216567739e-01	

#ae#Y_extr
-4.7520099566055496e-01	2.5803557325483306e-01	

#CH2_RED(smart_print)
2.2(1.0)	



==> QCDQED/Data/fit_Lla/MeV/fit/dM_np_feyn.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 4
Simultaneous fit of dM_np_feyn

[The fit converged for all jkf indices]
----------

#jkf#A0
1.8063956610887575e+00	1.6613847721694750e+00	1.9471970722471397e+00	1.8187878921058480e+00	1.5132789056199381e+00	1.4419320851575108e+00	2.0520742330960760e+00	1.8283436779229765e+00	1.8330928174021432e+00	1.9258691858452630e+00	1.9217313718222508e+00	1.6828585119401926e+00	2.1579577499429936e+00	1.8642308510168424e+00	1.8629208641024095e+00	

#ae#A0
1.8212037100986542e+00	6.7695032174400604e-01	

#jkf#c_l
-1.0632147425863138e+01	-9.2267858132932510e+00	-3.7399169914405688e+00	-7.1720678540360971e+00	-1.1539273687432670e+01	-9.0076779859479856e+00	-7.1741703876365897e+00	-5.5800030029619032e+00	-5.6439014577736923e+00	-6.5936133914244248e+00	-6.6512493398377366e+00	-6.6418716799662851e+00	-6.4759717472277476e+00	-1.0508375364965472e+01	-8.4986911725275078e+00	

#ae#c_l
-7.6723811534890043e+00	7.8362663971446604e+00	

#jkf#c_a2
-2.5428405794163780e+00	-2.2413080323688850e+00	-1.3456867233001431e+01	-7.2009279595420042e+00	3.5755925272819171e+00	3.6799762037808614e-01	-1.1247048347293289e+01	-1.0880404180567743e+01	-1.0385833732719902e+01	-9.9795229562284433e+00	-9.5442014878801480e+00	-3.8285948976208397e+00	-1.1103025889676738e+01	-2.9022405295428779e+00	-6.1025158057894338e+00	

#ae#c_a2
-6.4981160989325408e+00	1.8099575430846340e+01	

#jkf#c_L3
3.1400427051757372e+01	3.6403996439524001e+01	2.0291893656037711e+01	2.4098134886569028e+01	4.5291973114912224e+01	5.0766283684769149e+01	2.1525644332338587e+01	2.9900981244046406e+01	2.9795774330045546e+01	2.6832477983186198e+01	3.0103757764771746e+01	2.9117686251533556e+01	2.0371337392047785e+01	3.0864807443405546e+01	2.7068762741412570e+01	

#ae#c_L3
3.0255595887757160e+01	3.0868024744868347e+01	

#jkf#CH2_RED
7.1990264906560808e-01	6.3839427434125007e-01	6.7043255892540932e-01	6.9364962213783943e-01	9.1143504192029856e-01	1.1068487008152672e+00	7.5127932277264142e-01	9.0682761452874927e-01	5.7793332776034145e-01	7.4543117659850289e-01	7.6484165623603861e-01	7.3774132599472286e-01	5.7388899376131397e-01	7.3385841525762507e-01	6.2502439387397957e-01	

#ae#CH2_RED
7.4383260493263925e-01	5.0863534002158395e-01	

#jkf#data_x_1
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.4096823539709911e-02	5.4053532380173075e-02	5.4134305271794095e-02	5.3847982647270379e-02	5.3714375646395147e-02	5.4036674545058561e-02	5.3948426600816030e-02	5.3542608490842025e-02	5.3799681407218455e-02	5.3950511680314638e-02	5.3810795668788235e-02	5.4199928916435443e-02	5.4151500474367877e-02	5.3544422263461844e-02	5.3783132027534021e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_2
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4230646655398516e-02	1.4337328559621016e-02	1.4202793571311705e-02	1.4202157674695046e-02	1.4166281241027177e-02	1.4279644765484781e-02	1.3974407869206153e-02	1.4303533414362843e-02	1.4061291695178692e-02	1.4101824364120670e-02	1.4166004206961760e-02	1.4271500192710361e-02	1.4090488148997108e-02	1.4214797723587139e-02	1.4199707095560659e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_3
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
2.1217536798857212e-02	2.1338934048832772e-02	2.1511067742200875e-02	2.1548301305109943e-02	2.1190858055582646e-02	2.1454194614923462e-02	2.1237157563077279e-02	2.1190981869138713e-02	2.1384047684624662e-02	2.1425545371753698e-02	2.1321031221249630e-02	2.1109130385907605e-02	2.1283813732775471e-02	2.1378178925587944e-02	2.1439727102088552e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_4
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.0608189531361711e-02	2.0860814771380781e-02	2.0687545419015629e-02	2.0825983989653359e-02	2.0431341365379663e-02	2.0414617418970351e-02	2.0672754388777432e-02	2.0784025379367462e-02	2.0651001496230927e-02	2.0792357661023934e-02	2.0848006816533721e-02	2.0817662777471393e-02	2.0605586932019880e-02	2.0882464964142922e-02	2.0602647747338623e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_5
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9994193594876461e-02	2.0173155256174736e-02	2.0120772578515040e-02	2.0110527920087860e-02	2.0076244897484184e-02	2.0036516306608711e-02	2.0076449951700479e-02	2.0162452423018937e-02	2.0004030068781275e-02	2.0077696517227867e-02	1.9908467437411235e-02	1.9758385764135786e-02	2.0076231495913897e-02	1.9946673590493361e-02	2.0146726246600150e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_6
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9544870462271768e-02	1.9512654185048946e-02	1.9615654246065786e-02	1.9709310058084899e-02	1.9640271132150146e-02	1.9614299933741874e-02	1.9644788768264542e-02	1.9590339330152216e-02	1.9574771320334867e-02	1.9544339526883951e-02	1.9633774226211580e-02	1.9714275686347319e-02	1.9585828882176280e-02	1.9618946369193140e-02	1.9613845355754798e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_7
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9470024743499324e-02	1.9303456512829536e-02	1.9293530065814499e-02	1.9539684890219528e-02	1.9410779744846490e-02	1.9377875444638266e-02	1.9413421320932905e-02	1.9359764953850968e-02	1.9364499231773726e-02	1.9474101372616154e-02	1.9077781994730827e-02	1.9266031045239079e-02	1.9557924184421299e-02	1.9366514391878371e-02	1.9353412654671803e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_8
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5705371832024336e-02	2.5757172719468771e-02	2.5644843156074022e-02	2.5671187674919958e-02	2.5654914543754487e-02	2.5780655100753745e-02	2.5542575312811858e-02	2.5668936220469368e-02	2.5866287962164558e-02	2.5742055564126044e-02	2.5699071693031685e-02	2.5766980044309135e-02	2.5693942267984014e-02	2.5671332711864843e-02	2.5587938999895705e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_9
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.2852535134753363e-02	3.2543120914188720e-02	3.2729259618814371e-02	3.3168337378422709e-02	3.2768585401916753e-02	3.2912141820177147e-02	3.2392130573283669e-02	3.2715975189385002e-02	3.2976684161163450e-02	3.2819880346309935e-02	3.2976998401275520e-02	3.2509874790042553e-02	3.2667116962498827e-02	3.2861005299549106e-02	3.3008687770749563e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_10
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.3607358838372273e-02	4.3892880764624824e-02	4.3852221538210785e-02	4.3889087044906204e-02	4.3373356794470498e-02	4.3741663013584779e-02	4.3876889113383825e-02	4.3649115921618728e-02	4.3767399085678046e-02	4.3787982153495865e-02	4.3828749572866511e-02	4.3859517412444302e-02	4.3586261349119033e-02	4.3789158067236995e-02	4.3645940985547124e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_11
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2896636478347778e-02	1.2857521445163486e-02	1.2734549233625155e-02	1.2792126373592394e-02	1.2710171389466739e-02	1.2679814927858142e-02	1.2689401562043189e-02	1.2803245497434727e-02	1.2761073498920351e-02	1.2803656484771098e-02	1.2764189052476782e-02	1.2833899180847218e-02	1.2636402843404997e-02	1.2645344486302515e-02	1.2755317399816946e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_12
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9033489182942277e-02	1.9033057792408915e-02	1.8960354087090021e-02	1.9142482519123195e-02	1.9073623318048568e-02	1.9079464652406085e-02	1.9191111495671508e-02	1.8979402484017908e-02	1.8842665213377133e-02	1.9082274116694616e-02	1.9119105967089420e-02	1.9059425309656139e-02	1.9051296744189997e-02	1.9115120444460856e-02	1.9208719527071514e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_13
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1968758553285945e-02	3.1968863369501131e-02	3.1869460920949721e-02	3.1759149579557736e-02	3.1787598260093135e-02	3.1879985050679162e-02	3.1730025397486719e-02	3.1843817765474305e-02	3.1718286796936078e-02	3.2115029146334483e-02	3.1851617253171656e-02	3.2026753443815191e-02	3.1851690996649765e-02	3.1735135900982765e-02	3.2008838677966910e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_14
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.5234977244409683e-02	4.4951831508560247e-02	4.5040314149733744e-02	4.5114333935207050e-02	4.4874662295209714e-02	4.5005678808674378e-02	4.5272717042266993e-02	4.5289579963911163e-02	4.5258726401514848e-02	4.5192490331558970e-02	4.4861102685859050e-02	4.5041108510652149e-02	4.4929637527266954e-02	4.5091947786221276e-02	4.5067322979037400e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_15
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.1904305752710121e-02	5.2407937952566958e-02	5.2022639617759117e-02	5.2235567877340704e-02	5.2291846401939721e-02	5.1642724664339307e-02	5.1791155674145474e-02	5.2150706871205078e-02	5.1812033535920149e-02	5.1859738524764942e-02	5.1403915804319966e-02	5.2361924938430449e-02	5.2442593540148782e-02	5.1940245129641141e-02	5.1930659478532398e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_16
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9421871171898271e-03	7.9771692836506994e-03	8.0703948743528937e-03	7.9669971983197911e-03	8.0196232631755716e-03	7.9682464741488816e-03	7.9707267866642832e-03	8.0757065795249924e-03	8.1333483744479435e-03	8.0293060992997559e-03	8.0244448661779579e-03	7.9536643886034125e-03	7.9196110183667977e-03	7.9315191900569196e-03	8.0564188751690614e-03	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_17
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2078762885482909e-02	1.1914016590749192e-02	1.2052048325768082e-02	1.1927905034484682e-02	1.2059209622801780e-02	1.2028245856043021e-02	1.2081636573637311e-02	1.2034628228932965e-02	1.1918661561851618e-02	1.1930642684780571e-02	1.1954097715548596e-02	1.1947842777263573e-02	1.1990971268073743e-02	1.1981383284918649e-02	1.1959548939059716e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_18
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1437406408974579e-02	2.1224427618166626e-02	2.1019449074922571e-02	2.1277925110582269e-02	2.1345558130570392e-02	2.1217058070132702e-02	2.1161005580534305e-02	2.1275473109870408e-02	2.1234754180685503e-02	2.1177445136879622e-02	2.1267521133523100e-02	2.1205867798365856e-02	2.1131027487373843e-02	2.1172161556450179e-02	2.1211863105224743e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_y
2.7449065427611163e+00	2.8331578610635209e+00	2.4434316025708611e+00	2.3356931406530199e+00	3.1839555322665039e+00	3.2170138238837325e+00	2.1361402862648990e+00	2.5638854080294178e+00	2.7562508092071862e+00	2.7131258415963733e+00	2.7219545014242787e+00	2.6097043119541241e+00	2.3770116151810701e+00	2.5181864865641903e+00	2.3605637377715682e+00	
1.5020110478463224e+00	1.1569730699773777e+00	9.8615162725500627e-01	8.8892011478671340e-01	1.4768646065841351e+00	9.4991524294808916e-01	1.3017570562413312e+00	1.0035341955457313e+00	1.4593448813173633e+00	1.3367100705059785e+00	1.2190659675997191e+00	1.0945636819995050e+00	1.2168388903577736e+00	1.6189023627819277e+00	1.3334497555582443e+00	
3.1280414047752778e+00	1.9199131717964248e+00	2.6630396976758899e+00	2.4063453558639893e+00	3.8386316945813128e+00	3.8470160348528601e+00	1.8771244259409119e+00	2.3104348767648353e+00	2.3332920594567899e+00	2.4568810153480150e+00	3.0092237152345489e+00	2.5192745694703325e+00	2.0377602948666302e+00	2.5407987244327765e+00	2.6696307999387354e+00	
2.0035859150511981e+00	2.6172254964598674e+00	1.6463039564869624e+00	2.0997418576071309e+00	2.0698972009875969e+00	2.4778352980372138e+00	2.1157777491833287e+00	2.5007143949023098e+00	2.1721395874098413e+00	2.2141940389063968e+00	2.1833104693396463e+00	2.2590612256549281e+00	2.2477820142171558e+00	2.3217568887264579e+00	1.9891447453965341e+00	
8.9683567029408218e-01	1.0347387092812297e+00	8.2493944761881166e-01	7.8933714547554146e-01	1.0540393968338542e+00	8.5170082038005146e-01	6.6752229260907925e-01	7.1378936281856364e-01	9.5070888674559295e-01	7.7840725219590257e-01	9.7296424121410408e-01	8.2884065004476182e-01	9.5011046783755781e-01	8.8504616593011931e-01	8.8741704419888745e-01	
2.0038418537050107e+00	1.9040205962518935e+00	1.7429537153397996e+00	1.9281101919618038e+00	2.1453199508215137e+00	1.9624245416070010e+00	1.9005902348681385e+00	1.8665528947569450e+00	1.9140762537667519e+00	1.8480542167136542e+00	2.0839038736861499e+00	2.0038586106410325e+00	1.9110074749960482e+00	2.0999166502472684e+00	1.9124649641045179e+00	
1.5665587133232479e+00	1.5494428183575171e+00	1.5681054902675382e+00	1.4668223947610173e+00	1.5940679266131812e+00	1.7948431081570502e+00	1.3349349810563926e+00	1.5909124321744399e+00	1.3489662639186402e+00	1.5781417832725657e+00	1.4416792848478475e+00	1.5801025224540677e+00	1.4944395351881710e+00	1.5241800416360667e+00	1.4868260672941691e+00	
1.4036387260684688e+00	1.4773808349838300e+00	1.2579134070304572e+00	1.3517349491310133e+00	1.3955764510475837e+00	1.5043213220586646e+00	1.2698433510616627e+00	1.2394950062352335e+00	1.3358017903869575e+00	1.3346714106235598e+00	1.3795910203971735e+00	1.5528302898445667e+00	1.3852293444885637e+00	1.4121093702381147e+00	1.3791604593483056e+00	
3.2472524540230285e+00	3.6261884293277604e+00	3.3649769831190595e+00	3.1457746109392155e+00	3.8375239445243552e+00	4.3074985671116268e+00	2.9171473681265208e+00	3.3888256896275801e+00	3.4704958989572257e+00	3.3643413654516228e+00	3.6761577723561283e+00	3.4468172973761622e+00	3.1547119859507604e+00	3.3639298911182225e+00	3.2329410171951447e+00	
1.9751430213657681e+00	2.0756899205420227e+00	1.7978031220182917e+00	1.7888647141480110e+00	2.1166380665600744e+00	2.4866013239986176e+00	1.6571624799296303e+00	1.9733149632976978e+00	1.9211478144371781e+00	1.9555876874288347e+00	2.1439982030890916e+00	2.0690334643720969e+00	1.7061678474236650e+00	1.9823310911516692e+00	2.0408076620504390e+00	
1.4891814662070810e+00	2.0795712273911495e+00	2.2447847393716462e+00	2.2332757275251600e+00	1.7173792206270517e+00	1.4872970101427905e+00	1.3997021012515516e+00	1.7428971763195216e+00	1.4488989397190388e+00	1.3948535216709255e+00	1.0281705700925836e+00	1.8465954640190609e+00	1.1150523796042964e+00	2.5933812580109534e+00	2.1787235618833765e+00	
2.2618925124610652e+00	2.0492331439279252e+00	1.8315504552264148e+00	2.1017073332498821e+00	2.0689062118748756e+00	2.2233303795963266e+00	2.4780742978648029e+00	2.1975882835109037e+00	2.1624581394315272e+00	1.9641956717713567e+00	1.7654180534854327e+00	2.1959924818686378e+00	2.2361155105155164e+00	2.0845387405575053e+00	1.7465783122172052e+00	
1.7225128366938978e+00	1.8536274692761738e+00	2.0718628359408848e+00	1.8356282712301952e+00	2.1496705112953798e+00	1.8911624601667563e+00	1.8425563694825624e+00	2.0767814744506605e+00	1.8504987082118503e+00	1.9543213438034928e+00	1.9897758584435352e+00	1.7210231806915799e+00	1.9134738935842979e+00	1.9185318508631213e+00	1.8486277049775677e+00	
1.2278872106069871e+00	1.3235036635771518e+00	1.3598146631267820e+00	1.2510647880609520e+00	1.2906215224684490e+00	1.3993341969193203e+00	1.2755269440700423e+00	1.4775316305165589e+00	1.4400255976474583e+00	1.2840831754194320e+00	1.4101608429903150e+00	1.4105978001826713e+00	1.3586469977236892e+00	1.2873311384566901e+00	1.2679239561750333e+00	
2.8913043614618541e+00	2.9194741141901628e+00	2.6622201153681764e+00	2.5017359740793634e+00	3.3780238804445242e+00	3.5621513754336847e+00	2.2241551265653143e+00	2.7517666650132981e+00	2.8263383879689847e+00	2.8847617270778088e+00	3.0732029664142986e+00	2.9682980967296593e+00	2.6071906025074187e+00	2.7403312976785035e+00	2.5312712767979564e+00	
2.3151818390643046e+00	1.9318547423710497e+00	2.0139824145827152e+00	1.9147669592880954e+00	2.0389807574064873e+00	2.0891773266620426e+00	2.3520575182141994e+00	2.5786170169528870e+00	2.0531833008061815e+00	1.9580443725634282e+00	2.2686567348697229e+00	2.2015736616294417e+00	2.2917861360870817e+00	2.2463009705044357e+00	2.4471644541773374e+00	
1.6793308467179389e+00	1.2800712407319859e+00	1.4006978003098869e+00	1.4064508817058836e+00	1.9231534455458106e+00	9.6060210866610929e-01	1.4088092675372377e+00	1.6451439237374159e+00	1.4411053194519330e+00	1.3736993147547520e+00	2.2035898970946701e+00	1.5067499459934652e+00	1.6182928986636511e+00	2.0661367991322988e+00	1.3133485203858004e+00	
1.6265106452707256e+00	1.7888240433859535e+00	1.7652919940167984e+00	1.6881409642095933e+00	1.5979403790648723e+00	1.7965620927025667e+00	1.6220477260826356e+00	1.5471659468020709e+00	1.8062550442355414e+00	1.8698647464661722e+00	1.8132189518148414e+00	1.6833585405200915e+00	1.8469503477060105e+00	1.6174971810247887e+00	1.6394231370260877e+00	

#plot#xiexiyeyytheyth
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	2.6343321000794577e+00	1.0827807139944834e+00	1.7579368375209097e+00	5.7998416545839737e-01	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2363335047536812e+00	8.0534802840562802e-01	1.6870583101817158e+00	3.4259916892777420e-01	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	2.6371605227332884e+00	2.1705540019847258e+00	2.9846775187025729e+00	1.1219879002309932e+00	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	2.1945647225577711e+00	8.5693890220284175e-01	2.2153194270784211e+00	6.5331606198008108e-01	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	8.7242650356520923e-01	3.9839812083328935e-01	1.6063856259701887e+00	2.9872813613386601e-01	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.9484730682311686e+00	3.7906412672144890e-01	1.3923363333442296e+00	1.9820401410335564e-01	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.5280015575547941e+00	4.0028088542704482e-01	1.2981866413756404e+00	1.7072309864102808e-01	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.3786198488629438e+00	3.1782738879265338e-01	1.5285671112852519e+00	2.6045290870211535e-01	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	3.4363055516802943e+00	1.2000179552393744e+00	2.0486152744279975e+00	5.9298704721732165e-01	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.9793527587875392e+00	7.3324701853461760e-01	1.8979874136535728e+00	5.7438386352418802e-01	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.7333176242557455e+00	1.6420962986470955e+00	1.9499325353757597e+00	3.1178844648027537e-01	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	2.0911719685039580e+00	7.2004837951343359e-01	1.8628860071241111e+00	2.6566974524908643e-01	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.9093369846074637e+00	4.4445217797444769e-01	1.6865802225456517e+00	2.3063972717332781e-01	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.3376036085294356e+00	2.7570530473737448e-01	1.5046757287430854e+00	2.9873445256379499e-01	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	2.8348150645154004e+00	1.2163081581098674e+00	2.2777139423033521e+00	7.1494740663895551e-01	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	2.1800885470119611e+00	7.2058791184011317e-01	1.9160359170894716e+00	2.1643618884495400e-01	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.5484788140285892e+00	1.1621753636876031e+00	1.8609527499854595e+00	2.0975156184161961e-01	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.7139367826885832e+00	3.7324926867202185e-01	1.7336345177678698e+00	2.3994487850030893e-01	

#plot#xiexiytheyth#L=inf
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	6.8912549445807236e-01	3.6685007682699516e-01	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.2361535248270816e+00	2.0015243932242682e-01	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1377715178899903e+00	1.5237620572742916e-01	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1465080840155841e+00	1.5285315332059399e-01	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1554808406155541e+00	1.5974240830322670e-01	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1614730832426565e+00	1.5956059035466261e-01	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.1645852234927858e+00	1.6068045821622290e-01	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	1.0776623259306177e+00	1.3958148436946977e-01	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	9.7980393136516064e-01	1.6462317357993905e-01	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	8.2917607059073595e-01	2.5682018470897444e-01	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.3160833903548592e+00	1.9840669177933629e-01	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.2290368621032111e+00	1.8800282388853060e-01	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	1.0527310775247516e+00	2.5502399760578709e-01	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	8.7082658372218547e-01	3.8383541855099246e-01	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	7.7525670966121840e-01	4.5940406306413767e-01	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.4827207694797440e+00	3.8274761613090874e-01	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.4276376023757316e+00	3.9222943774365754e-01	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	1.3003193701581417e+00	4.3744583306717422e-01	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7283697315333759e+00	6.9367942908848779e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	0.0000000000000000e+00	1.7209435074915105e+00	6.9542484688124151e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	0.0000000000000000e+00	1.7135172834496457e+00	6.9722861160219707e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	0.0000000000000000e+00	1.7060910594077807e+00	6.9909027161827764e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	0.0000000000000000e+00	1.6986648353659153e+00	7.0100936567464456e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	0.0000000000000000e+00	1.6912386113240507e+00	7.0298542340042780e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	0.0000000000000000e+00	1.6838123872821853e+00	7.0501796581438358e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	0.0000000000000000e+00	1.6763861632403203e+00	7.0710650582941481e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	0.0000000000000000e+00	1.6689599391984549e+00	7.0925054875493632e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	0.0000000000000000e+00	1.6615337151565899e+00	7.1144959279609754e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	0.0000000000000000e+00	1.6541074911147251e+00	7.1370312954893833e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	0.0000000000000000e+00	1.6466812670728597e+00	7.1601064449058660e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	0.0000000000000000e+00	1.6392550430309947e+00	7.1837161746366507e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	0.0000000000000000e+00	1.6318288189891297e+00	7.2078552315412159e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	0.0000000000000000e+00	1.6244025949472645e+00	7.2325183156174566e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	0.0000000000000000e+00	1.6169763709053993e+00	7.2577000846269457e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	0.0000000000000000e+00	1.6095501468635343e+00	7.2833951586339218e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	0.0000000000000000e+00	1.6021239228216693e+00	7.3095981244522734e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	0.0000000000000000e+00	1.5946976987798041e+00	7.3363035399952226e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	0.0000000000000000e+00	1.5872714747379391e+00	7.3635059385229540e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	0.0000000000000000e+00	1.5798452506960738e+00	7.3911998327839301e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	0.0000000000000000e+00	1.5724190266542086e+00	7.4193797190461741e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	0.0000000000000000e+00	1.5649928026123436e+00	7.4480400810151570e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	0.0000000000000000e+00	1.5575665785704786e+00	7.4771753936355501e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	0.0000000000000000e+00	1.5501403545286128e+00	7.5067801267744427e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	0.0000000000000000e+00	1.5427141304867484e+00	7.5368487487841085e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	0.0000000000000000e+00	1.5352879064448830e+00	7.5673757299428090e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	0.0000000000000000e+00	1.5278616824030180e+00	7.5983555457725516e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	0.0000000000000000e+00	1.5204354583611528e+00	7.6297826802330071e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	0.0000000000000000e+00	1.5130092343192874e+00	7.6616516287913250e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	0.0000000000000000e+00	1.5055830102774221e+00	7.6939569013677245e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	0.0000000000000000e+00	1.4981567862355574e+00	7.7266930251572297e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	0.0000000000000000e+00	1.4907305621936922e+00	7.7598545473281166e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	0.0000000000000000e+00	1.4833043381518269e+00	7.7934360375979439e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	0.0000000000000000e+00	1.4758781141099619e+00	7.8274320906883588e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	0.0000000000000000e+00	1.4684518900680967e+00	7.8618373286599896e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	0.0000000000000000e+00	1.4610256660262317e+00	7.8966464031290773e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	0.0000000000000000e+00	1.4535994419843667e+00	7.9318539973676561e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	0.0000000000000000e+00	1.4461732179425015e+00	7.9674548282892221e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	0.0000000000000000e+00	1.4387469939006363e+00	8.0034436483220928e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	0.0000000000000000e+00	1.4313207698587715e+00	8.0398152471727491e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	0.0000000000000000e+00	1.4238945458169063e+00	8.0765644534815428e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	0.0000000000000000e+00	1.4164683217750409e+00	8.1136861363733970e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	0.0000000000000000e+00	1.4090420977331761e+00	8.1511752069060728e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	0.0000000000000000e+00	1.4016158736913109e+00	8.1890266194187389e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	0.0000000000000000e+00	1.3941896496494459e+00	8.2272353727836933e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	0.0000000000000000e+00	1.3867634256075807e+00	8.2657965115640175e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	0.0000000000000000e+00	1.3793372015657157e+00	8.3047051270801031e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	0.0000000000000000e+00	1.3719109775238505e+00	8.3439563583879894e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	0.0000000000000000e+00	1.3644847534819855e+00	8.3835453931724058e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	0.0000000000000000e+00	1.3570585294401201e+00	8.4234674685575428e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	0.0000000000000000e+00	1.3496323053982553e+00	8.4637178718384909e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	0.0000000000000000e+00	1.3422060813563899e+00	8.5042919411362761e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	0.0000000000000000e+00	1.3347798573145249e+00	8.5451850659794759e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	0.0000000000000000e+00	1.3273536332726601e+00	8.5863926878152930e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	0.0000000000000000e+00	1.3199274092307949e+00	8.6279103004530189e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	0.0000000000000000e+00	1.3125011851889297e+00	8.6697334504426837e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	0.0000000000000000e+00	1.3050749611470647e+00	8.7118577373917438e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	0.0000000000000000e+00	1.2976487371051992e+00	8.7542788142225647e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	0.0000000000000000e+00	1.2902225130633340e+00	8.7969923873734113e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	0.0000000000000000e+00	1.2827962890214692e+00	8.8399942169455958e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	0.0000000000000000e+00	1.2753700649796040e+00	8.8832801167993958e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	0.0000000000000000e+00	1.2679438409377390e+00	8.9268459546012924e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	0.0000000000000000e+00	1.2605176168958740e+00	8.9706876518249989e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	0.0000000000000000e+00	1.2530913928540088e+00	9.0148011837086950e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	0.0000000000000000e+00	1.2456651688121436e+00	9.0591825791708136e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	0.0000000000000000e+00	1.2382389447702784e+00	9.1038279206866768e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	0.0000000000000000e+00	1.2308127207284132e+00	9.1487333441281737e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	0.0000000000000000e+00	1.2233864966865482e+00	9.1938950385686469e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	0.0000000000000000e+00	1.2159602726446832e+00	9.2393092460550197e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	0.0000000000000000e+00	1.2085340486028182e+00	9.2849722613492203e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	0.0000000000000000e+00	1.2011078245609530e+00	9.3308804316407978e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	0.0000000000000000e+00	1.1936816005190880e+00	9.3770301562326253e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	0.0000000000000000e+00	1.1862553764772226e+00	9.4234178862014262e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	0.0000000000000000e+00	1.1788291524353576e+00	9.4700401240349552e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	0.0000000000000000e+00	1.1714029283934924e+00	9.5168934232473701e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	0.0000000000000000e+00	1.1639767043516274e+00	9.5639743879745009e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	0.0000000000000000e+00	1.1565504803097622e+00	9.6112796725504523e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	0.0000000000000000e+00	1.1491242562678972e+00	9.6588059810670612e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	0.0000000000000000e+00	1.1416980322260319e+00	9.7065500669176130e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	0.0000000000000000e+00	1.1342718081841667e+00	9.7545087323260848e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	0.0000000000000000e+00	1.1268455841423017e+00	9.8026788278633015e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	0.0000000000000000e+00	1.1194193601004365e+00	9.8510572519511386e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	0.0000000000000000e+00	1.1119931360585713e+00	9.8996409503559712e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	0.0000000000000000e+00	1.1045669120167063e+00	9.9484269156724847e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	0.0000000000000000e+00	1.0971406879748411e+00	9.9974121867988763e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	0.0000000000000000e+00	1.0897144639329763e+00	1.0046593848404477e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	0.0000000000000000e+00	1.0822882398911109e+00	1.0095969030390732e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	0.0000000000000000e+00	1.0748620158492459e+00	1.0145534907346436e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	0.0000000000000000e+00	1.0674357918073807e+00	1.0195288697998077e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	0.0000000000000000e+00	1.0600095677655157e+00	1.0245227664656149e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	0.0000000000000000e+00	1.0525833437236507e+00	1.0295349112658110e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	0.0000000000000000e+00	1.0451571196817853e+00	1.0345650389808785e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	0.0000000000000000e+00	1.0377308956399205e+00	1.0396128885818861e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	0.0000000000000000e+00	1.0303046715980551e+00	1.0446782031742119e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	0.0000000000000000e+00	1.0228784475561901e+00	1.0497607299412031e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	0.0000000000000000e+00	1.0154522235143251e+00	1.0548602200878259e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	0.0000000000000000e+00	1.0080259994724599e+00	1.0599764287843605e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	0.0000000000000000e+00	1.0005997754305949e+00	1.0651091151101924e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	0.0000000000000000e+00	9.9317355138872954e-01	1.0702580419977457e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	0.0000000000000000e+00	9.8574732734686465e-01	1.0754229761766023e+00	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1257725916998122e-04	1.4313275147129378e+00	3.5103212195486150e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	5.1257725916998122e-04	1.4239012906710724e+00	3.4497195481049348e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	5.1257725916998122e-04	1.4164750666292079e+00	3.3893244227290276e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	5.1257725916998122e-04	1.4090488425873422e+00	3.3291470844953169e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	5.1257725916998122e-04	1.4016226185454772e+00	3.2691995600859197e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	5.1257725916998122e-04	1.3941963945036120e+00	3.2094947270394991e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	5.1257725916998122e-04	1.3867701704617472e+00	3.1500463850376581e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	5.1257725916998122e-04	1.3793439464198820e+00	3.0908693338039006e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	5.1257725916998122e-04	1.3719177223780170e+00	3.0319794582378018e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	5.1257725916998122e-04	1.3644914983361516e+00	2.9733938214553318e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	5.1257725916998122e-04	1.3570652742942866e+00	2.9151307664541465e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	5.1257725916998122e-04	1.3496390502524216e+00	2.8572100271685397e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	5.1257725916998122e-04	1.3422128262105566e+00	2.7996528497196610e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	5.1257725916998122e-04	1.3347866021686912e+00	2.7424821247002651e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	5.1257725916998122e-04	1.3273603781268264e+00	2.6857225313542027e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	5.1257725916998122e-04	1.3199341540849612e+00	2.6294006945144122e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	5.1257725916998122e-04	1.3125079300430960e+00	2.5735453551410709e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	5.1257725916998122e-04	1.3050817060012310e+00	2.5181875552447630e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	5.1257725916998122e-04	1.2976554819593655e+00	2.4633608378751756e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	5.1257725916998122e-04	1.2902292579175008e+00	2.4091014626890792e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	5.1257725916998122e-04	1.2828030338756358e+00	2.3554486373619604e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	5.1257725916998122e-04	1.2753768098337708e+00	2.3024447647524723e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	5.1257725916998122e-04	1.2679505857919056e+00	2.2501357052382187e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	5.1257725916998122e-04	1.2605243617500403e+00	2.1985710529809610e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	5.1257725916998122e-04	1.2530981377081749e+00	2.1478044240083410e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	5.1257725916998122e-04	1.2456719136663101e+00	2.0978937528721253e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	5.1257725916998122e-04	1.2382456896244447e+00	2.0489015932094135e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	5.1257725916998122e-04	1.2308194655825797e+00	2.0008954157422421e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	5.1257725916998122e-04	1.2233932415407149e+00	1.9539478950541792e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	5.1257725916998122e-04	1.2159670174988497e+00	1.9081371738428785e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	5.1257725916998122e-04	1.2085407934569847e+00	1.8635470902506338e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	5.1257725916998122e-04	1.2011145694151193e+00	1.8202673503439531e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	5.1257725916998122e-04	1.1936883453732543e+00	1.7783936239316847e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	5.1257725916998122e-04	1.1862621213313891e+00	1.7380275378484780e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	5.1257725916998122e-04	1.1788358972895239e+00	1.6992765368722340e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	5.1257725916998122e-04	1.1714096732476591e+00	1.6622535790231968e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	5.1257725916998122e-04	1.1639834492057937e+00	1.6270766297112271e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	5.1257725916998122e-04	1.1565572251639287e+00	1.5938679188363014e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	5.1257725916998122e-04	1.1491310011220635e+00	1.5627529274343863e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	5.1257725916998122e-04	1.1417047770801985e+00	1.5338590767994367e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	5.1257725916998122e-04	1.1342785530383332e+00	1.5073141041340363e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	5.1257725916998122e-04	1.1268523289964680e+00	1.4832441253309689e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	5.1257725916998122e-04	1.1194261049546033e+00	1.4617714075403035e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	5.1257725916998122e-04	1.1119998809127380e+00	1.4430119009356729e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	5.1257725916998122e-04	1.1045736568708731e+00	1.4270726086459934e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	5.1257725916998122e-04	1.0971474328290076e+00	1.4140489030509051e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	5.1257725916998122e-04	1.0897212087871424e+00	1.4040219214304811e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	5.1257725916998122e-04	1.0822949847452774e+00	1.3970561897294240e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	5.1257725916998122e-04	1.0748687607034124e+00	1.3931976257628864e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	5.1257725916998122e-04	1.0674425366615474e+00	1.3924720598157320e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	5.1257725916998122e-04	1.0600163126196822e+00	1.3948843808967384e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	5.1257725916998122e-04	1.0525900885778170e+00	1.4004183733934586e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	5.1257725916998122e-04	1.0451638645359520e+00	1.4090372567013104e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	5.1257725916998122e-04	1.0377376404940868e+00	1.4206848865152441e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	5.1257725916998122e-04	1.0303114164522218e+00	1.4352875281766281e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	5.1257725916998122e-04	1.0228851924103566e+00	1.4527560759026323e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	5.1257725916998122e-04	1.0154589683684914e+00	1.4729885706857127e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	5.1257725916998122e-04	1.0080327443266264e+00	1.4958728650642558e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	5.1257725916998122e-04	1.0006065202847612e+00	1.5212892930887395e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	5.1257725916998122e-04	9.9318029624289594e-01	1.5491132249979056e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	5.1257725916998122e-04	9.8575407220103106e-01	1.5792174138561424e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	5.1257725916998122e-04	9.7832784815916596e-01	1.6114740712638304e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	5.1257725916998122e-04	9.7090162411730074e-01	1.6457566376140950e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	5.1257725916998122e-04	9.6347540007543553e-01	1.6819412367595296e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	5.1257725916998122e-04	9.5604917603357065e-01	1.7199078240823179e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	5.1257725916998122e-04	9.4862295199170532e-01	1.7595410505393347e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	5.1257725916998122e-04	9.4119672794984044e-01	1.8007308736989647e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	5.1257725916998122e-04	9.3377050390797534e-01	1.8433729509294350e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	5.1257725916998122e-04	9.2634427986611023e-01	1.8873688507310996e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	5.1257725916998122e-04	9.1891805582424502e-01	1.9326261167043834e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	5.1257725916998122e-04	9.1149183178237980e-01	1.9790582156651648e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	5.1257725916998122e-04	9.0406560774051481e-01	2.0265843976458947e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	5.1257725916998122e-04	8.9663938369864971e-01	2.0751294914626064e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	5.1257725916998122e-04	8.8921315965678471e-01	2.1246236555352643e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	5.1257725916998122e-04	8.8178693561491950e-01	2.1750020999411196e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	5.1257725916998122e-04	8.7436071157305417e-01	2.2262047923770664e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	5.1257725916998122e-04	8.6693448753118929e-01	2.2781761578558951e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	5.1257725916998122e-04	8.5950826348932408e-01	2.3308647795634904e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	5.1257725916998122e-04	8.5208203944745908e-01	2.3842231063308947e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	5.1257725916998122e-04	8.4465581540559376e-01	2.4382071705826855e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	5.1257725916998122e-04	8.3722959136372876e-01	2.4927763193607225e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	5.1257725916998122e-04	8.2980336732186377e-01	2.5478929600390254e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	5.1257725916998122e-04	8.2237714327999845e-01	2.6035223215930692e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	5.1257725916998122e-04	8.1495091923813345e-01	2.6596322317223453e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	5.1257725916998122e-04	8.0752469519626835e-01	2.7161929097112186e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	5.1257725916998122e-04	8.0009847115440325e-01	2.7731767746179969e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	5.1257725916998122e-04	7.9267224711253814e-01	2.8305582681799640e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	5.1257725916998122e-04	7.8524602307067282e-01	2.8883136916909341e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	5.1257725916998122e-04	7.7781979902880771e-01	2.9464210560309873e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	5.1257725916998122e-04	7.7039357498694283e-01	3.0048599439911161e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	5.1257725916998122e-04	7.6296735094507762e-01	3.0636113840283175e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	5.1257725916998122e-04	7.5554112690321240e-01	3.1226577346003831e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	5.1257725916998122e-04	7.4811490286134730e-01	3.1819825782579936e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	5.1257725916998122e-04	7.4068867881948242e-01	3.2415706247097636e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	5.1257725916998122e-04	7.3326245477761709e-01	3.3014076221198740e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	5.1257725916998122e-04	7.2583623073575188e-01	3.3614802759449952e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	5.1257725916998122e-04	7.1841000669388699e-01	3.4217761746656339e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	5.1257725916998122e-04	7.1098378265202178e-01	3.4822837218149788e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	5.1257725916998122e-04	7.0355755861015679e-01	3.5429920737551579e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	5.1257725916998122e-04	6.9613133456829168e-01	3.6038910826955173e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	5.1257725916998122e-04	6.8870511052642647e-01	3.6649712444900179e-01	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5757344742022410e-04	1.4916572611068517e+00	2.8964680161353290e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	4.5757344742022410e-04	1.4842310370649865e+00	2.8465147905540628e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	4.5757344742022410e-04	1.4768048130231211e+00	2.7972327616695097e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	4.5757344742022410e-04	1.4693785889812563e+00	2.7486580323564286e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	4.5757344742022410e-04	1.4619523649393913e+00	2.7008287654873420e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	4.5757344742022410e-04	1.4545261408975263e+00	2.6537852678572771e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	4.5757344742022410e-04	1.4470999168556611e+00	2.6075700682963160e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	4.5757344742022410e-04	1.4396736928137961e+00	2.5622279875177906e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	4.5757344742022410e-04	1.4322474687719307e+00	2.5178061968170179e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	4.5757344742022410e-04	1.4248212447300657e+00	2.4743542622686363e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	4.5757344742022410e-04	1.4173950206882002e+00	2.4319241705797148e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	4.5757344742022410e-04	1.4099687966463355e+00	2.3905703322552127e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	4.5757344742022410e-04	1.4025425726044705e+00	2.3503495572433136e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	4.5757344742022410e-04	1.3951163485626050e+00	2.3113209977791849e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	4.5757344742022410e-04	1.3876901245207400e+00	2.2735460527735471e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	4.5757344742022410e-04	1.3802639004788750e+00	2.2370882278433893e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	4.5757344742022410e-04	1.3728376764370098e+00	2.2020129450107381e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	4.5757344742022410e-04	1.3654114523951448e+00	2.1683872962642861e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	4.5757344742022410e-04	1.3579852283532796e+00	2.1362797356553953e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	4.5757344742022410e-04	1.3505590043114144e+00	2.1057597054530053e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	4.5757344742022410e-04	1.3431327802695496e+00	2.0768971931738117e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	4.5757344742022410e-04	1.3357065562276844e+00	2.0497622180836159e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	4.5757344742022410e-04	1.3282803321858190e+00	2.0244242480564578e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	4.5757344742022410e-04	1.3208541081439542e+00	2.0009515504681602e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	4.5757344742022410e-04	1.3134278841020888e+00	1.9794104840302829e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	4.5757344742022410e-04	1.3060016600602238e+00	1.9598647420225590e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	4.5757344742022410e-04	1.2985754360183590e+00	1.9423745610781096e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	4.5757344742022410e-04	1.2911492119764936e+00	1.9269959132778933e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	4.5757344742022410e-04	1.2837229879346286e+00	1.9137797025316441e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	4.5757344742022410e-04	1.2762967638927636e+00	1.9027709887478850e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	4.5757344742022410e-04	1.2688705398508984e+00	1.8940082648143783e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	4.5757344742022410e-04	1.2614443158090332e+00	1.8875228116544268e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	4.5757344742022410e-04	1.2540180917671679e+00	1.8833381554071968e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	4.5757344742022410e-04	1.2465918677253029e+00	1.8814696480345924e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	4.5757344742022410e-04	1.2391656436834380e+00	1.8819241884582705e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	4.5757344742022410e-04	1.2317394196415727e+00	1.8847000959036750e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	4.5757344742022410e-04	1.2243131955997075e+00	1.8897871408337000e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	4.5757344742022410e-04	1.2168869715578425e+00	1.8971667321528654e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	4.5757344742022410e-04	1.2094607475159775e+00	1.9068122527613540e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	4.5757344742022410e-04	1.2020345234741123e+00	1.9186895295331591e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	4.5757344742022410e-04	1.1946082994322471e+00	1.9327574188101326e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	4.5757344742022410e-04	1.1871820753903823e+00	1.9489684848547748e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	4.5757344742022410e-04	1.1797558513485169e+00	1.9672697465560493e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	4.5757344742022410e-04	1.1723296273066524e+00	1.9876034670523174e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	4.5757344742022410e-04	1.1649034032647867e+00	2.0099079617057489e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	4.5757344742022410e-04	1.1574771792229217e+00	2.0341184018104749e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	4.5757344742022410e-04	1.1500509551810563e+00	2.0601675942519676e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	4.5757344742022410e-04	1.1426247311391913e+00	2.0879867207417674e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	4.5757344742022410e-04	1.1351985070973263e+00	2.1175060239225002e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	4.5757344742022410e-04	1.1277722830554613e+00	2.1486554313030884e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	4.5757344742022410e-04	1.1203460590135961e+00	2.1813651114278249e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	4.5757344742022410e-04	1.1129198349717309e+00	2.2155659597508942e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	4.5757344742022410e-04	1.1054936109298656e+00	2.2511900142869629e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	4.5757344742022410e-04	1.0980673868880007e+00	2.2881708031984593e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	4.5757344742022410e-04	1.0906411628461354e+00	2.3264436280641923e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	4.5757344742022410e-04	1.0832149388042707e+00	2.3659457876877030e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	4.5757344742022410e-04	1.0757887147624052e+00	2.4066167480012224e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	4.5757344742022410e-04	1.0683624907205405e+00	2.4483982639694984e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	4.5757344742022410e-04	1.0609362666786750e+00	2.4912344594645855e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	4.5757344742022410e-04	1.0535100426368100e+00	2.5350718709347941e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	4.5757344742022410e-04	1.0460838185949448e+00	2.5798594603877140e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	4.5757344742022410e-04	1.0386575945530798e+00	2.6255486028000286e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	4.5757344742022410e-04	1.0312313705112146e+00	2.6720930525983710e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	4.5757344742022410e-04	1.0238051464693498e+00	2.7194488933586997e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	4.5757344742022410e-04	1.0163789224274846e+00	2.7675744743730613e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	4.5757344742022410e-04	1.0089526983856192e+00	2.8164303372494215e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	4.5757344742022410e-04	1.0015264743437542e+00	2.8659791352559627e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	4.5757344742022410e-04	9.9410025030188920e-01	2.9161855477030668e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	4.5757344742022410e-04	9.8667402626002387e-01	2.9670161912783760e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	4.5757344742022410e-04	9.7924780221815877e-01	3.0184395299144118e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	4.5757344742022410e-04	9.7182157817629378e-01	3.0704257844732086e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	4.5757344742022410e-04	9.6439535413442856e-01	3.1229468432767110e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	4.5757344742022410e-04	9.5696913009256346e-01	3.1759761742922632e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	4.5757344742022410e-04	9.4954290605069858e-01	3.2294887395961541e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	4.5757344742022410e-04	9.4211668200883314e-01	3.2834609125815206e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	4.5757344742022410e-04	9.3469045796696815e-01	3.3378703982463243e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	4.5757344742022410e-04	9.2726423392510315e-01	3.3926961567893998e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	4.5757344742022410e-04	9.1983800988323783e-01	3.4479183306546218e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	4.5757344742022410e-04	9.1241178584137284e-01	3.5035181750921157e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	4.5757344742022410e-04	9.0498556179950773e-01	3.5594779922487990e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	4.5757344742022410e-04	8.9755933775764274e-01	3.6157810687557351e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	4.5757344742022410e-04	8.9013311371577741e-01	3.6724116167454984e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	4.5757344742022410e-04	8.8270688967391242e-01	3.7293547182063913e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	4.5757344742022410e-04	8.7528066563204743e-01	3.7865962725613300e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	4.5757344742022410e-04	8.6785444159018221e-01	3.8441229473455368e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	4.5757344742022410e-04	8.6042821754831722e-01	3.9019221318483249e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	4.5757344742022410e-04	8.5300199350645212e-01	3.9599818935789505e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	4.5757344742022410e-04	8.4557576946458690e-01	4.0182909374141312e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	4.5757344742022410e-04	8.3814954542272191e-01	4.0768385672849566e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	4.5757344742022410e-04	8.3072332138085669e-01	4.1356146502624780e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	4.5757344742022410e-04	8.2329709733899137e-01	4.1946095829046270e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	4.5757344742022410e-04	8.1587087329712626e-01	4.2538142597310336e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	4.5757344742022410e-04	8.0844464925526116e-01	4.3132200436973933e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	4.5757344742022410e-04	8.0101842521339628e-01	4.3728187385462092e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	4.5757344742022410e-04	7.9359220117153095e-01	4.4326025629166071e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	4.5757344742022410e-04	7.8616597712966585e-01	4.4925641261015947e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	4.5757344742022410e-04	7.7873975308780086e-01	4.5526964053471863e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	4.5757344742022410e-04	7.7131352904593575e-01	4.6129927245935964e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	4.5757344742022410e-04	7.6388730500407054e-01	4.6734467345645236e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	4.5757344742022410e-04	7.5646108096220532e-01	4.7340523941160872e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	4.5757344742022410e-04	7.4903485692034033e-01	4.7948039527624886e-01	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4631559933070614e-04	1.5927747498493963e+00	3.8216185489783316e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	3.4631559933070614e-04	1.5853485258075315e+00	3.8136605902163934e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	3.4631559933070614e-04	1.5779223017656663e+00	3.8068347805769198e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	3.4631559933070614e-04	1.5704960777238011e+00	3.8011472191453854e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	3.4631559933070614e-04	1.5630698536819361e+00	3.7966030214376301e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	3.4631559933070614e-04	1.5556436296400709e+00	3.7932062966477420e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	3.4631559933070614e-04	1.5482174055982056e+00	3.7909601292064388e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	3.4631559933070614e-04	1.5407911815563406e+00	3.7898665648415381e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	3.4631559933070614e-04	1.5333649575144754e+00	3.7899266012867316e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	3.4631559933070614e-04	1.5259387334726104e+00	3.7911401837367953e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	3.4631559933070614e-04	1.5185125094307452e+00	3.7935062050974722e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	3.4631559933070614e-04	1.5110862853888802e+00	3.7970225110273276e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	3.4631559933070614e-04	1.5036600613470148e+00	3.8016859097181604e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	3.4631559933070614e-04	1.4962338373051500e+00	3.8074921863106981e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	3.4631559933070614e-04	1.4888076132632848e+00	3.8144361217944789e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	3.4631559933070614e-04	1.4813813892214203e+00	3.8225115161958756e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	3.4631559933070614e-04	1.4739551651795546e+00	3.8317112158167360e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	3.4631559933070614e-04	1.4665289411376896e+00	3.8420271442491821e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	3.4631559933070614e-04	1.4591027170958246e+00	3.8534503368598572e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	3.4631559933070614e-04	1.4516764930539594e+00	3.8659709784101204e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	3.4631559933070614e-04	1.4442502690120940e+00	3.8795784434573938e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	3.4631559933070614e-04	1.4368240449702292e+00	3.8942613391675956e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	3.4631559933070614e-04	1.4293978209283642e+00	3.9100075501586412e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	3.4631559933070614e-04	1.4219715968864990e+00	3.9268042849912749e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	3.4631559933070614e-04	1.4145453728446340e+00	3.9446381239247014e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	3.4631559933070614e-04	1.4071191488027686e+00	3.9634950675610325e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	3.4631559933070614e-04	1.3996929247609036e+00	3.9833605860136656e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	3.4631559933070614e-04	1.3922667007190384e+00	4.0042196682499520e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	3.4631559933070614e-04	1.3848404766771734e+00	4.0260568712772093e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	3.4631559933070614e-04	1.3774142526353081e+00	4.0488563688630907e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	3.4631559933070614e-04	1.3699880285934429e+00	4.0726019995052398e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	3.4631559933070614e-04	1.3625618045515779e+00	4.0972773133912987e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	3.4631559933070614e-04	1.3551355805097127e+00	4.1228656181173384e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	3.4631559933070614e-04	1.3477093564678477e+00	4.1493500229606062e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	3.4631559933070614e-04	1.3402831324259825e+00	4.1767134815304685e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	3.4631559933070614e-04	1.3328569083841173e+00	4.2049388326490145e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	3.4631559933070614e-04	1.3254306843422523e+00	4.2340088393397374e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	3.4631559933070614e-04	1.3180044603003871e+00	4.2639062258286681e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	3.4631559933070614e-04	1.3105782362585223e+00	4.2946137124868444e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	3.4631559933070614e-04	1.3031520122166571e+00	4.3261140486660382e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	3.4631559933070614e-04	1.2957257881747919e+00	4.3583900434010447e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	3.4631559933070614e-04	1.2882995641329265e+00	4.3914245939712060e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	3.4631559933070614e-04	1.2808733400910617e+00	4.4252007123314802e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	3.4631559933070614e-04	1.2734471160491962e+00	4.4597015494390452e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	3.4631559933070614e-04	1.2660208920073315e+00	4.4949104175150212e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	3.4631559933070614e-04	1.2585946679654663e+00	4.5308108102929201e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	3.4631559933070614e-04	1.2511684439236013e+00	4.5673864213153059e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	3.4631559933070614e-04	1.2437422198817361e+00	4.6046211603485598e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	3.4631559933070614e-04	1.2363159958398708e+00	4.6424991679923988e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	3.4631559933070614e-04	1.2288897717980058e+00	4.6810048285658290e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	3.4631559933070614e-04	1.2214635477561409e+00	4.7201227813552854e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	3.4631559933070614e-04	1.2140373237142754e+00	4.7598379303131538e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	3.4631559933070614e-04	1.2066110996724104e+00	4.8001354522963757e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	3.4631559933070614e-04	1.1991848756305454e+00	4.8410008039354180e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	3.4631559933070614e-04	1.1917586515886802e+00	4.8824197272234038e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	3.4631559933070614e-04	1.1843324275468152e+00	4.9243782539142161e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	3.4631559933070614e-04	1.1769062035049502e+00	4.9668627088165340e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	3.4631559933070614e-04	1.1694799794630848e+00	5.0098597120685395e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	3.4631559933070614e-04	1.1620537554212200e+00	5.0533561804753802e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	3.4631559933070614e-04	1.1546275313793550e+00	5.0973393279882817e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	3.4631559933070614e-04	1.1472013073374896e+00	5.1417966654010605e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	3.4631559933070614e-04	1.1397750832956244e+00	5.1867159993360890e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	3.4631559933070614e-04	1.1323488592537592e+00	5.2320854305883169e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	3.4631559933070614e-04	1.1249226352118944e+00	5.2778933518920390e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	3.4631559933070614e-04	1.1174964111700290e+00	5.3241284451714677e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	3.4631559933070614e-04	1.1100701871281640e+00	5.3707796783323569e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	3.4631559933070614e-04	1.1026439630862990e+00	5.4178363016482645e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	3.4631559933070614e-04	1.0952177390444340e+00	5.4652878437913699e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	3.4631559933070614e-04	1.0877915150025685e+00	5.5131241075542481e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	3.4631559933070614e-04	1.0803652909607038e+00	5.5613351653055398e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	3.4631559933070614e-04	1.0729390669188383e+00	5.6099113542192691e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	3.4631559933070614e-04	1.0655128428769733e+00	5.6588432713142534e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	3.4631559933070614e-04	1.0580866188351084e+00	5.7081217683372032e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	3.4631559933070614e-04	1.0506603947932431e+00	5.7577379465201062e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	3.4631559933070614e-04	1.0432341707513779e+00	5.8076831512399296e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	3.4631559933070614e-04	1.0358079467095127e+00	5.8579489666060469e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	3.4631559933070614e-04	1.0283817226676477e+00	5.9085272099984132e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	3.4631559933070614e-04	1.0209554986257825e+00	5.9594099265773370e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	3.4631559933070614e-04	1.0135292745839175e+00	6.0105893837835433e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	3.4631559933070614e-04	1.0061030505420525e+00	6.0620580658453316e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	3.4631559933070614e-04	9.9867682650018741e-01	6.1138086683077997e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	3.4631559933070614e-04	9.9125060245832231e-01	6.1658340925974309e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	3.4631559933070614e-04	9.8382437841645709e-01	6.2181274406338793e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	3.4631559933070614e-04	9.7639815437459210e-01	6.2706820094992399e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	3.4631559933070614e-04	9.6897193033272688e-01	6.3234912861738723e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	3.4631559933070614e-04	9.6154570629086167e-01	6.3765489423466681e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	3.4631559933070614e-04	9.5411948224899679e-01	6.4298488293064904e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	3.4631559933070614e-04	9.4669325820713168e-01	6.4833849729205317e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	3.4631559933070614e-04	9.3926703416526647e-01	6.5371515687044879e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	3.4631559933070614e-04	9.3184081012340136e-01	6.5911429769885455e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	3.4631559933070614e-04	9.2441458608153626e-01	6.6453537181824562e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	3.4631559933070614e-04	9.1698836203967105e-01	6.6997784681423178e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	3.4631559933070614e-04	9.0956213799780605e-01	6.7544120536410557e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	3.4631559933070614e-04	9.0213591395594084e-01	6.8092494479440080e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	3.4631559933070614e-04	8.9470968991407573e-01	6.8642857664906454e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	3.4631559933070614e-04	8.8728346587221063e-01	6.9195162626828521e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	3.4631559933070614e-04	8.7985724183034530e-01	6.9749363237799511e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	3.4631559933070614e-04	8.7243101778848031e-01	7.0305414669002220e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	3.4631559933070614e-04	8.6500479374661543e-01	7.0863273351284151e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	3.4631559933070614e-04	8.5757856970475022e-01	7.1422896937283986e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	3.4631559933070614e-04	8.5015234566288500e-01	7.1984244264599806e-01	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
1.6769691746929423e+00	1.5580824808244544e+00	1.8981219759015815e+00	1.7308824557469848e+00	1.3956032186621414e+00	1.3544040966730024e+00	1.9528645541546665e+00	1.7595922762114846e+00	1.7633734933110248e+00	1.8402956349225021e+00	1.8355952729075280e+00	1.6075355525938662e+00	2.0637824151335349e+00	1.7322154624221697e+00	1.7562279088427550e+00	

#ae#Y_extr
1.7283697315333759e+00	6.9367942908848779e-01	

#CH2_RED(smart_print)
0.74(51)	



==> QCDQED/Data/fit_Lla/MeV/fit/dM_np_feyn_QCD.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 4
Simultaneous fit of dM_np_feyn_QCD

[The fit converged for all jkf indices]
----------

#jkf#A0
2.9170185760668867e+00	2.9013894194637291e+00	3.1490979601152351e+00	3.0165999894008086e+00	2.9445582841073499e+00	2.7099370467735171e+00	3.2725372930378764e+00	3.1437538569585537e+00	3.1155694089889328e+00	3.0601261814717811e+00	3.1670775277639813e+00	2.8648973769964070e+00	3.3608429525102301e+00	3.0924268030243054e+00	3.1140631502533656e+00	

#ae#A0
3.0553263884621975e+00	6.0351936290908714e-01	

#jkf#c_l
1.0121651511981908e+00	2.5380124837360376e+00	3.2069979146257501e+00	2.1262934201819492e+00	7.4207309702034285e-01	3.4046919175360344e+00	4.7655994602886159e-01	2.1332648935868450e+00	3.1852530026590613e+00	3.1005244534340362e+00	2.7966686510796595e+00	2.9746006286392732e+00	1.3990143200252003e+00	3.1484087922459836e-01	1.2007976147165995e+00	

#ae#c_l
2.0407838915794962e+00	3.9417803744357256e+00	

#jkf#c_a2
-4.5140664485100528e+00	-6.3585556003446682e+00	-1.0683265125760327e+01	-6.8788820041308067e+00	-4.4995852182552571e+00	-5.5902016667124039e+00	-9.3188356837573281e+00	-9.7188625746942741e+00	-1.0479139908533883e+01	-9.4247430978227271e+00	-9.8740681510789763e+00	-5.9303770303375716e+00	-1.0181803126379540e+01	-6.2850118638013441e+00	-7.4194084895514623e+00	

#ae#c_a2
-7.8104537326447092e+00	8.0555983219230729e+00	

#jkf#c_L3
1.1596113626382722e+01	1.2136036411281477e+01	7.4241823865504593e+00	7.8782415081667825e+00	1.4283749067860054e+01	1.7241150845896026e+01	9.0931174791159251e+00	1.0947665794315885e+01	9.9867555104518360e+00	9.6735513129961834e+00	1.0146085252499940e+01	1.0311440499740186e+01	7.7022857910754388e+00	1.1957355543319121e+01	9.6815050619218983e+00	

#ae#c_L3
1.0670615739438261e+01	9.3388436540539335e+00	

#jkf#CH2_RED
1.1522289354713515e+00	9.9428646039259905e-01	1.0485483371417945e+00	1.1978777312993893e+00	1.2510072256795115e+00	1.4936805167363210e+00	1.1728057245601697e+00	1.2275382063447573e+00	8.8067969074672103e-01	1.1543656268704459e+00	1.1422592897535311e+00	1.0898393848220898e+00	8.6726578735248105e-01	1.1322427057262650e+00	1.0467201840012528e+00	

#ae#CH2_RED
1.1234230537932455e+00	5.5349960140725296e-01	

#jkf#data_x_1
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.4096823539709911e-02	5.4053532380173075e-02	5.4134305271794095e-02	5.3847982647270379e-02	5.3714375646395147e-02	5.4036674545058561e-02	5.3948426600816030e-02	5.3542608490842025e-02	5.3799681407218455e-02	5.3950511680314638e-02	5.3810795668788235e-02	5.4199928916435443e-02	5.4151500474367877e-02	5.3544422263461844e-02	5.3783132027534021e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_2
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4230646655398516e-02	1.4337328559621016e-02	1.4202793571311705e-02	1.4202157674695046e-02	1.4166281241027177e-02	1.4279644765484781e-02	1.3974407869206153e-02	1.4303533414362843e-02	1.4061291695178692e-02	1.4101824364120670e-02	1.4166004206961760e-02	1.4271500192710361e-02	1.4090488148997108e-02	1.4214797723587139e-02	1.4199707095560659e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_3
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
2.1217536798857212e-02	2.1338934048832772e-02	2.1511067742200875e-02	2.1548301305109943e-02	2.1190858055582646e-02	2.1454194614923462e-02	2.1237157563077279e-02	2.1190981869138713e-02	2.1384047684624662e-02	2.1425545371753698e-02	2.1321031221249630e-02	2.1109130385907605e-02	2.1283813732775471e-02	2.1378178925587944e-02	2.1439727102088552e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_4
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.0608189531361711e-02	2.0860814771380781e-02	2.0687545419015629e-02	2.0825983989653359e-02	2.0431341365379663e-02	2.0414617418970351e-02	2.0672754388777432e-02	2.0784025379367462e-02	2.0651001496230927e-02	2.0792357661023934e-02	2.0848006816533721e-02	2.0817662777471393e-02	2.0605586932019880e-02	2.0882464964142922e-02	2.0602647747338623e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_5
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9994193594876461e-02	2.0173155256174736e-02	2.0120772578515040e-02	2.0110527920087860e-02	2.0076244897484184e-02	2.0036516306608711e-02	2.0076449951700479e-02	2.0162452423018937e-02	2.0004030068781275e-02	2.0077696517227867e-02	1.9908467437411235e-02	1.9758385764135786e-02	2.0076231495913897e-02	1.9946673590493361e-02	2.0146726246600150e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_6
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9544870462271768e-02	1.9512654185048946e-02	1.9615654246065786e-02	1.9709310058084899e-02	1.9640271132150146e-02	1.9614299933741874e-02	1.9644788768264542e-02	1.9590339330152216e-02	1.9574771320334867e-02	1.9544339526883951e-02	1.9633774226211580e-02	1.9714275686347319e-02	1.9585828882176280e-02	1.9618946369193140e-02	1.9613845355754798e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_7
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9470024743499324e-02	1.9303456512829536e-02	1.9293530065814499e-02	1.9539684890219528e-02	1.9410779744846490e-02	1.9377875444638266e-02	1.9413421320932905e-02	1.9359764953850968e-02	1.9364499231773726e-02	1.9474101372616154e-02	1.9077781994730827e-02	1.9266031045239079e-02	1.9557924184421299e-02	1.9366514391878371e-02	1.9353412654671803e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_8
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5705371832024336e-02	2.5757172719468771e-02	2.5644843156074022e-02	2.5671187674919958e-02	2.5654914543754487e-02	2.5780655100753745e-02	2.5542575312811858e-02	2.5668936220469368e-02	2.5866287962164558e-02	2.5742055564126044e-02	2.5699071693031685e-02	2.5766980044309135e-02	2.5693942267984014e-02	2.5671332711864843e-02	2.5587938999895705e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_9
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.2852535134753363e-02	3.2543120914188720e-02	3.2729259618814371e-02	3.3168337378422709e-02	3.2768585401916753e-02	3.2912141820177147e-02	3.2392130573283669e-02	3.2715975189385002e-02	3.2976684161163450e-02	3.2819880346309935e-02	3.2976998401275520e-02	3.2509874790042553e-02	3.2667116962498827e-02	3.2861005299549106e-02	3.3008687770749563e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_10
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.3607358838372273e-02	4.3892880764624824e-02	4.3852221538210785e-02	4.3889087044906204e-02	4.3373356794470498e-02	4.3741663013584779e-02	4.3876889113383825e-02	4.3649115921618728e-02	4.3767399085678046e-02	4.3787982153495865e-02	4.3828749572866511e-02	4.3859517412444302e-02	4.3586261349119033e-02	4.3789158067236995e-02	4.3645940985547124e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_11
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2896636478347778e-02	1.2857521445163486e-02	1.2734549233625155e-02	1.2792126373592394e-02	1.2710171389466739e-02	1.2679814927858142e-02	1.2689401562043189e-02	1.2803245497434727e-02	1.2761073498920351e-02	1.2803656484771098e-02	1.2764189052476782e-02	1.2833899180847218e-02	1.2636402843404997e-02	1.2645344486302515e-02	1.2755317399816946e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_12
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9033489182942277e-02	1.9033057792408915e-02	1.8960354087090021e-02	1.9142482519123195e-02	1.9073623318048568e-02	1.9079464652406085e-02	1.9191111495671508e-02	1.8979402484017908e-02	1.8842665213377133e-02	1.9082274116694616e-02	1.9119105967089420e-02	1.9059425309656139e-02	1.9051296744189997e-02	1.9115120444460856e-02	1.9208719527071514e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_13
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1968758553285945e-02	3.1968863369501131e-02	3.1869460920949721e-02	3.1759149579557736e-02	3.1787598260093135e-02	3.1879985050679162e-02	3.1730025397486719e-02	3.1843817765474305e-02	3.1718286796936078e-02	3.2115029146334483e-02	3.1851617253171656e-02	3.2026753443815191e-02	3.1851690996649765e-02	3.1735135900982765e-02	3.2008838677966910e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_14
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.5234977244409683e-02	4.4951831508560247e-02	4.5040314149733744e-02	4.5114333935207050e-02	4.4874662295209714e-02	4.5005678808674378e-02	4.5272717042266993e-02	4.5289579963911163e-02	4.5258726401514848e-02	4.5192490331558970e-02	4.4861102685859050e-02	4.5041108510652149e-02	4.4929637527266954e-02	4.5091947786221276e-02	4.5067322979037400e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_15
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.1904305752710121e-02	5.2407937952566958e-02	5.2022639617759117e-02	5.2235567877340704e-02	5.2291846401939721e-02	5.1642724664339307e-02	5.1791155674145474e-02	5.2150706871205078e-02	5.1812033535920149e-02	5.1859738524764942e-02	5.1403915804319966e-02	5.2361924938430449e-02	5.2442593540148782e-02	5.1940245129641141e-02	5.1930659478532398e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_16
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9421871171898271e-03	7.9771692836506994e-03	8.0703948743528937e-03	7.9669971983197911e-03	8.0196232631755716e-03	7.9682464741488816e-03	7.9707267866642832e-03	8.0757065795249924e-03	8.1333483744479435e-03	8.0293060992997559e-03	8.0244448661779579e-03	7.9536643886034125e-03	7.9196110183667977e-03	7.9315191900569196e-03	8.0564188751690614e-03	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_17
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2078762885482909e-02	1.1914016590749192e-02	1.2052048325768082e-02	1.1927905034484682e-02	1.2059209622801780e-02	1.2028245856043021e-02	1.2081636573637311e-02	1.2034628228932965e-02	1.1918661561851618e-02	1.1930642684780571e-02	1.1954097715548596e-02	1.1947842777263573e-02	1.1990971268073743e-02	1.1981383284918649e-02	1.1959548939059716e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_18
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1437406408974579e-02	2.1224427618166626e-02	2.1019449074922571e-02	2.1277925110582269e-02	2.1345558130570392e-02	2.1217058070132702e-02	2.1161005580534305e-02	2.1275473109870408e-02	2.1234754180685503e-02	2.1177445136879622e-02	2.1267521133523100e-02	2.1205867798365856e-02	2.1131027487373843e-02	2.1172161556450179e-02	2.1211863105224743e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_y
4.1038052160896017e+00	4.2236728380477038e+00	3.8631591269671031e+00	3.7828038268917208e+00	4.4797622552095975e+00	4.3985825314765092e+00	3.6099748153234001e+00	3.9847572563173084e+00	4.0999187782043363e+00	4.0901899434457070e+00	4.0967098240639164e+00	3.9831927274178107e+00	3.8159839804110414e+00	3.9256958798938149e+00	3.8115243025292367e+00	
2.5239229423578027e+00	2.1972094292416910e+00	2.0468709880083340e+00	2.1211270318048023e+00	2.7127079202736559e+00	1.9710038702067374e+00	2.4434265459297095e+00	2.0816725362908208e+00	2.4450453924007318e+00	2.2513373999558017e+00	2.3563967729962365e+00	2.2109638530630895e+00	2.3764214496027649e+00	2.4095218441824811e+00	2.3685578836347272e+00	
4.1942508982432285e+00	3.2604735155265931e+00	3.9244071172521071e+00	3.5992653449354362e+00	4.7813093557247539e+00	4.7148409491109948e+00	3.2171554492172048e+00	3.5341319040076464e+00	3.5738980749795890e+00	3.6405434694419307e+00	4.1257950070150917e+00	3.6857912867104776e+00	3.3823505411353159e+00	3.6304504498679502e+00	3.8819370766379091e+00	
2.9070838490106468e+00	3.5679232030607126e+00	2.7478808057455013e+00	3.1883199174465453e+00	2.9337962829045368e+00	3.2781187611400262e+00	3.2256539613633408e+00	3.4533701314086187e+00	3.0716428882507767e+00	3.1824187457163684e+00	2.9894158628699374e+00	3.3477820560815070e+00	3.2905802112440674e+00	3.2952566662361309e+00	2.7581320077705502e+00	
2.1471272753323261e+00	2.2956991383381045e+00	2.1549664023520538e+00	2.0997228547454374e+00	2.3190764992411648e+00	2.1612013132794039e+00	2.0127534969822425e+00	2.0653022596581536e+00	2.2325193802897378e+00	2.1352138215382905e+00	2.2495447024931572e+00	2.1519708816918262e+00	2.2334846917656681e+00	2.1621032650537551e+00	2.1620428398091174e+00	
3.3363416549894360e+00	3.2853545901951220e+00	3.1780653225205779e+00	3.3150616654207030e+00	3.4633962724113880e+00	3.2328938354177033e+00	3.2423304485175422e+00	3.1854914607423734e+00	3.2312521433808099e+00	3.2601114775685569e+00	3.4191878517754954e+00	3.3289038344656539e+00	3.2671829270254520e+00	3.3877786458267245e+00	3.1709186366816131e+00	
2.8359016041521365e+00	2.7813775195008481e+00	2.7690940580661838e+00	2.8219301199591831e+00	2.9227249943053732e+00	2.9793462454181432e+00	2.6443532348233534e+00	2.8920801667374119e+00	2.6909588745830226e+00	2.7773576725429452e+00	2.7588492829036135e+00	2.8003674034657582e+00	2.7618535330981455e+00	2.7744946365147873e+00	2.8118079558055586e+00	
3.1813136878474624e+00	3.1694294171849648e+00	3.0462403364008250e+00	3.1174550140717177e+00	3.0908799751576477e+00	3.2232016559403802e+00	3.0525959951651331e+00	3.0383178734740897e+00	3.0466942563610115e+00	3.0557578846106019e+00	3.0741547306112409e+00	3.2147315345874237e+00	3.0662351362523710e+00	3.1137198467452833e+00	3.1526687534794111e+00	
4.4125840315706588e+00	4.6976090342623289e+00	4.4768105706304384e+00	4.3765211359456453e+00	4.7902901286244060e+00	5.2535084507569492e+00	4.1784456965203640e+00	4.4730779666248006e+00	4.5564001507175398e+00	4.4078639793096679e+00	4.7195990245446229e+00	4.5409231442910141e+00	4.2795281918701287e+00	4.4639638368829093e+00	4.3925320055538712e+00	
3.4654243279811086e+00	3.5276743141640932e+00	3.3133082021058944e+00	3.2941859714533295e+00	3.5511475893379365e+00	3.8329205736654153e+00	3.1690240363935658e+00	3.4387992369787987e+00	3.4476867576454668e+00	3.4435450566050387e+00	3.6162523276559573e+00	3.5079225020149383e+00	3.2081737100875083e+00	3.4342122485893340e+00	3.5105891899600081e+00	
2.3763336124203138e+00	2.7883913137519252e+00	3.0325121971483795e+00	2.9219608298148483e+00	2.4049554906191046e+00	2.3938215281515465e+00	2.1799254910716930e+00	2.9778973464031022e+00	2.5525196054946102e+00	2.2466006483186298e+00	1.9075212074727117e+00	2.7743543857296054e+00	2.1900822868525243e+00	3.5608220773681114e+00	3.0518150085873805e+00	
3.2948086221760131e+00	3.3110507384289978e+00	2.9960686168076176e+00	3.3663474198446437e+00	3.2300572629531001e+00	3.4287056337135624e+00	3.5844586972227712e+00	3.4936507542176001e+00	3.2694535464608112e+00	3.1920870591870321e+00	2.9347641521325585e+00	3.2136448677084570e+00	3.2961256339489529e+00	3.3449835266211707e+00	3.1219676952849480e+00	
3.4100965438213189e+00	3.4048503121230476e+00	3.5568214196534393e+00	3.5080714426883608e+00	3.6403871335714317e+00	3.5109841193697111e+00	3.4687390309918036e+00	3.7141836303772688e+00	3.4747158480233660e+00	3.5770484843476140e+00	3.5961286584932362e+00	3.3663313825089229e+00	3.4575916315043922e+00	3.5292371214051736e+00	3.5256708475067873e+00	
2.8640266492351962e+00	3.0152429382219528e+00	2.9525003716245162e+00	2.8898012727949340e+00	2.8970016441844457e+00	3.0381133840500651e+00	2.8330155099738747e+00	3.0108890481913275e+00	3.0604352162729480e+00	2.9599683101904444e+00	3.0369786390786087e+00	3.0144103237941651e+00	2.9650324896369127e+00	2.8778196308879105e+00	2.8568427200922328e+00	
4.2730692514808277e+00	4.3208611633344649e+00	4.1299188875063271e+00	3.9580594319718467e+00	4.6137084463139937e+00	4.8379874760368162e+00	3.8139237106291635e+00	4.2095173625396143e+00	4.2262791590937141e+00	4.3162473147961533e+00	4.4439410277829472e+00	4.3317782477462705e+00	4.0683457810430550e+00	4.1548675596116791e+00	3.9670207601221485e+00	
3.1767977718851332e+00	2.7867792752239984e+00	2.8507452438446825e+00	2.7620482265866912e+00	2.9248624775448886e+00	3.0005903842787962e+00	3.2050044126738895e+00	3.4256976680877051e+00	2.8502258479427902e+00	2.8608893965731403e+00	3.1089880897693964e+00	2.9973541177083347e+00	3.1875192212914309e+00	3.1540864733505547e+00	3.2396765982627818e+00	
2.8664498342958589e+00	2.6595609597916181e+00	2.6950378586354207e+00	2.6655347248383894e+00	3.1376289389052365e+00	2.1953198323257483e+00	2.6547259283798978e+00	2.7646456696104065e+00	2.7186135356259973e+00	2.3719236687076068e+00	3.2838026131592026e+00	2.7778168671714352e+00	2.8835243205308099e+00	3.0531431056707530e+00	2.5886561882967563e+00	
3.2097663279772419e+00	3.4046162112570229e+00	3.4145944990670651e+00	3.2935171879580247e+00	3.3248093049597385e+00	3.4067253381197231e+00	3.2663715424453024e+00	3.2358603157940737e+00	3.4698612073388344e+00	3.4480039456042966e+00	3.4599295322326333e+00	3.2977970918394748e+00	3.4321912021007743e+00	3.2342722814632276e+00	3.3101798033506618e+00	

#plot#xiexiyeyytheyth
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	4.0179822201525877e+00	8.4548511946660365e-01	3.5023464807505116e+00	5.1532362658078035e-01	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	2.3010790573299595e+00	7.2335298484621746e-01	2.8852853867197146e+00	2.3976786014407275e-01	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	3.8097733626537482e+00	1.7055784110924501e+00	3.7686134677131204e+00	7.6047543237532600e-01	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	3.1491583566832841e+00	8.7710267723680513e-01	3.2969442964179208e+00	4.3986344242053793e-01	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	2.1721819215046954e+00	2.9829145590893019e-01	2.9214021438369544e+00	2.0688153220407390e-01	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	3.2869513844626104e+00	3.1825104057791792e-01	2.7864806923491772e+00	1.4863116291693640e-01	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	2.8014998201250974e+00	3.0445003100128049e-01	2.7264517079188439e+00	1.3482558105151796e-01	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	3.1095597398593040e+00	2.3126232481264997e-01	2.9565239119096667e+00	1.9656107171768017e-01	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	4.5346438232070234e+00	9.2848522815334034e-01	3.3717302464798462e+00	4.3064027103243518e-01	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	3.4507244029758928e+00	5.9444097194727041e-01	3.4394967796352169e+00	4.5977173329934296e-01	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	2.6239675352802991e+00	1.5874119857067306e+00	3.1022018074592212e+00	2.1565503501703931e-01	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	3.2718782817805492e+00	6.2018586372868900e-01	3.1409731874678917e+00	1.8452448637308719e-01	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	3.5160571737590587e+00	3.3499787340017351e-01	3.2204071134153760e+00	2.0368667203593846e-01	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	2.9514718765486356e+00	2.7552232976443486e-01	3.3018976210842075e+00	3.0975148047089029e-01	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	4.2443683720006016e+00	9.3960504016661872e-01	3.8666846703228219e+00	5.8708294330739641e-01	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	3.0354176803349473e+00	7.0710667127747817e-01	3.1465606609811827e+00	2.3371162142811294e-01	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	2.7544256030630088e+00	9.9663092377553586e-01	3.1710389721150332e+00	2.1986832595513880e-01	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	3.3472330527672063e+00	3.2659807883982478e-01	3.2281074067077520e+00	2.2482153444115299e-01	

#plot#xiexiytheyth#L=inf
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	2.8599335300117215e+00	3.8390081653836200e-01	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	2.6142674231267868e+00	1.6464317953814625e-01	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	2.6585238888364899e+00	1.2785070721019243e-01	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	2.6545313456791311e+00	1.3131514479060563e-01	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	2.6503841802440267e+00	1.3105540513957542e-01	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	2.6477194949895986e+00	1.3393828073695521e-01	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	2.6461500890764951e+00	1.3435555911441072e-01	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	2.6855059483167394e+00	1.3039839397488559e-01	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	2.7293172957410552e+00	1.7033058003477722e-01	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	2.7970838288964264e+00	2.7438303922621854e-01	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	2.7212291551857795e+00	1.5841109613404922e-01	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	2.7600005351944508e+00	1.3839413556076158e-01	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	2.8394344611419342e+00	2.0145409321888974e-01	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	2.9209249688107657e+00	3.3095743120843257e-01	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	2.9636383834524422e+00	4.0509231600670870e-01	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	2.8861065150094110e+00	3.1821533071524272e-01	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	2.9105848261432592e+00	3.1253928052650637e-01	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	2.9676532607359798e+00	3.2622801225390008e-01	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0969787055160869e+00	5.9149308647206833e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	0.0000000000000000e+00	3.1003106691255908e+00	5.9097593946693094e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	0.0000000000000000e+00	3.1036426327350948e+00	5.9052584179431222e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	0.0000000000000000e+00	3.1069745963445983e+00	5.9014294686832680e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	0.0000000000000000e+00	3.1103065599541031e+00	5.8982738556587444e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	0.0000000000000000e+00	3.1136385235636066e+00	5.8957926600416422e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	0.0000000000000000e+00	3.1169704871731101e+00	5.8939867335618790e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	0.0000000000000000e+00	3.1203024507826145e+00	5.8928566970489937e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	0.0000000000000000e+00	3.1236344143921184e+00	5.8924029393665933e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	0.0000000000000000e+00	3.1269663780016224e+00	5.8926256167438695e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	0.0000000000000000e+00	3.1302983416111263e+00	5.8935246525067875e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	0.0000000000000000e+00	3.1336303052206302e+00	5.8950997372100122e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	0.0000000000000000e+00	3.1369622688301342e+00	5.8973503291691132e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	0.0000000000000000e+00	3.1402942324396390e+00	5.9002756553908287e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	0.0000000000000000e+00	3.1436261960491425e+00	5.9038747128977442e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	0.0000000000000000e+00	3.1469581596586460e+00	5.9081462704420584e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	0.0000000000000000e+00	3.1502901232681504e+00	5.9130888706015916e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	0.0000000000000000e+00	3.1536220868776543e+00	5.9187008322499102e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	0.0000000000000000e+00	3.1569540504871578e+00	5.9249802533905649e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	0.0000000000000000e+00	3.1602860140966631e+00	5.9319250143448055e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	0.0000000000000000e+00	3.1636179777061662e+00	5.9395327812800491e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	0.0000000000000000e+00	3.1669499413156701e+00	5.9478010100658329e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	0.0000000000000000e+00	3.1702819049251740e+00	5.9567269504425957e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	0.0000000000000000e+00	3.1736138685346784e+00	5.9663076504876367e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	0.0000000000000000e+00	3.1769458321441824e+00	5.9765399613618075e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	0.0000000000000000e+00	3.1802777957536863e+00	5.9874205423196292e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	0.0000000000000000e+00	3.1836097593631902e+00	5.9989458659648442e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	0.0000000000000000e+00	3.1869417229726942e+00	6.0111122237329262e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	0.0000000000000000e+00	3.1902736865821981e+00	6.0239157315815195e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	0.0000000000000000e+00	3.1936056501917025e+00	6.0373523358694592e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	0.0000000000000000e+00	3.1969376138012064e+00	6.0514178194048573e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	0.0000000000000000e+00	3.2002695774107099e+00	6.0661078076425579e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	0.0000000000000000e+00	3.2036015410202139e+00	6.0814177750112264e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	0.0000000000000000e+00	3.2069335046297178e+00	6.0973430513504945e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	0.0000000000000000e+00	3.2102654682392218e+00	6.1138788284387013e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	0.0000000000000000e+00	3.2135974318487257e+00	6.1310201665920949e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	0.0000000000000000e+00	3.2169293954582301e+00	6.1487620013166933e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	0.0000000000000000e+00	3.2202613590677331e+00	6.1670991499944572e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	0.0000000000000000e+00	3.2235933226772384e+00	6.1860263185859377e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	0.0000000000000000e+00	3.2269252862867419e+00	6.2055381083321337e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	0.0000000000000000e+00	3.2302572498962459e+00	6.2256290224391098e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	0.0000000000000000e+00	3.2335892135057502e+00	6.2462934727291675e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	0.0000000000000000e+00	3.2369211771152537e+00	6.2675257862438027e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	0.0000000000000000e+00	3.2402531407247577e+00	6.2893202117838043e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	0.0000000000000000e+00	3.2435851043342621e+00	6.3116709263730275e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	0.0000000000000000e+00	3.2469170679437660e+00	6.3345720416332874e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	0.0000000000000000e+00	3.2502490315532699e+00	6.3580176100582431e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	0.0000000000000000e+00	3.2535809951627739e+00	6.3820016311756356e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	0.0000000000000000e+00	3.2569129587722778e+00	6.4065180575875558e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	0.0000000000000000e+00	3.2602449223817813e+00	6.4315608008796410e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	0.0000000000000000e+00	3.2635768859912857e+00	6.4571237373908852e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	0.0000000000000000e+00	3.2669088496007901e+00	6.4832007138365855e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	0.0000000000000000e+00	3.2702408132102945e+00	6.5097855527778181e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	0.0000000000000000e+00	3.2735727768197984e+00	6.5368720579316464e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	0.0000000000000000e+00	3.2769047404293019e+00	6.5644540193171697e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	0.0000000000000000e+00	3.2802367040388054e+00	6.5925252182331784e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	0.0000000000000000e+00	3.2835686676483102e+00	6.6210794320639643e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	0.0000000000000000e+00	3.2869006312578142e+00	6.6501104389107579e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	0.0000000000000000e+00	3.2902325948673181e+00	6.6796120220465138e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	0.0000000000000000e+00	3.2935645584768221e+00	6.7095779741930051e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	0.0000000000000000e+00	3.2968965220863251e+00	6.7400021016193057e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	0.0000000000000000e+00	3.3002284856958291e+00	6.7708782280615998e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	0.0000000000000000e+00	3.3035604493053343e+00	6.8022001984647373e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	0.0000000000000000e+00	3.3068924129148378e+00	6.8339618825464565e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	0.0000000000000000e+00	3.3102243765243418e+00	6.8661571781857245e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	0.0000000000000000e+00	3.3135563401338453e+00	6.8987800146369249e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	0.0000000000000000e+00	3.3168883037433492e+00	6.9318243555723158e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	0.0000000000000000e+00	3.3202202673528540e+00	6.9652842019551786e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	0.0000000000000000e+00	3.3235522309623575e+00	6.9991535947467498e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	0.0000000000000000e+00	3.3268841945718615e+00	7.0334266174500981e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	0.0000000000000000e+00	3.3302161581813654e+00	7.0680973984944317e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	0.0000000000000000e+00	3.3335481217908685e+00	7.1031601134636690e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	0.0000000000000000e+00	3.3368800854003737e+00	7.1386089871730507e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	0.0000000000000000e+00	3.3402120490098772e+00	7.1744382955980324e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	0.0000000000000000e+00	3.3435440126193812e+00	7.2106423676596609e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	0.0000000000000000e+00	3.3468759762288856e+00	7.2472155868707622e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	0.0000000000000000e+00	3.3502079398383895e+00	7.2841523928474872e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	0.0000000000000000e+00	3.3535399034478939e+00	7.3214472826906341e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	0.0000000000000000e+00	3.3568718670573978e+00	7.3590948122414945e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	0.0000000000000000e+00	3.3602038306669013e+00	7.3970895972166129e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	0.0000000000000000e+00	3.3635357942764053e+00	7.4354263142263832e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	0.0000000000000000e+00	3.3668677578859092e+00	7.4740997016817423e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	0.0000000000000000e+00	3.3701997214954140e+00	7.5131045605939195e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	0.0000000000000000e+00	3.3735316851049171e+00	7.5524357552715671e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	0.0000000000000000e+00	3.3768636487144215e+00	7.5920882139198553e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	0.0000000000000000e+00	3.3801956123239254e+00	7.6320569291460583e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	0.0000000000000000e+00	3.3835275759334293e+00	7.6723369583759238e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	0.0000000000000000e+00	3.3868595395429342e+00	7.7129234241852185e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	0.0000000000000000e+00	3.3901915031524363e+00	7.7538115145506392e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	0.0000000000000000e+00	3.3935234667619412e+00	7.7949964830242380e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	0.0000000000000000e+00	3.3968554303714451e+00	7.8364736488353948e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	0.0000000000000000e+00	3.4001873939809490e+00	7.8782383969242797e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	0.0000000000000000e+00	3.4035193575904534e+00	7.9202861779105971e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	0.0000000000000000e+00	3.4068513211999569e+00	7.9626125080014076e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	0.0000000000000000e+00	3.4101832848094609e+00	8.0052129688415163e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	0.0000000000000000e+00	3.4135152484189648e+00	8.0480832073100206e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	0.0000000000000000e+00	3.4168472120284696e+00	8.0912189352662878e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	0.0000000000000000e+00	3.4201791756379731e+00	8.1346159292487275e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	0.0000000000000000e+00	3.4235111392474771e+00	8.1782700301293354e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	0.0000000000000000e+00	3.4268431028569810e+00	8.2221771427271861e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	0.0000000000000000e+00	3.4301750664664845e+00	8.2663332353836450e-01	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1257725916998122e-04	2.5263658394293653e+00	3.0110778973686125e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	5.1257725916998122e-04	2.5296978030388688e+00	2.9541069899578137e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	5.1257725916998122e-04	2.5330297666483728e+00	2.8973915896134167e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	5.1257725916998122e-04	2.5363617302578767e+00	2.8409469988644054e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	5.1257725916998122e-04	2.5396936938673806e+00	2.7847896847876930e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	5.1257725916998122e-04	2.5430256574768846e+00	2.7289373825707952e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	5.1257725916998122e-04	2.5463576210863890e+00	2.6734092090127048e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	5.1257725916998122e-04	2.5496895846958929e+00	2.6182257868687819e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	5.1257725916998122e-04	2.5530215483053960e+00	2.5634093809933128e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	5.1257725916998122e-04	2.5563535119149003e+00	2.5089840472696379e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	5.1257725916998122e-04	2.5596854755244047e+00	2.4549757953372395e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	5.1257725916998122e-04	2.5630174391339082e+00	2.4014127661189466e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	5.1257725916998122e-04	2.5663494027434126e+00	2.3483254251094635e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	5.1257725916998122e-04	2.5696813663529166e+00	2.2957467722946226e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	5.1257725916998122e-04	2.5730133299624200e+00	2.2437125694116783e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	5.1257725916998122e-04	2.5763452935719244e+00	2.1922615850121235e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	5.1257725916998122e-04	2.5796772571814284e+00	2.1414358574220668e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	5.1257725916998122e-04	2.5830092207909323e+00	2.0912809751765135e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	5.1257725916998122e-04	2.5863411844004363e+00	2.0418463737917775e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	5.1257725916998122e-04	2.5896731480099402e+00	1.9931856467843553e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	5.1257725916998122e-04	2.5930051116194441e+00	1.9453568675893029e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	5.1257725916998122e-04	2.5963370752289485e+00	1.8984229174121689e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	5.1257725916998122e-04	2.5996690388384520e+00	1.8524518120004427e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	5.1257725916998122e-04	2.6030010024479560e+00	1.8075170177790537e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	5.1257725916998122e-04	2.6063329660574603e+00	1.7636977447077465e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	5.1257725916998122e-04	2.6096649296669643e+00	1.7210791995613220e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	5.1257725916998122e-04	2.6129968932764682e+00	1.6797527791277081e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	5.1257725916998122e-04	2.6163288568859722e+00	1.6398161781617526e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	5.1257725916998122e-04	2.6196608204954761e+00	1.6013733820330400e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	5.1257725916998122e-04	2.6229927841049805e+00	1.5645345092250237e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	5.1257725916998122e-04	2.6263247477144840e+00	1.5294154647371710e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	5.1257725916998122e-04	2.6296567113239884e+00	1.4961373627937946e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	5.1257725916998122e-04	2.6329886749334919e+00	1.4648256770916807e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	5.1257725916998122e-04	2.6363206385429958e+00	1.4356090803334251e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	5.1257725916998122e-04	2.6396526021525002e+00	1.4086179432882395e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	5.1257725916998122e-04	2.6429845657620041e+00	1.3839824782563434e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	5.1257725916998122e-04	2.6463165293715081e+00	1.3618305333031364e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	5.1257725916998122e-04	2.6496484929810125e+00	1.3422850718465126e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	5.1257725916998122e-04	2.6529804565905160e+00	1.3254614057438338e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	5.1257725916998122e-04	2.6563124202000199e+00	1.3114642860101114e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	5.1257725916998122e-04	2.6596443838095247e+00	1.3003849892215563e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	5.1257725916998122e-04	2.6629763474190287e+00	1.2922985638987036e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	5.1257725916998122e-04	2.6663083110285322e+00	1.2872614138805244e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	5.1257725916998122e-04	2.6696402746380361e+00	1.2853093901570437e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	5.1257725916998122e-04	2.6729722382475405e+00	1.2864565365900349e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	5.1257725916998122e-04	2.6763042018570440e+00	1.2906945897437225e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	5.1257725916998122e-04	2.6796361654665479e+00	1.2979932737889552e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	5.1257725916998122e-04	2.6829681290760514e+00	1.3083013662601520e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	5.1257725916998122e-04	2.6863000926855558e+00	1.3215484487767101e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	5.1257725916998122e-04	2.6896320562950597e+00	1.3376472073455070e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	5.1257725916998122e-04	2.6929640199045637e+00	1.3564961155578342e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	5.1257725916998122e-04	2.6962959835140676e+00	1.3779823232091559e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	5.1257725916998122e-04	2.6996279471235716e+00	1.4019845812202980e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	5.1257725916998122e-04	2.7029599107330755e+00	1.4283760570071113e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	5.1257725916998122e-04	2.7062918743425795e+00	1.4570269269413103e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	5.1257725916998122e-04	2.7096238379520843e+00	1.4878066684828548e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	5.1257725916998122e-04	2.7129558015615873e+00	1.5205860091034737e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	5.1257725916998122e-04	2.7162877651710917e+00	1.5552385189190582e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	5.1257725916998122e-04	2.7196197287805961e+00	1.5916418572427091e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	5.1257725916998122e-04	2.7229516923900996e+00	1.6296786996440904e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	5.1257725916998122e-04	2.7262836559996040e+00	1.6692373820908260e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	5.1257725916998122e-04	2.7296156196091079e+00	1.7102123034332145e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	5.1257725916998122e-04	2.7329475832186119e+00	1.7525041281573159e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	5.1257725916998122e-04	2.7362795468281162e+00	1.7960198292200638e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	5.1257725916998122e-04	2.7396115104376202e+00	1.8406726069684573e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	5.1257725916998122e-04	2.7429434740471241e+00	1.8863817154769077e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	5.1257725916998122e-04	2.7462754376566276e+00	1.9330722227263750e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	5.1257725916998122e-04	2.7496074012661320e+00	1.9806747263031674e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	5.1257725916998122e-04	2.7529393648756360e+00	2.0291250419590026e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	5.1257725916998122e-04	2.7562713284851394e+00	2.0783638785696951e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	5.1257725916998122e-04	2.7596032920946434e+00	2.1283365097959861e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	5.1257725916998122e-04	2.7629352557041473e+00	2.1789924500711347e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	5.1257725916998122e-04	2.7662672193136513e+00	2.2302851403694099e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	5.1257725916998122e-04	2.7695991829231552e+00	2.2821716474856515e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	5.1257725916998122e-04	2.7729311465326596e+00	2.3346123792122944e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	5.1257725916998122e-04	2.7762631101421631e+00	2.3875708167726375e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	5.1257725916998122e-04	2.7795950737516675e+00	2.4410132650984434e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	5.1257725916998122e-04	2.7829270373611719e+00	2.4949086209755097e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	5.1257725916998122e-04	2.7862590009706758e+00	2.5492281586783166e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	5.1257725916998122e-04	2.7895909645801797e+00	2.6039453324384715e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	5.1257725916998122e-04	2.7929229281896841e+00	2.6590355949116068e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	5.1257725916998122e-04	2.7962548917991872e+00	2.7144762306999298e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	5.1257725916998122e-04	2.7995868554086907e+00	2.7702462039342307e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	5.1257725916998122e-04	2.8029188190181955e+00	2.8263260189048067e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	5.1257725916998122e-04	2.8062507826276994e+00	2.8826975927442883e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	5.1257725916998122e-04	2.8095827462372034e+00	2.9393441391981118e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	5.1257725916998122e-04	2.8129147098467078e+00	2.9962500625635397e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	5.1257725916998122e-04	2.8162466734562113e+00	3.0534008609311197e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	5.1257725916998122e-04	2.8195786370657152e+00	3.1107830379193813e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	5.1257725916998122e-04	2.8229106006752196e+00	3.1683840221520043e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	5.1257725916998122e-04	2.8262425642847235e+00	3.2261920937846300e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	5.1257725916998122e-04	2.8295745278942275e+00	3.2841963174447930e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	5.1257725916998122e-04	2.8329064915037310e+00	3.3423864810022452e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	5.1257725916998122e-04	2.8362384551132354e+00	3.4007530396376007e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	5.1257725916998122e-04	2.8395704187227393e+00	3.4592870647246565e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	5.1257725916998122e-04	2.8429023823322437e+00	3.5179801970857416e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	5.1257725916998122e-04	2.8462343459417476e+00	3.5768246042198787e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	5.1257725916998122e-04	2.8495663095512516e+00	3.6358129411408208e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	5.1257725916998122e-04	2.8528982731607555e+00	3.6949383144960102e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	5.1257725916998122e-04	2.8562302367702590e+00	3.7541942496684078e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	5.1257725916998122e-04	2.8595622003797625e+00	3.8135746605914517e-01	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5757344742022410e-04	2.6422582195381703e+00	2.6634129360283587e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	4.5757344742022410e-04	2.6455901831476738e+00	2.6096990343234111e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	4.5757344742022410e-04	2.6489221467571777e+00	2.5564157609909705e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	4.5757344742022410e-04	2.6522541103666817e+00	2.5035906110398098e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	4.5757344742022410e-04	2.6555860739761856e+00	2.4512532026862197e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	4.5757344742022410e-04	2.6589180375856896e+00	2.3994354525640824e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	4.5757344742022410e-04	2.6622500011951935e+00	2.3481717632474211e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	4.5757344742022410e-04	2.6655819648046970e+00	2.2974992230146146e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	4.5757344742022410e-04	2.6689139284142009e+00	2.2474578174333212e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	4.5757344742022410e-04	2.6722458920237058e+00	2.1980906518796473e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	4.5757344742022410e-04	2.6755778556332093e+00	2.1494441834968397e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	4.5757344742022410e-04	2.6789098192427132e+00	2.1015684603184481e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	4.5757344742022410e-04	2.6822417828522171e+00	2.0545173642953882e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	4.5757344742022410e-04	2.6855737464617211e+00	2.0083488537419045e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	4.5757344742022410e-04	2.6889057100712255e+00	1.9631251992195295e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	4.5757344742022410e-04	2.6922376736807294e+00	1.9189132050835928e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	4.5757344742022410e-04	2.6955696372902334e+00	1.8757844068087356e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	4.5757344742022410e-04	2.6989016008997369e+00	1.8338152317936984e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	4.5757344742022410e-04	2.7022335645092412e+00	1.7930871086591141e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	4.5757344742022410e-04	2.7055655281187456e+00	1.7536865071812457e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	4.5757344742022410e-04	2.7088974917282491e+00	1.7157048880995762e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	4.5757344742022410e-04	2.7122294553377535e+00	1.6792385393317921e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	4.5757344742022410e-04	2.7155614189472570e+00	1.6443882729619208e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	4.5757344742022410e-04	2.7188933825567614e+00	1.6112589561834478e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	4.5757344742022410e-04	2.7222253461662658e+00	1.5799588497353992e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	4.5757344742022410e-04	2.7255573097757693e+00	1.5505987299047383e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	4.5757344742022410e-04	2.7288892733852732e+00	1.5232907755436326e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	4.5757344742022410e-04	2.7322212369947771e+00	1.4981472103500415e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	4.5757344742022410e-04	2.7355532006042815e+00	1.4752787032462875e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	4.5757344742022410e-04	2.7388851642137855e+00	1.4547925460262809e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	4.5757344742022410e-04	2.7422171278232890e+00	1.4367906469087213e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	4.5757344742022410e-04	2.7455490914327929e+00	1.4213673998879650e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	4.5757344742022410e-04	2.7488810550422973e+00	1.4086075107116650e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	4.5757344742022410e-04	2.7522130186518017e+00	1.3985838781966292e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	4.5757344742022410e-04	2.7555449822613056e+00	1.3913556413867950e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	4.5757344742022410e-04	2.7588769458708087e+00	1.3869665059529609e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	4.5757344742022410e-04	2.7622089094803126e+00	1.3854434552882391e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	4.5757344742022410e-04	2.7655408730898170e+00	1.3867959324701776e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	4.5757344742022410e-04	2.7688728366993209e+00	1.3910155499417690e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	4.5757344742022410e-04	2.7722048003088249e+00	1.3980763474835312e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	4.5757344742022410e-04	2.7755367639183288e+00	1.4079355801865262e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	4.5757344742022410e-04	2.7788687275278328e+00	1.4205349815708829e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	4.5757344742022410e-04	2.7822006911373367e+00	1.4358024171616193e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	4.5757344742022410e-04	2.7855326547468406e+00	1.4536538238992322e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	4.5757344742022410e-04	2.7888646183563450e+00	1.4739953221417418e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	4.5757344742022410e-04	2.7921965819658494e+00	1.4967253893095284e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	4.5757344742022410e-04	2.7955285455753534e+00	1.5217369955616317e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	4.5757344742022410e-04	2.7988605091848568e+00	1.5489196194984620e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	4.5757344742022410e-04	2.8021924727943608e+00	1.5781610827234152e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	4.5757344742022410e-04	2.8055244364038656e+00	1.6093491633972315e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	4.5757344742022410e-04	2.8088564000133687e+00	1.6423729685370364e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	4.5757344742022410e-04	2.8121883636228726e+00	1.6771240613574431e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	4.5757344742022410e-04	2.8155203272323770e+00	1.7134973527660244e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	4.5757344742022410e-04	2.8188522908418809e+00	1.7513917751426800e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	4.5757344742022410e-04	2.8221842544513849e+00	1.7907107620963786e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	4.5757344742022410e-04	2.8255162180608888e+00	1.8313625605781456e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	4.5757344742022410e-04	2.8288481816703928e+00	1.8732604021961338e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	4.5757344742022410e-04	2.8321801452798971e+00	1.9163225594700609e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	4.5757344742022410e-04	2.8355121088894011e+00	1.9604723106386598e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	4.5757344742022410e-04	2.8388440724989050e+00	2.0056378339513445e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	4.5757344742022410e-04	2.8421760361084090e+00	2.0517520494743841e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	4.5757344742022410e-04	2.8455079997179125e+00	2.0987524235642377e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	4.5757344742022410e-04	2.8488399633274168e+00	2.1465807484603011e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	4.5757344742022410e-04	2.8521719269369199e+00	2.1951829070155293e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	4.5757344742022410e-04	2.8555038905464247e+00	2.2445086304568027e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	4.5757344742022410e-04	2.8588358541559282e+00	2.2945112552537505e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	4.5757344742022410e-04	2.8621678177654322e+00	2.3451474836620287e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	4.5757344742022410e-04	2.8654997813749370e+00	2.3963771512672447e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	4.5757344742022410e-04	2.8688317449844405e+00	2.4481630038570215e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	4.5757344742022410e-04	2.8721637085939440e+00	2.5004704851571224e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	4.5757344742022410e-04	2.8754956722034488e+00	2.5532675363499852e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	4.5757344742022410e-04	2.8788276358129523e+00	2.6065244078206273e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	4.5757344742022410e-04	2.8821595994224567e+00	2.6602134832189323e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	4.5757344742022410e-04	2.8854915630319611e+00	2.7143091156653654e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	4.5757344742022410e-04	2.8888235266414646e+00	2.7687874757405168e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	4.5757344742022410e-04	2.8921554902509681e+00	2.8236264107703996e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	4.5757344742022410e-04	2.8954874538604729e+00	2.8788053148366710e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	4.5757344742022410e-04	2.8988194174699764e+00	2.9343050088926897e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	4.5757344742022410e-04	2.9021513810794808e+00	2.9901076303442287e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	4.5757344742022410e-04	2.9054833446889843e+00	3.0461965314506489e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	4.5757344742022410e-04	2.9088153082984882e+00	3.1025561859135303e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	4.5757344742022410e-04	2.9121472719079917e+00	3.1591721030402603e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	4.5757344742022410e-04	2.9154792355174965e+00	3.2160307488975370e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	4.5757344742022410e-04	2.9188111991270005e+00	3.2731194739010439e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	4.5757344742022410e-04	2.9221431627365044e+00	3.3304264463211319e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	4.5757344742022410e-04	2.9254751263460079e+00	3.3879405912189914e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	4.5757344742022410e-04	2.9288070899555128e+00	3.4456515343621952e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	4.5757344742022410e-04	2.9321390535650163e+00	3.5035495507021081e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	4.5757344742022410e-04	2.9354710171745202e+00	3.5616255170282174e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	4.5757344742022410e-04	2.9388029807840241e+00	3.6198708684450648e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	4.5757344742022410e-04	2.9421349443935281e+00	3.6782775583467175e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	4.5757344742022410e-04	2.9454669080030320e+00	3.7368380215907271e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	4.5757344742022410e-04	2.9487988716125360e+00	3.7955451405989443e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	4.5757344742022410e-04	2.9521308352220399e+00	3.8543922141359194e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	4.5757344742022410e-04	2.9554627988315438e+00	3.9133729285372298e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	4.5757344742022410e-04	2.9587947624410478e+00	3.9724813311800067e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	4.5757344742022410e-04	2.9621267260505526e+00	4.0317118060060397e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	4.5757344742022410e-04	2.9654586896600557e+00	4.0910590509246308e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	4.5757344742022410e-04	2.9687906532695600e+00	4.1505180569376454e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	4.5757344742022410e-04	2.9721226168790640e+00	4.2100840888428431e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	4.5757344742022410e-04	2.9754545804885675e+00	4.2697526673847380e-01	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4631559933070614e-04	2.8365031342189480e+00	3.4728029887487416e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	3.4631559933070614e-04	2.8398350978284519e+00	3.4455756610817001e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	3.4631559933070614e-04	2.8431670614379558e+00	3.4192973817970485e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	3.4631559933070614e-04	2.8464990250474598e+00	3.3939901952479062e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	3.4631559933070614e-04	2.8498309886569642e+00	3.3696759810199495e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	3.4631559933070614e-04	2.8531629522664681e+00	3.3463763834983945e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	3.4631559933070614e-04	2.8564949158759725e+00	3.3241127379133761e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	3.4631559933070614e-04	2.8598268794854760e+00	3.3029059932170768e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	3.4631559933070614e-04	2.8631588430949804e+00	3.2827766322200130e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	3.4631559933070614e-04	2.8664908067044843e+00	3.2637445894891043e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	3.4631559933070614e-04	2.8698227703139882e+00	3.2458291675838719e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	3.4631559933070614e-04	2.8731547339234926e+00	3.2290489522777654e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	3.4631559933070614e-04	2.8764866975329961e+00	3.2134217274773091e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	3.4631559933070614e-04	2.8798186611424996e+00	3.1989643906097903e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	3.4631559933070614e-04	2.8831506247520040e+00	3.1856928692993658e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	3.4631559933070614e-04	2.8864825883615075e+00	3.1736220401883741e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	3.4631559933070614e-04	2.8898145519710119e+00	3.1627656507846252e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	3.4631559933070614e-04	2.8931465155805158e+00	3.1531362452241068e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	3.4631559933070614e-04	2.8964784791900198e+00	3.1447450948301003e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	3.4631559933070614e-04	2.8998104427995233e+00	3.1376021343247285e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	3.4631559933070614e-04	2.9031424064090272e+00	3.1317159045049731e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	3.4631559933070614e-04	2.9064743700185316e+00	3.1270935021340296e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	3.4631559933070614e-04	2.9098063336280351e+00	3.1237405377203598e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	3.4631559933070614e-04	2.9131382972375404e+00	3.1216611017622092e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	3.4631559933070614e-04	2.9164702608470439e+00	3.1208577399269827e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	3.4631559933070614e-04	2.9198022244565474e+00	3.1213314375148038e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	3.4631559933070614e-04	2.9231341880660522e+00	3.1230816134266226e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	3.4631559933070614e-04	2.9264661516755557e+00	3.1261061237228971e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	3.4631559933070614e-04	2.9297981152850596e+00	3.1304012747220333e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	3.4631559933070614e-04	2.9331300788945636e+00	3.1359618454525251e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	3.4631559933070614e-04	2.9364620425040675e+00	3.1427811191420640e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	3.4631559933070614e-04	2.9397940061135714e+00	3.1508509233041848e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	3.4631559933070614e-04	2.9431259697230754e+00	3.1601616778713915e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	3.4631559933070614e-04	2.9464579333325802e+00	3.1707024507254228e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	3.4631559933070614e-04	2.9497898969420837e+00	3.1824610198924125e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	3.4631559933070614e-04	2.9531218605515872e+00	3.1954239416049685e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	3.4631559933070614e-04	2.9564538241610920e+00	3.2095766233849216e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	3.4631559933070614e-04	2.9597857877705955e+00	3.2249034012703187e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	3.4631559933070614e-04	2.9631177513800999e+00	3.2413876202978165e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	3.4631559933070614e-04	2.9664497149896039e+00	3.2590117173560590e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	3.4631559933070614e-04	2.9697816785991078e+00	3.2777573055455855e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	3.4631559933070614e-04	2.9731136422086113e+00	3.2976052592146243e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	3.4631559933070614e-04	2.9764456058181152e+00	3.3185357988865483e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	3.4631559933070614e-04	2.9797775694276192e+00	3.3405285753503733e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	3.4631559933070614e-04	2.9831095330371231e+00	3.3635627522498140e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	3.4631559933070614e-04	2.9864414966466275e+00	3.3876170865759714e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	3.4631559933070614e-04	2.9897734602561314e+00	3.4126700065417603e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	3.4631559933070614e-04	2.9931054238656354e+00	3.4386996863912250e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	3.4631559933070614e-04	2.9964373874751389e+00	3.4656841177715098e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	3.4631559933070614e-04	2.9997693510846428e+00	3.4936011773683312e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	3.4631559933070614e-04	3.0031013146941472e+00	3.5224286905761854e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	3.4631559933070614e-04	3.0064332783036511e+00	3.5521444910403444e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	3.4631559933070614e-04	3.0097652419131551e+00	3.5827264759693067e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	3.4631559933070614e-04	3.0130972055226590e+00	3.6141526571720511e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	3.4631559933070614e-04	3.0164291691321634e+00	3.6464012078246721e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	3.4631559933070614e-04	3.0197611327416674e+00	3.6794505050151000e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	3.4631559933070614e-04	3.0230930963511717e+00	3.7132791681525390e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	3.4631559933070614e-04	3.0264250599606752e+00	3.7478660933609365e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	3.4631559933070614e-04	3.0297570235701787e+00	3.7831904840019137e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	3.4631559933070614e-04	3.0330889871796827e+00	3.8192318774944622e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	3.4631559933070614e-04	3.0364209507891871e+00	3.8559701686146719e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	3.4631559933070614e-04	3.0397529143986914e+00	3.8933856294710623e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	3.4631559933070614e-04	3.0430848780081954e+00	3.9314589263588234e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	3.4631559933070614e-04	3.0464168416176993e+00	3.9701711337007023e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	3.4631559933070614e-04	3.0497488052272028e+00	4.0095037452836163e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	3.4631559933070614e-04	3.0530807688367072e+00	4.0494386829986062e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	3.4631559933070614e-04	3.0564127324462120e+00	4.0899583032882836e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	3.4631559933070614e-04	3.0597446960557151e+00	4.1310454015003556e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	3.4631559933070614e-04	3.0630766596652190e+00	4.1726832143390424e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	3.4631559933070614e-04	3.0664086232747216e+00	4.2148554205981459e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	3.4631559933070614e-04	3.0697405868842269e+00	4.2575461403505027e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	3.4631559933070614e-04	3.0730725504937308e+00	4.3007399327593049e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	3.4631559933070614e-04	3.0764045141032343e+00	4.3444217926666312e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	3.4631559933070614e-04	3.0797364777127387e+00	4.3885771461046585e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	3.4631559933070614e-04	3.0830684413222427e+00	4.4331918448648988e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	3.4631559933070614e-04	3.0864004049317466e+00	4.4782521602507225e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	3.4631559933070614e-04	3.0897323685412514e+00	4.5237447761288568e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	3.4631559933070614e-04	3.0930643321507549e+00	4.5696567813857814e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	3.4631559933070614e-04	3.0963962957602584e+00	4.6159756618862513e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	3.4631559933070614e-04	3.0997282593697628e+00	4.6626892920219820e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	3.4631559933070614e-04	3.1030602229792668e+00	4.7097859259308072e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	3.4631559933070614e-04	3.1063921865887707e+00	4.7572541884583475e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	3.4631559933070614e-04	3.1097241501982751e+00	4.8050830659273946e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	3.4631559933070614e-04	3.1130561138077786e+00	4.8532618967730423e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	3.4631559933070614e-04	3.1163880774172821e+00	4.9017803620955008e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	3.4631559933070614e-04	3.1197200410267873e+00	4.9506284761765612e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	3.4631559933070614e-04	3.1230520046362904e+00	4.9997965770003733e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	3.4631559933070614e-04	3.1263839682457943e+00	5.0492753168140991e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	3.4631559933070614e-04	3.1297159318552987e+00	5.0990556527597131e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	3.4631559933070614e-04	3.1330478954648027e+00	5.1491288376037503e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	3.4631559933070614e-04	3.1363798590743075e+00	5.1994864105884042e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	3.4631559933070614e-04	3.1397118226838110e+00	5.2501201884236504e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	3.4631559933070614e-04	3.1430437862933145e+00	5.3010222564372278e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	3.4631559933070614e-04	3.1463757499028180e+00	5.3521849598964000e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	3.4631559933070614e-04	3.1497077135123228e+00	5.4036008955129911e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	3.4631559933070614e-04	3.1530396771218272e+00	5.4552629031409228e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	3.4631559933070614e-04	3.1563716407313307e+00	5.5071640576735448e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	3.4631559933070614e-04	3.1597036043408346e+00	5.5592976611462663e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	3.4631559933070614e-04	3.1630355679503377e+00	5.6116572350483529e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	3.4631559933070614e-04	3.1663675315598416e+00	5.6642365128465322e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	3.4631559933070614e-04	3.1696994951693465e+00	5.7170294327217119e-01	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
2.9369152217093677e+00	2.9510131108078155e+00	3.2171551696222691e+00	3.0598245125079360e+00	2.9592833122037021e+00	2.7721135525689111e+00	3.2830470199722361e+00	3.1889480474269152e+00	3.1824454652899274e+00	3.1240648790464749e+00	3.2267657987881737e+00	2.9223258177900653e+00	3.3925283871466201e+00	3.0989879510400340e+00	3.1392623368208494e+00	

#ae#Y_extr
3.0969787055160869e+00	5.9149308647206833e-01	

#CH2_RED(smart_print)
1.12(55)	



==> QCDQED/Data/fit_Lla/MeV/fit/dM_np_feyn_QED.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 4
Simultaneous fit of dM_np_feyn_QED

[The fit converged for all jkf indices]
----------

#jkf#A0
-9.9298494661123626e-01	-1.0456994006142855e+00	-9.9243043033436618e-01	-9.6428796721335219e-01	-1.1746033495823411e+00	-1.1755852392037172e+00	-9.6906154137087952e-01	-1.0390827852138926e+00	-9.9856428338306324e-01	-1.0011981867917246e+00	-1.0274076740690017e+00	-9.8087505868616076e-01	-1.0058712541102905e+00	-1.0605971935685012e+00	-1.0016135668227637e+00	

#ae#A0
-1.0286575251717049e+00	2.3621325761448919e-01	

#jkf#c_l
2.0964227730255057e+01	1.9638259868186630e+01	1.7820263261483852e+01	1.9994200571354082e+01	1.7364418442844240e+01	1.6781294707408648e+01	1.7168959402660608e+01	1.6104956995432424e+01	2.0363084164840458e+01	1.9531004757593333e+01	2.0573018858336656e+01	1.9226197149811245e+01	1.7228806855494863e+01	1.8052838311698487e+01	2.0636911782565690e+01	

#ae#c_l
1.8763229523997751e+01	5.8379351201298322e+00	

#jkf#c_a2
-1.4078142322267990e+00	-4.1394175364533830e+00	2.2226787432580508e+00	3.1785511062219647e+00	-6.0007448206933347e+00	-6.1734227225949532e+00	3.4127081395247747e+00	1.6841348413880997e+00	-1.3538231490012815e+00	3.9186753472723335e-01	-2.5075822797962877e+00	5.7874609882491357e-01	-1.0317860577183818e-01	-4.1570542245785793e+00	-2.1367059530602681e+00	

#ae#c_a2
-1.1007371373487793e+00	1.1227275846413953e+01	

#jkf#c_L3
-2.7402998978811482e+01	-2.4390559634970110e+01	-2.1871298388029611e+01	-2.5232337152026460e+01	-2.8246603699313926e+01	-2.7474994888351844e+01	-1.7863178450796397e+01	-2.1309881390945872e+01	-2.5865778279058823e+01	-2.5893456674596067e+01	-2.8667380817774234e+01	-2.4965330059778683e+01	-1.9111643314609154e+01	-2.2360285676797748e+01	-2.5701677215790433e+01	

#ae#c_L3
-2.4423826974776723e+01	1.1806814996805963e+01	

#jkf#CH2_RED
1.0530727471715464e+00	1.0023820806908359e+00	1.2357690476696408e+00	9.6986446259749659e-01	1.0892435059048109e+00	1.0776649788971269e+00	1.1519227066818079e+00	1.3296047199906078e+00	1.2009615421045932e+00	9.4061244606193406e-01	9.9030182894125385e-01	1.0703502828816502e+00	7.9251138701950363e-01	9.3612102181360801e-01	1.3608604045513242e+00	

#ae#CH2_RED
1.0800828775318492e+00	5.5928498387967263e-01	

#jkf#data_x_1
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.4096823539709911e-02	5.4053532380173075e-02	5.4134305271794095e-02	5.3847982647270379e-02	5.3714375646395147e-02	5.4036674545058561e-02	5.3948426600816030e-02	5.3542608490842025e-02	5.3799681407218455e-02	5.3950511680314638e-02	5.3810795668788235e-02	5.4199928916435443e-02	5.4151500474367877e-02	5.3544422263461844e-02	5.3783132027534021e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_2
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4230646655398516e-02	1.4337328559621016e-02	1.4202793571311705e-02	1.4202157674695046e-02	1.4166281241027177e-02	1.4279644765484781e-02	1.3974407869206153e-02	1.4303533414362843e-02	1.4061291695178692e-02	1.4101824364120670e-02	1.4166004206961760e-02	1.4271500192710361e-02	1.4090488148997108e-02	1.4214797723587139e-02	1.4199707095560659e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_3
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
2.1217536798857212e-02	2.1338934048832772e-02	2.1511067742200875e-02	2.1548301305109943e-02	2.1190858055582646e-02	2.1454194614923462e-02	2.1237157563077279e-02	2.1190981869138713e-02	2.1384047684624662e-02	2.1425545371753698e-02	2.1321031221249630e-02	2.1109130385907605e-02	2.1283813732775471e-02	2.1378178925587944e-02	2.1439727102088552e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_4
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.0608189531361711e-02	2.0860814771380781e-02	2.0687545419015629e-02	2.0825983989653359e-02	2.0431341365379663e-02	2.0414617418970351e-02	2.0672754388777432e-02	2.0784025379367462e-02	2.0651001496230927e-02	2.0792357661023934e-02	2.0848006816533721e-02	2.0817662777471393e-02	2.0605586932019880e-02	2.0882464964142922e-02	2.0602647747338623e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_5
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9994193594876461e-02	2.0173155256174736e-02	2.0120772578515040e-02	2.0110527920087860e-02	2.0076244897484184e-02	2.0036516306608711e-02	2.0076449951700479e-02	2.0162452423018937e-02	2.0004030068781275e-02	2.0077696517227867e-02	1.9908467437411235e-02	1.9758385764135786e-02	2.0076231495913897e-02	1.9946673590493361e-02	2.0146726246600150e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_6
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9544870462271768e-02	1.9512654185048946e-02	1.9615654246065786e-02	1.9709310058084899e-02	1.9640271132150146e-02	1.9614299933741874e-02	1.9644788768264542e-02	1.9590339330152216e-02	1.9574771320334867e-02	1.9544339526883951e-02	1.9633774226211580e-02	1.9714275686347319e-02	1.9585828882176280e-02	1.9618946369193140e-02	1.9613845355754798e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_7
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9470024743499324e-02	1.9303456512829536e-02	1.9293530065814499e-02	1.9539684890219528e-02	1.9410779744846490e-02	1.9377875444638266e-02	1.9413421320932905e-02	1.9359764953850968e-02	1.9364499231773726e-02	1.9474101372616154e-02	1.9077781994730827e-02	1.9266031045239079e-02	1.9557924184421299e-02	1.9366514391878371e-02	1.9353412654671803e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_8
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5705371832024336e-02	2.5757172719468771e-02	2.5644843156074022e-02	2.5671187674919958e-02	2.5654914543754487e-02	2.5780655100753745e-02	2.5542575312811858e-02	2.5668936220469368e-02	2.5866287962164558e-02	2.5742055564126044e-02	2.5699071693031685e-02	2.5766980044309135e-02	2.5693942267984014e-02	2.5671332711864843e-02	2.5587938999895705e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_9
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.2852535134753363e-02	3.2543120914188720e-02	3.2729259618814371e-02	3.3168337378422709e-02	3.2768585401916753e-02	3.2912141820177147e-02	3.2392130573283669e-02	3.2715975189385002e-02	3.2976684161163450e-02	3.2819880346309935e-02	3.2976998401275520e-02	3.2509874790042553e-02	3.2667116962498827e-02	3.2861005299549106e-02	3.3008687770749563e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_10
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.3607358838372273e-02	4.3892880764624824e-02	4.3852221538210785e-02	4.3889087044906204e-02	4.3373356794470498e-02	4.3741663013584779e-02	4.3876889113383825e-02	4.3649115921618728e-02	4.3767399085678046e-02	4.3787982153495865e-02	4.3828749572866511e-02	4.3859517412444302e-02	4.3586261349119033e-02	4.3789158067236995e-02	4.3645940985547124e-02	
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	

#jkf#data_x_11
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2896636478347778e-02	1.2857521445163486e-02	1.2734549233625155e-02	1.2792126373592394e-02	1.2710171389466739e-02	1.2679814927858142e-02	1.2689401562043189e-02	1.2803245497434727e-02	1.2761073498920351e-02	1.2803656484771098e-02	1.2764189052476782e-02	1.2833899180847218e-02	1.2636402843404997e-02	1.2645344486302515e-02	1.2755317399816946e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_12
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9033489182942277e-02	1.9033057792408915e-02	1.8960354087090021e-02	1.9142482519123195e-02	1.9073623318048568e-02	1.9079464652406085e-02	1.9191111495671508e-02	1.8979402484017908e-02	1.8842665213377133e-02	1.9082274116694616e-02	1.9119105967089420e-02	1.9059425309656139e-02	1.9051296744189997e-02	1.9115120444460856e-02	1.9208719527071514e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_13
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1968758553285945e-02	3.1968863369501131e-02	3.1869460920949721e-02	3.1759149579557736e-02	3.1787598260093135e-02	3.1879985050679162e-02	3.1730025397486719e-02	3.1843817765474305e-02	3.1718286796936078e-02	3.2115029146334483e-02	3.1851617253171656e-02	3.2026753443815191e-02	3.1851690996649765e-02	3.1735135900982765e-02	3.2008838677966910e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_14
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.5234977244409683e-02	4.4951831508560247e-02	4.5040314149733744e-02	4.5114333935207050e-02	4.4874662295209714e-02	4.5005678808674378e-02	4.5272717042266993e-02	4.5289579963911163e-02	4.5258726401514848e-02	4.5192490331558970e-02	4.4861102685859050e-02	4.5041108510652149e-02	4.4929637527266954e-02	4.5091947786221276e-02	4.5067322979037400e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_15
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.1904305752710121e-02	5.2407937952566958e-02	5.2022639617759117e-02	5.2235567877340704e-02	5.2291846401939721e-02	5.1642724664339307e-02	5.1791155674145474e-02	5.2150706871205078e-02	5.1812033535920149e-02	5.1859738524764942e-02	5.1403915804319966e-02	5.2361924938430449e-02	5.2442593540148782e-02	5.1940245129641141e-02	5.1930659478532398e-02	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	

#jkf#data_x_16
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9421871171898271e-03	7.9771692836506994e-03	8.0703948743528937e-03	7.9669971983197911e-03	8.0196232631755716e-03	7.9682464741488816e-03	7.9707267866642832e-03	8.0757065795249924e-03	8.1333483744479435e-03	8.0293060992997559e-03	8.0244448661779579e-03	7.9536643886034125e-03	7.9196110183667977e-03	7.9315191900569196e-03	8.0564188751690614e-03	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_17
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2078762885482909e-02	1.1914016590749192e-02	1.2052048325768082e-02	1.1927905034484682e-02	1.2059209622801780e-02	1.2028245856043021e-02	1.2081636573637311e-02	1.2034628228932965e-02	1.1918661561851618e-02	1.1930642684780571e-02	1.1954097715548596e-02	1.1947842777263573e-02	1.1990971268073743e-02	1.1981383284918649e-02	1.1959548939059716e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_x_18
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1437406408974579e-02	2.1224427618166626e-02	2.1019449074922571e-02	2.1277925110582269e-02	2.1345558130570392e-02	2.1217058070132702e-02	2.1161005580534305e-02	2.1275473109870408e-02	2.1234754180685503e-02	2.1177445136879622e-02	2.1267521133523100e-02	2.1205867798365856e-02	2.1131027487373843e-02	2.1172161556450179e-02	2.1211863105224743e-02	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#jkf#data_y
-1.3588986733284858e+00	-1.3905149769841827e+00	-1.4197275243962419e+00	-1.4471106862387009e+00	-1.2958067229430936e+00	-1.1815687075927772e+00	-1.4738345290585011e+00	-1.4208718482878904e+00	-1.3436679689971500e+00	-1.3770641018493344e+00	-1.3747553226396374e+00	-1.3734884154636868e+00	-1.4389723652299715e+00	-1.4075093933296245e+00	-1.4509605647576684e+00	
-1.0219118945114805e+00	-1.0402363592643131e+00	-1.0607193607533278e+00	-1.2322069170180889e+00	-1.2358433136895206e+00	-1.0210886272586484e+00	-1.1416694896883783e+00	-1.0781383407450897e+00	-9.8570051108336842e-01	-9.1462732944982328e-01	-1.1373308053965174e+00	-1.1164001710635847e+00	-1.1595825592449915e+00	-7.9061948140055349e-01	-1.0351081280764829e+00	
-1.0662094934679505e+00	-1.3405603437301685e+00	-1.2613674195762170e+00	-1.1929199890714466e+00	-9.4267766114344120e-01	-8.6782491425813524e-01	-1.3400310232762929e+00	-1.2236970272428112e+00	-1.2406060155227989e+00	-1.1836624540939160e+00	-1.1165712917805424e+00	-1.1665167172401449e+00	-1.3445902462686856e+00	-1.0896517254351736e+00	-1.2123062766991739e+00	
-9.0349793395944855e-01	-9.5069770660084496e-01	-1.1015768492585389e+00	-1.0885780598394144e+00	-8.6389908191693976e-01	-8.0028346310281251e-01	-1.1098762121800121e+00	-9.5265573650630886e-01	-8.9950330084093577e-01	-9.6822470680997141e-01	-8.0610539353029109e-01	-1.0887208304265790e+00	-1.0427981970269116e+00	-9.7349977750967343e-01	-7.6898726237401638e-01	
-1.2502916050382438e+00	-1.2609604290568748e+00	-1.3300269547332424e+00	-1.3103857092698958e+00	-1.2650371024073108e+00	-1.3095004928993526e+00	-1.3452312043731631e+00	-1.3515128968395902e+00	-1.2818104935441450e+00	-1.3568065693423879e+00	-1.2765804612790532e+00	-1.3231302316470643e+00	-1.2833742239281103e+00	-1.2770570991236356e+00	-1.2746257956102298e+00	
-1.3324998012844254e+00	-1.3813339939432288e+00	-1.4351116071807783e+00	-1.3869514734588992e+00	-1.3180763215898745e+00	-1.2704692938107025e+00	-1.3417402136494037e+00	-1.3189385659854285e+00	-1.3171758896140582e+00	-1.4120572608549029e+00	-1.3352839780893455e+00	-1.3250452238246213e+00	-1.3561754520294038e+00	-1.2878619955794561e+00	-1.2584536725770952e+00	
-1.2693428908288884e+00	-1.2319347011433310e+00	-1.2009885677986456e+00	-1.3551077251981658e+00	-1.3286570676921918e+00	-1.1845031372610932e+00	-1.3094182537669605e+00	-1.3011677345629720e+00	-1.3419926106643827e+00	-1.1992158892703797e+00	-1.3171699980557661e+00	-1.2202648810116907e+00	-1.2674139979099746e+00	-1.2503145948787207e+00	-1.3249818885113893e+00	
-1.7776749617789938e+00	-1.6920485822011346e+00	-1.7883269293703679e+00	-1.7657200649407041e+00	-1.6953035241100642e+00	-1.7188803338817158e+00	-1.7827526441034705e+00	-1.7988228672388560e+00	-1.7108924659740539e+00	-1.7210864739870424e+00	-1.6945637102140674e+00	-1.6619012447428567e+00	-1.6810057917638075e+00	-1.7016104765071687e+00	-1.7735082941311056e+00	
-1.1653315775476305e+00	-1.0714206049345685e+00	-1.1118335875113792e+00	-1.2307465250064296e+00	-9.5276618410005121e-01	-9.4600988364532246e-01	-1.2612983283938435e+00	-1.0842522769972203e+00	-1.0859042517603144e+00	-1.0435226138580451e+00	-1.0434412521884950e+00	-1.0941058469148517e+00	-1.1248162059193687e+00	-1.1000339457646868e+00	-1.1595909883587265e+00	
-1.4902813066153402e+00	-1.4519843936220707e+00	-1.5155050800876027e+00	-1.5053212573053185e+00	-1.4345095227778619e+00	-1.3463192496667975e+00	-1.5118615564639355e+00	-1.4654842736811009e+00	-1.5265389432082890e+00	-1.4879573691762042e+00	-1.4722541245668654e+00	-1.4388890376428416e+00	-1.5020058626638433e+00	-1.4518811574376647e+00	-1.4697815279095692e+00	
-8.8715214621323268e-01	-7.0882008636077565e-01	-7.8772745777673325e-01	-6.8868510228968804e-01	-6.8757626999205290e-01	-9.0652451800875600e-01	-7.8022338982014128e-01	-1.2350001700835804e+00	-1.1036206657755716e+00	-8.5174712664770436e-01	-8.7935063738012798e-01	-9.2775892171054453e-01	-1.0750299072482279e+00	-9.6744081935715787e-01	-8.7309144670400363e-01	
-1.0329161097149477e+00	-1.2618175945010723e+00	-1.1645181615812030e+00	-1.2646400865947613e+00	-1.1611510510782248e+00	-1.2053752541172356e+00	-1.1063843993579685e+00	-1.2960624707066961e+00	-1.1069954070292840e+00	-1.2278913874156754e+00	-1.1693460986471258e+00	-1.0176523858398188e+00	-1.0600101234334363e+00	-1.2604447860636656e+00	-1.3753893830677431e+00	
-1.6875837071274211e+00	-1.5512228428468740e+00	-1.4849585837125543e+00	-1.6724431714581656e+00	-1.4907166222760522e+00	-1.6198216592029548e+00	-1.6261826615092412e+00	-1.6374021559266085e+00	-1.6242171398115157e+00	-1.6227271405441213e+00	-1.6063528000497009e+00	-1.6453082018173431e+00	-1.5441177379200943e+00	-1.6107052705420526e+00	-1.6770431425292194e+00	
-1.6361394386282091e+00	-1.6917392746448010e+00	-1.5926857084977342e+00	-1.6387364847339820e+00	-1.6063801217159968e+00	-1.6387791871307449e+00	-1.5574885659038324e+00	-1.5333574176747689e+00	-1.6204096186254897e+00	-1.6758851347710124e+00	-1.6268177960882935e+00	-1.6038125236114940e+00	-1.6063854919132234e+00	-1.5904884924312204e+00	-1.5889187639171996e+00	
-1.3817648900189741e+00	-1.4013870491443023e+00	-1.4676987721381509e+00	-1.4563234578924833e+00	-1.2356845658694697e+00	-1.2758361006031318e+00	-1.5897685840638489e+00	-1.4577506975263164e+00	-1.3999407711247294e+00	-1.4314855877183446e+00	-1.3707380613686488e+00	-1.3634801510166115e+00	-1.4611551785356360e+00	-1.4145362619331756e+00	-1.4357494833241924e+00	
-8.6161593282082849e-01	-8.5492453285294878e-01	-8.3676282926196732e-01	-8.4728126729859599e-01	-8.8588172013840161e-01	-9.1141305761675362e-01	-8.5294689445969019e-01	-8.4708065113481823e-01	-7.9704254713660849e-01	-9.0284502400971223e-01	-8.4033135489967370e-01	-7.9578045607889303e-01	-8.9573308520434924e-01	-9.0778550284611903e-01	-7.9251214408544446e-01	
-1.1871189875779200e+00	-1.3794897190596322e+00	-1.2943400583255338e+00	-1.2590838431325055e+00	-1.2144754933594260e+00	-1.2347177236596392e+00	-1.2459166608426602e+00	-1.1195017458729906e+00	-1.2775082161740641e+00	-9.9822435395285480e-01	-1.0802127160645327e+00	-1.2710669211779699e+00	-1.2652314218671588e+00	-9.8700630653845445e-01	-1.2753076679109556e+00	
-1.5832556827065165e+00	-1.6157921678710694e+00	-1.6493025050502665e+00	-1.6053762237484317e+00	-1.7268689258948660e+00	-1.6101632454171562e+00	-1.6443238163626670e+00	-1.6886943689920026e+00	-1.6636061631032930e+00	-1.5781391991381242e+00	-1.6467105804177917e+00	-1.6144385513193833e+00	-1.5852408543947640e+00	-1.6167751004384392e+00	-1.6707566663245743e+00	

#plot#xiexiyeyytheyth
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.3836501200731299e+00	2.6288609773907473e-01	-1.6646619275465544e+00	1.5880805108994667e-01	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.0647455525762779e+00	4.2056620410830636e-01	-1.1895745652534606e+00	1.2420706355520153e-01	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.1726128399204601e+00	5.0216278823376914e-01	-6.7262652162652770e-01	4.6887196446931806e-01	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	-9.5459363412551312e-01	4.1461236858223088e-01	-1.0251820094646438e+00	2.5881465881809801e-01	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.2997554179394868e+00	1.2634645150592727e-01	-1.3023100910668737e+00	1.0526690971046723e-01	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.3384783162314415e+00	1.7900445669188086e-01	-1.3971467735648617e+00	7.7419834656130157e-02	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.2734982625703033e+00	2.0461188355570370e-01	-1.4381920071146970e+00	7.9633660274532989e-02	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.7309398909963607e+00	1.6355772644715191e-01	-1.4112282164884500e+00	8.2820259501422272e-02	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.0983382715267289e+00	3.1263647769892283e-01	-1.2582527801697543e+00	2.0309287444058613e-01	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.4713716441883538e+00	1.6223459176970501e-01	-1.4689191717325973e+00	1.7786290269361210e-01	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	-8.9064991102455315e-01	5.6769299767484394e-01	-1.0824763554365437e+00	1.2409741520570053e-01	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	-1.1807063132765905e+00	3.7260637418924786e-01	-1.2038953790140685e+00	9.5159891051071893e-02	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	-1.6067201891515945e+00	2.2583562650339156e-01	-1.4506014311738162e+00	5.2476915748957138e-02	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	-1.6138682680192002e+00	1.4761646833979478e-01	-1.7048122125913663e+00	8.1822541069224236e-02	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	-1.4095533074852014e+00	3.0072467781117596e-01	-1.4309171109147052e+00	2.1834970986008606e-01	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	-8.5532913332298699e-01	1.4445553886416362e-01	-1.0954068045859642e+00	7.7538508085132463e-02	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	-1.2059467890344200e+00	4.0490572480575560e-01	-1.1721598677698808e+00	7.2503633148644900e-02	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	-1.6332962700786229e+00	1.5217040475347715e-01	-1.3500649351851153e+00	8.1390998483513499e-02	

#plot#xiexiytheyth#L=inf
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	7.5832093157510128e-04	5.1257725916998122e-04	5.2484321066855180e-06	-2.1658392799990516e+00	2.3165985300233635e-01	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4186827145214909e-02	3.5319543223351503e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.4010087608193580e+00	9.1571869287066801e-02	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1335367094780698e-02	4.6620865355207722e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.5386609866644438e+00	1.0014324418160772e-01	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0699000043911186e-02	5.3797694521721614e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.5263593619171414e+00	9.4833756958838861e-02	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0044568269935333e-02	3.9762420247708557e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.5137442866327708e+00	9.7209970222152428e-02	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9610531298845477e-02	2.0221105762236946e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.5054010816946013e+00	9.6018546236407890e-02	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9375253503464186e-02	4.2666471512847086e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.5008391761712594e+00	9.5041104889723796e-02	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.5696884386910170e-02	2.8761893365195822e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.6226624120543474e+00	1.1024913372893090e-01	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.2793488917502049e-02	7.5318707998866326e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.7594301326222519e+00	1.4352706043721228e-01	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.3743172110370647e-02	5.2665519096829533e-04	5.1257725916998122e-04	5.2484321066855180e-06	-1.9700965241850945e+00	1.8135421025166412e-01	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2757556656938101e-02	2.7557648056088647e-04	4.5757344742022410e-04	3.9045319966689028e-06	-1.3797108878538757e+00	9.8048001358197870e-02	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9064772856949876e-02	3.3260258482666803e-04	4.5757344742022410e-04	3.9045319966689028e-06	-1.5011299114314005e+00	1.1225534865460386e-01	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1874334074192316e-02	4.3684783617504481e-04	4.5757344742022410e-04	3.9045319966689028e-06	-1.7478359635911482e+00	1.6214737032137658e-01	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.5081762078005572e-02	5.1921592937469922e-04	4.5757344742022410e-04	3.9045319966689028e-06	-2.0020467450086983e+00	2.1999409777106535e-01	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.2013199717584294e-02	1.0817161268489373e-03	4.5757344742022410e-04	3.9045319966689028e-06	-2.1354730396076409e+00	2.5279491530980769e-01	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	8.0026242926099188e-03	2.2347215439916138e-04	3.4631559933070614e-04	3.1729243467189833e-06	-1.2985831523994700e+00	1.5253546248002517e-01	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1990640089959762e-02	2.1747742586288038e-04	3.4631559933070614e-04	3.1729243467189833e-06	-1.3753362155833864e+00	1.6294637768912468e-01	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1223929566817117e-02	3.4525860424224281e-04	3.4631559933070614e-04	3.1729243467189833e-06	-1.5532412829986211e+00	1.9616339377112779e-01	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	-1.1584242557480935e+00	2.4848297255758720e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	0.0000000000000000e+00	-1.1688049033227632e+00	2.4967280012685328e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	0.0000000000000000e+00	-1.1791855508974329e+00	2.5089152346150057e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	0.0000000000000000e+00	-1.1895661984721029e+00	2.5213872355511313e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	0.0000000000000000e+00	-1.1999468460467726e+00	2.5341397995511400e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	0.0000000000000000e+00	-1.2103274936214425e+00	2.5471687126474407e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	0.0000000000000000e+00	-1.2207081411961123e+00	2.5604697562484430e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	0.0000000000000000e+00	-1.2310887887707820e+00	2.5740387117500568e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	0.0000000000000000e+00	-1.2414694363454517e+00	2.5878713649377649e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	0.0000000000000000e+00	-1.2518500839201216e+00	2.6019635101772287e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	0.0000000000000000e+00	-1.2622307314947911e+00	2.6163109543926094e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	0.0000000000000000e+00	-1.2726113790694611e+00	2.6309095208326233e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	0.0000000000000000e+00	-1.2829920266441308e+00	2.6457550526253781e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	0.0000000000000000e+00	-1.2933726742188008e+00	2.6608434161238603e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	0.0000000000000000e+00	-1.3037533217934707e+00	2.6761705040446671e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	0.0000000000000000e+00	-1.3141339693681404e+00	2.6917322384033088e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	0.0000000000000000e+00	-1.3245146169428101e+00	2.7075245732500181e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	0.0000000000000000e+00	-1.3348952645174801e+00	2.7235434972105177e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	0.0000000000000000e+00	-1.3452759120921500e+00	2.7397850358367021e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	0.0000000000000000e+00	-1.3556565596668197e+00	2.7562452537725557e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	0.0000000000000000e+00	-1.3660372072414892e+00	2.7729202567410371e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	0.0000000000000000e+00	-1.3764178548161592e+00	2.7898061933578511e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	0.0000000000000000e+00	-1.3867985023908289e+00	2.8068992567783535e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	0.0000000000000000e+00	-1.3971791499654989e+00	2.8241956861839307e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	0.0000000000000000e+00	-1.4075597975401686e+00	2.8416917681143733e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	0.0000000000000000e+00	-1.4179404451148385e+00	2.8593838376528002e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	0.0000000000000000e+00	-1.4283210926895078e+00	2.8772682794698051e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	0.0000000000000000e+00	-1.4387017402641782e+00	2.8953415287333917e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	0.0000000000000000e+00	-1.4490823878388479e+00	2.9136000718913524e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	0.0000000000000000e+00	-1.4594630354135176e+00	2.9320404473326100e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	0.0000000000000000e+00	-1.4698436829881873e+00	2.9506592459339492e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	0.0000000000000000e+00	-1.4802243305628571e+00	2.9694531114985823e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	0.0000000000000000e+00	-1.4906049781375272e+00	2.9884187410926411e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	0.0000000000000000e+00	-1.5009856257121970e+00	3.0075528852857869e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	0.0000000000000000e+00	-1.5113662732868662e+00	3.0268523483017784e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	0.0000000000000000e+00	-1.5217469208615364e+00	3.0463139880848028e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	0.0000000000000000e+00	-1.5321275684362063e+00	3.0659347162870687e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	0.0000000000000000e+00	-1.5425082160108763e+00	3.0857114981831057e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	0.0000000000000000e+00	-1.5528888635855460e+00	3.1056413525158671e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	0.0000000000000000e+00	-1.5632695111602157e+00	3.1257213512796950e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	0.0000000000000000e+00	-1.5736501587348859e+00	3.1459486194448449e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	0.0000000000000000e+00	-1.5840308063095554e+00	3.1663203346282126e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	0.0000000000000000e+00	-1.5944114538842253e+00	3.1868337267145441e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	0.0000000000000000e+00	-1.6047921014588953e+00	3.2074860774323716e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	0.0000000000000000e+00	-1.6151727490335648e+00	3.2282747198885825e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	0.0000000000000000e+00	-1.6255533966082349e+00	3.2491970380653923e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	0.0000000000000000e+00	-1.6359340441829047e+00	3.2702504662832982e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	0.0000000000000000e+00	-1.6463146917575744e+00	3.2914324886333846e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	0.0000000000000000e+00	-1.6566953393322441e+00	3.3127406383821517e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	0.0000000000000000e+00	-1.6670759869069138e+00	3.3341724973519044e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	0.0000000000000000e+00	-1.6774566344815840e+00	3.3557256952794989e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	0.0000000000000000e+00	-1.6878372820562537e+00	3.3773979091561496e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	0.0000000000000000e+00	-1.6982179296309234e+00	3.3991868625507465e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	0.0000000000000000e+00	-1.7085985772055934e+00	3.4210903249190666e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	0.0000000000000000e+00	-1.7189792247802629e+00	3.4431061109010463e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	0.0000000000000000e+00	-1.7293598723549328e+00	3.4652320796081471e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	0.0000000000000000e+00	-1.7397405199296025e+00	3.4874661339027641e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	0.0000000000000000e+00	-1.7501211675042723e+00	3.5098062196713919e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	0.0000000000000000e+00	-1.7605018150789420e+00	3.5322503250932391e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	0.0000000000000000e+00	-1.7708824626536119e+00	3.5547964799057863e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	0.0000000000000000e+00	-1.7812631102282819e+00	3.5774427546687460e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	0.0000000000000000e+00	-1.7916437578029516e+00	3.6001872600276263e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	0.0000000000000000e+00	-1.8020244053776213e+00	3.6230281459782449e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	0.0000000000000000e+00	-1.8124050529522913e+00	3.6459636011331609e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	0.0000000000000000e+00	-1.8227857005269612e+00	3.6689918519911224e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	0.0000000000000000e+00	-1.8331663481016305e+00	3.6921111622103941e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	0.0000000000000000e+00	-1.8435469956763000e+00	3.7153198318868808e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	0.0000000000000000e+00	-1.8539276432509704e+00	3.7386161968377168e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	0.0000000000000000e+00	-1.8643082908256401e+00	3.7619986278911216e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	0.0000000000000000e+00	-1.8746889384003096e+00	3.7854655301830520e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	0.0000000000000000e+00	-1.8850695859749795e+00	3.8090153424612860e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	0.0000000000000000e+00	-1.8954502335496497e+00	3.8326465363973822e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	0.0000000000000000e+00	-1.9058308811243194e+00	3.8563576159070440e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	0.0000000000000000e+00	-1.9162115286989889e+00	3.8801471164791740e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	0.0000000000000000e+00	-1.9265921762736591e+00	3.9040136045140872e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	0.0000000000000000e+00	-1.9369728238483293e+00	3.9279556766710710e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	0.0000000000000000e+00	-1.9473534714229987e+00	3.9519719592256625e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	0.0000000000000000e+00	-1.9577341189976682e+00	3.9760611074367763e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	0.0000000000000000e+00	-1.9681147665723382e+00	4.0002218049239202e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	0.0000000000000000e+00	-1.9784954141470079e+00	4.0244527630546539e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	0.0000000000000000e+00	-1.9888760617216781e+00	4.0487527203423662e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	0.0000000000000000e+00	-1.9992567092963476e+00	4.0731204418545225e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	0.0000000000000000e+00	-2.0096373568710177e+00	4.0975547186314215e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	0.0000000000000000e+00	-2.0200180044456868e+00	4.1220543671155202e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	0.0000000000000000e+00	-2.0303986520203572e+00	4.1466182285912934e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	0.0000000000000000e+00	-2.0407792995950271e+00	4.1712451686357532e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	0.0000000000000000e+00	-2.0511599471696966e+00	4.1959340765794467e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	0.0000000000000000e+00	-2.0615405947443666e+00	4.2206838649780554e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	0.0000000000000000e+00	-2.0719212423190365e+00	4.2454934690944485e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	0.0000000000000000e+00	-2.0823018898937065e+00	4.2703618463911408e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	0.0000000000000000e+00	-2.0926825374683760e+00	4.2952879760331181e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	0.0000000000000000e+00	-2.1030631850430455e+00	4.3202708584009197e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	0.0000000000000000e+00	-2.1134438326177154e+00	4.3453095146138621e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	0.0000000000000000e+00	-2.1238244801923849e+00	4.3704029860633337e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	0.0000000000000000e+00	-2.1342051277670553e+00	4.3955503339560142e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	0.0000000000000000e+00	-2.1445857753417248e+00	4.4207506388669354e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	0.0000000000000000e+00	-2.1549664229163943e+00	4.4460030003021805e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	0.0000000000000000e+00	-2.1653470704910647e+00	4.4713065362712012e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	0.0000000000000000e+00	-2.1757277180657346e+00	4.4966603828685092e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	0.0000000000000000e+00	-2.1861083656404046e+00	4.5220636938646452e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	0.0000000000000000e+00	-2.1964890132150736e+00	4.5475156403062894e-01	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1257725916998122e-04	-1.1279592859119669e+00	1.2149462377095072e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	5.1257725916998122e-04	-1.1383399334866366e+00	1.1957129140230335e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	5.1257725916998122e-04	-1.1487205810613064e+00	1.1769016016432447e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	5.1257725916998122e-04	-1.1591012286359761e+00	1.1585328575795391e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	5.1257725916998122e-04	-1.1694818762106460e+00	1.1406280634739796e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	5.1257725916998122e-04	-1.1798625237853158e+00	1.1232094066688526e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	5.1257725916998122e-04	-1.1902431713599857e+00	1.1062998500525958e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	5.1257725916998122e-04	-1.2006238189346552e+00	1.0899230891101501e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	5.1257725916998122e-04	-1.2110044665093254e+00	1.0741034945834735e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	5.1257725916998122e-04	-1.2213851140839949e+00	1.0588660391803358e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	5.1257725916998122e-04	-1.2317657616586650e+00	1.0442362068681971e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	5.1257725916998122e-04	-1.2421464092333347e+00	1.0302398834696333e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	5.1257725916998122e-04	-1.2525270568080042e+00	1.0169032275494880e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	5.1257725916998122e-04	-1.2629077043826744e+00	1.0042525209635367e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	5.1257725916998122e-04	-1.2732883519573441e+00	9.9231399893112360e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	5.1257725916998122e-04	-1.2836689995320136e+00	9.8111366010251014e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	5.1257725916998122e-04	-1.2940496471066838e+00	9.7067705780904304e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	5.1257725916998122e-04	-1.3044302946813533e+00	9.6102907449561570e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	5.1257725916998122e-04	-1.3148109422560235e+00	9.5219368221333311e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	5.1257725916998122e-04	-1.3251915898306932e+00	9.4419369295716205e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	5.1257725916998122e-04	-1.3355722374053629e+00	9.3705050351898536e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	5.1257725916998122e-04	-1.3459528849800326e+00	9.3078384033151981e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	5.1257725916998122e-04	-1.3563335325547026e+00	9.2541151043814537e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	5.1257725916998122e-04	-1.3667141801293723e+00	9.2094916517282924e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	5.1257725916998122e-04	-1.3770948277040422e+00	9.1741008331370735e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	5.1257725916998122e-04	-1.3874754752787124e+00	9.1480498033777571e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	5.1257725916998122e-04	-1.3978561228533821e+00	9.1314184992691172e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	5.1257725916998122e-04	-1.4082367704280516e+00	9.1242584305635352e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	5.1257725916998122e-04	-1.4186174180027213e+00	9.1265918886419620e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	5.1257725916998122e-04	-1.4289980655773913e+00	9.1384116011012373e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	5.1257725916998122e-04	-1.4393787131520610e+00	9.1596808446396893e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	5.1257725916998122e-04	-1.4497593607267307e+00	9.1903340121769969e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	5.1257725916998122e-04	-1.4601400083014007e+00	9.2302776139342610e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	5.1257725916998122e-04	-1.4705206558760702e+00	9.2793916772822671e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	5.1257725916998122e-04	-1.4809013034507403e+00	9.3375314974427651e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	5.1257725916998122e-04	-1.4912819510254105e+00	9.4045296812895474e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	5.1257725916998122e-04	-1.5016625986000798e+00	9.4801984199687370e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	5.1257725916998122e-04	-1.5120432461747495e+00	9.5643319229781976e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	5.1257725916998122e-04	-1.5224238937494197e+00	9.6567089465833478e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	5.1257725916998122e-04	-1.5328045413240894e+00	9.7570953526316645e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	5.1257725916998122e-04	-1.5431851888987593e+00	9.8652466394343580e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	5.1257725916998122e-04	-1.5535658364734286e+00	9.9809103937765056e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	5.1257725916998122e-04	-1.5639464840480990e+00	1.0103828621642466e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	5.1257725916998122e-04	-1.5743271316227685e+00	1.0233739924272454e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	5.1257725916998122e-04	-1.5847077791974382e+00	1.0370381495151244e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	5.1257725916998122e-04	-1.5950884267721084e+00	1.0513490922025040e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	5.1257725916998122e-04	-1.6054690743467779e+00	1.0662807785720956e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	5.1257725916998122e-04	-1.6158497219214480e+00	1.0818075054193355e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	5.1257725916998122e-04	-1.6262303694961173e+00	1.0979040275738648e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	5.1257725916998122e-04	-1.6366110170707875e+00	1.1145456579684022e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	5.1257725916998122e-04	-1.6469916646454574e+00	1.1317083496120056e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	5.1257725916998122e-04	-1.6573723122201272e+00	1.1493687608504304e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	5.1257725916998122e-04	-1.6677529597947967e+00	1.1675043054345373e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	5.1257725916998122e-04	-1.6781336073694666e+00	1.1860931889820100e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	5.1257725916998122e-04	-1.6885142549441363e+00	1.2051144334223429e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	5.1257725916998122e-04	-1.6988949025188063e+00	1.2245478909737291e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	5.1257725916998122e-04	-1.7092755500934762e+00	1.2443742491250635e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	5.1257725916998122e-04	-1.7196561976681461e+00	1.2645750279975210e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	5.1257725916998122e-04	-1.7300368452428156e+00	1.2851325713467449e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	5.1257725916998122e-04	-1.7404174928174854e+00	1.3060300323459897e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	5.1257725916998122e-04	-1.7507981403921551e+00	1.3272513551679110e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	5.1257725916998122e-04	-1.7611787879668248e+00	1.3487812532625343e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	5.1257725916998122e-04	-1.7715594355414945e+00	1.3706051851141726e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	5.1257725916998122e-04	-1.7819400831161649e+00	1.3927093281525951e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	5.1257725916998122e-04	-1.7923207306908346e+00	1.4150805513951026e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	5.1257725916998122e-04	-1.8027013782655044e+00	1.4377063873065626e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	5.1257725916998122e-04	-1.8130820258401741e+00	1.4605750032844997e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	5.1257725916998122e-04	-1.8234626734148438e+00	1.4836751731052680e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	5.1257725916998122e-04	-1.8338433209895131e+00	1.5069962486052815e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	5.1257725916998122e-04	-1.8442239685641837e+00	1.5305281318171962e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	5.1257725916998122e-04	-1.8546046161388534e+00	1.5542612477345291e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	5.1257725916998122e-04	-1.8649852637135234e+00	1.5781865178383578e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	5.1257725916998122e-04	-1.8753659112881924e+00	1.6022953344861943e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	5.1257725916998122e-04	-1.8857465588628626e+00	1.6265795362347635e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	5.1257725916998122e-04	-1.8961272064375325e+00	1.6510313841448279e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	5.1257725916998122e-04	-1.9065078540122025e+00	1.6756435390967483e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	5.1257725916998122e-04	-1.9168885015868717e+00	1.7004090401295135e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	5.1257725916998122e-04	-1.9272691491615421e+00	1.7253212838030135e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	5.1257725916998122e-04	-1.9376497967362116e+00	1.7503740045730756e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	5.1257725916998122e-04	-1.9480304443108816e+00	1.7755612561606279e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	5.1257725916998122e-04	-1.9584110918855515e+00	1.8008773938900544e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	5.1257725916998122e-04	-1.9687917394602212e+00	1.8263170579671456e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	5.1257725916998122e-04	-1.9791723870348912e+00	1.8518751576635240e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	5.1257725916998122e-04	-1.9895530346095609e+00	1.8775468563721279e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	5.1257725916998122e-04	-1.9999336821842304e+00	1.9033275574967126e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	5.1257725916998122e-04	-2.0103143297589003e+00	1.9292128911377254e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	5.1257725916998122e-04	-2.0206949773335703e+00	1.9551987015363795e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	5.1257725916998122e-04	-2.0310756249082402e+00	1.9812810352393509e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	5.1257725916998122e-04	-2.0414562724829097e+00	2.0074561299467272e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	5.1257725916998122e-04	-2.0518369200575797e+00	2.0337204040069726e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	5.1257725916998122e-04	-2.0622175676322492e+00	2.0600704465235856e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	5.1257725916998122e-04	-2.0725982152069191e+00	2.0865030080394062e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	5.1257725916998122e-04	-2.0829788627815895e+00	2.1130149917658173e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	5.1257725916998122e-04	-2.0933595103562586e+00	2.1396034453254933e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	5.1257725916998122e-04	-2.1037401579309285e+00	2.1662655529787500e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	5.1257725916998122e-04	-2.1141208055055989e+00	2.1929986283050829e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	5.1257725916998122e-04	-2.1245014530802684e+00	2.2198001073127308e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	5.1257725916998122e-04	-2.1348821006549383e+00	2.2466675419508031e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	5.1257725916998122e-04	-2.1452627482296078e+00	2.2735985939995912e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	5.1257725916998122e-04	-2.1556433958042769e+00	2.3005910293162901e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	5.1257725916998122e-04	-2.1660240433789468e+00	2.3276427124144805e-01	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5757344742022410e-04	-1.1341467697106851e+00	1.0412364065842282e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	4.5757344742022410e-04	-1.1445274172853546e+00	1.0292051768428635e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	4.5757344742022410e-04	-1.1549080648600245e+00	1.0178832608093523e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	4.5757344742022410e-04	-1.1652887124346940e+00	1.0072945766674248e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	4.5757344742022410e-04	-1.1756693600093644e+00	9.9746247582720687e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	4.5757344742022410e-04	-1.1860500075840337e+00	9.8840953664717693e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	4.5757344742022410e-04	-1.1964306551587036e+00	9.8015734886743464e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	4.5757344742022410e-04	-1.2068113027333736e+00	9.7272629238373029e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	4.5757344742022410e-04	-1.2171919503080435e+00	9.6613531464405364e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	4.5757344742022410e-04	-1.2275725978827130e+00	9.6040171150521131e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	4.5757344742022410e-04	-1.2379532454573829e+00	9.5554091679734748e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	4.5757344742022410e-04	-1.2483338930320527e+00	9.5156630606474515e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	4.5757344742022410e-04	-1.2587145406067228e+00	9.4848901994356014e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	4.5757344742022410e-04	-1.2690951881813923e+00	9.4631781237663415e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	4.5757344742022410e-04	-1.2794758357560623e+00	9.4505892834315250e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	4.5757344742022410e-04	-1.2898564833307320e+00	9.4471601500817279e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	4.5757344742022410e-04	-1.3002371309054017e+00	9.4529006920455086e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	4.5757344742022410e-04	-1.3106177784800714e+00	9.4677942299807902e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	4.5757344742022410e-04	-1.3209984260547414e+00	9.4917976782083247e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	4.5757344742022410e-04	-1.3313790736294109e+00	9.5248421636279695e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	4.5757344742022410e-04	-1.3417597212040810e+00	9.5668340016543979e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	4.5757344742022410e-04	-1.3521403687787508e+00	9.6176559973621456e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	4.5757344742022410e-04	-1.3625210163534207e+00	9.6771690306195771e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	4.5757344742022410e-04	-1.3729016639280902e+00	9.7452138768715418e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	4.5757344742022410e-04	-1.3832823115027602e+00	9.8216132106674583e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	4.5757344742022410e-04	-1.3936629590774299e+00	9.9061737370766054e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	4.5757344742022410e-04	-1.4040436066520998e+00	9.9986883966616230e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	4.5757344742022410e-04	-1.4144242542267695e+00	1.0098938592402955e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	4.5757344742022410e-04	-1.4248049018014395e+00	1.0206696391483189e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	4.5757344742022410e-04	-1.4351855493761092e+00	1.0321726660685598e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	4.5757344742022410e-04	-1.4455661969507789e+00	1.0443789100853201e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	4.5757344742022410e-04	-1.4559468445254489e+00	1.0572640152936862e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	4.5757344742022410e-04	-1.4663274921001186e+00	1.0708034755224037e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	4.5757344742022410e-04	-1.4767081396747881e+00	1.0849727938058198e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	4.5757344742022410e-04	-1.4870887872494583e+00	1.0997476248479719e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	4.5757344742022410e-04	-1.4974694348241282e+00	1.1151039002580476e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	4.5757344742022410e-04	-1.5078500823987981e+00	1.1310179367873328e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	4.5757344742022410e-04	-1.5182307299734674e+00	1.1474665281613419e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	4.5757344742022410e-04	-1.5286113775481378e+00	1.1644270213794521e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	4.5757344742022410e-04	-1.5389920251228075e+00	1.1818773785543943e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	4.5757344742022410e-04	-1.5493726726974770e+00	1.1997962254943945e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	4.5757344742022410e-04	-1.5597533202721470e+00	1.2181628883013151e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	4.5757344742022410e-04	-1.5701339678468169e+00	1.2369574192795023e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	4.5757344742022410e-04	-1.5805146154214864e+00	1.2561606134323036e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	4.5757344742022410e-04	-1.5908952629961564e+00	1.2757540167754292e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	4.5757344742022410e-04	-1.6012759105708261e+00	1.2957199276273673e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	4.5757344742022410e-04	-1.6116565581454962e+00	1.3160413919534225e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	4.5757344742022410e-04	-1.6220372057201657e+00	1.3367021937480092e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	4.5757344742022410e-04	-1.6324178532948357e+00	1.3576868413440538e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	4.5757344742022410e-04	-1.6427985008695054e+00	1.3789805504425537e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	4.5757344742022410e-04	-1.6531791484441754e+00	1.4005692245622525e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	4.5757344742022410e-04	-1.6635597960188451e+00	1.4224394335208038e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	4.5757344742022410e-04	-1.6739404435935152e+00	1.4445783904762857e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	4.5757344742022410e-04	-1.6843210911681847e+00	1.4669739279820679e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	4.5757344742022410e-04	-1.6947017387428542e+00	1.4896144734390940e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	4.5757344742022410e-04	-1.7050823863175244e+00	1.5124890242680558e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	4.5757344742022410e-04	-1.7154630338921941e+00	1.5355871230690349e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	4.5757344742022410e-04	-1.7258436814668638e+00	1.5588988329880646e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	4.5757344742022410e-04	-1.7362243290415336e+00	1.5824147134678918e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	4.5757344742022410e-04	-1.7466049766162031e+00	1.6061257965239781e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	4.5757344742022410e-04	-1.7569856241908737e+00	1.6300235636554214e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	4.5757344742022410e-04	-1.7673662717655432e+00	1.6540999234738107e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	4.5757344742022410e-04	-1.7777469193402129e+00	1.6783471901106203e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	4.5757344742022410e-04	-1.7881275669148824e+00	1.7027580624446809e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	4.5757344742022410e-04	-1.7985082144895528e+00	1.7273256041755777e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	4.5757344742022410e-04	-1.8088888620642221e+00	1.7520432247557977e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	4.5757344742022410e-04	-1.8192695096388920e+00	1.7769046611838443e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	4.5757344742022410e-04	-1.8296501572135615e+00	1.8019039606519130e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	4.5757344742022410e-04	-1.8400308047882314e+00	1.8270354640349046e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	4.5757344742022410e-04	-1.8504114523629012e+00	1.8522937902021461e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	4.5757344742022410e-04	-1.8607920999375716e+00	1.8776738211291250e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	4.5757344742022410e-04	-1.8711727475122408e+00	1.9031706877833784e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	4.5757344742022410e-04	-1.8815533950869108e+00	1.9287797567566070e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	4.5757344742022410e-04	-1.8919340426615807e+00	1.9544966176134193e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	4.5757344742022410e-04	-1.9023146902362504e+00	1.9803170709264034e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	4.5757344742022410e-04	-1.9126953378109204e+00	2.0062371169666787e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	4.5757344742022410e-04	-1.9230759853855901e+00	2.0322529450191518e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	4.5757344742022410e-04	-1.9334566329602603e+00	2.0583609232919431e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	4.5757344742022410e-04	-1.9438372805349298e+00	2.0845575893900190e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	4.5757344742022410e-04	-1.9542179281095995e+00	2.1108396413237546e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	4.5757344742022410e-04	-1.9645985756842694e+00	2.1372039290241063e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	4.5757344742022410e-04	-1.9749792232589396e+00	2.1636474463369379e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	4.5757344742022410e-04	-1.9853598708336089e+00	2.1901673234702015e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	4.5757344742022410e-04	-1.9957405184082784e+00	2.2167608198686972e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	4.5757344742022410e-04	-2.0061211659829485e+00	2.2434253174922567e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	4.5757344742022410e-04	-2.0165018135576180e+00	2.2701583144744653e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	4.5757344742022410e-04	-2.0268824611322880e+00	2.2969574191399081e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	4.5757344742022410e-04	-2.0372631087069579e+00	2.3238203443593008e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	4.5757344742022410e-04	-2.0476437562816279e+00	2.3507449022228077e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	4.5757344742022410e-04	-2.0580244038562974e+00	2.3777289990128969e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	4.5757344742022410e-04	-2.0684050514309673e+00	2.4047706304592137e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	4.5757344742022410e-04	-2.0787856990056373e+00	2.4318678772588709e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	4.5757344742022410e-04	-2.0891663465803068e+00	2.4590189008464161e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	4.5757344742022410e-04	-2.0995469941549767e+00	2.4862219393988716e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	4.5757344742022410e-04	-2.1099276417296471e+00	2.5134753040618152e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	4.5757344742022410e-04	-2.1203082893043161e+00	2.5407773753835733e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	4.5757344742022410e-04	-2.1306889368789865e+00	2.5681265999450698e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	4.5757344742022410e-04	-2.1410695844536560e+00	2.5955214871739779e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	4.5757344742022410e-04	-2.1514502320283264e+00	2.6229606063321337e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	4.5757344742022410e-04	-2.1618308796029955e+00	2.6504425836661022e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	4.5757344742022410e-04	-2.1722115271776654e+00	2.6779660997113147e-01	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4631559933070614e-04	-1.1445174883156723e+00	1.4021901631104708e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678659e-04	3.4631559933070614e-04	-1.1548981358903423e+00	1.4061250454669943e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135732e-03	3.4631559933070614e-04	-1.1652787834650120e+00	1.4106633292204637e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203598e-03	3.4631559933070614e-04	-1.1756594310396820e+00	1.4157992118507379e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271464e-03	3.4631559933070614e-04	-1.1860400786143517e+00	1.4215262161138592e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339332e-03	3.4631559933070614e-04	-1.1964207261890216e+00	1.4278372291241079e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407195e-03	3.4631559933070614e-04	-1.2068013737636913e+00	1.4347245441542586e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475059e-03	3.4631559933070614e-04	-1.2171820213383611e+00	1.4421799046154005e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542927e-03	3.4631559933070614e-04	-1.2275626689130308e+00	1.4501945496747434e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610795e-03	3.4631559933070614e-04	-1.2379433164877007e+00	1.4587592609776920e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678663e-03	3.4631559933070614e-04	-1.2483239640623707e+00	1.4678644099582358e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.9298411447746523e-03	3.4631559933070614e-04	-1.2587046116370404e+00	1.4775000052480231e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.4689176124814391e-03	3.4631559933070614e-04	-1.2690852592117103e+00	1.4876557397280407e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.0079940801882259e-03	3.4631559933070614e-04	-1.2794659067863801e+00	1.4983210368060862e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.5470705478950118e-03	3.4631559933070614e-04	-1.2898465543610502e+00	1.5094850955466732e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.0861470156017995e-03	3.4631559933070614e-04	-1.3002272019357195e+00	1.5211369343262449e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.6252234833085854e-03	3.4631559933070614e-04	-1.3106078495103892e+00	1.5332654327341200e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.1642999510153714e-03	3.4631559933070614e-04	-1.3209884970850592e+00	1.5458593714873456e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.7033764187221590e-03	3.4631559933070614e-04	-1.3313691446597293e+00	1.5589074701742797e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0242452886428945e-02	3.4631559933070614e-04	-1.3417497922343988e+00	1.5723984226865315e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0781529354135733e-02	3.4631559933070614e-04	-1.3521304398090690e+00	1.5863209302411108e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1320605821842519e-02	3.4631559933070614e-04	-1.3625110873837383e+00	1.6006637319334022e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1859682289549305e-02	3.4631559933070614e-04	-1.3728917349584084e+00	1.6154156327969932e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2398758757256092e-02	3.4631559933070614e-04	-1.3832723825330782e+00	1.6305655293777244e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2937835224962878e-02	3.4631559933070614e-04	-1.3936530301077477e+00	1.6461024328567228e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3476911692669664e-02	3.4631559933070614e-04	-1.4040336776824176e+00	1.6620154897806408e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4015988160376452e-02	3.4631559933070614e-04	-1.4144143252570875e+00	1.6782940004769001e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4555064628083238e-02	3.4631559933070614e-04	-1.4247949728317573e+00	1.6949274352475210e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5094141095790024e-02	3.4631559933070614e-04	-1.4351756204064272e+00	1.7119054484476406e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5633217563496810e-02	3.4631559933070614e-04	-1.4455562679810967e+00	1.7292178905640321e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6172294031203599e-02	3.4631559933070614e-04	-1.4559369155557669e+00	1.7468548184152904e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6711370498910385e-02	3.4631559933070614e-04	-1.4663175631304364e+00	1.7648065035993973e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7250446966617171e-02	3.4631559933070614e-04	-1.4766982107051063e+00	1.7830634393158123e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7789523434323957e-02	3.4631559933070614e-04	-1.4870788582797758e+00	1.8016163456892709e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8328599902030743e-02	3.4631559933070614e-04	-1.4974595058544458e+00	1.8204561737204192e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8867676369737532e-02	3.4631559933070614e-04	-1.5078401534291157e+00	1.8395741079855502e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9406752837444318e-02	3.4631559933070614e-04	-1.5182208010037856e+00	1.8589615682033014e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9945829305151104e-02	3.4631559933070614e-04	-1.5286014485784554e+00	1.8786102097814011e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0484905772857890e-02	3.4631559933070614e-04	-1.5389820961531251e+00	1.8985119234508313e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1023982240564676e-02	3.4631559933070614e-04	-1.5493627437277948e+00	1.9186588340888136e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1563058708271465e-02	3.4631559933070614e-04	-1.5597433913024648e+00	1.9390432988257669e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2102135175978251e-02	3.4631559933070614e-04	-1.5701240388771345e+00	1.9596579045249707e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2641211643685037e-02	3.4631559933070614e-04	-1.5805046864518042e+00	1.9804954647171702e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3180288111391823e-02	3.4631559933070614e-04	-1.5908853340264739e+00	2.0015490160661506e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3719364579098609e-02	3.4631559933070614e-04	-1.6012659816011443e+00	2.0228118144349169e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4258441046805395e-02	3.4631559933070614e-04	-1.6116466291758138e+00	2.0442773306162701e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4797517514512184e-02	3.4631559933070614e-04	-1.6220272767504837e+00	2.0659392457857248e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5336593982218970e-02	3.4631559933070614e-04	-1.6324079243251532e+00	2.0877914467292499e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5875670449925756e-02	3.4631559933070614e-04	-1.6427885718998230e+00	2.1098280208931589e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6414746917632542e-02	3.4631559933070614e-04	-1.6531692194744931e+00	2.1320432512986420e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6953823385339328e-02	3.4631559933070614e-04	-1.6635498670491629e+00	2.1544316113588349e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7492899853046118e-02	3.4631559933070614e-04	-1.6739305146238326e+00	2.1769877596321893e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8031976320752904e-02	3.4631559933070614e-04	-1.6843111621985023e+00	2.1997065345419453e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8571052788459689e-02	3.4631559933070614e-04	-1.6946918097731725e+00	2.2225829490879956e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9110129256166475e-02	3.4631559933070614e-04	-1.7050724573478424e+00	2.2456121855740949e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9649205723873261e-02	3.4631559933070614e-04	-1.7154531049225117e+00	2.2687895903703897e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0188282191580047e-02	3.4631559933070614e-04	-1.7258337524971812e+00	2.2921106687285467e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0727358659286837e-02	3.4631559933070614e-04	-1.7362144000718518e+00	2.3155710796642417e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1266435126993619e-02	3.4631559933070614e-04	-1.7465950476465213e+00	2.3391666309195708e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1805511594700409e-02	3.4631559933070614e-04	-1.7569756952211910e+00	2.3628932740159483e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2344588062407198e-02	3.4631559933070614e-04	-1.7673563427958610e+00	2.3867470994062254e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2883664530113980e-02	3.4631559933070614e-04	-1.7777369903705307e+00	2.4107243317331523e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3422740997820770e-02	3.4631559933070614e-04	-1.7881176379452006e+00	2.4348213251999590e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3961817465527552e-02	3.4631559933070614e-04	-1.7984982855198701e+00	2.4590345590574164e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4500893933234342e-02	3.4631559933070614e-04	-1.8088789330945401e+00	2.4833606332107630e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5039970400941131e-02	3.4631559933070614e-04	-1.8192595806692098e+00	2.5077962639487300e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5579046868647914e-02	3.4631559933070614e-04	-1.8296402282438797e+00	2.5323382797962557e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6118123336354703e-02	3.4631559933070614e-04	-1.8400208758185495e+00	2.5569836174914612e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6657199804061485e-02	3.4631559933070614e-04	-1.8504015233932192e+00	2.5817293180870049e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7196276271768275e-02	3.4631559933070614e-04	-1.8607821709678891e+00	2.6065725231752629e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7735352739475064e-02	3.4631559933070614e-04	-1.8711628185425595e+00	2.6315104712363513e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8274429207181847e-02	3.4631559933070614e-04	-1.8815434661172288e+00	2.6565404941074849e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8813505674888636e-02	3.4631559933070614e-04	-1.8919241136918985e+00	2.6816600135720309e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9352582142595419e-02	3.4631559933070614e-04	-1.9023047612665682e+00	2.7068665380660051e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9891658610302208e-02	3.4631559933070614e-04	-1.9126854088412382e+00	2.7321576594998598e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0430735078008997e-02	3.4631559933070614e-04	-1.9230660564159079e+00	2.7575310501929207e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0969811545715780e-02	3.4631559933070614e-04	-1.9334467039905776e+00	2.7829844599178782e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1508888013422569e-02	3.4631559933070614e-04	-1.9438273515652473e+00	2.8085157130524890e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2047964481129352e-02	3.4631559933070614e-04	-1.9542079991399175e+00	2.8341227058356272e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2587040948836141e-02	3.4631559933070614e-04	-1.9645886467145870e+00	2.8598034037247072e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3126117416542931e-02	3.4631559933070614e-04	-1.9749692942892567e+00	2.8855558388514652e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3665193884249713e-02	3.4631559933070614e-04	-1.9853499418639269e+00	2.9113781075731371e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4204270351956503e-02	3.4631559933070614e-04	-1.9957305894385966e+00	2.9372683681159412e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4743346819663285e-02	3.4631559933070614e-04	-2.0061112370132661e+00	2.9632248383079007e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5282423287370074e-02	3.4631559933070614e-04	-2.0164918845879365e+00	2.9892457933979388e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5821499755076857e-02	3.4631559933070614e-04	-2.0268725321626060e+00	3.0153295639584177e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6360576222783646e-02	3.4631559933070614e-04	-2.0372531797372755e+00	3.0414745338680804e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6899652690490436e-02	3.4631559933070614e-04	-2.0476338273119454e+00	3.0676791383725976e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7438729158197218e-02	3.4631559933070614e-04	-2.0580144748866154e+00	3.0939418622199183e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7977805625904008e-02	3.4631559933070614e-04	-2.0683951224612853e+00	3.1202612378676386e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8516882093610790e-02	3.4631559933070614e-04	-2.0787757700359548e+00	3.1466358437597625e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9055958561317579e-02	3.4631559933070614e-04	-2.0891564176106248e+00	3.1730643026702343e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9595035029024369e-02	3.4631559933070614e-04	-2.0995370651852947e+00	3.1995452801106877e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0134111496731151e-02	3.4631559933070614e-04	-2.1099177127599642e+00	3.2260774827999744e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0673187964437941e-02	3.4631559933070614e-04	-2.1202983603346341e+00	3.2526596571930882e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1212264432144723e-02	3.4631559933070614e-04	-2.1306790079093041e+00	3.2792905880671719e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1751340899851513e-02	3.4631559933070614e-04	-2.1410596554839740e+00	3.3059690971623434e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2290417367558302e-02	3.4631559933070614e-04	-2.1514403030586435e+00	3.3326940418752643e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.2829493835265084e-02	3.4631559933070614e-04	-2.1618209506333135e+00	3.3594643140032560e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3368570302971874e-02	3.4631559933070614e-04	-2.1722015982079834e+00	3.3862788385370568e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.3907646770678656e-02	3.4631559933070614e-04	-2.1825822457826525e+00	3.4131365725001894e-01	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
-1.1332698131920369e+00	-1.1840876296643452e+00	-1.1116104569188892e+00	-1.0942151679935284e+00	-1.3120520910889022e+00	-1.3085292811822844e+00	-1.0811819371143920e+00	-1.1518541948850356e+00	-1.1355921431164571e+00	-1.1329734614873095e+00	-1.1698470687716844e+00	-1.1079606672510047e+00	-1.1226562068553256e+00	-1.1896255769760782e+00	-1.1409081397241270e+00	

#ae#Y_extr
-1.1584242557480935e+00	2.4848297255758720e-01	

#CH2_RED(smart_print)
1.08(56)	



==> QCDQED/Data/fit_Lla/MeV/fit/dM_pi2.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 5
Simultaneous fit of dM_pi2

[The fit converged for all jkf indices]
----------

#jkf#A0
1.0792497993486527e+00	1.0301320807054251e+00	1.0366939800375670e+00	1.0440949565632018e+00	1.0414940736057037e+00	1.0409015529920849e+00	1.0343985172505938e+00	1.0565439774371808e+00	1.0527752090006766e+00	1.0399681386501674e+00	1.0652366436650995e+00	1.0319477564282877e+00	1.0398732593718341e+00	1.0401949095009195e+00	1.0523963478005089e+00	

#ae#A0
1.0457267468238602e+00	4.8309117145583343e-02	

#jkf#c_L3
8.5787922983797902e+00	8.1095334214649224e+00	8.5864187649937449e+00	8.4270224921600239e+00	8.4843586947075789e+00	8.7628011659294689e+00	8.8146487900160757e+00	8.4841857854722154e+00	8.7192214893585440e+00	8.5879192317975726e+00	8.4926959708199323e+00	8.6855131358496198e+00	8.5508935680373472e+00	8.8714248784886589e+00	8.4607904970354610e+00	

#ae#c_L3
8.5744146789673970e+00	6.7578550975591489e-01	

#jkf#c_l
1.7078827513643176e+01	2.0291017952974983e+01	2.0610707406723378e+01	1.9662672446655407e+01	2.0259562331538795e+01	1.9740747059548831e+01	2.0290785884799138e+01	1.9030480068598035e+01	1.8606281713488503e+01	1.9664096714666460e+01	1.8001844367383733e+01	1.9652735947332584e+01	2.0001983017373895e+01	1.9703716063302121e+01	1.8258435366552295e+01	

#ae#c_l
1.9390259590305423e+01	3.6117349359578768e+00	

#jkf#c_l2
8.0405824602004088e+01	6.3025217239013386e+01	5.2930596829494732e+01	6.6575097563400789e+01	5.6618414365184535e+01	6.1700613014989223e+01	5.8732425248041736e+01	6.8515714461389550e+01	7.2430701712709919e+01	6.5260842946852790e+01	7.9869180300840327e+01	6.6284443744894475e+01	5.6934248743372507e+01	6.2190173483137883e+01	8.0558525109466558e+01	

#ae#c_l2
6.6135467957652835e+01	3.1981517369732828e+01	

#jkf#c_a2
1.8321871825278841e+01	2.0388407269380700e+01	2.0184690229754860e+01	1.9845785500695698e+01	1.9175931102644352e+01	1.9431873537148569e+01	1.9849321972956382e+01	1.9620794768017316e+01	1.9239225096638819e+01	1.8588084190606750e+01	1.8573083390177370e+01	2.0855521966620987e+01	1.9691914452552002e+01	1.9036435731910778e+01	1.8991248490763287e+01	

#ae#c_a2
1.9452945968343112e+01	2.5715920496929359e+00	

#jkf#CH2_RED
3.4327365191648995e-01	2.3425558343350364e-01	2.4430145162821709e-01	2.8370168509384391e-01	2.4996132599889961e-01	2.4591761538035420e-01	2.9759809176761953e-01	3.0907298547928824e-01	2.6175449183447930e-01	2.4625411377075232e-01	2.9334220952198481e-01	3.2659987521566813e-01	2.5475148953620214e-01	2.6569834280730914e-01	3.1840523095729173e-01	

#ae#CH2_RED
2.7832587628946021e-01	1.2484376948111904e-01	

#jkf#data_x_1
2.1802578517167651e-01	2.1772687571196800e-01	2.1776851735089048e-01	2.1798430496881691e-01	2.1824803159724299e-01	2.1792295417366858e-01	2.1802724279393457e-01	2.1786988927762257e-01	2.1808615652320029e-01	2.1817680992392957e-01	2.1769838687286230e-01	2.1831013300227284e-01	2.1784017957395768e-01	2.1817791336110251e-01	2.1821674352626033e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.2095036711091863e-02	5.1859406371146700e-02	5.1943183436057548e-02	5.1790918837967707e-02	5.1820588004042628e-02	5.1981843914412101e-02	5.2053779004267803e-02	5.1525375811254291e-02	5.1661918700477476e-02	5.1833637991632001e-02	5.1639913741870484e-02	5.2272573974779114e-02	5.2127639034392888e-02	5.1453899018790022e-02	5.1732119523349961e-02	
5.1153305583751939e-04	5.0983104662684548e-04	5.0910606182565815e-04	5.0995556282897362e-04	5.1012422167239229e-04	5.1074065065003188e-04	5.1020626252245920e-04	5.0964798916310105e-04	5.1202536716732990e-04	5.1365282321180533e-04	5.1225931862745996e-04	5.0974285379787104e-04	5.1018765552319101e-04	5.1292193386595153e-04	5.1313914212792393e-04	

#jkf#data_x_2
1.2351822671336614e-01	1.2346587445370694e-01	1.2348107834893003e-01	1.2355288291267574e-01	1.2361737938506931e-01	1.2347509705172714e-01	1.2302067787436183e-01	1.2363791836807712e-01	1.2342302129353896e-01	1.2352218171190427e-01	1.2342481645596967e-01	1.2354202296643679e-01	1.2348005398621259e-01	1.2361351443166087e-01	1.2362248776560721e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4102957651777191e-02	1.4191719001663130e-02	1.4062776799182251e-02	1.4075374035958130e-02	1.4048301104062411e-02	1.4151257665339281e-02	1.3857376972941898e-02	1.4174526338024504e-02	1.3932038895297528e-02	1.3971263560954503e-02	1.4027788435847195e-02	1.4147767976242624e-02	1.3959689081615014e-02	1.4088611185080601e-02	1.4074218973630325e-02	
5.1153305583751939e-04	5.0983104662684548e-04	5.0910606182565815e-04	5.0995556282897362e-04	5.1012422167239229e-04	5.1074065065003188e-04	5.1020626252245920e-04	5.0964798916310105e-04	5.1202536716732990e-04	5.1365282321180533e-04	5.1225931862745996e-04	5.0974285379787104e-04	5.1018765552319101e-04	5.1292193386595153e-04	5.1313914212792393e-04	

#jkf#data_x_3
1.4114457091939012e-01	1.4101267922817032e-01	1.4125869043574044e-01	1.4128356485474816e-01	1.4146585270087977e-01	1.4137981418322998e-01	1.4141453846620530e-01	1.4121364808534170e-01	1.4094874148773884e-01	1.4120492410103919e-01	1.4126657823808725e-01	1.4119579039549762e-01	1.4135296496744770e-01	1.4131332493222104e-01	1.4147058042700766e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.9505681900120069e-02	1.9386106835170440e-02	1.9525896321571045e-02	1.9649752169644531e-02	1.9639372373531645e-02	1.9608224646271745e-02	1.9603798833569122e-02	1.9482781239331337e-02	1.9476362260933164e-02	1.9461619741454002e-02	1.9375612773080274e-02	1.9439123853200058e-02	1.9589278711613596e-02	1.9443974363999951e-02	1.9593300336412371e-02	
5.1153305583751939e-04	5.0983104662684548e-04	5.0910606182565815e-04	5.0995556282897362e-04	5.1012422167239229e-04	5.1074065065003188e-04	5.1020626252245920e-04	5.0964798916310105e-04	5.1202536716732990e-04	5.1365282321180533e-04	5.1225931862745996e-04	5.0974285379787104e-04	5.1018765552319101e-04	5.1292193386595153e-04	5.1313914212792393e-04	

#jkf#data_x_4
1.4243157586556196e-01	1.4239171867740286e-01	1.4239057530910465e-01	1.4235688107328878e-01	1.4209477859875386e-01	1.4211644008385016e-01	1.4222069005891408e-01	1.4242352451831763e-01	1.4265596356395965e-01	1.4232803076508488e-01	1.4224621987913594e-01	1.4245835432646098e-01	1.4216526307813393e-01	1.4215077538815149e-01	1.4207895704150025e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.9702276271043317e-02	1.9858465785714690e-02	1.9691294882831299e-02	1.9890008273697218e-02	1.9593061474874898e-02	1.9481070208860075e-02	1.9824248828764865e-02	1.9886468864409760e-02	1.9705365402769511e-02	1.9832392786605625e-02	1.9859848130823664e-02	1.9946873941586934e-02	1.9699466824317384e-02	1.9950779838736592e-02	1.9687587447020347e-02	
5.1153305583751939e-04	5.0983104662684548e-04	5.0910606182565815e-04	5.0995556282897362e-04	5.1012422167239229e-04	5.1074065065003188e-04	5.1020626252245920e-04	5.0964798916310105e-04	5.1202536716732990e-04	5.1365282321180533e-04	5.1225931862745996e-04	5.0974285379787104e-04	5.1018765552319101e-04	5.1292193386595153e-04	5.1313914212792393e-04	

#jkf#data_x_5
1.4112541426141792e-01	1.4090439878275507e-01	1.4118337534727562e-01	1.4107258566997227e-01	1.4110539972781005e-01	1.4097488606743064e-01	1.4108916636775345e-01	1.4108176225467978e-01	1.4096862368595695e-01	1.4103584442947451e-01	1.4095653595610558e-01	1.4089094332853963e-01	1.4096693247306860e-01	1.4099870462153602e-01	1.4105208499788155e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9828946546657934e-02	1.9990271433849433e-02	1.9941000792325785e-02	1.9949237830481435e-02	1.9923631242784991e-02	1.9871687634939090e-02	1.9925353535541129e-02	1.9997055484517006e-02	1.9838188681216243e-02	1.9911298640916932e-02	1.9728986933753190e-02	1.9600005515785925e-02	1.9908860818166802e-02	1.9784810556914195e-02	1.9986283383856579e-02	
5.1153305583751939e-04	5.0983104662684548e-04	5.0910606182565815e-04	5.0995556282897362e-04	5.1012422167239229e-04	5.1074065065003188e-04	5.1020626252245920e-04	5.0964798916310105e-04	5.1202536716732990e-04	5.1365282321180533e-04	5.1225931862745996e-04	5.0974285379787104e-04	5.1018765552319101e-04	5.1292193386595153e-04	5.1313914212792393e-04	

#jkf#data_x_6
1.4180648441504948e-01	1.4190259200818206e-01	1.4194852744472072e-01	1.4190827933072009e-01	1.4206791821901943e-01	1.4206595736286204e-01	1.4196692207003064e-01	1.4192242294078067e-01	1.4175351771921146e-01	1.4195957754287156e-01	1.4215247528098962e-01	1.4210893123902679e-01	1.4198294192198721e-01	1.4203165259300252e-01	1.4201472219910344e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9550211034584920e-02	1.9513102476205177e-02	1.9617822254091585e-02	1.9716869366959100e-02	1.9647785594981884e-02	1.9619825946362909e-02	1.9653569696535447e-02	1.9595403616595501e-02	1.9580971679632422e-02	1.9549613547375361e-02	1.9635957625055798e-02	1.9722616765051149e-02	1.9589818609175184e-02	1.9625838113580082e-02	1.9620621302587446e-02	
5.1153305583751939e-04	5.0983104662684548e-04	5.0910606182565815e-04	5.0995556282897362e-04	5.1012422167239229e-04	5.1074065065003188e-04	5.1020626252245920e-04	5.0964798916310105e-04	5.1202536716732990e-04	5.1365282321180533e-04	5.1225931862745996e-04	5.0974285379787104e-04	5.1018765552319101e-04	5.1292193386595153e-04	5.1313914212792393e-04	

#jkf#data_x_7
1.4139039751202612e-01	1.4115694914524834e-01	1.4140106110686229e-01	1.4147483640570485e-01	1.4144555291400265e-01	1.4136834294154854e-01	1.4152553347588537e-01	1.4140341018037392e-01	1.4132491123489280e-01	1.4132131077791132e-01	1.4122948395230814e-01	1.4130713177678153e-01	1.4141549598043060e-01	1.4132212096131708e-01	1.4149094112395053e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9517461880474492e-02	1.9349183670848674e-02	1.9338142215811403e-02	1.9590332444584465e-02	1.9460683451844461e-02	1.9425552664065218e-02	1.9461251415553348e-02	1.9408482704007069e-02	1.9412617431374169e-02	1.9524268578734447e-02	1.9120018874914255e-02	1.9311586765977027e-02	1.9608274327785464e-02	1.9413961499157088e-02	1.9400025638990771e-02	
5.1153305583751939e-04	5.0983104662684548e-04	5.0910606182565815e-04	5.0995556282897362e-04	5.1012422167239229e-04	5.1074065065003188e-04	5.1020626252245920e-04	5.0964798916310105e-04	5.1202536716732990e-04	5.1365282321180533e-04	5.1225931862745996e-04	5.0974285379787104e-04	5.1018765552319101e-04	5.1292193386595153e-04	5.1313914212792393e-04	

#jkf#data_x_8
1.5665389396742052e-01	1.5668597279129881e-01	1.5651442114496730e-01	1.5671391554117761e-01	1.5663485328389884e-01	1.5672655554375370e-01	1.5648260297627867e-01	1.5667269959715940e-01	1.5669664900900623e-01	1.5674769253724613e-01	1.5679134391255717e-01	1.5665142267167592e-01	1.5669107365038654e-01	1.5669873997100875e-01	1.5670802108835480e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5502613772057238e-02	2.5531089586818462e-02	2.5423643377147656e-02	2.5469928632274402e-02	2.5465688671816006e-02	2.5577708455089970e-02	2.5354742107173478e-02	2.5464563063091077e-02	2.5661698382102270e-02	2.5535814404896079e-02	2.5478118497622118e-02	2.5573452860977453e-02	2.5484419591523921e-02	2.5472767014073319e-02	2.5387568145165296e-02	
5.1153305583751939e-04	5.0983104662684548e-04	5.0910606182565815e-04	5.0995556282897362e-04	5.1012422167239229e-04	5.1074065065003188e-04	5.1020626252245920e-04	5.0964798916310105e-04	5.1202536716732990e-04	5.1365282321180533e-04	5.1225931862745996e-04	5.0974285379787104e-04	5.1018765552319101e-04	5.1292193386595153e-04	5.1313914212792393e-04	

#jkf#data_x_9
1.7032319164818183e-01	1.7004320456390626e-01	1.7046128813126693e-01	1.7069553862928888e-01	1.7072027511405669e-01	1.7056137455518031e-01	1.7056072017593285e-01	1.7064616742102143e-01	1.7061170985558777e-01	1.7045526126522970e-01	1.7040020193688968e-01	1.7069841893439849e-01	1.7043006076600598e-01	1.7068734642648223e-01	1.7066328862251806e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.1582867067681701e-02	3.1138429661508510e-02	3.1324562824364320e-02	3.1848003188213209e-02	3.1591136567273990e-02	3.1595419486938447e-02	3.1190825125946002e-02	3.1445026324336191e-02	3.1620158330833377e-02	3.1464778420798499e-02	3.1585202438137359e-02	3.1280593368459848e-02	3.1383124660881015e-02	3.1527415237813779e-02	3.1708033075343853e-02	
5.1153305583751939e-04	5.0983104662684548e-04	5.0910606182565815e-04	5.0995556282897362e-04	5.1012422167239229e-04	5.1074065065003188e-04	5.1020626252245920e-04	5.0964798916310105e-04	5.1202536716732990e-04	5.1365282321180533e-04	5.1225931862745996e-04	5.0974285379787104e-04	5.1018765552319101e-04	5.1292193386595153e-04	5.1313914212792393e-04	

#jkf#data_x_10
1.9537737547164249e-01	1.9467106008459734e-01	1.9492386090984251e-01	1.9525031592889527e-01	1.9537465780690302e-01	1.9517204318484493e-01	1.9548418514565000e-01	1.9519817236857118e-01	1.9521924962573725e-01	1.9503126192951192e-01	1.9494120110950622e-01	1.9531567948000286e-01	1.9504625074768780e-01	1.9522556303439229e-01	1.9537932146179723e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.1952273242846894e-02	4.2078880967886270e-02	4.2035261176028751e-02	4.2181087167706001e-02	4.1823449703860260e-02	4.2041164313330430e-02	4.2323821788966987e-02	4.1991373487813601e-02	4.2007472432435723e-02	4.2035914470115329e-02	4.2029168074073267e-02	4.2274486495332983e-02	4.1918177010438443e-02	4.2064128672230285e-02	4.1942840666634569e-02	
5.1153305583751939e-04	5.0983104662684548e-04	5.0910606182565815e-04	5.0995556282897362e-04	5.1012422167239229e-04	5.1074065065003188e-04	5.1020626252245920e-04	5.0964798916310105e-04	5.1202536716732990e-04	5.1365282321180533e-04	5.1225931862745996e-04	5.0974285379787104e-04	5.1018765552319101e-04	5.1292193386595153e-04	5.1313914212792393e-04	

#jkf#data_x_11
1.0714770431787174e-01	1.0709688926724707e-01	1.0703470901382561e-01	1.0692423486269834e-01	1.0695021669111227e-01	1.0685839291644711e-01	1.0697732148177229e-01	1.0696532436215989e-01	1.0706331947934250e-01	1.0710197901664029e-01	1.0699366967071375e-01	1.0711324510613723e-01	1.0695367714008000e-01	1.0688932668531548e-01	1.0708983483801311e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2753137508327395e-02	1.2698777617003984e-02	1.2579239802092686e-02	1.2649697909432361e-02	1.2574356856806121e-02	1.2534027048342049e-02	1.2553019029228011e-02	1.2659185440622549e-02	1.2614382056313392e-02	1.2658015439470479e-02	1.2609525514824717e-02	1.2694499321884722e-02	1.2488455623954169e-02	1.2504537820467791e-02	1.2612709827647652e-02	
4.5667952604764564e-04	4.5595846793048230e-04	4.5580879985143724e-04	4.5629144250112938e-04	4.5600743747662093e-04	4.5730601382450452e-04	4.5628320072877760e-04	4.5525324791795491e-04	4.5883709632639827e-04	4.5873179159327252e-04	4.5796842738954585e-04	4.5549611745618047e-04	4.5656509006204634e-04	4.5903590152513921e-04	4.5823327348772249e-04	

#jkf#data_x_12
1.2439728188198164e-01	1.2449963491423600e-01	1.2443046468490887e-01	1.2454215866071403e-01	1.2456931789036001e-01	1.2457188922796923e-01	1.2467721693361457e-01	1.2445886528248050e-01	1.2436186401237567e-01	1.2446056949654725e-01	1.2447400548172353e-01	1.2454493150873774e-01	1.2449995044544475e-01	1.2463805734452366e-01	1.2456708845912358e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.8828342346915741e-02	1.8808700493557359e-02	1.8740917818495479e-02	1.8942056451813565e-02	1.8876229818317172e-02	1.8873564435632484e-02	1.8999821658586723e-02	1.8770724409887325e-02	1.8630278904461509e-02	1.8875973912986548e-02	1.8902514750105705e-02	1.8858646478152909e-02	1.8839523479349266e-02	1.8913967079832651e-02	1.9010922738667432e-02	
4.5667952604764564e-04	4.5595846793048230e-04	4.5580879985143724e-04	4.5629144250112938e-04	4.5600743747662093e-04	4.5730601382450452e-04	4.5628320072877760e-04	4.5525324791795491e-04	4.5883709632639827e-04	4.5873179159327252e-04	4.5796842738954585e-04	4.5549611745618047e-04	4.5656509006204634e-04	4.5903590152513921e-04	4.5823327348772249e-04	

#jkf#data_x_13
1.5436960382341586e-01	1.5431189468035431e-01	1.5433701848303497e-01	1.5432259573057641e-01	1.5441010052832996e-01	1.5442008030126031e-01	1.5430719155880793e-01	1.5432657725706767e-01	1.5434864627434100e-01	1.5443138528575748e-01	1.5431953959637970e-01	1.5442800682040056e-01	1.5433583853978267e-01	1.5438683350649607e-01	1.5430230815537721e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1636337491750717e-02	3.1608698756860995e-02	3.1514848058152994e-02	3.1426459715599223e-02	3.1464306925197569e-02	3.1544798486184904e-02	3.1409283578264835e-02	3.1507506104400188e-02	3.1374653041962200e-02	3.1786328441333653e-02	3.1497500898308398e-02	3.1703876081042998e-02	3.1507802876934103e-02	3.1401498283475396e-02	3.1683582602107400e-02	
4.5667952604764564e-04	4.5595846793048230e-04	4.5580879985143724e-04	4.5629144250112938e-04	4.5600743747662093e-04	4.5730601382450452e-04	4.5628320072877760e-04	4.5525324791795491e-04	4.5883709632639827e-04	4.5873179159327252e-04	4.5796842738954585e-04	4.5549611745618047e-04	4.5656509006204634e-04	4.5903590152513921e-04	4.5823327348772249e-04	

#jkf#data_x_14
1.7972518735232551e-01	1.7972157024072627e-01	1.7970481789483755e-01	1.7960132346722779e-01	1.7972819023072131e-01	1.7979688739690494e-01	1.7991061525936689e-01	1.7966676619135141e-01	1.7983486047506597e-01	1.7970699443703253e-01	1.7973299608194299e-01	1.7952830841195130e-01	1.7977158765973508e-01	1.7979114152349351e-01	1.7982271191862348e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.4787236421817048e-02	4.4464849906847868e-02	4.4562378982200203e-02	4.4674636751307346e-02	4.4433697122539979e-02	4.4555892002815851e-02	4.4853416277249494e-02	4.4841230688741712e-02	4.4811392770537931e-02	4.4743294319803575e-02	4.4380007523483360e-02	4.4607106040019356e-02	4.4467683505215967e-02	4.4647848156312946e-02	4.4628118582157442e-02	
4.5667952604764564e-04	4.5595846793048230e-04	4.5580879985143724e-04	4.5629144250112938e-04	4.5600743747662093e-04	4.5730601382450452e-04	4.5628320072877760e-04	4.5525324791795491e-04	4.5883709632639827e-04	4.5873179159327252e-04	4.5796842738954585e-04	4.5549611745618047e-04	4.5656509006204634e-04	4.5903590152513921e-04	4.5823327348772249e-04	

#jkf#data_x_15
1.8988185844097602e-01	1.8958429759477066e-01	1.8954534788614918e-01	1.9031633497842329e-01	1.9030170029856214e-01	1.8998232406851143e-01	1.9012848310828270e-01	1.9002594848791451e-01	1.9007090371088828e-01	1.8996727134018113e-01	1.8971697897157566e-01	1.9019230516139882e-01	1.8980688104165899e-01	1.9023127175585741e-01	1.8996161884593768e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.9736697722461046e-02	5.0044635569490535e-02	4.9669870782936401e-02	5.0029694734069340e-02	5.0241507897889760e-02	4.9430833514046868e-02	4.9724717980086285e-02	4.9969788494780891e-02	4.9490450776944840e-02	4.9589081529965912e-02	4.9060775058062764e-02	5.0259049083679189e-02	5.0258055392899396e-02	4.9694682121832957e-02	4.9718972314541074e-02	
4.5667952604764564e-04	4.5595846793048230e-04	4.5580879985143724e-04	4.5629144250112938e-04	4.5600743747662093e-04	4.5730601382450452e-04	4.5628320072877760e-04	4.5525324791795491e-04	4.5883709632639827e-04	4.5873179159327252e-04	4.5796842738954585e-04	4.5549611745618047e-04	4.5656509006204634e-04	4.5903590152513921e-04	4.5823327348772249e-04	

#jkf#data_x_16
7.0941094253132067e-02	7.0857729564215266e-02	7.0780466523993169e-02	7.0618839912659229e-02	7.0862127555421067e-02	7.0666748570556270e-02	7.0887900991539896e-02	7.0802547289556150e-02	7.0949295773315171e-02	7.0956680695826849e-02	7.0817128360740361e-02	7.0818023437083100e-02	7.0654695299349993e-02	7.0795464646266182e-02	7.1015413764879021e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9182263325894182e-03	7.9529528546591378e-03	8.0547411394941044e-03	7.9494119164618751e-03	8.0011559020389741e-03	7.9489299264956133e-03	7.9500955520499308e-03	8.0593125666647732e-03	8.1167490518558524e-03	8.0099887384551642e-03	8.0033349459095980e-03	7.9316956738876912e-03	7.8984323585542283e-03	7.9074389702534741e-03	8.0365423229720422e-03	
3.4623574474809004e-04	3.4637283986748617e-04	3.4543262369822112e-04	3.4661482865778933e-04	3.4558527222662040e-04	3.4617332341707640e-04	3.4615452963505374e-04	3.4514433817548347e-04	3.4722651349221756e-04	3.4854889301357846e-04	3.4716790211288521e-04	3.4638332146941854e-04	3.4622918892521887e-04	3.4803138741799900e-04	3.4827813106770941e-04	

#jkf#data_x_17
8.0327688980024417e-02	8.0254777975646355e-02	8.0304805338311067e-02	8.0321864111141644e-02	8.0346146860607995e-02	8.0307474391089748e-02	8.0409868623524797e-02	8.0348878366040155e-02	8.0178240254812322e-02	8.0413112563503461e-02	8.0359162154102076e-02	8.0330154894316053e-02	8.0294401638493967e-02	8.0361636875034934e-02	8.0478472483021091e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2045395671055052e-02	1.1876861994011483e-02	1.2019750249912933e-02	1.1891264413176734e-02	1.2027855589213092e-02	1.1997053083605699e-02	1.2050443117599688e-02	1.2002488749011518e-02	1.1881306387215483e-02	1.1892109914551793e-02	1.1916935614962609e-02	1.1910792544962884e-02	1.1956206175232992e-02	1.1945745568262604e-02	1.1921973215972236e-02	
3.4623574474809004e-04	3.4637283986748617e-04	3.4543262369822112e-04	3.4661482865778933e-04	3.4558527222662040e-04	3.4617332341707640e-04	3.4615452963505374e-04	3.4514433817548347e-04	3.4722651349221756e-04	3.4854889301357846e-04	3.4716790211288521e-04	3.4638332146941854e-04	3.4622918892521887e-04	3.4803138741799900e-04	3.4827813106770941e-04	

#jkf#data_x_18
9.7836196746263968e-02	9.7861185509325072e-02	9.7951286870042620e-02	9.7998556783484778e-02	9.8051002294252010e-02	9.7800991577570343e-02	9.7867076977285167e-02	9.7895479556100881e-02	9.8018329165441412e-02	9.7904917025470439e-02	9.7881778166562267e-02	9.7963234889630865e-02	9.7930351467523852e-02	9.7889536424174015e-02	9.7925602696495542e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1404166215832569e-02	2.1179177471431422e-02	2.0968224506616943e-02	2.1236732894820160e-02	2.1307532270506409e-02	2.1173872111868695e-02	2.1115364668091087e-02	2.1233966244238317e-02	2.1187942200772514e-02	2.1135820577989513e-02	2.1225377681401408e-02	2.1159651683452914e-02	2.1083562588609914e-02	2.1130720309853822e-02	2.1165837855621254e-02	
3.4623574474809004e-04	3.4637283986748617e-04	3.4543262369822112e-04	3.4661482865778933e-04	3.4558527222662040e-04	3.4617332341707640e-04	3.4615452963505374e-04	3.4514433817548347e-04	3.4722651349221756e-04	3.4854889301357846e-04	3.4716790211288521e-04	3.4638332146941854e-04	3.4622918892521887e-04	3.4803138741799900e-04	3.4827813106770941e-04	

#jkf#data_y
3.1896266179349036e+03	3.2185627528668483e+03	3.2393932406129820e+03	3.2272601975913012e+03	3.2135775889203492e+03	3.2036927095730953e+03	3.2240826899785066e+03	3.2312787031636130e+03	3.2109174008762102e+03	3.1823662612867588e+03	3.1945377828504802e+03	3.2310980595271235e+03	3.2102501735222932e+03	3.1913539102224372e+03	3.1875504254438820e+03	
1.9792868527622004e+03	2.0023908716824205e+03	2.0059546996928582e+03	2.0016909998601459e+03	1.9901907287695165e+03	1.9855003030020955e+03	1.9896145773942142e+03	2.0086579626285165e+03	1.9880948357138636e+03	1.9692557232732756e+03	1.9732072889827907e+03	2.0021791531624067e+03	1.9914196772591531e+03	1.9796686033308033e+03	1.9746059782573241e+03	
2.3658705605731780e+03	2.3619194075819978e+03	2.4007452793491289e+03	2.3853455485483105e+03	2.3794165699804093e+03	2.3786866391901326e+03	2.3840623518242032e+03	2.3872710935942850e+03	2.3650509937410147e+03	2.3444892131876827e+03	2.3700492243273761e+03	2.3803335749717430e+03	2.3832883428436780e+03	2.3681683908840237e+03	2.3555777538301541e+03	
2.2605417387807279e+03	2.2820459581816699e+03	2.2958956993449797e+03	2.2879771990597474e+03	2.2683128347761485e+03	2.2673586164757003e+03	2.2802795709118045e+03	2.2895507339460191e+03	2.2842109049294868e+03	2.2462623352759629e+03	2.2573223943390981e+03	2.2791423865998922e+03	2.2700606982866411e+03	2.2617117109363116e+03	2.2460895996780573e+03	
2.1832265789792032e+03	2.1946031192850196e+03	2.2165115564594880e+03	2.2100768497053791e+03	2.1941098508839909e+03	2.1943854578125756e+03	2.2010959739445520e+03	2.2058221820420104e+03	2.1911618867335310e+03	2.1692395063669605e+03	2.1859932723941893e+03	2.2022600386875083e+03	2.2017202607400791e+03	2.1750461482608753e+03	2.1790955453837346e+03	
2.1199974861256264e+03	2.1424126483103259e+03	2.1544001699173195e+03	2.1476019848118194e+03	2.1367690916544234e+03	2.1374716498295284e+03	2.1432899638263011e+03	2.1486674190834251e+03	2.1310248470128354e+03	2.1155829850386549e+03	2.1300234721104916e+03	2.1475845075493489e+03	2.1384952484149835e+03	2.1282089974780693e+03	2.1141957794036584e+03	
2.1167340793031030e+03	2.1352035475848934e+03	2.1545730368973814e+03	2.1456753884308869e+03	2.1285119231416793e+03	2.1232374616113489e+03	2.1382456775490768e+03	2.1471622041714636e+03	2.1291056586606833e+03	2.1078459019977067e+03	2.1203283193406910e+03	2.1342104273514515e+03	2.1312890652390042e+03	2.1172711154058652e+03	2.1171367982226579e+03	
2.3117048738112121e+03	2.3388524585573264e+03	2.3483744037073843e+03	2.3424553655913428e+03	2.3242570745501725e+03	2.3332910847181051e+03	2.3326007981434818e+03	2.3456765839539185e+03	2.3229274866278661e+03	2.3038680056676349e+03	2.3238745859039509e+03	2.3382771944448937e+03	2.3329422664194490e+03	2.3186131208308589e+03	2.3091479579414499e+03	
2.6045168121176662e+03	2.6306507217405924e+03	2.6611068670437476e+03	2.6529452340630069e+03	2.6358404866996366e+03	2.6286898937788101e+03	2.6445837355946351e+03	2.6515176146664526e+03	2.6262167193692489e+03	2.5993551567062741e+03	2.6186413222901392e+03	2.6558175680321910e+03	2.6354190863093490e+03	2.6160617456568293e+03	2.6156487208902031e+03	
2.9115603232948688e+03	2.9173332112981338e+03	2.9360534059512584e+03	2.9343834753213396e+03	2.9195163361872860e+03	2.9196818652618722e+03	2.9413580751448790e+03	2.9344278375054946e+03	2.9136249483266643e+03	2.8849865913827439e+03	2.9006752411478947e+03	2.9399871414712757e+03	2.9224708794554067e+03	2.9041058754297169e+03	2.8971287028940110e+03	
1.9324258729455403e+03	1.9410792012009233e+03	1.9526088460646326e+03	1.9421970533504959e+03	1.9343812930004360e+03	1.9309162235964964e+03	1.9371124047887117e+03	1.9528042005980828e+03	1.9224496849738387e+03	1.9176320523603601e+03	1.9284864450414746e+03	1.9512989539892810e+03	1.9319001442479985e+03	1.9277740301421279e+03	1.9265441637005658e+03	
2.0929594062688830e+03	2.1095584371779496e+03	2.1102750292086653e+03	2.1122095901377079e+03	2.0983700566673547e+03	2.0968755895988229e+03	2.1085980165491533e+03	2.1213783033496147e+03	2.0880519028295626e+03	2.0900689304313978e+03	2.0959482873608054e+03	2.1159565815463902e+03	2.0987426979289257e+03	2.0924928514726298e+03	2.0939858355114466e+03	
2.4490650489372201e+03	2.4593450512658683e+03	2.4696762222301322e+03	2.4754568914299130e+03	2.4595974650823969e+03	2.4520938079174157e+03	2.4659112192128841e+03	2.4766886042145861e+03	2.4430194783028901e+03	2.4458631003450005e+03	2.4470245149147245e+03	2.4685537445516879e+03	2.4514748816722467e+03	2.4511071444747649e+03	2.4496252339680964e+03	
2.7488195970480838e+03	2.7749799097151340e+03	2.7883174490472529e+03	2.7833585391092474e+03	2.7672553226399091e+03	2.7638202174715102e+03	2.7777456589678764e+03	2.7842775831232902e+03	2.7555107949923731e+03	2.7542365172128443e+03	2.7624645070843899e+03	2.7719134327903789e+03	2.7643285750814916e+03	2.7546311332346254e+03	2.7577141951502035e+03	
3.1206426957882368e+03	3.1362583969378220e+03	3.1408956362319732e+03	3.1616678813185681e+03	3.1336197160413299e+03	3.1294132973956230e+03	3.1527572365600577e+03	3.1632746919012729e+03	3.1287979035112635e+03	3.1154265253561061e+03	3.1224929624088290e+03	3.1579115969300524e+03	3.1277766605852994e+03	3.1226167073047068e+03	3.1209797657330896e+03	
1.6547891220563492e+03	1.6408768236143951e+03	1.6573343628323150e+03	1.6503460672424014e+03	1.6474856896561944e+03	1.6431061345213332e+03	1.6472825587456682e+03	1.6596192942552245e+03	1.6499908278348571e+03	1.6321732160300974e+03	1.6503318785964882e+03	1.6432745385479109e+03	1.6477578441594292e+03	1.6366235560762543e+03	1.6410022495018834e+03	
1.7083292682506360e+03	1.7041720719866007e+03	1.7215612336686102e+03	1.7185173955642383e+03	1.7137919300535514e+03	1.7098216592029073e+03	1.7131493484928499e+03	1.7242382817636237e+03	1.7050267977220713e+03	1.6960097215004114e+03	1.7066537292349046e+03	1.7070027903211055e+03	1.7083425217347112e+03	1.7043274576020997e+03	1.6953846050719264e+03	
1.9293924166599077e+03	1.9385759717005735e+03	1.9517220641991244e+03	1.9399361779606088e+03	1.9457118964335127e+03	1.9339328461967825e+03	1.9375373616208255e+03	1.9457488905134796e+03	1.9354084304370481e+03	1.9195029022470164e+03	1.9299680350982733e+03	1.9303913963223254e+03	1.9378834422907894e+03	1.9269726119780198e+03	1.9165952702558611e+03	

#plot#xiexiyeyytheyth
2.1800532825529370e-01	7.1242590710147503e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.1852788938368845e-02	8.3306340445010567e-04	5.1100492969656747e-04	5.2742860696814615e-06	3.2103699009580528e+03	6.5894984852786209e+01	3.2046764489783591e+03	5.7201688817172212e+01	
1.2349314891461630e-01	5.3723690601784882e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4057711178507773e-02	3.4302381828629926e-04	5.1100492969656747e-04	5.2742860696814615e-06	1.9894478837181057e+03	4.5657697576414002e+01	2.0361742636605229e+03	4.4792620992303362e+01	
1.4126175089484966e-01	5.4451541125674521e-04	5.0000000000000003e-02	0.0000000000000000e+00	1.9518725757326889e-02	3.2629421032294719e-04	5.1100492969656747e-04	5.2742860696814615e-06	2.3740183296284886e+03	5.1585011049436574e+01	2.3901181995601792e+03	5.2567580324680250e+01	
1.4230064988184141e-01	5.9496051711860484e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.9773947264137080e-02	4.8875722480606941e-04	5.1100492969656747e-04	5.2742860696814615e-06	2.2717841587681496e+03	5.5736419214614095e+01	2.2766769427769318e+03	5.0182363064464745e+01	
1.4102711053144384e-01	3.0393391267998242e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9879041268780449e-02	3.9375668791618126e-04	5.1100492969656747e-04	5.2742860696814615e-06	2.1936232151786066e+03	4.7958261073331336e+01	2.1819609623011156e+03	4.8166904143658286e+01	
1.4197286148583721e-01	3.8889082546030783e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9616001841918262e-02	2.0755889861526287e-04	5.1100492969656747e-04	5.2742860696814615e-06	2.1357150833711207e+03	4.4685247342784123e+01	2.1418002250225254e+03	4.7549467132787996e+01	
1.4137183196594960e-01	3.5604066036385915e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9422789570941488e-02	4.3440023578129378e-04	5.1100492969656747e-04	5.2742860696814615e-06	2.1297687069938597e+03	4.7272510371387590e+01	2.1219208213914785e+03	4.5913203836894802e+01	
1.5667132384574600e-01	2.9097139156527196e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5492254437455248e-02	2.7884441579082109e-04	5.1100492969656747e-04	5.2742860696814615e-06	2.3284575507246032e+03	4.9057461113060278e+01	2.3263207067580529e+03	4.8464974765796335e+01	
1.7053053653639649e-01	6.6476211267949285e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.1485705051902013e-02	7.0412635091751034e-04	5.1100492969656747e-04	5.2742860696814615e-06	2.6318007789972521e+03	6.8213212813111184e+01	2.5996685525915254e+03	4.8737403528970063e+01	
1.9517401321930547e-01	7.8342594512074049e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.2046633311313308e-02	4.7262472881670929e-04	5.1100492969656747e-04	5.2742860696814615e-06	2.9184862606715233e+03	6.1059499072459353e+01	2.9062650872972022e+03	5.9511895145396977e+01	
1.0701065632329178e-01	3.2104461076954582e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2612237787761205e-02	2.7135464311786898e-04	4.5696372227459051e-04	4.6494090638068339e-06	1.9353073713333977e+03	3.9160810926883521e+01	1.9288489304929581e+03	3.5986911874263271e+01	
1.2451288641498276e-01	3.1250532945863499e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.8858145651784126e-02	3.5286747090686296e-04	4.5696372227459051e-04	4.6494090638068339e-06	2.1016981010692875e+03	3.7444345222446742e+01	2.0884417269654391e+03	3.7816386271197388e+01	
1.5435717470275878e-01	1.6832819895034568e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1537832089438368e-02	4.4151901574800612e-04	4.5696372227459051e-04	4.6494090638068339e-06	2.4576334939013223e+03	4.0226786304546884e+01	2.4246003696822218e+03	4.2138951689385280e+01	
1.7973626390275377e-01	3.4029452309542471e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.4630585936736675e-02	5.5711409879828774e-04	4.5696372227459051e-04	4.6494090638068339e-06	2.7672915621779071e+03	4.4535667900127102e+01	2.7908691418539279e+03	4.7731093055699972e+01	
1.8998090171273918e-01	8.7056781643293248e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.9794587531579157e-02	1.2310660165975899e-03	4.5696372227459051e-04	4.6494090638068339e-06	3.1356354449336150e+03	5.7969782658691635e+01	3.1436925924525922e+03	6.4131052650987002e+01	
7.0828277109235588e-02	4.1976566766710341e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.9826005501561249e-03	2.3097174275512529e-04	3.4663858919498981e-04	3.6935439821443911e-06	1.6467996109113867e+03	2.7123929396501818e+01	1.6280740073709176e+03	2.5088724359538570e+01	
8.0335779033978011e-02	2.5279245755846529e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1955745485916453e-02	2.2642716970741803e-04	3.4663858919498981e-04	3.6935439821443911e-06	1.7090885874780165e+03	2.9725781028039290e+01	1.7243793334023694e+03	2.7846752421063631e+01	
9.7918368409974879e-02	2.4934115236319447e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.1180529952073798e-02	3.5904819784617103e-04	3.4663858919498981e-04	3.6935439821443911e-06	1.9346186475942764e+03	3.4594704363222441e+01	1.9532738050293617e+03	3.0077926665832113e+01	

#plot#xiexiytheyth#L=inf
2.1800532825529370e-01	7.1242590710147503e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368845e-02	8.3306340445010567e-04	5.1100492969656747e-04	5.2742860696814615e-06	2.9486670141562836e+03	5.8840418554802596e+01	
1.2349314891461630e-01	5.3723690601784882e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4057711178507773e-02	3.4302381828629926e-04	5.1100492969656747e-04	5.2742860696814615e-06	1.9749939753498961e+03	4.4620872144712422e+01	
1.4126175089484966e-01	5.4451541125674521e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9518725757326889e-02	3.2629421032294719e-04	5.1100492969656747e-04	5.2742860696814615e-06	2.1034646662064024e+03	4.7108515433023712e+01	
1.4230064988184141e-01	5.9496051711860484e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9773947264137080e-02	4.8875722480606941e-04	5.1100492969656747e-04	5.2742860696814615e-06	2.1095695558225425e+03	4.9197771792026479e+01	
1.4102711053144384e-01	3.0393391267998242e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9879041268780449e-02	3.9375668791618126e-04	5.1100492969656747e-04	5.2742860696814615e-06	2.1120933878007718e+03	4.8535396388944314e+01	
1.4197286148583721e-01	3.8889082546030783e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9616001841918262e-02	2.0755889861526287e-04	5.1100492969656747e-04	5.2742860696814615e-06	2.1057882985021406e+03	4.7489822526197443e+01	
1.4137183196594960e-01	3.5604066036385915e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9422789570941488e-02	4.3440023578129378e-04	5.1100492969656747e-04	5.2742860696814615e-06	2.1011686749096725e+03	4.5931113641887421e+01	
1.5667132384574600e-01	2.9097139156527196e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.5492254437455248e-02	2.7884441579082109e-04	5.1100492969656747e-04	5.2742860696814615e-06	2.2487032530660549e+03	4.8798183828944595e+01	
1.7053053653639649e-01	6.6476211267949285e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1485705051902013e-02	7.0412635091751034e-04	5.1100492969656747e-04	5.2742860696814615e-06	2.3994085528421797e+03	4.7662601792514337e+01	
1.9517401321930547e-01	7.8342594512074049e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.2046633311313308e-02	4.7262472881670929e-04	5.1100492969656747e-04	5.2742860696814615e-06	2.6770645243342337e+03	6.0227199113382191e+01	
1.0701065632329178e-01	3.2104461076954582e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2612237787761205e-02	2.7135464311786898e-04	4.5696372227459051e-04	4.6494090638068339e-06	1.8459466282572293e+03	3.5362397601258913e+01	
1.2451288641498276e-01	3.1250532945863499e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.8858145651784126e-02	3.5286747090686296e-04	4.5696372227459051e-04	4.6494090638068339e-06	1.9919799454145359e+03	3.7722082574278190e+01	
1.5435717470275878e-01	1.6832819895034568e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1537832089438368e-02	4.4151901574800612e-04	4.5696372227459051e-04	4.6494090638068339e-06	2.3050176733340145e+03	4.4130493907961075e+01	
1.7973626390275377e-01	3.4029452309542471e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.4630585936736675e-02	5.5711409879828774e-04	4.5696372227459051e-04	4.6494090638068339e-06	2.6516249202475456e+03	4.8607613562646357e+01	
1.8998090171273918e-01	8.7056781643293248e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.9794587531579157e-02	1.2310660165975899e-03	4.5696372227459051e-04	4.6494090638068339e-06	2.7948168698033346e+03	6.8433041534421235e+01	
7.0828277109235588e-02	4.1976566766710341e-04	0.0000000000000000e+00	0.0000000000000000e+00	7.9826005501561249e-03	2.3097174275512529e-04	3.4663858919498981e-04	3.6935439821443911e-06	1.5789691969257858e+03	2.3692713502065789e+01	
8.0335779033978011e-02	2.5279245755846529e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1955745485916453e-02	2.2642716970741803e-04	3.4663858919498981e-04	3.6935439821443911e-06	1.6686829463396973e+03	2.6195514068216429e+01	
9.7918368409974879e-02	2.4934115236319447e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1180529952073798e-02	3.5904819784617103e-04	3.4663858919498981e-04	3.6935439821443911e-06	1.8853875863487408e+03	2.9683905047047805e+01	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1854378227414741e+03	3.3231363788813042e+01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368840e-04	0.0000000000000000e+00	1.1964485388572455e+03	3.2305356974609801e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0370557787673768e-03	0.0000000000000000e+00	1.2074964917782304e+03	3.1417162802513673e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5555836681510652e-03	0.0000000000000000e+00	1.2185816815044293e+03	3.0567751309482691e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0741115575347536e-03	0.0000000000000000e+00	1.2297041080358422e+03	2.9758092539032475e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5926394469184422e-03	0.0000000000000000e+00	1.2408637713724681e+03	2.8989143402323396e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1111673363021304e-03	0.0000000000000000e+00	1.2520606715143083e+03	2.8261832177490867e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6296952256858186e-03	0.0000000000000000e+00	1.2632948084613618e+03	2.7577040662886496e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1482231150695072e-03	0.0000000000000000e+00	1.2745661822136290e+03	2.6935584134020989e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6667510044531959e-03	0.0000000000000000e+00	1.2858747927711099e+03	2.6338189418134402e+01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368845e-03	0.0000000000000000e+00	1.2972206401338046e+03	2.5785471587707264e+01	
1.0000000000000000e+00	0.0000000000000000e+00	5.7038067832205722e-03	0.0000000000000000e+00	1.3086037243017131e+03	2.5277909972394937e+01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2223346726042609e-03	0.0000000000000000e+00	1.3200240452748353e+03	2.4815824379437188e+01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7408625619879495e-03	0.0000000000000000e+00	1.3314816030531708e+03	2.4399352572315749e+01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2593904513716372e-03	0.0000000000000000e+00	1.3429763976367205e+03	2.4028430160508428e+01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7779183407553259e-03	0.0000000000000000e+00	1.3545084290254836e+03	2.3702774075181861e+01	
1.0000000000000000e+00	0.0000000000000000e+00	8.2964462301390145e-03	0.0000000000000000e+00	1.3660776972194608e+03	2.3421870728232950e+01	
1.0000000000000000e+00	0.0000000000000000e+00	8.8149741195227022e-03	0.0000000000000000e+00	1.3776842022186513e+03	2.3184969767798631e+01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3335020089063917e-03	0.0000000000000000e+00	1.3893279440230558e+03	2.2991084059157387e+01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8520298982900795e-03	0.0000000000000000e+00	1.4010089226326738e+03	2.2838996158375142e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0370557787673769e-02	0.0000000000000000e+00	1.4127271380475052e+03	2.2727271142949803e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0889085677057457e-02	0.0000000000000000e+00	1.4244825902675509e+03	2.2654275263111423e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1407613566441144e-02	0.0000000000000000e+00	1.4362752792928097e+03	2.2618199524117976e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1926141455824834e-02	0.0000000000000000e+00	1.4481052051232828e+03	2.2617087041687626e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2444669345208522e-02	0.0000000000000000e+00	1.4599723677589691e+03	2.2648862854302337e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2963197234592209e-02	0.0000000000000000e+00	1.4718767671998694e+03	2.2711364835724194e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3481725123975899e-02	0.0000000000000000e+00	1.4838184034459830e+03	2.2802374420712979e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4000253013359587e-02	0.0000000000000000e+00	1.4957972764973108e+03	2.2919646015692852e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4518780902743274e-02	0.0000000000000000e+00	1.5078133863538524e+03	2.3060934185315325e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5037308792126964e-02	0.0000000000000000e+00	1.5198667330156072e+03	2.3224017954707186e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5555836681510652e-02	0.0000000000000000e+00	1.5319573164825758e+03	2.3406721817556519e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6074364570894339e-02	0.0000000000000000e+00	1.5440851367547582e+03	2.3606933269916436e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6592892460278029e-02	0.0000000000000000e+00	1.5562501938321545e+03	2.3822616883954066e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7111420349661718e-02	0.0000000000000000e+00	1.5684524877147644e+03	2.4051825087442104e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7629948239045404e-02	0.0000000000000000e+00	1.5806920184025876e+03	2.4292705922332736e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8148476128429094e-02	0.0000000000000000e+00	1.5929687858956252e+03	2.4543508122623820e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8667004017812783e-02	0.0000000000000000e+00	1.6052827901938758e+03	2.4802583883904550e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9185531907196469e-02	0.0000000000000000e+00	1.6176340312973405e+03	2.5068389701817321e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9704059796580159e-02	0.0000000000000000e+00	1.6300225092060189e+03	2.5339485641481424e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0222587685963848e-02	0.0000000000000000e+00	1.6424482239199106e+03	2.5614533371430081e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0741115575347538e-02	0.0000000000000000e+00	1.6549111754390165e+03	2.5892293259357526e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1259643464731224e-02	0.0000000000000000e+00	1.6674113637633361e+03	2.6171620787361636e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1778171354114913e-02	0.0000000000000000e+00	1.6799487888928691e+03	2.6451462504568891e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2296699243498603e-02	0.0000000000000000e+00	1.6925234508276162e+03	2.6730851697214206e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2815227132882289e-02	0.0000000000000000e+00	1.7051353495675767e+03	2.7008903921745425e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3333755022265978e-02	0.0000000000000000e+00	1.7177844851127506e+03	2.7284812515997441e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3852282911649668e-02	0.0000000000000000e+00	1.7304708574631386e+03	2.7557844177183362e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4370810801033354e-02	0.0000000000000000e+00	1.7431944666187405e+03	2.7827334673255244e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4889338690417043e-02	0.0000000000000000e+00	1.7559553125795555e+03	2.8092684735833664e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5407866579800733e-02	0.0000000000000000e+00	1.7687533953455845e+03	2.8353356167988768e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5926394469184419e-02	0.0000000000000000e+00	1.7815887149168273e+03	2.8608868188234283e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6444922358568108e-02	0.0000000000000000e+00	1.7944612712932835e+03	2.8858794022743112e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6963450247951798e-02	0.0000000000000000e+00	1.8073710644749538e+03	2.9102757750577922e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7481978137335484e-02	0.0000000000000000e+00	1.8203180944618377e+03	2.9340431401285219e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8000506026719173e-02	0.0000000000000000e+00	1.8333023612539353e+03	2.9571532300176759e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8519033916102863e-02	0.0000000000000000e+00	1.8463238648512461e+03	2.9795820653764384e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9037561805486549e-02	0.0000000000000000e+00	1.8593826052537711e+03	3.0013097365827086e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9556089694870238e-02	0.0000000000000000e+00	1.8724785824615099e+03	3.0223202073331510e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0074617584253928e-02	0.0000000000000000e+00	1.8856117964744619e+03	3.0426011390673814e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0593145473637617e-02	0.0000000000000000e+00	1.8987822472926284e+03	3.0621437350372606e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1111673363021303e-02	0.0000000000000000e+00	1.9119899349160075e+03	3.0809426028287930e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1630201252404989e-02	0.0000000000000000e+00	1.9252348593446013e+03	3.0989956341565279e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2148729141788679e-02	0.0000000000000000e+00	1.9385170205784082e+03	3.1163039007799469e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2667257031172368e-02	0.0000000000000000e+00	1.9518364186174290e+03	3.1328715654234092e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3185784920556058e-02	0.0000000000000000e+00	1.9651930534616636e+03	3.1487058066197729e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3704312809939747e-02	0.0000000000000000e+00	1.9785869251111121e+03	3.1638167564357669e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4222840699323437e-02	0.0000000000000000e+00	1.9920180335657744e+03	3.1782174500704425e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4741368588707126e-02	0.0000000000000000e+00	2.0054863788256498e+03	3.1919237863486948e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5259896478090809e-02	0.0000000000000000e+00	2.0189919608907387e+03	3.2049544981545388e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5778424367474498e-02	0.0000000000000000e+00	2.0325347797610418e+03	3.2173311318643393e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6296952256858188e-02	0.0000000000000000e+00	2.0461148354365587e+03	3.2290780348477753e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6815480146241877e-02	0.0000000000000000e+00	2.0597321279172888e+03	3.2402223501013474e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7334008035625567e-02	0.0000000000000000e+00	2.0733866572032334e+03	3.2507940170681486e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7852535925009256e-02	0.0000000000000000e+00	2.0870784232943906e+03	3.2608257776756510e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8371063814392939e-02	0.0000000000000000e+00	2.1008074261907623e+03	3.2703531865924688e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8889591703776628e-02	0.0000000000000000e+00	2.1145736658923479e+03	3.2794146246626902e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9408119593160318e-02	0.0000000000000000e+00	2.1283771423991466e+03	3.2880513144276811e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9926647482544007e-02	0.0000000000000000e+00	2.1422178557111592e+03	3.2963073365847961e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0445175371927697e-02	0.0000000000000000e+00	2.1560958058283859e+03	3.3042296461672578e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0963703261311386e-02	0.0000000000000000e+00	2.1700109927508256e+03	3.3118680871554567e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1482231150695076e-02	0.0000000000000000e+00	2.1839634164784793e+03	3.3192754041536027e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2000759040078758e-02	0.0000000000000000e+00	2.1979530770113465e+03	3.3265072496853733e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2519286929462448e-02	0.0000000000000000e+00	2.2119799743494282e+03	3.3336221855834658e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3037814818846137e-02	0.0000000000000000e+00	2.2260441084927229e+03	3.3406816768712069e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3556342708229827e-02	0.0000000000000000e+00	2.2401454794412311e+03	3.3477500764682695e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4074870597613516e-02	0.0000000000000000e+00	2.2542840871949538e+03	3.3548945989921535e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4593398486997206e-02	0.0000000000000000e+00	2.2684599317538900e+03	3.3621852818921539e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5111926376380888e-02	0.0000000000000000e+00	2.2826730131180393e+03	3.3696949321303428e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5630454265764578e-02	0.0000000000000000e+00	2.2969233312874021e+03	3.3774990566372125e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6148982155148267e-02	0.0000000000000000e+00	2.3112108862619789e+03	3.3856757748137341e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6667510044531957e-02	0.0000000000000000e+00	2.3255356780417701e+03	3.3943057114355568e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7186037933915646e-02	0.0000000000000000e+00	2.3398977066267748e+03	3.4034718684477944e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7704565823299336e-02	0.0000000000000000e+00	2.3542969720169922e+03	3.4132594743206681e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8223093712683018e-02	0.0000000000000000e+00	2.3687334742124244e+03	3.4237558098774116e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8741621602066708e-02	0.0000000000000000e+00	2.3832072132130702e+03	3.4350500098021087e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9260149491450397e-02	0.0000000000000000e+00	2.3977181890189295e+03	3.4472328393974522e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9778677380834087e-02	0.0000000000000000e+00	2.4122664016300023e+03	3.4603964465788948e+01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0297205270217776e-02	0.0000000000000000e+00	2.4268518510462886e+03	3.4746340895674990e+01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0815733159601466e-02	0.0000000000000000e+00	2.4414745372677899e+03	3.4900398412666988e+01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1334261048985155e-02	0.0000000000000000e+00	2.4561344602945037e+03	3.5067082718694280e+01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368838e-02	0.0000000000000000e+00	2.4708316201264315e+03	3.5247341118280907e+01	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1257725916998122e-04	1.6663077554840156e+03	4.4666726987936201e+01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368840e-04	5.1257725916998122e-04	1.6773184715997870e+03	4.4584264489372117e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0370557787673768e-03	5.1257725916998122e-04	1.6883664245207722e+03	4.4539428813877628e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5555836681510652e-03	5.1257725916998122e-04	1.6994516142469708e+03	4.4530736910422426e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0741115575347536e-03	5.1257725916998122e-04	1.7105740407783833e+03	4.4556639795244017e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5926394469184422e-03	5.1257725916998122e-04	1.7217337041150097e+03	4.4615534755858313e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1111673363021304e-03	5.1257725916998122e-04	1.7329306042568496e+03	4.4705777612107148e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6296952256858186e-03	5.1257725916998122e-04	1.7441647412039035e+03	4.4825694780732633e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1482231150695072e-03	5.1257725916998122e-04	1.7554361149561705e+03	4.4973594918872095e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6667510044531959e-03	5.1257725916998122e-04	1.7667447255136517e+03	4.5147779956482204e+01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368845e-03	5.1257725916998122e-04	1.7780905728763462e+03	4.5346555365495647e+01	
1.0000000000000000e+00	0.0000000000000000e+00	5.7038067832205722e-03	5.1257725916998122e-04	1.7894736570442544e+03	4.5568239552178333e+01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2223346726042609e-03	5.1257725916998122e-04	1.8008939780173769e+03	4.5811172296663017e+01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7408625619879495e-03	5.1257725916998122e-04	1.8123515357957124e+03	4.6073722198423141e+01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2593904513716372e-03	5.1257725916998122e-04	1.8238463303792619e+03	4.6354293117338649e+01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7779183407553259e-03	5.1257725916998122e-04	1.8353783617680249e+03	4.6651329626322898e+01	
1.0000000000000000e+00	0.0000000000000000e+00	8.2964462301390145e-03	5.1257725916998122e-04	1.8469476299620019e+03	4.6963321512903413e+01	
1.0000000000000000e+00	0.0000000000000000e+00	8.8149741195227022e-03	5.1257725916998122e-04	1.8585541349611926e+03	4.7288807383694532e+01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3335020089063917e-03	5.1257725916998122e-04	1.8701978767655971e+03	4.7626377437638638e+01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8520298982900795e-03	5.1257725916998122e-04	1.8818788553752152e+03	4.7974675481682617e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0370557787673769e-02	5.1257725916998122e-04	1.8935970707900465e+03	4.8332400266731177e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0889085677057457e-02	5.1257725916998122e-04	1.9053525230100925e+03	4.8698306222882486e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1407613566441144e-02	5.1257725916998122e-04	1.9171452120353511e+03	4.9071203671712311e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1926141455824834e-02	5.1257725916998122e-04	1.9289751378658241e+03	4.9449958590283522e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2444669345208522e-02	5.1257725916998122e-04	1.9408423005015109e+03	4.9833491997136427e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2963197234592209e-02	5.1257725916998122e-04	1.9527466999424109e+03	5.0220779025198389e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3481725123975899e-02	5.1257725916998122e-04	1.9646883361885250e+03	5.0610847740718249e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4000253013359587e-02	5.1257725916998122e-04	1.9766672092398528e+03	5.1002777761278558e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4518780902743274e-02	5.1257725916998122e-04	1.9886833190963937e+03	5.1395698719889523e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5037308792126964e-02	5.1257725916998122e-04	2.0007366657581490e+03	5.1788788616319877e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5555836681510652e-02	5.1257725916998122e-04	2.0128272492251174e+03	5.2181272091272753e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6074364570894339e-02	5.1257725916998122e-04	2.0249550694972997e+03	5.2572418653867160e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6592892460278029e-02	5.1257725916998122e-04	2.0371201265746956e+03	5.2961540888173381e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7111420349661718e-02	5.1257725916998122e-04	2.0493224204573057e+03	5.3347992660308350e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7629948239045404e-02	5.1257725916998122e-04	2.0615619511451291e+03	5.3731167343807968e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8148476128429094e-02	5.1257725916998122e-04	2.0738387186381665e+03	5.4110496077666831e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8667004017812783e-02	5.1257725916998122e-04	2.0861527229364174e+03	5.4485446068515607e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9185531907196469e-02	5.1257725916998122e-04	2.0985039640398818e+03	5.4855518945908500e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9704059796580159e-02	5.1257725916998122e-04	2.1108924419485606e+03	5.5220249177524003e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0222587685963848e-02	5.1257725916998122e-04	2.1233181566624526e+03	5.5579202549280723e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0741115575347538e-02	5.1257725916998122e-04	2.1357811081815580e+03	5.5931974713806540e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1259643464731224e-02	5.1257725916998122e-04	2.1482812965058774e+03	5.6278189809452336e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1778171354114913e-02	5.1257725916998122e-04	2.1608187216354104e+03	5.6617499150973501e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2296699243498603e-02	5.1257725916998122e-04	2.1733933835701573e+03	5.6949579992143441e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2815227132882289e-02	5.1257725916998122e-04	2.1860052823101182e+03	5.7274134359891320e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3333755022265978e-02	5.1257725916998122e-04	2.1986544178552917e+03	5.7590887959001265e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3852282911649668e-02	5.1257725916998122e-04	2.2113407902056806e+03	5.7899589145985239e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4370810801033354e-02	5.1257725916998122e-04	2.2240643993612816e+03	5.8200007970435848e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4889338690417043e-02	5.1257725916998122e-04	2.2368252453220971e+03	5.8491935281921606e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5407866579800733e-02	5.1257725916998122e-04	2.2496233280881261e+03	5.8775181900330523e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5926394469184419e-02	5.1257725916998122e-04	2.2624586476593690e+03	5.9049577847475803e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6444922358568108e-02	5.1257725916998122e-04	2.2753312040358251e+03	5.9314971637692103e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6963450247951798e-02	5.1257725916998122e-04	2.2882409972174951e+03	5.9571229625183008e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7481978137335484e-02	5.1257725916998122e-04	2.3011880272043795e+03	5.9818235405852349e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8000506026719173e-02	5.1257725916998122e-04	2.3141722939964766e+03	6.0055889271414117e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8519033916102863e-02	5.1257725916998122e-04	2.3271937975937881e+03	6.0284107713636281e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9037561805486549e-02	5.1257725916998122e-04	2.3402525379963131e+03	6.0502822976629304e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9556089694870238e-02	5.1257725916998122e-04	2.3533485152040516e+03	6.0711982655184308e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0074617584253928e-02	5.1257725916998122e-04	2.3664817292170037e+03	6.0911549337257981e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0593145473637617e-02	5.1257725916998122e-04	2.3796521800351697e+03	6.1101500288773401e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1111673363021303e-02	5.1257725916998122e-04	2.3928598676585498e+03	6.1281827179023253e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1630201252404989e-02	5.1257725916998122e-04	2.4061047920871429e+03	6.1452535845031058e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2148729141788679e-02	5.1257725916998122e-04	2.4193869533209499e+03	6.1613646093332754e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2667257031172368e-02	5.1257725916998122e-04	2.4327063513599705e+03	6.1765191537721577e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3185784920556058e-02	5.1257725916998122e-04	2.4460629862042056e+03	6.1907219471568901e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3704312809939747e-02	5.1257725916998122e-04	2.4594568578536537e+03	6.2039790773430781e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4222840699323437e-02	5.1257725916998122e-04	2.4728879663083158e+03	6.2162979844698611e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4741368588707126e-02	5.1257725916998122e-04	2.4863563115681914e+03	6.2276874578113635e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5259896478090809e-02	5.1257725916998122e-04	2.4998618936332805e+03	6.2381576356035680e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5778424367474498e-02	5.1257725916998122e-04	2.5134047125035831e+03	6.2477200077374761e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6296952256858188e-02	5.1257725916998122e-04	2.5269847681791002e+03	6.2563874212138955e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6815480146241877e-02	5.1257725916998122e-04	2.5406020606598304e+03	6.2641740882574979e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7334008035625567e-02	5.1257725916998122e-04	2.5542565899457745e+03	6.2710955969882825e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7852535925009256e-02	5.1257725916998122e-04	2.5679483560369326e+03	6.2771689245485639e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8371063814392939e-02	5.1257725916998122e-04	2.5816773589333043e+03	6.2824124525830349e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8889591703776628e-02	5.1257725916998122e-04	2.5954435986348890e+03	6.2868459849644161e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9408119593160318e-02	5.1257725916998122e-04	2.6092470751416886e+03	6.2904907676558338e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9926647482544007e-02	5.1257725916998122e-04	2.6230877884537013e+03	6.2933695105932351e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0445175371927697e-02	5.1257725916998122e-04	2.6369657385709274e+03	6.2955064114641068e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0963703261311386e-02	5.1257725916998122e-04	2.6508809254933667e+03	6.2969271812506769e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1482231150695076e-02	5.1257725916998122e-04	2.6648333492210209e+03	6.2976590713930442e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2000759040078758e-02	5.1257725916998122e-04	2.6788230097538881e+03	6.2977309024171980e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2519286929462448e-02	5.1257725916998122e-04	2.6928499070919693e+03	6.2971730938558260e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3037814818846137e-02	5.1257725916998122e-04	2.7069140412352640e+03	6.2960176952748562e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3556342708229827e-02	5.1257725916998122e-04	2.7210154121837727e+03	6.2942984181982254e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4074870597613516e-02	5.1257725916998122e-04	2.7351540199374949e+03	6.2920506687041303e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4593398486997206e-02	5.1257725916998122e-04	2.7493298644964316e+03	6.2893115804406840e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5111926376380888e-02	5.1257725916998122e-04	2.7635429458605799e+03	6.2861200477849131e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5630454265764578e-02	5.1257725916998122e-04	2.7777932640299441e+03	6.2825167588407609e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6148982155148267e-02	5.1257725916998122e-04	2.7920808190045218e+03	6.2785442279423528e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6667510044531957e-02	5.1257725916998122e-04	2.8064056107843116e+03	6.2742468272960132e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7186037933915646e-02	5.1257725916998122e-04	2.8207676393693159e+03	6.2696708173631066e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7704565823299336e-02	5.1257725916998122e-04	2.8351669047595346e+03	6.2648643755466637e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8223093712683018e-02	5.1257725916998122e-04	2.8496034069549664e+03	6.2598776227130124e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8741621602066708e-02	5.1257725916998122e-04	2.8640771459556113e+03	6.2547626470379782e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9260149491450397e-02	5.1257725916998122e-04	2.8785881217614710e+03	6.2495735246312776e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9778677380834087e-02	5.1257725916998122e-04	2.8931363343725438e+03	6.2443663363551316e+01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0297205270217776e-02	5.1257725916998122e-04	2.9077217837888306e+03	6.2391991802151523e+01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0815733159601466e-02	5.1257725916998122e-04	2.9223444700103310e+03	6.2341321786670242e+01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1334261048985155e-02	5.1257725916998122e-04	2.9370043930370443e+03	6.2292274801498742e+01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368838e-02	5.1257725916998122e-04	2.9517015528689722e+03	6.2245492541293821e+01	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5757344742022410e-04	1.5686423077865491e+03	3.7590802260345527e+01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368840e-04	4.5757344742022410e-04	1.5796530239023211e+03	3.7348060678889752e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0370557787673768e-03	4.5757344742022410e-04	1.5907009768233056e+03	3.7151018230655339e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5555836681510652e-03	4.5757344742022410e-04	1.6017861665495050e+03	3.6998483277339538e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0741115575347536e-03	4.5757344742022410e-04	1.6129085930809174e+03	3.6889111426676799e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5926394469184422e-03	4.5757344742022410e-04	1.6240682564175434e+03	3.6821418345363156e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1111673363021304e-03	4.5757344742022410e-04	1.6352651565593835e+03	3.6793794764343893e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6296952256858186e-03	4.5757344742022410e-04	1.6464992935064367e+03	3.6804523174676902e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1482231150695072e-03	4.5757344742022410e-04	1.6577706672587044e+03	3.6851795671137346e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6667510044531959e-03	4.5757344742022410e-04	1.6690792778161854e+03	3.6933732392190471e+01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368845e-03	4.5757344742022410e-04	1.6804251251788796e+03	3.7048400026608171e+01	
1.0000000000000000e+00	0.0000000000000000e+00	5.7038067832205722e-03	4.5757344742022410e-04	1.6918082093467885e+03	3.7193829904097733e+01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2223346726042609e-03	4.5757344742022410e-04	1.7032285303199105e+03	3.7368035253642716e+01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7408625619879495e-03	4.5757344742022410e-04	1.7146860880982465e+03	3.7569027291788593e+01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2593904513716372e-03	4.5757344742022410e-04	1.7261808826817955e+03	3.7794829887044273e+01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7779183407553259e-03	4.5757344742022410e-04	1.7377129140705590e+03	3.8043492629792979e+01	
1.0000000000000000e+00	0.0000000000000000e+00	8.2964462301390145e-03	4.5757344742022410e-04	1.7492821822645362e+03	3.8313102214758104e+01	
1.0000000000000000e+00	0.0000000000000000e+00	8.8149741195227022e-03	4.5757344742022410e-04	1.7608886872637263e+03	3.8601792111626672e+01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3335020089063917e-03	4.5757344742022410e-04	1.7725324290681308e+03	3.8907750556803485e+01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8520298982900795e-03	4.5757344742022410e-04	1.7842134076777488e+03	3.9229226944585200e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0370557787673769e-02	4.5757344742022410e-04	1.7959316230925806e+03	3.9564536729470092e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0889085677057457e-02	4.5757344742022410e-04	1.8076870753126259e+03	3.9912064973724490e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1407613566441144e-02	4.5757344742022410e-04	1.8194797643378852e+03	4.0270268687121423e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1926141455824834e-02	4.5757344742022410e-04	1.8313096901683580e+03	4.0637678110519751e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2444669345208522e-02	4.5757344742022410e-04	1.8431768528040445e+03	4.1012897093369936e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2963197234592209e-02	4.5757344742022410e-04	1.8550812522449446e+03	4.1394602708901175e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3481725123975899e-02	4.5757344742022410e-04	1.8670228884910582e+03	4.1781544241081342e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4000253013359587e-02	4.5757344742022410e-04	1.8790017615423860e+03	4.2172541665697523e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4518780902743274e-02	4.5757344742022410e-04	1.8910178713989276e+03	4.2566483735042929e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5037308792126964e-02	4.5757344742022410e-04	1.9030712180606824e+03	4.2962325762525097e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5555836681510652e-02	4.5757344742022410e-04	1.9151618015276513e+03	4.3359087190580709e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6074364570894339e-02	4.5757344742022410e-04	1.9272896217998332e+03	4.3755849013017070e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6592892460278029e-02	4.5757344742022410e-04	1.9394546788772295e+03	4.4151751111543689e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7111420349661718e-02	4.5757344742022410e-04	1.9516569727598394e+03	4.4545989555985223e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7629948239045404e-02	4.5757344742022410e-04	1.9638965034476628e+03	4.4937813908507209e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8148476128429094e-02	4.5757344742022410e-04	1.9761732709406999e+03	4.5326524564169340e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8667004017812783e-02	4.5757344742022410e-04	1.9884872752389508e+03	4.5711470153189460e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9185531907196469e-02	4.5757344742022410e-04	2.0008385163424157e+03	4.6092045024380198e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9704059796580159e-02	4.5757344742022410e-04	2.0132269942510936e+03	4.6467686824225154e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0222587685963848e-02	4.5757344742022410e-04	2.0256527089649862e+03	4.6837874181908340e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0741115575347538e-02	4.5757344742022410e-04	2.0381156604840919e+03	4.7202124507167014e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1259643464731224e-02	4.5757344742022410e-04	2.0506158488084111e+03	4.7559991905055952e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1778171354114913e-02	4.5757344742022410e-04	2.0631532739379440e+03	4.7911065209455778e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2296699243498603e-02	4.5757344742022410e-04	2.0757279358726910e+03	4.8254966135391349e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2815227132882289e-02	4.5757344742022410e-04	2.0883398346126514e+03	4.8591347548830718e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3333755022265978e-02	4.5757344742022410e-04	2.1009889701578259e+03	4.8919891851585248e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3852282911649668e-02	4.5757344742022410e-04	2.1136753425082138e+03	4.9240309478157045e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4370810801033354e-02	4.5757344742022410e-04	2.1263989516638153e+03	4.9552337500806196e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4889338690417043e-02	4.5757344742022410e-04	2.1391597976246303e+03	4.9855738338748388e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5407866579800733e-02	4.5757344742022410e-04	2.1519578803906597e+03	5.0150298567152717e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5926394469184419e-02	4.5757344742022410e-04	2.1647931999619022e+03	5.0435827821510927e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6444922358568108e-02	4.5757344742022410e-04	2.1776657563383587e+03	5.0712157792906375e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6963450247951798e-02	4.5757344742022410e-04	2.1905755495200292e+03	5.0979141309786172e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7481978137335484e-02	4.5757344742022410e-04	2.2035225795069127e+03	5.1236651501920633e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8000506026719173e-02	4.5757344742022410e-04	2.2165068462990107e+03	5.1484581042388207e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8519033916102863e-02	4.5757344742022410e-04	2.2295283498963217e+03	5.1722841463591621e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9037561805486549e-02	4.5757344742022410e-04	2.2425870902988463e+03	5.1951362543502690e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9556089694870238e-02	4.5757344742022410e-04	2.2556830675065844e+03	5.2170091758527612e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0074617584253928e-02	4.5757344742022410e-04	2.2688162815195378e+03	5.2378993799592223e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0593145473637617e-02	4.5757344742022410e-04	2.2819867323377030e+03	5.2578050148253780e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1111673363021303e-02	4.5757344742022410e-04	2.2951944199610825e+03	5.2767258709846068e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1630201252404989e-02	4.5757344742022410e-04	2.3084393443896765e+03	5.2946633500854155e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2148729141788679e-02	4.5757344742022410e-04	2.3217215056234836e+03	5.3116204387911317e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2667257031172368e-02	4.5757344742022410e-04	2.3350409036625047e+03	5.3276016875966256e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3185784920556058e-02	4.5757344742022410e-04	2.3483975385067388e+03	5.3426131943355216e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3704312809939747e-02	4.5757344742022410e-04	2.3617914101561869e+03	5.3566625921630859e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4222840699323437e-02	4.5757344742022410e-04	2.3752225186108490e+03	5.3697590418158356e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4741368588707126e-02	4.5757344742022410e-04	2.3886908638707246e+03	5.3819132279581090e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5259896478090809e-02	4.5757344742022410e-04	2.4021964459358146e+03	5.3931373594375266e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5778424367474498e-02	4.5757344742022410e-04	2.4157392648061173e+03	5.4034451732776105e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6296952256858188e-02	4.5757344742022410e-04	2.4293193204816339e+03	5.4128519422435758e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6815480146241877e-02	4.5757344742022410e-04	2.4429366129623645e+03	5.4213744858196712e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7334008035625567e-02	4.5757344742022410e-04	2.4565911422483086e+03	5.4290311844396868e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7852535925009256e-02	4.5757344742022410e-04	2.4702829083394663e+03	5.4358419968120174e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8371063814392939e-02	4.5757344742022410e-04	2.4840119112358375e+03	5.4418284801775833e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8889591703776628e-02	4.5757344742022410e-04	2.4977781509374227e+03	5.4470138133347263e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9408119593160318e-02	4.5757344742022410e-04	2.5115816274442218e+03	5.4514228222579625e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9926647482544007e-02	4.5757344742022410e-04	2.5254223407562345e+03	5.4550820081270359e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0445175371927697e-02	4.5757344742022410e-04	2.5393002908734611e+03	5.4580195775710493e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0963703261311386e-02	4.5757344742022410e-04	2.5532154777959008e+03	5.4602654749153906e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1482231150695076e-02	4.5757344742022410e-04	2.5671679015235541e+03	5.4618514162027225e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2000759040078758e-02	4.5757344742022410e-04	2.5811575620564226e+03	5.4628109247359248e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2519286929462448e-02	4.5757344742022410e-04	2.5951844593945034e+03	5.4631793678675514e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3037814818846137e-02	4.5757344742022410e-04	2.6092485935377981e+03	5.4629939947307072e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3556342708229827e-02	4.5757344742022410e-04	2.6233499644863068e+03	5.4622939745770694e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4074870597613516e-02	4.5757344742022410e-04	2.6374885722400286e+03	5.4611204353509606e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4593398486997206e-02	4.5757344742022410e-04	2.6516644167989648e+03	5.4595165020918152e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5111926376380888e-02	4.5757344742022410e-04	2.6658774981631145e+03	5.4575273347158308e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5630454265764578e-02	4.5757344742022410e-04	2.6801278163324778e+03	5.4552001646835450e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6148982155148267e-02	4.5757344742022410e-04	2.6944153713070546e+03	5.4525843300123825e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6667510044531957e-02	4.5757344742022410e-04	2.7087401630868458e+03	5.4497313080467471e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7186037933915646e-02	4.5757344742022410e-04	2.7231021916718487e+03	5.4466947453430123e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7704565823299336e-02	4.5757344742022410e-04	2.7375014570620679e+03	5.4435304839789502e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8223093712683018e-02	4.5757344742022410e-04	2.7519379592574996e+03	5.4402965835421867e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8741621602066708e-02	4.5757344742022410e-04	2.7664116982581454e+03	5.4370533380004240e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9260149491450397e-02	4.5757344742022410e-04	2.7809226740640047e+03	5.4338632866089092e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9778677380834087e-02	4.5757344742022410e-04	2.7954708866750771e+03	5.4307912179601992e+01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0297205270217776e-02	4.5757344742022410e-04	2.8100563360913638e+03	5.4279041662441223e+01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0815733159601466e-02	4.5757344742022410e-04	2.8246790223128646e+03	5.4252713987475786e+01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1334261048985155e-02	4.5757344742022410e-04	2.8393389453395789e+03	5.4229643936004436e+01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368838e-02	4.5757344742022410e-04	2.8540361051715067e+03	5.4210568067574329e+01	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4631559933070614e-04	1.4049471922194728e+03	2.9934230729326167e+01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368840e-04	3.4631559933070614e-04	1.4159579083352446e+03	2.9320878300341818e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0370557787673768e-03	3.4631559933070614e-04	1.4270058612562295e+03	2.8759831727638772e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5555836681510652e-03	3.4631559933070614e-04	1.4380910509824282e+03	2.8251690434349690e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0741115575347536e-03	3.4631559933070614e-04	1.4492134775138409e+03	2.7796838959144214e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5926394469184422e-03	3.4631559933070614e-04	1.4603731408504671e+03	2.7395419589414001e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1111673363021304e-03	3.4631559933070614e-04	1.4715700409923070e+03	2.7047309190941125e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6296952256858186e-03	3.4631559933070614e-04	1.4828041779393604e+03	2.6752101744870494e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1482231150695072e-03	3.4631559933070614e-04	1.4940755516916277e+03	2.6509097886038727e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6667510044531959e-03	3.4631559933070614e-04	1.5053841622491086e+03	2.6317302377009945e+01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368845e-03	3.4631559933070614e-04	1.5167300096118033e+03	2.6175429977485557e+01	
1.0000000000000000e+00	0.0000000000000000e+00	5.7038067832205722e-03	3.4631559933070614e-04	1.5281130937797122e+03	2.6081919627362431e+01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2223346726042609e-03	3.4631559933070614e-04	1.5395334147528342e+03	2.6034956314889328e+01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7408625619879495e-03	3.4631559933070614e-04	1.5509909725311697e+03	2.6032499512883611e+01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2593904513716372e-03	3.4631559933070614e-04	1.5624857671147190e+03	2.6072316690564584e+01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7779183407553259e-03	3.4631559933070614e-04	1.5740177985034823e+03	2.6152020182576020e+01	
1.0000000000000000e+00	0.0000000000000000e+00	8.2964462301390145e-03	3.4631559933070614e-04	1.5855870666974599e+03	2.6269105633013975e+01	
1.0000000000000000e+00	0.0000000000000000e+00	8.8149741195227022e-03	3.4631559933070614e-04	1.5971935716966502e+03	2.6420990320222973e+01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3335020089063917e-03	3.4631559933070614e-04	1.6088373135010545e+03	2.6605049878614437e+01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8520298982900795e-03	3.4631559933070614e-04	1.6205182921106723e+03	2.6818652226629428e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0370557787673769e-02	3.4631559933070614e-04	1.6322365075255043e+03	2.7059187842202917e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0889085677057457e-02	3.4631559933070614e-04	1.6439919597455498e+03	2.7324095859820623e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1407613566441144e-02	3.4631559933070614e-04	1.6557846487708084e+03	2.7610885766298463e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1926141455824834e-02	3.4631559933070614e-04	1.6676145746012814e+03	2.7917154726199382e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2444669345208522e-02	3.4631559933070614e-04	1.6794817372369680e+03	2.8240600763055937e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2963197234592209e-02	3.4631559933070614e-04	1.6913861366778683e+03	2.8579032158529667e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3481725123975899e-02	3.4631559933070614e-04	1.7033277729239819e+03	2.8930373513531265e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4000253013359587e-02	3.4631559933070614e-04	1.7153066459753095e+03	2.9292668951964721e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4518780902743274e-02	3.4631559933070614e-04	1.7273227558318508e+03	2.9664082949257313e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5037308792126964e-02	3.4631559933070614e-04	1.7393761024936059e+03	3.0042899244236168e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5555836681510652e-02	3.4631559933070614e-04	1.7514666859605748e+03	3.0427518253097510e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6074364570894339e-02	3.4631559933070614e-04	1.7635945062327569e+03	3.0816453355460549e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6592892460278029e-02	3.4631559933070614e-04	1.7757595633101530e+03	3.1208326370394978e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7111420349661718e-02	3.4631559933070614e-04	1.7879618571927631e+03	3.1601862488820512e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7629948239045404e-02	3.4631559933070614e-04	1.8002013878805863e+03	3.1995884880401313e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8148476128429094e-02	3.4631559933070614e-04	1.8124781553736238e+03	3.2389309149522497e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8667004017812783e-02	3.4631559933070614e-04	1.8247921596718745e+03	3.2781137776849747e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9185531907196469e-02	3.4631559933070614e-04	1.8371434007753394e+03	3.3170454650472536e+01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9704059796580159e-02	3.4631559933070614e-04	1.8495318786840176e+03	3.3556419763488719e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0222587685963848e-02	3.4631559933070614e-04	1.8619575933979095e+03	3.3938264132657139e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0741115575347538e-02	3.4631559933070614e-04	1.8744205449170156e+03	3.4315284974852048e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1259643464731224e-02	3.4631559933070614e-04	1.8869207332413346e+03	3.4686841163913662e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1778171354114913e-02	3.4631559933070614e-04	1.8994581583708680e+03	3.5052348979514363e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2296699243498603e-02	3.4631559933070614e-04	1.9120328203056147e+03	3.5411278151303613e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2815227132882289e-02	3.4631559933070614e-04	1.9246447190455751e+03	3.5763148195393093e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3333755022265978e-02	3.4631559933070614e-04	1.9372938545907496e+03	3.6107525035749809e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3852282911649668e-02	3.4631559933070614e-04	1.9499802269411375e+03	3.6444017899954659e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4370810801033354e-02	3.4631559933070614e-04	1.9627038360967388e+03	3.6772276476733602e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4889338690417043e-02	3.4631559933070614e-04	1.9754646820575545e+03	3.7091988321444326e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5407866579800733e-02	3.4631559933070614e-04	1.9882627648235834e+03	3.7402876495115173e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5926394469184419e-02	3.4631559933070614e-04	2.0010980843948264e+03	3.7704697422497638e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6444922358568108e-02	3.4631559933070614e-04	2.0139706407712824e+03	3.7997238954815373e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6963450247951798e-02	3.4631559933070614e-04	2.0268804339529529e+03	3.8280318623340669e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7481978137335484e-02	3.4631559933070614e-04	2.0398274639398364e+03	3.8553782070559159e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8000506026719173e-02	3.4631559933070614e-04	2.0528117307319339e+03	3.8817501646391065e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8519033916102863e-02	3.4631559933070614e-04	2.0658332343292454e+03	3.9071375157735893e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9037561805486549e-02	3.4631559933070614e-04	2.0788919747317696e+03	3.9315324760397196e+01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9556089694870238e-02	3.4631559933070614e-04	2.0919879519395085e+03	3.9549295983260180e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0074617584253928e-02	3.4631559933070614e-04	2.1051211659524611e+03	3.9773256875370784e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0593145473637617e-02	3.4631559933070614e-04	2.1182916167706267e+03	3.9987197267323978e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1111673363021303e-02	3.4631559933070614e-04	2.1314993043940067e+03	4.0191128139074003e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1630201252404989e-02	3.4631559933070614e-04	2.1447442288225998e+03	4.0385081086936388e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2148729141788679e-02	3.4631559933070614e-04	2.1580263900564073e+03	4.0569107883177352e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2667257031172368e-02	3.4631559933070614e-04	2.1713457880954279e+03	4.0743280122120503e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3185784920556058e-02	3.4631559933070614e-04	2.1847024229396625e+03	4.0907688947212520e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3704312809939747e-02	3.4631559933070614e-04	2.1980962945891106e+03	4.1062444853926266e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4222840699323437e-02	3.4631559933070614e-04	2.2115274030437727e+03	4.1207677563770865e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4741368588707126e-02	3.4631559933070614e-04	2.2249957483036483e+03	4.1343535964997287e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5259896478090809e-02	3.4631559933070614e-04	2.2385013303687374e+03	4.1470188115868190e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5778424367474498e-02	3.4631559933070614e-04	2.2520441492390410e+03	4.1587821306573389e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6296952256858188e-02	3.4631559933070614e-04	2.2656242049145576e+03	4.1696642176033009e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6815480146241877e-02	3.4631559933070614e-04	2.2792414973952878e+03	4.1796876879917811e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7334008035625567e-02	3.4631559933070614e-04	2.2928960266812323e+03	4.1888771306287367e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7852535925009256e-02	3.4631559933070614e-04	2.3065877927723891e+03	4.1972591335193812e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8371063814392939e-02	3.4631559933070614e-04	2.3203167956687612e+03	4.2048623138562668e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8889591703776628e-02	3.4631559933070614e-04	2.3340830353703464e+03	4.2117173516483795e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9408119593160318e-02	3.4631559933070614e-04	2.3478865118771459e+03	4.2178570265882612e+01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9926647482544007e-02	3.4631559933070614e-04	2.3617272251891582e+03	4.2233162577262675e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0445175371927697e-02	3.4631559933070614e-04	2.3756051753063844e+03	4.2281321454869627e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0963703261311386e-02	3.4631559933070614e-04	2.3895203622288250e+03	4.2323440155262524e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1482231150695076e-02	3.4631559933070614e-04	2.4034727859564778e+03	4.2359934638794400e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2000759040078758e-02	3.4631559933070614e-04	2.4174624464893459e+03	4.2391244027987419e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2519286929462448e-02	3.4631559933070614e-04	2.4314893438274271e+03	4.2417831066200826e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3037814818846137e-02	3.4631559933070614e-04	2.4455534779707214e+03	4.2440182569342710e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3556342708229827e-02	3.4631559933070614e-04	2.4596548489192301e+03	4.2458809862656068e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4074870597613516e-02	3.4631559933070614e-04	2.4737934566729518e+03	4.2474249193872133e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4593398486997206e-02	3.4631559933070614e-04	2.4879693012318885e+03	4.2487062113210506e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5111926376380888e-02	3.4631559933070614e-04	2.5021823825960382e+03	4.2497835809894056e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5630454265764578e-02	3.4631559933070614e-04	2.5164327007654010e+03	4.2507183393986168e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6148982155148267e-02	3.4631559933070614e-04	2.5307202557399783e+03	4.2515744111544180e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6667510044531957e-02	3.4631559933070614e-04	2.5450450475197695e+03	4.2524183480261890e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7186037933915646e-02	3.4631559933070614e-04	2.5594070761047738e+03	4.2533193332031942e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7704565823299336e-02	3.4631559933070614e-04	2.5738063414949911e+03	4.2543491748185076e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8223093712683018e-02	3.4631559933070614e-04	2.5882428436904229e+03	4.2555822872643510e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8741621602066708e-02	3.4631559933070614e-04	2.6027165826910691e+03	4.2570956587837358e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9260149491450397e-02	3.4631559933070614e-04	2.6172275584969284e+03	4.2589688038085846e+01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9778677380834087e-02	3.4631559933070614e-04	2.6317757711080008e+03	4.2612836985240584e+01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0297205270217776e-02	3.4631559933070614e-04	2.6463612205242875e+03	4.2641246981798417e+01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0815733159601466e-02	3.4631559933070614e-04	2.6609839067457883e+03	4.2675784347471271e+01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1334261048985155e-02	3.4631559933070614e-04	2.6756438297725026e+03	4.2717336936366159e+01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368838e-02	3.4631559933070614e-04	2.6903409896044304e+03	4.2766812683569725e+01	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
1.2074042813406736e+03	1.1739399428400632e+03	1.1831760542037653e+03	1.1855992999587102e+03	1.1863642896601677e+03	1.1822903389460316e+03	1.1785987083872537e+03	1.1953274493431641e+03	1.1882413068311291e+03	1.1808610938482248e+03	1.1983270886993946e+03	1.1717230897868690e+03	1.1827279230547633e+03	1.1812512569858941e+03	1.1857352172360083e+03	

#ae#Y_extr
1.1854378227414741e+03	3.3231363788813042e+01	

#CH2_RED(smart_print)
0.28(12)	



==> QCDQED/Data/fit_Lla/TeX/ai.dat <==
$\beta$ & 	$a$(fm) & 	$a$(GeV$^{-1}$) \\
A & 	0.1011(10) & 	0.5126(52) \\ 
B & 	0.09029(77) & 	0.4576(39) \\ 
D & 	0.06834(63) & 	0.3463(32) \\ 


==> QCDQED/Data/fit_Lla/ai/ai_GeV_inv.dat <==
#jkf
5.1403170433733891e-01	5.1183532585451719e-01	5.1010905899562786e-01	5.1089404648459380e-01	5.1275503345857509e-01	5.1237272963493641e-01	5.1168057900155217e-01	5.1093777688618669e-01	5.1291862223426921e-01	5.1509728198323745e-01	5.1367874068578168e-01	5.1159283877143502e-01	5.1234720051429539e-01	5.1377828247366308e-01	5.1462966623370943e-01	
4.5826043794866439e-01	4.5702314423471874e-01	4.5592920661117242e-01	4.5628805128083005e-01	4.5775310776554440e-01	4.5786909139896481e-01	4.5691708727619257e-01	4.5580457730459500e-01	4.5865589405629131e-01	4.5908767129195904e-01	4.5833523708901197e-01	4.5651891672892586e-01	4.5789237616661704e-01	4.5872962198808298e-01	4.5853729016178929e-01	
3.4654848413487011e-01	3.4619502975823763e-01	3.4486978843886051e-01	3.4587373192648002e-01	3.4601640880636703e-01	3.4590509590615592e-01	3.4585567335791084e-01	3.4490143268195389e-01	3.4643728358736536e-01	3.4804620424774779e-01	3.4662202789952723e-01	3.4622184911799969e-01	3.4628992750365672e-01	3.4719380951834872e-01	3.4775724307511091e-01	

#ae
5.1257725916998120e-01	5.2484321066855188e-03	
4.5757344742022399e-01	3.9045319966689047e-03	
3.4631559933070616e-01	3.1729243467189905e-03	

#avr_err(smart_print)
0.5126(52)
0.4576(39)
0.3463(32)



==> QCDQED/Data/fit_Lla/ai/ai_MeV_inv.dat <==
#jkf
5.1403170433733897e-04	5.1183532585451718e-04	5.1010905899562785e-04	5.1089404648459386e-04	5.1275503345857515e-04	5.1237272963493643e-04	5.1168057900155214e-04	5.1093777688618672e-04	5.1291862223426922e-04	5.1509728198323749e-04	5.1367874068578164e-04	5.1159283877143507e-04	5.1234720051429540e-04	5.1377828247366306e-04	5.1462966623370943e-04	
4.5826043794866441e-04	4.5702314423471876e-04	4.5592920661117244e-04	4.5628805128083007e-04	4.5775310776554441e-04	4.5786909139896480e-04	4.5691708727619256e-04	4.5580457730459500e-04	4.5865589405629133e-04	4.5908767129195904e-04	4.5833523708901198e-04	4.5651891672892589e-04	4.5789237616661706e-04	4.5872962198808301e-04	4.5853729016178931e-04	
3.4654848413487012e-04	3.4619502975823764e-04	3.4486978843886051e-04	3.4587373192648005e-04	3.4601640880636706e-04	3.4590509590615593e-04	3.4585567335791083e-04	3.4490143268195390e-04	3.4643728358736535e-04	3.4804620424774781e-04	3.4662202789952724e-04	3.4622184911799967e-04	3.4628992750365673e-04	3.4719380951834871e-04	3.4775724307511090e-04	

#ae
5.1257725916998122e-04	5.2484321066855180e-06	
4.5757344742022410e-04	3.9045319966689028e-06	
3.4631559933070614e-04	3.1729243467189833e-06	

#avr_err(smart_print)
0.0005126(52)
0.0004576(39)
0.0003463(32)



==> QCDQED/Data/fit_Lla/ai/ai_fm.dat <==
#jkf
1.0143232322430196e-01	1.0099891849398540e-01	1.0065827947011821e-01	1.0081317867971167e-01	1.0118040161687356e-01	1.0110496275837123e-01	1.0096838276501101e-01	1.0082180786773970e-01	1.0121268209574685e-01	1.0164259044184393e-01	1.0136267397331393e-01	1.0095106925048279e-01	1.0109992517412372e-01	1.0138231625358092e-01	1.0155031723875026e-01	
9.0427147723974824e-02	9.0182996293513701e-02	8.9967132887263643e-02	9.0037942621785674e-02	9.0327037791685702e-02	9.0349924491658795e-02	9.0162068394307002e-02	8.9942540162726778e-02	9.0505181882940849e-02	9.0590383180369771e-02	9.0441907612356445e-02	9.0083498603167722e-02	9.0354519204511680e-02	9.0519730392974465e-02	9.0481778134764851e-02	
6.8383365382053654e-02	6.8313619297769135e-02	6.8052113432035516e-02	6.8250218567333418e-02	6.8278372564986131e-02	6.8256407526686005e-02	6.8246655124556202e-02	6.8058357694921551e-02	6.8361422513973633e-02	6.8678905967015799e-02	6.8397877550943023e-02	6.8318911481004316e-02	6.8332345183167609e-02	6.8510705490318430e-02	6.8621886131828860e-02	

#ae
1.0114532195359702e-01	1.0356572510491690e-03	
9.0291585958533468e-02	7.7046950253060889e-04	
6.8337410927239550e-02	6.2610357529901419e-04	

#avr_err(smart_print)
0.1011(10)
0.09029(77)
0.06834(63)



==> QCDQED/Data/fit_Lla/fit/a_M_Omega.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 6
Simultaneous fit of a*M_Omega=M_Omega^{(lat)} over all the ensembles

[The fit converged for all jkf indices]
----------

#jkf#a1Lambda
5.1403170433733891e-01	5.1183532585451719e-01	5.1010905899562786e-01	5.1089404648459380e-01	5.1275503345857509e-01	5.1237272963493641e-01	5.1168057900155217e-01	5.1093777688618669e-01	5.1291862223426921e-01	5.1509728198323745e-01	5.1367874068578168e-01	5.1159283877143502e-01	5.1234720051429539e-01	5.1377828247366308e-01	5.1462966623370943e-01	

#ae#a1Lambda
5.1257725916998120e-01	5.2484321066855188e-03	

#jkf#a2Lambda
4.5826043794866439e-01	4.5702314423471874e-01	4.5592920661117242e-01	4.5628805128083005e-01	4.5775310776554440e-01	4.5786909139896481e-01	4.5691708727619257e-01	4.5580457730459500e-01	4.5865589405629131e-01	4.5908767129195904e-01	4.5833523708901197e-01	4.5651891672892586e-01	4.5789237616661704e-01	4.5872962198808298e-01	4.5853729016178929e-01	

#ae#a2Lambda
4.5757344742022399e-01	3.9045319966689047e-03	

#jkf#a3Lambda
3.4654848413487011e-01	3.4619502975823763e-01	3.4486978843886051e-01	3.4587373192648002e-01	3.4601640880636703e-01	3.4590509590615592e-01	3.4585567335791084e-01	3.4490143268195389e-01	3.4643728358736536e-01	3.4804620424774779e-01	3.4662202789952723e-01	3.4622184911799969e-01	3.4628992750365672e-01	3.4719380951834872e-01	3.4775724307511091e-01	

#ae#a3Lambda
3.4631559933070616e-01	3.1729243467189905e-03	

#jkf#c_fL
-2.8059120327299993e+01	-3.6175501340323358e+01	-2.5216726265591952e+01	-1.9818836064522586e+02	-1.9241844186465880e+02	-5.7177029287559535e+01	-4.3306897699569099e+01	9.0964370700706667e+01	5.2778956657094405e+01	3.2794890110377111e+01	4.1991957441212897e+01	2.1112605022609040e+02	-1.8122528883739608e+02	1.4753995347214530e+02	-1.7342807753557253e+02	

#ae#c_fL
-2.3866617679704696e+01	4.5189652418378449e+02	

#jkf#c_l
5.6528703593242002e-01	8.8457003070941798e-01	1.1665388181206435e+00	9.2185206947167642e-01	7.6764651782733029e-01	7.7834206326153843e-01	9.2795878682722288e-01	9.9770075239039413e-01	6.8274702653727759e-01	4.3429498488655371e-01	6.6627970746544285e-01	8.9764807984756934e-01	8.7246504233241584e-01	5.9421026388281861e-01	5.1067487984446913e-01	

#ae#c_l
7.7788107062247935e-01	7.2764821611108021e-01	

#jkf#c_l2
5.0108723442731202e+00	-3.0277190596704617e-01	-4.8406581318425221e+00	2.6744880877742483e-01	2.8988559713881608e+00	1.9810667160485635e+00	-9.3033017907197602e-01	-1.4903171074573911e+00	3.2887476884845457e+00	7.0003412042664426e+00	3.8734655774983202e+00	-9.5870224338520560e-01	-3.3506377461897918e-01	5.1254844817172245e+00	6.9147351047001511e+00	

#ae#c_l2
1.8335449703207223e+00	1.2358053356355551e+01	

#jkf#CH2_RED
1.2253185100892077e+00	1.5387830825237458e+00	9.3019172761915192e-01	1.0474709387648058e+00	9.6873856913733591e-01	1.2580244884026153e+00	8.4523484751470246e-01	1.3028893075708752e+00	1.1785923632472330e+00	1.0403957145482363e+00	1.3156736952424446e+00	1.0069481459424268e+00	7.7916959461521118e-01	1.1101204426747913e+00	1.0631204937539407e+00	

#ae#CH2_RED
1.1073781281097814e+00	7.2074686161415047e-01	

#jkf#data_x_1
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
2.1802578517167651e-01	2.1772687571196800e-01	2.1776851735089048e-01	2.1798430496881691e-01	2.1824803159724299e-01	2.1792295417366858e-01	2.1802724279393457e-01	2.1786988927762257e-01	2.1808615652320029e-01	2.1817680992392957e-01	2.1769838687286230e-01	2.1831013300227284e-01	2.1784017957395768e-01	2.1817791336110251e-01	2.1821674352626033e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.2008429617566541e-02	5.1773246606364468e-02	5.1855943809964937e-02	5.1708562372016834e-02	5.1746573325016039e-02	5.1895785954298480e-02	5.1967469896793766e-02	5.1452120192214831e-02	5.1588773745519199e-02	5.1754157178227539e-02	5.1556283019419495e-02	5.2182459768327569e-02	5.2032717788019427e-02	5.1383163423522907e-02	5.1652786071179832e-02	

#jkf#data_x_2
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.2351822671336614e-01	1.2346587445370694e-01	1.2348107834893003e-01	1.2355288291267574e-01	1.2361737938506931e-01	1.2347509705172714e-01	1.2302067787436183e-01	1.2363791836807712e-01	1.2342302129353896e-01	1.2352218171190427e-01	1.2342481645596967e-01	1.2354202296643679e-01	1.2348005398621259e-01	1.2361351443166087e-01	1.2362248776560721e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4051178418546161e-02	1.4144036350672459e-02	1.4014904195458946e-02	1.4025893184942736e-02	1.3999840515993605e-02	1.4100932923757362e-02	1.3807782990268736e-02	1.4125642618943699e-02	1.3883347030506664e-02	1.3923489870417378e-02	1.3978006711383977e-02	1.4099658250584034e-02	1.3911322986374944e-02	1.4040007448183591e-02	1.4025504224857654e-02	

#jkf#data_x_3
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.4114457091939012e-01	1.4101267922817032e-01	1.4125869043574044e-01	1.4128356485474816e-01	1.4146585270087977e-01	1.4137981418322998e-01	1.4141453846620530e-01	1.4121364808534170e-01	1.4094874148773884e-01	1.4120492410103919e-01	1.4126657823808725e-01	1.4119579039549762e-01	1.4135296496744770e-01	1.4131332493222104e-01	1.4147058042700766e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.9445426444145604e-02	1.9327167025094957e-02	1.9466322295843167e-02	1.9588609470552670e-02	1.9578394128519670e-02	1.9546980317771769e-02	1.9543859784298376e-02	1.9424003114601542e-02	1.9414231147093529e-02	1.9401887554902696e-02	1.9319554556998946e-02	1.9379382492093214e-02	1.9527670045895409e-02	1.9386350227208773e-02	1.9532884913623261e-02	

#jkf#data_x_4
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.4243157586556196e-01	1.4239171867740286e-01	1.4239057530910465e-01	1.4235688107328878e-01	1.4209477859875386e-01	1.4211644008385016e-01	1.4222069005891408e-01	1.4242352451831763e-01	1.4265596356395965e-01	1.4232803076508488e-01	1.4224621987913594e-01	1.4245835432646098e-01	1.4216526307813393e-01	1.4215077538815149e-01	1.4207895704150025e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.9644898478839278e-02	1.9797282997822838e-02	1.9634508845222675e-02	1.9828915665554503e-02	1.9537004024509978e-02	1.9426075773362951e-02	1.9765293998277454e-02	1.9824681185524495e-02	1.9649136931099723e-02	1.9772796998233776e-02	1.9799472720998700e-02	1.9884575933029763e-02	1.9640859411594734e-02	1.9888114292864714e-02	1.9628746485656153e-02	

#jkf#data_x_5
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.4112541426141792e-01	1.4090439878275507e-01	1.4118337534727562e-01	1.4107258566997227e-01	1.4110539972781005e-01	1.4097488606743064e-01	1.4108916636775345e-01	1.4108176225467978e-01	1.4096862368595695e-01	1.4103584442947451e-01	1.4095653595610558e-01	1.4089094332853963e-01	1.4096693247306860e-01	1.4099870462153602e-01	1.4105208499788155e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9768591943425409e-02	1.9925595101035472e-02	1.9880513952865313e-02	1.9886096065859848e-02	1.9862558038975464e-02	1.9810368266523704e-02	1.9863511857379362e-02	1.9934169207194801e-02	1.9776944449877730e-02	1.9848221701349807e-02	1.9669361793493437e-02	1.9541558889972801e-02	1.9845911288556794e-02	1.9725354321838834e-02	1.9924197706560016e-02	

#jkf#data_x_6
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.4180648441504948e-01	1.4190259200818206e-01	1.4194852744472072e-01	1.4190827933072009e-01	1.4206791821901943e-01	1.4206595736286204e-01	1.4196692207003064e-01	1.4192242294078067e-01	1.4175351771921146e-01	1.4195957754287156e-01	1.4215247528098962e-01	1.4210893123902679e-01	1.4198294192198721e-01	1.4203165259300252e-01	1.4201472219910344e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9501910961441417e-02	1.9464905670682424e-02	1.9568958273660085e-02	1.9666974652412874e-02	1.9598905961354336e-02	1.9571652166995572e-02	1.9604998716963380e-02	1.9547958129366171e-02	1.9530679923528273e-02	1.9501319834972906e-02	1.9587439937655705e-02	1.9671983719686117e-02	1.9542156898779278e-02	1.9577305832466491e-02	1.9571596911237440e-02	

#jkf#data_x_7
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.4139039751202612e-01	1.4115694914524834e-01	1.4140106110686229e-01	1.4147483640570485e-01	1.4144555291400265e-01	1.4136834294154854e-01	1.4152553347588537e-01	1.4140341018037392e-01	1.4132491123489280e-01	1.4132131077791132e-01	1.4122948395230814e-01	1.4130713177678153e-01	1.4141549598043060e-01	1.4132212096131708e-01	1.4149094112395053e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9469127137597665e-02	1.9299736279806017e-02	1.9291988975135260e-02	1.9538573927040403e-02	1.9409074211451487e-02	1.9376445716845016e-02	1.9411324291984011e-02	1.9357924741158231e-02	1.9361594975869732e-02	1.9471401554437457e-02	1.9074514383808704e-02	1.9263860233357612e-02	1.9555316421735955e-02	1.9365166040142948e-02	1.9351495524297543e-02	

#jkf#data_x_8
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.5665389396742052e-01	1.5668597279129881e-01	1.5651442114496730e-01	1.5671391554117761e-01	1.5663485328389884e-01	1.5672655554375370e-01	1.5648260297627867e-01	1.5667269959715940e-01	1.5669664900900623e-01	1.5674769253724613e-01	1.5679134391255717e-01	1.5665142267167592e-01	1.5669107365038654e-01	1.5669873997100875e-01	1.5670802108835480e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5438749834925035e-02	2.5466605908224249e-02	2.5360016371690969e-02	2.5407589212292539e-02	2.5404442381299512e-02	2.5511917356243551e-02	2.5290727086148011e-02	2.5401076706347114e-02	2.5594079154659416e-02	2.5471237255046041e-02	2.5415998492838987e-02	2.5508508815500319e-02	2.5422047577640314e-02	2.5408290059124809e-02	2.5324240649083021e-02	

#jkf#data_x_9
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.7032319164818183e-01	1.7004320456390626e-01	1.7046128813126693e-01	1.7069553862928888e-01	1.7072027511405669e-01	1.7056137455518031e-01	1.7056072017593285e-01	1.7064616742102143e-01	1.7061170985558777e-01	1.7045526126522970e-01	1.7040020193688968e-01	1.7069841893439849e-01	1.7043006076600598e-01	1.7068734642648223e-01	1.7066328862251806e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.1482212751770655e-02	3.1045910180291722e-02	3.1232464662004404e-02	3.1747009571233206e-02	3.1495233185356748e-02	3.1497165256524788e-02	3.1099842978152617e-02	3.1350333573658525e-02	3.1521441414841020e-02	3.1368743537794209e-02	3.1487706513747445e-02	3.1189743426493013e-02	3.1288205701509621e-02	3.1431928922317900e-02	3.1607551521715099e-02	

#jkf#data_x_10
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.9537737547164249e-01	1.9467106008459734e-01	1.9492386090984251e-01	1.9525031592889527e-01	1.9537465780690302e-01	1.9517204318484493e-01	1.9548418514565000e-01	1.9519817236857118e-01	1.9521924962573725e-01	1.9503126192951192e-01	1.9494120110950622e-01	1.9531567948000286e-01	1.9504625074768780e-01	1.9522556303439229e-01	1.9537932146179723e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.1859231579099952e-02	4.1970361053445551e-02	4.1932723368296024e-02	4.2082056768697557e-02	4.1730837510506893e-02	4.1942123876928361e-02	4.2218366838351500e-02	4.1895754100246159e-02	4.1910304621881785e-02	4.1936513502118612e-02	4.1930197747012579e-02	4.2173209693047678e-02	4.1821588167834649e-02	4.1966437683843449e-02	4.1851626763355083e-02	

#jkf#data_x_11
1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	
1.0714770431787174e-01	1.0709688926724707e-01	1.0703470901382561e-01	1.0692423486269834e-01	1.0695021669111227e-01	1.0685839291644711e-01	1.0697732148177229e-01	1.0696532436215989e-01	1.0706331947934250e-01	1.0710197901664029e-01	1.0699366967071375e-01	1.0711324510613723e-01	1.0695367714008000e-01	1.0688932668531548e-01	1.0708983483801311e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2729599596496142e-02	1.2675035744188476e-02	1.2558299374579512e-02	1.2627554663791171e-02	1.2553866255826891e-02	1.2513757487262425e-02	1.2532723971939781e-02	1.2635564782019628e-02	1.2592700144930094e-02	1.2634263086588216e-02	1.2587595002822111e-02	1.2671348896773297e-02	1.2467535540361140e-02	1.2482675801528793e-02	1.2592511074332555e-02	

#jkf#data_x_12
1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	
1.2439728188198164e-01	1.2449963491423600e-01	1.2443046468490887e-01	1.2454215866071403e-01	1.2456931789036001e-01	1.2457188922796923e-01	1.2467721693361457e-01	1.2445886528248050e-01	1.2436186401237567e-01	1.2446056949654725e-01	1.2447400548172353e-01	1.2454493150873774e-01	1.2449995044544475e-01	1.2463805734452366e-01	1.2456708845912358e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.8814054488307242e-02	1.8793603081624300e-02	1.8728305940683046e-02	1.8923953667814949e-02	1.8864409433425700e-02	1.8859164778361963e-02	1.8980618284732974e-02	1.8759011232892961e-02	1.8621201464637645e-02	1.8859605239863870e-02	1.8885724912305574e-02	1.8846555859191181e-02	1.8825679053092469e-02	1.8898428906972818e-02	1.8991869525755316e-02	

#jkf#data_x_13
1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	
1.5436960382341586e-01	1.5431189468035431e-01	1.5433701848303497e-01	1.5432259573057641e-01	1.5441010052832996e-01	1.5442008030126031e-01	1.5430719155880793e-01	1.5432657725706767e-01	1.5434864627434100e-01	1.5443138528575748e-01	1.5431953959637970e-01	1.5442800682040056e-01	1.5433583853978267e-01	1.5438683350649607e-01	1.5430230815537721e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1639668973145886e-02	3.1613634920825875e-02	3.1522487391627912e-02	3.1435793080191621e-02	3.1476220413431434e-02	3.1553087212064727e-02	3.1420305134260140e-02	3.1516033086151148e-02	3.1387667684003598e-02	3.1783244304077196e-02	3.1504823212795241e-02	3.1707655818131009e-02	3.1517050868308048e-02	3.1414405938679307e-02	3.1684392013934769e-02	

#jkf#data_x_14
1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	
1.7972518735232551e-01	1.7972157024072627e-01	1.7970481789483755e-01	1.7960132346722779e-01	1.7972819023072131e-01	1.7979688739690494e-01	1.7991061525936689e-01	1.7966676619135141e-01	1.7983486047506597e-01	1.7970699443703253e-01	1.7973299608194299e-01	1.7952830841195130e-01	1.7977158765973508e-01	1.7979114152349351e-01	1.7982271191862348e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.4804736150993472e-02	4.4488834470794068e-02	4.4584929088205105e-02	4.4691472872476053e-02	4.4467670638052466e-02	4.4580117034871920e-02	4.4865710140435514e-02	4.4859207166315813e-02	4.4824142083447129e-02	4.4760775457617537e-02	4.4410061311688231e-02	4.4627077057451350e-02	4.4495889563695316e-02	4.4674142429912453e-02	4.4647148973844961e-02	

#jkf#data_x_15
1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	
1.8988185844097602e-01	1.8958429759477066e-01	1.8954534788614918e-01	1.9031633497842329e-01	1.9030170029856214e-01	1.8998232406851143e-01	1.9012848310828270e-01	1.9002594848791451e-01	1.9007090371088828e-01	1.8996727134018113e-01	1.8971697897157566e-01	1.9019230516139882e-01	1.8980688104165899e-01	1.9023127175585741e-01	1.8996161884593768e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.9763447159698465e-02	5.0064932456251356e-02	4.9702520232820561e-02	5.0052548126493894e-02	5.0258591105807111e-02	4.9467468030982203e-02	4.9753936533222007e-02	5.0000089007584674e-02	4.9539365673337894e-02	4.9622648319726292e-02	4.9103810734765753e-02	5.0281545021014964e-02	5.0271227533472115e-02	4.9735258587096001e-02	4.9751411861764717e-02	

#jkf#data_x_16
2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	
7.0941094253132067e-02	7.0857729564215266e-02	7.0780466523993169e-02	7.0618839912659229e-02	7.0862127555421067e-02	7.0666748570556270e-02	7.0887900991539896e-02	7.0802547289556150e-02	7.0949295773315171e-02	7.0956680695826849e-02	7.0817128360740361e-02	7.0818023437083100e-02	7.0654695299349993e-02	7.0795464646266182e-02	7.1015413764879021e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9393462790449502e-03	7.9730664542712847e-03	8.0668459040761399e-03	7.9636044083371063e-03	8.0157033168715766e-03	7.9648696786740400e-03	7.9671770541141183e-03	8.0721652447178147e-03	8.1300227789985954e-03	8.0258063466944821e-03	8.0202871463415405e-03	7.9496963377086484e-03	7.9161532207217208e-03	7.9281820918323045e-03	8.0527277869211558e-03	

#jkf#data_x_17
2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	
8.0327688980024417e-02	8.0254777975646355e-02	8.0304805338311067e-02	8.0321864111141644e-02	8.0346146860607995e-02	8.0307474391089748e-02	8.0409868623524797e-02	8.0348878366040155e-02	8.0178240254812322e-02	8.0413112563503461e-02	8.0359162154102076e-02	8.0330154894316053e-02	8.0294401638493967e-02	8.0361636875034934e-02	8.0478472483021091e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2070946626923831e-02	1.1905131896739949e-02	1.2044236106726017e-02	1.1920233477943087e-02	1.2051262797309104e-02	1.2019968089805721e-02	1.2074279513036489e-02	1.2026634731438338e-02	1.1910544456831276e-02	1.1923455095321316e-02	1.1945589896556308e-02	1.1939694769814872e-02	1.1982717487532570e-02	1.1973405160044918e-02	1.1952210546724990e-02	

#jkf#data_x_18
2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	
9.7836196746263968e-02	9.7861185509325072e-02	9.7951286870042620e-02	9.7998556783484778e-02	9.8051002294252010e-02	9.7800991577570343e-02	9.7867076977285167e-02	9.7895479556100881e-02	9.8018329165441412e-02	9.7904917025470439e-02	9.7881778166562267e-02	9.7963234889630865e-02	9.7930351467523852e-02	9.7889536424174015e-02	9.7925602696495542e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1423153526419506e-02	2.1209578808866678e-02	2.1005939633854432e-02	2.1265739610203241e-02	2.1332985139623707e-02	2.1203658188285051e-02	2.1148367410452347e-02	2.1262407387722643e-02	2.1219936224366121e-02	2.1164989677291818e-02	2.1253609162403039e-02	2.1192065664811032e-02	2.1117405635150594e-02	2.1159012468300351e-02	2.1197930363373443e-02	

#jkf#data_y
8.9952611864604304e-01	9.0009636760668299e-01	8.9963300030042892e-01	9.0165911865798787e-01	9.0245657811543045e-01	8.9996508291210420e-01	8.9984588171248137e-01	9.0316939170521249e-01	9.0300624668276563e-01	9.0210358987153128e-01	9.0165181205589329e-01	8.9936813843836361e-01	8.9857461939568273e-01	9.0498265538987122e-01	9.0305155860526598e-01	
8.5664905332745545e-01	8.5438007061931642e-01	8.5713950283741813e-01	8.5741096528616623e-01	8.5839721220676324e-01	8.5532706545587478e-01	8.5823695301705305e-01	8.5594765239850479e-01	8.5946488101940632e-01	8.5931943162901547e-01	8.5751157221959229e-01	8.5581684294613403e-01	8.5927938447721697e-01	8.5754033097347682e-01	8.5790203204919302e-01	
8.7225494178920771e-01	8.7341445345204016e-01	8.7261207006595665e-01	8.7073644023497732e-01	8.7202908222518694e-01	8.7201932149470096e-01	8.7228527636661302e-01	8.7303905147479577e-01	8.7156407513058820e-01	8.7335431847012113e-01	8.7511486719303211e-01	8.7367398793233153e-01	8.7217413707636215e-01	8.7428464236399217e-01	8.7281320814138552e-01	
8.7687478777415606e-01	8.7410875467603777e-01	8.7679502216999894e-01	8.7337449356863417e-01	8.7659552762691473e-01	8.7858567075930472e-01	8.7358555714879460e-01	8.7385299991891396e-01	8.7818568675882003e-01	8.7412117612489226e-01	8.7317954636438677e-01	8.7308295555263116e-01	8.7530224492963937e-01	8.7114001292757004e-01	8.7497176990794456e-01	
8.6680393732849470e-01	8.6289476407086785e-01	8.6533502103178495e-01	8.6456532848302015e-01	8.6514893508753643e-01	8.6519786493286843e-01	8.6503389657709140e-01	8.6384205796956315e-01	8.6570453576339268e-01	8.6495558276774542e-01	8.6739172473040649e-01	8.6909363469623624e-01	8.6457052043596594e-01	8.6673284908026238e-01	8.6382182575486022e-01	
8.7540178606115349e-01	8.7661340522659048e-01	8.7516130894837885e-01	8.7328785421828492e-01	8.7539927811232177e-01	8.7584046327532750e-01	8.7467579233657555e-01	8.7534980769778692e-01	8.7459551384106360e-01	8.7635673360655797e-01	8.7611103076650720e-01	8.7443970931275394e-01	8.7581972433863242e-01	8.7553491014154050e-01	8.7552551646927768e-01	
8.7337893872291072e-01	8.7476844719737723e-01	8.7641163113910570e-01	8.7274497673692497e-01	8.7472237927489849e-01	8.7479087011838808e-01	8.7517933755305166e-01	8.7531830948787648e-01	8.7477087236053108e-01	8.7291430853170904e-01	8.7902779814982202e-01	8.7630304237637302e-01	8.7210112917801841e-01	8.7469376551319999e-01	8.7596805376802922e-01	
8.7330109540525858e-01	8.7310208693503255e-01	8.7359299817435077e-01	8.7405901761110827e-01	8.7366081687329211e-01	8.7271451065606298e-01	8.7435961721180822e-01	8.7391766632658185e-01	8.7143865227844641e-01	8.7338321157452115e-01	8.7437651032952690e-01	8.7234224104450608e-01	8.7373515321184980e-01	8.7396485022336745e-01	8.7516142563952259e-01	
8.7120848950259533e-01	8.7478360241093356e-01	8.7477756923481242e-01	8.7010420693812141e-01	8.7309088271143409e-01	8.7225620133681725e-01	8.7682040121075810e-01	8.7437029971215630e-01	8.7223676912345594e-01	8.7318112450508845e-01	8.7153976585439219e-01	8.7648768596680904e-01	8.7397606337185663e-01	8.7364602761952193e-01	8.7152027465455462e-01	
8.8626676958965656e-01	8.8205487385839620e-01	8.8354173743002162e-01	8.8366689034967871e-01	8.8742748863928045e-01	8.8458126588096531e-01	8.8349282536919638e-01	8.8512134103003126e-01	8.8508452540340909e-01	8.8399414142086452e-01	8.8364326315455366e-01	8.8313865035967609e-01	8.8510759069192824e-01	8.8460295421306978e-01	8.8634494892790816e-01	
7.6792106533244475e-01	7.6863474869144699e-01	7.7050851440963564e-01	7.6833575003946097e-01	7.6998873057860118e-01	7.7012859193740135e-01	7.7060622785956645e-01	7.6847210421110557e-01	7.7002841982882575e-01	7.6947972329498671e-01	7.6962910909508986e-01	7.6882514079376130e-01	7.7174226472185936e-01	7.7097411711473285e-01	7.7022289202569183e-01	
7.7819832840649816e-01	7.7915048383678231e-01	7.7971526374792632e-01	7.7743462419976961e-01	7.7850785211638207e-01	7.7860367170767075e-01	7.7741989014910440e-01	7.7942350373530278e-01	7.8092925492034193e-01	7.7790120456978451e-01	7.7758857327429309e-01	7.7862696856188152e-01	7.7866350244297788e-01	7.7842046860597380e-01	7.7656334956411976e-01	
7.8798395893671280e-01	7.8795668100525851e-01	7.8902311208918796e-01	7.8984471766856557e-01	7.8987444826340203e-01	7.8913225823280009e-01	7.8992613460191341e-01	7.8903628698850370e-01	7.9047646702625263e-01	7.8682892340079580e-01	7.8911593113978595e-01	7.8758479229238376e-01	7.8907314112237714e-01	7.9039493361804702e-01	7.8718192329341641e-01	
7.9162846232804318e-01	7.9404956326337828e-01	7.9323191148175476e-01	7.9195349164034012e-01	7.9424289247896884e-01	7.9367552171456934e-01	7.9197690986649105e-01	7.9095330990167856e-01	7.9196246421979377e-01	7.9188609382706832e-01	7.9471129605980040e-01	7.9212759673926525e-01	7.9421586337071903e-01	7.9292410257370771e-01	7.9327160948003539e-01	
7.9882235942056568e-01	7.9545117640031593e-01	7.9783695126634724e-01	7.9860969418297456e-01	7.9710362179160754e-01	8.0134663590012523e-01	7.9992722137834882e-01	7.9775970429169774e-01	8.0120798757099021e-01	8.0017929644494479e-01	8.0282878909582400e-01	7.9648504264402442e-01	7.9494289134498941e-01	8.0049202615073589e-01	7.9924303300107868e-01	
5.8554561651397252e-01	5.8418688897958981e-01	5.8169885859056358e-01	5.8240467984745248e-01	5.8337841335449503e-01	5.8277471437411599e-01	5.8455265131950496e-01	5.8177582665337846e-01	5.8184629481428440e-01	5.8395693569230755e-01	5.8291741295569677e-01	5.8432381827080027e-01	5.8364297685464983e-01	5.8456594512545768e-01	5.8390819903359104e-01	
5.8569645513329727e-01	5.8776122056336022e-01	5.8594578031802935e-01	5.8801444245635193e-01	5.8613780410444016e-01	5.8634415898736791e-01	5.8624371934477570e-01	5.8654224414464917e-01	5.8711546520445113e-01	5.8863163418702680e-01	5.8788817810581340e-01	5.8776869849726998e-01	5.8683165438025497e-01	5.8746916790356929e-01	5.8865674072635465e-01	
5.8299840775946599e-01	5.8537120008630172e-01	5.8805642969523697e-01	5.8560483311723388e-01	5.8521603178370540e-01	5.8507311552537278e-01	5.8604855997460659e-01	5.8502368643506575e-01	5.8620256797121106e-01	5.8610050691281934e-01	5.8503372513526664e-01	5.8616530451313931e-01	5.8675327202933203e-01	5.8607120572134053e-01	5.8587862582331596e-01	

#plot#xiexiyeyytheyth
1.8999999999999999e+00	0.0000000000000000e+00	2.1800532825529370e-01	7.1242590710147503e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.1770564851230119e-02	8.1158750569607812e-04	9.0127267733971628e-01	6.6717229160957077e-03	8.9589984553001278e-01	5.6247866446755218e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.2349314891461630e-01	5.3723690601784882e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4008769848059464e-02	3.4295227893542455e-04	8.5735486336417244e-01	5.4729937994149663e-03	8.6687275457410073e-01	2.5698770773970496e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.4126175089484966e-01	5.4451541125674521e-04	5.0000000000000003e-02	0.0000000000000000e+00	1.9458848234576238e-02	3.2236229641058241e-04	8.7275799156075284e-01	3.9857477548786739e-03	8.7068806349426953e-01	2.5696625908211358e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.4230064988184141e-01	5.9496051711860484e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.9714824249506116e-02	4.8046359117961566e-04	8.7491708041390925e-01	7.5880394090285285e-03	8.7093138519489710e-01	2.0454497161272117e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.4102711053144384e-01	3.0393391267998242e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9817530305660584e-02	3.8875084987113434e-04	8.6540616524733960e-01	5.6718715711866850e-03	8.7105432703075392e-01	1.6368156387058786e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.4197286148583721e-01	3.8889082546030783e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9567249839413499e-02	2.0566802792889387e-04	8.7534085562351693e-01	3.0334983546065905e-03	8.7088802414342747e-01	1.6128052185669774e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.4137183196594960e-01	3.5604066036385915e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9373169627644533e-02	4.2789850700202528e-04	8.7487292400721439e-01	6.2258151521653125e-03	8.7075241015419413e-01	1.6168604833401415e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.5667132384574600e-01	2.9097139156527196e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5428368457404257e-02	2.7508262157950478e-04	8.7354065689968241e-01	3.2695724653900513e-03	8.7519169655994788e-01	1.4772855370027277e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.7053053653639649e-01	6.6476211267949285e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.1389699546494065e-02	6.9284511099248114e-04	8.7333329094355372e-01	6.9515496868108630e-03	8.7965796056568646e-01	1.7774369192921128e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.9517401321930547e-01	7.8342594512074049e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.1948088884977718e-02	4.6110333987681965e-04	8.8453795108790900e-01	5.0787902413817563e-03	8.8790859721820725e-01	2.5417519337437968e-03	
1.9500000000000000e+00	0.0000000000000000e+00	1.0701065632329178e-01	3.2104461076954582e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2590335428229349e-02	2.6759216903371962e-04	7.6969982666230730e-01	3.9129337028150123e-03	7.7293962303650221e-01	2.5320719761736960e-03	
1.9500000000000000e+00	0.0000000000000000e+00	1.2451288641498276e-01	3.1250532945863499e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.8843479057977470e-02	3.4366011266973625e-04	7.7847646265592063e-01	3.8689956467149252e-03	7.7693686515518101e-01	2.6503670048864314e-03	
1.9500000000000000e+00	0.0000000000000000e+00	1.5435717470275878e-01	1.6832819895034568e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1545098003441865e-02	4.2567357877964157e-04	7.8889558064529341e-01	4.1529534807940686e-03	7.8539549126664976e-01	3.0903577421315920e-03	
1.9500000000000000e+00	0.0000000000000000e+00	1.7973626390275377e-01	3.4029452309542471e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.4652127629320096e-02	5.3725802277922565e-04	7.9285407259637408e-01	4.1680730133218198e-03	7.9460152990110799e-01	3.0465704161895448e-03	
1.9500000000000000e+00	0.0000000000000000e+00	1.8998090171273918e-01	8.7056781643293248e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.9824586692269204e-02	1.2001869776093251e-03	7.9881576205897142e-01	8.1472255348222170e-03	7.9829596399607261e-01	3.5564465720531518e-03	
2.1000000000000001e+00	0.0000000000000000e+00	7.0828277109235588e-02	4.1976566766710341e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.9990436032883645e-03	2.2331502865167896e-04	5.8343194882532390e-01	4.2041457061134189e-03	5.8284382420283909e-01	2.8958432465743334e-03	
2.1000000000000001e+00	0.0000000000000000e+00	8.0335779033978011e-02	2.5279245755846529e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1982687376849918e-02	2.1787214332380752e-04	5.8713649093713416e-01	3.5024379076765140e-03	5.8472343634110080e-01	2.2335861897688171e-03	
2.1000000000000001e+00	0.0000000000000000e+00	9.7918368409974879e-02	2.4934115236319447e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.1210451926741602e-02	3.4504077032201474e-04	5.8570649816556097e-01	3.9274324088055491e-03	5.8920331627790135e-01	2.0725553401068023e-03	

#plot#xiexiytheyth#L=inf
1.8999999999999999e+00	0.0000000000000000e+00	2.1800532825529370e-01	7.1242590710147503e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.1770564851230119e-02	8.1158750569607812e-04	8.9598008861836442e-01	5.9866101736997220e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.2349314891461630e-01	5.3723690601784882e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4008769848059464e-02	3.4295227893542455e-04	8.6690660712699918e-01	2.5353626607400623e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.4126175089484966e-01	5.4451541125674521e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9458848234576238e-02	3.2236229641058241e-04	8.7082672355094126e-01	1.7236434734583643e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.4230064988184141e-01	5.9496051711860484e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9714824249506116e-02	4.8046359117961566e-04	8.7101162828324874e-01	1.6338373240746753e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.4102711053144384e-01	3.0393391267998242e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9817530305660584e-02	3.8875084987113434e-04	8.7108817958365226e-01	1.7552599457115669e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.4197286148583721e-01	3.8889082546030783e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9567249839413499e-02	2.0566802792889387e-04	8.7090535665051139e-01	1.6693987091820385e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.4137183196594960e-01	3.5604066036385915e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9373169627644533e-02	4.2789850700202528e-04	8.7076244054023821e-01	1.6752801035818320e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.5667132384574600e-01	2.9097139156527196e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.5428368457404257e-02	2.7508262157950478e-04	8.7522554911284611e-01	1.5966622245598939e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.7053053653639649e-01	6.6476211267949285e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1389699546494065e-02	6.9284511099248114e-04	8.7973820365403821e-01	2.0793619350508940e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.9517401321930547e-01	7.8342594512074049e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.1948088884977718e-02	4.6110333987681965e-04	8.8798884030655856e-01	2.8632763303203836e-03	
1.9500000000000000e+00	0.0000000000000000e+00	1.0701065632329178e-01	3.2104461076954582e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2590335428229349e-02	2.6759216903371962e-04	7.7298206535113612e-01	2.5263239854121607e-03	
1.9500000000000000e+00	0.0000000000000000e+00	1.2451288641498276e-01	3.1250532945863499e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.8843479057977470e-02	3.4366011266973625e-04	7.7697930746981492e-01	2.7392882172679271e-03	
1.9500000000000000e+00	0.0000000000000000e+00	1.5435717470275878e-01	1.6832819895034568e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1545098003441865e-02	4.2567357877964157e-04	7.8543793358128366e-01	3.2614508195864776e-03	
1.9500000000000000e+00	0.0000000000000000e+00	1.7973626390275377e-01	3.4029452309542471e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.4652127629320096e-02	5.3725802277922565e-04	7.9464397221574201e-01	3.3475184879564667e-03	
1.9500000000000000e+00	0.0000000000000000e+00	1.8998090171273918e-01	8.7056781643293248e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.9824586692269204e-02	1.2001869776093251e-03	7.9839656800113068e-01	4.1749816683840178e-03	
2.1000000000000001e+00	0.0000000000000000e+00	7.0828277109235588e-02	4.1976566766710341e-04	0.0000000000000000e+00	0.0000000000000000e+00	7.9990436032883645e-03	2.2331502865167896e-04	5.8286579707154706e-01	2.8686239708636549e-03	
2.1000000000000001e+00	0.0000000000000000e+00	8.0335779033978011e-02	2.5279245755846529e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1982687376849918e-02	2.1787214332380752e-04	5.8474540920980878e-01	2.2195879204299613e-03	
2.1000000000000001e+00	0.0000000000000000e+00	9.7918368409974879e-02	2.4934115236319447e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1210451926741602e-02	3.4504077032201474e-04	5.8922528914660932e-01	2.1042036573348907e-03	

#dense#x3#x_yth_eyth#beta_1_L_inf
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.5725983709883524e-01	8.7777402768261740e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	5.1770564851230118e-04	8.5760525856029612e-01	8.4671346135400758e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.0354112970246024e-03	8.5795152657203655e-01	8.1624456103008940e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.5531169455369035e-03	8.5829864113405652e-01	7.8636942619438252e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.0708225940492047e-03	8.5864660224635558e-01	7.5709037567781917e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.5885282425615061e-03	8.5899540990893397e-01	7.2840997369801640e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.1062338910738071e-03	8.5934506412179212e-01	7.0033105927759295e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.6239395395861081e-03	8.5969556488492938e-01	6.7285677948696661e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.1416451880984095e-03	8.6004691219834606e-01	6.4599062700610435e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.6593508366107109e-03	8.6039910606204228e-01	6.1973648254908132e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	5.1770564851230123e-03	8.6075214647601761e-01	5.9409866273867455e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	5.6947621336353128e-03	8.6110603344027248e-01	5.6908197405556270e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	6.2124677821476142e-03	8.6146076695480656e-01	5.4469177350311643e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	6.7301734306599156e-03	8.6181634701962018e-01	5.2093403661789047e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	7.2478790791722161e-03	8.6217277363471312e-01	4.9781543339691313e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	7.7655847276845175e-03	8.6253004680008527e-01	4.7534341258008064e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	8.2832903761968189e-03	8.6288816651573730e-01	4.5352629448581405e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	8.8009960247091203e-03	8.6324713278166831e-01	4.3237337219819236e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	9.3187016732214217e-03	8.6360694559787865e-01	4.1189502027657839e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	9.8364073217337231e-03	8.6396760496436842e-01	3.9210280921600530e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.0354112970246025e-02	8.6432911088113773e-01	3.7300962250648878e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.0871818618758324e-02	8.6469146334818603e-01	3.5462977118056829e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.1389524267270626e-02	8.6505466236551420e-01	3.3697909802729684e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.1907229915782927e-02	8.6541870793312137e-01	3.2007506000645645e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.2424935564295228e-02	8.6578360005100807e-01	3.0393677266260717e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.2942641212807530e-02	8.6614933871917410e-01	2.8858499444499178e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.3460346861319831e-02	8.6651592393761956e-01	2.7404202192548807e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.3978052509832133e-02	8.6688335570634434e-01	2.6033145948789545e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.4495758158344432e-02	8.6725163402534855e-01	2.4747782027658071e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.5013463806856734e-02	8.6762075889463208e-01	2.3550591106361006e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.5531169455369035e-02	8.6799073031419516e-01	2.2443995532373242e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.6048875103881338e-02	8.6836154828403755e-01	2.1430242029339109e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.6566580752393638e-02	8.6873321280415883e-01	2.0511253953548816e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.7084286400905938e-02	8.6910572387455998e-01	1.9688456565712738e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.7601992049418241e-02	8.6947908149524056e-01	1.8962584759550456e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.8119697697930540e-02	8.6985328566620057e-01	1.8333489579541941e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.8637403346442843e-02	8.7022833638743946e-01	1.7799966075390387e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.9155108994955143e-02	8.7060423365895823e-01	1.7359628350638737e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.9672814643467446e-02	8.7098097748075598e-01	1.7008855907049035e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.0190520291979746e-02	8.7135856785283328e-01	1.6742827551181714e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.0708225940492049e-02	8.7173700477519001e-01	1.6555646252456979e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.1225931589004349e-02	8.7211628824782639e-01	1.6440543564233592e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.1743637237516648e-02	8.7249641827074154e-01	1.6390139697297626e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.2261342886028952e-02	8.7287739484393645e-01	1.6396728490729818e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.2779048534541251e-02	8.7325921796741057e-01	1.6452556644031828e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.3296754183053554e-02	8.7364188764116413e-01	1.6550072537802943e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.3814459831565854e-02	8.7402540386519700e-01	1.6682129119876970e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.4332165480078157e-02	8.7440976663950920e-01	1.6842134791930368e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.4849871128590457e-02	8.7479497596410116e-01	1.7024153919190568e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.5367576777102756e-02	8.7518103183897211e-01	1.7222963584723396e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.5885282425615060e-02	8.7556793426412249e-01	1.7434075576332150e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.6402988074127359e-02	8.7595568323955253e-01	1.7653732932929392e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.6920693722639662e-02	8.7634427876526166e-01	1.7878889444196031e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.7438399371151962e-02	8.7673372084125012e-01	1.8107178951753365e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.7956105019664265e-02	8.7712400946751790e-01	1.8336879605933595e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.8473810668176565e-02	8.7751514464406544e-01	1.8566876661073527e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.8991516316688865e-02	8.7790712637089219e-01	1.8796626066898254e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.9509221965201168e-02	8.7829995464799826e-01	1.9026120062896866e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.0026927613713467e-02	8.7869362947538376e-01	1.9255855184962601e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.0544633262225770e-02	8.7908815085304837e-01	1.9486802507756925e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.1062338910738070e-02	8.7948351878099285e-01	1.9720379529072633e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.1580044559250370e-02	8.7987973325921631e-01	1.9958422818257054e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.2097750207762676e-02	8.8027679428771921e-01	2.0203160375165171e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.2615455856274976e-02	8.8067470186650143e-01	2.0457182565772544e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.3133161504787276e-02	8.8107345599556319e-01	2.0723410511946328e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.3650867153299575e-02	8.8147305667490439e-01	2.1005060918624649e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.4168572801811875e-02	8.8187350390452479e-01	2.1305606526730030e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.4686278450324182e-02	8.8227479768442452e-01	2.1628731686627713e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.5203984098836481e-02	8.8267693801460390e-01	2.1978282949076931e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.5721689747348781e-02	8.8307992489506226e-01	2.2358215049882342e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.6239395395861081e-02	8.8348375832580017e-01	2.2772533186800562e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.6757101044373387e-02	8.8388843830681751e-01	2.3225233003354401e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.7274806692885687e-02	8.8429396483811440e-01	2.3720240143236026e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.7792512341397987e-02	8.8470033791969049e-01	2.4261351557726563e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.8310217989910286e-02	8.8510755755154580e-01	2.4852180882342445e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.8827923638422586e-02	8.8551562373368065e-01	2.5496110113872464e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.9345629286934893e-02	8.8592453646609504e-01	2.6196249511687814e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.9863334935447192e-02	8.8633429574878830e-01	2.6955407147877327e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.0381040583959492e-02	8.8674490158176145e-01	2.7776068899395246e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.0898746232471792e-02	8.8715635396501369e-01	2.8660388991484523e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.1416451880984098e-02	8.8756865289854547e-01	2.9610190548191259e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.1934157529496398e-02	8.8798179838235669e-01	3.0626975055460669e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.2451863178008697e-02	8.8839579041644690e-01	3.1711939244663764e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.2969568826520997e-02	8.8881062900081687e-01	3.2865997681474483e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.3487274475033297e-02	8.8922631413546593e-01	3.4089809291631855e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.4004980123545603e-02	8.8964284582039466e-01	3.5383806145572109e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.4522685772057903e-02	8.9006022405560259e-01	3.6748223019439758e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.5040391420570203e-02	8.9047844884108984e-01	3.8183126509232774e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.5558097069082502e-02	8.9089752017685664e-01	3.9688442758694566e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.6075802717594802e-02	8.9131743806290264e-01	4.1263983139256926e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.6593508366107109e-02	8.9173820249922808e-01	4.2909467470461796e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.7111214014619408e-02	8.9215981348583295e-01	4.4624544579329409e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.7628919663131708e-02	8.9258227102271714e-01	4.6408810162659750e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.8146625311644008e-02	8.9300557510988066e-01	4.8261822038293233e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.8664330960156314e-02	8.9342972574732360e-01	5.0183112954373240e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.9182036608668614e-02	8.9385472293504598e-01	5.2172201176206075e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.9699742257180914e-02	8.9428056667304756e-01	5.4228599095334550e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	5.0217447905693213e-02	8.9470725696132880e-01	5.6351820111282779e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	5.0735153554205513e-02	8.9513479379988903e-01	5.8541384029179473e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	5.1252859202717820e-02	8.9556317718872902e-01	6.0796821200447999e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	5.1770564851230119e-02	8.9599240712784833e-01	6.3117675612928545e-03	

#dense#x3#x_yth_eyth#beta_2_L_inf
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.6526871213795367e-01	6.5301345378288803e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	5.1770564851230118e-04	7.6557711240108450e-01	6.2717707387709570e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.0354112970246024e-03	7.6588626756900258e-01	6.0201014840543529e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.5531169455369035e-03	7.6619617764170778e-01	5.7752773844856106e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.0708225940492047e-03	7.6650684261920043e-01	5.5374646166986901e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.5885282425615061e-03	7.6681826250147989e-01	5.3068463417733185e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.1062338910738071e-03	7.6713043728854702e-01	5.0836241156992697e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.6239395395861081e-03	7.6744336698040072e-01	4.8680192222424904e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.1416451880984095e-03	7.6775705157704210e-01	4.6602738285582137e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.6593508366107109e-03	7.6807149107847039e-01	4.4606518253420754e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	5.1770564851230123e-03	7.6838668548468603e-01	4.2694391658626282e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	5.6947621336353128e-03	7.6870263479568890e-01	4.0869434625758067e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	6.2124677821476142e-03	7.6901933901147879e-01	3.9134925390393871e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	6.7301734306599156e-03	7.6933679813205580e-01	3.7494315749443063e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	7.2478790791722161e-03	7.6965501215742016e-01	3.5951184347132173e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	7.7655847276845175e-03	7.6997398108757176e-01	3.4509167531095231e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	8.2832903761968189e-03	7.7029370492251026e-01	3.3171863892326554e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	8.8009960247091203e-03	7.7061418366223633e-01	3.1942709823932786e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	9.3187016732214217e-03	7.7093541730674930e-01	3.0824825776824393e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	9.8364073217337231e-03	7.7125740585604985e-01	2.9820836512835123e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.0354112970246025e-02	7.7158014931013741e-01	2.8932673435122795e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.0871818618758324e-02	7.7190364766901187e-01	2.8161372455759582e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.1389524267270626e-02	7.7222790093267368e-01	2.7506885778226624e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.1907229915782927e-02	7.7255290910112262e-01	2.6967928985016701e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.2424935564295228e-02	7.7287867217435902e-01	2.6541884489796356e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.2942641212807530e-02	7.7320519015238243e-01	2.6224777887444051e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.3460346861319831e-02	7.7353246303519296e-01	2.6011335287752686e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.3978052509832133e-02	7.7386049082279096e-01	2.5895118922489931e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.4495758158344432e-02	7.7418927351517586e-01	2.5868727652921457e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.5013463806856734e-02	7.7451881111234799e-01	2.5924041011497665e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.5531169455369035e-02	7.7484910361430737e-01	2.6052481764782436e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.6048875103881338e-02	7.7518015102105398e-01	2.6245272985355008e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.6566580752393638e-02	7.7551195333258760e-01	2.6493670283650721e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.7084286400905938e-02	7.7584451054890868e-01	2.6789156469196936e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.7601992049418241e-02	7.7617782267001667e-01	2.7123592742671222e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.8119697697930540e-02	7.7651188969591212e-01	2.7489326287718770e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.8637403346442843e-02	7.7684671162659458e-01	2.7879258203087442e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.9155108994955143e-02	7.7718228846206427e-01	2.8286878024814132e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.9672814643467446e-02	7.7751862020232110e-01	2.8706271926466245e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.0190520291979746e-02	7.7785570684736527e-01	2.9132111487580963e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.0708225940492049e-02	7.7819354839719646e-01	2.9559629113875092e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.1225931589004349e-02	7.7853214485181499e-01	2.9984585117420332e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.1743637237516648e-02	7.7887149621122054e-01	3.0403230352696211e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.2261342886028952e-02	7.7921160247541332e-01	3.0812267289935438e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.2779048534541251e-02	7.7955246364439335e-01	3.1208811553100103e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.3296754183053554e-02	7.7989407971816060e-01	3.1590355270876579e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.3814459831565854e-02	7.8023645069671499e-01	3.1954733074549681e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.4332165480078157e-02	7.8057957658005661e-01	3.2300091201763639e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.4849871128590457e-02	7.8092345736818536e-01	3.2624859903418423e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.5367576777102756e-02	7.8126809306110112e-01	3.2927729175866124e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.5885282425615060e-02	7.8161348365880434e-01	3.3207627729991622e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.6402988074127359e-02	7.8195962916129458e-01	3.3463705044524811e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.6920693722639662e-02	7.8230652956857216e-01	3.3695316319103503e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.7438399371151962e-02	7.8265418488063709e-01	3.3902010132303780e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.7956105019664265e-02	7.8300259509748882e-01	3.4083518613693613e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.8473810668176565e-02	7.8335176021912789e-01	3.4239749950978789e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.8991516316688865e-02	7.8370168024555420e-01	3.4370783069632900e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.9509221965201168e-02	7.8405235517676763e-01	3.4476864340236457e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.0026927613713467e-02	7.8440378501276842e-01	3.4558406185653881e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.0544633262225770e-02	7.8475596975355622e-01	3.4615987475052805e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.1062338910738070e-02	7.8510890939913136e-01	3.4650355602742489e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.1580044559250370e-02	7.8546260394949352e-01	3.4662430156038823e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.2097750207762676e-02	7.8581705340464292e-01	3.4653308076561377e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.2615455856274976e-02	7.8617225776457944e-01	3.4624270212020520e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.3133161504787276e-02	7.8652821702930331e-01	3.4576789139497679e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.3650867153299575e-02	7.8688493119881420e-01	3.4512538114615599e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.4168572801811875e-02	7.8724240027311243e-01	3.4433400962110543e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.4686278450324182e-02	7.8760062425219779e-01	3.4341482670479074e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.5203984098836481e-02	7.8795960313607027e-01	3.4239120384662088e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.5721689747348781e-02	7.8831933692473000e-01	3.4128894405142350e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.6239395395861081e-02	7.8867982561817696e-01	3.4013638698704046e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.6757101044373387e-02	7.8904106921641115e-01	3.3896450306693847e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.7274806692885687e-02	7.8940306771943214e-01	3.3780696903911484e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.7792512341397987e-02	7.8976582112724081e-01	3.3670021621862284e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.8310217989910286e-02	7.9012932943983649e-01	3.3568344114254553e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.8827923638422586e-02	7.9049359265721941e-01	3.3479856725994544e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.9345629286934893e-02	7.9085861077938946e-01	3.3409014550363617e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.9863334935447192e-02	7.9122438380634685e-01	3.3360518148879480e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.0381040583959492e-02	7.9159091173809115e-01	3.3339287794238574e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.0898746232471792e-02	7.9195819457462280e-01	3.3350428308940557e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.1416451880984098e-02	7.9232623231594168e-01	3.3399183935490769e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.1934157529496398e-02	7.9269502496204758e-01	3.3490883200865298e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.2451863178008697e-02	7.9306457251294082e-01	3.3630874419599841e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.2969568826520997e-02	7.9343487496862108e-01	3.3824453279254429e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.3487274475033297e-02	7.9380593232908858e-01	3.4076784799603175e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.4004980123545603e-02	7.9417774459434343e-01	3.4392822753368012e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.4522685772057903e-02	7.9455031176438540e-01	3.4777230263228149e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.5040391420570203e-02	7.9492363383921449e-01	3.5234305630613845e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.5558097069082502e-02	7.9529771081883094e-01	3.5767917415412366e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.6075802717594802e-02	7.9567254270323440e-01	3.6381452332683441e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.6593508366107109e-02	7.9604812949242509e-01	3.7077778689804061e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.7111214014619408e-02	7.9642447118640303e-01	3.7859226950373282e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.7628919663131708e-02	7.9680156778516809e-01	3.8727587726877454e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.8146625311644008e-02	7.9717941928872038e-01	3.9684126243094446e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.8664330960156314e-02	7.9755802569705991e-01	4.0729611227483037e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.9182036608668614e-02	7.9793738701018657e-01	4.1864355417611009e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.9699742257180914e-02	7.9831750322810036e-01	4.3088264429939063e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	5.0217447905693213e-02	7.9869837435080127e-01	4.4400890675461166e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	5.0735153554205513e-02	7.9908000037828963e-01	4.5801489225969667e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	5.1252859202717820e-02	7.9946238131056502e-01	4.7289072974267274e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	5.1770564851230119e-02	7.9984551714762764e-01	4.8862464991182349e-03	

#dense#x3#x_yth_eyth#beta_3_L_inf
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7919552410063957e-01	5.3065573236702347e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	5.1770564851230118e-04	5.7942892888700981e-01	5.1111966805843451e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.0354112970246024e-03	5.7966290515972563e-01	4.9207652864484558e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.5531169455369035e-03	5.7989745291878680e-01	4.7353514126327167e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.0708225940492047e-03	5.8013257216419367e-01	4.5550510373576110e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.5885282425615061e-03	5.8036826289594601e-01	4.3799683660857552e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.1062338910738071e-03	5.8060452511404381e-01	4.2102163136234902e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.6239395395861081e-03	5.8084135881848709e-01	4.0459169154117630e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.1416451880984095e-03	5.8107876400927594e-01	3.8872016249015535e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.6593508366107109e-03	5.8131674068641037e-01	3.7342114411785038e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	5.1770564851230123e-03	5.8155528884989016e-01	3.5870967962011663e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	5.6947621336353128e-03	5.8179440849971542e-01	3.4460171145983807e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	6.2124677821476142e-03	5.8203409963588637e-01	3.3111399419036721e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	6.7301734306599156e-03	5.8227436225840268e-01	3.1826395212083912e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	7.2478790791722161e-03	5.8251519636726456e-01	3.0606946863401554e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	7.7655847276845175e-03	5.8275660196247192e-01	2.9454859359466234e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	8.2832903761968189e-03	5.8299857904402475e-01	2.8371915627481803e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	8.8009960247091203e-03	5.8324112761192315e-01	2.7359827420945925e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	9.3187016732214217e-03	5.8348424766616702e-01	2.6420175403463102e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	9.8364073217337231e-03	5.8372793920675647e-01	2.5554338913553244e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.0354112970246025e-02	5.8397220223369140e-01	2.4763417092688784e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.0871818618758324e-02	5.8421703674697179e-01	2.4048144518767031e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.1389524267270626e-02	5.8446244274659764e-01	2.3408806051481109e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.1907229915782927e-02	5.8470842023256919e-01	2.2845157007446038e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.2424935564295228e-02	5.8495496920488610e-01	2.2356355710330504e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.2942641212807530e-02	5.8520208966354836e-01	2.1940915568261451e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.3460346861319831e-02	5.8544978160855632e-01	2.1596682878720470e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.3978052509832133e-02	5.8569804503990985e-01	2.1320844515035921e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.4495758158344432e-02	5.8594687995760875e-01	2.1109966739150587e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.5013463806856734e-02	5.8619628636165322e-01	2.0960063089497678e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.5531169455369035e-02	5.8644626425204327e-01	2.0866686219796087e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.6048875103881338e-02	5.8669681362877868e-01	2.0825036285495920e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.6566580752393638e-02	5.8694793449185956e-01	2.0830077360840678e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.7084286400905938e-02	5.8719962684128613e-01	2.0876653502758880e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.7601992049418241e-02	5.8745189067705827e-01	2.0959597263448676e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.8119697697930540e-02	5.8770472599917556e-01	2.1073825315020868e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.8637403346442843e-02	5.8795813280763853e-01	2.1214417958591572e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.9155108994955143e-02	5.8821211110244720e-01	2.1376681278343834e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	1.9672814643467446e-02	5.8846666088360122e-01	2.1556192323463398e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.0190520291979746e-02	5.8872178215110060e-01	2.1748828848833683e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.0708225940492049e-02	5.8897747490494567e-01	2.1950785821361917e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.1225931589004349e-02	5.8923373914513621e-01	2.2158581175744964e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.1743637237516648e-02	5.8949057487167233e-01	2.2369053284864299e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.2261342886028952e-02	5.8974798208455392e-01	2.2579352400909575e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.2779048534541251e-02	5.9000596078378087e-01	2.2786928012602284e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.3296754183053554e-02	5.9026451096935340e-01	2.2989513717974327e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.3814459831565854e-02	5.9052363264127139e-01	2.3185110875093727e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.4332165480078157e-02	5.9078332579953508e-01	2.3371971990337765e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.4849871128590457e-02	5.9104359044414412e-01	2.3548584546793307e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.5367576777102756e-02	5.9130442657509863e-01	2.3713655766813939e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.5885282425615060e-02	5.9156583419239883e-01	2.3866098639460597e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.6402988074127359e-02	5.9182781329604450e-01	2.4005019419945108e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.6920693722639662e-02	5.9209036388603542e-01	2.4129706717545361e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.7438399371151962e-02	5.9235348596237225e-01	2.4239622223986186e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.7956105019664265e-02	5.9261717952505422e-01	2.4334393090110640e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.8473810668176565e-02	5.9288144457408187e-01	2.4413805929458664e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.8991516316688865e-02	5.9314628110945500e-01	2.4477802408704335e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	2.9509221965201168e-02	5.9341168913117359e-01	2.4526476373349115e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.0026927613713467e-02	5.9367766863923777e-01	2.4560072449419947e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.0544633262225770e-02	5.9394421963364730e-01	2.4578986055824089e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.1062338910738070e-02	5.9421134211440263e-01	2.4583764755276060e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.1580044559250370e-02	5.9447903608150332e-01	2.4575110862298730e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.2097750207762676e-02	5.9474730153494959e-01	2.4553885213071396e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.2615455856274976e-02	5.9501613847474111e-01	2.4521111981863652e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.3133161504787276e-02	5.9528554690087820e-01	2.4477984400879905e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.3650867153299575e-02	5.9555552681336088e-01	2.4425871202804271e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.4168572801811875e-02	5.9582607821218903e-01	2.4366323556593000e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.4686278450324182e-02	5.9609720109736286e-01	2.4301082205979247e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.5203984098836481e-02	5.9636889546888194e-01	2.4232084446049597e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.5721689747348781e-02	5.9664116132674661e-01	2.4161470486732230e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.6239395395861081e-02	5.9691399867095696e-01	2.4091588654796109e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.6757101044373387e-02	5.9718740750151267e-01	2.4024998782669980e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.7274806692885687e-02	5.9746138781841385e-01	2.3964473030084242e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.7792512341397987e-02	5.9773593962166049e-01	2.3912993294200493e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.8310217989910286e-02	5.9801106291125283e-01	2.3873744300807981e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.8827923638422586e-02	5.9828675768719064e-01	2.3850101452390989e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.9345629286934893e-02	5.9856302394947392e-01	2.3845612560522379e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	3.9863334935447192e-02	5.9883986169810255e-01	2.3863972733189623e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.0381040583959492e-02	5.9911727093307687e-01	2.3908991941666781e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.0898746232471792e-02	5.9939525165439655e-01	2.3984555167609867e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.1416451880984098e-02	5.9967380386206204e-01	2.4094575525105137e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.1934157529496398e-02	5.9995292755607277e-01	2.4242941339587213e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.2451863178008697e-02	6.0023262273642908e-01	2.4433458796942974e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.2969568826520997e-02	6.0051288940313075e-01	2.4669792379312977e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.3487274475033297e-02	6.0079372755617810e-01	2.4955405791800404e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.4004980123545603e-02	6.0107513719557093e-01	2.5293506367512044e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.4522685772057903e-02	6.0135711832130923e-01	2.5686995946429011e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.5040391420570203e-02	6.0163967093339310e-01	2.6138430921722623e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.5558097069082502e-02	6.0192279503182233e-01	2.6649993550374356e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.6075802717594802e-02	6.0220649061659737e-01	2.7223475799632887e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.6593508366107109e-02	6.0249075768771754e-01	2.7860276054210587e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.7111214014619408e-02	6.0277559624518351e-01	2.8561408067633194e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.7628919663131708e-02	6.0306100628899484e-01	2.9327520724863275e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.8146625311644008e-02	6.0334698781915164e-01	3.0158926582613110e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.8664330960156314e-02	6.0363354083565401e-01	3.1055636815109098e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.9182036608668614e-02	6.0392066533850197e-01	3.2017400117211542e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	4.9699742257180914e-02	6.0420836132769518e-01	3.3043743266050582e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	5.0217447905693213e-02	6.0449662880323407e-01	3.4134011355481373e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	5.0735153554205513e-02	6.0478546776511855e-01	3.5287406125511438e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	5.1252859202717820e-02	6.0507487821334827e-01	3.6503021247047021e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	5.1770564851230119e-02	6.0536486014792390e-01	3.7779873840550217e-03	

#jkf#X_extr(fixed)
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.8999999999999999e+00	0.0000000000000000e+00	
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
8.5969232391898243e-01	8.5601899072538723e-01	8.5313189571723780e-01	8.5444474804315884e-01	8.5755715570779389e-01	8.5691777167794936e-01	8.5576018435114598e-01	8.5451788495330294e-01	8.5783074975570350e-01	8.6147444925286543e-01	8.5910200985993557e-01	8.5561344320328647e-01	8.5687507550013331e-01	8.5926848852307780e-01	8.6069238529256731e-01	

#ae#Y_extr
8.5725983709883524e-01	8.7777402768261740e-03	

#CH2_RED(smart_print)
1.11(72)	



==> isoQCD/Data/TeX/ai_techs/ai_fm.dat <==
$\beta$ & 1.90 & 1.95 & 2.10\\   
$(L,s,\ell)$ & 0.1008(10) & 0.09017(92) & 0.06840(73)\\  
$(s,\ell)$ & 0.1008(10) & 0.09017(92) & 0.06840(73)\\  
$(\ell)$ & 0.1008(10) & 0.09017(92) & 0.06840(73)\\  


==> isoQCD/Data/TeX/results/M1_2GeV/ml_MeV.dat <==
3.808(71)

==> isoQCD/Data/TeX/results/M1_2GeV/ms_MeV.dat <==
104.5(1.6)

==> isoQCD/Data/TeX/results/M1_3GeV/ml_MeV.dat <==
3.49(15)

==> isoQCD/Data/TeX/results/M1_3GeV/ms_MeV.dat <==
94.3(1.5)

==> isoQCD/Data/TeX/results/M2_2GeV/ml_MeV.dat <==
3.754(71)

==> isoQCD/Data/TeX/results/M2_2GeV/ms_MeV.dat <==
102.0(1.5)

==> isoQCD/Data/TeX/results/M2_3GeV/ml_MeV.dat <==
3.405(65)

==> isoQCD/Data/TeX/results/M2_3GeV/ms_MeV.dat <==
91.7(1.4)

==> isoQCD/Data/TeX/results/M_Delta.dat <==
1.261(30)

==> isoQCD/Data/TeX/results/M_N.dat <==
0.9549(97)

==> isoQCD/Data/TeX/results/combined_M1_M2/2GeV/ml_MeV.dat <==
3.781(76)

==> isoQCD/Data/TeX/results/combined_M1_M2/2GeV/ms_MeV.dat <==
103.2(2.0)

==> isoQCD/Data/TeX/results/combined_M1_M2/3GeV/ml_MeV.dat <==
3.45(12)

==> isoQCD/Data/TeX/results/combined_M1_M2/3GeV/ms_MeV.dat <==
93.0(1.9)

==> isoQCD/Data/TeX/results/m_s.dat <==
96.1(1.0)

==> isoQCD/Data/TeX/results/piDelta_sigma_term_MeV.dat <==
24.55(77)

==> isoQCD/Data/TeX/results/piN_sigma_term_MeV.dat <==
43.2(1.4)

==> isoQCD/Data/fit_Lsla/TeX/ai.dat <==
$\beta$ & 	$a$(fm) & 	$a$(GeV$^{-1}$) \\
1.90 & 	0.1008(10) & 	0.5110(53) \\
1.95 & 	0.09017(92) & 	0.4570(46) \\
2.10 & 	0.06840(73) & 	0.3466(37) \\


==> isoQCD/Data/fit_Lsla/ai/ai_GeV_inv.dat <==
#jkf
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#ae
5.1100492969656763e-01	5.2742860696814962e-03	
4.5696372227459053e-01	4.6494090638068116e-03	
3.4663858919498985e-01	3.6935439821443932e-03	

#avr_err(smart_print)
0.5110(53)
0.4570(46)
0.3466(37)



==> isoQCD/Data/fit_Lsla/ai/ai_MeV_inv.dat <==
#jkf
5.1153305583751939e-04	5.0983104662684548e-04	5.0910606182565815e-04	5.0995556282897362e-04	5.1012422167239229e-04	5.1074065065003188e-04	5.1020626252245920e-04	5.0964798916310105e-04	5.1202536716732990e-04	5.1365282321180533e-04	5.1225931862745996e-04	5.0974285379787104e-04	5.1018765552319101e-04	5.1292193386595153e-04	5.1313914212792393e-04	
4.5667952604764564e-04	4.5595846793048230e-04	4.5580879985143724e-04	4.5629144250112938e-04	4.5600743747662093e-04	4.5730601382450452e-04	4.5628320072877760e-04	4.5525324791795491e-04	4.5883709632639827e-04	4.5873179159327252e-04	4.5796842738954585e-04	4.5549611745618047e-04	4.5656509006204634e-04	4.5903590152513921e-04	4.5823327348772249e-04	
3.4623574474809004e-04	3.4637283986748617e-04	3.4543262369822112e-04	3.4661482865778933e-04	3.4558527222662040e-04	3.4617332341707640e-04	3.4615452963505374e-04	3.4514433817548347e-04	3.4722651349221756e-04	3.4854889301357846e-04	3.4716790211288521e-04	3.4638332146941854e-04	3.4622918892521887e-04	3.4803138741799900e-04	3.4827813106770941e-04	

#ae
5.1100492969656747e-04	5.2742860696814615e-06	
4.5696372227459051e-04	4.6494090638068339e-06	
3.4663858919498981e-04	3.6935439821443911e-06	

#avr_err(smart_print)
0.0005110(53)
0.0004570(46)
0.0003466(37)



==> isoQCD/Data/fit_Lsla/ai/ai_fm.dat <==
#jkf
1.0093927246474940e-01	1.0060342012931735e-01	1.0046036106882314e-01	1.0062799053529495e-01	1.0066127147531466e-01	1.0078290954311706e-01	1.0067746034839654e-01	1.0056729795304988e-01	1.0103641877208992e-01	1.0135755975647606e-01	1.0108258370690323e-01	1.0058601730482400e-01	1.0067378868544642e-01	1.0121333557002163e-01	1.0125619662012704e-01	
9.0115191154797825e-02	8.9972906934998764e-02	8.9943373385137998e-02	9.0038611801041779e-02	8.9982569947591504e-02	9.0238814095060516e-02	9.0036985477003645e-02	8.9833748000537436e-02	9.0540937979452757e-02	9.0520158514611704e-02	9.0369526162566258e-02	8.9881672712758043e-02	9.0092609847493510e-02	9.0580167608690032e-02	9.0421787442966417e-02	
6.8321653463708581e-02	6.8348706029427234e-02	6.8163176013327262e-02	6.8396456946321224e-02	6.8193297686254553e-02	6.8309336051046984e-02	6.8305627530820229e-02	6.8106289502093659e-02	6.8517158866676725e-02	6.8778100022453867e-02	6.8505593260269781e-02	6.8350774332269534e-02	6.8320359822987856e-02	6.8675982206766073e-02	6.8724671385701513e-02	

#ae
1.0083505892893008e-01	1.0407589354571700e-03	
9.0171270737647219e-02	9.1745384376633679e-04	
6.8401145541341662e-02	7.2883587506146952e-04	

#avr_err(smart_print)
0.1008(10)
0.09017(92)
0.06840(73)



==> isoQCD/Data/fit_Lsla/fit/GeV/M_Delta_3.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 5
Simultaneous fit of M_Delta_3 (GeV)

[The fit converged for all jkf indices]
----------

#jkf#M0
1.2339286410506565e+00	1.2381339457207050e+00	1.2257913437382282e+00	1.2322943866961960e+00	1.2356223885806943e+00	1.2304380055473674e+00	1.2386585516900257e+00	1.2260413469196250e+00	1.2248792147655139e+00	1.2167273562731367e+00	1.2299903599550537e+00	1.2410458876582320e+00	1.2416490627938708e+00	1.2185527783337269e+00	1.2228912007792105e+00	

#ae#M0
1.2304429647001494e+00	2.8425851506998171e-02	

#jkf#c_fL
6.7509186743626486e+01	7.2506400327642936e+01	7.3378504840122730e+01	6.5178239586217359e+01	6.7967465105354350e+01	7.0416653362533069e+01	6.2285858324029206e+01	7.0911390033637332e+01	7.2106149254323000e+01	7.2387032829016576e+01	7.5284374395233925e+01	6.2059510131048746e+01	6.4722679367034573e+01	7.4098554131475822e+01	6.4898167400897208e+01	

#ae#c_fL
6.9047344388812874e+01	1.5873529500618323e+01	

#jkf#c_l
3.7083767842006883e+00	3.7005429976053446e+00	3.7144823228147708e+00	3.7249550070812769e+00	3.7526761910801616e+00	3.6616556494447825e+00	3.7559395531667348e+00	3.6551659309877778e+00	3.6574137798300588e+00	3.5930845725018341e+00	3.6987284118838337e+00	3.7084534875070689e+00	3.7804536078855717e+00	3.6542825173939586e+00	3.6182859933932767e+00	

#ae#c_l
3.6922997871184755e+00	1.8821584786585718e-01	

#jkf#c_l2
-3.8003688666808993e-01	-6.3733843849131311e-01	-4.9877869041691753e-01	-4.5478766971494489e-01	-7.5104179790808856e-01	-2.1464616177254919e-01	-5.6670033173632239e-01	-2.0306810271625403e-01	-1.7763358013007877e-01	-7.4637430101873334e-02	-2.2553658022369313e-01	-1.0740973063958115e+00	-8.5377302560328161e-01	-4.0021631515626266e-03	1.6357533214052813e-01	

#ae#c_l2
-3.9683352219268347e-01	1.2273502530282898e+00	

#jkf#c_a2
-8.6695737009190768e-02	-8.5026130705519370e-02	-4.0424047747583916e-02	-7.5057038232607579e-02	-7.9375037535576551e-02	-7.3297238513016560e-02	-9.6684797246177373e-02	-4.5264750359972968e-02	-6.0683543001581790e-02	-4.0180623840110695e-02	-8.3071192991408208e-02	-8.4497379956945520e-02	-1.0990895394412573e-01	-5.0931930283479775e-02	-6.2315334364294428e-02	

#ae#c_a2
-7.1560915715439405e-02	7.5845045441705353e-02	

#jkf#CH2_RED
7.8913417297630006e-01	7.8419630252031503e-01	7.9687488156883979e-01	6.4133102889888793e-01	5.8230368246314812e-01	8.6960146782946746e-01	7.5820145048581389e-01	8.7190716880182051e-01	6.4909566473718550e-01	5.6064001897923943e-01	7.4637974999844825e-01	7.4739265634405183e-01	6.6559803973204379e-01	7.2717679996620466e-01	7.8430163651568718e-01	

#ae#CH2_RED
7.3160898145449704e-01	3.4001599679076644e-01	

#jkf#data_x_1
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.2095036711091863e-02	5.1859406371146700e-02	5.1943183436057548e-02	5.1790918837967707e-02	5.1820588004042628e-02	5.1981843914412101e-02	5.2053779004267803e-02	5.1525375811254291e-02	5.1661918700477476e-02	5.1833637991632001e-02	5.1639913741870484e-02	5.2272573974779114e-02	5.2127639034392888e-02	5.1453899018790022e-02	5.1732119523349961e-02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_2
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4102957651777191e-02	1.4191719001663130e-02	1.4062776799182251e-02	1.4075374035958130e-02	1.4048301104062411e-02	1.4151257665339281e-02	1.3857376972941898e-02	1.4174526338024504e-02	1.3932038895297528e-02	1.3971263560954503e-02	1.4027788435847195e-02	1.4147767976242624e-02	1.3959689081615014e-02	1.4088611185080601e-02	1.4074218973630325e-02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_3
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.9505681900120069e-02	1.9386106835170440e-02	1.9525896321571045e-02	1.9649752169644531e-02	1.9639372373531645e-02	1.9608224646271745e-02	1.9603798833569122e-02	1.9482781239331337e-02	1.9476362260933164e-02	1.9461619741454002e-02	1.9375612773080274e-02	1.9439123853200058e-02	1.9589278711613596e-02	1.9443974363999951e-02	1.9593300336412371e-02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_4
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.9702276271043317e-02	1.9858465785714690e-02	1.9691294882831299e-02	1.9890008273697218e-02	1.9593061474874898e-02	1.9481070208860075e-02	1.9824248828764865e-02	1.9886468864409760e-02	1.9705365402769511e-02	1.9832392786605625e-02	1.9859848130823664e-02	1.9946873941586934e-02	1.9699466824317384e-02	1.9950779838736592e-02	1.9687587447020347e-02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_5
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9828946546657934e-02	1.9990271433849433e-02	1.9941000792325785e-02	1.9949237830481435e-02	1.9923631242784991e-02	1.9871687634939090e-02	1.9925353535541129e-02	1.9997055484517006e-02	1.9838188681216243e-02	1.9911298640916932e-02	1.9728986933753190e-02	1.9600005515785925e-02	1.9908860818166802e-02	1.9784810556914195e-02	1.9986283383856579e-02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_6
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9550211034584920e-02	1.9513102476205177e-02	1.9617822254091585e-02	1.9716869366959100e-02	1.9647785594981884e-02	1.9619825946362909e-02	1.9653569696535447e-02	1.9595403616595501e-02	1.9580971679632422e-02	1.9549613547375361e-02	1.9635957625055798e-02	1.9722616765051149e-02	1.9589818609175184e-02	1.9625838113580082e-02	1.9620621302587446e-02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_7
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9517461880474492e-02	1.9349183670848674e-02	1.9338142215811403e-02	1.9590332444584465e-02	1.9460683451844461e-02	1.9425552664065218e-02	1.9461251415553348e-02	1.9408482704007069e-02	1.9412617431374169e-02	1.9524268578734447e-02	1.9120018874914255e-02	1.9311586765977027e-02	1.9608274327785464e-02	1.9413961499157088e-02	1.9400025638990771e-02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_8
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5502613772057238e-02	2.5531089586818462e-02	2.5423643377147656e-02	2.5469928632274402e-02	2.5465688671816006e-02	2.5577708455089970e-02	2.5354742107173478e-02	2.5464563063091077e-02	2.5661698382102270e-02	2.5535814404896079e-02	2.5478118497622118e-02	2.5573452860977453e-02	2.5484419591523921e-02	2.5472767014073319e-02	2.5387568145165296e-02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_9
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.1582867067681701e-02	3.1138429661508510e-02	3.1324562824364320e-02	3.1848003188213209e-02	3.1591136567273990e-02	3.1595419486938447e-02	3.1190825125946002e-02	3.1445026324336191e-02	3.1620158330833377e-02	3.1464778420798499e-02	3.1585202438137359e-02	3.1280593368459848e-02	3.1383124660881015e-02	3.1527415237813779e-02	3.1708033075343853e-02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_10
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.1952273242846894e-02	4.2078880967886270e-02	4.2035261176028751e-02	4.2181087167706001e-02	4.1823449703860260e-02	4.2041164313330430e-02	4.2323821788966987e-02	4.1991373487813601e-02	4.2007472432435723e-02	4.2035914470115329e-02	4.2029168074073267e-02	4.2274486495332983e-02	4.1918177010438443e-02	4.2064128672230285e-02	4.1942840666634569e-02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_11
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2753137508327395e-02	1.2698777617003984e-02	1.2579239802092686e-02	1.2649697909432361e-02	1.2574356856806121e-02	1.2534027048342049e-02	1.2553019029228011e-02	1.2659185440622549e-02	1.2614382056313392e-02	1.2658015439470479e-02	1.2609525514824717e-02	1.2694499321884722e-02	1.2488455623954169e-02	1.2504537820467791e-02	1.2612709827647652e-02	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_12
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.8828342346915741e-02	1.8808700493557359e-02	1.8740917818495479e-02	1.8942056451813565e-02	1.8876229818317172e-02	1.8873564435632484e-02	1.8999821658586723e-02	1.8770724409887325e-02	1.8630278904461509e-02	1.8875973912986548e-02	1.8902514750105705e-02	1.8858646478152909e-02	1.8839523479349266e-02	1.8913967079832651e-02	1.9010922738667432e-02	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_13
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1636337491750717e-02	3.1608698756860995e-02	3.1514848058152994e-02	3.1426459715599223e-02	3.1464306925197569e-02	3.1544798486184904e-02	3.1409283578264835e-02	3.1507506104400188e-02	3.1374653041962200e-02	3.1786328441333653e-02	3.1497500898308398e-02	3.1703876081042998e-02	3.1507802876934103e-02	3.1401498283475396e-02	3.1683582602107400e-02	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_14
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.4787236421817048e-02	4.4464849906847868e-02	4.4562378982200203e-02	4.4674636751307346e-02	4.4433697122539979e-02	4.4555892002815851e-02	4.4853416277249494e-02	4.4841230688741712e-02	4.4811392770537931e-02	4.4743294319803575e-02	4.4380007523483360e-02	4.4607106040019356e-02	4.4467683505215967e-02	4.4647848156312946e-02	4.4628118582157442e-02	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_15
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.9736697722461046e-02	5.0044635569490535e-02	4.9669870782936401e-02	5.0029694734069340e-02	5.0241507897889760e-02	4.9430833514046868e-02	4.9724717980086285e-02	4.9969788494780891e-02	4.9490450776944840e-02	4.9589081529965912e-02	4.9060775058062764e-02	5.0259049083679189e-02	5.0258055392899396e-02	4.9694682121832957e-02	4.9718972314541074e-02	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_16
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9182263325894182e-03	7.9529528546591378e-03	8.0547411394941044e-03	7.9494119164618751e-03	8.0011559020389741e-03	7.9489299264956133e-03	7.9500955520499308e-03	8.0593125666647732e-03	8.1167490518558524e-03	8.0099887384551642e-03	8.0033349459095980e-03	7.9316956738876912e-03	7.8984323585542283e-03	7.9074389702534741e-03	8.0365423229720422e-03	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_17
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2045395671055052e-02	1.1876861994011483e-02	1.2019750249912933e-02	1.1891264413176734e-02	1.2027855589213092e-02	1.1997053083605699e-02	1.2050443117599688e-02	1.2002488749011518e-02	1.1881306387215483e-02	1.1892109914551793e-02	1.1916935614962609e-02	1.1910792544962884e-02	1.1956206175232992e-02	1.1945745568262604e-02	1.1921973215972236e-02	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_18
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1404166215832569e-02	2.1179177471431422e-02	2.0968224506616943e-02	2.1236732894820160e-02	2.1307532270506409e-02	2.1173872111868695e-02	2.1115364668091087e-02	2.1233966244238317e-02	2.1187942200772514e-02	2.1135820577989513e-02	2.1225377681401408e-02	2.1159651683452914e-02	2.1083562588609914e-02	2.1130720309853822e-02	2.1165837855621254e-02	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_y
1.4825432188975887e+00	1.4859014715168777e+00	1.4865715251883864e+00	1.4846424191737981e+00	1.4805715654086606e+00	1.4802083918630757e+00	1.4838602348594803e+00	1.4864814508017024e+00	1.4814931943601517e+00	1.4732209996369487e+00	1.4803046351440969e+00	1.4804080420418717e+00	1.4804528058680548e+00	1.4788704327552491e+00	1.4824358165491647e+00	
1.3044563959164268e+00	1.3120036621815050e+00	1.3197481906668043e+00	1.3134429359549791e+00	1.3181324092169611e+00	1.3124624309874500e+00	1.3118100974313434e+00	1.3055119582019934e+00	1.3046817678933322e+00	1.3079738618691856e+00	1.3089580471077624e+00	1.3121861112083468e+00	1.3081813817152297e+00	1.3010319149574832e+00	1.2994267784264142e+00	
1.3968456214161364e+00	1.4069131298819040e+00	1.4163807026754118e+00	1.4006659882092343e+00	1.4046766468597531e+00	1.4035348549880036e+00	1.3957980325200645e+00	1.4079383538803312e+00	1.4035570996007423e+00	1.3954306827052556e+00	1.4100404981106358e+00	1.3994160610741093e+00	1.3986355670551356e+00	1.4027513466242101e+00	1.3883318319213660e+00	
1.3206885121280609e+00	1.3327504317498948e+00	1.3119614119563106e+00	1.3198161795092620e+00	1.3282563327379309e+00	1.3026983341737566e+00	1.3143562223789815e+00	1.3202045021622679e+00	1.3379193926459123e+00	1.3188556836267700e+00	1.3121039390859570e+00	1.3161741020989142e+00	1.3184755253762865e+00	1.3112492290121678e+00	1.3132953698687972e+00	
1.3357529334299414e+00	1.3326715531043831e+00	1.3381605768876705e+00	1.3326676178235040e+00	1.3358907863105307e+00	1.3290029070612066e+00	1.3385021962363717e+00	1.3379291947324370e+00	1.3282591679337938e+00	1.3245794153146195e+00	1.3252221841873000e+00	1.3384708315729203e+00	1.3338675594802112e+00	1.3336775713764346e+00	1.3315496026899811e+00	
1.3335513664371106e+00	1.3382911588705655e+00	1.3379258284338853e+00	1.3327645912849575e+00	1.3358347901054612e+00	1.3353862482352485e+00	1.3312371046912310e+00	1.3375643586292769e+00	1.3335624365766512e+00	1.3277140745379090e+00	1.3331723996731735e+00	1.3361425345629940e+00	1.3363137005154739e+00	1.3233901236211896e+00	1.3229198851355037e+00	
1.3105281739452981e+00	1.3185516392459529e+00	1.3165434723757949e+00	1.3120054156430034e+00	1.3147384952550696e+00	1.3127394995328037e+00	1.3161076628235480e+00	1.3185704597474897e+00	1.3125981189670037e+00	1.3059554308341230e+00	1.3117849069780536e+00	1.3213410623008468e+00	1.3109164831306448e+00	1.3073525884261687e+00	1.3080074312492089e+00	
1.3525255362957516e+00	1.3528770511820261e+00	1.3592845557916564e+00	1.3599461960398829e+00	1.3560658584395715e+00	1.3544059393386028e+00	1.3523935891158678e+00	1.3563833571639758e+00	1.3514553469809336e+00	1.3472296983139633e+00	1.3542208904453494e+00	1.3499876396565280e+00	1.3528715891579508e+00	1.3475093082048244e+00	1.3497044988965829e+00	
1.3909660735053757e+00	1.4028658783163774e+00	1.4146746817057125e+00	1.3984844996488293e+00	1.3935461013743899e+00	1.3939850887501608e+00	1.4018221434586091e+00	1.3992911105245707e+00	1.3818997498803987e+00	1.3870548019095210e+00	1.3865054582737466e+00	1.3996310728554031e+00	1.3993955959498496e+00	1.3922545625310518e+00	1.3914243277380811e+00	
1.4307791031762520e+00	1.4303486776824539e+00	1.4344682294605025e+00	1.4296330310631498e+00	1.4363286180662080e+00	1.4300988182554240e+00	1.4322914583935269e+00	1.4322339535327890e+00	1.4226076608807008e+00	1.4176841120900674e+00	1.4244166828173790e+00	1.4285730903455323e+00	1.4346213527764711e+00	1.4241269160217216e+00	1.4210513348352380e+00	
1.3290245199798558e+00	1.3333428992388079e+00	1.3282794454410558e+00	1.3330093492828246e+00	1.3293618957011404e+00	1.3335691946842518e+00	1.3314842285966764e+00	1.3339416334105629e+00	1.3175554067402104e+00	1.3237249328417982e+00	1.3227266421571107e+00	1.3446391701891038e+00	1.3226023419438997e+00	1.3262157106442942e+00	1.3336779428822800e+00	
1.3657521697147790e+00	1.3686687349582389e+00	1.3618494519400564e+00	1.3579460405340027e+00	1.3581352863381730e+00	1.3598870081205319e+00	1.3609638299090778e+00	1.3631279473324016e+00	1.3549926991550196e+00	1.3535251420520860e+00	1.3469470997632575e+00	1.3614713055535841e+00	1.3612017854101834e+00	1.3509041004858275e+00	1.3509090547494471e+00	
1.4089180148477716e+00	1.4128194629624942e+00	1.4121706890991146e+00	1.4080469857372790e+00	1.4144363331526306e+00	1.4080226000407023e+00	1.4139143545567703e+00	1.4140891275972902e+00	1.4047600490564356e+00	1.3994146584965013e+00	1.4085127301833713e+00	1.4137425244036592e+00	1.4077547728884423e+00	1.4032937156148457e+00	1.4037268925690500e+00	
1.4419824919621733e+00	1.4426870271218228e+00	1.4430695034176027e+00	1.4432261226898442e+00	1.4435583469858730e+00	1.4408181000789326e+00	1.4449064630417472e+00	1.4397623643725517e+00	1.4376793456632253e+00	1.4309537991149095e+00	1.4395496991968166e+00	1.4435297720704452e+00	1.4432768336988864e+00	1.4351761377829975e+00	1.4346568879262360e+00	
1.4609939659632689e+00	1.4559375949748266e+00	1.4546676908455884e+00	1.4567652316834470e+00	1.4619715372149977e+00	1.4636411097041395e+00	1.4651368436049228e+00	1.4595286760148027e+00	1.4520012336876242e+00	1.4511959206206211e+00	1.4563901232409839e+00	1.4536370284360181e+00	1.4571193423187876e+00	1.4445209951369198e+00	1.4505768341948306e+00	
1.3196565661192972e+00	1.3224392402015861e+00	1.3005818296713205e+00	1.3045091580454067e+00	1.3164427722748830e+00	1.3163304506389237e+00	1.3118787842990463e+00	1.3147356332068241e+00	1.3036311361818043e+00	1.2990485805385861e+00	1.3202525044080204e+00	1.3131451586410223e+00	1.3247193466529545e+00	1.2996711808260215e+00	1.3097965655830803e+00	
1.3485898558298182e+00	1.3534288999384114e+00	1.3531459765327034e+00	1.3470774164826063e+00	1.3453635350919289e+00	1.3490665033649940e+00	1.3580316310208695e+00	1.3494022713378051e+00	1.3498529741558587e+00	1.3234184299770537e+00	1.3492814088937986e+00	1.3444239663953215e+00	1.3491726107759392e+00	1.3315136196930404e+00	1.3374371852932134e+00	
1.3110301394909918e+00	1.3190330643311268e+00	1.3232375150104725e+00	1.3254801818291493e+00	1.3232895147658350e+00	1.3050044277980808e+00	1.3162573071751718e+00	1.3105653445561991e+00	1.3151659043377237e+00	1.3084325026502075e+00	1.3128913704477809e+00	1.3220244719733303e+00	1.3238546496682999e+00	1.3146147066407301e+00	1.3062262309857551e+00	

#plot#xiexiyeyytheyth
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.1852788938368845e-02	8.3306340445010567e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.4818644136043406e+00	1.2485794342436119e-02	1.4730100639959625e+00	1.2525313062748874e-02	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4057711178507773e-02	3.4302381828629926e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.3093338629156812e+00	2.0818555901447086e-02	1.3124303329738705e+00	1.4278872929972070e-02	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	1.9518725757326889e-02	3.2629421032294719e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.4020610945014860e+00	2.4783463540712980e-02	1.3980644873875421e+00	1.7983444409431826e-02	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.9773947264137080e-02	4.8875722480606941e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.3185870112340847e+00	3.2337566311253008e-02	1.3583255599802093e+00	1.4009507495868588e-02	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9879041268780449e-02	3.9375668791618126e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.3330802732094205e+00	1.6743181226964797e-02	1.3335315139776167e+00	1.3717602116536918e-02	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9616001841918262e-02	2.0755889861526287e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.3330513734207088e+00	1.7638862548305219e-02	1.3267195079447884e+00	1.3806272286574528e-02	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9422789570941488e-02	4.3440023578129378e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.3131827226970008e+00	1.6042660112995006e-02	1.3246315857867352e+00	1.3666985140053857e-02	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5492254437455248e-02	2.7884441579082109e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.3531240703348981e+00	1.3601575326599275e-02	1.3556803501400883e+00	1.2975382149757313e-02	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.1485705051902013e-02	7.0412635091751034e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.3955867430948050e+00	2.9116177495075776e-02	1.3953254778311135e+00	1.1874222264407767e-02	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.2046633311313308e-02	4.7262472881670929e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.4286175359598277e+00	1.9750106576240302e-02	1.4342762738057662e+00	1.2334796451458184e-02	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2612237787761205e-02	2.7135464311786898e-04	4.5696372227459053e-01	4.6494090638068116e-03	1.3295436875822582e+00	2.3583927219818467e-02	1.3223284983170254e+00	1.5159860377652682e-02	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.8858145651784126e-02	3.5286747090686296e-04	4.5696372227459053e-01	4.6494090638068116e-03	1.3584187770677778e+00	2.1579501030776892e-02	1.3408977597251843e+00	1.4580531689011397e-02	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1537832089438368e-02	4.4151901574800612e-04	4.5696372227459053e-01	4.6494090638068116e-03	1.4089081940804240e+00	1.6746918589786986e-02	1.3884906353291167e+00	1.4077240212532097e-02	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.4630585936736675e-02	5.5711409879828774e-04	4.5696372227459053e-01	4.6494090638068116e-03	1.4403221930082710e+00	1.4629875129812574e-02	1.4426965141139281e+00	1.3653320536553921e-02	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.9794587531579157e-02	1.2310660165975899e-03	4.5696372227459053e-01	4.6494090638068116e-03	1.4562722751761183e+00	1.9879151142702514e-02	1.4769645474005679e+00	1.5464264513675666e-02	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.9826005501561249e-03	2.3097174275512529e-04	3.4663858919498985e-01	3.6935439821443932e-03	1.3117892604859183e+00	3.0933654864622732e-02	1.3047354381857899e+00	1.9444521779363132e-02	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1955745485916453e-02	2.2642716970741803e-04	3.4663858919498985e-01	3.6935439821443932e-03	1.3459470856522242e+00	3.2208557576678204e-02	1.3162726790356596e+00	2.0526178381508192e-02	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.1180529952073798e-02	3.5904819784617103e-04	3.4663858919498985e-01	3.6935439821443932e-03	1.3158071554440569e+00	2.4484273820786794e-02	1.3504602765859819e+00	2.0883707789428222e-02	

#plot#xiexiytheyth#L=inf
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368845e-02	8.3306340445010567e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.4666687196580168e+00	1.2723177813372575e-02	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4057711178507773e-02	3.4302381828629926e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.3004430600820862e+00	1.4411094941320205e-02	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9518725757326889e-02	3.2629421032294719e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.3246421088310947e+00	1.3953364386323412e-02	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9773947264137080e-02	4.8875722480606941e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.3257679600327865e+00	1.3700450415784991e-02	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9879041268780449e-02	3.9375668791618126e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.3262365425120604e+00	1.3903416909768167e-02	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9616001841918262e-02	2.0755889861526287e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.3250707284116485e+00	1.3871259646098201e-02	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9422789570941488e-02	4.3440023578129378e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.3242165684126714e+00	1.3688911055462440e-02	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.5492254437455248e-02	2.7884441579082109e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.3510281625426828e+00	1.3057339958037470e-02	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1485705051902013e-02	7.0412635091751034e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.3774399227983367e+00	1.1963110086866006e-02	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.2046633311313308e-02	4.7262472881670929e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.4237951995676148e+00	1.2531047179446791e-02	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2612237787761205e-02	2.7135464311786898e-04	4.5696372227459053e-01	4.6494090638068116e-03	1.2986371119856748e+00	1.5958711382631052e-02	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.8858145651784126e-02	3.5286747090686296e-04	4.5696372227459053e-01	4.6494090638068116e-03	1.3263298319768229e+00	1.5439938899636475e-02	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1537832089438368e-02	4.4151901574800612e-04	4.5696372227459053e-01	4.6494090638068116e-03	1.3822706697095992e+00	1.4457323982079969e-02	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.4630585936736675e-02	5.5711409879828774e-04	4.5696372227459053e-01	4.6494090638068116e-03	1.4397256835059216e+00	1.3844114630302622e-02	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.9794587531579157e-02	1.2310660165975899e-03	4.5696372227459053e-01	4.6494090638068116e-03	1.4622854425002043e+00	1.6386169104119035e-02	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	7.9826005501561249e-03	2.3097174275512529e-04	3.4663858919498985e-01	3.6935439821443932e-03	1.2858612787674675e+00	2.0633077582803059e-02	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1955745485916453e-02	2.2642716970741803e-04	3.4663858919498985e-01	3.6935439821443932e-03	1.3035373794086129e+00	2.1479298581766393e-02	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1180529952073798e-02	3.5904819784617103e-04	3.4663858919498985e-01	3.6935439821443932e-03	1.3444155356992293e+00	2.1397199170993118e-02	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2607897555835303e+00	2.9718115734819021e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368840e-04	0.0000000000000000e+00	1.2631137693935754e+00	2.9788915544854216e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0370557787673768e-03	0.0000000000000000e+00	1.2654366219121402e+00	2.9856763973136174e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5555836681510652e-03	0.0000000000000000e+00	1.2677583525728993e+00	2.9921772221029427e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0741115575347536e-03	0.0000000000000000e+00	1.2700789970447006e+00	2.9984041461713098e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5926394469184422e-03	0.0000000000000000e+00	1.2723985877951991e+00	3.0043664352139440e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1111673363021304e-03	0.0000000000000000e+00	1.2747171545429605e+00	3.0100726245716102e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6296952256858186e-03	0.0000000000000000e+00	1.2770347246248976e+00	3.0155306177881844e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1482231150695072e-03	0.0000000000000000e+00	1.2793513232984113e+00	3.0207477676560190e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6667510044531959e-03	0.0000000000000000e+00	1.2816669739924309e+00	3.0257309435626791e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368845e-03	0.0000000000000000e+00	1.2839816985179706e+00	3.0304865879841904e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.7038067832205722e-03	0.0000000000000000e+00	1.2862955172462129e+00	3.0350207642803141e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.2223346726042609e-03	0.0000000000000000e+00	1.2886084492603049e+00	3.0393391974452219e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.7408625619879495e-03	0.0000000000000000e+00	1.2909205124856462e+00	3.0434473090988848e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.2593904513716372e-03	0.0000000000000000e+00	1.2932317238024373e+00	3.0473502477293378e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.7779183407553259e-03	0.0000000000000000e+00	1.2955420991434816e+00	3.0510529149868466e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.2964462301390145e-03	0.0000000000000000e+00	1.2978516535796327e+00	3.0545599886726088e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.8149741195227022e-03	0.0000000000000000e+00	1.3001604013948251e+00	3.0578759429405036e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.3335020089063917e-03	0.0000000000000000e+00	1.3024683561522685e+00	3.0610050661353787e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.8520298982900795e-03	0.0000000000000000e+00	1.3047755307530962e+00	3.0639514766139606e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0370557787673769e-02	0.0000000000000000e+00	1.3070819374885445e+00	3.0667191368359985e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0889085677057457e-02	0.0000000000000000e+00	1.3093875880865464e+00	3.0693118659634193e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1407613566441144e-02	0.0000000000000000e+00	1.3116924937534911e+00	3.0717333511672610e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1926141455824834e-02	0.0000000000000000e+00	1.3139966652117725e+00	3.0739871578103602e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2444669345208522e-02	0.0000000000000000e+00	1.3163001127336600e+00	3.0760767386475152e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2963197234592209e-02	0.0000000000000000e+00	1.3186028461719361e+00	3.0780054421639433e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3481725123975899e-02	0.0000000000000000e+00	1.3209048749876979e+00	3.0797765201549570e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4000253013359587e-02	0.0000000000000000e+00	1.3232062082756424e+00	3.0813931346357057e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4518780902743274e-02	0.0000000000000000e+00	1.3255068547871196e+00	3.0828583641561713e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5037308792126964e-02	0.0000000000000000e+00	1.3278068229512130e+00	3.0841752095885390e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5555836681510652e-02	0.0000000000000000e+00	1.3301061208940450e+00	3.0853465994429164e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6074364570894339e-02	0.0000000000000000e+00	1.3324047564565018e+00	3.0863753947620101e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6592892460278029e-02	0.0000000000000000e+00	1.3347027372105427e+00	3.0872643936376849e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7111420349661718e-02	0.0000000000000000e+00	1.3370000704742289e+00	3.0880163353880684e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7629948239045404e-02	0.0000000000000000e+00	1.3392967633256054e+00	3.0886339044282816e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8148476128429094e-02	0.0000000000000000e+00	1.3415928226155396e+00	3.0891197338647716e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8667004017812783e-02	0.0000000000000000e+00	1.3438882549796227e+00	3.0894764088391185e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9185531907196469e-02	0.0000000000000000e+00	1.3461830668492116e+00	3.0897064696448026e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9704059796580159e-02	0.0000000000000000e+00	1.3484772644616969e+00	3.0898124146372823e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0222587685963848e-02	0.0000000000000000e+00	1.3507708538700618e+00	3.0897967029560266e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0741115575347538e-02	0.0000000000000000e+00	1.3530638409517928e+00	3.0896617570747700e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1259643464731224e-02	0.0000000000000000e+00	1.3553562314172001e+00	3.0894099651947466e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1778171354114913e-02	0.0000000000000000e+00	1.3576480308171970e+00	3.0890436834941103e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2296699243498603e-02	0.0000000000000000e+00	1.3599392445505782e+00	3.0885652382452711e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2815227132882289e-02	0.0000000000000000e+00	1.3622298778708464e+00	3.0879769278112080e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3333755022265978e-02	0.0000000000000000e+00	1.3645199358926121e+00	3.0872810245297082e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3852282911649668e-02	0.0000000000000000e+00	1.3668094235976094e+00	3.0864797764949031e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4370810801033354e-02	0.0000000000000000e+00	1.3690983458403521e+00	3.0855754092436637e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4889338690417043e-02	0.0000000000000000e+00	1.3713867073534562e+00	3.0845701273540416e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5407866579800733e-02	0.0000000000000000e+00	1.3736745127526606e+00	3.0834661159621531e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5926394469184419e-02	0.0000000000000000e+00	1.3759617665415582e+00	3.0822655422036133e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6444922358568108e-02	0.0000000000000000e+00	1.3782484731160647e+00	3.0809705565846137e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6963450247951798e-02	0.0000000000000000e+00	1.3805346367686433e+00	3.0795832942878219e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7481978137335484e-02	0.0000000000000000e+00	1.3828202616922998e+00	3.0781058764173454e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8000506026719173e-02	0.0000000000000000e+00	1.3851053519843648e+00	3.0765404111868726e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8519033916102863e-02	0.0000000000000000e+00	1.3873899116500779e+00	3.0748889950547191e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9037561805486549e-02	0.0000000000000000e+00	1.3896739446059874e+00	3.0731537138093373e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9556089694870238e-02	0.0000000000000000e+00	1.3919574546831737e+00	3.0713366436082166e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0074617584253928e-02	0.0000000000000000e+00	1.3942404456303163e+00	3.0694398519728057e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0593145473637617e-02	0.0000000000000000e+00	1.3965229211166046e+00	3.0674653987430568e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1111673363021303e-02	0.0000000000000000e+00	1.3988048847345091e+00	3.0654153369923675e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1630201252404989e-02	0.0000000000000000e+00	1.4010863400024156e+00	3.0632917139068381e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2148729141788679e-02	0.0000000000000000e+00	1.4033672903671404e+00	3.0610965716295034e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2667257031172368e-02	0.0000000000000000e+00	1.4056477392063225e+00	3.0588319480722992e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3185784920556058e-02	0.0000000000000000e+00	1.4079276898307076e+00	3.0564998776969006e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3704312809939747e-02	0.0000000000000000e+00	1.4102071454863268e+00	3.0541023922662860e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4222840699323437e-02	0.0000000000000000e+00	1.4124861093565795e+00	3.0516415215682404e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4741368588707126e-02	0.0000000000000000e+00	1.4147645845642196e+00	3.0491192941122614e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5259896478090809e-02	0.0000000000000000e+00	1.4170425741732586e+00	3.0465377378010340e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5778424367474498e-02	0.0000000000000000e+00	1.4193200811907845e+00	3.0438988805774579e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6296952256858188e-02	0.0000000000000000e+00	1.4215971085687014e+00	3.0412047510483271e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6815480146241877e-02	0.0000000000000000e+00	1.4238736592054002e+00	3.0384573790853391e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7334008035625567e-02	0.0000000000000000e+00	1.4261497359473514e+00	3.0356587964047603e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7852535925009256e-02	0.0000000000000000e+00	1.4284253415906416e+00	3.0328110371256652e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8371063814392939e-02	0.0000000000000000e+00	1.4307004788824396e+00	3.0299161383083410e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8889591703776628e-02	0.0000000000000000e+00	1.4329751505224080e+00	3.0269761404725773e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9408119593160318e-02	0.0000000000000000e+00	1.4352493591640549e+00	3.0239930880972436e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9926647482544007e-02	0.0000000000000000e+00	1.4375231074160371e+00	3.0209690301005239e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0445175371927697e-02	0.0000000000000000e+00	1.4397963978434067e+00	3.0179060203025316e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0963703261311386e-02	0.0000000000000000e+00	1.4420692329688152e+00	3.0148061178694657e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1482231150695076e-02	0.0000000000000000e+00	1.4443416152736654e+00	3.0116713877404413e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2000759040078758e-02	0.0000000000000000e+00	1.4466135471992285e+00	3.0085039010366323e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2519286929462448e-02	0.0000000000000000e+00	1.4488850311477082e+00	3.0053057354535777e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3037814818846137e-02	0.0000000000000000e+00	1.4511560694832775e+00	3.0020789756362090e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3556342708229827e-02	0.0000000000000000e+00	1.4534266645330673e+00	2.9988257135371860e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4074870597613516e-02	0.0000000000000000e+00	1.4556968185881267e+00	2.9955480487581922e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4593398486997206e-02	0.0000000000000000e+00	1.4579665339043448e+00	2.9922480888747927e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5111926376380888e-02	0.0000000000000000e+00	1.4602358127033395e+00	2.9889279497443622e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5630454265764578e-02	0.0000000000000000e+00	1.4625046571733196e+00	2.9855897557972157e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6148982155148267e-02	0.0000000000000000e+00	1.4647730694699110e+00	2.9822356403112101e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6667510044531957e-02	0.0000000000000000e+00	1.4670410517169585e+00	2.9788677456690709e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7186037933915646e-02	0.0000000000000000e+00	1.4693086060073008e+00	2.9754882235991594e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7704565823299336e-02	0.0000000000000000e+00	1.4715757344035141e+00	2.9720992353986935e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8223093712683018e-02	0.0000000000000000e+00	1.4738424389386373e+00	2.9687029521400638e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8741621602066708e-02	0.0000000000000000e+00	1.4761087216168698e+00	2.9653015548594574e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9260149491450397e-02	0.0000000000000000e+00	1.4783745844142466e+00	2.9618972347277717e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9778677380834087e-02	0.0000000000000000e+00	1.4806400292792909e+00	2.9584921932037593e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0297205270217776e-02	0.0000000000000000e+00	1.4829050581336485e+00	2.9550886421689945e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0815733159601466e-02	0.0000000000000000e+00	1.4851696728726995e+00	2.9516888040442436e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1334261048985155e-02	0.0000000000000000e+00	1.4874338753661498e+00	2.9482949118873610e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368838e-02	0.0000000000000000e+00	1.4896976674586071e+00	2.9449092094719714e-02	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1100492969656763e-01	1.2377617060461679e+00	1.3617426234817012e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368840e-04	5.1100492969656763e-01	1.2400857198562132e+00	1.3634014802717713e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0370557787673768e-03	5.1100492969656763e-01	1.2424085723747784e+00	1.3648628900395235e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5555836681510652e-03	5.1100492969656763e-01	1.2447303030355374e+00	1.3661334174367774e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0741115575347536e-03	5.1100492969656763e-01	1.2470509475073379e+00	1.3672190530327418e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5926394469184422e-03	5.1100492969656763e-01	1.2493705382578368e+00	1.3681253115435920e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1111673363021304e-03	5.1100492969656763e-01	1.2516891050055983e+00	1.3688573096027768e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6296952256858186e-03	5.1100492969656763e-01	1.2540066750875356e+00	1.3694198281772110e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1482231150695072e-03	5.1100492969656763e-01	1.2563232737610486e+00	1.3698173632768715e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6667510044531959e-03	5.1100492969656763e-01	1.2586389244550689e+00	1.3700541676109066e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368845e-03	5.1100492969656763e-01	1.2609536489806081e+00	1.3701342851546602e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.7038067832205722e-03	5.1100492969656763e-01	1.2632674677088502e+00	1.3700615801020846e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.2223346726042609e-03	5.1100492969656763e-01	1.2655803997229425e+00	1.3698397613254521e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.7408625619879495e-03	5.1100492969656763e-01	1.2678924629482837e+00	1.3694724032072121e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.2593904513716372e-03	5.1100492969656763e-01	1.2702036742650751e+00	1.3689629635178158e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.7779183407553259e-03	5.1100492969656763e-01	1.2725140496061191e+00	1.3683147988685637e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.2964462301390145e-03	5.1100492969656763e-01	1.2748236040422705e+00	1.3675311781610536e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.8149741195227022e-03	5.1100492969656763e-01	1.2771323518574629e+00	1.3666152943698275e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.3335020089063917e-03	5.1100492969656763e-01	1.2794403066149060e+00	1.3655702749307387e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.8520298982900795e-03	5.1100492969656763e-01	1.2817474812157339e+00	1.3643991909561129e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0370557787673769e-02	5.1100492969656763e-01	1.2840538879511822e+00	1.3631050654579974e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0889085677057457e-02	5.1100492969656763e-01	1.2863595385491837e+00	1.3616908807289227e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1407613566441144e-02	5.1100492969656763e-01	1.2886644442161284e+00	1.3601595850037463e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1926141455824834e-02	5.1100492969656763e-01	1.2909686156744102e+00	1.3585140985061363e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2444669345208522e-02	5.1100492969656763e-01	1.2932720631962973e+00	1.3567573189656949e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2963197234592209e-02	5.1100492969656763e-01	1.2955747966345734e+00	1.3548921266785233e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3481725123975899e-02	5.1100492969656763e-01	1.2978768254503359e+00	1.3529213891727343e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4000253013359587e-02	5.1100492969656763e-01	1.3001781587382799e+00	1.3508479655314438e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4518780902743274e-02	5.1100492969656763e-01	1.3024788052497573e+00	1.3486747104166245e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5037308792126964e-02	5.1100492969656763e-01	1.3047787734138507e+00	1.3464044778328929e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5555836681510652e-02	5.1100492969656763e-01	1.3070780713566825e+00	1.3440401246628415e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6074364570894339e-02	5.1100492969656763e-01	1.3093767069191393e+00	1.3415845140024210e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6592892460278029e-02	5.1100492969656763e-01	1.3116746876731804e+00	1.3390405183199002e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7111420349661718e-02	5.1100492969656763e-01	1.3139720209368668e+00	1.3364110224590543e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7629948239045404e-02	5.1100492969656763e-01	1.3162687137882430e+00	1.3336989265046690e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8148476128429094e-02	5.1100492969656763e-01	1.3185647730781775e+00	1.3309071485253215e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8667004017812783e-02	5.1100492969656763e-01	1.3208602054422605e+00	1.3280386272066487e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9185531907196469e-02	5.1100492969656763e-01	1.3231550173118491e+00	1.3250963243863689e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9704059796580159e-02	5.1100492969656763e-01	1.3254492149243349e+00	1.3220832275003570e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0222587685963848e-02	5.1100492969656763e-01	1.3277428043326998e+00	1.3190023519484791e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0741115575347538e-02	5.1100492969656763e-01	1.3300357914144303e+00	1.3158567433861030e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1259643464731224e-02	5.1100492969656763e-01	1.3323281818798378e+00	1.3126494799477280e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1778171354114913e-02	5.1100492969656763e-01	1.3346199812798347e+00	1.3093836744063569e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2296699243498603e-02	5.1100492969656763e-01	1.3369111950132158e+00	1.3060624762730771e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2815227132882289e-02	5.1100492969656763e-01	1.3392018283334837e+00	1.3026890738385163e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3333755022265978e-02	5.1100492969656763e-01	1.3414918863552496e+00	1.2992666961585539e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3852282911649668e-02	5.1100492969656763e-01	1.3437813740602471e+00	1.2957986149851186e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4370810801033354e-02	5.1100492969656763e-01	1.3460702963029898e+00	1.2922881466419168e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4889338690417043e-02	5.1100492969656763e-01	1.3483586578160938e+00	1.2887386538450007e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5407866579800733e-02	5.1100492969656763e-01	1.3506464632152984e+00	1.2851535474666409e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5926394469184419e-02	5.1100492969656763e-01	1.3529337170041957e+00	1.2815362882407623e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6444922358568108e-02	5.1100492969656763e-01	1.3552204235787020e+00	1.2778903884072514e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6963450247951798e-02	5.1100492969656763e-01	1.3575065872312808e+00	1.2742194132919460e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7481978137335484e-02	5.1100492969656763e-01	1.3597922121549375e+00	1.2705269828186646e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8000506026719173e-02	5.1100492969656763e-01	1.3620773024470025e+00	1.2668167729482866e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8519033916102863e-02	5.1100492969656763e-01	1.3643618621127158e+00	1.2630925170405470e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9037561805486549e-02	5.1100492969656763e-01	1.3666458950686249e+00	1.2593580071321549e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9556089694870238e-02	5.1100492969656763e-01	1.3689294051458110e+00	1.2556170951252778e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0074617584253928e-02	5.1100492969656763e-01	1.3712123960929539e+00	1.2518736938795200e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0593145473637617e-02	5.1100492969656763e-01	1.3734948715792423e+00	1.2481317781999089e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1111673363021303e-02	5.1100492969656763e-01	1.3757768351971464e+00	1.2443953857125664e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1630201252404989e-02	5.1100492969656763e-01	1.3780582904650533e+00	1.2406686176199930e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2148729141788679e-02	5.1100492969656763e-01	1.3803392408297781e+00	1.2369556393263273e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2667257031172368e-02	5.1100492969656763e-01	1.3826196896689598e+00	1.2332606809232953e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3185784920556058e-02	5.1100492969656763e-01	1.3848996402933451e+00	1.2295880375265375e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3704312809939747e-02	5.1100492969656763e-01	1.3871790959489643e+00	1.2259420694517338e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4222840699323437e-02	5.1100492969656763e-01	1.3894580598192172e+00	1.2223272022197182e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4741368588707126e-02	5.1100492969656763e-01	1.3917365350268569e+00	1.2187479263790810e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5259896478090809e-02	5.1100492969656763e-01	1.3940145246358957e+00	1.2152087971345368e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5778424367474498e-02	5.1100492969656763e-01	1.3962920316534218e+00	1.2117144337694025e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6296952256858188e-02	5.1100492969656763e-01	1.3985690590313391e+00	1.2082695188500784e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6815480146241877e-02	5.1100492969656763e-01	1.4008456096680377e+00	1.2048787972000428e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7334008035625567e-02	5.1100492969656763e-01	1.4031216864099896e+00	1.2015470746318492e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7852535925009256e-02	5.1100492969656763e-01	1.4053972920532793e+00	1.1982792164245618e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8371063814392939e-02	5.1100492969656763e-01	1.4076724293450775e+00	1.1950801455351181e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8889591703776628e-02	5.1100492969656763e-01	1.4099471009850455e+00	1.1919548405322462e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9408119593160318e-02	5.1100492969656763e-01	1.4122213096266925e+00	1.1889083332417038e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9926647482544007e-02	5.1100492969656763e-01	1.4144950578786748e+00	1.1859457060929852e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0445175371927697e-02	5.1100492969656763e-01	1.4167683483060447e+00	1.1830720891574928e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0963703261311386e-02	5.1100492969656763e-01	1.4190411834314529e+00	1.1802926568702167e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1482231150695076e-02	5.1100492969656763e-01	1.4213135657363034e+00	1.1776126244270551e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2000759040078758e-02	5.1100492969656763e-01	1.4235854976618660e+00	1.1750372438517172e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2519286929462448e-02	5.1100492969656763e-01	1.4258569816103459e+00	1.1725717997281343e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3037814818846137e-02	5.1100492969656763e-01	1.4281280199459150e+00	1.1702216045948986e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3556342708229827e-02	5.1100492969656763e-01	1.4303986149957049e+00	1.1679919940009205e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4074870597613516e-02	5.1100492969656763e-01	1.4326687690507645e+00	1.1658883212235200e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4593398486997206e-02	5.1100492969656763e-01	1.4349384843669821e+00	1.1639159516519441e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5111926376380888e-02	5.1100492969656763e-01	1.4372077631659770e+00	1.1620802568423266e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5630454265764578e-02	5.1100492969656763e-01	1.4394766076359571e+00	1.1603866082520403e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6148982155148267e-02	5.1100492969656763e-01	1.4417450199325483e+00	1.1588403706645394e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6667510044531957e-02	5.1100492969656763e-01	1.4440130021795963e+00	1.1574468953186971e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7186037933915646e-02	5.1100492969656763e-01	1.4462805564699381e+00	1.1562115127588203e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7704565823299336e-02	5.1100492969656763e-01	1.4485476848661518e+00	1.1551395254259186e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8223093712683018e-02	5.1100492969656763e-01	1.4508143894012751e+00	1.1542362000118185e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8741621602066708e-02	5.1100492969656763e-01	1.4530806720795080e+00	1.1535067596031618e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9260149491450397e-02	5.1100492969656763e-01	1.4553465348768844e+00	1.1529563756429370e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9778677380834087e-02	5.1100492969656763e-01	1.4576119797419287e+00	1.1525901597419052e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0297205270217776e-02	5.1100492969656763e-01	1.4598770085962860e+00	1.1524131553742359e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0815733159601466e-02	5.1100492969656763e-01	1.4621416233353368e+00	1.1524303294939300e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1334261048985155e-02	5.1100492969656763e-01	1.4644058258287871e+00	1.1526465641121397e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368838e-02	5.1100492969656763e-01	1.4666696179212446e+00	1.1530666478764542e-02	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5696372227459053e-01	1.2423748107494124e+00	1.5046901122223686e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368840e-04	4.5696372227459053e-01	1.2446988245594577e+00	1.5086905735278006e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0370557787673768e-03	4.5696372227459053e-01	1.2470216770780227e+00	1.5124293507633529e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5555836681510652e-03	4.5696372227459053e-01	1.2493434077387817e+00	1.5159162575480979e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0741115575347536e-03	4.5696372227459053e-01	1.2516640522105824e+00	1.5191602264744806e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5926394469184422e-03	4.5696372227459053e-01	1.2539836429610813e+00	1.5221694482783616e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1111673363021304e-03	4.5696372227459053e-01	1.2563022097088428e+00	1.5249514829606344e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6296952256858186e-03	4.5696372227459053e-01	1.2586197797907801e+00	1.5275133497102588e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1482231150695072e-03	4.5696372227459053e-01	1.2609363784642931e+00	1.5298616005481068e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6667510044531959e-03	4.5696372227459053e-01	1.2632520291583131e+00	1.5320023812893182e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368845e-03	4.5696372227459053e-01	1.2655667536838526e+00	1.5339414825005037e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.7038067832205722e-03	4.5696372227459053e-01	1.2678805724120950e+00	1.5356843824731193e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.2223346726042609e-03	4.5696372227459053e-01	1.2701935044261872e+00	1.5372362837578639e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.7408625619879495e-03	4.5696372227459053e-01	1.2725055676515282e+00	1.5386021444590232e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.2593904513716372e-03	4.5696372227459053e-01	1.2748167789683196e+00	1.5397867052258870e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.7779183407553259e-03	4.5696372227459053e-01	1.2771271543093641e+00	1.5407945126838964e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.2964462301390145e-03	4.5696372227459053e-01	1.2794367087455150e+00	1.5416299398983297e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.8149741195227022e-03	4.5696372227459053e-01	1.2817454565607074e+00	1.5422972043477820e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.3335020089063917e-03	4.5696372227459053e-01	1.2840534113181508e+00	1.5428003837956951e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.8520298982900795e-03	4.5696372227459053e-01	1.2863605859189784e+00	1.5431434303768430e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0370557787673769e-02	4.5696372227459053e-01	1.2886669926544265e+00	1.5433301831602363e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0889085677057457e-02	4.5696372227459053e-01	1.2909726432524287e+00	1.5433643794051521e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1407613566441144e-02	4.5696372227459053e-01	1.2932775489193733e+00	1.5432496646908362e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1926141455824834e-02	4.5696372227459053e-01	1.2955817203776545e+00	1.5429896020715275e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2444669345208522e-02	4.5696372227459053e-01	1.2978851678995418e+00	1.5425876803845150e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2963197234592209e-02	4.5696372227459053e-01	1.3001879013378181e+00	1.5420473218194444e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3481725123975899e-02	4.5696372227459053e-01	1.3024899301535802e+00	1.5413718888409814e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4000253013359587e-02	4.5696372227459053e-01	1.3047912634415244e+00	1.5405646905437729e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4518780902743274e-02	4.5696372227459053e-01	1.3070919099530018e+00	1.5396289885070457e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5037308792126964e-02	4.5696372227459053e-01	1.3093918781170950e+00	1.5385680022071069e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5555836681510652e-02	4.5696372227459053e-01	1.3116911760599268e+00	1.5373849140384435e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6074364570894339e-02	4.5696372227459053e-01	1.3139898116223843e+00	1.5360828739866838e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6592892460278029e-02	4.5696372227459053e-01	1.3162877923764249e+00	1.5346650039914294e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7111420349661718e-02	4.5696372227459053e-01	1.3185851256401113e+00	1.5331344020326126e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7629948239045404e-02	4.5696372227459053e-01	1.3208818184914877e+00	1.5314941459686818e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8148476128429094e-02	4.5696372227459053e-01	1.3231778777814220e+00	1.5297472971526831e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8667004017812783e-02	4.5696372227459053e-01	1.3254733101455047e+00	1.5278969038478783e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9185531907196469e-02	4.5696372227459053e-01	1.3277681220150941e+00	1.5259460044632491e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9704059796580159e-02	4.5696372227459053e-01	1.3300623196275789e+00	1.5238976306256827e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0222587685963848e-02	4.5696372227459053e-01	1.3323559090359440e+00	1.5217548101041013e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0741115575347538e-02	4.5696372227459053e-01	1.3346488961176748e+00	1.5195205695992402e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1259643464731224e-02	4.5696372227459053e-01	1.3369412865830825e+00	1.5171979374107587e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1778171354114913e-02	4.5696372227459053e-01	1.3392330859830790e+00	1.5147899459918023e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2296699243498603e-02	4.5696372227459053e-01	1.3415242997164603e+00	1.5122996344007515e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2815227132882289e-02	4.5696372227459053e-01	1.3438149330367284e+00	1.5097300506579005e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3333755022265978e-02	4.5696372227459053e-01	1.3461049910584941e+00	1.5070842540135956e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3852282911649668e-02	4.5696372227459053e-01	1.3483944787634914e+00	1.5043653171350067e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4370810801033354e-02	4.5696372227459053e-01	1.3506834010062339e+00	1.5015763282156059e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4889338690417043e-02	4.5696372227459053e-01	1.3529717625193385e+00	1.4987203930127554e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5407866579800733e-02	4.5696372227459053e-01	1.3552595679185431e+00	1.4958006368164557e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5926394469184419e-02	4.5696372227459053e-01	1.3575468217074405e+00	1.4928202063529860e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6444922358568108e-02	4.5696372227459053e-01	1.3598335282819469e+00	1.4897822716255400e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6963450247951798e-02	4.5696372227459053e-01	1.3621196919345253e+00	1.4866900276938806e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7481978137335484e-02	4.5696372227459053e-01	1.3644053168581818e+00	1.4835466963944824e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8000506026719173e-02	4.5696372227459053e-01	1.3666904071502470e+00	1.4803555280022149e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8519033916102863e-02	4.5696372227459053e-01	1.3689749668159601e+00	1.4771198028334608e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9037561805486549e-02	4.5696372227459053e-01	1.3712589997718692e+00	1.4738428327910828e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9556089694870238e-02	4.5696372227459053e-01	1.3735425098490557e+00	1.4705279628506493e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0074617584253928e-02	4.5696372227459053e-01	1.3758255007961986e+00	1.4671785724868646e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0593145473637617e-02	4.5696372227459053e-01	1.3781079762824868e+00	1.4637980770387689e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1111673363021303e-02	4.5696372227459053e-01	1.3803899399003909e+00	1.4603899290124239e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1630201252404989e-02	4.5696372227459053e-01	1.3826713951682981e+00	1.4569576193180058e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2148729141788679e-02	4.5696372227459053e-01	1.3849523455330228e+00	1.4535046784399590e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2667257031172368e-02	4.5696372227459053e-01	1.3872327943722043e+00	1.4500346775362345e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3185784920556058e-02	4.5696372227459053e-01	1.3895127449965896e+00	1.4465512294639171e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3704312809939747e-02	4.5696372227459053e-01	1.3917922006522088e+00	1.4430579897273772e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4222840699323437e-02	4.5696372227459053e-01	1.3940711645224615e+00	1.4395586573450506e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4741368588707126e-02	4.5696372227459053e-01	1.3963496397301014e+00	1.4360569756304840e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5259896478090809e-02	4.5696372227459053e-01	1.3986276293391406e+00	1.4325567328829385e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5778424367474498e-02	4.5696372227459053e-01	1.4009051363566660e+00	1.4290617629825890e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6296952256858188e-02	4.5696372227459053e-01	1.4031821637345838e+00	1.4255759458851935e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6815480146241877e-02	4.5696372227459053e-01	1.4054587143712822e+00	1.4221032080103736e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7334008035625567e-02	4.5696372227459053e-01	1.4077347911132339e+00	1.4186475225183725e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7852535925009256e-02	4.5696372227459053e-01	1.4100103967565238e+00	1.4152129094681035e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8371063814392939e-02	4.5696372227459053e-01	1.4122855340483218e+00	1.4118034358515321e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8889591703776628e-02	4.5696372227459053e-01	1.4145602056882898e+00	1.4084232154970131e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9408119593160318e-02	4.5696372227459053e-01	1.4168344143299370e+00	1.4050764088353960e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9926647482544007e-02	4.5696372227459053e-01	1.4191081625819189e+00	1.4017672225222929e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0445175371927697e-02	4.5696372227459053e-01	1.4213814530092890e+00	1.3984999089092742e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0963703261311386e-02	4.5696372227459053e-01	1.4236542881346972e+00	1.3952787653577579e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1482231150695076e-02	4.5696372227459053e-01	1.4259266704395479e+00	1.3921081333883969e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2000759040078758e-02	4.5696372227459053e-01	1.4281986023651110e+00	1.3889923976594680e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2519286929462448e-02	4.5696372227459053e-01	1.4304700863135904e+00	1.3859359847675430e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3037814818846137e-02	4.5696372227459053e-01	1.4327411246491595e+00	1.3829433618641343e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3556342708229827e-02	4.5696372227459053e-01	1.4350117196989496e+00	1.3800190350822346e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4074870597613516e-02	4.5696372227459053e-01	1.4372818737540090e+00	1.3771675477668005e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4593398486997206e-02	4.5696372227459053e-01	1.4395515890702268e+00	1.3743934785039484e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5111926376380888e-02	4.5696372227459053e-01	1.4418208678692217e+00	1.3717014389438266e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5630454265764578e-02	4.5696372227459053e-01	1.4440897123392016e+00	1.3690960714128337e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6148982155148267e-02	4.5696372227459053e-01	1.4463581246357928e+00	1.3665820463118655e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6667510044531957e-02	4.5696372227459053e-01	1.4486261068828410e+00	1.3641640592968055e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7186037933915646e-02	4.5696372227459053e-01	1.4508936611731829e+00	1.3618468282402339e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7704565823299336e-02	4.5696372227459053e-01	1.4531607895693959e+00	1.3596350899722612e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8223093712683018e-02	4.5696372227459053e-01	1.4554274941045198e+00	1.3575335968007670e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8741621602066708e-02	4.5696372227459053e-01	1.4576937767827522e+00	1.3555471128119508e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9260149491450397e-02	4.5696372227459053e-01	1.4599596395801289e+00	1.3536804099530233e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9778677380834087e-02	4.5696372227459053e-01	1.4622250844451730e+00	1.3519382639008128e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0297205270217776e-02	4.5696372227459053e-01	1.4644901132995307e+00	1.3503254497206634e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0815733159601466e-02	4.5696372227459053e-01	1.4667547280385811e+00	1.3488467373217588e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1334261048985155e-02	4.5696372227459053e-01	1.4690189305320316e+00	1.3475068867168705e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368838e-02	4.5696372227459053e-01	1.4712827226244893e+00	1.3463106430948366e-02	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4663858919498985e-01	1.2501932958457935e+00	2.0221185618403869e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368840e-04	3.4663858919498985e-01	1.2525173096558391e+00	2.0282474757542777e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0370557787673768e-03	3.4663858919498985e-01	1.2548401621744043e+00	2.0340770225842648e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5555836681510652e-03	3.4663858919498985e-01	1.2571618928351629e+00	2.0396188140125754e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0741115575347536e-03	3.4663858919498985e-01	1.2594825373069638e+00	2.0448834152110369e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5926394469184422e-03	3.4663858919498985e-01	1.2618021280574625e+00	2.0498805039894031e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1111673363021304e-03	3.4663858919498985e-01	1.2641206948052242e+00	2.0546189984014258e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6296952256858186e-03	3.4663858919498985e-01	1.2664382648871613e+00	2.0591071604235775e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1482231150695072e-03	3.4663858919498985e-01	1.2687548635606745e+00	2.0633526811896657e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6667510044531959e-03	3.4663858919498985e-01	1.2710705142546943e+00	2.0673627518032416e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368845e-03	3.4663858919498985e-01	1.2733852387802340e+00	2.0711441227282926e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.7038067832205722e-03	3.4663858919498985e-01	1.2756990575084761e+00	2.0747031540296123e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.2223346726042609e-03	3.4663858919498985e-01	1.2780119895225681e+00	2.0780458582063510e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.7408625619879495e-03	3.4663858919498985e-01	1.2803240527479098e+00	2.0811779369723366e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.2593904513716372e-03	3.4663858919498985e-01	1.2826352640647005e+00	2.0841048130474927e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.7779183407553259e-03	3.4663858919498985e-01	1.2849456394057452e+00	2.0868316578041782e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.2964462301390145e-03	3.4663858919498985e-01	1.2872551938418961e+00	2.0893634154445714e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.8149741195227022e-03	3.4663858919498985e-01	1.2895639416570885e+00	2.0917048242554321e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.3335020089063917e-03	3.4663858919498985e-01	1.2918718964145322e+00	2.0938604353853297e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.8520298982900795e-03	3.4663858919498985e-01	1.2941790710153598e+00	2.0958346295090833e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0370557787673769e-02	3.4663858919498985e-01	1.2964854777508081e+00	2.0976316316810302e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0889085677057457e-02	3.4663858919498985e-01	1.2987911283488098e+00	2.0992555246280395e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1407613566441144e-02	3.4663858919498985e-01	1.3010960340157545e+00	2.1007102606916638e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1926141455824834e-02	3.4663858919498985e-01	1.3034002054740363e+00	2.1019996725959226e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2444669345208522e-02	3.4663858919498985e-01	1.3057036529959232e+00	2.1031274831900211e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2963197234592209e-02	3.4663858919498985e-01	1.3080063864341993e+00	2.1040973142923927e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3481725123975899e-02	3.4663858919498985e-01	1.3103084152499618e+00	2.1049126947445061e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4000253013359587e-02	3.4663858919498985e-01	1.3126097485379058e+00	2.1055770677671531e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4518780902743274e-02	3.4663858919498985e-01	1.3149103950493830e+00	2.1060937976989571e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5037308792126964e-02	3.4663858919498985e-01	1.3172103632134764e+00	2.1064661761862266e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5555836681510652e-02	3.4663858919498985e-01	1.3195096611563082e+00	2.1066974278840720e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6074364570894339e-02	3.4663858919498985e-01	1.3218082967187652e+00	2.1067907157209138e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6592892460278029e-02	3.4663858919498985e-01	1.3241062774728061e+00	2.1067491457718926e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7111420349661718e-02	3.4663858919498985e-01	1.3264036107364923e+00	2.1065757717808498e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7629948239045404e-02	3.4663858919498985e-01	1.3287003035878691e+00	2.1062735993667384e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8148476128429094e-02	3.4663858919498985e-01	1.3309963628778032e+00	2.1058455899442208e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8667004017812783e-02	3.4663858919498985e-01	1.3332917952418863e+00	2.1052946643867920e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9185531907196469e-02	3.4663858919498985e-01	1.3355866071114753e+00	2.1046237064560491e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9704059796580159e-02	3.4663858919498985e-01	1.3378808047239605e+00	2.1038355660185439e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0222587685963848e-02	3.4663858919498985e-01	1.3401743941323252e+00	2.1029330620698929e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0741115575347538e-02	3.4663858919498985e-01	1.3424673812140562e+00	2.1019189855824284e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1259643464731224e-02	3.4663858919498985e-01	1.3447597716794637e+00	2.1007961021921283e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1778171354114913e-02	3.4663858919498985e-01	1.3470515710794604e+00	2.0995671547383941e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2296699243498603e-02	3.4663858919498985e-01	1.3493427848128416e+00	2.0982348656684052e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2815227132882289e-02	3.4663858919498985e-01	1.3516334181331096e+00	2.0968019393177356e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3333755022265978e-02	3.4663858919498985e-01	1.3539234761548753e+00	2.0952710640765461e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3852282911649668e-02	3.4663858919498985e-01	1.3562129638598726e+00	2.0936449144502180e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4370810801033354e-02	3.4663858919498985e-01	1.3585018861026152e+00	2.0919261530227998e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4889338690417043e-02	3.4663858919498985e-01	1.3607902476157199e+00	2.0901174323297422e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5407866579800733e-02	3.4663858919498985e-01	1.3630780530149245e+00	2.0882213966472458e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5926394469184419e-02	3.4663858919498985e-01	1.3653653068038214e+00	2.0862406837032041e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6444922358568108e-02	3.4663858919498985e-01	1.3676520133783279e+00	2.0841779263154912e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6963450247951798e-02	3.4663858919498985e-01	1.3699381770309067e+00	2.0820357539623805e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7481978137335484e-02	3.4663858919498985e-01	1.3722238019545629e+00	2.0798167942887646e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8000506026719173e-02	3.4663858919498985e-01	1.3745088922466284e+00	2.0775236745526771e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8519033916102863e-02	3.4663858919498985e-01	1.3767934519123415e+00	2.0751590230149091e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9037561805486549e-02	3.4663858919498985e-01	1.3790774848682508e+00	2.0727254702755500e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9556089694870238e-02	3.4663858919498985e-01	1.3813609949454371e+00	2.0702256505590870e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0074617584253928e-02	3.4663858919498985e-01	1.3836439858925798e+00	2.0676622029516204e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0593145473637617e-02	3.4663858919498985e-01	1.3859264613788684e+00	2.0650377725914514e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1111673363021303e-02	3.4663858919498985e-01	1.3882084249967723e+00	2.0623550118154102e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1630201252404989e-02	3.4663858919498985e-01	1.3904898802646790e+00	2.0596165812623617e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2148729141788679e-02	3.4663858919498985e-01	1.3927708306294038e+00	2.0568251509352164e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2667257031172368e-02	3.4663858919498985e-01	1.3950512794685861e+00	2.0539834012227261e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3185784920556058e-02	3.4663858919498985e-01	1.3973312300929708e+00	2.0510940238822443e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3704312809939747e-02	3.4663858919498985e-01	1.3996106857485902e+00	2.0481597229835287e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4222840699323437e-02	3.4663858919498985e-01	1.4018896496188429e+00	2.0451832158152574e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4741368588707126e-02	3.4663858919498985e-01	1.4041681248264828e+00	2.0421672337535859e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5259896478090809e-02	3.4663858919498985e-01	1.4064461144355216e+00	2.0391145230941286e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5778424367474498e-02	3.4663858919498985e-01	1.4087236214530474e+00	2.0360278458461549e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6296952256858188e-02	3.4663858919498985e-01	1.4110006488309648e+00	2.0329099804906069e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6815480146241877e-02	3.4663858919498985e-01	1.4132771994676634e+00	2.0297637227002393e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7334008035625567e-02	3.4663858919498985e-01	1.4155532762096150e+00	2.0265918860225978e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7852535925009256e-02	3.4663858919498985e-01	1.4178288818529052e+00	2.0233973025250016e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8371063814392939e-02	3.4663858919498985e-01	1.4201040191447030e+00	2.0201828234009605e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8889591703776628e-02	3.4663858919498985e-01	1.4223786907846714e+00	2.0169513195377506e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9408119593160318e-02	3.4663858919498985e-01	1.4246528994263183e+00	2.0137056820438627e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9926647482544007e-02	3.4663858919498985e-01	1.4269266476783002e+00	2.0104488227357550e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0445175371927697e-02	3.4663858919498985e-01	1.4291999381056704e+00	2.0071836745829522e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0963703261311386e-02	3.4663858919498985e-01	1.4314727732310786e+00	2.0039131921102755e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1482231150695076e-02	3.4663858919498985e-01	1.4337451555359293e+00	2.0006403517561999e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2000759040078758e-02	3.4663858919498985e-01	1.4360170874614919e+00	1.9973681521857672e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2519286929462448e-02	3.4663858919498985e-01	1.4382885714099722e+00	1.9940996145574569e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3037814818846137e-02	3.4663858919498985e-01	1.4405596097455411e+00	1.9908377827414621e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3556342708229827e-02	3.4663858919498985e-01	1.4428302047953310e+00	1.9875857234892737e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4074870597613516e-02	3.4663858919498985e-01	1.4451003588503906e+00	1.9843465265517130e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4593398486997206e-02	3.4663858919498985e-01	1.4473700741666085e+00	1.9811233047450555e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5111926376380888e-02	3.4663858919498985e-01	1.4496393529656031e+00	1.9779191939623807e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5630454265764578e-02	3.4663858919498985e-01	1.4519081974355827e+00	1.9747373531297671e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6148982155148267e-02	3.4663858919498985e-01	1.4541766097321742e+00	1.9715809641044520e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6667510044531957e-02	3.4663858919498985e-01	1.4564445919792224e+00	1.9684532315141744e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7186037933915646e-02	3.4663858919498985e-01	1.4587121462695642e+00	1.9653573825352683e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7704565823299336e-02	3.4663858919498985e-01	1.4609792746657775e+00	1.9622966666081442e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8223093712683018e-02	3.4663858919498985e-01	1.4632459792009012e+00	1.9592743550885156e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8741621602066708e-02	3.4663858919498985e-01	1.4655122618791334e+00	1.9562937408320876e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9260149491450397e-02	3.4663858919498985e-01	1.4677781246765100e+00	1.9533581377120159e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9778677380834087e-02	3.4663858919498985e-01	1.4700435695415541e+00	1.9504708800660766e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0297205270217776e-02	3.4663858919498985e-01	1.4723085983959119e+00	1.9476353220736920e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0815733159601466e-02	3.4663858919498985e-01	1.4745732131349627e+00	1.9448548370595679e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1334261048985155e-02	3.4663858919498985e-01	1.4768374156284130e+00	1.9421328167237992e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368838e-02	3.4663858919498985e-01	1.4791012077208707e+00	1.9394726702965239e-02	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
1.2645055890413792e+00	1.2685735035958428e+00	1.2561365628845662e+00	1.2629175501632715e+00	1.2663565775281156e+00	1.2606536308790699e+00	1.2696218164847319e+00	1.2561032379790176e+00	1.2549484000543765e+00	1.2461382889123078e+00	1.2604948705809247e+00	1.2713233368979653e+00	1.2726950150544403e+00	1.2485579908516071e+00	1.2528199628453360e+00	

#ae#Y_extr
1.2607897555835303e+00	2.9718115734819021e-02	

#CH2_RED(smart_print)
0.73(34)	



==> isoQCD/Data/fit_Lsla/fit/GeV/M_N.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 5
Simultaneous fit of M_N (GeV)

[The fit converged for all jkf indices]
----------

#jkf#M0
9.1538326593644637e-01	9.1278370101841366e-01	9.1670356583716839e-01	9.1040631175720910e-01	9.1853781132686541e-01	9.1342665377590693e-01	9.1566159990252249e-01	9.1369453484692742e-01	9.1156902223733016e-01	9.1141636448608920e-01	9.1170817029407913e-01	9.1459046188683080e-01	9.1076899897142261e-01	9.1093589093864247e-01	9.1250341805840784e-01	

#ae#M0
9.1333931808495061e-01	8.7000674805185699e-03	

#jkf#c_fL
1.9912652665888706e+02	1.9399152801510414e+02	1.9209256950703059e+02	1.9579128569778234e+02	1.9407720859437617e+02	1.8710504676936492e+02	1.9050608316676278e+02	2.0299473043538711e+02	1.9809358009104886e+02	2.0685235568896456e+02	2.1773685554817453e+02	1.9158590676886152e+02	2.1636930254691924e+02	1.8882406029444363e+02	1.9628311009435578e+02	

#ae#c_fL
1.9809534332516424e+02	3.3547250293677870e+01	

#jkf#c_l
7.5312528829238845e+00	7.4235629757125530e+00	7.5163018846258716e+00	7.3918593068466345e+00	7.5815070181718669e+00	7.4781502539374056e+00	7.6407844545210297e+00	7.4916766054851829e+00	7.4084003981656910e+00	7.5480331933747209e+00	7.5036982706967823e+00	7.3378745269345123e+00	7.3765198943530930e+00	7.3969347629026894e+00	7.3454403445806031e+00	

#ae#c_l
7.4647997848821674e+00	3.2613079341377021e-01	

#jkf#c_l2
-8.8567759766251957e+00	-8.2431219036353127e+00	-8.8002003745575177e+00	-7.9594939617379827e+00	-9.3179275533319110e+00	-8.7804536878522423e+00	-9.2725924740821117e+00	-8.5323946563753186e+00	-8.5500044009904421e+00	-8.7579862153579917e+00	-8.6148640246072379e+00	-8.6689530196843592e+00	-8.1162051156803994e+00	-7.9849837139792417e+00	-8.2791857036317378e+00	

#ae#c_l2
-8.5823428521419345e+00	1.4940230858122543e+00	

#jkf#c_a2
3.0444021492898482e-01	3.3841905871244893e-01	3.2025286683374793e-01	3.3495040780705299e-01	3.0761973348266569e-01	3.3041664582184482e-01	3.1237165642049347e-01	3.2839517618749531e-01	3.2642898077712301e-01	2.9834782437650054e-01	3.0790226689313960e-01	3.5126064723350542e-01	3.4129598002724437e-01	3.0339439731976825e-01	3.1637247021266740e-01	

#ae#c_a2
3.2145788846897888e-01	5.7477746532921967e-02	

#jkf#CH2_RED
8.6122035354167970e-01	7.7452261319485072e-01	8.2789532569198943e-01	7.8427428929419252e-01	8.8994856432240788e-01	7.1803347731661049e-01	8.3855000997243490e-01	8.3369360642716550e-01	7.5338845016237055e-01	9.0842839370781503e-01	9.1330357401975093e-01	8.2275899821438625e-01	6.8914198072389732e-01	9.0898345473978104e-01	9.9716508673107873e-01	

#ae#CH2_RED
8.3475387853736083e-01	2.9786601444080896e-01	

#jkf#data_x_1
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.2095036711091863e-02	5.1859406371146700e-02	5.1943183436057548e-02	5.1790918837967707e-02	5.1820588004042628e-02	5.1981843914412101e-02	5.2053779004267803e-02	5.1525375811254291e-02	5.1661918700477476e-02	5.1833637991632001e-02	5.1639913741870484e-02	5.2272573974779114e-02	5.2127639034392888e-02	5.1453899018790022e-02	5.1732119523349961e-02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_2
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4102957651777191e-02	1.4191719001663130e-02	1.4062776799182251e-02	1.4075374035958130e-02	1.4048301104062411e-02	1.4151257665339281e-02	1.3857376972941898e-02	1.4174526338024504e-02	1.3932038895297528e-02	1.3971263560954503e-02	1.4027788435847195e-02	1.4147767976242624e-02	1.3959689081615014e-02	1.4088611185080601e-02	1.4074218973630325e-02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_3
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.9505681900120069e-02	1.9386106835170440e-02	1.9525896321571045e-02	1.9649752169644531e-02	1.9639372373531645e-02	1.9608224646271745e-02	1.9603798833569122e-02	1.9482781239331337e-02	1.9476362260933164e-02	1.9461619741454002e-02	1.9375612773080274e-02	1.9439123853200058e-02	1.9589278711613596e-02	1.9443974363999951e-02	1.9593300336412371e-02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_4
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.9702276271043317e-02	1.9858465785714690e-02	1.9691294882831299e-02	1.9890008273697218e-02	1.9593061474874898e-02	1.9481070208860075e-02	1.9824248828764865e-02	1.9886468864409760e-02	1.9705365402769511e-02	1.9832392786605625e-02	1.9859848130823664e-02	1.9946873941586934e-02	1.9699466824317384e-02	1.9950779838736592e-02	1.9687587447020347e-02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_5
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9828946546657934e-02	1.9990271433849433e-02	1.9941000792325785e-02	1.9949237830481435e-02	1.9923631242784991e-02	1.9871687634939090e-02	1.9925353535541129e-02	1.9997055484517006e-02	1.9838188681216243e-02	1.9911298640916932e-02	1.9728986933753190e-02	1.9600005515785925e-02	1.9908860818166802e-02	1.9784810556914195e-02	1.9986283383856579e-02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_6
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9550211034584920e-02	1.9513102476205177e-02	1.9617822254091585e-02	1.9716869366959100e-02	1.9647785594981884e-02	1.9619825946362909e-02	1.9653569696535447e-02	1.9595403616595501e-02	1.9580971679632422e-02	1.9549613547375361e-02	1.9635957625055798e-02	1.9722616765051149e-02	1.9589818609175184e-02	1.9625838113580082e-02	1.9620621302587446e-02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_7
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9517461880474492e-02	1.9349183670848674e-02	1.9338142215811403e-02	1.9590332444584465e-02	1.9460683451844461e-02	1.9425552664065218e-02	1.9461251415553348e-02	1.9408482704007069e-02	1.9412617431374169e-02	1.9524268578734447e-02	1.9120018874914255e-02	1.9311586765977027e-02	1.9608274327785464e-02	1.9413961499157088e-02	1.9400025638990771e-02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_8
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5502613772057238e-02	2.5531089586818462e-02	2.5423643377147656e-02	2.5469928632274402e-02	2.5465688671816006e-02	2.5577708455089970e-02	2.5354742107173478e-02	2.5464563063091077e-02	2.5661698382102270e-02	2.5535814404896079e-02	2.5478118497622118e-02	2.5573452860977453e-02	2.5484419591523921e-02	2.5472767014073319e-02	2.5387568145165296e-02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_9
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.1582867067681701e-02	3.1138429661508510e-02	3.1324562824364320e-02	3.1848003188213209e-02	3.1591136567273990e-02	3.1595419486938447e-02	3.1190825125946002e-02	3.1445026324336191e-02	3.1620158330833377e-02	3.1464778420798499e-02	3.1585202438137359e-02	3.1280593368459848e-02	3.1383124660881015e-02	3.1527415237813779e-02	3.1708033075343853e-02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_10
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.1952273242846894e-02	4.2078880967886270e-02	4.2035261176028751e-02	4.2181087167706001e-02	4.1823449703860260e-02	4.2041164313330430e-02	4.2323821788966987e-02	4.1991373487813601e-02	4.2007472432435723e-02	4.2035914470115329e-02	4.2029168074073267e-02	4.2274486495332983e-02	4.1918177010438443e-02	4.2064128672230285e-02	4.1942840666634569e-02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_11
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2753137508327395e-02	1.2698777617003984e-02	1.2579239802092686e-02	1.2649697909432361e-02	1.2574356856806121e-02	1.2534027048342049e-02	1.2553019029228011e-02	1.2659185440622549e-02	1.2614382056313392e-02	1.2658015439470479e-02	1.2609525514824717e-02	1.2694499321884722e-02	1.2488455623954169e-02	1.2504537820467791e-02	1.2612709827647652e-02	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_12
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.8828342346915741e-02	1.8808700493557359e-02	1.8740917818495479e-02	1.8942056451813565e-02	1.8876229818317172e-02	1.8873564435632484e-02	1.8999821658586723e-02	1.8770724409887325e-02	1.8630278904461509e-02	1.8875973912986548e-02	1.8902514750105705e-02	1.8858646478152909e-02	1.8839523479349266e-02	1.8913967079832651e-02	1.9010922738667432e-02	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_13
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1636337491750717e-02	3.1608698756860995e-02	3.1514848058152994e-02	3.1426459715599223e-02	3.1464306925197569e-02	3.1544798486184904e-02	3.1409283578264835e-02	3.1507506104400188e-02	3.1374653041962200e-02	3.1786328441333653e-02	3.1497500898308398e-02	3.1703876081042998e-02	3.1507802876934103e-02	3.1401498283475396e-02	3.1683582602107400e-02	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_14
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.4787236421817048e-02	4.4464849906847868e-02	4.4562378982200203e-02	4.4674636751307346e-02	4.4433697122539979e-02	4.4555892002815851e-02	4.4853416277249494e-02	4.4841230688741712e-02	4.4811392770537931e-02	4.4743294319803575e-02	4.4380007523483360e-02	4.4607106040019356e-02	4.4467683505215967e-02	4.4647848156312946e-02	4.4628118582157442e-02	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_15
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.9736697722461046e-02	5.0044635569490535e-02	4.9669870782936401e-02	5.0029694734069340e-02	5.0241507897889760e-02	4.9430833514046868e-02	4.9724717980086285e-02	4.9969788494780891e-02	4.9490450776944840e-02	4.9589081529965912e-02	4.9060775058062764e-02	5.0259049083679189e-02	5.0258055392899396e-02	4.9694682121832957e-02	4.9718972314541074e-02	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_16
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9182263325894182e-03	7.9529528546591378e-03	8.0547411394941044e-03	7.9494119164618751e-03	8.0011559020389741e-03	7.9489299264956133e-03	7.9500955520499308e-03	8.0593125666647732e-03	8.1167490518558524e-03	8.0099887384551642e-03	8.0033349459095980e-03	7.9316956738876912e-03	7.8984323585542283e-03	7.9074389702534741e-03	8.0365423229720422e-03	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_17
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2045395671055052e-02	1.1876861994011483e-02	1.2019750249912933e-02	1.1891264413176734e-02	1.2027855589213092e-02	1.1997053083605699e-02	1.2050443117599688e-02	1.2002488749011518e-02	1.1881306387215483e-02	1.1892109914551793e-02	1.1916935614962609e-02	1.1910792544962884e-02	1.1956206175232992e-02	1.1945745568262604e-02	1.1921973215972236e-02	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_18
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1404166215832569e-02	2.1179177471431422e-02	2.0968224506616943e-02	2.1236732894820160e-02	2.1307532270506409e-02	2.1173872111868695e-02	2.1115364668091087e-02	2.1233966244238317e-02	2.1187942200772514e-02	2.1135820577989513e-02	2.1225377681401408e-02	2.1159651683452914e-02	2.1083562588609914e-02	2.1130720309853822e-02	2.1165837855621254e-02	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_y
1.3047697123501345e+00	1.3069333839108517e+00	1.3095452101902618e+00	1.3047958320998976e+00	1.3017664879569961e+00	1.3038210184843957e+00	1.3065232294125888e+00	1.3066461512076379e+00	1.3028001429236509e+00	1.2953895236869390e+00	1.3004287246820454e+00	1.3052167814403670e+00	1.3073895133690072e+00	1.2998039139436577e+00	1.3015853404446880e+00	
1.1149547263852508e+00	1.1200989133188408e+00	1.1234349312060101e+00	1.1122134929443530e+00	1.1149840938150299e+00	1.1156909210373893e+00	1.1091520538070265e+00	1.1160166589462814e+00	1.1123317659078951e+00	1.1057498633870673e+00	1.1138553582100961e+00	1.1200029333257180e+00	1.1147096295506338e+00	1.1023951767806157e+00	1.1124347390999527e+00	
1.2189755483196307e+00	1.2193837596929069e+00	1.2231764583590741e+00	1.2198502125050739e+00	1.2206842175068744e+00	1.2147298657203660e+00	1.2222651312337378e+00	1.2249199347244049e+00	1.2142809739058591e+00	1.2186617544090723e+00	1.2266586078139785e+00	1.2219207344347336e+00	1.2298042420095385e+00	1.2061763664931080e+00	1.2162610738144437e+00	
1.1713323485455402e+00	1.1738810862942255e+00	1.1744756563654848e+00	1.1714395471850532e+00	1.1786240925670051e+00	1.1801082809696202e+00	1.1698840219404427e+00	1.1694824062796838e+00	1.1747330277422023e+00	1.1586744877495023e+00	1.1593256665443523e+00	1.1673502369285014e+00	1.1749368949550059e+00	1.1665150448718371e+00	1.1618733718103269e+00	
1.1447048751061943e+00	1.1479588751497913e+00	1.1452120488091335e+00	1.1479754785581873e+00	1.1518210771587314e+00	1.1462449727790427e+00	1.1498059170997610e+00	1.1482732297723082e+00	1.1469820354077860e+00	1.1409384058494803e+00	1.1447154631313561e+00	1.1512951336980553e+00	1.1498253359442381e+00	1.1412910683160300e+00	1.1457452129668757e+00	
1.1223661438250545e+00	1.1217532751820232e+00	1.1269949164518949e+00	1.1207605413607387e+00	1.1230839056226360e+00	1.1236328249950027e+00	1.1241838295405497e+00	1.1245170955864319e+00	1.1200087798265732e+00	1.1177499756649061e+00	1.1176013564752505e+00	1.1244699221663241e+00	1.1240857160158686e+00	1.1143529886647905e+00	1.1171959954171677e+00	
1.1477642323303663e+00	1.1546274641868906e+00	1.1515165426029368e+00	1.1494149639663553e+00	1.1514613677217236e+00	1.1485401080172977e+00	1.1512358928849549e+00	1.1516045386254077e+00	1.1471884708706661e+00	1.1476732015728077e+00	1.1462359805640596e+00	1.1568758861882003e+00	1.1502296879216192e+00	1.1444839700380680e+00	1.1458678557237574e+00	
1.1633801070892305e+00	1.1707541300354303e+00	1.1718424741434457e+00	1.1705026323219987e+00	1.1701318139653079e+00	1.1728372480761318e+00	1.1663015364370777e+00	1.1722605890001461e+00	1.1617690398356793e+00	1.1595246744258791e+00	1.1593479336260517e+00	1.1657900751935319e+00	1.1678719100900450e+00	1.1617504071504552e+00	1.1622972511789094e+00	
1.1989916855973168e+00	1.2019772070708279e+00	1.2038858298361890e+00	1.2017996966200957e+00	1.2012031450157543e+00	1.1973099041011865e+00	1.2088838892252436e+00	1.2107740801001572e+00	1.1972099902129199e+00	1.1958121676134095e+00	1.1970785011612861e+00	1.2072917699104597e+00	1.2038252946476053e+00	1.1929277740639934e+00	1.1919774909708076e+00	
1.2514689554604126e+00	1.2584802054143216e+00	1.2592676554099165e+00	1.2589333985112756e+00	1.2576021062366716e+00	1.2570985523787959e+00	1.2579163563926008e+00	1.2579182823671966e+00	1.2491790818205315e+00	1.2482968488612216e+00	1.2486308833029556e+00	1.2562387695635397e+00	1.2605675241726237e+00	1.2471439894902443e+00	1.2502860752545315e+00	
1.1159441638136121e+00	1.1265637866670137e+00	1.1224107152169009e+00	1.1136128462495374e+00	1.1211779817516789e+00	1.1229917430342264e+00	1.1150717213210486e+00	1.1204850926732186e+00	1.1077607771849036e+00	1.1146687916272733e+00	1.1176055344698503e+00	1.1196933817535668e+00	1.1132668203682956e+00	1.1093217999833271e+00	1.1107383357192697e+00	
1.1342985549452713e+00	1.1367433950566688e+00	1.1323381771405339e+00	1.1322687115026848e+00	1.1321837431136077e+00	1.1303166493396299e+00	1.1341216154452511e+00	1.1338036870584234e+00	1.1286256519902202e+00	1.1252330424043659e+00	1.1241424549937780e+00	1.1374889103043766e+00	1.1314288243249353e+00	1.1241680110708328e+00	1.1266552471311368e+00	
1.2006620732182061e+00	1.2032533974591630e+00	1.2037078339154168e+00	1.1995938105101625e+00	1.2026086469773400e+00	1.1987388437928752e+00	1.2015966822173747e+00	1.2050699344283509e+00	1.1944347084064750e+00	1.1939315977727771e+00	1.1983624466739964e+00	1.2022988871969305e+00	1.2013003938887559e+00	1.1936525962929947e+00	1.1942527292759495e+00	
1.2410748606040842e+00	1.2430844564242005e+00	1.2448877065125172e+00	1.2415899395066163e+00	1.2435094068966093e+00	1.2409877588891316e+00	1.2426144826102776e+00	1.2421674659173645e+00	1.2313192803333515e+00	1.2357962332320183e+00	1.2374226232878915e+00	1.2381725184904748e+00	1.2411688796018736e+00	1.2328720782775153e+00	1.2352299063986918e+00	
1.2724265783406976e+00	1.2799747838614417e+00	1.2726774741851685e+00	1.2763826380290342e+00	1.2759488054740058e+00	1.2688269801725396e+00	1.2696196960590809e+00	1.2782797660847505e+00	1.2706523362227589e+00	1.2736912427948144e+00	1.2720360935359454e+00	1.2760389338450631e+00	1.2781790392570596e+00	1.2717632873573095e+00	1.2686499231608377e+00	
1.0478720236028367e+00	1.0469571742053303e+00	1.0498626737061507e+00	1.0433905944680757e+00	1.0509632849325408e+00	1.0481838169646485e+00	1.0441506122400011e+00	1.0487221374391056e+00	1.0512145307631051e+00	1.0359721464443847e+00	1.0463447493829412e+00	1.0550185712582356e+00	1.0497620559638889e+00	1.0449760863832842e+00	1.0494667517724932e+00	
1.0961274980647695e+00	1.0871498360622542e+00	1.0972269889586290e+00	1.0901528230493316e+00	1.0994359882839979e+00	1.0882446929365182e+00	1.0977048114009977e+00	1.0958221159059662e+00	1.0872067703565338e+00	1.0942147353143417e+00	1.0894813128929415e+00	1.0895618177794362e+00	1.0890290216489296e+00	1.0886829357277523e+00	1.0934207327375356e+00	
1.0930608798242303e+00	1.0970798570675553e+00	1.0977158371892068e+00	1.0929875805652138e+00	1.0965310391833136e+00	1.0962372733955932e+00	1.0994332174434625e+00	1.0946363021789240e+00	1.0918882668624919e+00	1.0909895867238484e+00	1.0924893719994613e+00	1.0930775291224955e+00	1.0941324234808696e+00	1.0864337048796238e+00	1.0862472054550174e+00	

#plot#xiexiyeyytheyth
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.1852788938368845e-02	8.3306340445010567e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.3038276644068749e+00	1.3078501783084612e-02	1.2918150611033909e+00	1.3374801851655717e-02	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4057711178507773e-02	3.4302381828629926e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.1138683505148108e+00	1.9465835658869456e-02	1.1206046618021333e+00	1.3476913078691810e-02	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	1.9518725757326889e-02	3.2629421032294719e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.2198499253961870e+00	2.0550813792600514e-02	1.2129865749009068e+00	1.6493891734732213e-02	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.9773947264137080e-02	4.8875722480606941e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.1701757447165857e+00	2.3456412168120510e-02	1.1735659532577882e+00	1.3068886088030779e-02	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9879041268780449e-02	3.9375668791618126e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.1468526086497979e+00	1.1668376555450360e-02	1.1465903722544202e+00	1.2940622124048199e-02	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9616001841918262e-02	2.0755889861526287e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.1215171511196806e+00	1.2652143442626237e-02	1.1384661610219733e+00	1.2931579577566093e-02	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9422789570941488e-02	4.3440023578129378e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.1496480108810077e+00	1.2139086864073187e-02	1.1358281994832502e+00	1.2878985919769086e-02	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5492254437455248e-02	2.7884441579082109e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.1664241215046212e+00	1.7381054717766492e-02	1.1712198987056819e+00	1.2313109262273851e-02	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.1485705051902013e-02	7.0412635091751034e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.2007298950764835e+00	2.0149417524275293e-02	1.2184336603125652e+00	1.1162291751788731e-02	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.2046633311313308e-02	4.7262472881670929e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.2546019123091225e+00	1.7280212463921158e-02	1.2570881197212893e+00	1.2307865010684677e-02	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2612237787761205e-02	2.7135464311786898e-04	4.5696372227459053e-01	4.6494090638068116e-03	1.1167542327889151e+00	1.9613391882642866e-02	1.1074576666420732e+00	1.1808954877947033e-02	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.8858145651784126e-02	3.5286747090686296e-04	4.5696372227459053e-01	4.6494090638068116e-03	1.1309211117214477e+00	1.5590083179853460e-02	1.1340235350091024e+00	1.0908015335730274e-02	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1537832089438368e-02	4.4151901574800612e-04	4.5696372227459053e-01	4.6494090638068116e-03	1.1995643054684511e+00	1.3983784402505625e-02	1.1869017849776946e+00	1.0604782321541327e-02	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.4630585936736675e-02	5.5711409879828774e-04	4.5696372227459053e-01	4.6494090638068116e-03	1.2394598397988412e+00	1.4824761510467329e-02	1.2396052942626163e+00	1.0472808709600108e-02	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.9794587531579157e-02	1.2310660165975899e-03	4.5696372227459053e-01	4.6494090638068116e-03	1.2736765052253671e+00	1.3051123338234051e-02	1.2832106970583315e+00	1.4338490940119034e-02	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.9826005501561249e-03	2.3097174275512529e-04	3.4663858919498985e-01	3.6935439821443932e-03	1.0475238139684679e+00	1.5814889320620355e-02	1.0501323725884979e+00	9.9793450881480155e-03	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1955745485916453e-02	2.2642716970741803e-04	3.4663858919498985e-01	3.6935439821443932e-03	1.0922308054079954e+00	1.5246543461546408e-02	1.0683844082128464e+00	1.0647263156940966e-02	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.1180529952073798e-02	3.5904819784617103e-04	3.4663858919498985e-01	3.6935439821443932e-03	1.0935293383580873e+00	1.3568018391779211e-02	1.1102837362087505e+00	9.9626883797471633e-03	

#plot#xiexiytheyth#L=inf
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368845e-02	8.3306340445010567e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.2782797492732898e+00	1.3216474275464341e-02	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4057711178507773e-02	3.4302381828629926e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.1082718021249609e+00	1.3672343905621805e-02	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9518725757326889e-02	3.2629421032294719e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.1356611669551662e+00	1.3207544652121747e-02	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9773947264137080e-02	4.8875722480606941e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.1369154441024956e+00	1.2505937457459275e-02	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9879041268780449e-02	3.9375668791618126e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.1374315389343863e+00	1.3063118035894045e-02	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9616001841918262e-02	2.0755889861526287e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.1361382450697739e+00	1.2983765496600321e-02	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9422789570941488e-02	4.3440023578129378e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.1351910315322447e+00	1.2895141604922137e-02	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.5492254437455248e-02	2.7884441579082109e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.1643806094678357e+00	1.2385753902871664e-02	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1485705051902013e-02	7.0412635091751034e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.1920222432427516e+00	1.0851182881417855e-02	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.2046633311313308e-02	4.7262472881670929e-04	5.1100492969656763e-01	5.2742860696814962e-03	1.2381388454744364e+00	1.2305274068954849e-02	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2612237787761205e-02	2.7135464311786898e-04	4.5696372227459053e-01	4.6494090638068116e-03	1.0854711920843274e+00	1.1896352962342859e-02	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.8858145651784126e-02	3.5286747090686296e-04	4.5696372227459053e-01	4.6494090638068116e-03	1.1170551491352618e+00	1.1110114712091976e-02	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1537832089438368e-02	4.4151901574800612e-04	4.5696372227459053e-01	4.6494090638068116e-03	1.1769013474287522e+00	1.0669301575976021e-02	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.4630585936736675e-02	5.5711409879828774e-04	4.5696372227459053e-01	4.6494090638068116e-03	1.2336035767228217e+00	1.0564114277729441e-02	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.9794587531579157e-02	1.2310660165975899e-03	4.5696372227459053e-01	4.6494090638068116e-03	1.2547063475477713e+00	1.3841733410449428e-02	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	7.9826005501561249e-03	2.3097174275512529e-04	3.4663858919498985e-01	3.6935439821443932e-03	1.0349818866366738e+00	1.0148692081691774e-02	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1955745485916453e-02	2.2642716970741803e-04	3.4663858919498985e-01	3.6935439821443932e-03	1.0560363883008677e+00	1.0833943210914094e-02	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1180529952073798e-02	3.5904819784617103e-04	3.4663858919498985e-01	3.6935439821443932e-03	1.1023967876849265e+00	1.0070132878659870e-02	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.5494851391500413e-01	9.7498223616987179e-03	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368840e-04	0.0000000000000000e+00	9.5797379645425440e-01	9.8096335367891929e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0370557787673768e-03	0.0000000000000000e+00	9.6098051664737172e-01	9.8673015105914478e-03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5555836681510652e-03	0.0000000000000000e+00	9.6396930481114029e-01	9.9229060066983541e-03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0741115575347536e-03	0.0000000000000000e+00	9.6694073108450718e-01	9.9765198410844153e-03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5926394469184422e-03	0.0000000000000000e+00	9.6989531443784349e-01	1.0028210066412989e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1111673363021304e-03	0.0000000000000000e+00	9.7283352989941918e-01	1.0078038878515919e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6296952256858186e-03	0.0000000000000000e+00	9.7575581442864923e-01	1.0126064344309554e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1482231150695072e-03	0.0000000000000000e+00	9.7866257174554061e-01	1.0172340993483381e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6667510044531959e-03	0.0000000000000000e+00	9.8155417634343267e-01	1.0216920304767247e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368845e-03	0.0000000000000000e+00	9.8443097685449055e-01	1.0259851109572712e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.7038067832205722e-03	0.0000000000000000e+00	9.8729329889632611e-01	1.0301179930119210e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.2223346726042609e-03	0.0000000000000000e+00	9.9014144749828581e-01	1.0340951265069223e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.7408625619879495e-03	0.0000000000000000e+00	9.9297570918401123e-01	1.0379207832704209e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.2593904513716372e-03	0.0000000000000000e+00	9.9579635377045805e-01	1.0415990779449661e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.7779183407553259e-03	0.0000000000000000e+00	9.9860363593116441e-01	1.0451339859898200e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.2964462301390145e-03	0.0000000000000000e+00	1.0013977965620644e+00	1.0485293593206935e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.8149741195227022e-03	0.0000000000000000e+00	1.0041790639808090e+00	1.0517889399779276e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.3335020089063917e-03	0.0000000000000000e+00	1.0069476549848086e+00	1.0549163721382662e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.8520298982900795e-03	0.0000000000000000e+00	1.0097037757887093e+00	1.0579152127269469e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0370557787673769e-02	0.0000000000000000e+00	1.0124476228584087e+00	1.0607889408397717e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0889085677057457e-02	0.0000000000000000e+00	1.0151793836558489e+00	1.0635409661483250e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1407613566441144e-02	0.0000000000000000e+00	1.0178992373064955e+00	1.0661746364315857e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1926141455824834e-02	0.0000000000000000e+00	1.0206073551995249e+00	1.0686932443533172e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2444669345208522e-02	0.0000000000000000e+00	1.0233039015292025e+00	1.0711000335851283e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2963197234592209e-02	0.0000000000000000e+00	1.0259890337846551e+00	1.0733982043596895e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3481725123975899e-02	0.0000000000000000e+00	1.0286629031942014e+00	1.0755909185246640e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4000253013359587e-02	0.0000000000000000e+00	1.0313256551295171e+00	1.0776813041580582e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4518780902743274e-02	0.0000000000000000e+00	1.0339774294741872e+00	1.0796724597962803e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5037308792126964e-02	0.0000000000000000e+00	1.0366183609605837e+00	1.0815674583185482e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5555836681510652e-02	0.0000000000000000e+00	1.0392485794784816e+00	1.0833693505256731e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6074364570894339e-02	0.0000000000000000e+00	1.0418682103583941e+00	1.0850811684448850e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6592892460278029e-02	0.0000000000000000e+00	1.0444773746322267e+00	1.0867059283891534e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7111420349661718e-02	0.0000000000000000e+00	1.0470761892735325e+00	1.0882466337947256e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7629948239045404e-02	0.0000000000000000e+00	1.0496647674193782e+00	1.0897062778573521e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8148476128429094e-02	0.0000000000000000e+00	1.0522432185755919e+00	1.0910878459856442e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8667004017812783e-02	0.0000000000000000e+00	1.0548116488069557e+00	1.0923943180867897e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9185531907196469e-02	0.0000000000000000e+00	1.0573701609137409e+00	1.0936286706977610e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9704059796580159e-02	0.0000000000000000e+00	1.0599188545958151e+00	1.0947938789745077e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0222587685963848e-02	0.0000000000000000e+00	1.0624578266054261e+00	1.0958929185480503e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0741115575347538e-02	0.0000000000000000e+00	1.0649871708896521e+00	1.0969287672570950e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1259643464731224e-02	0.0000000000000000e+00	1.0675069787233897e+00	1.0979044067639273e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1778171354114913e-02	0.0000000000000000e+00	1.0700173388336851e+00	1.0988228240602319e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2296699243498603e-02	0.0000000000000000e+00	1.0725183375161096e+00	1.0996870128683457e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2815227132882289e-02	0.0000000000000000e+00	1.0750100587438292e+00	1.1004999749422630e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3333755022265978e-02	0.0000000000000000e+00	1.0774925842699428e+00	1.1012647212722635e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3852282911649668e-02	0.0000000000000000e+00	1.0799659937236177e+00	1.1019842731964824e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4370810801033354e-02	0.0000000000000000e+00	1.0824303647004931e+00	1.1026616634218323e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4889338690417043e-02	0.0000000000000000e+00	1.0848857728477908e+00	1.1032999369563050e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5407866579800733e-02	0.0000000000000000e+00	1.0873322919445165e+00	1.1039021519543243e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5926394469184419e-02	0.0000000000000000e+00	1.0897699939771150e+00	1.1044713804759109e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6444922358568108e-02	0.0000000000000000e+00	1.0921989492109065e+00	1.1050107091612082e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6963450247951798e-02	0.0000000000000000e+00	1.0946192262575967e+00	1.1055232398194784e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7481978137335484e-02	0.0000000000000000e+00	1.0970308921391378e+00	1.1060120899341167e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8000506026719173e-02	0.0000000000000000e+00	1.0994340123481907e+00	1.1064803930822960e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8519033916102863e-02	0.0000000000000000e+00	1.1018286509054134e+00	1.1069312992696517e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9037561805486549e-02	0.0000000000000000e+00	1.1042148704137904e+00	1.1073679751789875e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9556089694870238e-02	0.0000000000000000e+00	1.1065927321101958e+00	1.1077936043323843e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0074617584253928e-02	0.0000000000000000e+00	1.1089622959143683e+00	1.1082113871656559e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0593145473637617e-02	0.0000000000000000e+00	1.1113236204754608e+00	1.1086245410142997e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1111673363021303e-02	0.0000000000000000e+00	1.1136767632163225e+00	1.1090363000096670e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1630201252404989e-02	0.0000000000000000e+00	1.1160217803756471e+00	1.1094499148843938e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2148729141788679e-02	0.0000000000000000e+00	1.1183587270481208e+00	1.1098686526853509e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2667257031172368e-02	0.0000000000000000e+00	1.1206876572226905e+00	1.1102957963937649e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3185784920556058e-02	0.0000000000000000e+00	1.1230086238190642e+00	1.1107346444502680e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3704312809939747e-02	0.0000000000000000e+00	1.1253216787225457e+00	1.1111885101847695e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4222840699323437e-02	0.0000000000000000e+00	1.1276268728172996e+00	1.1116607211492264e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4741368588707126e-02	0.0000000000000000e+00	1.1299242560181397e+00	1.1121546183529590e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5259896478090809e-02	0.0000000000000000e+00	1.1322138773009209e+00	1.1126735553991610e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5778424367474498e-02	0.0000000000000000e+00	1.1344957847316148e+00	1.1132208975225950e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6296952256858188e-02	0.0000000000000000e+00	1.1367700254941380e+00	1.1138000205272204e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6815480146241877e-02	0.0000000000000000e+00	1.1390366459170047e+00	1.1144143096241765e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7334008035625567e-02	0.0000000000000000e+00	1.1412956914988652e+00	1.1150671581695968e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7852535925009256e-02	0.0000000000000000e+00	1.1435472069329882e+00	1.1157619663030596e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8371063814392939e-02	0.0000000000000000e+00	1.1457912361307476e+00	1.1165021394865337e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8889591703776628e-02	0.0000000000000000e+00	1.1480278222441553e+00	1.1172910869452990e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9408119593160318e-02	0.0000000000000000e+00	1.1502570076874996e+00	1.1181322200117982e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9926647482544007e-02	0.0000000000000000e+00	1.1524788341581302e+00	1.1190289503741190e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0445175371927697e-02	0.0000000000000000e+00	1.1546933426564308e+00	1.1199846882309289e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0963703261311386e-02	0.0000000000000000e+00	1.1569005735050195e+00	1.1210028403555079e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1482231150695076e-02	0.0000000000000000e+00	1.1591005663672225e+00	1.1220868080715032e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2000759040078758e-02	0.0000000000000000e+00	1.1612933602648441e+00	1.1232399851437973e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2519286929462448e-02	0.0000000000000000e+00	1.1634789935952787e+00	1.1244657555881657e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3037814818846137e-02	0.0000000000000000e+00	1.1656575041479851e+00	1.1257674914040741e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3556342708229827e-02	0.0000000000000000e+00	1.1678289291203643e+00	1.1271485502348265e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4074870597613516e-02	0.0000000000000000e+00	1.1699933051330569e+00	1.1286122729609192e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4593398486997206e-02	0.0000000000000000e+00	1.1721506682446989e+00	1.1301619812314322e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5111926376380888e-02	0.0000000000000000e+00	1.1743010539661485e+00	1.1318009749400873e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5630454265764578e-02	0.0000000000000000e+00	1.1764444972742185e+00	1.1335325296522501e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6148982155148267e-02	0.0000000000000000e+00	1.1785810326249284e+00	1.1353598939897036e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6667510044531957e-02	0.0000000000000000e+00	1.1807106939663021e+00	1.1372862869809108e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7186037933915646e-02	0.0000000000000000e+00	1.1828335147507287e+00	1.1393148953841369e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7704565823299336e-02	0.0000000000000000e+00	1.1849495279469073e+00	1.1414488709917741e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8223093712683018e-02	0.0000000000000000e+00	1.1870587660513920e+00	1.1436913279242416e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8741621602066708e-02	0.0000000000000000e+00	1.1891612610997544e+00	1.1460453399221559e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9260149491450397e-02	0.0000000000000000e+00	1.1912570446773825e+00	1.1485139376458649e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9778677380834087e-02	0.0000000000000000e+00	1.1933461479299221e+00	1.1511001059912412e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0297205270217776e-02	0.0000000000000000e+00	1.1954286015733928e+00	1.1538067814316613e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0815733159601466e-02	0.0000000000000000e+00	1.1975044359039713e+00	1.1566368493946577e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1334261048985155e-02	0.0000000000000000e+00	1.1995736808074713e+00	1.1595931416837653e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368838e-02	0.0000000000000000e+00	1.2016363657685238e+00	1.1626784339542002e-02	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1100492969656763e-01	1.0316136566996754e+00	1.5099621567209504e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368840e-04	5.1100492969656763e-01	1.0346389392389257e+00	1.5080022216659621e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0370557787673768e-03	5.1100492969656763e-01	1.0376456594320429e+00	1.5060180680723846e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5555836681510652e-03	5.1100492969656763e-01	1.0406344475958118e+00	1.5040091639734746e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0741115575347536e-03	5.1100492969656763e-01	1.0436058738691782e+00	1.5019750287230295e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5926394469184422e-03	5.1100492969656763e-01	1.0465604572225147e+00	1.4999152408013212e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1111673363021304e-03	5.1100492969656763e-01	1.0494986726840907e+00	1.4978294428559743e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6296952256858186e-03	5.1100492969656763e-01	1.0524209572133205e+00	1.4957173448203959e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1482231150695072e-03	5.1100492969656763e-01	1.0553277145302120e+00	1.4935787256854410e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6667510044531959e-03	5.1100492969656763e-01	1.0582193191281037e+00	1.4914134343249636e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368845e-03	5.1100492969656763e-01	1.0610961196391622e+00	1.4892213896559476e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.7038067832205722e-03	5.1100492969656763e-01	1.0639584416809975e+00	1.4870025803343585e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.2223346726042609e-03	5.1100492969656763e-01	1.0668065902829569e+00	1.4847570641298085e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.7408625619879495e-03	5.1100492969656763e-01	1.0696408519686826e+00	1.4824849670840761e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.2593904513716372e-03	5.1100492969656763e-01	1.0724614965551293e+00	1.4801864825284190e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.7779183407553259e-03	5.1100492969656763e-01	1.0752687787158357e+00	1.4778618700155148e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.2964462301390145e-03	5.1100492969656763e-01	1.0780629393467358e+00	1.4755114542060067e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.8149741195227022e-03	5.1100492969656763e-01	1.0808442067654802e+00	1.4731356237396659e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.3335020089063917e-03	5.1100492969656763e-01	1.0836127977694801e+00	1.4707348301118016e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.8520298982900795e-03	5.1100492969656763e-01	1.0863689185733805e+00	1.4683095865708450e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0370557787673769e-02	5.1100492969656763e-01	1.0891127656430801e+00	1.4658604670475799e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0889085677057457e-02	5.1100492969656763e-01	1.0918445264405203e+00	1.4633881051238031e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1407613566441144e-02	5.1100492969656763e-01	1.0945643800911669e+00	1.4608931930447650e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1926141455824834e-02	5.1100492969656763e-01	1.0972724979841966e+00	1.4583764807790944e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2444669345208522e-02	5.1100492969656763e-01	1.0999690443138737e+00	1.4558387751269736e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2963197234592209e-02	5.1100492969656763e-01	1.1026541765693263e+00	1.4532809388774213e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3481725123975899e-02	5.1100492969656763e-01	1.1053280459788728e+00	1.4507038900140205e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4000253013359587e-02	5.1100492969656763e-01	1.1079907979141885e+00	1.4481086009680131e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4518780902743274e-02	5.1100492969656763e-01	1.1106425722588589e+00	1.4454960979172577e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5037308792126964e-02	5.1100492969656763e-01	1.1132835037452549e+00	1.4428674601288379e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5555836681510652e-02	5.1100492969656763e-01	1.1159137222631530e+00	1.4402238193434596e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6074364570894339e-02	5.1100492969656763e-01	1.1185333531430657e+00	1.4375663591987274e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6592892460278029e-02	5.1100492969656763e-01	1.1211425174168981e+00	1.4348963146890914e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7111420349661718e-02	5.1100492969656763e-01	1.1237413320582037e+00	1.4322149716594148e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7629948239045404e-02	5.1100492969656763e-01	1.1263299102040494e+00	1.4295236663294289e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8148476128429094e-02	5.1100492969656763e-01	1.1289083613602631e+00	1.4268237848461486e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8667004017812783e-02	5.1100492969656763e-01	1.1314767915916268e+00	1.4241167628614741e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9185531907196469e-02	5.1100492969656763e-01	1.1340353036984123e+00	1.4214040851314936e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9704059796580159e-02	5.1100492969656763e-01	1.1365839973804861e+00	1.4186872851348847e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0222587685963848e-02	5.1100492969656763e-01	1.1391229693900977e+00	1.4159679447071713e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0741115575347538e-02	5.1100492969656763e-01	1.1416523136743235e+00	1.4132476936876625e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1259643464731224e-02	5.1100492969656763e-01	1.1441721215080611e+00	1.4105282095758042e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1778171354114913e-02	5.1100492969656763e-01	1.1466824816183563e+00	1.4078112171943999e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2296699243498603e-02	5.1100492969656763e-01	1.1491834803007808e+00	1.4050984883555604e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2815227132882289e-02	5.1100492969656763e-01	1.1516752015285003e+00	1.4023918415268897e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3333755022265978e-02	5.1100492969656763e-01	1.1541577270546139e+00	1.3996931414944741e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3852282911649668e-02	5.1100492969656763e-01	1.1566311365082889e+00	1.3970042990191523e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4370810801033354e-02	5.1100492969656763e-01	1.1590955074851643e+00	1.3943272704833138e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4889338690417043e-02	5.1100492969656763e-01	1.1615509156324624e+00	1.3916640575241545e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5407866579800733e-02	5.1100492969656763e-01	1.1639974347291879e+00	1.3890167066507954e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5926394469184419e-02	5.1100492969656763e-01	1.1664351367617867e+00	1.3863873088414818e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6444922358568108e-02	5.1100492969656763e-01	1.1688640919955777e+00	1.3837779991174371e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6963450247951798e-02	5.1100492969656763e-01	1.1712843690422681e+00	1.3811909560903425e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7481978137335484e-02	5.1100492969656763e-01	1.1736960349238093e+00	1.3786284014795293e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8000506026719173e-02	5.1100492969656763e-01	1.1760991551328619e+00	1.3760925995960380e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8519033916102863e-02	5.1100492969656763e-01	1.1784937936900848e+00	1.3735858567895776e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9037561805486549e-02	5.1100492969656763e-01	1.1808800131984618e+00	1.3711105208553185e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9556089694870238e-02	5.1100492969656763e-01	1.1832578748948672e+00	1.3686689803970404e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0074617584253928e-02	5.1100492969656763e-01	1.1856274386990395e+00	1.3662636641431990e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0593145473637617e-02	5.1100492969656763e-01	1.1879887632601320e+00	1.3638970402127032e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1111673363021303e-02	5.1100492969656763e-01	1.1903419060009941e+00	1.3615716153268835e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1630201252404989e-02	5.1100492969656763e-01	1.1926869231603183e+00	1.3592899339647907e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2148729141788679e-02	5.1100492969656763e-01	1.1950238698327917e+00	1.3570545774580502e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2667257031172368e-02	5.1100492969656763e-01	1.1973528000073617e+00	1.3548681630230831e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3185784920556058e-02	5.1100492969656763e-01	1.1996737666037358e+00	1.3527333427266469e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3704312809939747e-02	5.1100492969656763e-01	1.2019868215072171e+00	1.3506528023828887e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4222840699323437e-02	5.1100492969656763e-01	1.2042920156019707e+00	1.3486292603783655e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4741368588707126e-02	5.1100492969656763e-01	1.2065893988028107e+00	1.3466654664230106e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5259896478090809e-02	5.1100492969656763e-01	1.2088790200855923e+00	1.3447642002244003e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5778424367474498e-02	5.1100492969656763e-01	1.2111609275162865e+00	1.3429282700833224e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6296952256858188e-02	5.1100492969656763e-01	1.2134351682788094e+00	1.3411605114084613e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6815480146241877e-02	5.1100492969656763e-01	1.2157017887016761e+00	1.3394637851487621e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7334008035625567e-02	5.1100492969656763e-01	1.2179608342835364e+00	1.3378409761418698e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7852535925009256e-02	5.1100492969656763e-01	1.2202123497176596e+00	1.3362949913776200e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8371063814392939e-02	5.1100492969656763e-01	1.2224563789154188e+00	1.3348287581755797e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8889591703776628e-02	5.1100492969656763e-01	1.2246929650288265e+00	1.3334452222764668e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9408119593160318e-02	5.1100492969656763e-01	1.2269221504721708e+00	1.3321473458468852e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9926647482544007e-02	5.1100492969656763e-01	1.2291439769428019e+00	1.3309381053982773e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0445175371927697e-02	5.1100492969656763e-01	1.2313584854411019e+00	1.3298204896201059e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0963703261311386e-02	5.1100492969656763e-01	1.2335657162896905e+00	1.3287974971288715e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1482231150695076e-02	5.1100492969656763e-01	1.2357657091518937e+00	1.3278721341342854e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2000759040078758e-02	5.1100492969656763e-01	1.2379585030495155e+00	1.3270474120247743e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2519286929462448e-02	5.1100492969656763e-01	1.2401441363799501e+00	1.3263263448747821e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3037814818846137e-02	5.1100492969656763e-01	1.2423226469326567e+00	1.3257119468767892e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3556342708229827e-02	5.1100492969656763e-01	1.2444940719050357e+00	1.3252072297016880e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4074870597613516e-02	5.1100492969656763e-01	1.2466584479177281e+00	1.3248151997916190e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4593398486997206e-02	5.1100492969656763e-01	1.2488158110293703e+00	1.3245388555895219e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5111926376380888e-02	5.1100492969656763e-01	1.2509661967508197e+00	1.3243811847108915e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5630454265764578e-02	5.1100492969656763e-01	1.2531096400588897e+00	1.3243451610629340e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6148982155148267e-02	5.1100492969656763e-01	1.2552461754095998e+00	1.3244337419172591e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6667510044531957e-02	5.1100492969656763e-01	1.2573758367509733e+00	1.3246498649431336e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7186037933915646e-02	5.1100492969656763e-01	1.2594986575353999e+00	1.3249964452076459e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7704565823299336e-02	5.1100492969656763e-01	1.2616146707315787e+00	1.3254763721507830e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8223093712683018e-02	5.1100492969656763e-01	1.2637239088360634e+00	1.3260925065431644e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8741621602066708e-02	5.1100492969656763e-01	1.2658264038844260e+00	1.3268476774347554e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9260149491450397e-02	5.1100492969656763e-01	1.2679221874620537e+00	1.3277446791033556e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9778677380834087e-02	5.1100492969656763e-01	1.2700112907145931e+00	1.3287862680115056e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0297205270217776e-02	5.1100492969656763e-01	1.2720937443580642e+00	1.3299751597816730e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0815733159601466e-02	5.1100492969656763e-01	1.2741695786886429e+00	1.3313140261984989e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1334261048985155e-02	5.1100492969656763e-01	1.2762388235921429e+00	1.3328054922482927e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368838e-02	5.1100492969656763e-01	1.2783015085531950e+00	1.3344521332053053e-02	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5696372227459053e-01	1.0162556764164967e+00	1.3103951133743403e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368840e-04	4.5696372227459053e-01	1.0192809589557468e+00	1.3094841818568109e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0370557787673768e-03	4.5696372227459053e-01	1.0222876791488642e+00	1.3085257722443035e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5555836681510652e-03	4.5696372227459053e-01	1.0252764673126327e+00	1.3075200229218082e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0741115575347536e-03	4.5696372227459053e-01	1.0282478935859993e+00	1.3064670600724745e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5926394469184422e-03	4.5696372227459053e-01	1.0312024769393360e+00	1.3053670170005752e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1111673363021304e-03	4.5696372227459053e-01	1.0341406924009118e+00	1.3042200481753499e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6296952256858186e-03	4.5696372227459053e-01	1.0370629769301416e+00	1.3030263394796071e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1482231150695072e-03	4.5696372227459053e-01	1.0399697342470331e+00	1.3017861156960171e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6667510044531959e-03	4.5696372227459053e-01	1.0428613388449248e+00	1.3004996459616662e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368845e-03	4.5696372227459053e-01	1.0457381393559833e+00	1.2991672477157041e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.7038067832205722e-03	4.5696372227459053e-01	1.0486004613978188e+00	1.2977892895223010e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.2223346726042609e-03	4.5696372227459053e-01	1.0514486099997784e+00	1.2963661930503427e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.7408625619879495e-03	4.5696372227459053e-01	1.0542828716855037e+00	1.2948984344195624e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.2593904513716372e-03	4.5696372227459053e-01	1.0571035162719504e+00	1.2933865450702039e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.7779183407553259e-03	4.5696372227459053e-01	1.0599107984326566e+00	1.2918311122751876e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.2964462301390145e-03	4.5696372227459053e-01	1.0627049590635567e+00	1.2902327793856772e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.8149741195227022e-03	4.5696372227459053e-01	1.0654862264823017e+00	1.2885922458790963e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.3335020089063917e-03	4.5696372227459053e-01	1.0682548174863011e+00	1.2869102672629295e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.8520298982900795e-03	4.5696372227459053e-01	1.0710109382902018e+00	1.2851876548756450e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0370557787673769e-02	4.5696372227459053e-01	1.0737547853599012e+00	1.2834252756161214e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0889085677057457e-02	4.5696372227459053e-01	1.0764865461573414e+00	1.2816240516261745e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1407613566441144e-02	4.5696372227459053e-01	1.0792063998079879e+00	1.2797849599450779e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1926141455824834e-02	4.5696372227459053e-01	1.0819145177010172e+00	1.2779090321503355e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2444669345208522e-02	4.5696372227459053e-01	1.0846110640306945e+00	1.2759973539957982e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2963197234592209e-02	4.5696372227459053e-01	1.0872961962861476e+00	1.2740510650552813e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3481725123975899e-02	4.5696372227459053e-01	1.0899700656956939e+00	1.2720713583777871e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4000253013359587e-02	4.5696372227459053e-01	1.0926328176310098e+00	1.2700594801584641e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4518780902743274e-02	4.5696372227459053e-01	1.0952845919756800e+00	1.2680167294285491e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5037308792126964e-02	4.5696372227459053e-01	1.0979255234620762e+00	1.2659444577657285e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5555836681510652e-02	4.5696372227459053e-01	1.1005557419799743e+00	1.2638440690260202e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6074364570894339e-02	4.5696372227459053e-01	1.1031753728598865e+00	1.2617170190972854e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6592892460278029e-02	4.5696372227459053e-01	1.1057845371337189e+00	1.2595648156736710e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7111420349661718e-02	4.5696372227459053e-01	1.1083833517750248e+00	1.2573890180503729e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7629948239045404e-02	4.5696372227459053e-01	1.1109719299208707e+00	1.2551912369369381e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8148476128429094e-02	4.5696372227459053e-01	1.1135503810770842e+00	1.2529731342874467e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8667004017812783e-02	4.5696372227459053e-01	1.1161188113084481e+00	1.2507364231457001e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9185531907196469e-02	4.5696372227459053e-01	1.1186773234152334e+00	1.2484828675025868e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9704059796580159e-02	4.5696372227459053e-01	1.1212260170973072e+00	1.2462142821636683e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0222587685963848e-02	4.5696372227459053e-01	1.1237649891069186e+00	1.2439325326235292e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0741115575347538e-02	4.5696372227459053e-01	1.1262943333911446e+00	1.2416395349444614e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1259643464731224e-02	4.5696372227459053e-01	1.1288141412248822e+00	1.2393372556361084e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1778171354114913e-02	4.5696372227459053e-01	1.1313245013351776e+00	1.2370277115325392e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2296699243498603e-02	4.5696372227459053e-01	1.1338255000176021e+00	1.2347129696639850e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2815227132882289e-02	4.5696372227459053e-01	1.1363172212453214e+00	1.2323951471188062e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3333755022265978e-02	4.5696372227459053e-01	1.1387997467714353e+00	1.2300764108925711e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3852282911649668e-02	4.5696372227459053e-01	1.1412731562251097e+00	1.2277589777203472e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4370810801033354e-02	4.5696372227459053e-01	1.1437375272019852e+00	1.2254451138879741e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4889338690417043e-02	4.5696372227459053e-01	1.1461929353492832e+00	1.2231371350184796e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5407866579800733e-02	4.5696372227459053e-01	1.1486394544460088e+00	1.2208374058296730e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5926394469184419e-02	4.5696372227459053e-01	1.1510771564786075e+00	1.2185483398580266e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6444922358568108e-02	4.5696372227459053e-01	1.1535061117123988e+00	1.2162723991453805e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6963450247951798e-02	4.5696372227459053e-01	1.1559263887590889e+00	1.2140120938831715e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7481978137335484e-02	4.5696372227459053e-01	1.1583380546406303e+00	1.2117699820103927e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8000506026719173e-02	4.5696372227459053e-01	1.1607411748496832e+00	1.2095486687603855e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8519033916102863e-02	4.5696372227459053e-01	1.1631358134069059e+00	1.2073508061517272e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9037561805486549e-02	4.5696372227459053e-01	1.1655220329152827e+00	1.2051790924190602e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9556089694870238e-02	4.5696372227459053e-01	1.1678998946116885e+00	1.2030362713787034e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0074617584253928e-02	4.5696372227459053e-01	1.1702694584158606e+00	1.2009251317247100e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0593145473637617e-02	4.5696372227459053e-01	1.1726307829769533e+00	1.1988485062505230e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1111673363021303e-02	4.5696372227459053e-01	1.1749839257178150e+00	1.1968092709917891e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1630201252404989e-02	4.5696372227459053e-01	1.1773289428771396e+00	1.1948103442857697e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2148729141788679e-02	4.5696372227459053e-01	1.1796658895496128e+00	1.1928546857426515e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2667257031172368e-02	4.5696372227459053e-01	1.1819948197241827e+00	1.1909452951247432e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3185784920556058e-02	4.5696372227459053e-01	1.1843157863205569e+00	1.1890852111293078e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3704312809939747e-02	4.5696372227459053e-01	1.1866288412240380e+00	1.1872775100705597e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4222840699323437e-02	4.5696372227459053e-01	1.1889340353187918e+00	1.1855253044578039e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4741368588707126e-02	4.5696372227459053e-01	1.1912314185196320e+00	1.1838317414653339e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5259896478090809e-02	4.5696372227459053e-01	1.1935210398024134e+00	1.1822000012914440e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5778424367474498e-02	4.5696372227459053e-01	1.1958029472331073e+00	1.1806332954030285e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6296952256858188e-02	4.5696372227459053e-01	1.1980771879956307e+00	1.1791348646636956e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6815480146241877e-02	4.5696372227459053e-01	1.2003438084184974e+00	1.1777079773426955e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7334008035625567e-02	4.5696372227459053e-01	1.2026028540003573e+00	1.1763559270032621e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7852535925009256e-02	4.5696372227459053e-01	1.2048543694344807e+00	1.1750820302689636e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8371063814392939e-02	4.5696372227459053e-01	1.2070983986322401e+00	1.1738896244670465e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8889591703776628e-02	4.5696372227459053e-01	1.2093349847456476e+00	1.1727820651491798e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9408119593160318e-02	4.5696372227459053e-01	1.2115641701889921e+00	1.1717627234893441e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9926647482544007e-02	4.5696372227459053e-01	1.2137859966596229e+00	1.1708349835605118e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0445175371927697e-02	4.5696372227459053e-01	1.2160005051579228e+00	1.1700022394914179e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0963703261311386e-02	4.5696372227459053e-01	1.2182077360065120e+00	1.1692678925063080e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1482231150695076e-02	4.5696372227459053e-01	1.2204077288687145e+00	1.1686353478505114e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2000759040078758e-02	4.5696372227459053e-01	1.2226005227663370e+00	1.1681080116060928e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2519286929462448e-02	4.5696372227459053e-01	1.2247861560967710e+00	1.1676892874024828e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3037814818846137e-02	4.5696372227459053e-01	1.2269646666494778e+00	1.1673825730272161e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3556342708229827e-02	4.5696372227459053e-01	1.2291360916218566e+00	1.1671912569437547e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4074870597613516e-02	4.5696372227459053e-01	1.2313004676345494e+00	1.1671187147235059e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4593398486997206e-02	4.5696372227459053e-01	1.2334578307461910e+00	1.1671683053999600e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5111926376380888e-02	4.5696372227459053e-01	1.2356082164676410e+00	1.1673433677539782e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5630454265764578e-02	4.5696372227459053e-01	1.2377516597757112e+00	1.1676472165401606e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6148982155148267e-02	4.5696372227459053e-01	1.2398881951264211e+00	1.1680831386642880e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6667510044531957e-02	4.5696372227459053e-01	1.2420178564677946e+00	1.1686543893234791e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7186037933915646e-02	4.5696372227459053e-01	1.2441406772522210e+00	1.1693641881209107e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7704565823299336e-02	4.5696372227459053e-01	1.2462566904483998e+00	1.1702157151671876e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8223093712683018e-02	4.5696372227459053e-01	1.2483659285528843e+00	1.1712121071821478e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8741621602066708e-02	4.5696372227459053e-01	1.2504684236012473e+00	1.1723564536100026e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9260149491450397e-02	4.5696372227459053e-01	1.2525642071788745e+00	1.1736517927623891e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9778677380834087e-02	4.5696372227459053e-01	1.2546533104314144e+00	1.1751011080033130e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0297205270217776e-02	4.5696372227459053e-01	1.2567357640748851e+00	1.1767073239905860e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0815733159601466e-02	4.5696372227459053e-01	1.2588115984054637e+00	1.1784733029886212e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1334261048985155e-02	4.5696372227459053e-01	1.2608808433089640e+00	1.1804018412670482e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368838e-02	4.5696372227459053e-01	1.2629435282700163e+00	1.1824956656001934e-02	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4663858919498985e-01	9.9022632142047828e-01	1.0499902003342644e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368840e-04	3.4663858919498985e-01	9.9325160395972845e-01	1.0517001062324255e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0370557787673768e-03	3.4663858919498985e-01	9.9625832415284576e-01	1.0533029217853099e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5555836681510652e-03	3.4663858919498985e-01	9.9924711231661445e-01	1.0548010001468799e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0741115575347536e-03	3.4663858919498985e-01	1.0022185385899809e+00	1.0561964911251864e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5926394469184422e-03	3.4663858919498985e-01	1.0051731219433175e+00	1.0574913908842630e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1111673363021304e-03	3.4663858919498985e-01	1.0081113374048936e+00	1.0586875799447027e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6296952256858186e-03	3.4663858919498985e-01	1.0110336219341232e+00	1.0597868525868892e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1482231150695072e-03	3.4663858919498985e-01	1.0139403792510147e+00	1.0607909398432053e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6667510044531959e-03	3.4663858919498985e-01	1.0168319838489064e+00	1.0617015276482206e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368845e-03	3.4663858919498985e-01	1.0197087843599648e+00	1.0625202712897007e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.7038067832205722e-03	3.4663858919498985e-01	1.0225711064018002e+00	1.0632488070061145e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.2223346726042609e-03	3.4663858919498985e-01	1.0254192550037595e+00	1.0638887613626464e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.7408625619879495e-03	3.4663858919498985e-01	1.0282535166894853e+00	1.0644417588854024e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.2593904513716372e-03	3.4663858919498985e-01	1.0310741612759320e+00	1.0649094283198076e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.7779183407553259e-03	3.4663858919498985e-01	1.0338814434366381e+00	1.0652934077960670e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.2964462301390145e-03	3.4663858919498985e-01	1.0366756040675384e+00	1.0655953491220570e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.8149741195227022e-03	3.4663858919498985e-01	1.0394568714862831e+00	1.0658169213761176e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.3335020089063917e-03	3.4663858919498985e-01	1.0422254624902827e+00	1.0659598139358474e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.8520298982900795e-03	3.4663858919498985e-01	1.0449815832941833e+00	1.0660257390513954e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0370557787673769e-02	3.4663858919498985e-01	1.0477254303638828e+00	1.0660164340492374e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0889085677057457e-02	3.4663858919498985e-01	1.0504571911613230e+00	1.0659336632360713e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1407613566441144e-02	3.4663858919498985e-01	1.0531770448119695e+00	1.0657792195580631e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1926141455824834e-02	3.4663858919498985e-01	1.0558851627049990e+00	1.0655549260608908e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2444669345208522e-02	3.4663858919498985e-01	1.0585817090346763e+00	1.0652626371866656e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2963197234592209e-02	3.4663858919498985e-01	1.0612668412901292e+00	1.0649042399373872e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3481725123975899e-02	3.4663858919498985e-01	1.0639407106996757e+00	1.0644816549288817e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4000253013359587e-02	3.4663858919498985e-01	1.0666034626349914e+00	1.0639968373542351e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4518780902743274e-02	3.4663858919498985e-01	1.0692552369796613e+00	1.0634517778731679e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5037308792126964e-02	3.4663858919498985e-01	1.0718961684660580e+00	1.0628485034389006e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5555836681510652e-02	3.4663858919498985e-01	1.0745263869839556e+00	1.0621890780736172e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6074364570894339e-02	3.4663858919498985e-01	1.0771460178638683e+00	1.0614756035997121e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6592892460278029e-02	3.4663858919498985e-01	1.0797551821377007e+00	1.0607102203334181e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7111420349661718e-02	3.4663858919498985e-01	1.0823539967790063e+00	1.0598951077456224e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7629948239045404e-02	3.4663858919498985e-01	1.0849425749248522e+00	1.0590324850929088e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8148476128429094e-02	3.4663858919498985e-01	1.0875210260810657e+00	1.0581246120217189e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8667004017812783e-02	3.4663858919498985e-01	1.0900894563124297e+00	1.0571737891469131e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9185531907196469e-02	3.4663858919498985e-01	1.0926479684192150e+00	1.0561823586051141e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.9704059796580159e-02	3.4663858919498985e-01	1.0951966621012892e+00	1.0551527045833347e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0222587685963848e-02	3.4663858919498985e-01	1.0977356341109004e+00	1.0540872538219505e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0741115575347538e-02	3.4663858919498985e-01	1.1002649783951262e+00	1.0529884760907807e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1259643464731224e-02	3.4663858919498985e-01	1.1027847862288640e+00	1.0518588846366247e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.1778171354114913e-02	3.4663858919498985e-01	1.1052951463391589e+00	1.0507010366003584e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2296699243498603e-02	3.4663858919498985e-01	1.1077961450215836e+00	1.0495175334008233e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.2815227132882289e-02	3.4663858919498985e-01	1.1102878662493032e+00	1.0483110210825004e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3333755022265978e-02	3.4663858919498985e-01	1.1127703917754168e+00	1.0470841906242758e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.3852282911649668e-02	3.4663858919498985e-01	1.1152438012290913e+00	1.0458397782048779e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4370810801033354e-02	3.4663858919498985e-01	1.1177081722059670e+00	1.0445805654221081e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.4889338690417043e-02	3.4663858919498985e-01	1.1201635803532648e+00	1.0433093794609579e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5407866579800733e-02	3.4663858919498985e-01	1.1226100994499906e+00	1.0420290932068184e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5926394469184419e-02	3.4663858919498985e-01	1.1250478014825889e+00	1.0407426252987221e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6444922358568108e-02	3.4663858919498985e-01	1.1274767567163806e+00	1.0394529401181516e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.6963450247951798e-02	3.4663858919498985e-01	1.1298970337630705e+00	1.0381630477082716e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.7481978137335484e-02	3.4663858919498985e-01	1.1323086996446121e+00	1.0368760036184638e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8000506026719173e-02	3.4663858919498985e-01	1.1347118198536648e+00	1.0355949086688640e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.8519033916102863e-02	3.4663858919498985e-01	1.1371064584108874e+00	1.0343229086292956e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9037561805486549e-02	3.4663858919498985e-01	1.1394926779192645e+00	1.0330631938073615e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.9556089694870238e-02	3.4663858919498985e-01	1.1418705396156699e+00	1.0318189985398518e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0074617584253928e-02	3.4663858919498985e-01	1.1442401034198419e+00	1.0305936005820077e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.0593145473637617e-02	3.4663858919498985e-01	1.1466014279809347e+00	1.0293903203886998e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1111673363021303e-02	3.4663858919498985e-01	1.1489545707217963e+00	1.0282125202822680e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1630201252404989e-02	3.4663858919498985e-01	1.1512995878811210e+00	1.0270636035013917e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2148729141788679e-02	3.4663858919498985e-01	1.1536365345535944e+00	1.0259470131252706e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.2667257031172368e-02	3.4663858919498985e-01	1.1559654647281645e+00	1.0248662308683182e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3185784920556058e-02	3.4663858919498985e-01	1.1582864313245382e+00	1.0238247757398431e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.3704312809939747e-02	3.4663858919498985e-01	1.1605994862280198e+00	1.0228262025644428e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4222840699323437e-02	3.4663858919498985e-01	1.1629046803227736e+00	1.0218741003581604e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.4741368588707126e-02	3.4663858919498985e-01	1.1652020635236136e+00	1.0209720905565677e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5259896478090809e-02	3.4663858919498985e-01	1.1674916848063948e+00	1.0201238250909763e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.5778424367474498e-02	3.4663858919498985e-01	1.1697735922370889e+00	1.0193329843099600e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6296952256858188e-02	3.4663858919498985e-01	1.1720478329996122e+00	1.0186032747429390e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6815480146241877e-02	3.4663858919498985e-01	1.1743144534224788e+00	1.0179384267044699e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7334008035625567e-02	3.4663858919498985e-01	1.1765734990043388e+00	1.0173421917375618e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7852535925009256e-02	3.4663858919498985e-01	1.1788250144384624e+00	1.0168183398958620e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8371063814392939e-02	3.4663858919498985e-01	1.1810690436362217e+00	1.0163706568642995e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.8889591703776628e-02	3.4663858919498985e-01	1.1833056297496289e+00	1.0160029409203354e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9408119593160318e-02	3.4663858919498985e-01	1.1855348151929734e+00	1.0157189997368235e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9926647482544007e-02	3.4663858919498985e-01	1.1877566416636043e+00	1.0155226470305536e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0445175371927697e-02	3.4663858919498985e-01	1.1899711501619048e+00	1.0154176990598760e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0963703261311386e-02	3.4663858919498985e-01	1.1921783810104933e+00	1.0154079709770090e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1482231150695076e-02	3.4663858919498985e-01	1.1943783738726965e+00	1.0154972730409988e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2000759040078758e-02	3.4663858919498985e-01	1.1965711677703184e+00	1.0156894066993546e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2519286929462448e-02	3.4663858919498985e-01	1.1987568011007528e+00	1.0159881605462752e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3037814818846137e-02	3.4663858919498985e-01	1.2009353116534593e+00	1.0163973061678796e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3556342708229827e-02	3.4663858919498985e-01	1.2031067366258381e+00	1.0169205938847759e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4074870597613516e-02	3.4663858919498985e-01	1.2052711126385309e+00	1.0175617484048265e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4593398486997206e-02	3.4663858919498985e-01	1.2074284757501728e+00	1.0183244643984761e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5111926376380888e-02	3.4663858919498985e-01	1.2095788614716223e+00	1.0192124020116326e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.5630454265764578e-02	3.4663858919498985e-01	1.2117223047796926e+00	1.0202291823310179e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6148982155148267e-02	3.4663858919498985e-01	1.2138588401304025e+00	1.0213783828182202e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6667510044531957e-02	3.4663858919498985e-01	1.2159885014717764e+00	1.0226635327298382e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7186037933915646e-02	3.4663858919498985e-01	1.2181113222562030e+00	1.0240881085413227e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7704565823299336e-02	3.4663858919498985e-01	1.2202273354523814e+00	1.0256555293930021e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8223093712683018e-02	3.4663858919498985e-01	1.2223365735568661e+00	1.0273691525776210e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8741621602066708e-02	3.4663858919498985e-01	1.2244390686052287e+00	1.0292322690883987e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9260149491450397e-02	3.4663858919498985e-01	1.2265348521828563e+00	1.0312480992476319e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9778677380834087e-02	3.4663858919498985e-01	1.2286239554353964e+00	1.0334197884350681e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0297205270217776e-02	3.4663858919498985e-01	1.2307064090788669e+00	1.0357504029366128e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0815733159601466e-02	3.4663858919498985e-01	1.2327822434094455e+00	1.0382429259313894e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1334261048985155e-02	3.4663858919498985e-01	1.2348514883129456e+00	1.0409002536375301e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1852788938368838e-02	3.4663858919498985e-01	1.2369141732739977e+00	1.0437251916341520e-02	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
9.5735615559049414e-01	9.5428484233885646e-01	9.5867332475077949e-01	9.5174770091106919e-01	9.6073208747359096e-01	9.5502152070911495e-01	9.5811249242964058e-01	9.5551026952109719e-01	9.5276703759825376e-01	9.5336023393198055e-01	9.5346526380811769e-01	9.5543017283946552e-01	9.5195375347463040e-01	9.5231963984482737e-01	9.5349321350314320e-01	

#ae#Y_extr
9.5494851391500413e-01	9.7498223616987179e-03	

#CH2_RED(smart_print)
0.83(30)	



==> isoQCD/Data/fit_Lsla/fit/GeV/piDelta_3_sigma_term_MeV.dat <==
#jkf
2.4675040427697997e+01	2.4408739594698829e+01	2.4617652719356194e+01	2.4724731033770656e+01	2.4665708766442695e+01	2.4497432951852890e+01	2.4840667421075043e+01	2.4463306872550710e+01	2.4499560563361513e+01	2.4151518742792156e+01	2.4738225844736739e+01	2.4099623648960318e+01	2.4767651401540853e+01	2.4622539220289205e+01	2.4519018459594644e+01	

#ae
2.4552761177914697e+01	7.6798605543401599e-01	

#avr_err(smart_print)
24.55(77)



==> isoQCD/Data/fit_Lsla/fit/GeV/piN_sigma_term_MeV.dat <==
#jkf
4.3403010009472595e+01	4.3186510246486151e+01	4.3349203287743549e+01	4.3208217677421629e+01	4.3359002686160700e+01	4.3108488966196362e+01	4.3796086859343639e+01	4.3405481975196480e+01	4.2829678956842720e+01	4.3598066992774669e+01	4.3418061467132048e+01	4.2255707894206644e+01	4.2974807400770572e+01	4.3221269207844543e+01	4.2630123447608256e+01	

#ae
4.3182914471680043e+01	1.4004335096213012e+00	

#avr_err(smart_print)
43.2(1.4)



==> isoQCD/Data/fit_Lsla/fit/M1_2GeV/M_K2_MeV.dat <==
*** Results of the xexyey fit ***
----------
n_var : 5
n_pts : 54
n_par : 5
Simultaneous fit of M_K2_MeV

[The fit converged for all jkf indices]
----------

#jkf#m0
8.7675916144927779e+00	8.8422848443475761e+00	8.8200428231450534e+00	8.8584107274668913e+00	8.7715150108800160e+00	8.8291241227022681e+00	8.8261699526690620e+00	8.7634013796557007e+00	8.7961387040317138e+00	8.8697226017672826e+00	8.8269150720186378e+00	8.8253121252965521e+00	8.8594820526352152e+00	8.8880078545923862e+00	8.8456260837902470e+00	

#ae#m0
8.8259829979660918e+00	1.3599451134425605e-01	

#jkf#c_fL
5.0915846395304726e+01	5.3202660302459371e+01	5.3293271441427258e+01	4.9770515209800521e+01	5.0041825074098760e+01	5.0766477254476499e+01	4.9531255398350666e+01	5.1540758721182968e+01	5.0194864235282246e+01	5.0574645906074586e+01	5.5756410805274690e+01	4.9177296335842414e+01	5.4004784625070727e+01	4.9299076559419738e+01	5.1090616843070130e+01	

#ae#c_fL
5.1277353673809017e+01	7.0068534818135868e+00	

#jkf#c_l
-5.0053186050089948e-01	-4.4826617515861522e-01	-3.6867834591792442e-01	-4.0460714846740048e-01	-4.6827712060743260e-01	-4.5707890025355719e-01	-4.3558173031436315e-01	-4.3575390295193744e-01	-5.1183012200545042e-01	-4.7011778065887100e-01	-4.2118790396509126e-01	-4.9439634960087991e-01	-3.4966062232841488e-01	-4.1996781109837439e-01	-5.2447155879084739e-01	

#ae#c_l
-4.4736048884133733e-01	1.8193714786595772e-01	

#jkf#c_a2
7.5010971515369800e+00	8.0047798516791477e+00	7.9122904927757594e+00	8.1843009566681140e+00	7.8366322138697919e+00	8.2047499145062996e+00	8.2827653084550601e+00	7.6775250356016995e+00	7.3225821735572874e+00	8.0993051186696654e+00	7.6097426241773833e+00	8.1360938037172232e+00	8.0043470262741643e+00	8.1669517381766923e+00	7.9138083426030317e+00	

#ae#c_a2
7.9237981168178866e+00	1.0273981727880981e+00	

#jkf#c_l2
2.9156499707692780e+00	2.6308505697087772e+00	1.9280336628840624e+00	2.3448922293270527e+00	2.7240063416101243e+00	2.5327174172795957e+00	2.4935639181538525e+00	2.4979869128891847e+00	2.9937529201574935e+00	2.7494644676007209e+00	2.4308266434883330e+00	2.9997318418664336e+00	1.9602410377198558e+00	2.3695358161158007e+00	3.1031953080108323e+00	

#ae#c_l2
2.5782966038387598e+00	1.2718614317009924e+00	

#jkf#CH2_RED
7.7215324447025807e-02	8.5858980477496613e-02	1.1807709920601640e-01	1.0401409154600380e-01	1.0562813972193859e-01	1.1523631691288998e-01	9.5245214454667590e-02	9.4996711785196086e-02	1.1297615436436512e-01	8.5493505277127194e-02	8.5486230622517173e-02	8.1925951638571692e-02	1.0648661921444919e-01	1.1188182940338591e-01	7.5724912589142879e-02	

#ae#CH2_RED
9.7083138777386266e-02	5.2334351845245583e-02	

#jkf#data_x_1
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.7030893209243366e+01	3.7191742530234073e+01	3.7209801965887323e+01	3.7055456312711264e+01	3.6977377355415499e+01	3.6824003970285439e+01	3.6812844526166828e+01	3.7110151354728487e+01	3.7187852077191820e+01	3.6623517391410310e+01	3.6961301366572251e+01	3.7082551647168934e+01	3.7068036652149843e+01	3.6704865891522196e+01	3.6803318216834789e+01	
8.1467965060335388e+01	8.1821833566514968e+01	8.1861564324952099e+01	8.1522003887964800e+01	8.1350230181914085e+01	8.1012808734627981e+01	8.0988257957567029e+01	8.1642332980402642e+01	8.1813274569821985e+01	8.0571738261102681e+01	8.1314863006458950e+01	8.1581613623771659e+01	8.1549680634729654e+01	8.0750704961348831e+01	8.0967300077036541e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_2
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.7030893209243366e+01	3.7191742530234073e+01	3.7209801965887323e+01	3.7055456312711264e+01	3.6977377355415499e+01	3.6824003970285439e+01	3.6812844526166828e+01	3.7110151354728487e+01	3.7187852077191820e+01	3.6623517391410310e+01	3.6961301366572251e+01	3.7082551647168934e+01	3.7068036652149843e+01	3.6704865891522196e+01	3.6803318216834789e+01	
9.6280322344032740e+01	9.6698530578608597e+01	9.6745485111307033e+01	9.6344186413049300e+01	9.6141181124080290e+01	9.5742410322742145e+01	9.5713395768033763e+01	9.6486393522294051e+01	9.6688415400698716e+01	9.5221145217666816e+01	9.6099383553087847e+01	9.6414634282639227e+01	9.6376895295589605e+01	9.5432651317957706e+01	9.5688627363770451e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_3
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.7030893209243366e+01	3.7191742530234073e+01	3.7209801965887323e+01	3.7055456312711264e+01	3.6977377355415499e+01	3.6824003970285439e+01	3.6812844526166828e+01	3.7110151354728487e+01	3.7187852077191820e+01	3.6623517391410310e+01	3.6961301366572251e+01	3.7082551647168934e+01	3.7068036652149843e+01	3.6704865891522196e+01	3.6803318216834789e+01	
1.1109267962773009e+02	1.1157522759070224e+02	1.1162940589766195e+02	1.1116636893813380e+02	1.1093213206624650e+02	1.1047201191085631e+02	1.1043853357850050e+02	1.1133045406418543e+02	1.1156355623157545e+02	1.0987055217423094e+02	1.1088390409971674e+02	1.1124765494150681e+02	1.1120410995644953e+02	1.1011459767456658e+02	1.1040995465050436e+02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_4
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.1109267962773009e+01	1.1157522759070222e+01	1.1162940589766196e+01	1.1116636893813380e+01	1.1093213206624648e+01	1.1047201191085632e+01	1.1043853357850049e+01	1.1133045406418544e+01	1.1156355623157545e+01	1.0987055217423093e+01	1.1088390409971677e+01	1.1124765494150680e+01	1.1120410995644955e+01	1.1011459767456659e+01	1.1040995465050436e+01	
8.1467965060335388e+01	8.1821833566514968e+01	8.1861564324952099e+01	8.1522003887964800e+01	8.1350230181914085e+01	8.1012808734627981e+01	8.0988257957567029e+01	8.1642332980402642e+01	8.1813274569821985e+01	8.0571738261102681e+01	8.1314863006458950e+01	8.1581613623771659e+01	8.1549680634729654e+01	8.0750704961348831e+01	8.0967300077036541e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_5
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.1109267962773009e+01	1.1157522759070222e+01	1.1162940589766196e+01	1.1116636893813380e+01	1.1093213206624648e+01	1.1047201191085632e+01	1.1043853357850049e+01	1.1133045406418544e+01	1.1156355623157545e+01	1.0987055217423093e+01	1.1088390409971677e+01	1.1124765494150680e+01	1.1120410995644955e+01	1.1011459767456659e+01	1.1040995465050436e+01	
9.6280322344032740e+01	9.6698530578608597e+01	9.6745485111307033e+01	9.6344186413049300e+01	9.6141181124080290e+01	9.5742410322742145e+01	9.5713395768033763e+01	9.6486393522294051e+01	9.6688415400698716e+01	9.5221145217666816e+01	9.6099383553087847e+01	9.6414634282639227e+01	9.6376895295589605e+01	9.5432651317957706e+01	9.5688627363770451e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_6
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.1109267962773009e+01	1.1157522759070222e+01	1.1162940589766196e+01	1.1116636893813380e+01	1.1093213206624648e+01	1.1047201191085632e+01	1.1043853357850049e+01	1.1133045406418544e+01	1.1156355623157545e+01	1.0987055217423093e+01	1.1088390409971677e+01	1.1124765494150680e+01	1.1120410995644955e+01	1.1011459767456659e+01	1.1040995465050436e+01	
1.1109267962773009e+02	1.1157522759070224e+02	1.1162940589766195e+02	1.1116636893813380e+02	1.1093213206624650e+02	1.1047201191085631e+02	1.1043853357850050e+02	1.1133045406418543e+02	1.1156355623157545e+02	1.0987055217423094e+02	1.1088390409971674e+02	1.1124765494150681e+02	1.1120410995644953e+02	1.1011459767456658e+02	1.1040995465050436e+02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_7
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.4812357283697345e+01	1.4876697012093631e+01	1.4883920786354928e+01	1.4822182525084507e+01	1.4790950942166198e+01	1.4729601588114177e+01	1.4725137810466732e+01	1.4844060541891393e+01	1.4875140830876727e+01	1.4649406956564123e+01	1.4784520546628901e+01	1.4833020658867573e+01	1.4827214660859937e+01	1.4681946356608879e+01	1.4721327286733915e+01	
8.1467965060335388e+01	8.1821833566514968e+01	8.1861564324952099e+01	8.1522003887964800e+01	8.1350230181914085e+01	8.1012808734627981e+01	8.0988257957567029e+01	8.1642332980402642e+01	8.1813274569821985e+01	8.0571738261102681e+01	8.1314863006458950e+01	8.1581613623771659e+01	8.1549680634729654e+01	8.0750704961348831e+01	8.0967300077036541e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_8
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.4812357283697345e+01	1.4876697012093631e+01	1.4883920786354928e+01	1.4822182525084507e+01	1.4790950942166198e+01	1.4729601588114177e+01	1.4725137810466732e+01	1.4844060541891393e+01	1.4875140830876727e+01	1.4649406956564123e+01	1.4784520546628901e+01	1.4833020658867573e+01	1.4827214660859937e+01	1.4681946356608879e+01	1.4721327286733915e+01	
9.6280322344032740e+01	9.6698530578608597e+01	9.6745485111307033e+01	9.6344186413049300e+01	9.6141181124080290e+01	9.5742410322742145e+01	9.5713395768033763e+01	9.6486393522294051e+01	9.6688415400698716e+01	9.5221145217666816e+01	9.6099383553087847e+01	9.6414634282639227e+01	9.6376895295589605e+01	9.5432651317957706e+01	9.5688627363770451e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_9
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.4812357283697345e+01	1.4876697012093631e+01	1.4883920786354928e+01	1.4822182525084507e+01	1.4790950942166198e+01	1.4729601588114177e+01	1.4725137810466732e+01	1.4844060541891393e+01	1.4875140830876727e+01	1.4649406956564123e+01	1.4784520546628901e+01	1.4833020658867573e+01	1.4827214660859937e+01	1.4681946356608879e+01	1.4721327286733915e+01	
1.1109267962773009e+02	1.1157522759070224e+02	1.1162940589766195e+02	1.1116636893813380e+02	1.1093213206624650e+02	1.1047201191085631e+02	1.1043853357850050e+02	1.1133045406418543e+02	1.1156355623157545e+02	1.0987055217423094e+02	1.1088390409971674e+02	1.1124765494150681e+02	1.1120410995644953e+02	1.1011459767456658e+02	1.1040995465050436e+02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_10
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.4812357283697345e+01	1.4876697012093631e+01	1.4883920786354928e+01	1.4822182525084507e+01	1.4790950942166198e+01	1.4729601588114177e+01	1.4725137810466732e+01	1.4844060541891393e+01	1.4875140830876727e+01	1.4649406956564123e+01	1.4784520546628901e+01	1.4833020658867573e+01	1.4827214660859937e+01	1.4681946356608879e+01	1.4721327286733915e+01	
8.1467965060335388e+01	8.1821833566514968e+01	8.1861564324952099e+01	8.1522003887964800e+01	8.1350230181914085e+01	8.1012808734627981e+01	8.0988257957567029e+01	8.1642332980402642e+01	8.1813274569821985e+01	8.0571738261102681e+01	8.1314863006458950e+01	8.1581613623771659e+01	8.1549680634729654e+01	8.0750704961348831e+01	8.0967300077036541e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_11
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.4812357283697345e+01	1.4876697012093631e+01	1.4883920786354928e+01	1.4822182525084507e+01	1.4790950942166198e+01	1.4729601588114177e+01	1.4725137810466732e+01	1.4844060541891393e+01	1.4875140830876727e+01	1.4649406956564123e+01	1.4784520546628901e+01	1.4833020658867573e+01	1.4827214660859937e+01	1.4681946356608879e+01	1.4721327286733915e+01	
9.6280322344032740e+01	9.6698530578608597e+01	9.6745485111307033e+01	9.6344186413049300e+01	9.6141181124080290e+01	9.5742410322742145e+01	9.5713395768033763e+01	9.6486393522294051e+01	9.6688415400698716e+01	9.5221145217666816e+01	9.6099383553087847e+01	9.6414634282639227e+01	9.6376895295589605e+01	9.5432651317957706e+01	9.5688627363770451e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_12
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.4812357283697345e+01	1.4876697012093631e+01	1.4883920786354928e+01	1.4822182525084507e+01	1.4790950942166198e+01	1.4729601588114177e+01	1.4725137810466732e+01	1.4844060541891393e+01	1.4875140830876727e+01	1.4649406956564123e+01	1.4784520546628901e+01	1.4833020658867573e+01	1.4827214660859937e+01	1.4681946356608879e+01	1.4721327286733915e+01	
1.1109267962773009e+02	1.1157522759070224e+02	1.1162940589766195e+02	1.1116636893813380e+02	1.1093213206624650e+02	1.1047201191085631e+02	1.1043853357850050e+02	1.1133045406418543e+02	1.1156355623157545e+02	1.0987055217423094e+02	1.1088390409971674e+02	1.1124765494150681e+02	1.1120410995644953e+02	1.1011459767456658e+02	1.1040995465050436e+02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_13
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4812357283697345e+01	1.4876697012093631e+01	1.4883920786354928e+01	1.4822182525084507e+01	1.4790950942166198e+01	1.4729601588114177e+01	1.4725137810466732e+01	1.4844060541891393e+01	1.4875140830876727e+01	1.4649406956564123e+01	1.4784520546628901e+01	1.4833020658867573e+01	1.4827214660859937e+01	1.4681946356608879e+01	1.4721327286733915e+01	
8.1467965060335388e+01	8.1821833566514968e+01	8.1861564324952099e+01	8.1522003887964800e+01	8.1350230181914085e+01	8.1012808734627981e+01	8.0988257957567029e+01	8.1642332980402642e+01	8.1813274569821985e+01	8.0571738261102681e+01	8.1314863006458950e+01	8.1581613623771659e+01	8.1549680634729654e+01	8.0750704961348831e+01	8.0967300077036541e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_14
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4812357283697345e+01	1.4876697012093631e+01	1.4883920786354928e+01	1.4822182525084507e+01	1.4790950942166198e+01	1.4729601588114177e+01	1.4725137810466732e+01	1.4844060541891393e+01	1.4875140830876727e+01	1.4649406956564123e+01	1.4784520546628901e+01	1.4833020658867573e+01	1.4827214660859937e+01	1.4681946356608879e+01	1.4721327286733915e+01	
9.6280322344032740e+01	9.6698530578608597e+01	9.6745485111307033e+01	9.6344186413049300e+01	9.6141181124080290e+01	9.5742410322742145e+01	9.5713395768033763e+01	9.6486393522294051e+01	9.6688415400698716e+01	9.5221145217666816e+01	9.6099383553087847e+01	9.6414634282639227e+01	9.6376895295589605e+01	9.5432651317957706e+01	9.5688627363770451e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_15
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4812357283697345e+01	1.4876697012093631e+01	1.4883920786354928e+01	1.4822182525084507e+01	1.4790950942166198e+01	1.4729601588114177e+01	1.4725137810466732e+01	1.4844060541891393e+01	1.4875140830876727e+01	1.4649406956564123e+01	1.4784520546628901e+01	1.4833020658867573e+01	1.4827214660859937e+01	1.4681946356608879e+01	1.4721327286733915e+01	
1.1109267962773009e+02	1.1157522759070224e+02	1.1162940589766195e+02	1.1116636893813380e+02	1.1093213206624650e+02	1.1047201191085631e+02	1.1043853357850050e+02	1.1133045406418543e+02	1.1156355623157545e+02	1.0987055217423094e+02	1.1088390409971674e+02	1.1124765494150681e+02	1.1120410995644953e+02	1.1011459767456658e+02	1.1040995465050436e+02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_16
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.4812357283697345e+01	1.4876697012093631e+01	1.4883920786354928e+01	1.4822182525084507e+01	1.4790950942166198e+01	1.4729601588114177e+01	1.4725137810466732e+01	1.4844060541891393e+01	1.4875140830876727e+01	1.4649406956564123e+01	1.4784520546628901e+01	1.4833020658867573e+01	1.4827214660859937e+01	1.4681946356608879e+01	1.4721327286733915e+01	
8.1467965060335388e+01	8.1821833566514968e+01	8.1861564324952099e+01	8.1522003887964800e+01	8.1350230181914085e+01	8.1012808734627981e+01	8.0988257957567029e+01	8.1642332980402642e+01	8.1813274569821985e+01	8.0571738261102681e+01	8.1314863006458950e+01	8.1581613623771659e+01	8.1549680634729654e+01	8.0750704961348831e+01	8.0967300077036541e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_17
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.4812357283697345e+01	1.4876697012093631e+01	1.4883920786354928e+01	1.4822182525084507e+01	1.4790950942166198e+01	1.4729601588114177e+01	1.4725137810466732e+01	1.4844060541891393e+01	1.4875140830876727e+01	1.4649406956564123e+01	1.4784520546628901e+01	1.4833020658867573e+01	1.4827214660859937e+01	1.4681946356608879e+01	1.4721327286733915e+01	
9.6280322344032740e+01	9.6698530578608597e+01	9.6745485111307033e+01	9.6344186413049300e+01	9.6141181124080290e+01	9.5742410322742145e+01	9.5713395768033763e+01	9.6486393522294051e+01	9.6688415400698716e+01	9.5221145217666816e+01	9.6099383553087847e+01	9.6414634282639227e+01	9.6376895295589605e+01	9.5432651317957706e+01	9.5688627363770451e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_18
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.4812357283697345e+01	1.4876697012093631e+01	1.4883920786354928e+01	1.4822182525084507e+01	1.4790950942166198e+01	1.4729601588114177e+01	1.4725137810466732e+01	1.4844060541891393e+01	1.4875140830876727e+01	1.4649406956564123e+01	1.4784520546628901e+01	1.4833020658867573e+01	1.4827214660859937e+01	1.4681946356608879e+01	1.4721327286733915e+01	
1.1109267962773009e+02	1.1157522759070224e+02	1.1162940589766195e+02	1.1116636893813380e+02	1.1093213206624650e+02	1.1047201191085631e+02	1.1043853357850050e+02	1.1133045406418543e+02	1.1156355623157545e+02	1.0987055217423094e+02	1.1088390409971674e+02	1.1124765494150681e+02	1.1120410995644953e+02	1.1011459767456658e+02	1.1040995465050436e+02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_19
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.4812357283697345e+01	1.4876697012093631e+01	1.4883920786354928e+01	1.4822182525084507e+01	1.4790950942166198e+01	1.4729601588114177e+01	1.4725137810466732e+01	1.4844060541891393e+01	1.4875140830876727e+01	1.4649406956564123e+01	1.4784520546628901e+01	1.4833020658867573e+01	1.4827214660859937e+01	1.4681946356608879e+01	1.4721327286733915e+01	
8.1467965060335388e+01	8.1821833566514968e+01	8.1861564324952099e+01	8.1522003887964800e+01	8.1350230181914085e+01	8.1012808734627981e+01	8.0988257957567029e+01	8.1642332980402642e+01	8.1813274569821985e+01	8.0571738261102681e+01	8.1314863006458950e+01	8.1581613623771659e+01	8.1549680634729654e+01	8.0750704961348831e+01	8.0967300077036541e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_20
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.4812357283697345e+01	1.4876697012093631e+01	1.4883920786354928e+01	1.4822182525084507e+01	1.4790950942166198e+01	1.4729601588114177e+01	1.4725137810466732e+01	1.4844060541891393e+01	1.4875140830876727e+01	1.4649406956564123e+01	1.4784520546628901e+01	1.4833020658867573e+01	1.4827214660859937e+01	1.4681946356608879e+01	1.4721327286733915e+01	
9.6280322344032740e+01	9.6698530578608597e+01	9.6745485111307033e+01	9.6344186413049300e+01	9.6141181124080290e+01	9.5742410322742145e+01	9.5713395768033763e+01	9.6486393522294051e+01	9.6688415400698716e+01	9.5221145217666816e+01	9.6099383553087847e+01	9.6414634282639227e+01	9.6376895295589605e+01	9.5432651317957706e+01	9.5688627363770451e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_21
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.4812357283697345e+01	1.4876697012093631e+01	1.4883920786354928e+01	1.4822182525084507e+01	1.4790950942166198e+01	1.4729601588114177e+01	1.4725137810466732e+01	1.4844060541891393e+01	1.4875140830876727e+01	1.4649406956564123e+01	1.4784520546628901e+01	1.4833020658867573e+01	1.4827214660859937e+01	1.4681946356608879e+01	1.4721327286733915e+01	
1.1109267962773009e+02	1.1157522759070224e+02	1.1162940589766195e+02	1.1116636893813380e+02	1.1093213206624650e+02	1.1047201191085631e+02	1.1043853357850050e+02	1.1133045406418543e+02	1.1156355623157545e+02	1.0987055217423094e+02	1.1088390409971674e+02	1.1124765494150681e+02	1.1120410995644953e+02	1.1011459767456658e+02	1.1040995465050436e+02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_22
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.8515446604621683e+01	1.8595871265117037e+01	1.8604900982943661e+01	1.8527728156355632e+01	1.8488688677707749e+01	1.8412001985142719e+01	1.8406422263083414e+01	1.8555075677364243e+01	1.8593926038595910e+01	1.8311758695705155e+01	1.8480650683286125e+01	1.8541275823584467e+01	1.8534018326074921e+01	1.8352432945761098e+01	1.8401659108417395e+01	
8.1467965060335388e+01	8.1821833566514968e+01	8.1861564324952099e+01	8.1522003887964800e+01	8.1350230181914085e+01	8.1012808734627981e+01	8.0988257957567029e+01	8.1642332980402642e+01	8.1813274569821985e+01	8.0571738261102681e+01	8.1314863006458950e+01	8.1581613623771659e+01	8.1549680634729654e+01	8.0750704961348831e+01	8.0967300077036541e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_23
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.8515446604621683e+01	1.8595871265117037e+01	1.8604900982943661e+01	1.8527728156355632e+01	1.8488688677707749e+01	1.8412001985142719e+01	1.8406422263083414e+01	1.8555075677364243e+01	1.8593926038595910e+01	1.8311758695705155e+01	1.8480650683286125e+01	1.8541275823584467e+01	1.8534018326074921e+01	1.8352432945761098e+01	1.8401659108417395e+01	
9.6280322344032740e+01	9.6698530578608597e+01	9.6745485111307033e+01	9.6344186413049300e+01	9.6141181124080290e+01	9.5742410322742145e+01	9.5713395768033763e+01	9.6486393522294051e+01	9.6688415400698716e+01	9.5221145217666816e+01	9.6099383553087847e+01	9.6414634282639227e+01	9.6376895295589605e+01	9.5432651317957706e+01	9.5688627363770451e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_24
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.8515446604621683e+01	1.8595871265117037e+01	1.8604900982943661e+01	1.8527728156355632e+01	1.8488688677707749e+01	1.8412001985142719e+01	1.8406422263083414e+01	1.8555075677364243e+01	1.8593926038595910e+01	1.8311758695705155e+01	1.8480650683286125e+01	1.8541275823584467e+01	1.8534018326074921e+01	1.8352432945761098e+01	1.8401659108417395e+01	
1.1109267962773009e+02	1.1157522759070224e+02	1.1162940589766195e+02	1.1116636893813380e+02	1.1093213206624650e+02	1.1047201191085631e+02	1.1043853357850050e+02	1.1133045406418543e+02	1.1156355623157545e+02	1.0987055217423094e+02	1.1088390409971674e+02	1.1124765494150681e+02	1.1120410995644953e+02	1.1011459767456658e+02	1.1040995465050436e+02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_25
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.2218535925546018e+01	2.2315045518140444e+01	2.2325881179532391e+01	2.2233273787626761e+01	2.2186426413249297e+01	2.2094402382171264e+01	2.2087706715700097e+01	2.2266090812837088e+01	2.2312711246315089e+01	2.1974110434846185e+01	2.2176780819943353e+01	2.2249530988301359e+01	2.2240821991289909e+01	2.2022919534913317e+01	2.2081990930100872e+01	
8.1467965060335388e+01	8.1821833566514968e+01	8.1861564324952099e+01	8.1522003887964800e+01	8.1350230181914085e+01	8.1012808734627981e+01	8.0988257957567029e+01	8.1642332980402642e+01	8.1813274569821985e+01	8.0571738261102681e+01	8.1314863006458950e+01	8.1581613623771659e+01	8.1549680634729654e+01	8.0750704961348831e+01	8.0967300077036541e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_26
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.2218535925546018e+01	2.2315045518140444e+01	2.2325881179532391e+01	2.2233273787626761e+01	2.2186426413249297e+01	2.2094402382171264e+01	2.2087706715700097e+01	2.2266090812837088e+01	2.2312711246315089e+01	2.1974110434846185e+01	2.2176780819943353e+01	2.2249530988301359e+01	2.2240821991289909e+01	2.2022919534913317e+01	2.2081990930100872e+01	
9.6280322344032740e+01	9.6698530578608597e+01	9.6745485111307033e+01	9.6344186413049300e+01	9.6141181124080290e+01	9.5742410322742145e+01	9.5713395768033763e+01	9.6486393522294051e+01	9.6688415400698716e+01	9.5221145217666816e+01	9.6099383553087847e+01	9.6414634282639227e+01	9.6376895295589605e+01	9.5432651317957706e+01	9.5688627363770451e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_27
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.2218535925546018e+01	2.2315045518140444e+01	2.2325881179532391e+01	2.2233273787626761e+01	2.2186426413249297e+01	2.2094402382171264e+01	2.2087706715700097e+01	2.2266090812837088e+01	2.2312711246315089e+01	2.1974110434846185e+01	2.2176780819943353e+01	2.2249530988301359e+01	2.2240821991289909e+01	2.2022919534913317e+01	2.2081990930100872e+01	
1.1109267962773009e+02	1.1157522759070224e+02	1.1162940589766195e+02	1.1116636893813380e+02	1.1093213206624650e+02	1.1047201191085631e+02	1.1043853357850050e+02	1.1133045406418543e+02	1.1156355623157545e+02	1.0987055217423094e+02	1.1088390409971674e+02	1.1124765494150681e+02	1.1120410995644953e+02	1.1011459767456658e+02	1.1040995465050436e+02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_28
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.9624714567394690e+01	2.9753394024187262e+01	2.9767841572709855e+01	2.9644365050169014e+01	2.9581901884332396e+01	2.9459203176228353e+01	2.9450275620933464e+01	2.9688121083782786e+01	2.9750281661753455e+01	2.9298813913128246e+01	2.9569041093257802e+01	2.9666041317735147e+01	2.9654429321719874e+01	2.9363892713217759e+01	2.9442654573467831e+01	
8.1467965060335388e+01	8.1821833566514968e+01	8.1861564324952099e+01	8.1522003887964800e+01	8.1350230181914085e+01	8.1012808734627981e+01	8.0988257957567029e+01	8.1642332980402642e+01	8.1813274569821985e+01	8.0571738261102681e+01	8.1314863006458950e+01	8.1581613623771659e+01	8.1549680634729654e+01	8.0750704961348831e+01	8.0967300077036541e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_29
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.9624714567394690e+01	2.9753394024187262e+01	2.9767841572709855e+01	2.9644365050169014e+01	2.9581901884332396e+01	2.9459203176228353e+01	2.9450275620933464e+01	2.9688121083782786e+01	2.9750281661753455e+01	2.9298813913128246e+01	2.9569041093257802e+01	2.9666041317735147e+01	2.9654429321719874e+01	2.9363892713217759e+01	2.9442654573467831e+01	
9.6280322344032740e+01	9.6698530578608597e+01	9.6745485111307033e+01	9.6344186413049300e+01	9.6141181124080290e+01	9.5742410322742145e+01	9.5713395768033763e+01	9.6486393522294051e+01	9.6688415400698716e+01	9.5221145217666816e+01	9.6099383553087847e+01	9.6414634282639227e+01	9.6376895295589605e+01	9.5432651317957706e+01	9.5688627363770451e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_30
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.9624714567394690e+01	2.9753394024187262e+01	2.9767841572709855e+01	2.9644365050169014e+01	2.9581901884332396e+01	2.9459203176228353e+01	2.9450275620933464e+01	2.9688121083782786e+01	2.9750281661753455e+01	2.9298813913128246e+01	2.9569041093257802e+01	2.9666041317735147e+01	2.9654429321719874e+01	2.9363892713217759e+01	2.9442654573467831e+01	
1.1109267962773009e+02	1.1157522759070224e+02	1.1162940589766195e+02	1.1116636893813380e+02	1.1093213206624650e+02	1.1047201191085631e+02	1.1043853357850050e+02	1.1133045406418543e+02	1.1156355623157545e+02	1.0987055217423094e+02	1.1088390409971674e+02	1.1124765494150681e+02	1.1120410995644953e+02	1.1011459767456658e+02	1.1040995465050436e+02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_31
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0768150918021817e+01	1.0791589296269342e+01	1.0789130038962711e+01	1.0761801469699796e+01	1.0757129490551169e+01	1.0707787837184545e+01	1.0723170192489913e+01	1.0791928258609465e+01	1.0750548790412045e+01	1.0675944964596990e+01	1.0734899717700289e+01	1.0782601323952038e+01	1.0760426950578228e+01	1.0673918457487281e+01	1.0712351496608626e+01	
8.1837946976965810e+01	8.2016078651646978e+01	8.1997388296116583e+01	8.1789691169718452e+01	8.1754184128188868e+01	8.1379187562602539e+01	8.1496093462923341e+01	8.2018654765431933e+01	8.1704170807131561e+01	8.1137181730937129e+01	8.1585237854522191e+01	8.1947770062035488e+01	8.1779244824394539e+01	8.1121780276903323e+01	8.1413871374225565e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_32
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0768150918021817e+01	1.0791589296269342e+01	1.0789130038962711e+01	1.0761801469699796e+01	1.0757129490551169e+01	1.0707787837184545e+01	1.0723170192489913e+01	1.0791928258609465e+01	1.0750548790412045e+01	1.0675944964596990e+01	1.0734899717700289e+01	1.0782601323952038e+01	1.0760426950578228e+01	1.0673918457487281e+01	1.0712351496608626e+01	
9.4759728078591976e+01	9.4965985807170199e+01	9.4944344342871830e+01	9.4703852933358206e+01	9.4662739516850266e+01	9.4228532967223984e+01	9.4363897693911241e+01	9.4968968675763278e+01	9.4604829355626009e+01	9.3948315688453505e+01	9.4467117515762538e+01	9.4886891650777940e+01	9.4691757165088418e+01	9.3930482425888059e+01	9.4268693170155913e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_33
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0768150918021817e+01	1.0791589296269342e+01	1.0789130038962711e+01	1.0761801469699796e+01	1.0757129490551169e+01	1.0707787837184545e+01	1.0723170192489913e+01	1.0791928258609465e+01	1.0750548790412045e+01	1.0675944964596990e+01	1.0734899717700289e+01	1.0782601323952038e+01	1.0760426950578228e+01	1.0673918457487281e+01	1.0712351496608626e+01	
1.0768150918021819e+02	1.0791589296269341e+02	1.0789130038962711e+02	1.0761801469699796e+02	1.0757129490551168e+02	1.0707787837184546e+02	1.0723170192489913e+02	1.0791928258609465e+02	1.0750548790412046e+02	1.0675944964596991e+02	1.0734899717700290e+02	1.0782601323952041e+02	1.0760426950578230e+02	1.0673918457487281e+02	1.0712351496608629e+02	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_34
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.5075411285230544e+01	1.5108225014777076e+01	1.5104782054547792e+01	1.5066522057579713e+01	1.5059981286771635e+01	1.4990902972058365e+01	1.5012438269485878e+01	1.5108699562053250e+01	1.5050768306576865e+01	1.4946322950435786e+01	1.5028859604780404e+01	1.5095641853532856e+01	1.5064597730809520e+01	1.4943485840482191e+01	1.4997292095252078e+01	
8.1837946976965810e+01	8.2016078651646978e+01	8.1997388296116583e+01	8.1789691169718452e+01	8.1754184128188868e+01	8.1379187562602539e+01	8.1496093462923341e+01	8.2018654765431933e+01	8.1704170807131561e+01	8.1137181730937129e+01	8.1585237854522191e+01	8.1947770062035488e+01	8.1779244824394539e+01	8.1121780276903323e+01	8.1413871374225565e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_35
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.5075411285230544e+01	1.5108225014777076e+01	1.5104782054547792e+01	1.5066522057579713e+01	1.5059981286771635e+01	1.4990902972058365e+01	1.5012438269485878e+01	1.5108699562053250e+01	1.5050768306576865e+01	1.4946322950435786e+01	1.5028859604780404e+01	1.5095641853532856e+01	1.5064597730809520e+01	1.4943485840482191e+01	1.4997292095252078e+01	
9.4759728078591976e+01	9.4965985807170199e+01	9.4944344342871830e+01	9.4703852933358206e+01	9.4662739516850266e+01	9.4228532967223984e+01	9.4363897693911241e+01	9.4968968675763278e+01	9.4604829355626009e+01	9.3948315688453505e+01	9.4467117515762538e+01	9.4886891650777940e+01	9.4691757165088418e+01	9.3930482425888059e+01	9.4268693170155913e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_36
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.5075411285230544e+01	1.5108225014777076e+01	1.5104782054547792e+01	1.5066522057579713e+01	1.5059981286771635e+01	1.4990902972058365e+01	1.5012438269485878e+01	1.5108699562053250e+01	1.5050768306576865e+01	1.4946322950435786e+01	1.5028859604780404e+01	1.5095641853532856e+01	1.5064597730809520e+01	1.4943485840482191e+01	1.4997292095252078e+01	
1.0768150918021819e+02	1.0791589296269341e+02	1.0789130038962711e+02	1.0761801469699796e+02	1.0757129490551168e+02	1.0707787837184546e+02	1.0723170192489913e+02	1.0791928258609465e+02	1.0750548790412046e+02	1.0675944964596991e+02	1.0734899717700290e+02	1.0782601323952041e+02	1.0760426950578230e+02	1.0673918457487281e+02	1.0712351496608629e+02	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_37
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.3689932019647994e+01	2.3741496451792546e+01	2.3736086085717957e+01	2.3675963233339548e+01	2.3665684879212566e+01	2.3557133241806000e+01	2.3590974423477810e+01	2.3742242168940820e+01	2.3651207338906499e+01	2.3487078922113376e+01	2.3616779378940635e+01	2.3721722912694485e+01	2.3672939291272101e+01	2.3482620606472015e+01	2.3567173292538978e+01	
8.1837946976965810e+01	8.2016078651646978e+01	8.1997388296116583e+01	8.1789691169718452e+01	8.1754184128188868e+01	8.1379187562602539e+01	8.1496093462923341e+01	8.2018654765431933e+01	8.1704170807131561e+01	8.1137181730937129e+01	8.1585237854522191e+01	8.1947770062035488e+01	8.1779244824394539e+01	8.1121780276903323e+01	8.1413871374225565e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_38
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.3689932019647994e+01	2.3741496451792546e+01	2.3736086085717957e+01	2.3675963233339548e+01	2.3665684879212566e+01	2.3557133241806000e+01	2.3590974423477810e+01	2.3742242168940820e+01	2.3651207338906499e+01	2.3487078922113376e+01	2.3616779378940635e+01	2.3721722912694485e+01	2.3672939291272101e+01	2.3482620606472015e+01	2.3567173292538978e+01	
9.4759728078591976e+01	9.4965985807170199e+01	9.4944344342871830e+01	9.4703852933358206e+01	9.4662739516850266e+01	9.4228532967223984e+01	9.4363897693911241e+01	9.4968968675763278e+01	9.4604829355626009e+01	9.3948315688453505e+01	9.4467117515762538e+01	9.4886891650777940e+01	9.4691757165088418e+01	9.3930482425888059e+01	9.4268693170155913e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_39
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.3689932019647994e+01	2.3741496451792546e+01	2.3736086085717957e+01	2.3675963233339548e+01	2.3665684879212566e+01	2.3557133241806000e+01	2.3590974423477810e+01	2.3742242168940820e+01	2.3651207338906499e+01	2.3487078922113376e+01	2.3616779378940635e+01	2.3721722912694485e+01	2.3672939291272101e+01	2.3482620606472015e+01	2.3567173292538978e+01	
1.0768150918021819e+02	1.0791589296269341e+02	1.0789130038962711e+02	1.0761801469699796e+02	1.0757129490551168e+02	1.0707787837184546e+02	1.0723170192489913e+02	1.0791928258609465e+02	1.0750548790412046e+02	1.0675944964596991e+02	1.0734899717700290e+02	1.0782601323952041e+02	1.0760426950578230e+02	1.0673918457487281e+02	1.0712351496608629e+02	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_40
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.2304452754065451e+01	3.2374767888808023e+01	3.2367390116888124e+01	3.2285404409099385e+01	3.2271388471653502e+01	3.2123363511553634e+01	3.2169510577469737e+01	3.2375784775828393e+01	3.2251646371236134e+01	3.2027834893790967e+01	3.2204699153100869e+01	3.2347803971856116e+01	3.2281280851734685e+01	3.2021755372461840e+01	3.2137054489825879e+01	
8.1837946976965810e+01	8.2016078651646978e+01	8.1997388296116583e+01	8.1789691169718452e+01	8.1754184128188868e+01	8.1379187562602539e+01	8.1496093462923341e+01	8.2018654765431933e+01	8.1704170807131561e+01	8.1137181730937129e+01	8.1585237854522191e+01	8.1947770062035488e+01	8.1779244824394539e+01	8.1121780276903323e+01	8.1413871374225565e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_41
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.2304452754065451e+01	3.2374767888808023e+01	3.2367390116888124e+01	3.2285404409099385e+01	3.2271388471653502e+01	3.2123363511553634e+01	3.2169510577469737e+01	3.2375784775828393e+01	3.2251646371236134e+01	3.2027834893790967e+01	3.2204699153100869e+01	3.2347803971856116e+01	3.2281280851734685e+01	3.2021755372461840e+01	3.2137054489825879e+01	
9.4759728078591976e+01	9.4965985807170199e+01	9.4944344342871830e+01	9.4703852933358206e+01	9.4662739516850266e+01	9.4228532967223984e+01	9.4363897693911241e+01	9.4968968675763278e+01	9.4604829355626009e+01	9.3948315688453505e+01	9.4467117515762538e+01	9.4886891650777940e+01	9.4691757165088418e+01	9.3930482425888059e+01	9.4268693170155913e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_42
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.2304452754065451e+01	3.2374767888808023e+01	3.2367390116888124e+01	3.2285404409099385e+01	3.2271388471653502e+01	3.2123363511553634e+01	3.2169510577469737e+01	3.2375784775828393e+01	3.2251646371236134e+01	3.2027834893790967e+01	3.2204699153100869e+01	3.2347803971856116e+01	3.2281280851734685e+01	3.2021755372461840e+01	3.2137054489825879e+01	
1.0768150918021819e+02	1.0791589296269341e+02	1.0789130038962711e+02	1.0761801469699796e+02	1.0757129490551168e+02	1.0707787837184546e+02	1.0723170192489913e+02	1.0791928258609465e+02	1.0750548790412046e+02	1.0675944964596991e+02	1.0734899717700290e+02	1.0782601323952041e+02	1.0760426950578230e+02	1.0673918457487281e+02	1.0712351496608629e+02	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_43
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.6611713121274178e+01	3.6691403607315756e+01	3.6683042132473211e+01	3.6590124996979306e+01	3.6574240267873968e+01	3.6406478646427459e+01	3.6458778654465704e+01	3.6692556079272187e+01	3.6551865887400957e+01	3.6298212879629773e+01	3.6498659040180982e+01	3.6660844501436941e+01	3.6585451631965981e+01	3.6291322755456754e+01	3.6421995088469330e+01	
8.1837946976965810e+01	8.2016078651646978e+01	8.1997388296116583e+01	8.1789691169718452e+01	8.1754184128188868e+01	8.1379187562602539e+01	8.1496093462923341e+01	8.2018654765431933e+01	8.1704170807131561e+01	8.1137181730937129e+01	8.1585237854522191e+01	8.1947770062035488e+01	8.1779244824394539e+01	8.1121780276903323e+01	8.1413871374225565e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_44
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.6611713121274178e+01	3.6691403607315756e+01	3.6683042132473211e+01	3.6590124996979306e+01	3.6574240267873968e+01	3.6406478646427459e+01	3.6458778654465704e+01	3.6692556079272187e+01	3.6551865887400957e+01	3.6298212879629773e+01	3.6498659040180982e+01	3.6660844501436941e+01	3.6585451631965981e+01	3.6291322755456754e+01	3.6421995088469330e+01	
9.4759728078591976e+01	9.4965985807170199e+01	9.4944344342871830e+01	9.4703852933358206e+01	9.4662739516850266e+01	9.4228532967223984e+01	9.4363897693911241e+01	9.4968968675763278e+01	9.4604829355626009e+01	9.3948315688453505e+01	9.4467117515762538e+01	9.4886891650777940e+01	9.4691757165088418e+01	9.3930482425888059e+01	9.4268693170155913e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_45
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.6611713121274178e+01	3.6691403607315756e+01	3.6683042132473211e+01	3.6590124996979306e+01	3.6574240267873968e+01	3.6406478646427459e+01	3.6458778654465704e+01	3.6692556079272187e+01	3.6551865887400957e+01	3.6298212879629773e+01	3.6498659040180982e+01	3.6660844501436941e+01	3.6585451631965981e+01	3.6291322755456754e+01	3.6421995088469330e+01	
1.0768150918021819e+02	1.0791589296269341e+02	1.0789130038962711e+02	1.0761801469699796e+02	1.0757129490551168e+02	1.0707787837184546e+02	1.0723170192489913e+02	1.0791928258609465e+02	1.0750548790412046e+02	1.0675944964596991e+02	1.0734899717700290e+02	1.0782601323952041e+02	1.0760426950578230e+02	1.0673918457487281e+02	1.0712351496608629e+02	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_46
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
8.4010041900614958e+00	8.4001382561382751e+00	8.4206935736194843e+00	8.3858597943939568e+00	8.4064580182111435e+00	8.3849138941488750e+00	8.3820405524231614e+00	8.4237381063045582e+00	8.3897395148011444e+00	8.3283197565357305e+00	8.3773142264438274e+00	8.3922358502792189e+00	8.3971540164466507e+00	8.3426517247765908e+00	8.3443332404411965e+00	
7.6169104656557579e+01	7.6161253522320351e+01	7.6347621734149982e+01	7.6031795469171882e+01	7.6218552698447695e+01	7.6023219306949798e+01	7.5997167675303317e+01	7.6375225497161324e+01	7.6066971600863724e+01	7.5510099125923944e+01	7.5954315653090703e+01	7.6089605042531574e+01	7.6134196415782952e+01	7.5640042304641085e+01	7.5655288046666854e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_47
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
8.4010041900614958e+00	8.4001382561382751e+00	8.4206935736194843e+00	8.3858597943939568e+00	8.4064580182111435e+00	8.3849138941488750e+00	8.3820405524231614e+00	8.4237381063045582e+00	8.3897395148011444e+00	8.3283197565357305e+00	8.3773142264438274e+00	8.3922358502792189e+00	8.3971540164466507e+00	8.3426517247765908e+00	8.3443332404411965e+00	
9.0170778306660068e+01	9.0161483949217484e+01	9.0382111023515805e+01	9.0008228459828473e+01	9.0229316062132938e+01	8.9998075797197927e+01	8.9967235262675260e+01	9.0414789007668915e+01	9.0049870792198945e+01	8.9390632053483500e+01	8.9916506030497075e+01	9.0076664792996951e+01	9.0129453109860719e+01	8.9544461845935416e+01	8.9562510114068843e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_48
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
8.4010041900614958e+00	8.4001382561382751e+00	8.4206935736194843e+00	8.3858597943939568e+00	8.4064580182111435e+00	8.3849138941488750e+00	8.3820405524231614e+00	8.4237381063045582e+00	8.3897395148011444e+00	8.3283197565357305e+00	8.3773142264438274e+00	8.3922358502792189e+00	8.3971540164466507e+00	8.3426517247765908e+00	8.3443332404411965e+00	
1.0417245195676256e+02	1.0416171437611459e+02	1.0441660031288160e+02	1.0398466145048508e+02	1.0424007942581817e+02	1.0397293228744604e+02	1.0393730285004717e+02	1.0445435251817651e+02	1.0403276998353421e+02	1.0327116498104306e+02	1.0387869640790343e+02	1.0406372454346231e+02	1.0412470980393846e+02	1.0344888138722973e+02	1.0346973218147085e+02	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_49
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.1201338920081996e+01	1.1200184341517700e+01	1.1227591431492646e+01	1.1181146392525276e+01	1.1208610690948191e+01	1.1179885192198501e+01	1.1176054069897546e+01	1.1231650808406076e+01	1.1186319353068194e+01	1.1104426342047640e+01	1.1169752301925103e+01	1.1189647800372292e+01	1.1196205355262199e+01	1.1123535633035454e+01	1.1125777653921595e+01	
7.6169104656557579e+01	7.6161253522320351e+01	7.6347621734149982e+01	7.6031795469171882e+01	7.6218552698447695e+01	7.6023219306949798e+01	7.5997167675303317e+01	7.6375225497161324e+01	7.6066971600863724e+01	7.5510099125923944e+01	7.5954315653090703e+01	7.6089605042531574e+01	7.6134196415782952e+01	7.5640042304641085e+01	7.5655288046666854e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_50
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.1201338920081996e+01	1.1200184341517700e+01	1.1227591431492646e+01	1.1181146392525276e+01	1.1208610690948191e+01	1.1179885192198501e+01	1.1176054069897546e+01	1.1231650808406076e+01	1.1186319353068194e+01	1.1104426342047640e+01	1.1169752301925103e+01	1.1189647800372292e+01	1.1196205355262199e+01	1.1123535633035454e+01	1.1125777653921595e+01	
9.0170778306660068e+01	9.0161483949217484e+01	9.0382111023515805e+01	9.0008228459828473e+01	9.0229316062132938e+01	8.9998075797197927e+01	8.9967235262675260e+01	9.0414789007668915e+01	9.0049870792198945e+01	8.9390632053483500e+01	8.9916506030497075e+01	9.0076664792996951e+01	9.0129453109860719e+01	8.9544461845935416e+01	8.9562510114068843e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_51
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.1201338920081996e+01	1.1200184341517700e+01	1.1227591431492646e+01	1.1181146392525276e+01	1.1208610690948191e+01	1.1179885192198501e+01	1.1176054069897546e+01	1.1231650808406076e+01	1.1186319353068194e+01	1.1104426342047640e+01	1.1169752301925103e+01	1.1189647800372292e+01	1.1196205355262199e+01	1.1123535633035454e+01	1.1125777653921595e+01	
1.0417245195676256e+02	1.0416171437611459e+02	1.0441660031288160e+02	1.0398466145048508e+02	1.0424007942581817e+02	1.0397293228744604e+02	1.0393730285004717e+02	1.0445435251817651e+02	1.0403276998353421e+02	1.0327116498104306e+02	1.0387869640790343e+02	1.0406372454346231e+02	1.0412470980393846e+02	1.0344888138722973e+02	1.0346973218147085e+02	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_52
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.6802008380122992e+01	1.6800276512276550e+01	1.6841387147238969e+01	1.6771719588787914e+01	1.6812916036422287e+01	1.6769827788297750e+01	1.6764081104846323e+01	1.6847476212609116e+01	1.6779479029602289e+01	1.6656639513071461e+01	1.6754628452887655e+01	1.6784471700558438e+01	1.6794308032893301e+01	1.6685303449553182e+01	1.6688666480882393e+01	
7.6169104656557579e+01	7.6161253522320351e+01	7.6347621734149982e+01	7.6031795469171882e+01	7.6218552698447695e+01	7.6023219306949798e+01	7.5997167675303317e+01	7.6375225497161324e+01	7.6066971600863724e+01	7.5510099125923944e+01	7.5954315653090703e+01	7.6089605042531574e+01	7.6134196415782952e+01	7.5640042304641085e+01	7.5655288046666854e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_53
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.6802008380122992e+01	1.6800276512276550e+01	1.6841387147238969e+01	1.6771719588787914e+01	1.6812916036422287e+01	1.6769827788297750e+01	1.6764081104846323e+01	1.6847476212609116e+01	1.6779479029602289e+01	1.6656639513071461e+01	1.6754628452887655e+01	1.6784471700558438e+01	1.6794308032893301e+01	1.6685303449553182e+01	1.6688666480882393e+01	
9.0170778306660068e+01	9.0161483949217484e+01	9.0382111023515805e+01	9.0008228459828473e+01	9.0229316062132938e+01	8.9998075797197927e+01	8.9967235262675260e+01	9.0414789007668915e+01	9.0049870792198945e+01	8.9390632053483500e+01	8.9916506030497075e+01	9.0076664792996951e+01	9.0129453109860719e+01	8.9544461845935416e+01	8.9562510114068843e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_54
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.6802008380122992e+01	1.6800276512276550e+01	1.6841387147238969e+01	1.6771719588787914e+01	1.6812916036422287e+01	1.6769827788297750e+01	1.6764081104846323e+01	1.6847476212609116e+01	1.6779479029602289e+01	1.6656639513071461e+01	1.6754628452887655e+01	1.6784471700558438e+01	1.6794308032893301e+01	1.6685303449553182e+01	1.6688666480882393e+01	
1.0417245195676256e+02	1.0416171437611459e+02	1.0441660031288160e+02	1.0398466145048508e+02	1.0424007942581817e+02	1.0397293228744604e+02	1.0393730285004717e+02	1.0445435251817651e+02	1.0403276998353421e+02	1.0327116498104306e+02	1.0387869640790343e+02	1.0406372454346231e+02	1.0412470980393846e+02	1.0344888138722973e+02	1.0346973218147085e+02	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_y
2.9881381859037408e+05	3.0122780959913001e+05	3.0168424496883259e+05	3.0076280559073586e+05	3.0063484289150679e+05	2.9958053597446973e+05	3.0000467280628573e+05	3.0091145368579100e+05	2.9835996904564305e+05	2.9687261791485368e+05	2.9817398003166576e+05	3.0154688761966262e+05	3.0026539326087962e+05	2.9727821127471002e+05	2.9719690983617364e+05	
3.3609028358516219e+05	3.3877933656324999e+05	3.3933511749693449e+05	3.3829735578688618e+05	3.3813118944882654e+05	3.3697103222721966e+05	3.3748278126815241e+05	3.3847822974423348e+05	3.3559263587623136e+05	3.3385194502212945e+05	3.3536127302805497e+05	3.3914735059985740e+05	3.3776358238158526e+05	3.3438063447060727e+05	3.3428648682417657e+05	
3.7358465577972634e+05	3.7655381984916731e+05	3.7720654875141871e+05	3.7604900684704317e+05	3.7584867107493978e+05	3.7458195322192000e+05	3.7518351782680862e+05	3.7626488360820955e+05	3.7304439333260449e+05	3.7104790520210151e+05	3.7276357269498636e+05	3.7696768288567784e+05	3.7548288843053044e+05	3.7169664437701972e+05	3.7159109034189617e+05	
2.3428133982418591e+05	2.3614344182732570e+05	2.3660389790631336e+05	2.3560383484598377e+05	2.3570162513126733e+05	2.3477361011214962e+05	2.3454539227539100e+05	2.3601286775625401e+05	2.3355013915034509e+05	2.3203179295262409e+05	2.3328429221286927e+05	2.3578285490522729e+05	2.3538035488913837e+05	2.3319461527700297e+05	2.3289607922199616e+05	
2.7115608917610603e+05	2.7331921416673617e+05	2.7384461406686233e+05	2.7269013466425415e+05	2.7280269513495406e+05	2.7173251863314566e+05	2.7155114914293552e+05	2.7315458965388470e+05	2.7033504229882627e+05	2.6854756576706545e+05	2.7000922166115814e+05	2.7291007695279561e+05	2.7244321209672536e+05	2.6987494438966300e+05	2.6953609764653479e+05	
3.0815908094036102e+05	3.1062075952755968e+05	3.1121478993153741e+05	3.0990558690046589e+05	3.1003405026313005e+05	3.0882011077286530e+05	3.0869238481974328e+05	3.1042789886555116e+05	3.0725078848702082e+05	3.0519162137007888e+05	3.0686565314835531e+05	3.1016874900750385e+05	3.0963661244746530e+05	3.0668302945910697e+05	3.0630095556597039e+05	
2.5026011081356977e+05	2.5223911308857234e+05	2.5317860849550052e+05	2.5144722904063482e+05	2.5164543788254852e+05	2.5107320170967944e+05	2.5105867908157117e+05	2.5191928617884094e+05	2.4917785298410984e+05	2.4785893970491338e+05	2.5032294390203612e+05	2.5136888190419177e+05	2.5206160480471342e+05	2.4843268156914876e+05	2.4856851134446889e+05	
2.8766304845641711e+05	2.8985377594053891e+05	2.9095853496911831e+05	2.8903716111744015e+05	2.8923959832568263e+05	2.8853494120282994e+05	2.8858340516490745e+05	2.8953607398144860e+05	2.8650340279574215e+05	2.8490375569483446e+05	2.8761386873644369e+05	2.8895165473066649e+05	2.8965162065429788e+05	2.8555585076831869e+05	2.8573347745178739e+05	
3.2521804342869588e+05	3.2762782155381952e+05	3.2889581183972204e+05	3.2677737453375442e+05	3.2699131562094070e+05	3.2615830799728603e+05	3.2626948333832202e+05	3.2731268384620891e+05	3.2398357158809149e+05	3.2210459204712027e+05	3.2505447442241147e+05	3.2669794314400048e+05	3.2740063784027949e+05	3.2282324321580632e+05	3.2304972673971695e+05	
2.4631314883117945e+05	2.4847308903589417e+05	2.4906793534154358e+05	2.4776940735901057e+05	2.4702932592065883e+05	2.4669659088430341e+05	2.4715173614340712e+05	2.4859904144235159e+05	2.4661959363753657e+05	2.4445527116110612e+05	2.4567972448230218e+05	2.4809141362217619e+05	2.4775365041400297e+05	2.4501094077991770e+05	2.4443838698033575e+05	
2.8326853929853917e+05	2.8574935668756749e+05	2.8644404843768833e+05	2.8499229857600527e+05	2.8417151014826103e+05	2.8378775847734697e+05	2.8429040631706250e+05	2.8591732353368029e+05	2.8360944238576869e+05	2.8118842846635025e+05	2.8254132073979423e+05	2.8535926650313049e+05	2.8497242540010740e+05	2.8187231349192315e+05	2.8122217714865005e+05	
3.2037011834902520e+05	3.2317678137834341e+05	3.2396949191797792e+05	3.2236642581694399e+05	3.2146580045338138e+05	3.2103515606940439e+05	3.2158023356241192e+05	3.2337849603534967e+05	3.2074097805496916e+05	3.1806750323599187e+05	3.1954552983953751e+05	3.2277481188541517e+05	3.2233300759153470e+05	3.1887540836164023e+05	3.1815557282443024e+05	
2.4129213773796093e+05	2.4244786708268995e+05	2.4376086860633493e+05	2.4268024478536099e+05	2.4239902722398334e+05	2.4183213474872927e+05	2.4215489490269902e+05	2.4269519239197066e+05	2.4069405420942983e+05	2.3919226865262268e+05	2.4014238009909142e+05	2.4236940463821564e+05	2.4231054542950890e+05	2.3965597735002826e+05	2.3977973829491663e+05	
2.7803247464492748e+05	2.7944913831884734e+05	2.8088436801135907e+05	2.7967094287925883e+05	2.7934730087670177e+05	2.7869315420144744e+05	2.7910316732564208e+05	2.7967370083456021e+05	2.7741054374808917e+05	2.7563973516720103e+05	2.7674858586393064e+05	2.7933366531714407e+05	2.7926047778425430e+05	2.7617409140068426e+05	2.7632620778877701e+05	
3.1491495259706664e+05	3.1659726247023226e+05	3.1815337141055323e+05	3.1681123240919842e+05	3.1644401334892318e+05	3.1569798268674192e+05	3.1619947067915881e+05	3.1679829596570722e+05	3.1427217210219870e+05	3.1223128644420439e+05	3.1349853826270631e+05	3.1644897608170076e+05	3.1635638066148228e+05	3.1283624081848306e+05	3.1301113676211651e+05	
2.3995374008359647e+05	2.4159749622893846e+05	2.4228363046453954e+05	2.4145113368657246e+05	2.4146997156123136e+05	2.4086528435353719e+05	2.4117737765760961e+05	2.4171782525746673e+05	2.3925249673351791e+05	2.3816467419196572e+05	2.3954876265917649e+05	2.4186334019624777e+05	2.4123858843254199e+05	2.3873933134362288e+05	2.3835393034946703e+05	
2.7641002408550301e+05	2.7827633217243332e+05	2.7907044749254861e+05	2.7813002130964695e+05	2.7811108716040873e+05	2.7742444754056406e+05	2.7779359154416004e+05	2.7843077758474817e+05	2.7561068764326227e+05	2.7432235461308312e+05	2.7588134924755251e+05	2.7856232918568997e+05	2.7787655025693082e+05	2.7497730246713362e+05	2.7455367456289945e+05	
3.1304079878728179e+05	3.1513070450578252e+05	3.1603388029175327e+05	3.1498321026697895e+05	3.1492670625433850e+05	3.1415853006941697e+05	3.1458582952407689e+05	3.1532009134728770e+05	3.1214525575342478e+05	3.1065064696897392e+05	3.1238870550670591e+05	3.1543829847807286e+05	3.1469261540516128e+05	3.1139097831877833e+05	3.1093070355285850e+05	
2.4088783523895824e+05	2.4230896033543540e+05	2.4308865965444394e+05	2.4256143665051268e+05	2.4224116776319747e+05	2.4149476976638191e+05	2.4237113230238424e+05	2.4239722638067006e+05	2.4012708649610562e+05	2.3884315352835762e+05	2.4001725422143523e+05	2.4241587147944514e+05	2.4210380536410928e+05	2.3941796041424980e+05	2.3931339163190016e+05	
2.7759386972664850e+05	2.7927261284745927e+05	2.8013148135540338e+05	2.7950717126770719e+05	2.7915429207265802e+05	2.7830629623006814e+05	2.7927033775278745e+05	2.7934258936272090e+05	2.7673971920682018e+05	2.7525547686206060e+05	2.7663996001685422e+05	2.7938674345142714e+05	2.7900458825891954e+05	2.7590202273143211e+05	2.7578098424908525e+05	
3.1445788260815683e+05	3.1639721215849923e+05	3.1733716407481593e+05	3.1661347638183692e+05	3.1622629052824539e+05	3.1528026487149950e+05	3.1632934161604178e+05	3.1645092185167153e+05	3.1351385930640099e+05	3.1182624581650388e+05	3.1342268429523188e+05	3.1651976911214151e+05	3.1606467268070800e+05	3.1254457326241926e+05	3.1240690713735163e+05	
2.4975868814800415e+05	2.5164945636235393e+05	2.5212520880631707e+05	2.5148485901995498e+05	2.5109643953943523e+05	2.5068110287468374e+05	2.5080473794045721e+05	2.5170813728687190e+05	2.4930930524842895e+05	2.4788798829922362e+05	2.4930702167076833e+05	2.5153078011116807e+05	2.5104860454396400e+05	2.4863727096721710e+05	2.4814095482097339e+05	
2.8657958428964118e+05	2.8874541309393296e+05	2.8932649386704178e+05	2.8855185227710137e+05	2.8813320573459397e+05	2.8762368996588275e+05	2.8782446556314267e+05	2.8881777276122407e+05	2.8605022492379940e+05	2.8439381954025925e+05	2.8603542269587831e+05	2.8860985877498769e+05	2.8805680443692842e+05	2.8528552802761539e+05	2.8470823811195506e+05	
3.2357392953481013e+05	3.2601464204783831e+05	3.2670062898570311e+05	3.2579169008736691e+05	3.2534417357460666e+05	3.2473866667695896e+05	3.2501848748875124e+05	3.2610137298202381e+05	3.2296147576564015e+05	3.2106968433784001e+05	3.2293437018630194e+05	3.2586220340617589e+05	3.2523907117545541e+05	3.2210345191910019e+05	3.2144615593988565e+05	
2.6148556657542707e+05	2.6345279656437930e+05	2.6457843618506700e+05	2.6378353137484123e+05	2.6344598229048698e+05	2.6251493288231723e+05	2.6313776989283151e+05	2.6414772993857757e+05	2.6140124298555759e+05	2.5966069174310353e+05	2.6120704197198825e+05	2.6388592741922534e+05	2.6310679889545770e+05	2.6034673376594376e+05	2.6035841647334641e+05	
2.9843470715974289e+05	3.0068173729500582e+05	3.0193478571057378e+05	3.0099794303926191e+05	3.0063159877177764e+05	2.9957445199004852e+05	3.0030620314437791e+05	3.0143394234559190e+05	2.9829170717897150e+05	2.9633600634717435e+05	2.9806690292075608e+05	3.0110925529235497e+05	3.0026517107047886e+05	2.9707728359051648e+05	2.9710487947636913e+05	
3.3555661558510666e+05	3.3808066400033154e+05	3.3946212232538662e+05	3.3837925455876382e+05	3.3798708563034539e+05	3.3680243442440586e+05	3.3764601243558637e+05	3.3889101882557553e+05	3.3535159542336594e+05	3.3318051831901120e+05	3.3509597930425557e+05	3.3850458192556410e+05	3.3759469865962549e+05	3.3397542992465559e+05	3.3401709863494197e+05	
2.7860410276841174e+05	2.7997662703110784e+05	2.8077016058240260e+05	2.7998450376616057e+05	2.8002432945163478e+05	2.7910694382155681e+05	2.8022784950479213e+05	2.8023327381560596e+05	2.7785728952264594e+05	2.7574184610510181e+05	2.7741180848827149e+05	2.8029990037498984e+05	2.7978043905536889e+05	2.7660534304965660e+05	2.7662183872807532e+05	
3.1559169194037037e+05	3.1718899214445986e+05	3.1807653783541039e+05	3.1716574476752314e+05	3.1720478278701706e+05	3.1619088519608398e+05	3.1743566687490634e+05	3.1745395034654083e+05	3.1476816210343019e+05	3.1238282985176868e+05	3.1428645186185348e+05	3.1752842010027426e+05	3.1695290043410438e+05	3.1335108913439896e+05	3.1335082179825119e+05	
3.5279690168509120e+05	3.5461976261877135e+05	3.5560272336998110e+05	3.5456612973179639e+05	3.5460096016164689e+05	3.5349385002066870e+05	3.5485665736942209e+05	3.5489668040961481e+05	3.5189732102920325e+05	3.4924276721908548e+05	3.5138057134876674e+05	3.5497970046128950e+05	3.5434328578155651e+05	3.5031531293825194e+05	3.5029569404676277e+05	
2.2507976188943535e+05	2.2577725315491844e+05	2.2554866214208794e+05	2.2519223919790497e+05	2.2547729096522304e+05	2.2403590140873700e+05	2.2530186813296421e+05	2.2620229274132708e+05	2.2287194857894175e+05	2.2321025381340992e+05	2.2380540402743942e+05	2.2614644747174135e+05	2.2485530710756092e+05	2.2226557213555192e+05	2.2344996419401097e+05	
2.5586576251870205e+05	2.5670142424177361e+05	2.5646002834449513e+05	2.5606004635721166e+05	2.5637630809572866e+05	2.5475857306509482e+05	2.5618652004600974e+05	2.5718187505452603e+05	2.5340272505865514e+05	2.5378262241135706e+05	2.5446781186288584e+05	2.5712116849386782e+05	2.5567207490123980e+05	2.5273834699027814e+05	2.5405814028164980e+05	
2.8675099047989497e+05	2.8772839072648657e+05	2.8747547589865088e+05	2.8702874173269485e+05	2.8737736168236769e+05	2.8558238544864143e+05	2.8717005025100574e+05	2.8826140105286380e+05	2.8403552404123946e+05	2.8445409605438542e+05	2.8522954949187755e+05	2.8820086720425979e+05	2.8658888401826593e+05	2.8331187413819635e+05	2.8476529404072766e+05	
2.3350288003172798e+05	2.3423091879023568e+05	2.3452696398725366e+05	2.3411073536869319e+05	2.3417247066406105e+05	2.3308956347160455e+05	2.3434645416179814e+05	2.3475091163051754e+05	2.3106109701421531e+05	2.3132164946344786e+05	2.3247372219722869e+05	2.3483505728420659e+05	2.3353090864466564e+05	2.3143591798965022e+05	2.3208745497462922e+05	
2.6435987355450779e+05	2.6515467440688907e+05	2.6550803829117934e+05	2.6503020682647504e+05	2.6511458885759307e+05	2.6387823662514292e+05	2.6528620110323315e+05	2.6577544292670744e+05	2.6160875850113534e+05	2.6189032042705608e+05	2.6318272442879074e+05	2.6583839539348899e+05	2.6440980319413281e+05	2.6197558928487275e+05	2.6273521696291445e+05	
2.9531876394250803e+05	2.9618224045788712e+05	2.9659454914708657e+05	2.9605504652314808e+05	2.9616454736813833e+05	2.9477049407906440e+05	2.9633012662531890e+05	2.9690892638360773e+05	2.9226119895480748e+05	2.9256591194015997e+05	2.9399496313560085e+05	2.9694612546359567e+05	2.9539676511136140e+05	2.9261755759195116e+05	2.9348874447704072e+05	
2.5251239940982516e+05	2.5359910839681610e+05	2.5353643852005058e+05	2.5275202682072192e+05	2.5336814332228329e+05	2.5209042589246633e+05	2.5279620871607904e+05	2.5424904949435740e+05	2.5021342135648179e+05	2.5070598880055395e+05	2.5135149294123176e+05	2.5399581911915800e+05	2.5263225984632157e+05	2.5014195750544581e+05	2.5067187473691368e+05	
2.8333640121050738e+05	2.8455286399425886e+05	2.8449926948326756e+05	2.8364260409595101e+05	2.8432239482770162e+05	2.8287067708912346e+05	2.8369037852095813e+05	2.8530766754629352e+05	2.8077112629424292e+05	2.8130214208329376e+05	2.8207744285119028e+05	2.8500876518902532e+05	2.8350469120706490e+05	2.8070148423405713e+05	2.8130256431988021e+05	
3.1429508786966128e+05	3.1563918028752814e+05	3.1560006709958450e+05	3.1466961237125628e+05	3.1541215291573695e+05	3.1378216284745059e+05	3.1472188466662983e+05	3.1649877319105831e+05	3.1146090704513137e+05	3.1202917859158729e+05	3.1293645574926358e+05	3.1615808671272238e+05	3.1451274925894290e+05	3.1139386793540331e+05	3.1206950046300807e+05	
2.7394100693286292e+05	2.7499530742975301e+05	2.7511615467083390e+05	2.7420879011703905e+05	2.7460224446843890e+05	2.7347120193200873e+05	2.7485947032794275e+05	2.7551203110380942e+05	2.7191027100465907e+05	2.7132280973955791e+05	2.7251957464957557e+05	2.7493272623003431e+05	2.7426940915304789e+05	2.7119840179608646e+05	2.7220344729695504e+05	
3.0504043978321570e+05	3.0622945056563581e+05	3.0632647809921019e+05	3.0536078821726365e+05	3.0577692632173293e+05	3.0450811958750477e+05	3.0604894185926358e+05	3.0679336150237935e+05	3.0275392872949503e+05	3.0212628836359206e+05	3.0345305828230694e+05	3.0616517785023485e+05	3.0540984970536671e+05	3.0195400625929271e+05	3.0310284108066413e+05	
3.3628180518939014e+05	3.3760679563946743e+05	3.3767734332065890e+05	3.3665755928317265e+05	3.3709524680837546e+05	3.3568733849742432e+05	3.3737869674865104e+05	3.3821776137145638e+05	3.3373642313333374e+05	3.3307251774058939e+05	3.3452566174955800e+05	3.3754266564316617e+05	3.3669084882144141e+05	3.3284994526808528e+05	3.3414167738319933e+05	
2.8728830873343511e+05	2.8828314802750933e+05	2.8788335520458012e+05	2.8852767073769803e+05	2.8883271272449673e+05	2.8665546828328294e+05	2.8792920719085558e+05	2.8935086249165062e+05	2.8488612329902087e+05	2.8488184846361139e+05	2.8588864879534754e+05	2.8936010277413012e+05	2.8744086804383615e+05	2.8473927446444717e+05	2.8528349473658495e+05	
3.1843901358441770e+05	3.1950823369600228e+05	3.1909655913617928e+05	3.1974604048762866e+05	3.2011111266187398e+05	3.1770814121497283e+05	3.1910783322184248e+05	3.2069585928243003e+05	3.1575291363970301e+05	3.1575819422075601e+05	3.1685977954339056e+05	3.2067950555226591e+05	3.1860007602830481e+05	3.1556064058037620e+05	3.1623035924567003e+05	
3.4973161018888926e+05	3.5087326251190365e+05	3.5045300604932435e+05	3.5110536231265950e+05	3.5152917739117617e+05	3.4890041670703929e+05	3.5042708497301635e+05	3.5218126465529116e+05	3.4676191395575664e+05	3.4677319854456879e+05	3.4796959985054366e+05	3.5214164022992516e+05	3.4989864191008214e+05	3.4652021322557156e+05	3.4731538947725436e+05	
1.9683737314363953e+05	1.9613132423578118e+05	1.9751109149491950e+05	1.9586605340725466e+05	1.9743811068555241e+05	1.9669063467102608e+05	1.9696126931268489e+05	1.9799557313775210e+05	1.9581053179817169e+05	1.9432007300836325e+05	1.9583176337878674e+05	1.9637564393242184e+05	1.9623990826810716e+05	1.9442764780982235e+05	1.9453730732238691e+05	
2.2896565465214968e+05	2.2818588506207033e+05	2.2978706030305006e+05	2.2789089868250603e+05	2.2968102172314547e+05	2.2886349085913051e+05	2.2911526766129051e+05	2.3032966359649276e+05	2.2775517311898357e+05	2.2603895860808645e+05	2.2783559956522280e+05	2.2845945815141272e+05	2.2835684913146385e+05	2.2620474072348422e+05	2.2631645102557680e+05	
2.6124209502275125e+05	2.6039615384021538e+05	2.6220805432188394e+05	2.6006003854769285e+05	2.6206858022899076e+05	2.6118360455708628e+05	2.6141389611353705e+05	2.6281285650459677e+05	2.5984287725436702e+05	2.5789869168333194e+05	2.5998486341531703e+05	2.6069057989779967e+05	2.6062246441370042e+05	2.5812695188039861e+05	2.5824064442028239e+05	
2.0258459729937464e+05	2.0251298633066210e+05	2.0354195356820943e+05	2.0227022354331319e+05	2.0378412376111496e+05	2.0300134268957685e+05	2.0302070351611276e+05	2.0422889446045659e+05	2.0143039121842128e+05	2.0006167757051843e+05	2.0167962933359502e+05	2.0246200519524392e+05	2.0253670149484751e+05	2.0055249076921554e+05	2.0067468455237805e+05	
2.3475848976509887e+05	2.3469073266607730e+05	2.3584336089189479e+05	2.3439141193490414e+05	2.3614656115595676e+05	2.3526915063247966e+05	2.3523501129559503e+05	2.3662842397974394e+05	2.3345787191430139e+05	2.3184621716535083e+05	2.3367552256308877e+05	2.3462029022698093e+05	2.3469864629806756e+05	2.3241618444359137e+05	2.3248763829276568e+05	
2.6708782394023519e+05	2.6702240580374736e+05	2.6830038747088623e+05	2.6666530686108157e+05	2.6866439010705397e+05	2.6769299937603681e+05	2.6760732243052730e+05	2.6917617605903518e+05	2.6563755557958648e+05	2.6378872089890426e+05	2.6582249964675604e+05	2.6693713225357112e+05	2.6701291269881569e+05	2.6443705171153066e+05	2.6445129137811804e+05	
2.1556124642326718e+05	2.1537833245269791e+05	2.1701812572977872e+05	2.1571623922955946e+05	2.1685967120924473e+05	2.1547132697567708e+05	2.1574048501081907e+05	2.1701184757610256e+05	2.1444191472628739e+05	2.1322166376080946e+05	2.1445709193016266e+05	2.1555211840816561e+05	2.1591945726354880e+05	2.1379190940679872e+05	2.1298096500237769e+05	
2.4785682803152697e+05	2.4765385913689199e+05	2.4949222724314505e+05	2.4801885257004673e+05	2.4931530959929878e+05	2.4778142780085187e+05	2.4804646102648604e+05	2.4950510919661124e+05	2.4654079151332736e+05	2.4516032221261004e+05	2.4660247171832676e+05	2.4783672186952201e+05	2.4824581102010267e+05	2.4581840974753263e+05	2.4488749871730295e+05	
2.8029915671123931e+05	2.8008178441880259e+05	2.8211037629714195e+05	2.8046501867492334e+05	2.8192022727421706e+05	2.8023951888289530e+05	2.8049837750824750e+05	2.8214555209606973e+05	2.7878937801441440e+05	2.7724288192290696e+05	2.7889202873132785e+05	2.8027149258046475e+05	2.8071642280850344e+05	2.7798921615641518e+05	2.7694237934977963e+05	

#plot#xiexiyeyytheyth
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.6976247631168157e+01	6.6284941889064508e-01	8.1347744788569955e+01	1.4582687215594026e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.9955427687271422e+05	5.9785485498988528e+03	2.9668652493051760e+05	6.0109307579081633e+03	
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.6976247631168157e+01	6.6284941889064508e-01	9.6138243841037223e+01	1.7234084891156656e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.3692994895488711e+05	6.7453233220393449e+03	3.3377234054683219e+05	6.7622971026468067e+03	
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.6976247631168157e+01	6.6284941889064508e-01	1.1092874289350449e+02	1.9885482566719284e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.7452448228160327e+05	7.5210431517075904e+03	3.7085815616314695e+05	7.5136634473852801e+03	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.1092874289350448e+01	1.9885482566719290e-01	8.1347744788569955e+01	1.4582687215594026e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.3465240921920494e+05	5.0222164910743395e+03	2.3304301757244489e+05	4.7051121150898944e+03	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.1092874289350448e+01	1.9885482566719290e-01	9.6138243841037223e+01	1.7234084891156656e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7159381103010982e+05	5.8264949936969260e+03	2.7032990038403613e+05	5.4579300535043039e+03	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.1092874289350448e+01	1.9885482566719290e-01	1.1092874289350449e+02	1.9885482566719284e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.0866480476711434e+05	6.6339322557807782e+03	3.0761678319562727e+05	6.2107479919186890e+03	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	8.1347744788569955e+01	1.4582687215594026e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.5070753883363330e+05	5.6685706852668363e+03	2.4941150714141622e+05	5.4262970285425226e+03	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	9.6138243841037223e+01	1.7234084891156656e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.8815467799936497e+05	6.4274183198567453e+03	2.8778250824009569e+05	6.2611119560105890e+03	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	1.1092874289350449e+02	1.9885482566719284e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.2575766874374507e+05	7.2006554576733579e+03	3.2615350933877513e+05	7.0959268834786608e+03	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	8.1347744788569955e+01	1.4582687215594026e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.4687661706904840e+05	5.3437623844678155e+03	2.4434576266008755e+05	5.0925174325463786e+03	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	9.6138243841037223e+01	1.7234084891156656e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.8395910770745832e+05	6.0783174420113810e+03	2.8193741845394723e+05	5.8759816529381342e+03	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	1.1092874289350449e+02	1.9885482566719284e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.2118902102509048e+05	6.8183053414522346e+03	3.1952907424780680e+05	6.6594458733298607e+03	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	8.1347744788569955e+01	1.4582687215594026e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.4156044907690282e+05	4.9031570943436082e+03	2.4121372279914806e+05	4.9290129637579612e+03	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	9.6138243841037223e+01	1.7234084891156656e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7838317027752160e+05	5.6589946366053109e+03	2.7832352630670933e+05	5.6873226504899339e+03	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	1.1092874289350449e+02	1.9885482566719284e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1535142084669834e+05	6.4230156151739548e+03	3.1543332981427055e+05	6.4456323372219276e+03	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	8.1347744788569955e+01	1.4582687215594026e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.4051183888000209e+05	4.9852251937594592e+03	2.4051373000126769e+05	4.8952440712829257e+03	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	9.6138243841037223e+01	1.7234084891156656e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7702873179110425e+05	5.7363708449803098e+03	2.7751584230915504e+05	5.6483585437880183e+03	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	1.1092874289350449e+02	1.9885482566719284e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1372113033539290e+05	6.4905023967738462e+03	3.1451795461704244e+05	6.4014730162930418e+03	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	8.1347744788569955e+01	1.4582687215594026e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.4130598074850580e+05	5.0837038088748495e+03	2.4036077295782528e+05	4.8875028263764762e+03	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	9.6138243841037223e+01	1.7234084891156656e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7808587635947007e+05	5.8414108320192145e+03	2.7733935341287532e+05	5.6394263381267056e+03	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	1.1092874289350449e+02	1.9885482566719284e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1502608438010165e+05	6.6035692106008355e+03	3.1431793386792531e+05	6.3913498498769304e+03	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.8488123815584078e+01	3.3142470944532254e-01	8.1347744788569955e+01	1.4582687215594026e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.5034470370932147e+05	5.0313976556731996e+03	2.4972687245013614e+05	5.1548884088049399e+03	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.8488123815584078e+01	3.3142470944532254e-01	9.6138243841037223e+01	1.7234084891156656e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.8724949160426564e+05	5.8200320190847806e+03	2.8672344614645268e+05	5.9185755804797463e+03	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.8488123815584078e+01	3.3142470944532254e-01	1.1092874289350449e+02	1.9885482566719284e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.2432666694056382e+05	6.6141439070059942e+03	3.2372001984276914e+05	6.6822627521545592e+03	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.2185748578700895e+01	3.9770965133438579e-01	8.1347744788569955e+01	1.4582687215594026e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.6243423993057001e+05	5.6587637064730334e+03	2.6047624717389955e+05	5.4627634660850399e+03	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.2185748578700895e+01	3.9770965133438579e-01	9.6138243841037223e+01	1.7234084891156656e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.9948310502220009e+05	6.4577423392894343e+03	2.9768713962731377e+05	6.2431582469543609e+03	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.2185748578700895e+01	3.9770965133438579e-01	1.1092874289350449e+02	1.9885482566719284e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.3670167399846140e+05	7.2605761310512926e+03	3.3489803208072798e+05	7.0235530278236329e+03	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.9580998104934526e+01	5.3027953511251480e-01	8.1347744788569955e+01	1.4582687215594026e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7888308373771881e+05	5.8947467322113725e+03	2.7800788656845863e+05	5.7634134277183102e+03	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.9580998104934526e+01	5.3027953511251480e-01	9.6138243841037223e+01	1.7234084891156656e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1592859514509287e+05	6.6691486279920364e+03	3.1507560477758647e+05	6.5318685514141571e+03	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.9580998104934526e+01	5.3027953511251480e-01	1.1092874289350449e+02	1.9885482566719284e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.5319255454612721e+05	7.4449819039148970e+03	3.5214332298671419e+05	7.3003236751099239e+03	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0745425280208284e+01	1.4269407633434839e-01	8.1665232129582961e+01	1.0844749801410405e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.2461467779741698e+05	4.5096038382890711e+03	2.2706138687387964e+05	4.4313833120041409e+03	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0745425280208284e+01	1.4269407633434839e-01	9.4559742465832883e+01	1.2557078717422643e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.5538889518156502e+05	5.1140697927349875e+03	2.5874437108883957e+05	5.0497158671674952e+03	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0745425280208284e+01	1.4269407633434839e-01	1.0745425280208285e+02	1.4269407633434796e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.8626405908410385e+05	5.7219170769237762e+03	2.9042735530379956e+05	5.6680484223309122e+03	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.5043595392291596e+01	1.9977170686808707e-01	8.1665232129582961e+01	1.0844749801410405e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.3329844704492899e+05	4.7368303881572383e+03	2.3581663042350757e+05	4.6511353559977879e+03	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.5043595392291596e+01	1.9977170686808707e-01	9.4559742465832883e+01	1.2557078717422643e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.6411653805227467e+05	5.3564096720097587e+03	2.6725884781330859e+05	5.2712867367974814e+03	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.5043595392291596e+01	1.9977170686808707e-01	1.0745425280208285e+02	1.4269407633434796e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.9503973074675171e+05	5.9783897092352227e+03	2.9870106520310964e+05	5.8914381175971903e+03	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.3639935616458221e+01	3.1392696793556324e-01	8.1665232129582961e+01	1.0844749801410405e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.5230777432524710e+05	4.9997795739792919e+03	2.5490399675283211e+05	5.0827751815820666e+03	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.3639935616458221e+01	3.1392696793556324e-01	9.4559742465832883e+01	1.2557078717422643e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.8312603152978775e+05	5.6058695305765259e+03	2.8611673104909726e+05	5.7051558160615505e+03	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.3639935616458221e+01	3.1392696793556324e-01	1.0745425280208285e+02	1.4269407633434796e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.1407864446699765e+05	6.2159341694601662e+03	3.1732946534536249e+05	6.3275364505410444e+03	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.2236275840624842e+01	4.2808222900304527e-01	8.1665232129582961e+01	1.0844749801410405e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.7367085645684035e+05	5.2977447169711231e+03	2.7546424037296890e+05	5.4277410081122616e+03	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.2236275840624842e+01	4.2808222900304527e-01	9.4559742465832883e+01	1.2557078717422643e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.0473664374714391e+05	5.9258154300471579e+03	3.0664887135858805e+05	6.0422022543137073e+03	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.2236275840624842e+01	4.2808222900304527e-01	1.0745425280208285e+02	1.4269407633434796e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.3594415243986459e+05	6.5578907287099710e+03	3.3783350234420714e+05	6.6566635005150911e+03	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.6534445952708168e+01	4.8515985953678220e-01	8.1665232129582961e+01	1.0844749801410405e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.8714873959803249e+05	5.9859668770544595e+03	2.8816345645462914e+05	5.6540789375568284e+03	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.6534445952708168e+01	4.8515985953678220e-01	9.4559742465832883e+01	1.2557078717422643e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.1825695080638753e+05	6.6064229963369626e+03	3.1959946988604328e+05	6.2708875489267139e+03	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.6534445952708168e+01	4.8515985953678220e-01	1.0745425280208285e+02	1.4269407633434796e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.4950545213220007e+05	7.2304532241418137e+03	3.5103548331745737e+05	6.8876961602965075e+03	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.3851063143350206e+00	9.9798630151150799e-02	7.6024963916637518e+01	9.0484091337043471e-01	3.4663858919498985e-01	3.6935439821443932e-03	1.9619828704044470e+05	4.0504812883271852e+03	1.9588521139040342e+05	4.0163469583231872e+03	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.3851063143350206e+00	9.9798630151150799e-02	9.0000141107195887e+01	1.0711719636223527e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.2825241152427107e+05	4.7118989445188663e+03	2.2831653777954305e+05	4.6813050640058327e+03	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.3851063143350206e+00	9.9798630151150799e-02	1.0397531829775423e+02	1.2375030138742542e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.6045282347346339e+05	5.3792086754347383e+03	2.6074786416868266e+05	5.3462631696884237e+03	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1180141752446694e+01	1.3306484020153489e-01	7.6024963916637518e+01	9.0484091337043471e-01	3.4663858919498985e-01	3.6935439821443932e-03	2.0228949368686936e+05	4.3775226604180325e+03	2.0119652791452940e+05	4.1335852107638893e+03	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1180141752446694e+01	1.3306484020153489e-01	9.0000141107195887e+01	1.0711719636223527e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.3441103421505983e+05	5.0596139647194086e+03	2.3343956123416554e+05	4.7960187381298783e+03	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1180141752446694e+01	1.3306484020153489e-01	1.0397531829775423e+02	1.2375030138742542e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.6668693174772570e+05	5.7415368285204913e+03	2.6568259455380164e+05	5.4584522654958728e+03	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.6770212628670041e+01	1.9959726030230160e-01	7.6024963916637518e+01	9.0484091337043471e-01	3.4663858919498985e-01	3.6935439821443932e-03	2.1527482634035312e+05	4.5970444747880892e+03	2.1252813471914741e+05	4.3986541254290769e+03	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.6770212628670041e+01	1.9959726030230160e-01	9.0000141107195887e+01	1.0711719636223527e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.4751747342690558e+05	5.2561505349077097e+03	2.4453538392383832e+05	5.0611020358852929e+03	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.6770212628670041e+01	1.9959726030230160e-01	1.0397531829775423e+02	1.2375030138742542e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.7990692076182325e+05	5.9166118391467926e+03	2.7654263312852918e+05	5.7235499463414326e+03	

#dense#x2#x_yth_eyth#a=0#ms_phys
1.0000000000000000e+00	0.0000000000000000e+00	3.8081267459896515e+00	1.1183110892010916e+02	0.0000000000000000e+00	2.4567043929574662e+05	3.6480917553481399e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.1398079548414364e+00	1.1183110892010916e+02	0.0000000000000000e+00	2.4627126804534829e+05	3.6485422364892866e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.4714891636932217e+00	1.1183110892010916e+02	0.0000000000000000e+00	2.4687306886234108e+05	3.6495121262727471e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.8031703725450061e+00	1.1183110892010916e+02	0.0000000000000000e+00	2.4747585514389956e+05	3.6509852365811425e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.1348515813967914e+00	1.1183110892010916e+02	0.0000000000000000e+00	2.4807964028719821e+05	3.6529451726777179e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.4665327902485767e+00	1.1183110892010916e+02	0.0000000000000000e+00	2.4868443768941177e+05	3.6553753659965296e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.7982139991003621e+00	1.1183110892010916e+02	0.0000000000000000e+00	2.4929026074771472e+05	3.6582591065677429e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.1298952079521474e+00	1.1183110892010916e+02	0.0000000000000000e+00	2.4989712285928163e+05	3.6615795749648810e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.4615764168039318e+00	1.1183110892010916e+02	0.0000000000000000e+00	2.5050503742128718e+05	3.6653198736721938e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.7932576256557162e+00	1.1183110892010916e+02	0.0000000000000000e+00	2.5111401783090580e+05	3.6694630577797452e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.1249388345075015e+00	1.1183110892010916e+02	0.0000000000000000e+00	2.5172407748531221e+05	3.6739921649260409e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.4566200433592869e+00	1.1183110892010916e+02	0.0000000000000000e+00	2.5233522978168092e+05	3.6788902444170049e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.7883012522110722e+00	1.1183110892010916e+02	0.0000000000000000e+00	2.5294748811718644e+05	3.6841403854627752e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.1199824610628575e+00	1.1183110892010916e+02	0.0000000000000000e+00	2.5356086588900353e+05	3.6897257444822139e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.4516636699146428e+00	1.1183110892010916e+02	0.0000000000000000e+00	2.5417537649430661e+05	3.6956295714378825e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.7833448787664263e+00	1.1183110892010916e+02	0.0000000000000000e+00	2.5479103333027032e+05	3.7018352351707786e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.1150260876182116e+00	1.1183110892010916e+02	0.0000000000000000e+00	2.5540784979406925e+05	3.7083262477163430e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.4467072964699970e+00	1.1183110892010916e+02	0.0000000000000000e+00	2.5602583928287798e+05	3.7150862875906842e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.7783885053217823e+00	1.1183110892010916e+02	0.0000000000000000e+00	2.5664501519387099e+05	3.7220992220440121e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0110069714173568e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.5726539092422300e+05	3.7293491282865493e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0441750923025353e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.5788697987110852e+05	3.7368203136988977e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0773432131877136e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.5850979543170216e+05	3.7444973350447317e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1105113340728922e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.5913385100317842e+05	3.7523650167100295e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1436794549580707e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.5975915998271204e+05	3.7604084679975649e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1768475758432492e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.6038573576747742e+05	3.7686130995095027e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2100156967284278e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.6101359175464921e+05	3.7769646386562458e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2431838176136063e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.6164274134140208e+05	3.7854491443297206e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2763519384987848e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.6227319792491040e+05	3.7940530207858856e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3095200593839634e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.6290497490234906e+05	3.8027630307796931e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3426881802691417e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.6353808567089227e+05	3.8115663079996634e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3758563011543202e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.6417254362771485e+05	3.8204503688497357e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4090244220394988e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.6480836216999136e+05	3.8294031236254714e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4421925429246773e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.6544555469489633e+05	3.8384128871346138e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4753606638098558e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.6608413459960435e+05	3.8474683888096411e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5085287846950344e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.6672411528128997e+05	3.8565587823605069e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5416969055802129e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.6736551013712789e+05	3.8656736550152427e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5748650264653913e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.6800833256429259e+05	3.8748030363955727e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6080331473505698e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.6865259595995856e+05	3.8839374070724139e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6412012682357481e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.6929831372130045e+05	3.8930677068458949e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6743693891209269e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.6994549924549297e+05	3.9021853427927181e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7075375100061052e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.7059416592971055e+05	3.9112821971233006e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7407056308912839e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.7124432717112789e+05	3.9203506348853807e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7738737517764623e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.7189599636691943e+05	3.9293835115557217e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8070418726616406e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.7254918691425986e+05	3.9383741805523641e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8402099935468193e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.7320391221032361e+05	3.9473165007031216e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8733781144319977e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.7386018565228547e+05	3.9562048437016961e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9065462353171764e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.7451802063731989e+05	3.9650341015803519e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9397143562023548e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.7517743056260148e+05	3.9737996942275590e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9728824770875331e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.7583842882530473e+05	3.9824975769745388e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0060505979727118e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.7650102882260445e+05	3.9911242482737680e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0392187188578902e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.7716524395167490e+05	3.9996767574908631e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0723868397430689e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.7783108760969096e+05	4.0081527128254197e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1055549606282472e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.7849857319382700e+05	4.0165502893782132e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1387230815134256e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.7916771410125768e+05	4.0248682373766337e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1718912023986043e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.7983852372915763e+05	4.0331058905674568e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2050593232837826e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.8051101547470130e+05	4.0412631747860050e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2382274441689614e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.8118520273506345e+05	4.0493406167049047e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2713955650541397e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.8186109890741849e+05	4.0573393527636836e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3045636859393181e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.8253871738894109e+05	4.0652611382784326e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3377318068244968e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.8321807157680584e+05	4.0731083567259734e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3708999277096751e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.8389917486818717e+05	4.0808840291950605e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4040680485948538e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.8458204066025990e+05	4.0885918239919702e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4372361694800322e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.8526668235019845e+05	4.0962360663877535e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4704042903652109e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.8595311333517736e+05	4.1038217484846255e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5035724112503893e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.8664134701237129e+05	4.1113545391823873e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5367405321355676e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.8733139677895472e+05	4.1188407942163876e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5699086530207463e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.8802327603210253e+05	4.1262875662354627e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6030767739059247e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.8871699816898903e+05	4.1337026148872046e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6362448947911034e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.8941257658678875e+05	4.1410944168672822e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6694130156762817e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.9011002468267648e+05	4.1484721758915784e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7025811365614604e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.9080935585382668e+05	4.1558458325397023e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7357492574466388e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.9151058349741396e+05	4.1632260739171916e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7689173783318171e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.9221372101061285e+05	4.1706243430759841e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8020854992169959e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.9291878179059795e+05	4.1780528481298743e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8352536201021742e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.9362577923454385e+05	4.1855245709944147e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8684217409873529e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.9433472673962510e+05	4.1930532756770535e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9015898618725313e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.9504563770301634e+05	4.2006535160371768e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9347579827577096e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.9575852552189224e+05	4.2083406429307643e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9679261036428883e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.9647340359342715e+05	4.2161308106485349e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0010942245280667e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.9719028531479579e+05	4.2240409825537999e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0342623454132454e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.9790918408317264e+05	4.2320889358177210e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0674304662984238e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.9863011329573242e+05	4.2402932651493138e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1005985871836025e+01	1.1183110892010916e+02	0.0000000000000000e+00	2.9935308634964965e+05	4.2486733854101885e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1337667080687808e+01	1.1183110892010916e+02	0.0000000000000000e+00	3.0007811664209887e+05	4.2572495330019701e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1669348289539592e+01	1.1183110892010916e+02	0.0000000000000000e+00	3.0080521757025458e+05	4.2660427659123425e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2001029498391382e+01	1.1183110892010916e+02	0.0000000000000000e+00	3.0153440253129159e+05	4.2750749622998092e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2332710707243166e+01	1.1183110892010916e+02	0.0000000000000000e+00	3.0226568492238439e+05	4.2843688175002171e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2664391916094949e+01	1.1183110892010916e+02	0.0000000000000000e+00	3.0299907814070745e+05	4.2939478393337213e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2996073124946733e+01	1.1183110892010916e+02	0.0000000000000000e+00	3.0373459558343550e+05	4.3038363415931299e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3327754333798524e+01	1.1183110892010916e+02	0.0000000000000000e+00	3.0447225064774288e+05	4.3140594355956355e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3659435542650307e+01	1.1183110892010916e+02	0.0000000000000000e+00	3.0521205673080444e+05	4.3246430196822357e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3991116751502091e+01	1.1183110892010916e+02	0.0000000000000000e+00	3.0595402722979465e+05	4.3356137665543965e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4322797960353874e+01	1.1183110892010916e+02	0.0000000000000000e+00	3.0669817554188811e+05	4.3469991083406194e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4654479169205658e+01	1.1183110892010916e+02	0.0000000000000000e+00	3.0744451506425935e+05	4.3588272192969689e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4986160378057448e+01	1.1183110892010916e+02	0.0000000000000000e+00	3.0819305919408298e+05	4.3711269960491882e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.5317841586909232e+01	1.1183110892010916e+02	0.0000000000000000e+00	3.0894382132853346e+05	4.3839280352988490e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.5649522795761015e+01	1.1183110892010916e+02	0.0000000000000000e+00	3.0969681486478576e+05	4.3972606089266446e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.5981204004612799e+01	1.1183110892010916e+02	0.0000000000000000e+00	3.1045205320001394e+05	4.4111556364393209e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.6312885213464590e+01	1.1183110892010916e+02	0.0000000000000000e+00	3.1120954973139300e+05	4.4256446547243340e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.6644566422316373e+01	1.1183110892010916e+02	0.0000000000000000e+00	3.1196931785609719e+05	4.4407597850931252e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.6976247631168157e+01	1.1183110892010916e+02	0.0000000000000000e+00	3.1273137097130134e+05	4.4565336976133312e+03	

#dense#x2#x_yth_eyth#a_1#ms_phys
1.0000000000000000e+00	0.0000000000000000e+00	3.8081267459896515e+00	1.1183110892010916e+02	5.1100492969656763e-01	2.9165693930090521e+05	4.6161301878661370e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.1398079548414364e+00	1.1183110892010916e+02	5.1100492969656763e-01	2.9238966842000268e+05	4.6378513404877804e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.4714891636932217e+00	1.1183110892010916e+02	5.1100492969656763e-01	2.9312336960649124e+05	4.6597986132269116e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.8031703725450061e+00	1.1183110892010916e+02	5.1100492969656763e-01	2.9385805625754560e+05	4.6819525434318421e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.1348515813967914e+00	1.1183110892010916e+02	5.1100492969656763e-01	2.9459374177034013e+05	4.7042939632544349e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.4665327902485767e+00	1.1183110892010916e+02	5.1100492969656763e-01	2.9533043954204948e+05	4.7268040086085475e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.7982139991003621e+00	1.1183110892010916e+02	5.1100492969656763e-01	2.9606816296984826e+05	4.7494641270296288e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.1298952079521474e+00	1.1183110892010916e+02	5.1100492969656763e-01	2.9680692545091105e+05	4.7722560845074659e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.4615764168039318e+00	1.1183110892010916e+02	5.1100492969656763e-01	2.9754674038241233e+05	4.7951619713631871e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.7932576256557162e+00	1.1183110892010916e+02	5.1100492969656763e-01	2.9828762116152677e+05	4.8181642072415534e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.1249388345075015e+00	1.1183110892010916e+02	5.1100492969656763e-01	2.9902958118542907e+05	4.8412455452869744e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.4566200433592869e+00	1.1183110892010916e+02	5.1100492969656763e-01	2.9977263385129353e+05	4.8643890755700131e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.7883012522110722e+00	1.1183110892010916e+02	5.1100492969656763e-01	3.0051679255629494e+05	4.8875782278297020e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.1199824610628575e+00	1.1183110892010916e+02	5.1100492969656763e-01	3.0126207069760782e+05	4.9107967735932652e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.4516636699146428e+00	1.1183110892010916e+02	5.1100492969656763e-01	3.0200848167240672e+05	4.9340288277338277e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.7833448787664263e+00	1.1183110892010916e+02	5.1100492969656763e-01	3.0275603887786629e+05	4.9572588495231967e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.1150260876182116e+00	1.1183110892010916e+02	5.1100492969656763e-01	3.0350475571116107e+05	4.9804716432345167e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.4467072964699970e+00	1.1183110892010916e+02	5.1100492969656763e-01	3.0425464556946553e+05	5.0036523583476319e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.7783885053217823e+00	1.1183110892010916e+02	5.1100492969656763e-01	3.0500572184995445e+05	5.0267864894043223e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0110069714173568e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.0575799794980232e+05	5.0498598755629891e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0441750923025353e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.0651148726618366e+05	5.0728586998950614e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0773432131877136e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.0726620319627301e+05	5.0957694884646016e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1105113340728922e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.0802215913724521e+05	5.1185791092315731e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1436794549580707e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.0877936848627462e+05	5.1412747708130601e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1768475758432492e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.0953784464053588e+05	5.1638440211395064e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2100156967284278e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.1029760099720350e+05	5.1862747460354876e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2431838176136063e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.1105865095345216e+05	5.2085551677562607e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2763519384987848e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.1182100790645636e+05	5.2306738435080733e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3095200593839634e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.1258468525339075e+05	5.2526196639770951e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3426881802691417e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.1334969639142993e+05	5.2743818518927947e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3758563011543202e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.1411605471774825e+05	5.2959499606467807e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4090244220394988e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.1488377362952067e+05	5.3173138729891225e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4421925429246773e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.1565286652392137e+05	5.3384637998202506e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4753606638098558e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.1642334679812525e+05	5.3593902790985530e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5085287846950344e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.1719522784930671e+05	5.3800841748782941e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5416969055802129e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.1796852307464043e+05	5.4005366764949122e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5748650264653913e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.1874324587130093e+05	5.4207392979116330e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6080331473505698e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.1951940963646275e+05	5.4406838772409747e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6412012682357481e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.2029702776730049e+05	5.4603625764541011e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6743693891209269e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.2107611366098886e+05	5.4797678812890108e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7075375100061052e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.2185668071470229e+05	5.4988926013696755e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7407056308912839e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.2263874232561543e+05	5.5177298705453650e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7738737517764623e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.2342231189090275e+05	5.5362731474605707e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8070418726616406e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.2420740280773892e+05	5.5545162163642608e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8402099935468193e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.2499402847329865e+05	5.5724531881671874e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8733781144319977e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.2578220228475635e+05	5.5900785017553426e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9065462353171764e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.2657193763928657e+05	5.6073869255671652e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9397143562023548e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.2736324793406390e+05	5.6243735594421278e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9728824770875331e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.2815614656626305e+05	5.6410338367471395e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0060505979727118e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.2895064693305845e+05	5.6573635267875961e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0392187188578902e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.2974676243162493e+05	5.6733587375101843e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0723868397430689e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.3054450645913673e+05	5.6890159185018965e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1055549606282472e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.3134389241276862e+05	5.7043318642930453e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1387230815134256e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.3214493368969520e+05	5.7193037179681060e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1718912023986043e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.3294764368709089e+05	5.7339289750910839e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2050593232837826e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.3375203580213047e+05	5.7482054879495809e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2382274441689614e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.3455812343198847e+05	5.7621314701234669e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2713955650541397e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.3536591997383931e+05	5.7757055013818917e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3045636859393181e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.3617543882485764e+05	5.7889265329135715e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3377318068244968e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.3698669338221825e+05	5.8017938928948588e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3708999277096751e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.3779969704309542e+05	5.8143072923984755e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4040680485948538e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.3861446320466395e+05	5.8264668316481093e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4372361694800322e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.3943100526409829e+05	5.8382730066204131e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4704042903652109e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.4024933661857311e+05	5.8497267159990179e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5035724112503893e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.4106947066526284e+05	5.8608292684814305e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5367405321355676e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.4189142080134229e+05	5.8715823904426479e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5699086530207463e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.4271520042398572e+05	5.8819882339547858e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6030767739059247e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.4354082293036801e+05	5.8920493851666124e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6362448947911034e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.4436830171766377e+05	5.9017688730403415e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6694130156762817e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.4519765018304717e+05	5.9111501784468846e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7025811365614604e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.4602888172369328e+05	5.9201972436184005e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7357492574466388e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.4686200973677629e+05	5.9289144819555331e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7689173783318171e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.4769704761947098e+05	5.9373067881860679e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8020854992169959e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.4853400876895199e+05	5.9453795488713586e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8352536201021742e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.4937290658239368e+05	5.9531386532543756e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8684217409873529e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.5021375445697084e+05	5.9605905044437422e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9015898618725313e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.5105656578985782e+05	5.9677420309235285e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9347579827577096e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.5190135397822957e+05	5.9746006983810375e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9679261036428883e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.5274813241926034e+05	5.9811745218391125e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0010942245280667e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.5359691451012477e+05	5.9874720780804882e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0342623454132454e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.5444771364799747e+05	5.9935025183475345e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0674304662984238e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.5530054323005310e+05	5.9992755812998121e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1005985871836025e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.5615541665346606e+05	6.0048016062085444e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1337667080687808e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.5701234731541114e+05	6.0100915463650736e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1669348289539592e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.5787134861306276e+05	6.0151569826767782e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2001029498391382e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.5873243394359562e+05	6.0200101374207006e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2332710707243166e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.5959561670418415e+05	6.0246638881233648e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2664391916094949e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.6046091029200301e+05	6.0291317815298789e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2996073124946733e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.6132832810422697e+05	6.0334280476212689e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3327754333798524e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.6219788353803020e+05	6.0375676136387574e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3659435542650307e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.6306958999058761e+05	6.0415661180638053e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3991116751502091e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.6394346085907362e+05	6.0454399245030745e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4322797960353874e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.6481950954066287e+05	6.0492061354193575e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4654479169205658e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.6569774943252990e+05	6.0528826056488206e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4986160378057448e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.6657819393184932e+05	6.0564879556338465e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.5317841586909232e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.6746085643579578e+05	6.0600415843015844e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.5649522795761015e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.6834575034154381e+05	6.0635636815092394e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.5981204004612799e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.6923288904626796e+05	6.0670752399725206e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.6312885213464590e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.7012228594714263e+05	6.0705980665889174e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.6644566422316373e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.7101395444134274e+05	6.0741547930607621e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.6976247631168157e+01	1.1183110892010916e+02	5.1100492969656763e-01	3.7190790792604274e+05	6.0777688857182275e+03	

#dense#x2#x_yth_eyth#a_2#ms_phys
1.0000000000000000e+00	0.0000000000000000e+00	3.8081267459896515e+00	1.1183110892010916e+02	4.5696372227459053e-01	2.8244467236030480e+05	3.8473300033395681e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.1398079548414364e+00	1.1183110892010916e+02	4.5696372227459053e-01	2.8315097847671190e+05	3.8646053296744699e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.4714891636932217e+00	1.1183110892010916e+02	4.5696372227459053e-01	2.8385825666051009e+05	3.8822054425982888e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.8031703725450061e+00	1.1183110892010916e+02	4.5696372227459053e-01	2.8456652030887402e+05	3.9001073558251101e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.1348515813967914e+00	1.1183110892010916e+02	4.5696372227459053e-01	2.8527578281897807e+05	3.9182883848722413e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.4665327902485767e+00	1.1183110892010916e+02	4.5696372227459053e-01	2.8598605758799700e+05	3.9367261663929530e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.7982139991003621e+00	1.1183110892010916e+02	4.5696372227459053e-01	2.8669735801310535e+05	3.9553986754702369e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.1298952079521474e+00	1.1183110892010916e+02	4.5696372227459053e-01	2.8740969749147765e+05	3.9742842409787313e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.4615764168039318e+00	1.1183110892010916e+02	4.5696372227459053e-01	2.8812308942028863e+05	3.9933615591212561e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.7932576256557162e+00	1.1183110892010916e+02	4.5696372227459053e-01	2.8883754719671264e+05	4.0126097052544851e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.1249388345075015e+00	1.1183110892010916e+02	4.5696372227459053e-01	2.8955308421792439e+05	4.0320081441143925e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.4566200433592869e+00	1.1183110892010916e+02	4.5696372227459053e-01	2.9026971388109861e+05	4.0515367385543082e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.7883012522110722e+00	1.1183110892010916e+02	4.5696372227459053e-01	2.9098744958340953e+05	4.0711757569075698e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.1199824610628575e+00	1.1183110892010916e+02	4.5696372227459053e-01	2.9170630472203193e+05	4.0909058790833401e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.4516636699146428e+00	1.1183110892010916e+02	4.5696372227459053e-01	2.9242629269414040e+05	4.1107082015032547e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.7833448787664263e+00	1.1183110892010916e+02	4.5696372227459053e-01	2.9314742689690960e+05	4.1305642409819711e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.1150260876182116e+00	1.1183110892010916e+02	4.5696372227459053e-01	2.9386972072751389e+05	4.1504559376526586e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.4467072964699970e+00	1.1183110892010916e+02	4.5696372227459053e-01	2.9459318758312805e+05	4.1703656570325047e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.7783885053217823e+00	1.1183110892010916e+02	4.5696372227459053e-01	2.9531784086092649e+05	4.1902761913213853e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0110069714173568e+01	1.1183110892010916e+02	4.5696372227459053e-01	2.9604369395808392e+05	4.2101707600201407e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0441750923025353e+01	1.1183110892010916e+02	4.5696372227459053e-01	2.9677076027177484e+05	4.2300330099530656e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0773432131877136e+01	1.1183110892010916e+02	4.5696372227459053e-01	2.9749905319917394e+05	4.2498470147714761e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1105113340728922e+01	1.1183110892010916e+02	4.5696372227459053e-01	2.9822858613745554e+05	4.2695972740139241e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1436794549580707e+01	1.1183110892010916e+02	4.5696372227459053e-01	2.9895937248379458e+05	4.2892687117914047e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1768475758432492e+01	1.1183110892010916e+02	4.5696372227459053e-01	2.9969142563536536e+05	4.3088466751641363e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2100156967284278e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.0042475898934255e+05	4.3283169322693684e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2431838176136063e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.0115938594290084e+05	4.3476656702583659e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2763519384987848e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.0189531989321462e+05	4.3668794930948379e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3095200593839634e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.0263257423745858e+05	4.3859454192636240e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3426881802691417e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.0337116237280733e+05	4.4048508794362615e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3758563011543202e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.0411109769643535e+05	4.4235837141351021e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4090244220394988e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.0485239360551717e+05	4.4421321714345113e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4421925429246773e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.0559506349722756e+05	4.4604849047358457e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4753606638098558e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.0633912076874101e+05	4.4786309706501752e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5085287846950344e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.0708457881723205e+05	4.4965598270173223e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5416969055802129e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.0783145103987533e+05	4.5142613310926235e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5748650264653913e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.0857975083384541e+05	4.5317257379243247e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6080331473505698e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.0932949159631674e+05	4.5489436989488104e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6412012682357481e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.1008068672446418e+05	4.5659062608237227e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6743693891209269e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.1083334961546201e+05	4.5826048645200499e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7075375100061052e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.1158749366648507e+05	4.5990313446943510e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7407056308912839e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.1234313227470772e+05	4.6151779293543623e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7738737517764623e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.1310027883730474e+05	4.6310372398395484e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8070418726616406e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.1385894675145048e+05	4.6466022911281780e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8402099935468193e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.1461914941431978e+05	4.6618664924864925e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8733781144319977e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.1538090022308688e+05	4.6768236484732051e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9065462353171764e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.1614421257492685e+05	4.6914679603124050e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9397143562023548e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.1690909986701375e+05	4.7057940276453992e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9728824770875331e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.1767557549652248e+05	4.7197968506733450e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0060505979727118e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.1844365286062751e+05	4.7334718327015617e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0392187188578902e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.1921334535650344e+05	4.7468147830940479e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0723868397430689e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.1998466638132487e+05	4.7598219206496560e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1055549606282472e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.2075762933226634e+05	4.7724898774072162e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1387230815134256e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.2153224760650250e+05	4.7848157028885917e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1718912023986043e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.2230853460120776e+05	4.7967968687886068e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2050593232837826e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.2308650371355697e+05	4.8084312741186759e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2382274441689614e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.2386616834072443e+05	4.8197172508120502e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2713955650541397e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.2464754187988490e+05	4.8306535697969739e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3045636859393181e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.2543063772821275e+05	4.8412394475451229e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3377318068244968e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.2621546928288293e+05	4.8514745531014350e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3708999277096751e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.2700204994106980e+05	4.8613590155988077e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4040680485948538e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.2779039309994789e+05	4.8708934322663690e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4372361694800322e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.2858051215669181e+05	4.8800788769324354e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4704042903652109e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.2937242050847621e+05	4.8889169090275709e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5035724112503893e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.3016613155247550e+05	4.8974095830899232e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5367405321355676e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.3096165868586442e+05	4.9055594587761625e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5699086530207463e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.3175901530581759e+05	4.9133696113771584e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6030767739059247e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.3255821480950952e+05	4.9208436428406521e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6362448947911034e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.3335927059411467e+05	4.9279856932977173e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6694130156762817e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.3416219605680770e+05	4.9348004530911039e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7025811365614604e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.3496700459476333e+05	4.9412931753026287e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7357492574466388e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.3577370960515592e+05	4.9474696887703976e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7689173783318171e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.3658232448516029e+05	4.9533364115911991e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8020854992169959e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.3739286263195082e+05	4.9589003650957447e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8352536201021742e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.3820533744270203e+05	4.9641691882848627e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8684217409873529e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.3901976231458882e+05	4.9691511527113444e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9015898618725313e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.3983615064478549e+05	4.9738551777887533e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9347579827577096e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.4065451583046670e+05	4.9782908465056353e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9679261036428883e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.4147487126880698e+05	4.9824684215200086e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0010942245280667e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.4229723035698099e+05	4.9863988616050347e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0342623454132454e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.4312160649216338e+05	4.9900938384113861e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0674304662984238e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.4394801307152858e+05	4.9935657535093269e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1005985871836025e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.4477646349225112e+05	4.9968277556662861e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1337667080687808e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.4560697115150577e+05	4.9998937583116685e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1669348289539592e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.4643954944646690e+05	5.0027784571341072e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2001029498391382e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.4727421177430934e+05	5.0054973477498543e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2332710707243166e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.4811097153220751e+05	5.0080667433749359e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2664391916094949e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.4894984211733605e+05	5.0105037924270446e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2996073124946733e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.4979083692686941e+05	5.0128264959726794e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3327754333798524e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.5063396935798222e+05	5.0150537249322642e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3659435542650307e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.5147925280784920e+05	5.0172052369425382e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3991116751502091e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.5232670067364478e+05	5.0193016927693316e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4322797960353874e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.5317632635254366e+05	5.0213646721555397e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4654479169205658e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.5402814324172045e+05	5.0234166889794533e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4986160378057448e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.5488216473834933e+05	5.0254812055865950e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.5317841586909232e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.5573840423960536e+05	5.0275826461540000e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.5649522795761015e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.5659687514266296e+05	5.0297464089327768e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.5981204004612799e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.5745759084469668e+05	5.0319988772050274e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.6312885213464590e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.5832056474288099e+05	5.0343674287860686e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.6644566422316373e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.5918581023439061e+05	5.0368804438903635e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.6976247631168157e+01	1.1183110892010916e+02	4.5696372227459053e-01	3.6005334071640013e+05	5.0395673111735532e+03	

#dense#x2#x_yth_eyth#a_3#ms_phys
1.0000000000000000e+00	0.0000000000000000e+00	3.8081267459896515e+00	1.1183110892010916e+02	3.4663858919498985e-01	2.6683133244883193e+05	3.0635188988713808e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.1398079548414364e+00	1.1183110892010916e+02	3.4663858919498985e-01	2.6749285574195057e+05	3.0717633470181095e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.4714891636932217e+00	1.1183110892010916e+02	3.4663858919498985e-01	2.6815535110246023e+05	3.0805255341393772e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.8031703725450061e+00	1.1183110892010916e+02	3.4663858919498985e-01	2.6881883192753565e+05	3.0897796397234388e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.1348515813967914e+00	1.1183110892010916e+02	3.4663858919498985e-01	2.6948331161435123e+05	3.0994998662392518e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.4665327902485767e+00	1.1183110892010916e+02	3.4663858919498985e-01	2.7014880356008175e+05	3.1096604904964020e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.7982139991003621e+00	1.1183110892010916e+02	3.4663858919498985e-01	2.7081532116190158e+05	3.1202359119215253e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.1298952079521474e+00	1.1183110892010916e+02	3.4663858919498985e-01	2.7148287781698542e+05	3.1312006976976099e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.4615764168039318e+00	1.1183110892010916e+02	3.4663858919498985e-01	2.7215148692250781e+05	3.1425296247506662e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.7932576256557162e+00	1.1183110892010916e+02	3.4663858919498985e-01	2.7282116187564336e+05	3.1541977185972955e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.1249388345075015e+00	1.1183110892010916e+02	3.4663858919498985e-01	2.7349191607356671e+05	3.1661802890960953e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.4566200433592869e+00	1.1183110892010916e+02	3.4663858919498985e-01	2.7416376291345234e+05	3.1784529631690998e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.7883012522110722e+00	1.1183110892010916e+02	3.4663858919498985e-01	2.7483671579247480e+05	3.1909917145835807e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.1199824610628575e+00	1.1183110892010916e+02	3.4663858919498985e-01	2.7551078810780880e+05	3.2037728908967606e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.4516636699146428e+00	1.1183110892010916e+02	3.4663858919498985e-01	2.7618599325662875e+05	3.2167732376877607e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.7833448787664263e+00	1.1183110892010916e+02	3.4663858919498985e-01	2.7686234463610937e+05	3.2299699202063334e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.1150260876182116e+00	1.1183110892010916e+02	3.4663858919498985e-01	2.7753985564342525e+05	3.2433405425804240e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.4467072964699970e+00	1.1183110892010916e+02	3.4663858919498985e-01	2.7821853967575089e+05	3.2568631647309512e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.7783885053217823e+00	1.1183110892010916e+02	3.4663858919498985e-01	2.7889841013026080e+05	3.2705163171432928e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0110069714173568e+01	1.1183110892010916e+02	3.4663858919498985e-01	2.7957948040412972e+05	3.2842790136519338e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0441750923025353e+01	1.1183110892010916e+02	3.4663858919498985e-01	2.8026176389453217e+05	3.2981307623892480e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0773432131877136e+01	1.1183110892010916e+02	3.4663858919498985e-01	2.8094527399864275e+05	3.3120515750543955e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1105113340728922e+01	1.1183110892010916e+02	3.4663858919498985e-01	2.8163002411363594e+05	3.3260219746494226e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1436794549580707e+01	1.1183110892010916e+02	3.4663858919498985e-01	2.8231602763668646e+05	3.3400230018321608e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1768475758432492e+01	1.1183110892010916e+02	3.4663858919498985e-01	2.8300329796496878e+05	3.3540362200258592e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2100156967284278e+01	1.1183110892010916e+02	3.4663858919498985e-01	2.8369184849565750e+05	3.3680437194247365e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2431838176136063e+01	1.1183110892010916e+02	3.4663858919498985e-01	2.8438169262592727e+05	3.3820281200253139e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2763519384987848e+01	1.1183110892010916e+02	3.4663858919498985e-01	2.8507284375295253e+05	3.3959725738101274e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3095200593839634e+01	1.1183110892010916e+02	3.4663858919498985e-01	2.8576531527390803e+05	3.4098607662021541e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3426881802691417e+01	1.1183110892010916e+02	3.4663858919498985e-01	2.8645912058596819e+05	3.4236769169040090e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3758563011543202e+01	1.1183110892010916e+02	3.4663858919498985e-01	2.8715427308630769e+05	3.4374057802267102e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4090244220394988e+01	1.1183110892010916e+02	3.4663858919498985e-01	2.8785078617210110e+05	3.4510326450090092e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4421925429246773e+01	1.1183110892010916e+02	3.4663858919498985e-01	2.8854867324052297e+05	3.4645433342212768e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4753606638098558e+01	1.1183110892010916e+02	3.4663858919498985e-01	2.8924794768874790e+05	3.4779242043407353e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5085287846950344e+01	1.1183110892010916e+02	3.4663858919498985e-01	2.8994862291395047e+05	3.4911621445793662e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5416969055802129e+01	1.1183110892010916e+02	3.4663858919498985e-01	2.9065071231330524e+05	3.5042445760424825e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5748650264653913e+01	1.1183110892010916e+02	3.4663858919498985e-01	2.9135422928398679e+05	3.5171594508863491e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6080331473505698e+01	1.1183110892010916e+02	3.4663858919498985e-01	2.9205918722316972e+05	3.5298952515415740e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6412012682357481e+01	1.1183110892010916e+02	3.4663858919498985e-01	2.9276559952802857e+05	3.5424409900635037e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6743693891209269e+01	1.1183110892010916e+02	3.4663858919498985e-01	2.9347347959573806e+05	3.5547862076633378e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7075375100061052e+01	1.1183110892010916e+02	3.4663858919498985e-01	2.9418284082347254e+05	3.5669209744763571e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7407056308912839e+01	1.1183110892010916e+02	3.4663858919498985e-01	2.9489369660840672e+05	3.5788358896104783e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7738737517764623e+01	1.1183110892010916e+02	3.4663858919498985e-01	2.9560606034771522e+05	3.5905220815234188e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8070418726616406e+01	1.1183110892010916e+02	3.4663858919498985e-01	2.9631994543857250e+05	3.6019712087672215e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8402099935468193e+01	1.1183110892010916e+02	3.4663858919498985e-01	2.9703536527815321e+05	3.6131754611392971e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8733781144319977e+01	1.1183110892010916e+02	3.4663858919498985e-01	2.9775233326363203e+05	3.6241275612753625e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9065462353171764e+01	1.1183110892010916e+02	3.4663858919498985e-01	2.9847086279218330e+05	3.6348207667148195e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9397143562023548e+01	1.1183110892010916e+02	3.4663858919498985e-01	2.9919096726098191e+05	3.6452488724719883e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9728824770875331e+01	1.1183110892010916e+02	3.4663858919498985e-01	2.9991266006720206e+05	3.6554062141374739e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0060505979727118e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.0063595460801851e+05	3.6652876715378293e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0392187188578902e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.0136086428060604e+05	3.6748886729763090e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0723868397430689e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.0208740248213895e+05	3.6842052000770063e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1055549606282472e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.0281558260979201e+05	3.6932337932520968e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1387230815134256e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.0354541806073952e+05	3.7019715578117543e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1718912023986043e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.0427692223215639e+05	3.7104161707320895e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2050593232837826e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.0501010852121701e+05	3.7185658880982019e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2382274441689614e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.0574499032509618e+05	3.7264195532348926e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2713955650541397e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.0648158104096807e+05	3.7339766055371429e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3045636859393181e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.0721989406600752e+05	3.7412370900115220e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3377318068244968e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.0795994279738911e+05	3.7482016675360674e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3708999277096751e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.0870174063228746e+05	3.7548716258456243e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4040680485948538e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.0944530096787709e+05	3.7612488912475201e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4372361694800322e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.1019063720133249e+05	3.7673360410690930e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4704042903652109e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.1093776272982830e+05	3.7731363168372905e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5035724112503893e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.1168669095053914e+05	3.7786536381871279e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5367405321355676e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.1243743526063970e+05	3.7838926174921230e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5699086530207463e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.1319000905730430e+05	3.7888585752094009e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6030767739059247e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.1394442573770770e+05	3.7935575559226168e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6362448947911034e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.1470069869902433e+05	3.7979963450690884e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6694130156762817e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.1545884133842896e+05	3.8021824863256325e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7025811365614604e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.1621886705309612e+05	3.8061242996278838e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7357492574466388e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.1698078924020025e+05	3.8098308997896247e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7689173783318171e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.1774462129691610e+05	3.8133122156822092e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8020854992169959e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.1851037662041810e+05	3.8165790099288829e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8352536201021742e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.1927806860788091e+05	3.8196428990597451e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8684217409873529e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.2004771065647906e+05	3.8225163740657194e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9015898618725313e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.2081931616338727e+05	3.8252128212805223e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9347579827577096e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.2159289852578001e+05	3.8277465435104577e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9679261036428883e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.2236847114083183e+05	3.8301327813207217e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0010942245280667e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.2314604740571743e+05	3.8323877343754116e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0342623454132454e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.2392564071761118e+05	3.8345285827189914e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0674304662984238e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.2470726447368792e+05	3.8365735078700386e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1005985871836025e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.2549093207112205e+05	3.8385417135880348e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1337667080687808e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.2627665690708818e+05	3.8404534461578337e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1669348289539592e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.2706445237876079e+05	3.8423300140242382e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2001029498391382e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.2785433188331476e+05	3.8441938065891691e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2332710707243166e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.2864630881792435e+05	3.8460683119741971e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2664391916094949e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.2944039657976438e+05	3.8479781335299763e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2996073124946733e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.3023660856600932e+05	3.8499490048620137e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3327754333798524e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.3103495817383367e+05	3.8520078031236822e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3659435542650307e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.3183545880041207e+05	3.8541825603148341e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3991116751502091e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.3263812384291925e+05	3.8565024723076103e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4322797960353874e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.3344296669852961e+05	3.8589979053072198e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4654479169205658e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.3425000076441781e+05	3.8617003994470961e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4986160378057448e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.3505923943775828e+05	3.8646426692028231e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.5317841586909232e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.3587069611572585e+05	3.8678586003056453e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.5649522795761015e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.3668438419549481e+05	3.8713832428289534e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.5981204004612799e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.3750031707424007e+05	3.8752528001220494e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.6312885213464590e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.3831850814913592e+05	3.8795046132650136e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.6644566422316373e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.3913897081735707e+05	3.8841771407296455e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.6976247631168157e+01	1.1183110892010916e+02	3.4663858919498985e-01	3.3996171847607824e+05	3.8893099329406277e+03	

#plot#xiexiytheyth#L=inf
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.6976247631168157e+01	6.6284941889064508e-01	8.1347744788569955e+01	1.4582687215594026e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.9571891190587176e+05	5.9666837779223288e+03	
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.6976247631168157e+01	6.6284941889064508e-01	9.6138243841037223e+01	1.7234084891156656e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.3268377589410567e+05	6.7125192501626871e+03	
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.6976247631168157e+01	6.6284941889064508e-01	1.1092874289350449e+02	1.9885482566719284e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.6964863988233969e+05	7.4583547224029589e+03	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1092874289350448e+01	1.9885482566719290e-01	8.1347744788569955e+01	1.4582687215594026e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.3161397417653931e+05	4.6324246796642119e+03	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1092874289350448e+01	1.9885482566719290e-01	9.6138243841037223e+01	1.7234084891156656e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.6867221004478558e+05	5.3736126284105203e+03	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1092874289350448e+01	1.9885482566719290e-01	1.1092874289350449e+02	1.9885482566719284e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.0573044591303181e+05	6.1148005771567796e+03	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	8.1347744788569955e+01	1.4582687215594026e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.4030932596888690e+05	4.8851070312948650e+03	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	9.6138243841037223e+01	1.7234084891156656e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7727999150256178e+05	5.6366619591864091e+03	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	1.1092874289350449e+02	1.9885482566719284e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1425065703623666e+05	6.3882168870779069e+03	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	8.1347744788569955e+01	1.4582687215594026e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.4030932596888690e+05	4.8851070312948650e+03	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	9.6138243841037223e+01	1.7234084891156656e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7727999150256178e+05	5.6366619591864091e+03	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	1.1092874289350449e+02	1.9885482566719284e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1425065703623666e+05	6.3882168870779069e+03	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	8.1347744788569955e+01	1.4582687215594026e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.4030932596888690e+05	4.8851070312948650e+03	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	9.6138243841037223e+01	1.7234084891156656e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7727999150256178e+05	5.6366619591864091e+03	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	1.1092874289350449e+02	1.9885482566719284e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1425065703623666e+05	6.3882168870779069e+03	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	8.1347744788569955e+01	1.4582687215594026e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.4030932596888690e+05	4.8851070312948650e+03	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	9.6138243841037223e+01	1.7234084891156656e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7727999150256178e+05	5.6366619591864091e+03	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	1.1092874289350449e+02	1.9885482566719284e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1425065703623666e+05	6.3882168870779069e+03	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	8.1347744788569955e+01	1.4582687215594026e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.4030932596888690e+05	4.8851070312948650e+03	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	9.6138243841037223e+01	1.7234084891156656e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7727999150256178e+05	5.6366619591864091e+03	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	1.1092874289350449e+02	1.9885482566719284e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1425065703623666e+05	6.3882168870779069e+03	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.8488123815584078e+01	3.3142470944532254e-01	8.1347744788569955e+01	1.4582687215594026e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.4912791345673046e+05	5.1220705640711612e+03	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.8488123815584078e+01	3.3142470944532254e-01	9.6138243841037223e+01	1.7234084891156656e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.8603575248735724e+05	5.8808958328224271e+03	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.8488123815584078e+01	3.3142470944532254e-01	1.1092874289350449e+02	1.9885482566719284e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.2294359151798388e+05	6.6397211015737184e+03	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.2185748578700895e+01	3.9770965133438579e-01	8.1347744788569955e+01	1.4582687215594026e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.5808829451371240e+05	5.3365428255681691e+03	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.2185748578700895e+01	3.9770965133438579e-01	9.6138243841037223e+01	1.7234084891156656e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.9495805087281420e+05	6.0989060863636032e+03	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.2185748578700895e+01	3.9770965133438579e-01	1.1092874289350449e+02	1.9885482566719284e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.3182780723191594e+05	6.8612693471590883e+03	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.9580998104934526e+01	5.3027953511251480e-01	8.1347744788569955e+01	1.4582687215594026e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7650866882966092e+05	5.6884627691476198e+03	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.9580998104934526e+01	5.3027953511251480e-01	9.6138243841037223e+01	1.7234084891156656e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1337649134028243e+05	6.4469244717006977e+03	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.9580998104934526e+01	5.3027953511251480e-01	1.1092874289350449e+02	1.9885482566719284e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.5024431385090388e+05	7.2053861742537056e+03	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.0745425280208284e+01	1.4269407633434839e-01	8.1665232129582961e+01	1.0844749801410405e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.2423816557166018e+05	4.3049170139804228e+03	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.0745425280208284e+01	1.4269407633434839e-01	9.4559742465832883e+01	1.2557078717422643e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.5552721193049647e+05	4.9056031089544495e+03	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.0745425280208284e+01	1.4269407633434839e-01	1.0745425280208285e+02	1.4269407633434796e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.8681625828933273e+05	5.5062892039285061e+03	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.5043595392291596e+01	1.9977170686808707e-01	8.1665232129582961e+01	1.0844749801410405e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.3399986151363561e+05	4.5724124786053899e+03	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.5043595392291596e+01	1.9977170686808707e-01	9.4559742465832883e+01	1.2557078717422643e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.6519984304878698e+05	5.1820674757528359e+03	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.5043595392291596e+01	1.9977170686808707e-01	1.0745425280208285e+02	1.4269407633434796e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.9639982458393840e+05	5.7917224729001755e+03	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.3639935616458221e+01	3.1392696793556324e-01	8.1665232129582961e+01	1.0844749801410405e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.5405931884404592e+05	5.0460354557524715e+03	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.3639935616458221e+01	3.1392696793556324e-01	9.4559742465832883e+01	1.2557078717422643e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.8516862319229636e+05	5.6639173482936158e+03	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.3639935616458221e+01	3.1392696793556324e-01	1.0745425280208285e+02	1.4269407633434796e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.1627792754054687e+05	6.2817992408348346e+03	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.2236275840624842e+01	4.2808222900304527e-01	8.1665232129582961e+01	1.0844749801410405e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.7502786890411086e+05	5.4089263661006744e+03	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.2236275840624842e+01	4.2808222900304527e-01	9.4559742465832883e+01	1.2557078717422643e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.0616309934608563e+05	6.0212576528291183e+03	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.2236275840624842e+01	4.2808222900304527e-01	1.0745425280208285e+02	1.4269407633434796e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.3729832978806057e+05	6.6335889395574786e+03	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.6534445952708168e+01	4.8515985953678220e-01	8.1665232129582961e+01	1.0844749801410405e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.8592593075815472e+05	5.5710642006013813e+03	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.6534445952708168e+01	4.8515985953678220e-01	9.4559742465832883e+01	1.2557078717422643e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.1711785047722608e+05	6.1788166588488693e+03	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.6534445952708168e+01	4.8515985953678220e-01	1.0745425280208285e+02	1.4269407633434796e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.4830977019629750e+05	6.7865691170962309e+03	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	8.3851063143350206e+00	9.9798630151150799e-02	7.6024963916637518e+01	9.0484091337043471e-01	3.4663858919498985e-01	3.6935439821443932e-03	1.9383076827689793e+05	3.8905010914242944e+03	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	8.3851063143350206e+00	9.9798630151150799e-02	9.0000141107195887e+01	1.0711719636223527e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.2592195507770884e+05	4.5346237886799745e+03	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	8.3851063143350206e+00	9.9798630151150799e-02	1.0397531829775423e+02	1.2375030138742542e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.5801314187851976e+05	5.1787464859356214e+03	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1180141752446694e+01	1.3306484020153489e-01	7.6024963916637518e+01	9.0484091337043471e-01	3.4663858919498985e-01	3.6935439821443932e-03	1.9976449063398366e+05	4.0484334621353373e+03	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1180141752446694e+01	1.3306484020153489e-01	9.0000141107195887e+01	1.0711719636223527e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.3177803079968618e+05	4.6972208759390533e+03	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1180141752446694e+01	1.3306484020153489e-01	1.0397531829775423e+02	1.2375030138742542e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.6379157096538867e+05	5.3460082897427410e+03	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.6770212628670041e+01	1.9959726030230160e-01	7.6024963916637518e+01	9.0484091337043471e-01	3.4663858919498985e-01	3.6935439821443932e-03	2.1180484007054777e+05	4.3576048405104448e+03	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.6770212628670041e+01	1.9959726030230160e-01	9.0000141107195887e+01	1.0711719636223527e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.4370315935828089e+05	5.0138706297439876e+03	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.6770212628670041e+01	1.9959726030230160e-01	1.0397531829775423e+02	1.2375030138742542e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.7560147864601400e+05	5.6701364189774640e+03	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
3.7776689132931480e+00	3.8187277359350458e+00	3.8037810173647291e+00	3.8370467903149819e+00	3.7800728351122439e+00	3.8314704137431748e+00	3.8001603948823885e+00	3.7849920379535460e+00	3.7869441647758353e+00	3.8230708770535262e+00	3.8098623977762163e+00	3.8139494734810997e+00	3.8240473491640490e+00	3.8312940408362754e+00	3.7988127481585088e+00	
1.0389102364714793e+02	1.0470672894750237e+02	1.0434906917304583e+02	1.0483384492409758e+02	1.0389658693152619e+02	1.0454939901375408e+02	1.0450912479459362e+02	1.0375293887337672e+02	1.0424766235874019e+02	1.0506756345638284e+02	1.0449173380648996e+02	1.0455996655025722e+02	1.0478802334579154e+02	1.0522175113067659e+02	1.0486040902945592e+02	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
3.8081267459896515e+00	7.1070653755216637e-02	
1.0451505506552257e+02	1.5554967721812056e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
2.3012339463327633e+05	2.3012492386062056e+05	2.3012466774592613e+05	2.3012675699703908e+05	2.3012369233753977e+05	2.3012740636573633e+05	2.3012339680912744e+05	2.3012506597011353e+05	2.3012289695090998e+05	2.3012374506812298e+05	2.3012478616500640e+05	2.3012500100592116e+05	2.3012523949842330e+05	2.3012409390029433e+05	2.3012150464775399e+05	

#ae#Y_extr
2.3012443813038743e+05	5.3143284297436146e+00	

#CH2_RED(smart_print)
0.097(52)	



==> isoQCD/Data/fit_Lsla/fit/M1_2GeV/M_pi2_MeV.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 6
Simultaneous fit of M_pi2_MeV

[The fit converged for all jkf indices]
----------

#jkf#m0
3.5131132786245374e+00	3.5517131417027628e+00	3.5368732545047630e+00	3.5689204261455778e+00	3.5171364916300156e+00	3.5619346140553487e+00	3.5353054192356037e+00	3.5210888037097248e+00	3.5208932448989003e+00	3.5527980908734418e+00	3.5417308709899795e+00	3.5482797818577132e+00	3.5561930540610187e+00	3.5605415325731933e+00	3.5309362175941326e+00	

#ae#m0
3.5411638814971140e+00	6.4346449730795993e-02	

#jkf#c_fL
1.0119789663360976e+02	1.1121597844990828e+02	1.0524768995805989e+02	1.0055697300485373e+02	9.7537399094067808e+01	1.0192333073426262e+02	1.0078632640799667e+02	1.0067423954257657e+02	9.7029666017453522e+01	1.0407890858120368e+02	1.0792787321091221e+02	1.0134381164109384e+02	1.0384972716192824e+02	9.8676034217904231e+01	1.0005361547787557e+02	

#ae#c_fL
1.0213996467558044e+02	1.3795842074605851e+01	

#jkf#ca2
2.2695213764921109e+00	2.2924984742982351e+00	2.2933262159699512e+00	2.3100538001476671e+00	2.2845397327091130e+00	2.3132614365466297e+00	2.3003369905581508e+00	2.2855072061291106e+00	2.2583267621686818e+00	2.2951949389787414e+00	2.2820495075315876e+00	2.2996820566301017e+00	2.3004581757267935e+00	2.3003626646924524e+00	2.2790611819802309e+00	

#ae#ca2
2.2909453680373035e+00	5.3327274526962086e-02	

#jkf#c_l2_log
1.2060965616950314e+00	1.1992243641995342e+00	1.2019677679574001e+00	1.1939809403774957e+00	1.1995700407703116e+00	1.2003848335941083e+00	1.1979761866849175e+00	1.2017938192378719e+00	1.2028354937172832e+00	1.2044079784267059e+00	1.2026985858465120e+00	1.1967259536544230e+00	1.1977832080252027e+00	1.2018730042328212e+00	1.2049782594658895e+00	

#ae#c_l2_log
1.2008197998590342e+00	1.1993311789756400e-02	

#jkf#c_l2
-2.8520046716849368e-01	-2.5986374836447762e-01	-2.8421755864426729e-01	-2.5878729805216688e-01	-2.7344621537069763e-01	-2.7384400929773850e-01	-2.6841718296991696e-01	-2.7118964085951669e-01	-3.0648653389842656e-01	-2.9301497941931920e-01	-2.9058643866274930e-01	-2.5530353321565352e-01	-2.6977447468452226e-01	-2.9267323591431577e-01	-3.0411794603525566e-01	

#ae#c_l2
-2.7912821750383454e-01	5.8136528722996766e-02	

#jkf#c_a2_log
5.6386664611459880e-01	5.5842857017848990e-01	5.5723507596673816e-01	5.5382246330166474e-01	5.5973423202502737e-01	5.5272516335568211e-01	5.5641054552497149e-01	5.5993813036575335e-01	5.6570545318094101e-01	5.5677125246791015e-01	5.6095989120222856e-01	5.5660817927064576e-01	5.5628186792761658e-01	5.5514102362955053e-01	5.6036728717540474e-01	

#ae#c_a2_log
5.5826638544581486e-01	1.2853001128065387e-02	

#jkf#CH2_RED
3.1404443150446076e-01	3.1402006642350233e-01	3.1991338871256286e-01	3.0763669148340139e-01	3.2369242181747526e-01	2.8580185674283659e-01	2.6367968647273332e-01	3.1552643029536875e-01	3.6749314130112687e-01	3.0016934554125363e-01	2.9676582227097664e-01	3.0629236888597700e-01	2.9907152048827140e-01	2.9821670683971296e-01	2.9038306903382871e-01	

#ae#CH2_RED
3.0684712985423257e-01	8.1807555435065765e-02	

#jkf#data_x_1
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.7030893209243366e+01	3.7191742530234073e+01	3.7209801965887323e+01	3.7055456312711264e+01	3.6977377355415499e+01	3.6824003970285439e+01	3.6812844526166828e+01	3.7110151354728487e+01	3.7187852077191820e+01	3.6623517391410310e+01	3.6961301366572251e+01	3.7082551647168934e+01	3.7068036652149843e+01	3.6704865891522196e+01	3.6803318216834789e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_2
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.1109267962773009e+01	1.1157522759070222e+01	1.1162940589766196e+01	1.1116636893813380e+01	1.1093213206624648e+01	1.1047201191085632e+01	1.1043853357850049e+01	1.1133045406418544e+01	1.1156355623157545e+01	1.0987055217423093e+01	1.1088390409971677e+01	1.1124765494150680e+01	1.1120410995644955e+01	1.1011459767456659e+01	1.1040995465050436e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_3
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.4812357283697345e+01	1.4876697012093631e+01	1.4883920786354928e+01	1.4822182525084507e+01	1.4790950942166198e+01	1.4729601588114177e+01	1.4725137810466732e+01	1.4844060541891393e+01	1.4875140830876727e+01	1.4649406956564123e+01	1.4784520546628901e+01	1.4833020658867573e+01	1.4827214660859937e+01	1.4681946356608879e+01	1.4721327286733915e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_4
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.4812357283697345e+01	1.4876697012093631e+01	1.4883920786354928e+01	1.4822182525084507e+01	1.4790950942166198e+01	1.4729601588114177e+01	1.4725137810466732e+01	1.4844060541891393e+01	1.4875140830876727e+01	1.4649406956564123e+01	1.4784520546628901e+01	1.4833020658867573e+01	1.4827214660859937e+01	1.4681946356608879e+01	1.4721327286733915e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_5
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4812357283697345e+01	1.4876697012093631e+01	1.4883920786354928e+01	1.4822182525084507e+01	1.4790950942166198e+01	1.4729601588114177e+01	1.4725137810466732e+01	1.4844060541891393e+01	1.4875140830876727e+01	1.4649406956564123e+01	1.4784520546628901e+01	1.4833020658867573e+01	1.4827214660859937e+01	1.4681946356608879e+01	1.4721327286733915e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_6
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.4812357283697345e+01	1.4876697012093631e+01	1.4883920786354928e+01	1.4822182525084507e+01	1.4790950942166198e+01	1.4729601588114177e+01	1.4725137810466732e+01	1.4844060541891393e+01	1.4875140830876727e+01	1.4649406956564123e+01	1.4784520546628901e+01	1.4833020658867573e+01	1.4827214660859937e+01	1.4681946356608879e+01	1.4721327286733915e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_7
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.4812357283697345e+01	1.4876697012093631e+01	1.4883920786354928e+01	1.4822182525084507e+01	1.4790950942166198e+01	1.4729601588114177e+01	1.4725137810466732e+01	1.4844060541891393e+01	1.4875140830876727e+01	1.4649406956564123e+01	1.4784520546628901e+01	1.4833020658867573e+01	1.4827214660859937e+01	1.4681946356608879e+01	1.4721327286733915e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_8
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.8515446604621683e+01	1.8595871265117037e+01	1.8604900982943661e+01	1.8527728156355632e+01	1.8488688677707749e+01	1.8412001985142719e+01	1.8406422263083414e+01	1.8555075677364243e+01	1.8593926038595910e+01	1.8311758695705155e+01	1.8480650683286125e+01	1.8541275823584467e+01	1.8534018326074921e+01	1.8352432945761098e+01	1.8401659108417395e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_9
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.2218535925546018e+01	2.2315045518140444e+01	2.2325881179532391e+01	2.2233273787626761e+01	2.2186426413249297e+01	2.2094402382171264e+01	2.2087706715700097e+01	2.2266090812837088e+01	2.2312711246315089e+01	2.1974110434846185e+01	2.2176780819943353e+01	2.2249530988301359e+01	2.2240821991289909e+01	2.2022919534913317e+01	2.2081990930100872e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_10
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.9624714567394690e+01	2.9753394024187262e+01	2.9767841572709855e+01	2.9644365050169014e+01	2.9581901884332396e+01	2.9459203176228353e+01	2.9450275620933464e+01	2.9688121083782786e+01	2.9750281661753455e+01	2.9298813913128246e+01	2.9569041093257802e+01	2.9666041317735147e+01	2.9654429321719874e+01	2.9363892713217759e+01	2.9442654573467831e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_11
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0768150918021817e+01	1.0791589296269342e+01	1.0789130038962711e+01	1.0761801469699796e+01	1.0757129490551169e+01	1.0707787837184545e+01	1.0723170192489913e+01	1.0791928258609465e+01	1.0750548790412045e+01	1.0675944964596990e+01	1.0734899717700289e+01	1.0782601323952038e+01	1.0760426950578228e+01	1.0673918457487281e+01	1.0712351496608626e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_12
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.5075411285230544e+01	1.5108225014777076e+01	1.5104782054547792e+01	1.5066522057579713e+01	1.5059981286771635e+01	1.4990902972058365e+01	1.5012438269485878e+01	1.5108699562053250e+01	1.5050768306576865e+01	1.4946322950435786e+01	1.5028859604780404e+01	1.5095641853532856e+01	1.5064597730809520e+01	1.4943485840482191e+01	1.4997292095252078e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_13
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.3689932019647994e+01	2.3741496451792546e+01	2.3736086085717957e+01	2.3675963233339548e+01	2.3665684879212566e+01	2.3557133241806000e+01	2.3590974423477810e+01	2.3742242168940820e+01	2.3651207338906499e+01	2.3487078922113376e+01	2.3616779378940635e+01	2.3721722912694485e+01	2.3672939291272101e+01	2.3482620606472015e+01	2.3567173292538978e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_14
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.2304452754065451e+01	3.2374767888808023e+01	3.2367390116888124e+01	3.2285404409099385e+01	3.2271388471653502e+01	3.2123363511553634e+01	3.2169510577469737e+01	3.2375784775828393e+01	3.2251646371236134e+01	3.2027834893790967e+01	3.2204699153100869e+01	3.2347803971856116e+01	3.2281280851734685e+01	3.2021755372461840e+01	3.2137054489825879e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_15
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.6611713121274178e+01	3.6691403607315756e+01	3.6683042132473211e+01	3.6590124996979306e+01	3.6574240267873968e+01	3.6406478646427459e+01	3.6458778654465704e+01	3.6692556079272187e+01	3.6551865887400957e+01	3.6298212879629773e+01	3.6498659040180982e+01	3.6660844501436941e+01	3.6585451631965981e+01	3.6291322755456754e+01	3.6421995088469330e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_16
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
8.4010041900614958e+00	8.4001382561382751e+00	8.4206935736194843e+00	8.3858597943939568e+00	8.4064580182111435e+00	8.3849138941488750e+00	8.3820405524231614e+00	8.4237381063045582e+00	8.3897395148011444e+00	8.3283197565357305e+00	8.3773142264438274e+00	8.3922358502792189e+00	8.3971540164466507e+00	8.3426517247765908e+00	8.3443332404411965e+00	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_17
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.1201338920081996e+01	1.1200184341517700e+01	1.1227591431492646e+01	1.1181146392525276e+01	1.1208610690948191e+01	1.1179885192198501e+01	1.1176054069897546e+01	1.1231650808406076e+01	1.1186319353068194e+01	1.1104426342047640e+01	1.1169752301925103e+01	1.1189647800372292e+01	1.1196205355262199e+01	1.1123535633035454e+01	1.1125777653921595e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_18
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.6802008380122992e+01	1.6800276512276550e+01	1.6841387147238969e+01	1.6771719588787914e+01	1.6812916036422287e+01	1.6769827788297750e+01	1.6764081104846323e+01	1.6847476212609116e+01	1.6779479029602289e+01	1.6656639513071461e+01	1.6754628452887655e+01	1.6784471700558438e+01	1.6794308032893301e+01	1.6685303449553182e+01	1.6688666480882393e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_y
1.8820604478734141e+05	1.8965020253650218e+05	1.8987965110248566e+05	1.8916581010415175e+05	1.8929971124558480e+05	1.8858909133801787e+05	1.8887848616611169e+05	1.8932923577038763e+05	1.8778054242093448e+05	1.8694146994216315e+05	1.8750943386609890e+05	1.8990053505186230e+05	1.8902792905885278e+05	1.8716655941737365e+05	1.8707111390901031e+05	
5.8723615646602171e+04	5.9109053706720282e+04	5.9268200711556026e+04	5.9112045741303933e+04	5.9122029181133868e+04	5.8862597537718175e+04	5.8535325875847389e+04	5.9273251080469869e+04	5.8511001461933454e+04	5.8245064495252584e+04	5.8492274034985334e+04	5.9151926354052419e+04	5.9005527101935440e+04	5.8478505264651583e+04	5.8436741148591311e+04	
8.2704776969348895e+04	8.3835070909295653e+04	8.3971967339167706e+04	8.3245048451621275e+04	8.3202818326586261e+04	8.3220718460550808e+04	8.3137618948340314e+04	8.3400663574026563e+04	8.2137574674221643e+04	8.2123478198606288e+04	8.3035970584554612e+04	8.3219384777510611e+04	8.3550356238160239e+04	8.2164547073373353e+04	8.2278351248994964e+04	
8.0321240704758849e+04	8.1114536988667736e+04	8.1180313834101384e+04	8.0676885293342115e+04	8.0242697523466588e+04	8.0204595559886278e+04	8.0368623664998478e+04	8.0907114823384210e+04	8.0347849035155959e+04	7.9555344282925755e+04	8.0056051984070553e+04	8.0863818617206038e+04	8.0507620318464091e+04	7.9452058778575971e+04	7.9303090453358003e+04	
7.6658647176973915e+04	7.6985553359383601e+04	7.7479719037623974e+04	7.7064697075548233e+04	7.7033127984579041e+04	7.6729819270195425e+04	7.6992628015687704e+04	7.7178641750102528e+04	7.6329093382360137e+04	7.5932592735918559e+04	7.6289358402408354e+04	7.6931753141027817e+04	7.6901280536581864e+04	7.6084221446368872e+04	7.6076417097933314e+04	
7.6971338694630234e+04	7.7603068265949507e+04	7.7867806702627480e+04	7.7556991843430209e+04	7.7676515433327615e+04	7.7492299007348818e+04	7.7541645637747250e+04	7.7668480361647351e+04	7.6763625737698385e+04	7.6502588666227195e+04	7.7134598449125842e+04	7.7841748345911517e+04	7.7572567327653771e+04	7.6793316507993994e+04	7.6709657251435085e+04	
7.6428075512189185e+04	7.6687991470866633e+04	7.7171228051049024e+04	7.6992937928072657e+04	7.6909329647648308e+04	7.6641242832560951e+04	7.6971689143439624e+04	7.7008619958517331e+04	7.6210054820323276e+04	7.5724561734708870e+04	7.6039497744638851e+04	7.6874728950425473e+04	7.6859370906784723e+04	7.5940184523120362e+04	7.6057174436088550e+04	
9.4456767841096633e+04	9.5196365961552176e+04	9.5220319575395581e+04	9.5101057491473111e+04	9.4922042701703380e+04	9.4834388615168922e+04	9.4709584717420235e+04	9.5179196264393293e+04	9.4311489280367285e+04	9.3793239398520571e+04	9.4392544014595653e+04	9.5106053856923638e+04	9.5013996454813619e+04	9.3971327931183507e+04	9.3901706141024959e+04	
1.1485910368561861e+05	1.1567720624566678e+05	1.1634286877325825e+05	1.1599426970015271e+05	1.1582958077456213e+05	1.1552393872318987e+05	1.1558966635825884e+05	1.1614922974869442e+05	1.1492435175432464e+05	1.1410621503126652e+05	1.1488224420699924e+05	1.1610138405386194e+05	1.1570240900293483e+05	1.1455375845033082e+05	1.1442233641819605e+05	
1.5113546701430736e+05	1.5161145553435929e+05	1.5213118439712308e+05	1.5176641825859254e+05	1.5170005608661540e+05	1.5126756989990233e+05	1.5183931106626423e+05	1.5197590932936317e+05	1.5046644841048756e+05	1.4938154266359808e+05	1.5035572733239344e+05	1.5200316033470223e+05	1.5153927905816559e+05	1.4985804316179163e+05	1.4996426569400760e+05	
5.5442238424838288e+04	5.5605254436433053e+04	5.5554763976572845e+04	5.5297124039446593e+04	5.5381108231543010e+04	5.4990158698720581e+04	5.5343657858925173e+04	5.5600145599585543e+04	5.4826750105456522e+04	5.4901712979623087e+04	5.4994385068481184e+04	5.5687633479066055e+04	5.5277068578252023e+04	5.4593667900385939e+04	5.4990108065673507e+04	
7.4730312277532124e+04	7.5144686180911696e+04	7.5080211507209708e+04	7.5021029598186666e+04	7.5131226256079928e+04	7.4732205281324757e+04	7.5172435126359691e+04	7.5273407831213000e+04	7.3975096498778759e+04	7.4140322574101534e+04	7.4431970043796115e+04	7.5287785803721636e+04	7.4901742274514123e+04	7.4229226219715783e+04	7.4403729124130550e+04	
1.1507966639167137e+05	1.1544122500765156e+05	1.1550805042855053e+05	1.1518854204959692e+05	1.1543824509383306e+05	1.1483525634277322e+05	1.1514809419294041e+05	1.1573676856869897e+05	1.1395063357109595e+05	1.1414635238299462e+05	1.1440474085900777e+05	1.1575094378196004e+05	1.1510313025217320e+05	1.1389223368208294e+05	1.1416498416729136e+05	
1.5598861609046560e+05	1.5658946059520845e+05	1.5659990088237642e+05	1.5601606048368537e+05	1.5639782421877515e+05	1.5567971733629407e+05	1.5653014871249461e+05	1.5686476601466240e+05	1.5468879599523023e+05	1.5456845468805748e+05	1.5518788403305592e+05	1.5643657037030192e+05	1.5616930248615990e+05	1.5445791584665902e+05	1.5505192470324287e+05	
1.7910558175972480e+05	1.7977775100827593e+05	1.7945915619945942e+05	1.8010440918398922e+05	1.8011200301968743e+05	1.7878209851066739e+05	1.7958826134299330e+05	1.8050265680710928e+05	1.7761988351961711e+05	1.7769193975261514e+05	1.7816966333919053e+05	1.8050831713161594e+05	1.7919603626198095e+05	1.7765594586990360e+05	1.7777036347522392e+05	
4.1996438636753192e+04	4.1866070305745474e+04	4.2001688498537689e+04	4.1524464382189333e+04	4.2060094480462241e+04	4.1687137890998383e+04	4.1952435861533835e+04	4.2097515206258715e+04	4.1766511774900231e+04	4.1459110552702550e+04	4.1626100098947791e+04	4.1814931031569460e+04	4.1659822452818189e+04	4.1393099174410774e+04	4.1591639206508778e+04	
5.3845230692833189e+04	5.3706831163572519e+04	5.4065842567952699e+04	5.3719311698789839e+04	5.4071943249535499e+04	5.3837364968010705e+04	5.3979847496363916e+04	5.4214859194278695e+04	5.3339024382429932e+04	5.3246019094089410e+04	5.3599396535574859e+04	5.3802318499920410e+04	5.3802925546575287e+04	5.3335284933613642e+04	5.3414632277307610e+04	
7.9875910257970376e+04	7.9856207063066206e+04	8.0437803006601724e+04	7.9965423427198228e+04	8.0527820324395565e+04	7.9846958116439841e+04	7.9962466686893400e+04	8.0479259803083216e+04	7.9716205464815503e+04	7.8930055001727465e+04	7.9523008294545201e+04	8.0014743576973386e+04	8.0033163807950434e+04	7.9138828069941723e+04	7.9084850840724437e+04	

#plot#xiexiyeyytheyth
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.6976247631168157e+01	6.6284941889064508e-01	5.1100492969656763e-01	5.2742860696814962e-03	1.8855972111445855e+05	3.7626538912228461e+03	1.8823885866695785e+05	3.9314487540971850e+03	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.1092874289350448e+01	1.9885482566719290e-01	5.1100492969656763e-01	5.2742860696814962e-03	5.8821810622850251e+04	1.2596355519862250e+03	5.7581330866915545e+04	1.2405108783027749e+03	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	5.1100492969656763e-01	5.2742860696814962e-03	8.3015223051623936e+04	2.1899102415711086e+03	8.3121167398081758e+04	2.0556557640304291e+03	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	5.1100492969656763e-01	5.2742860696814962e-03	8.0340122790824156e+04	2.0793642008399111e+03	7.9252218199140174e+04	1.7341959545734437e+03	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.6711170027512911e+04	1.6750794267123108e+03	7.6860232769150054e+04	1.5852335567847033e+03	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.7313083215516963e+04	1.6402520977669053e+03	7.6325614555113279e+04	1.5571481334215152e+03	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.6567779177362259e+04	1.6761945507450691e+03	7.6208796497204647e+04	1.5510318011258694e+03	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.8488123815584078e+01	3.3142470944532254e-01	5.1100492969656763e-01	5.2742860696814962e-03	9.4674005349708837e+04	1.8134402583289811e+03	9.5866484359169539e+04	1.9382798702617681e+03	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.2185748578700895e+01	3.9770965133438579e-01	5.1100492969656763e-01	5.2742860696814962e-03	1.1537723752848771e+05	2.5238028089309346e+03	1.1669323134060769e+05	2.4179527275650348e+03	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.9580998104934526e+01	5.3027953511251480e-01	5.1100492969656763e-01	5.2742860696814962e-03	1.5113305588277822e+05	3.2339253617436875e+03	1.5293364534775075e+05	3.1374275670222219e+03	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0745425280208284e+01	1.4269407633434839e-01	4.5696372227459053e-01	4.6494090638068116e-03	5.5232385162866900e+04	1.1934437147694964e+03	5.5227357577342664e+04	1.1206402875759891e+03	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.5043595392291596e+01	1.9977170686808707e-01	4.5696372227459053e-01	4.6494090638068116e-03	7.4777025773171757e+04	1.5881667652159629e+03	7.6296199612624521e+04	1.4806986553667427e+03	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.3639935616458221e+01	3.1392696793556324e-01	4.5696372227459053e-01	4.6494090638068116e-03	1.1491925778482144e+05	2.3394639573094864e+03	1.1667803610504832e+05	2.2388774830693610e+03	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.2236275840624842e+01	4.2808222900304527e-01	4.5696372227459053e-01	4.6494090638068116e-03	1.5581515616377795e+05	2.9634279784227401e+03	1.5513302172831146e+05	3.0790438193957416e+03	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.6534445952708168e+01	4.8515985953678220e-01	4.5696372227459053e-01	4.6494090638068116e-03	1.7906960447880358e+05	3.8400316361423579e+03	1.7671193132070536e+05	3.6758744919496448e+03	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.3851063143350206e+00	9.9798630151150799e-02	3.4663858919498985e-01	3.6935439821443932e-03	4.1766470636955775e+04	8.1476007722773818e+02	4.1515423179701822e+04	8.1297624006158480e+02	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1180141752446694e+01	1.3306484020153489e-01	3.4663858919498985e-01	3.6935439821443932e-03	5.3732055486723213e+04	1.0682119418452346e+03	5.4292538512010047e+04	1.0387071317352149e+03	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.6770212628670041e+01	1.9959726030230160e-01	3.4663858919498985e-01	3.6935439821443932e-03	7.9826180249488447e+04	1.7661605641152194e+03	7.8543167459028831e+04	1.4782741956595544e+03	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	3.8081267459896515e+00	0.0000000000000000e+00	1.8849741617451324e+04	3.3129733985013928e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1398079548414364e+00	0.0000000000000000e+00	2.0387462931482343e+04	3.5741832507753838e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4714891636932217e+00	0.0000000000000000e+00	2.1911044481410318e+04	3.8317416865069674e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8031703725450061e+00	0.0000000000000000e+00	2.3420847943237859e+04	4.0857641399335336e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1348515813967914e+00	0.0000000000000000e+00	2.4917209055276937e+04	4.3363601895775844e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.4665327902485767e+00	0.0000000000000000e+00	2.6400441093357396e+04	4.5836343918537597e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.7982139991003621e+00	0.0000000000000000e+00	2.7870837690812139e+04	4.8276869578168544e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.1298952079521474e+00	0.0000000000000000e+00	2.9328675158350870e+04	5.0686143099979074e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4615764168039318e+00	0.0000000000000000e+00	3.0774214415565661e+04	5.3065095459613553e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.7932576256557162e+00	0.0000000000000000e+00	3.2207702616232185e+04	5.5414628281780438e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.1249388345075015e+00	0.0000000000000000e+00	3.3629374528920998e+04	5.7735617148903657e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.4566200433592869e+00	0.0000000000000000e+00	3.5039453719715908e+04	6.0028914431390422e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.7883012522110722e+00	0.0000000000000000e+00	3.6438153573154304e+04	6.2295351725758917e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.1199824610628575e+00	0.0000000000000000e+00	3.7825678179621034e+04	6.4535741968035575e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.4516636699146428e+00	0.0000000000000000e+00	3.9202223111524559e+04	6.6750881275774668e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.7833448787664263e+00	0.0000000000000000e+00	4.0567976106102316e+04	6.8941550561318263e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1150260876182116e+00	0.0000000000000000e+00	4.1923117669259576e+04	7.1108516950736771e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.4467072964699970e+00	0.0000000000000000e+00	4.3267821612170432e+04	7.3252535036432380e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7783885053217823e+00	0.0000000000000000e+00	4.4602255530269445e+04	7.5374347986432804e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0110069714173568e+01	0.0000000000000000e+00	4.5926581232597870e+04	7.7474688529393495e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0441750923025353e+01	0.0000000000000000e+00	4.7240955128138063e+04	7.9554279831127610e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0773432131877136e+01	0.0000000000000000e+00	4.8545528574696837e+04	8.1613836275968799e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1105113340728922e+01	0.0000000000000000e+00	4.9840448195028483e+04	8.3654064164145359e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1436794549580707e+01	0.0000000000000000e+00	5.1125856164174787e+04	8.5675662334664003e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1768475758432492e+01	0.0000000000000000e+00	5.2401890471415049e+04	8.7679322721821313e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2100156967284278e+01	0.0000000000000000e+00	5.3668685159731569e+04	8.9665730852250670e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2431838176136063e+01	0.0000000000000000e+00	5.4926370545293328e+04	9.1635566288526081e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2763519384987848e+01	0.0000000000000000e+00	5.6175073419121196e+04	9.3589503024461476e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3095200593839634e+01	0.0000000000000000e+00	5.7414917232812579e+04	9.5528209836642088e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3426881802691417e+01	0.0000000000000000e+00	5.8646022269963156e+04	9.7452350596102031e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3758563011543202e+01	0.0000000000000000e+00	5.9868505804717402e+04	9.9362584543599905e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4090244220394988e+01	0.0000000000000000e+00	6.1082482248705492e+04	1.0125956653155774e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4421925429246773e+01	0.0000000000000000e+00	6.2288063287473706e+04	1.0314394723532457e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4753606638098558e+01	0.0000000000000000e+00	6.3485358007387134e+04	1.0501637333620893e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5085287846950344e+01	0.0000000000000000e+00	6.4674473013871415e+04	1.0687748767837988e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5416969055802129e+01	0.0000000000000000e+00	6.5855512541764459e+04	1.0872792940159802e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5748650264653913e+01	0.0000000000000000e+00	6.7028578558464898e+04	1.1056833405149159e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6080331473505698e+01	0.0000000000000000e+00	6.8193770860490826e+04	1.1239933366896901e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6412012682357481e+01	0.0000000000000000e+00	6.9351187163998489e+04	1.1422155686020444e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6743693891209269e+01	0.0000000000000000e+00	7.0500923189754743e+04	1.1603562884849582e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7075375100061052e+01	0.0000000000000000e+00	7.1643072743006807e+04	1.1784217150924148e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7407056308912839e+01	0.0000000000000000e+00	7.2777727788650664e+04	1.1964180338911747e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7738737517764623e+01	0.0000000000000000e+00	7.3904978522058955e+04	1.2143513971054381e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8070418726616406e+01	0.0000000000000000e+00	7.5024913435897615e+04	1.2322279236238951e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8402099935468193e+01	0.0000000000000000e+00	7.6137619383227284e+04	1.2500536987782575e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8733781144319977e+01	0.0000000000000000e+00	7.7243181637160698e+04	1.2678347740025454e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9065462353171764e+01	0.0000000000000000e+00	7.8341683947322148e+04	1.2855771663804849e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9397143562023548e+01	0.0000000000000000e+00	7.9433208593333286e+04	1.3032868580898644e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9728824770875331e+01	0.0000000000000000e+00	8.0517836435530699e+04	1.3209697957504568e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0060505979727118e+01	0.0000000000000000e+00	8.1595646963103136e+04	1.3386318896835810e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0392187188578902e+01	0.0000000000000000e+00	8.2666718339820422e+04	1.3562790130896497e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0723868397430689e+01	0.0000000000000000e+00	8.3731127447512074e+04	1.3739170011509002e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1055549606282472e+01	0.0000000000000000e+00	8.4788949927440801e+04	1.3915516500657025e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1387230815134256e+01	0.0000000000000000e+00	8.5840260219705029e+04	1.4091887160207484e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1718912023986043e+01	0.0000000000000000e+00	8.6885131600793131e+04	1.4268339141076417e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2050593232837826e+01	0.0000000000000000e+00	8.7923636219403590e+04	1.4444929171897554e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2382274441689614e+01	0.0000000000000000e+00	8.8955845130636153e+04	1.4621713547251557e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2713955650541397e+01	0.0000000000000000e+00	8.9981828328651260e+04	1.4798748115519902e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3045636859393181e+01	0.0000000000000000e+00	9.1001654777887947e+04	1.4976088266412764e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3377318068244968e+01	0.0000000000000000e+00	9.2015392442923432e+04	1.5153788918233206e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3708999277096751e+01	0.0000000000000000e+00	9.3023108317053004e+04	1.5331904504928295e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4040680485948538e+01	0.0000000000000000e+00	9.4024868449661226e+04	1.5510488962981387e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4372361694800322e+01	0.0000000000000000e+00	9.5020737972452509e+04	1.5689595718198966e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4704042903652109e+01	0.0000000000000000e+00	9.6010781124602814e+04	1.5869277672441085e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5035724112503893e+01	0.0000000000000000e+00	9.6995061276891734e+04	1.6049587190347461e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5367405321355676e+01	0.0000000000000000e+00	9.7973640954868621e+04	1.6230576086102005e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5699086530207463e+01	0.0000000000000000e+00	9.8946581861103725e+04	1.6412295610291940e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6030767739059247e+01	0.0000000000000000e+00	9.9913944896572459e+04	1.6594796436896736e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6362448947911034e+01	0.0000000000000000e+00	1.0087579018121632e+05	1.6778128650456435e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6694130156762817e+01	0.0000000000000000e+00	1.0183217707372333e+05	1.6962341733462242e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7025811365614604e+01	0.0000000000000000e+00	1.0278316419056582e+05	1.7147484554005871e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7357492574466388e+01	0.0000000000000000e+00	1.0372880942433313e+05	1.7333605353729233e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7689173783318171e+01	0.0000000000000000e+00	1.0466916996139351e+05	1.7520751736111429e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8020854992169959e+01	0.0000000000000000e+00	1.0560430229891706e+05	1.7708970655125920e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8352536201021742e+01	0.0000000000000000e+00	1.0653426226129055e+05	1.7898308404304896e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8684217409873529e+01	0.0000000000000000e+00	1.0745910501595301e+05	1.8088810606237755e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9015898618725313e+01	0.0000000000000000e+00	1.0837888508867826e+05	1.8280522202535801e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9347579827577096e+01	0.0000000000000000e+00	1.0929365637833060e+05	1.8473487444289196e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9679261036428883e+01	0.0000000000000000e+00	1.1020347217111717e+05	1.8667749883038816e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0010942245280667e+01	0.0000000000000000e+00	1.1110838515435965e+05	1.8863352362292280e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0342623454132454e+01	0.0000000000000000e+00	1.1200844742980698e+05	1.9060337009595100e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0674304662984238e+01	0.0000000000000000e+00	1.1290371052650888e+05	1.9258745229185747e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1005985871836025e+01	0.0000000000000000e+00	1.1379422541326931e+05	1.9458617695240966e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1337667080687808e+01	0.0000000000000000e+00	1.1468004251069855e+05	1.9659994345731252e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1669348289539592e+01	0.0000000000000000e+00	1.1556121170287998e+05	1.9862914376899050e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2001029498391382e+01	0.0000000000000000e+00	1.1643778234866871e+05	2.0067416238362634e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2332710707243166e+01	0.0000000000000000e+00	1.1730980329263667e+05	2.0273537628860358e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2664391916094949e+01	0.0000000000000000e+00	1.1817732287567953e+05	2.0481315492637550e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2996073124946733e+01	0.0000000000000000e+00	1.1904038894529843e+05	2.0690786016475067e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3327754333798524e+01	0.0000000000000000e+00	1.1989904886557026e+05	2.0901984627370125e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3659435542650307e+01	0.0000000000000000e+00	1.2075334952681864e+05	2.1114945990857768e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3991116751502091e+01	0.0000000000000000e+00	1.2160333735499761e+05	2.1329704009980251e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4322797960353874e+01	0.0000000000000000e+00	1.2244905832079935e+05	2.1546291824889872e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4654479169205658e+01	0.0000000000000000e+00	1.2329055794849637e+05	2.1764741813087689e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4986160378057448e+01	0.0000000000000000e+00	1.2412788132452863e+05	2.1985085590284152e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.5317841586909232e+01	0.0000000000000000e+00	1.2496107310584528e+05	2.2207354011875200e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.5649522795761015e+01	0.0000000000000000e+00	1.2579017752801029e+05	2.2431577175019156e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.5981204004612799e+01	0.0000000000000000e+00	1.2661523841308069e+05	2.2657784421306419e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.6312885213464590e+01	0.0000000000000000e+00	1.2743629917726589e+05	2.2886004340003710e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.6644566422316373e+01	0.0000000000000000e+00	1.2825340283837619e+05	2.3116264771861879e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.6976247631168157e+01	0.0000000000000000e+00	1.2906659202306814e+05	2.3348592813465120e+03	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	3.8081267459896515e+00	5.1100492969656763e-01	1.8072041013397880e+04	3.7421838982884685e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1398079548414364e+00	5.1100492969656763e-01	1.9810307837608772e+04	4.0175700529544338e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4714891636932217e+00	5.1100492969656763e-01	2.1555078685828397e+04	4.2914756185649219e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8031703725450061e+00	5.1100492969656763e-01	2.3305181009974804e+04	4.5642670390305352e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1348515813967914e+00	5.1100492969656763e-01	2.5059628761971700e+04	4.8362519073822040e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.4665327902485767e+00	5.1100492969656763e-01	2.6817584574043372e+04	5.1076913951499648e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.7982139991003621e+00	5.1100492969656763e-01	2.8578331341552836e+04	5.3788095153234144e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.1298952079521474e+00	5.1100492969656763e-01	3.0341250475584904e+04	5.6498001522946163e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4615764168039318e+00	5.1100492969656763e-01	3.2105804990582466e+04	5.9208324826327885e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.7932576256557162e+00	5.1100492969656763e-01	3.3871526164464405e+04	6.1920552140737652e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.1249388345075015e+00	5.1100492969656763e-01	3.5638002883250185e+04	6.4635999419419443e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.4566200433592869e+00	5.1100492969656763e-01	3.7404873033495001e+04	6.7355838365656348e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.7883012522110722e+00	5.1100492969656763e-01	3.9171816478066416e+04	7.0081118167501154e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.1199824610628575e+00	5.1100492969656763e-01	4.0938549271134994e+04	7.2812783236556629e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.4516636699146428e+00	5.1100492969656763e-01	4.2704818853812503e+04	7.5551687805765891e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.7833448787664263e+00	5.1100492969656763e-01	4.4470400033667836e+04	7.8298608033696758e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1150260876182116e+00	5.1100492969656763e-01	4.6235091596626509e+04	8.1054252111288429e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.4467072964699970e+00	5.1100492969656763e-01	4.7998713433368102e+04	8.3819268755008397e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7783885053217823e+00	5.1100492969656763e-01	4.9761104087585562e+04	8.6594254386588909e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0110069714173568e+01	5.1100492969656763e-01	5.1522118652649304e+04	8.9379759236044902e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0441750923025353e+01	5.1100492969656763e-01	5.3281626957938737e+04	9.2176292556259455e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0773432131877136e+01	5.1100492969656763e-01	5.5039511997506335e+04	9.4984327099982625e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1105113340728922e+01	5.1100492969656763e-01	5.6795668562651488e+04	9.7804302981018702e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1436794549580707e+01	5.1100492969656763e-01	5.8550002047004564e+04	1.0063663101852458e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1768475758432492e+01	5.1100492969656763e-01	6.0302427398297841e+04	1.0348169564529844e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2100156967284278e+01	5.1100492969656763e-01	6.2052868195459763e+04	1.0633985744657246e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2431838176136063e+01	5.1100492969656763e-01	6.3801255833260526e+04	1.0921145538427331e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2763519384987848e+01	5.1100492969656763e-01	6.5547528799646097e+04	1.1209680875246693e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3095200593839634e+01	5.1100492969656763e-01	6.7291632033270551e+04	1.1499621890213116e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3426881802691417e+01	5.1100492969656763e-01	6.9033516350679507e+04	1.1790997076726476e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3758563011543202e+01	5.1100492969656763e-01	7.0773137934201222e+04	1.2083833421930115e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4090244220394988e+01	5.1100492969656763e-01	7.2510457872927960e+04	1.2378156527263520e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4421925429246773e+01	5.1100492969656763e-01	7.4245441750274811e+04	1.2673990716064325e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4753606638098558e+01	5.1100492969656763e-01	7.5978059272526574e+04	1.2971359129867149e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5085287846950344e+01	5.1100492969656763e-01	7.7708283933558923e+04	1.3270283814816901e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5416969055802129e+01	5.1100492969656763e-01	7.9436092711572215e+04	1.3570785799402515e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5748650264653913e+01	5.1100492969656763e-01	8.1161465794230957e+04	1.3872885164556797e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6080331473505698e+01	5.1100492969656763e-01	8.2884386329070752e+04	1.4176601107023230e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6412012682357481e+01	5.1100492969656763e-01	8.4604840196435500e+04	1.4481951996769521e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6743693891209269e+01	5.1100492969656763e-01	8.6322815802550060e+04	1.4788955429121027e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7075375100061052e+01	5.1100492969656763e-01	8.8038303890627663e+04	1.5097628272210816e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7407056308912839e+01	5.1100492969656763e-01	8.9751297368165033e+04	1.5407986710254011e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7738737517764623e+01	5.1100492969656763e-01	9.1461791148795543e+04	1.5720046283099905e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8070418726616406e+01	5.1100492969656763e-01	9.3169782007261339e+04	1.6033821922455788e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8402099935468193e+01	5.1100492969656763e-01	9.4875268446229078e+04	1.6349327985129680e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8733781144319977e+01	5.1100492969656763e-01	9.6578250573816331e+04	1.6666578283597332e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9065462353171764e+01	5.1100492969656763e-01	9.8278729990822656e+04	1.6985586114162591e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9397143562023548e+01	5.1100492969656763e-01	9.9976709686766044e+04	1.7306364282950544e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9728824770875331e+01	5.1100492969656763e-01	1.0167219394392318e+05	1.7628925129944896e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0060505979727118e+01	5.1100492969656763e-01	1.0336518824865553e+05	1.7953280551256485e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0392187188578902e+01	5.1100492969656763e-01	1.0505569920937717e+05	1.8279442019789908e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0723868397430689e+01	5.1100492969656763e-01	1.0674373448058692e+05	1.8607420604457209e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1055549606282472e+01	5.1100492969656763e-01	1.0842930269244326e+05	1.8937226988072214e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1387230815134256e+01	5.1100492969656763e-01	1.1011241338541491e+05	1.9268871484042354e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1718912023986043e+01	5.1100492969656763e-01	1.1179307694958206e+05	1.9602364051965008e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2050593232837826e+01	5.1100492969656763e-01	1.1347130456820714e+05	1.9937714312224673e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2382274441689614e+01	5.1100492969656763e-01	1.1514710816522758e+05	2.0274931559674590e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2713955650541397e+01	5.1100492969656763e-01	1.1682050035635721e+05	2.0614024776481260e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3045636859393181e+01	5.1100492969656763e-01	1.1849149440351066e+05	2.0955002644200813e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3377318068244968e+01	5.1100492969656763e-01	1.2016010417229155e+05	2.1297873555149254e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3708999277096751e+01	5.1100492969656763e-01	1.2182634409230846e+05	2.1642645623123394e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4040680485948538e+01	5.1100492969656763e-01	1.2349022912010302e+05	2.1989326693524054e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4372361694800322e+01	5.1100492969656763e-01	1.2515177470449443e+05	2.2337924352927171e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4704042903652109e+01	5.1100492969656763e-01	1.2681099675416012e+05	2.2688445938144723e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5035724112503893e+01	5.1100492969656763e-01	1.2846791160728868e+05	2.3040898544814959e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5367405321355676e+01	5.1100492969656763e-01	1.3012253600315470e+05	2.3395289035553392e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5699086530207463e+01	5.1100492969656763e-01	1.3177488705547721e+05	2.3751624047700388e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6030767739059247e+01	5.1100492969656763e-01	1.3342498222743519e+05	2.4109910000690829e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6362448947911034e+01	5.1100492969656763e-01	1.3507283930822444e+05	2.4470153103074181e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6694130156762817e+01	5.1100492969656763e-01	1.3671847639104765e+05	2.4832359359204816e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7025811365614604e+01	5.1100492969656763e-01	1.3836191185243978e+05	2.5196534575633068e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7357492574466388e+01	5.1100492969656763e-01	1.4000316433283829e+05	2.5562684367207667e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7689173783318171e+01	5.1100492969656763e-01	1.4164225271831348e+05	2.5930814162911624e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8020854992169959e+01	5.1100492969656763e-01	1.4327919612338208e+05	2.6300929211452808e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8352536201021742e+01	5.1100492969656763e-01	1.4491401387483289e+05	2.6673034586616873e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8684217409873529e+01	5.1100492969656763e-01	1.4654672549649811e+05	2.7047135192403148e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9015898618725313e+01	5.1100492969656763e-01	1.4817735069490818e+05	2.7423235767953242e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9347579827577096e+01	5.1100492969656763e-01	1.4980590934577552e+05	2.7801340892285575e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9679261036428883e+01	5.1100492969656763e-01	1.5143242148125250e+05	2.8181454988848413e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0010942245280667e+01	5.1100492969656763e-01	1.5305690727791563e+05	2.8563582329898181e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0342623454132454e+01	5.1100492969656763e-01	1.5467938704543136e+05	2.8947727040717396e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0674304662984238e+01	5.1100492969656763e-01	1.5629988121585973e+05	2.9333893103675969e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1005985871836025e+01	5.1100492969656763e-01	1.5791841033355842e+05	2.9722084362149826e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1337667080687808e+01	5.1100492969656763e-01	1.5953499504564950e+05	3.0112304524298411e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1669348289539592e+01	5.1100492969656763e-01	1.6114965609301545e+05	3.0504557166711734e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2001029498391382e+01	5.1100492969656763e-01	1.6276241430179271e+05	3.0898845737936035e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2332710707243166e+01	5.1100492969656763e-01	1.6437329057533306e+05	3.1295173561876695e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2664391916094949e+01	5.1100492969656763e-01	1.6598230588660573e+05	3.1693543841092442e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2996073124946733e+01	5.1100492969656763e-01	1.6758948127101405e+05	3.2093959659979355e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3327754333798524e+01	5.1100492969656763e-01	1.6919483781960240e+05	3.2496423987855715e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3659435542650307e+01	5.1100492969656763e-01	1.7079839667263199e+05	3.2900939681944947e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3991116751502091e+01	5.1100492969656763e-01	1.7240017901350337e+05	3.3307509490271923e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4322797960353874e+01	5.1100492969656763e-01	1.7400020606300634e+05	3.3716136054464428e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4654479169205658e+01	5.1100492969656763e-01	1.7559849907387912e+05	3.4126821912471942e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4986160378057448e+01	5.1100492969656763e-01	1.7719507932565906e+05	3.4539569501202095e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.5317841586909232e+01	5.1100492969656763e-01	1.7878996811980891e+05	3.4954381159082272e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.5649522795761015e+01	5.1100492969656763e-01	1.8038318677510362e+05	3.5371259128539750e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.5981204004612799e+01	5.1100492969656763e-01	1.8197475662326283e+05	3.5790205558416601e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.6312885213464590e+01	5.1100492969656763e-01	1.8356469900481627e+05	3.6211222506311310e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.6644566422316373e+01	5.1100492969656763e-01	1.8515303526518948e+05	3.6634311940856137e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.6976247631168157e+01	5.1100492969656763e-01	1.8673978675099689e+05	3.7059475743929715e+03	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	3.8081267459896515e+00	4.5696372227459053e-01	1.8227834247577535e+04	2.7950746372002214e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1398079548414364e+00	4.5696372227459053e-01	1.9925926699455060e+04	3.0125450675771384e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4714891636932217e+00	4.5696372227459053e-01	2.1626387698913888e+04	3.2301191310989179e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8031703725450061e+00	4.5696372227459053e-01	2.3328352042023351e+04	3.4479889528546624e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1348515813967914e+00	4.5696372227459053e-01	2.5031098468178367e+04	3.6663130343744717e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.4665327902485767e+00	4.5696372227459053e-01	2.6734020112817157e+04	3.8852240420412653e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.7982139991003621e+00	4.5696372227459053e-01	2.8436602347855289e+04	4.1048344940578431e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.1298952079521474e+00	4.5696372227459053e-01	3.0138405855559973e+04	4.3252409870997872e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4615764168039318e+00	4.5696372227459053e-01	3.1839053491093135e+04	4.5465273865358319e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.7932576256557162e+00	4.5696372227459053e-01	3.3538219940536670e+04	4.7687672673546280e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.1249388345075015e+00	4.5696372227459053e-01	3.5235623476631634e+04	4.9920258044910861e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.4566200433592869e+00	4.5696372227459053e-01	3.6931019312456418e+04	5.2163612526647876e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.7883012522110722e+00	4.5696372227459053e-01	3.8624194188854533e+04	5.4418261162029592e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.1199824610628575e+00	4.5696372227459053e-01	4.0314961926077478e+04	5.6684680819905191e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.4516636699146428e+00	4.5696372227459053e-01	4.2003159737346861e+04	5.8963307695217293e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.7833448787664263e+00	4.5696372227459053e-01	4.3688645150558943e+04	6.1254543383746523e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1150260876182116e+00	4.5696372227459053e-01	4.5371293419871210e+04	6.3558759835700243e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.4467072964699970e+00	4.5696372227459053e-01	4.7050995335250453e+04	6.5876303420646195e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7783885053217823e+00	4.5696372227459053e-01	4.8727655357832358e+04	6.8207498282903532e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0110069714173568e+01	4.5696372227459053e-01	5.0401190023946321e+04	7.0552649126588176e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0441750923025353e+01	4.5696372227459053e-01	5.2071526572163661e+04	7.2912043539341119e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0773432131877136e+01	4.5696372227459053e-01	5.3738601756630349e+04	7.5285953940780144e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1105113340728922e+01	4.5696372227459053e-01	5.5402360816898778e+04	7.7674639224020359e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1436794549580707e+01	4.5696372227459053e-01	5.7062756579945424e+04	8.0078346144947898e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1768475758432492e+01	4.5696372227459053e-01	5.8719748674403876e+04	8.2497310503165681e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2100156967284278e+01	4.5696372227459053e-01	6.0373302840511744e+04	8.4931758150208623e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2431838176136063e+01	4.5696372227459053e-01	6.2023390322060717e+04	8.7381905853908881e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2763519384987848e+01	4.5696372227459053e-01	6.3669987328897594e+04	8.9847962042523454e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3095200593839634e+01	4.5696372227459053e-01	6.5313074560364585e+04	9.2330127448005987e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3426881802691417e+01	4.5696372227459053e-01	6.6952636781572670e+04	9.4828595664396732e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3758563011543202e+01	4.5696372227459053e-01	6.8588662445642971e+04	9.7343553634511193e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4090244220394988e+01	4.5696372227459053e-01	7.0221143356076223e+04	9.9875182075946566e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4421925429246773e+01	4.5696372227459053e-01	7.1850074364264729e+04	1.0242365585550062e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4753606638098558e+01	4.5696372227459053e-01	7.3475453097872480e+04	1.0498914431968274e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5085287846950344e+01	4.5696372227459053e-01	7.5097279716408142e+04	1.0757181158771079e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5416969055802129e+01	4.5696372227459053e-01	7.6715556690817029e+04	1.1017181681240577e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5748650264653913e+01	4.5696372227459053e-01	7.8330288604345333e+04	1.1278931441350057e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6080331473505698e+01	4.5696372227459053e-01	7.9941481972290188e+04	1.1542445428726614e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6412012682357481e+01	4.5696372227459053e-01	8.1549145078556467e+04	1.1807738199567007e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6743693891209269e+01	4.5696372227459053e-01	8.3153287827204404e+04	1.2074823893785569e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7075375100061052e+01	4.5696372227459053e-01	8.4753921607397002e+04	1.2343716250631489e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7407056308912839e+01	4.5696372227459053e-01	8.6351059170350447e+04	1.2614428622975688e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7738737517764623e+01	4.5696372227459053e-01	8.7944714517056709e+04	1.2886973990440781e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8070418726616406e+01	4.5696372227459053e-01	8.9534902795693590e+04	1.3161364971518769e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8402099935468193e+01	4.5696372227459053e-01	9.1121640207761302e+04	1.3437613834808044e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8733781144319977e+01	4.5696372227459053e-01	9.2704943922094622e+04	1.3715732509474633e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9065462353171764e+01	4.5696372227459053e-01	9.4284831995994522e+04	1.3995732595031725e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9397143562023548e+01	4.5696372227459053e-01	9.5861323302805773e+04	1.4277625370520968e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9728824770875331e+01	4.5696372227459053e-01	9.7434437465340452e+04	1.4561421803161572e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0060505979727118e+01	4.5696372227459053e-01	9.9004194794610681e+04	1.4847132556530562e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0392187188578902e+01	4.5696372227459053e-01	1.0057061623339044e+05	1.5134767998323855e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0723868397430689e+01	4.5696372227459053e-01	1.0213372330417554e+05	1.5424338207745136e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1055549606282472e+01	4.5696372227459053e-01	1.0369353806115511e+05	1.5715852982561012e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1387230815134256e+01	4.5696372227459053e-01	1.0525008304584622e+05	1.6009321845856787e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1718912023986043e+01	4.5696372227459053e-01	1.0680338124607800e+05	1.6304754052519597e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2050593232837826e+01	4.5696372227459053e-01	1.0835345605804209e+05	1.6602158595480960e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2382274441689614e+01	4.5696372227459053e-01	1.0990033125115348e+05	1.6901544211733758e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2713955650541397e+01	4.5696372227459053e-01	1.1144403093548986e+05	1.7202919388148823e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3045636859393181e+01	4.5696372227459053e-01	1.1298457953159996e+05	1.7506292367103911e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3377318068244968e+01	4.5696372227459053e-01	1.1452200174248933e+05	1.7811671151944429e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3708999277096751e+01	4.5696372227459053e-01	1.1605632252761147e+05	1.8119063512283806e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4040680485948538e+01	4.5696372227459053e-01	1.1758756707870548e+05	1.8428476989159053e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4372361694800322e+01	4.5696372227459053e-01	1.1911576079733759e+05	1.8739918900049563e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4704042903652109e+01	4.5696372227459053e-01	1.2064092927401475e+05	1.9053396343768059e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5035724112503893e+01	4.5696372227459053e-01	1.2216309826875119e+05	1.9368916205232647e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5367405321355676e+01	4.5696372227459053e-01	1.2368229369297816e+05	1.9686485160123223e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5699086530207463e+01	4.5696372227459053e-01	1.2519854159269702e+05	2.0006109679433200e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6030767739059247e+01	4.5696372227459053e-01	1.2671186813278348e+05	2.0327796033918721e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6362448947911034e+01	4.5696372227459053e-01	1.2822229958235960e+05	2.0651550298448938e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6694130156762817e+01	4.5696372227459053e-01	1.2972986230115549e+05	2.0977378356266026e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7025811365614604e+01	4.5696372227459053e-01	1.3123458272679037e+05	2.1305285903152471e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7357492574466388e+01	4.5696372227459053e-01	1.3273648736290709e+05	2.1635278451516342e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7689173783318171e+01	4.5696372227459053e-01	1.3423560276810097e+05	2.1967361334388925e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8020854992169959e+01	4.5696372227459053e-01	1.3573195554558610e+05	2.2301539709344793e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8352536201021742e+01	4.5696372227459053e-01	1.3722557233354953e+05	2.2637818562344196e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8684217409873529e+01	4.5696372227459053e-01	1.3871647979614546e+05	2.2976202711496162e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9015898618725313e+01	4.5696372227459053e-01	1.4020470461508550e+05	2.3316696810752269e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9347579827577096e+01	4.5696372227459053e-01	1.4169027348178576e+05	2.3659305353524360e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9679261036428883e+01	4.5696372227459053e-01	1.4317321309003240e+05	2.4004032676234806e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0010942245280667e+01	4.5696372227459053e-01	1.4465355012913223e+05	2.4350882961794755e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0342623454132454e+01	4.5696372227459053e-01	1.4613131127751523e+05	2.4699860243018602e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0674304662984238e+01	4.5696372227459053e-01	1.4760652319676039e+05	2.5050968405969738e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1005985871836025e+01	4.5696372227459053e-01	1.4907921252601669e+05	2.5404211193242336e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1337667080687808e+01	4.5696372227459053e-01	1.5054940587679399e+05	2.5759592207180012e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1669348289539592e+01	4.5696372227459053e-01	1.5201712982810003e+05	2.6117114913029895e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2001029498391382e+01	4.5696372227459053e-01	1.5348241092190141e+05	2.6476782642039448e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2332710707243166e+01	4.5696372227459053e-01	1.5494527565888769e+05	2.6838598594487880e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2664391916094949e+01	4.5696372227459053e-01	1.5640575049452076e+05	2.7202565842663089e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2996073124946733e+01	4.5696372227459053e-01	1.5786386183534976e+05	2.7568687333776033e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3327754333798524e+01	4.5696372227459053e-01	1.5931963603557664e+05	2.7936965892820858e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3659435542650307e+01	4.5696372227459053e-01	1.6077309939385572e+05	2.8307404225376408e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3991116751502091e+01	4.5696372227459053e-01	1.6222427815031374e+05	2.8680004920354190e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4322797960353874e+01	4.5696372227459053e-01	1.6367319848377624e+05	2.9054770452689691e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4654479169205658e+01	4.5696372227459053e-01	1.6511988650918778e+05	2.9431703185980141e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4986160378057448e+01	4.5696372227459053e-01	1.6656436827521454e+05	2.9810805375070991e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.5317841586909232e+01	4.5696372227459053e-01	1.6800666976201787e+05	3.0192079168589839e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.5649522795761015e+01	4.5696372227459053e-01	1.6944681687918914e+05	3.0575526611425139e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.5981204004612799e+01	4.5696372227459053e-01	1.7088483546383525e+05	3.0961149647161587e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.6312885213464590e+01	4.5696372227459053e-01	1.7232075127880674e+05	3.1348950120459745e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.6644566422316373e+01	4.5696372227459053e-01	1.7375459001105960e+05	3.1738929779389287e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.6976247631168157e+01	4.5696372227459053e-01	1.7518637727014261e+05	3.2131090277714611e+03	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	3.8081267459896515e+00	3.4663858919498985e-01	1.8491879214667490e+04	1.9258273942203618e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1398079548414364e+00	3.4663858919498985e-01	2.0121882439971843e+04	2.1007314708338430e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4714891636932217e+00	3.4663858919498985e-01	2.1747245232378169e+04	2.2762974476497266e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.8031703725450061e+00	3.4663858919498985e-01	2.3367623287831386e+04	2.4524802296077954e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1348515813967914e+00	3.4663858919498985e-01	2.4982744118739549e+04	2.6292482926125018e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.4665327902485767e+00	3.4663858919498985e-01	2.6592391527143656e+04	2.8065811904101747e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.7982139991003621e+00	3.4663858919498985e-01	2.8196394050790186e+04	2.9844675902097788e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.1298952079521474e+00	3.4663858919498985e-01	2.9794616208333740e+04	3.1629037068427715e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4615764168039318e+00	3.4663858919498985e-01	3.1386951759752003e+04	3.3418920410968821e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.7932576256557162e+00	3.4663858919498985e-01	3.2973318445351164e+04	3.5214403529745067e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.1249388345075015e+00	3.4663858919498985e-01	3.4553653827964183e+04	3.7015608184231110e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.4566200433592869e+00	3.4663858919498985e-01	3.6127911970626694e+04	3.8822693308557075e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.7883012522110722e+00	3.4663858919498985e-01	3.7696060755499318e+04	4.0635849180518238e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.1199824610628575e+00	3.4663858919498985e-01	3.9258079700925467e+04	4.2455292518433606e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.4516636699146428e+00	3.4663858919498985e-01	4.0813958169697995e+04	4.4281262330514136e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.7833448787664263e+00	3.4663858919498985e-01	4.2363693887625028e+04	4.6114016379451130e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1150260876182116e+00	3.4663858919498985e-01	4.3907291710460056e+04	4.7953828153750209e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.4467072964699970e+00	3.4663858919498985e-01	4.5444762591282546e+04	4.9800984259440821e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7783885053217823e+00	3.4663858919498985e-01	4.6976122710900054e+04	5.1655782162876699e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0110069714173568e+01	3.4663858919498985e-01	4.8501392741769414e+04	5.3518528228595392e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0441750923025353e+01	3.4663858919498985e-01	5.0020597221990080e+04	5.5389536006700837e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0773432131877136e+01	3.4663858919498985e-01	5.1533764020589973e+04	5.7269124732447960e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1105113340728922e+01	3.4663858919498985e-01	5.3040923878955786e+04	5.9157618007312260e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1436794549580707e+01	3.4663858919498985e-01	5.4542110016106475e+04	6.1055342636087551e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1768475758432492e+01	3.4663858919498985e-01	5.6037357787758287e+04	6.2962627598822007e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2100156967284278e+01	3.4663858919498985e-01	5.7526704390920138e+04	6.4879803139831677e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2431838176136063e+01	3.4663858919498985e-01	5.9010188607191856e+04	6.6807199958883359e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2763519384987848e+01	3.4663858919498985e-01	6.0487850579094236e+04	6.8745148491878149e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3095200593839634e+01	3.4663858919498985e-01	6.1959731614697346e+04	7.0693978270364528e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3426881802691417e+01	3.4663858919498985e-01	6.3425874016577669e+04	7.2654017350688298e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3758563011543202e+01	3.4663858919498985e-01	6.4886320931761729e+04	7.4625591804941166e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4090244220394988e+01	3.4663858919498985e-01	6.6341116219829826e+04	7.6609025266982837e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4421925429246773e+01	3.4663858919498985e-01	6.7790304336780653e+04	7.8604638527652298e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4753606638098558e+01	3.4663858919498985e-01	6.9233930232613580e+04	8.0612749174150667e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5085287846950344e+01	3.4663858919498985e-01	7.0672039260880541e+04	8.2633671269128160e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5416969055802129e+01	3.4663858919498985e-01	7.2104677098709974e+04	8.4667715065647860e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5748650264653913e+01	3.4663858919498985e-01	7.3531889676012492e+04	8.6715186754586045e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6080331473505698e+01	3.4663858919498985e-01	7.4953723112756416e+04	8.8776388241508971e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6412012682357481e+01	3.4663858919498985e-01	7.6370223663350000e+04	9.0851616950341929e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6743693891209269e+01	3.4663858919498985e-01	7.7781437667294784e+04	9.2941165651450547e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7075375100061052e+01	3.4663858919498985e-01	7.9187411505383250e+04	9.5045322312074347e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7407056308912839e+01	3.4663858919498985e-01	8.0588191560807114e+04	9.7164369967152754e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.7738737517764623e+01	3.4663858919498985e-01	8.1983824184621626e+04	9.9298586608899529e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.8070418726616406e+01	3.4663858919498985e-01	8.3374355665080831e+04	1.0144824509353472e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8402099935468193e+01	3.4663858919498985e-01	8.4759832200417397e+04	1.0361361306383078e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8733781144319977e+01	3.4663858919498985e-01	8.6140299874691555e+04	1.0579495288615424e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9065462353171764e+01	3.4663858919498985e-01	8.7515804636379442e+04	1.0799252160089652e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9397143562023548e+01	3.4663858919498985e-01	8.8886392279407650e+04	1.1020657088518726e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9728824770875331e+01	3.4663858919498985e-01	9.0252108426376886e+04	1.1243734702695535e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0060505979727118e+01	3.4663858919498985e-01	9.1612998513744737e+04	1.1468509090942832e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0392187188578902e+01	3.4663858919498985e-01	9.2969107778764825e+04	1.1695003800525208e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0723868397430689e+01	3.4663858919498985e-01	9.4320481248001612e+04	1.1923241837945279e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1055549606282472e+01	3.4663858919498985e-01	9.5667163727259162e+04	1.2153245670055339e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1387230815134256e+01	3.4663858919498985e-01	9.7009199792781757e+04	1.2385037225918002e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1718912023986043e+01	3.4663858919498985e-01	9.8346633783596510e+04	1.2618637899353998e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2050593232837826e+01	3.4663858919498985e-01	9.9679509794884420e+04	1.2854068552122599e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2382274441689614e+01	3.4663858919498985e-01	1.0100787167227714e+05	1.3091349517677229e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2713955650541397e+01	3.4663858919498985e-01	1.0233176300698682e+05	1.3330500605452039e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3045636859393181e+01	3.4663858919498985e-01	1.0365122713168744e+05	1.3571541105628185e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3377318068244968e+01	3.4663858919498985e-01	1.0496630711707214e+05	1.3814489794339979e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3708999277096751e+01	3.4663858919498985e-01	1.0627704576902121e+05	1.4059364939276727e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4040680485948538e+01	3.4663858919498985e-01	1.0758348562631957e+05	1.4306184305646411e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4372361694800322e+01	3.4663858919498985e-01	1.0888566895887036e+05	1.4554965162460878e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4704042903652109e+01	3.4663858919498985e-01	1.1018363776635507e+05	1.4805724289112209e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5035724112503893e+01	3.4663858919498985e-01	1.1147743377729662e+05	1.5058477982207519e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5367405321355676e+01	3.4663858919498985e-01	1.1276709844848575e+05	1.5313242062632244e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5699086530207463e+01	3.4663858919498985e-01	1.1405267296473391e+05	1.5570031882816870e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6030767739059247e+01	3.4663858919498985e-01	1.1533419823892064e+05	1.5828862334175867e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6362448947911034e+01	3.4663858919498985e-01	1.1661171491230599e+05	1.6089747854701554e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6694130156762817e+01	3.4663858919498985e-01	1.1788526335508078e+05	1.6352702436682805e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7025811365614604e+01	3.4663858919498985e-01	1.1915488366713061e+05	1.6617739634533787e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7357492574466388e+01	3.4663858919498985e-01	1.2042061567899201e+05	1.6884872572708618e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7689173783318171e+01	3.4663858919498985e-01	1.2168249895298024e+05	1.7154113953685189e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8020854992169959e+01	3.4663858919498985e-01	1.2294057278447063e+05	1.7425476065998566e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8352536201021742e+01	3.4663858919498985e-01	1.2419487620331753e+05	1.7698970792313589e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8684217409873529e+01	3.4663858919498985e-01	1.2544544797539506e+05	1.7974609617512979e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9015898618725313e+01	3.4663858919498985e-01	1.2669232660424705e+05	1.8252403636794782e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9347579827577096e+01	3.4663858919498985e-01	1.2793555033283256e+05	1.8532363563761076e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9679261036428883e+01	3.4663858919498985e-01	1.2917515714535699e+05	1.8814499738490058e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0010942245280667e+01	3.4663858919498985e-01	1.3041118476917772e+05	1.9098822135575263e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0342623454132454e+01	3.4663858919498985e-01	1.3164367067677501e+05	1.9385340372126800e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0674304662984238e+01	3.4663858919498985e-01	1.3287265208778004e+05	1.9674063715722707e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1005985871836025e+01	3.4663858919498985e-01	1.3409816597105213e+05	1.9965001092301920e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1337667080687808e+01	3.4663858919498985e-01	1.3532024904679804e+05	2.0258161093989133e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1669348289539592e+01	3.4663858919498985e-01	1.3653893778872729e+05	2.0553551986849234e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2001029498391382e+01	3.4663858919498985e-01	1.3775426842623713e+05	2.0851181718560588e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2332710707243166e+01	3.4663858919498985e-01	1.3896627694662238e+05	2.1151057926001026e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2664391916094949e+01	3.4663858919498985e-01	1.4017499909730532e+05	2.1453187942744007e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2996073124946733e+01	3.4663858919498985e-01	1.4138047038808060e+05	2.1757578806457764e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3327754333798524e+01	3.4663858919498985e-01	1.4258272609337198e+05	2.2064237266205737e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3659435542650307e+01	3.4663858919498985e-01	1.4378180125449703e+05	2.2373169789637855e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3991116751502091e+01	3.4663858919498985e-01	1.4497773068193611e+05	2.2684382570080638e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4322797960353874e+01	3.4663858919498985e-01	1.4617054895760346e+05	2.2997881533512018e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4654479169205658e+01	3.4663858919498985e-01	1.4736029043711670e+05	2.3313672345423447e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4986160378057448e+01	3.4663858919498985e-01	1.4854698925206342e+05	2.3631760417568580e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.5317841586909232e+01	3.4663858919498985e-01	1.4973067931226149e+05	2.3952150914593876e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.5649522795761015e+01	3.4663858919498985e-01	1.5091139430801215e+05	2.4274848760548330e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.5981204004612799e+01	3.4663858919498985e-01	1.5208916771234327e+05	2.4599858645277168e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.6312885213464590e+01	3.4663858919498985e-01	1.5326403278324188e+05	2.4927185030692740e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.6644566422316373e+01	3.4663858919498985e-01	1.5443602256587369e+05	2.5256832156923433e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.6976247631168157e+01	3.4663858919498985e-01	1.5560516989478891e+05	2.5588804048342886e+03	

#plot#xiexiytheyth#L=inf
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.6976247631168157e+01	6.6284941889064508e-01	5.1100492969656763e-01	5.2742860696814962e-03	1.8673781052083071e+05	3.8496694236421899e+03	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1092874289350448e+01	1.9885482566719290e-01	5.1100492969656763e-01	5.2742860696814962e-03	5.6730012483969454e+04	1.1920216450197302e+03	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.6169503314086847e+04	1.5491521685536159e+03	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.6169503314086847e+04	1.5491521685536159e+03	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.6169503314086847e+04	1.5491521685536159e+03	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.6169503314086847e+04	1.5491521685536159e+03	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4790499052467263e+01	2.6513976755625740e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.6169503314086847e+04	1.5491521685536159e+03	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.8488123815584078e+01	3.3142470944532254e-01	5.1100492969656763e-01	5.2742860696814962e-03	9.5315850163365787e+04	1.9072762841430026e+03	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.2185748578700895e+01	3.9770965133438579e-01	5.1100492969656763e-01	5.2742860696814962e-03	1.1415293570457090e+05	2.2709881478396605e+03	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.9580998104934526e+01	5.3027953511251480e-01	5.1100492969656763e-01	5.2742860696814962e-03	1.5094895307878804e+05	3.0298086271270909e+03	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.0745425280208284e+01	1.4269407633434839e-01	4.5696372227459053e-01	4.6494090638068116e-03	5.3597658496366283e+04	1.0317061252417905e+03	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.5043595392291596e+01	1.9977170686808707e-01	4.5696372227459053e-01	4.6494090638068116e-03	7.4893235613934172e+04	1.4129214921641515e+03	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.3639935616458221e+01	3.1392696793556324e-01	4.5696372227459053e-01	4.6494090638068116e-03	1.1573668170444101e+05	2.1974800394407180e+03	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.2236275840624842e+01	4.2808222900304527e-01	4.5696372227459053e-01	4.6494090638068116e-03	1.5451989952534766e+05	3.0509812858736827e+03	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.6534445952708168e+01	4.8515985953678220e-01	4.5696372227459053e-01	4.6494090638068116e-03	1.7327858986812367e+05	3.5144390740848835e+03	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	8.3851063143350206e+00	9.9798630151150799e-02	3.4663858919498985e-01	3.6935439821443932e-03	4.0502335995289308e+04	7.7279694083927268e+02	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.1180141752446694e+01	1.3306484020153489e-01	3.4663858919498985e-01	3.6935439821443932e-03	5.3381155184831478e+04	1.0063997263898066e+03	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.6770212628670041e+01	1.9959726030230160e-01	3.4663858919498985e-01	3.6935439821443932e-03	7.7894260271646664e+04	1.4597321234441890e+03	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
3.7776689132931480e+00	3.8187277359350458e+00	3.8037810173647291e+00	3.8370467903149819e+00	3.7800728351122439e+00	3.8314704137431748e+00	3.8001603948823885e+00	3.7849920379535460e+00	3.7869441647758353e+00	3.8230708770535262e+00	3.8098623977762163e+00	3.8139494734810997e+00	3.8240473491640490e+00	3.8312940408362754e+00	3.7988127481585088e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
3.8081267459896515e+00	7.1070653755216637e-02	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
1.8849315151496146e+04	1.8849315151496008e+04	1.8849315151496092e+04	1.8849315151496110e+04	1.8849315151496070e+04	1.8849315151496030e+04	1.8849315151495961e+04	1.8849315151496121e+04	1.8849315151496055e+04	1.8849315151495961e+04	1.8849315151496045e+04	1.8849315151496117e+04	1.8849315151496048e+04	1.8849315151496092e+04	1.8849315151496081e+04	

#ae#Y_extr
1.8849315151496059e+04	2.0091833799969875e-10	

#CH2_RED(smart_print)
0.307(82)	



==> isoQCD/Data/fit_Lsla/fit/M1_2GeV/rs.dat <==
*** Results of the xexyey fit ***
----------
n_var : 5
n_pts : 54
n_par : 8
Simultaneous fit of rs

[The fit converged for all jkf indices]
----------

#jkf#c_fL
5.5957328659063261e+00	1.0170778402763442e+01	1.3435222603260502e+01	1.3804190674149838e+01	8.2386783295224078e+00	9.8301199516706479e+00	7.8618957423386915e+00	6.7456893707351862e+00	1.5456416803689496e+01	1.2992283353706890e+01	1.1599344950706850e+01	6.1638885200465641e+00	8.1384770967363842e+00	1.5609071231121369e+01	1.2101363254683628e+01	

#ae#c_fL
1.0516210210069215e+01	1.2040851752340389e+01	

#jkf#c_l
-1.8325877717623342e+00	-1.0834279624780192e+00	-1.6883088524629453e+00	-1.9159660268998888e+00	-1.3744814547713173e+00	-1.2096473654617910e+00	-1.3091581268878625e+00	-1.8522471002589072e+00	-1.1914796946477939e+00	-8.9689453768134009e-01	-1.8307837863779435e+00	-1.8009269125503184e+00	-1.4108370797105492e+00	-9.0291952484347360e-01	-2.1074612355558755e+00	

#ae#c_l
-1.4938084954900241e+00	1.4149133007746328e+00	

#jkf#ca2
3.1586985811525720e-01	3.2028497992682131e-01	3.2339773646270359e-01	3.3819773525101082e-01	3.1684135418943704e-01	3.3219299551497578e-01	3.3718272774043373e-01	3.1684274446184379e-01	2.9872906357962792e-01	3.3386990254440913e-01	3.1816727389131177e-01	3.3072824846571142e-01	3.2736250640389475e-01	3.3208654299186541e-01	3.3499624141586481e-01	

#ae#ca2
3.2511666073034456e-01	3.8877941317057310e-02	

#jkf#c_s
5.3764700143097564e+00	5.2876351449764183e+00	5.2383528251884881e+00	5.2721608521122088e+00	5.3222959180438130e+00	5.2855209710182143e+00	5.2292474589952693e+00	5.3329676255826071e+00	5.2624261588837102e+00	5.2960690102340795e+00	5.3278039540831301e+00	5.2491638263807507e+00	5.2351637648826364e+00	5.3182796381924939e+00	5.3348431193771519e+00	

#ae#c_s
5.2912266854840482e+00	1.5803048180469653e-01	

#jkf#ms_phys
1.0573915266859543e-01	1.0889186938387543e-01	1.0738972427066604e-01	1.0650780566404185e-01	1.0737596481244537e-01	1.0811509600954280e-01	1.0818633609133506e-01	1.0596329406460973e-01	1.0791476263362702e-01	1.0893370852252461e-01	1.0596537897973775e-01	1.0687632324676154e-01	1.0812135769516334e-01	1.0910192094416465e-01	1.0542399343648935e-01	

#ae#ms_phys
1.0736711256157200e-01	4.4513123212218935e-03	

#jkf#c_l2
1.0760922577223827e+01	1.6602298761760832e+00	9.7724139958033813e+00	1.1782550719860870e+01	4.6849494958253279e+00	2.6448883339333338e+00	4.3870310410310855e+00	1.0881948798781163e+01	3.3276288916428740e+00	-1.1911379775108684e+00	1.0466384409720217e+01	1.1096277448330628e+01	6.2422957302212296e+00	-1.3868693100003524e+00	1.4134573173005162e+01	

#ae#c_l2
6.6176058136029310e+00	1.8033576329866740e+01	

#jkf#c_s2
-2.0577752144238151e+01	-2.0952036925229336e+01	-2.0143809251386934e+01	-2.1332564127848183e+01	-2.0531885505519185e+01	-2.0151462713953624e+01	-2.1365410938376339e+01	-1.9972165585980857e+01	-2.1581821704041808e+01	-2.1760144700599614e+01	-2.1738764827566740e+01	-2.2033859081516372e+01	-2.1037005718154852e+01	-2.0710611136300138e+01	-2.1017266866043546e+01	

#ae#c_s2
-2.0993770748450377e+01	2.3204665122444514e+00	

#jkf#c_ls
-5.1920424494892723e+00	-6.4040769939198938e+00	-3.2421898116777874e+00	-3.9730051095486631e+00	-5.8067952842688975e+00	-5.1562115578131884e+00	-4.5941322312362045e+00	-4.2940935502812341e+00	-5.1165047365468279e+00	-7.7700935005320888e+00	-4.5262017752808346e+00	-4.1338417011366149e+00	-4.4309197782442400e+00	-7.4483941003559808e+00	-3.6316267344439366e+00	

#ae#c_ls
-5.0480086209850441e+00	4.7632681107607668e+00	

#jkf#CH2_RED
6.1645574879503895e-01	6.3701911943335432e-01	4.4713430480706245e-01	5.7312065104690457e-01	5.2405734401825055e-01	5.5773486214308310e-01	4.4346261312875546e-01	5.9306817709968207e-01	5.3950168183034397e-01	4.4496664347198939e-01	5.9780097637832286e-01	4.8608753257418336e-01	4.4633916744478574e-01	5.3435647081520199e-01	5.4694157108552854e-01	

#ae#CH2_RED
5.3253645760483248e-01	2.3856699447128799e-01	

#jkf#data_x_1
2.2162571379751866e-01	2.2182462039999429e-01	2.2165019871090527e-01	2.2165610501953345e-01	2.2180378023561270e-01	2.2149316739054881e-01	2.2148203474541481e-01	2.2149296611306479e-01	2.2161858889261532e-01	2.2184601294649881e-01	2.2165703594052347e-01	2.2195348957557468e-01	2.2155832788462826e-01	2.2168709676644108e-01	2.2170141306001734e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
8.1461695308594984e-02	8.1835681103442762e-02	8.1872331670206758e-02	8.1527302905774701e-02	8.1347386400678748e-02	8.1012367295118792e-02	8.0991170652749370e-02	8.1660795067726763e-02	8.1832664052833778e-02	8.0575931660622505e-02	8.1315091682890028e-02	8.1578515849722352e-02	8.1563586659906401e-02	8.0752676002152524e-02	8.0967724782863390e-02	
6.0556205904695529e-02	6.0575000617531710e-02	6.0673467635972464e-02	6.0432089254922883e-02	6.0437688738029502e-02	6.0469162157883949e-02	6.0495977466957798e-02	6.0152801279041060e-02	6.0313659515766588e-02	6.0520270656637676e-02	6.0335996950058313e-02	6.0732173235539630e-02	6.0708626086197343e-02	6.0170328152234942e-02	6.0281321967518967e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_2
2.2162571379751866e-01	2.2182462039999429e-01	2.2165019871090527e-01	2.2165610501953345e-01	2.2180378023561270e-01	2.2149316739054881e-01	2.2148203474541481e-01	2.2149296611306479e-01	2.2161858889261532e-01	2.2184601294649881e-01	2.2165703594052347e-01	2.2195348957557468e-01	2.2155832788462826e-01	2.2168709676644108e-01	2.2170141306001734e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
9.6272912637430430e-02	9.6714895849523252e-02	9.6758210155698895e-02	9.6350448888642817e-02	9.6137820291711237e-02	9.5741888621504026e-02	9.5716838044158342e-02	9.6508212352767991e-02	9.6711330244258098e-02	9.5226101053462978e-02	9.6099653807051863e-02	9.6410973276944603e-02	9.6393329688980303e-02	9.5434980729816613e-02	9.5689129288838562e-02	
5.6071391574607096e-02	5.6087825594619764e-02	5.6135162988245113e-02	5.5951104556863349e-02	5.5929982834438216e-02	5.6000091331261312e-02	5.5990021120106662e-02	5.5708087938246810e-02	5.5873144386407683e-02	5.6019433290024664e-02	5.5902036933059368e-02	5.6200366655491538e-02	5.6126506434956785e-02	5.5753301123154866e-02	5.5869675825707052e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_3
2.2162571379751866e-01	2.2182462039999429e-01	2.2165019871090527e-01	2.2165610501953345e-01	2.2180378023561270e-01	2.2149316739054881e-01	2.2148203474541481e-01	2.2149296611306479e-01	2.2161858889261532e-01	2.2184601294649881e-01	2.2165703594052347e-01	2.2195348957557468e-01	2.2155832788462826e-01	2.2168709676644108e-01	2.2170141306001734e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.1108412996626590e-01	1.1159411059560376e-01	1.1164408864119103e-01	1.1117359487151093e-01	1.1092825418274374e-01	1.1047140994788925e-01	1.1044250543556731e-01	1.1135562963780922e-01	1.1158999643568243e-01	1.0987627044630344e-01	1.1088421593121368e-01	1.1124343070416685e-01	1.1122307271805418e-01	1.1011728545748072e-01	1.1041053379481372e-01	
5.2135553221216650e-02	5.2148784041345604e-02	5.2166138985962625e-02	5.2030276608557323e-02	5.1991127032668373e-02	5.2076179294942494e-02	5.2044939608864069e-02	5.1812120849234783e-02	5.1970034377973096e-02	5.2079835314848215e-02	5.2006839489734773e-02	5.2236291078996321e-02	5.2132831635203200e-02	5.1870667534339658e-02	5.1984214636990822e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_4
1.2399756344348503e-01	1.2391825290981592e-01	1.2395480807601418e-01	1.2402961246333810e-01	1.2409787597059931e-01	1.2401969177286894e-01	1.2348964329457827e-01	1.2404749795670478e-01	1.2389860112966547e-01	1.2401150220913301e-01	1.2394077014401944e-01	1.2404858773946104e-01	1.2397060920871165e-01	1.2408526577641664e-01	1.2407629697149257e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
8.1461695308594984e-02	8.1835681103442762e-02	8.1872331670206758e-02	8.1527302905774701e-02	8.1347386400678748e-02	8.1012367295118792e-02	8.0991170652749370e-02	8.1660795067726763e-02	8.1832664052833778e-02	8.0575931660622505e-02	8.1315091682890028e-02	8.1578515849722352e-02	8.1563586659906401e-02	8.0752676002152524e-02	8.0967724782863390e-02	
1.5647935529466302e-02	1.5661501726573646e-02	1.5597356800361735e-02	1.5638466784972400e-02	1.5610301166795432e-02	1.5707246912089974e-02	1.5452973859393728e-02	1.5686010450384570e-02	1.5530601558019753e-02	1.5574016173250171e-02	1.5612572742906599e-02	1.5688789566385145e-02	1.5553789625184652e-02	1.5640219036710801e-02	1.5633531342247115e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_5
1.2399756344348503e-01	1.2391825290981592e-01	1.2395480807601418e-01	1.2402961246333810e-01	1.2409787597059931e-01	1.2401969177286894e-01	1.2348964329457827e-01	1.2404749795670478e-01	1.2389860112966547e-01	1.2401150220913301e-01	1.2394077014401944e-01	1.2404858773946104e-01	1.2397060920871165e-01	1.2408526577641664e-01	1.2407629697149257e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
9.6272912637430430e-02	9.6714895849523252e-02	9.6758210155698895e-02	9.6350448888642817e-02	9.6137820291711237e-02	9.5741888621504026e-02	9.5716838044158342e-02	9.6508212352767991e-02	9.6711330244258098e-02	9.5226101053462978e-02	9.6099653807051863e-02	9.6410973276944603e-02	9.6393329688980303e-02	9.5434980729816613e-02	9.5689129288838562e-02	
1.4057338371877916e-02	1.4076315866185754e-02	1.4030544289346553e-02	1.4055400238139587e-02	1.4041051836255831e-02	1.4109277265980220e-02	1.3873827946969463e-02	1.4094414472880255e-02	1.3964054244748003e-02	1.4009191782980213e-02	1.4030916701443685e-02	1.4100974731075796e-02	1.3985590544401145e-02	1.4058780151864785e-02	1.4050915611611186e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_6
1.2399756344348503e-01	1.2391825290981592e-01	1.2395480807601418e-01	1.2402961246333810e-01	1.2409787597059931e-01	1.2401969177286894e-01	1.2348964329457827e-01	1.2404749795670478e-01	1.2389860112966547e-01	1.2401150220913301e-01	1.2394077014401944e-01	1.2404858773946104e-01	1.2397060920871165e-01	1.2408526577641664e-01	1.2407629697149257e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.1108412996626590e-01	1.1159411059560376e-01	1.1164408864119103e-01	1.1117359487151093e-01	1.1092825418274374e-01	1.1047140994788925e-01	1.1044250543556731e-01	1.1135562963780922e-01	1.1158999643568243e-01	1.0987627044630344e-01	1.1088421593121368e-01	1.1124343070416685e-01	1.1122307271805418e-01	1.1011728545748072e-01	1.1041053379481372e-01	
1.2679480858130025e-02	1.2699958488566362e-02	1.2666586743293577e-02	1.2681744605692033e-02	1.2675687821930171e-02	1.2723160567898899e-02	1.2506776206113120e-02	1.2714254404351949e-02	1.2603767256435940e-02	1.2648961731574992e-02	1.2657919721777995e-02	1.2722357429236785e-02	1.2623276898719074e-02	1.2687965837226148e-02	1.2678503480100738e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_7
1.4680733915584196e-01	1.4768664250154384e-01	1.4770260275076871e-01	1.4685888913331613e-01	1.4715880318477359e-01	1.4746665034554371e-01	1.4714674764617833e-01	1.4741666088513675e-01	1.4661893391760206e-01	1.4723581955067025e-01	1.4762296103218600e-01	1.4712456766415150e-01	1.4759610953691374e-01	1.4686181404919768e-01	1.4708535698672903e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
8.1461695308594984e-02	8.1835681103442762e-02	8.1872331670206758e-02	8.1527302905774701e-02	8.1347386400678748e-02	8.1012367295118792e-02	8.0991170652749370e-02	8.1660795067726763e-02	8.1832664052833778e-02	8.0575931660622505e-02	8.1315091682890028e-02	8.1578515849722352e-02	8.1563586659906401e-02	8.0752676002152524e-02	8.0967724782863390e-02	
2.3042742014193773e-02	2.3322736731346515e-02	2.3521437500319001e-02	2.3361579876623621e-02	2.3131191698945008e-02	2.3449658263630775e-02	2.3229782531773897e-02	2.3259453493154870e-02	2.3205733067448650e-02	2.3394540344396930e-02	2.3266692890505383e-02	2.3146822007048217e-02	2.3283189954931800e-02	2.3224171201270766e-02	2.3317921822955945e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_8
1.4680733915584196e-01	1.4768664250154384e-01	1.4770260275076871e-01	1.4685888913331613e-01	1.4715880318477359e-01	1.4746665034554371e-01	1.4714674764617833e-01	1.4741666088513675e-01	1.4661893391760206e-01	1.4723581955067025e-01	1.4762296103218600e-01	1.4712456766415150e-01	1.4759610953691374e-01	1.4686181404919768e-01	1.4708535698672903e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
9.6272912637430430e-02	9.6714895849523252e-02	9.6758210155698895e-02	9.6350448888642817e-02	9.6137820291711237e-02	9.5741888621504026e-02	9.5716838044158342e-02	9.6508212352767991e-02	9.6711330244258098e-02	9.5226101053462978e-02	9.6099653807051863e-02	9.6410973276944603e-02	9.6393329688980303e-02	9.5434980729816613e-02	9.5689129288838562e-02	
2.1312971648629116e-02	2.1606238779096447e-02	2.1722778723583368e-02	2.1545301147952296e-02	2.1423174062033243e-02	2.1663836786113840e-02	2.1479927072702760e-02	2.1525940200675771e-02	2.1447202652434862e-02	2.1602532733289378e-02	2.1550974532675616e-02	2.1411995313759553e-02	2.1559466674398307e-02	2.1474282120666339e-02	2.1543122101377560e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_9
1.4680733915584196e-01	1.4768664250154384e-01	1.4770260275076871e-01	1.4685888913331613e-01	1.4715880318477359e-01	1.4746665034554371e-01	1.4714674764617833e-01	1.4741666088513675e-01	1.4661893391760206e-01	1.4723581955067025e-01	1.4762296103218600e-01	1.4712456766415150e-01	1.4759610953691374e-01	1.4686181404919768e-01	1.4708535698672903e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.1108412996626590e-01	1.1159411059560376e-01	1.1164408864119103e-01	1.1117359487151093e-01	1.1092825418274374e-01	1.1047140994788925e-01	1.1044250543556731e-01	1.1135562963780922e-01	1.1158999643568243e-01	1.0987627044630344e-01	1.1088421593121368e-01	1.1124343070416685e-01	1.1122307271805418e-01	1.1011728545748072e-01	1.1041053379481372e-01	
1.9703695146768039e-02	1.9997584089930950e-02	2.0066829284632333e-02	1.9879342189210735e-02	1.9825475378221956e-02	2.0013266538405922e-02	1.9856270952691442e-02	1.9910452221586956e-02	1.9810862978271511e-02	1.9951605802245444e-02	1.9941558978592535e-02	1.9799493594589677e-02	1.9948328997727721e-02	1.9846095937652474e-02	1.9902683677653556e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_10
1.4468288060617412e-01	1.4492844381758299e-01	1.4465134286982501e-01	1.4466117087534835e-01	1.4420772824119787e-01	1.4430746247647946e-01	1.4434469163902205e-01	1.4462511909791631e-01	1.4487554448039955e-01	1.4458187861865018e-01	1.4457388028427132e-01	1.4460173106376314e-01	1.4421358766657200e-01	1.4409524490553191e-01	1.4425206702952428e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
8.1461695308594984e-02	8.1835681103442762e-02	8.1872331670206758e-02	8.1527302905774701e-02	8.1347386400678748e-02	8.1012367295118792e-02	8.0991170652749370e-02	8.1660795067726763e-02	8.1832664052833778e-02	8.0575931660622505e-02	8.1315091682890028e-02	8.1578515849722352e-02	8.1563586659906401e-02	8.0752676002152524e-02	8.0967724782863390e-02	
2.2757078657896564e-02	2.2927137320369360e-02	2.2736119863316823e-02	2.2927292816567357e-02	2.2587417971447265e-02	2.2584846365930750e-02	2.2743221592162483e-02	2.2803106711493659e-02	2.2716766230621958e-02	2.2842470627272550e-02	2.2866295967071081e-02	2.2875760050617061e-02	2.2585108440260886e-02	2.2760684600247830e-02	2.2681530660423905e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_11
1.4468288060617412e-01	1.4492844381758299e-01	1.4465134286982501e-01	1.4466117087534835e-01	1.4420772824119787e-01	1.4430746247647946e-01	1.4434469163902205e-01	1.4462511909791631e-01	1.4487554448039955e-01	1.4458187861865018e-01	1.4457388028427132e-01	1.4460173106376314e-01	1.4421358766657200e-01	1.4409524490553191e-01	1.4425206702952428e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
9.6272912637430430e-02	9.6714895849523252e-02	9.6758210155698895e-02	9.6350448888642817e-02	9.6137820291711237e-02	9.5741888621504026e-02	9.5716838044158342e-02	9.6508212352767991e-02	9.6711330244258098e-02	9.5226101053462978e-02	9.6099653807051863e-02	9.6410973276944603e-02	9.6393329688980303e-02	9.5434980729816613e-02	9.5689129288838562e-02	
2.0777286954015612e-02	2.0941862877689621e-02	2.0770541816663681e-02	2.0918814007219826e-02	2.0618458848381593e-02	2.0602087143995536e-02	2.0770035964889241e-02	2.0828549847784164e-02	2.0798747712176699e-02	2.0846448620955950e-02	2.0873522921244995e-02	2.0864016738840432e-02	2.0625384881421956e-02	2.0774514749370018e-02	2.0711856585861145e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_12
1.4468288060617412e-01	1.4492844381758299e-01	1.4465134286982501e-01	1.4466117087534835e-01	1.4420772824119787e-01	1.4430746247647946e-01	1.4434469163902205e-01	1.4462511909791631e-01	1.4487554448039955e-01	1.4458187861865018e-01	1.4457388028427132e-01	1.4460173106376314e-01	1.4421358766657200e-01	1.4409524490553191e-01	1.4425206702952428e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.1108412996626590e-01	1.1159411059560376e-01	1.1164408864119103e-01	1.1117359487151093e-01	1.1092825418274374e-01	1.1047140994788925e-01	1.1044250543556731e-01	1.1135562963780922e-01	1.1158999643568243e-01	1.0987627044630344e-01	1.1088421593121368e-01	1.1124343070416685e-01	1.1122307271805418e-01	1.1011728545748072e-01	1.1041053379481372e-01	
1.9039573715671332e-02	1.9195493369622046e-02	1.9042923012728266e-02	1.9156508347539947e-02	1.8886214239506535e-02	1.8872316400991136e-02	1.9033105918753544e-02	1.9092347502250497e-02	1.9095917871934921e-02	1.9098860422204669e-02	1.9124411873006460e-02	1.9103767238367111e-02	1.8904985469228149e-02	1.9029333011980086e-02	1.8978132203702331e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_13
1.4167561687468966e-01	1.4150894711833434e-01	1.4178975511490494e-01	1.4166968016050355e-01	1.4169124161097627e-01	1.4153260693993461e-01	1.4161581865255066e-01	1.4168941897708551e-01	1.4148986903036223e-01	1.4162811359392352e-01	1.4149623549502410e-01	1.4148244027328363e-01	1.4142099374667505e-01	1.4153002741701379e-01	1.4162728841346478e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
8.1461695308594984e-02	8.1835681103442762e-02	8.1872331670206758e-02	8.1527302905774701e-02	8.1347386400678748e-02	8.1012367295118792e-02	8.0991170652749370e-02	8.1660795067726763e-02	8.1832664052833778e-02	8.0575931660622505e-02	8.1315091682890028e-02	8.1578515849722352e-02	8.1563586659906401e-02	8.0752676002152524e-02	8.0967724782863390e-02	
2.2170874661728839e-02	2.2311539752430387e-02	2.2284448367644552e-02	2.2288549015862573e-02	2.2257128577469806e-02	2.2202657672848028e-02	2.2249773935703984e-02	2.2335963746037860e-02	2.2158688241328668e-02	2.2255868985266981e-02	2.2123134127887484e-02	2.2043689964772403e-02	2.2191147475336612e-02	2.2125419917543725e-02	2.2289098832634986e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_14
1.4167561687468966e-01	1.4150894711833434e-01	1.4178975511490494e-01	1.4166968016050355e-01	1.4169124161097627e-01	1.4153260693993461e-01	1.4161581865255066e-01	1.4168941897708551e-01	1.4148986903036223e-01	1.4162811359392352e-01	1.4149623549502410e-01	1.4148244027328363e-01	1.4142099374667505e-01	1.4153002741701379e-01	1.4162728841346478e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
9.6272912637430430e-02	9.6714895849523252e-02	9.6758210155698895e-02	9.6350448888642817e-02	9.6137820291711237e-02	9.5741888621504026e-02	9.5716838044158342e-02	9.6508212352767991e-02	9.6711330244258098e-02	9.5226101053462978e-02	9.6099653807051863e-02	9.6410973276944603e-02	9.6393329688980303e-02	9.5434980729816613e-02	9.5689129288838562e-02	
2.0181479990572650e-02	2.0270277670302289e-02	2.0270775993245938e-02	2.0260013697080942e-02	2.0253849851062111e-02	2.0189959087771641e-02	2.0235023984010888e-02	2.0309510836554689e-02	2.0151422263393590e-02	2.0231612092712237e-02	2.0117395081819194e-02	2.0054670688570107e-02	2.0170200441843349e-02	2.0145666215864250e-02	2.0263033422288586e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_15
1.4167561687468966e-01	1.4150894711833434e-01	1.4178975511490494e-01	1.4166968016050355e-01	1.4169124161097627e-01	1.4153260693993461e-01	1.4161581865255066e-01	1.4168941897708551e-01	1.4148986903036223e-01	1.4162811359392352e-01	1.4149623549502410e-01	1.4148244027328363e-01	1.4142099374667505e-01	1.4153002741701379e-01	1.4162728841346478e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.1108412996626590e-01	1.1159411059560376e-01	1.1164408864119103e-01	1.1117359487151093e-01	1.1092825418274374e-01	1.1047140994788925e-01	1.1044250543556731e-01	1.1135562963780922e-01	1.1158999643568243e-01	1.0987627044630344e-01	1.1088421593121368e-01	1.1124343070416685e-01	1.1122307271805418e-01	1.1011728545748072e-01	1.1041053379481372e-01	
1.8418527436136863e-02	1.8471451721053612e-02	1.8489393106290244e-02	1.8469733941043870e-02	1.8476512878937611e-02	1.8408906630997958e-02	1.8454083373599835e-02	1.8518320321376371e-02	1.8378982505179442e-02	1.8445012241321172e-02	1.8345357044470007e-02	1.8295491772241178e-02	1.8385996992091133e-02	1.8387062511577585e-02	1.8474127742350757e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_16
1.4183968605012845e-01	1.4194212619384997e-01	1.4200073195267598e-01	1.4193469917199039e-01	1.4218156865390988e-01	1.4209914390583769e-01	1.4197160261226952e-01	1.4195546027360209e-01	1.4183275801023709e-01	1.4192476595485065e-01	1.4221029972409116e-01	1.4220582141215160e-01	1.4201262434832310e-01	1.4209034000720289e-01	1.4204299013275432e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
8.1461695308594984e-02	8.1835681103442762e-02	8.1872331670206758e-02	8.1527302905774701e-02	8.1347386400678748e-02	8.1012367295118792e-02	8.0991170652749370e-02	8.1660795067726763e-02	8.1832664052833778e-02	8.0575931660622505e-02	8.1315091682890028e-02	8.1578515849722352e-02	8.1563586659906401e-02	8.0752676002152524e-02	8.0967724782863390e-02	
2.2090059108257530e-02	2.2086860847838147e-02	2.2154541169037128e-02	2.2212518197578291e-02	2.2232305358036698e-02	2.2181163719150219e-02	2.2183398772281437e-02	2.2141981350177746e-02	2.2144645443509033e-02	2.2086212533672895e-02	2.2204997954327631e-02	2.2281957511710450e-02	2.2150000227970604e-02	2.2192902544073072e-02	2.2195851663474545e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_17
1.4183968605012845e-01	1.4194212619384997e-01	1.4200073195267598e-01	1.4193469917199039e-01	1.4218156865390988e-01	1.4209914390583769e-01	1.4197160261226952e-01	1.4195546027360209e-01	1.4183275801023709e-01	1.4192476595485065e-01	1.4221029972409116e-01	1.4220582141215160e-01	1.4201262434832310e-01	1.4209034000720289e-01	1.4204299013275432e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
9.6272912637430430e-02	9.6714895849523252e-02	9.6758210155698895e-02	9.6350448888642817e-02	9.6137820291711237e-02	9.5741888621504026e-02	9.5716838044158342e-02	9.6508212352767991e-02	9.6711330244258098e-02	9.5226101053462978e-02	9.6099653807051863e-02	9.6410973276944603e-02	9.6393329688980303e-02	9.5434980729816613e-02	9.5689129288838562e-02	
2.0027279650736553e-02	2.0029345440406635e-02	2.0099563711457876e-02	2.0136135041917358e-02	2.0155912472583117e-02	2.0111956366000879e-02	2.0109742266032606e-02	2.0077697293758894e-02	2.0067676240813910e-02	2.0023152655604684e-02	2.0141593683789139e-02	2.0197628390332567e-02	2.0084774744564108e-02	2.0121834762966147e-02	2.0115229210470285e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_18
1.4183968605012845e-01	1.4194212619384997e-01	1.4200073195267598e-01	1.4193469917199039e-01	1.4218156865390988e-01	1.4209914390583769e-01	1.4197160261226952e-01	1.4195546027360209e-01	1.4183275801023709e-01	1.4192476595485065e-01	1.4221029972409116e-01	1.4220582141215160e-01	1.4201262434832310e-01	1.4209034000720289e-01	1.4204299013275432e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.1108412996626590e-01	1.1159411059560376e-01	1.1164408864119103e-01	1.1117359487151093e-01	1.1092825418274374e-01	1.1047140994788925e-01	1.1044250543556731e-01	1.1135562963780922e-01	1.1158999643568243e-01	1.0987627044630344e-01	1.1088421593121368e-01	1.1124343070416685e-01	1.1122307271805418e-01	1.1011728545748072e-01	1.1041053379481372e-01	
1.8242722245188941e-02	1.8246662794674171e-02	1.8315567086061850e-02	1.8339105271058514e-02	1.8360552667852366e-02	1.8318635353281616e-02	1.8314116397508729e-02	1.8289495807094998e-02	1.8270781639447727e-02	1.8238656517350370e-02	1.8352477757138587e-02	1.8393918818093550e-02	1.8295051963612780e-02	1.8328997073916289e-02	1.8317420240222006e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_19
1.4114361568195968e-01	1.4096795694693554e-01	1.4126950986870063e-01	1.4127415796048601e-01	1.4117332176731395e-01	1.4112451289378508e-01	1.4127434051028295e-01	1.4114286615269514e-01	1.4107765049703452e-01	1.4102104157323092e-01	1.4101114385534527e-01	1.4101967570133173e-01	1.4116660186370911e-01	1.4105858935469404e-01	1.4125785177924294e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
8.1461695308594984e-02	8.1835681103442762e-02	8.1872331670206758e-02	8.1527302905774701e-02	8.1347386400678748e-02	8.1012367295118792e-02	8.0991170652749370e-02	8.1660795067726763e-02	8.1832664052833778e-02	8.0575931660622505e-02	8.1315091682890028e-02	8.1578515849722352e-02	8.1563586659906401e-02	8.0752676002152524e-02	8.0967724782863390e-02	
2.1747623118645271e-02	2.1615115569646532e-02	2.1678196978181023e-02	2.1820765644928391e-02	2.1724302804373211e-02	2.1706473994549946e-02	2.1717895247820682e-02	2.1698041547741888e-02	2.1685259603028341e-02	2.1729878278015948e-02	2.1474930902578945e-02	2.1576456471822790e-02	2.1826469786869362e-02	2.1669158842206975e-02	2.1702825164244724e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_20
1.4114361568195968e-01	1.4096795694693554e-01	1.4126950986870063e-01	1.4127415796048601e-01	1.4117332176731395e-01	1.4112451289378508e-01	1.4127434051028295e-01	1.4114286615269514e-01	1.4107765049703452e-01	1.4102104157323092e-01	1.4101114385534527e-01	1.4101967570133173e-01	1.4116660186370911e-01	1.4105858935469404e-01	1.4125785177924294e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
9.6272912637430430e-02	9.6714895849523252e-02	9.6758210155698895e-02	9.6350448888642817e-02	9.6137820291711237e-02	9.5741888621504026e-02	9.5716838044158342e-02	9.6508212352767991e-02	9.6711330244258098e-02	9.5226101053462978e-02	9.6099653807051863e-02	9.6410973276944603e-02	9.6393329688980303e-02	9.5434980729816613e-02	9.5689129288838562e-02	
1.9745471141303896e-02	1.9636235975241473e-02	1.9697008990586816e-02	1.9810232390815200e-02	1.9715855689856024e-02	1.9699408587529360e-02	1.9727505231936091e-02	1.9698720672514422e-02	1.9691180401355108e-02	1.9718272336869389e-02	1.9512353170149200e-02	1.9606842615270282e-02	1.9802374481517771e-02	1.9678801165156710e-02	1.9710207029162128e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_21
1.4114361568195968e-01	1.4096795694693554e-01	1.4126950986870063e-01	1.4127415796048601e-01	1.4117332176731395e-01	1.4112451289378508e-01	1.4127434051028295e-01	1.4114286615269514e-01	1.4107765049703452e-01	1.4102104157323092e-01	1.4101114385534527e-01	1.4101967570133173e-01	1.4116660186370911e-01	1.4105858935469404e-01	1.4125785177924294e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.1108412996626590e-01	1.1159411059560376e-01	1.1164408864119103e-01	1.1117359487151093e-01	1.1092825418274374e-01	1.1047140994788925e-01	1.1044250543556731e-01	1.1135562963780922e-01	1.1158999643568243e-01	1.0987627044630344e-01	1.1088421593121368e-01	1.1124343070416685e-01	1.1122307271805418e-01	1.1011728545748072e-01	1.1041053379481372e-01	
1.8002901026511055e-02	1.7910379118328226e-02	1.7969550951932679e-02	1.8059879205900610e-02	1.7969932299935983e-02	1.7957367745998432e-02	1.7993545416973056e-02	1.7958443475484250e-02	1.7953514517291613e-02	1.7970807256216175e-02	1.7801040157697456e-02	1.7887803744913659e-02	1.8046082856551817e-02	1.7944263862535611e-02	1.7974609973827139e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_22
1.5699015802218233e-01	1.5714144582959000e-01	1.5692982356887014e-01	1.5710874415781279e-01	1.5697546359899969e-01	1.5704677506265663e-01	1.5678714911713115e-01	1.5710374195368884e-01	1.5702228267331514e-01	1.5708512757741239e-01	1.5719182679968341e-01	1.5701865148556970e-01	1.5705809960270692e-01	1.5702313390331565e-01	1.5705286626310871e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
8.1461695308594984e-02	8.1835681103442762e-02	8.1872331670206758e-02	8.1527302905774701e-02	8.1347386400678748e-02	8.1012367295118792e-02	8.0991170652749370e-02	8.1660795067726763e-02	8.1832664052833778e-02	8.0575931660622505e-02	8.1315091682890028e-02	8.1578515849722352e-02	8.1563586659906401e-02	8.0752676002152524e-02	8.0967724782863390e-02	
2.8576932660408283e-02	2.8641044898793454e-02	2.8538283563437614e-02	2.8587113999279552e-02	2.8543182432992475e-02	2.8626171113951840e-02	2.8443280149226438e-02	2.8594260739266776e-02	2.8702241965965748e-02	2.8613628919744914e-02	2.8596792754760111e-02	2.8620628514012675e-02	2.8596951846228291e-02	2.8559357473645838e-02	2.8549175653620751e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_23
1.5699015802218233e-01	1.5714144582959000e-01	1.5692982356887014e-01	1.5710874415781279e-01	1.5697546359899969e-01	1.5704677506265663e-01	1.5678714911713115e-01	1.5710374195368884e-01	1.5702228267331514e-01	1.5708512757741239e-01	1.5719182679968341e-01	1.5701865148556970e-01	1.5705809960270692e-01	1.5702313390331565e-01	1.5705286626310871e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
9.6272912637430430e-02	9.6714895849523252e-02	9.6758210155698895e-02	9.6350448888642817e-02	9.6137820291711237e-02	9.5741888621504026e-02	9.5716838044158342e-02	9.6508212352767991e-02	9.6711330244258098e-02	9.5226101053462978e-02	9.6099653807051863e-02	9.6410973276944603e-02	9.6393329688980303e-02	9.5434980729816613e-02	9.5689129288838562e-02	
2.6062934041468491e-02	2.6122297665593208e-02	2.6025475217987183e-02	2.6073115109503935e-02	2.6038564322868975e-02	2.6105114531267078e-02	2.5940144875943802e-02	2.6080528499487179e-02	2.6159539411741269e-02	2.6094542440009569e-02	2.6094389316993795e-02	2.6109379752522664e-02	2.6078763007915971e-02	2.6038180500969413e-02	2.6026930510887884e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_24
1.5699015802218233e-01	1.5714144582959000e-01	1.5692982356887014e-01	1.5710874415781279e-01	1.5697546359899969e-01	1.5704677506265663e-01	1.5678714911713115e-01	1.5710374195368884e-01	1.5702228267331514e-01	1.5708512757741239e-01	1.5719182679968341e-01	1.5701865148556970e-01	1.5705809960270692e-01	1.5702313390331565e-01	1.5705286626310871e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.1108412996626590e-01	1.1159411059560376e-01	1.1164408864119103e-01	1.1117359487151093e-01	1.1092825418274374e-01	1.1047140994788925e-01	1.1044250543556731e-01	1.1135562963780922e-01	1.1158999643568243e-01	1.0987627044630344e-01	1.1088421593121368e-01	1.1124343070416685e-01	1.1122307271805418e-01	1.1011728545748072e-01	1.1041053379481372e-01	
2.3876040529896673e-02	2.3930712962445748e-02	2.3839464790340437e-02	2.3883792906734740e-02	2.3858402143459762e-02	2.3912784712743669e-02	2.3765639991723455e-02	2.3891548388070415e-02	2.3951323853038900e-02	2.3903080675309048e-02	2.3913010050605886e-02	2.3922566097435292e-02	2.3888406292046697e-02	2.3848722227130172e-02	2.3834228539537615e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_25
1.7297794314997311e-01	1.7299094561825051e-01	1.7321956800278193e-01	1.7334662897035344e-01	1.7320012092725914e-01	1.7311171309935258e-01	1.7306967754490118e-01	1.7329862343249958e-01	1.7313468192174192e-01	1.7296920459951473e-01	1.7317718368892959e-01	1.7333016585800384e-01	1.7305355230725911e-01	1.7327305153070877e-01	1.7321158547772003e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
8.1461695308594984e-02	8.1835681103442762e-02	8.1872331670206758e-02	8.1527302905774701e-02	8.1347386400678748e-02	8.1012367295118792e-02	8.0991170652749370e-02	8.1660795067726763e-02	8.1832664052833778e-02	8.0575931660622505e-02	8.1315091682890028e-02	8.1578515849722352e-02	8.1563586659906401e-02	8.0752676002152524e-02	8.0967724782863390e-02	
3.6082461867151520e-02	3.5793732519109438e-02	3.5914104750352123e-02	3.6318980549710604e-02	3.5986796154930951e-02	3.6117592491059045e-02	3.5739183946909663e-02	3.5965325309485111e-02	3.6191397258597081e-02	3.5956515554241293e-02	3.6120831480316237e-02	3.5869636810798397e-02	3.5903944533106628e-02	3.6138531528094840e-02	3.6163967975211042e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_26
1.7297794314997311e-01	1.7299094561825051e-01	1.7321956800278193e-01	1.7334662897035344e-01	1.7320012092725914e-01	1.7311171309935258e-01	1.7306967754490118e-01	1.7329862343249958e-01	1.7313468192174192e-01	1.7296920459951473e-01	1.7317718368892959e-01	1.7333016585800384e-01	1.7305355230725911e-01	1.7327305153070877e-01	1.7321158547772003e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
9.6272912637430430e-02	9.6714895849523252e-02	9.6758210155698895e-02	9.6350448888642817e-02	9.6137820291711237e-02	9.5741888621504026e-02	9.5716838044158342e-02	9.6508212352767991e-02	9.6711330244258098e-02	9.5226101053462978e-02	9.6099653807051863e-02	9.6410973276944603e-02	9.6393329688980303e-02	9.5434980729816613e-02	9.5689129288838562e-02	
3.3032222929898866e-02	3.2837733784298023e-02	3.2966124559443019e-02	3.3254781568138617e-02	3.2992768154164374e-02	3.3062924129851838e-02	3.2770957572603586e-02	3.2975595573833047e-02	3.3093623528971813e-02	3.2951152730044307e-02	3.3099190620257589e-02	3.2894611500110832e-02	3.2906855498579871e-02	3.3104420853400936e-02	3.3139027849873125e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_27
1.7297794314997311e-01	1.7299094561825051e-01	1.7321956800278193e-01	1.7334662897035344e-01	1.7320012092725914e-01	1.7311171309935258e-01	1.7306967754490118e-01	1.7329862343249958e-01	1.7313468192174192e-01	1.7296920459951473e-01	1.7317718368892959e-01	1.7333016585800384e-01	1.7305355230725911e-01	1.7327305153070877e-01	1.7321158547772003e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.1108412996626590e-01	1.1159411059560376e-01	1.1164408864119103e-01	1.1117359487151093e-01	1.1092825418274374e-01	1.1047140994788925e-01	1.1044250543556731e-01	1.1135562963780922e-01	1.1158999643568243e-01	1.0987627044630344e-01	1.1088421593121368e-01	1.1124343070416685e-01	1.1122307271805418e-01	1.1011728545748072e-01	1.1041053379481372e-01	
3.0382388286256418e-02	3.0251838275886157e-02	3.0378355497186316e-02	3.0594062281348033e-02	3.0384432513461790e-02	3.0413684062491050e-02	3.0187689884405129e-02	3.0370546059977549e-02	3.0422825361457843e-02	3.0333228326677578e-02	3.0471291085308654e-02	3.0297149271138038e-02	3.0298974478231364e-02	3.0465493718824163e-02	3.0505508225478747e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_28
1.9885288769195525e-01	1.9857064109140579e-01	1.9859537361880394e-01	1.9872882741487832e-01	1.9877103371924248e-01	1.9864399502821550e-01	1.9883012296423902e-01	1.9869790758825082e-01	1.9871510907097439e-01	1.9854581311049785e-01	1.9861297523842003e-01	1.9874158105409434e-01	1.9861843081104566e-01	1.9862721392549490e-01	1.9882529713725264e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
8.1461695308594984e-02	8.1835681103442762e-02	8.1872331670206758e-02	8.1527302905774701e-02	8.1347386400678748e-02	8.1012367295118792e-02	8.0991170652749370e-02	8.1660795067726763e-02	8.1832664052833778e-02	8.0575931660622505e-02	8.1315091682890028e-02	8.1578515849722352e-02	8.1563586659906401e-02	8.0752676002152524e-02	8.0967724782863390e-02	
4.8837974618971693e-02	4.9136388405146988e-02	4.9036964673522247e-02	4.9122038183727589e-02	4.8733255195560113e-02	4.8959917703765073e-02	4.9068960378404851e-02	4.8926710852229910e-02	4.9003399126831430e-02	4.9028118987373054e-02	4.9012144195327484e-02	4.9053591592586099e-02	4.8817714575743264e-02	4.9029095932836636e-02	4.9003334173710847e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_29
1.9885288769195525e-01	1.9857064109140579e-01	1.9859537361880394e-01	1.9872882741487832e-01	1.9877103371924248e-01	1.9864399502821550e-01	1.9883012296423902e-01	1.9869790758825082e-01	1.9871510907097439e-01	1.9854581311049785e-01	1.9861297523842003e-01	1.9874158105409434e-01	1.9861843081104566e-01	1.9862721392549490e-01	1.9882529713725264e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
9.6272912637430430e-02	9.6714895849523252e-02	9.6758210155698895e-02	9.6350448888642817e-02	9.6137820291711237e-02	9.5741888621504026e-02	9.5716838044158342e-02	9.6508212352767991e-02	9.6711330244258098e-02	9.5226101053462978e-02	9.6099653807051863e-02	9.6410973276944603e-02	9.6393329688980303e-02	9.5434980729816613e-02	9.5689129288838562e-02	
4.4932154499254737e-02	4.5093071752078780e-02	4.5061918426209359e-02	4.5121306004335601e-02	4.4815781413241489e-02	4.4995555094950589e-02	4.5078862165477109e-02	4.4969593864534529e-02	4.5036977547225972e-02	4.5024933367541507e-02	4.5033309183598276e-02	4.5083259762975135e-02	4.4890108116623140e-02	4.5050439781421460e-02	4.5015591264595048e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_30
1.9885288769195525e-01	1.9857064109140579e-01	1.9859537361880394e-01	1.9872882741487832e-01	1.9877103371924248e-01	1.9864399502821550e-01	1.9883012296423902e-01	1.9869790758825082e-01	1.9871510907097439e-01	1.9854581311049785e-01	1.9861297523842003e-01	1.9874158105409434e-01	1.9861843081104566e-01	1.9862721392549490e-01	1.9882529713725264e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.1108412996626590e-01	1.1159411059560376e-01	1.1164408864119103e-01	1.1117359487151093e-01	1.1092825418274374e-01	1.1047140994788925e-01	1.1044250543556731e-01	1.1135562963780922e-01	1.1158999643568243e-01	1.0987627044630344e-01	1.1088421593121368e-01	1.1124343070416685e-01	1.1122307271805418e-01	1.1011728545748072e-01	1.1041053379481372e-01	
4.1549507240344119e-02	4.1619688510125742e-02	4.1628766985344214e-02	4.1671712442286603e-02	4.1426034676197786e-02	4.1570453075833014e-02	4.1639083285712614e-02	4.1554749886714495e-02	4.1609296011663702e-02	4.1575840562493561e-02	4.1601573589808552e-02	4.1651781924818929e-02	4.1490117677597818e-02	4.1611792651624797e-02	4.1579916999064083e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_31
1.0736168974974894e-01	1.0724225986632474e-01	1.0712554478143523e-01	1.0707759563402527e-01	1.0701128233278968e-01	1.0695448691592377e-01	1.0703299931490551e-01	1.0710160293906325e-01	1.0720710436663870e-01	1.0728270502523707e-01	1.0713861764154083e-01	1.0733546001224045e-01	1.0699474458266499e-01	1.0707745649242584e-01	1.0721693815682626e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
8.1833299432200288e-02	8.2031361514679477e-02	8.2010016017509318e-02	8.1793855600138493e-02	8.1758870051710203e-02	8.1380389489820362e-02	8.1501023651485829e-02	8.2040783953971810e-02	8.1726170964398659e-02	8.1140485943884566e-02	8.1589171500112204e-02	8.1945176767341352e-02	8.1791568420448491e-02	8.1121600205037184e-02	8.1415024551713483e-02	
1.4465481199494673e-02	1.4389618899273711e-02	1.4305374755265488e-02	1.4333411650933176e-02	1.4264760807958184e-02	1.4237214748226840e-02	1.4231374084661897e-02	1.4353392732397198e-02	1.4332259218382194e-02	1.4372691923598791e-02	1.4298581625142557e-02	1.4425253204436519e-02	1.4205790963987053e-02	1.4271261217465771e-02	1.4329444810479645e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_32
1.0736168974974894e-01	1.0724225986632474e-01	1.0712554478143523e-01	1.0707759563402527e-01	1.0701128233278968e-01	1.0695448691592377e-01	1.0703299931490551e-01	1.0710160293906325e-01	1.0720710436663870e-01	1.0728270502523707e-01	1.0713861764154083e-01	1.0733546001224045e-01	1.0699474458266499e-01	1.0707745649242584e-01	1.0721693815682626e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
9.4754346710968745e-02	9.4983681753839394e-02	9.4958965915010782e-02	9.4708674905423521e-02	9.4668165323032877e-02	9.4229924672423568e-02	9.4369606333299383e-02	9.4994591946704204e-02	9.4630303221935275e-02	9.3952141619234750e-02	9.4471672263287815e-02	9.4883888888500523e-02	9.4706026592098258e-02	9.3930273921622010e-02	9.4270028428299818e-02	
1.3237078326941858e-02	1.3169959673957843e-02	1.3087042604635495e-02	1.3121883331330412e-02	1.3048870238924089e-02	1.3029385154177436e-02	1.3030769381282618e-02	1.3132290497149032e-02	1.3118374198603299e-02	1.3153358297085235e-02	1.3096456791308154e-02	1.3201142221599901e-02	1.2995890938853526e-02	1.3056796338943244e-02	1.3115694461336376e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_33
1.0736168974974894e-01	1.0724225986632474e-01	1.0712554478143523e-01	1.0707759563402527e-01	1.0701128233278968e-01	1.0695448691592377e-01	1.0703299931490551e-01	1.0710160293906325e-01	1.0720710436663870e-01	1.0728270502523707e-01	1.0713861764154083e-01	1.0733546001224045e-01	1.0699474458266499e-01	1.0707745649242584e-01	1.0721693815682626e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0767539398973722e-01	1.0793600199299931e-01	1.0790791581251227e-01	1.0762349421070855e-01	1.0757746059435555e-01	1.0707945985502680e-01	1.0723818901511294e-01	1.0794839993943660e-01	1.0753443547947192e-01	1.0676379729458496e-01	1.0735417302646344e-01	1.0782260100965969e-01	1.0762048476374803e-01	1.0673894763820684e-01	1.0712503230488618e-01	
1.2129506518852435e-02	1.2068913764869616e-02	1.1990056579622991e-02	1.2025968748197918e-02	1.1953374758461366e-02	1.1937710956335997e-02	1.1945486533808114e-02	1.2030537057643301e-02	1.2023170688497769e-02	1.2053706724820177e-02	1.2008484083916020e-02	1.2096050425001031e-02	1.1906333061206545e-02	1.1961630072117910e-02	1.2020229638926377e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_34
1.2478554018495558e-01	1.2491188203387132e-01	1.2483169510711943e-01	1.2492518713198764e-01	1.2491181458673048e-01	1.2497355380858914e-01	1.2496482004301641e-01	1.2488185199665079e-01	1.2472291509067358e-01	1.2488665545209728e-01	1.2486908776712451e-01	1.2491211604671280e-01	1.2486976025928306e-01	1.2502456259296141e-01	1.2492819037711202e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
8.1833299432200288e-02	8.2031361514679477e-02	8.2010016017509318e-02	8.1793855600138493e-02	8.1758870051710203e-02	8.1380389489820362e-02	8.1501023651485829e-02	8.2040783953971810e-02	8.1726170964398659e-02	8.1140485943884566e-02	8.1589171500112204e-02	8.1945176767341352e-02	8.1791568420448491e-02	8.1121600205037184e-02	8.1415024551713483e-02	
2.1527900144420804e-02	2.1568679031431278e-02	2.1475875989760265e-02	2.1643741589731078e-02	2.1581735222083516e-02	2.1593322713846078e-02	2.1653351344619615e-02	2.1538209194216951e-02	2.1410827923793171e-02	2.1615006777144601e-02	2.1599551200705638e-02	2.1572661826357867e-02	2.1576516382217421e-02	2.1615476884088988e-02	2.1677944005768314e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_35
1.2478554018495558e-01	1.2491188203387132e-01	1.2483169510711943e-01	1.2492518713198764e-01	1.2491181458673048e-01	1.2497355380858914e-01	1.2496482004301641e-01	1.2488185199665079e-01	1.2472291509067358e-01	1.2488665545209728e-01	1.2486908776712451e-01	1.2491211604671280e-01	1.2486976025928306e-01	1.2502456259296141e-01	1.2492819037711202e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
9.4754346710968745e-02	9.4983681753839394e-02	9.4958965915010782e-02	9.4708674905423521e-02	9.4668165323032877e-02	9.4229924672423568e-02	9.4369606333299383e-02	9.4994591946704204e-02	9.4630303221935275e-02	9.3952141619234750e-02	9.4471672263287815e-02	9.4883888888500523e-02	9.4706026592098258e-02	9.3930273921622010e-02	9.4270028428299818e-02	
1.9890861952386246e-02	1.9919861006025399e-02	1.9846896598262411e-02	1.9981309736958497e-02	1.9938021495439918e-02	1.9949928567738768e-02	1.9988676555036982e-02	1.9898611316121761e-02	1.9775899983093165e-02	1.9960123585852682e-02	1.9944318146151906e-02	1.9927627986269160e-02	1.9922024136406022e-02	1.9975785556322644e-02	2.0019890407363700e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_36
1.2478554018495558e-01	1.2491188203387132e-01	1.2483169510711943e-01	1.2492518713198764e-01	1.2491181458673048e-01	1.2497355380858914e-01	1.2496482004301641e-01	1.2488185199665079e-01	1.2472291509067358e-01	1.2488665545209728e-01	1.2486908776712451e-01	1.2491211604671280e-01	1.2486976025928306e-01	1.2502456259296141e-01	1.2492819037711202e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0767539398973722e-01	1.0793600199299931e-01	1.0790791581251227e-01	1.0762349421070855e-01	1.0757746059435555e-01	1.0707945985502680e-01	1.0723818901511294e-01	1.0794839993943660e-01	1.0753443547947192e-01	1.0676379729458496e-01	1.0735417302646344e-01	1.0782260100965969e-01	1.0762048476374803e-01	1.0673894763820684e-01	1.0712503230488618e-01	
1.8423164327445857e-02	1.8444758927707035e-02	1.8385883081551785e-02	1.8498113463661234e-02	1.8466384424498571e-02	1.8477565656507183e-02	1.8503912083964315e-02	1.8430778997796340e-02	1.8312990758943833e-02	1.8480244988616730e-02	1.8466279934771127e-02	1.8454281750422585e-02	1.8444145322945839e-02	1.8506556301707555e-02	1.8536750703775088e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_37
1.5484939589556862e-01	1.5489046669552686e-01	1.5481389615354202e-01	1.5474283792106552e-01	1.5482031444300837e-01	1.5485134832884256e-01	1.5477401732460527e-01	1.5473167901581350e-01	1.5484169826054850e-01	1.5491177545933910e-01	1.5484427254875080e-01	1.5489142524518384e-01	1.5481099453871378e-01	1.5481720570583354e-01	1.5473555944381528e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
8.1833299432200288e-02	8.2031361514679477e-02	8.2010016017509318e-02	8.1793855600138493e-02	8.1758870051710203e-02	8.1380389489820362e-02	8.1501023651485829e-02	8.2040783953971810e-02	8.1726170964398659e-02	8.1140485943884566e-02	8.1589171500112204e-02	8.1945176767341352e-02	8.1791568420448491e-02	8.1121600205037184e-02	8.1415024551713483e-02	
3.6203799072394238e-02	3.6188328764775117e-02	3.6110776770478643e-02	3.6069928670825938e-02	3.6037003568811239e-02	3.6088568332597402e-02	3.6003741168913576e-02	3.6048902789043970e-02	3.6014157469462967e-02	3.6311875973908669e-02	3.6088354240787587e-02	3.6224156339471403e-02	3.6129618008503506e-02	3.6007260507720372e-02	3.6223122822251416e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_38
1.5484939589556862e-01	1.5489046669552686e-01	1.5481389615354202e-01	1.5474283792106552e-01	1.5482031444300837e-01	1.5485134832884256e-01	1.5477401732460527e-01	1.5473167901581350e-01	1.5484169826054850e-01	1.5491177545933910e-01	1.5484427254875080e-01	1.5489142524518384e-01	1.5481099453871378e-01	1.5481720570583354e-01	1.5473555944381528e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
9.4754346710968745e-02	9.4983681753839394e-02	9.4958965915010782e-02	9.4708674905423521e-02	9.4668165323032877e-02	9.4229924672423568e-02	9.4369606333299383e-02	9.4994591946704204e-02	9.4630303221935275e-02	9.3952141619234750e-02	9.4471672263287815e-02	9.4883888888500523e-02	9.4706026592098258e-02	9.3930273921622010e-02	9.4270028428299818e-02	
3.3754140350196193e-02	3.3745779858540027e-02	3.3667669026191976e-02	3.3609155669135110e-02	3.3605770603189519e-02	3.3656613576415612e-02	3.3586325892391848e-02	3.3609101089555699e-02	3.3587784833558523e-02	3.3834159567353778e-02	3.3651410971653570e-02	3.3778386632816217e-02	3.3671160232347778e-02	3.3571284109242427e-02	3.3758122655492495e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_39
1.5484939589556862e-01	1.5489046669552686e-01	1.5481389615354202e-01	1.5474283792106552e-01	1.5482031444300837e-01	1.5485134832884256e-01	1.5477401732460527e-01	1.5473167901581350e-01	1.5484169826054850e-01	1.5491177545933910e-01	1.5484427254875080e-01	1.5489142524518384e-01	1.5481099453871378e-01	1.5481720570583354e-01	1.5473555944381528e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0767539398973722e-01	1.0793600199299931e-01	1.0790791581251227e-01	1.0762349421070855e-01	1.0757746059435555e-01	1.0707945985502680e-01	1.0723818901511294e-01	1.0794839993943660e-01	1.0753443547947192e-01	1.0676379729458496e-01	1.0735417302646344e-01	1.0782260100965969e-01	1.0762048476374803e-01	1.0673894763820684e-01	1.0712503230488618e-01	
3.1547493427797529e-02	3.1545568573919776e-02	3.1467789552479919e-02	3.1399711810922756e-02	3.1415524674970371e-02	3.1465104108258660e-02	3.1404775121946234e-02	3.1413160179402176e-02	3.1402961088391294e-02	3.1608396280100620e-02	3.1457081289833266e-02	3.1574426372171643e-02	3.1462545859235531e-02	3.1379709420379653e-02	3.1539115035370484e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_40
1.8031554298681349e-01	1.8036458425357496e-01	1.8039342423840612e-01	1.8022671284481323e-01	1.8027236502584612e-01	1.8039757861997582e-01	1.8051007807364486e-01	1.8031837450361526e-01	1.8052134322560853e-01	1.8029283973113752e-01	1.8034471887522158e-01	1.8019720555468002e-01	1.8042018575331370e-01	1.8044710654387272e-01	1.8039046384851448e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
8.1833299432200288e-02	8.2031361514679477e-02	8.2010016017509318e-02	8.1793855600138493e-02	8.1758870051710203e-02	8.1380389489820362e-02	8.1501023651485829e-02	8.2040783953971810e-02	8.1726170964398659e-02	8.1140485943884566e-02	8.1589171500112204e-02	8.1945176767341352e-02	8.1791568420448491e-02	8.1121600205037184e-02	8.1415024551713483e-02	
5.1138031632516130e-02	5.0905542178291262e-02	5.1071487609063694e-02	5.1038658989035431e-02	5.0922112957379140e-02	5.0950667787644448e-02	5.1130618415714514e-02	5.1223722774148606e-02	5.1140462860619823e-02	5.1165641272055980e-02	5.0856979910955703e-02	5.1078478560120641e-02	5.0914405033645041e-02	5.1122960748532321e-02	5.0955906078461580e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_41
1.8031554298681349e-01	1.8036458425357496e-01	1.8039342423840612e-01	1.8022671284481323e-01	1.8027236502584612e-01	1.8039757861997582e-01	1.8051007807364486e-01	1.8031837450361526e-01	1.8052134322560853e-01	1.8029283973113752e-01	1.8034471887522158e-01	1.8019720555468002e-01	1.8042018575331370e-01	1.8044710654387272e-01	1.8039046384851448e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
9.4754346710968745e-02	9.4983681753839394e-02	9.4958965915010782e-02	9.4708674905423521e-02	9.4668165323032877e-02	9.4229924672423568e-02	9.4369606333299383e-02	9.4994591946704204e-02	9.4630303221935275e-02	9.3952141619234750e-02	9.4471672263287815e-02	9.4883888888500523e-02	9.4706026592098258e-02	9.3930273921622010e-02	9.4270028428299818e-02	
4.7763219099330290e-02	4.7568865698914178e-02	4.7688910941759644e-02	4.7687614001021866e-02	4.7552903107049925e-02	4.7616132986214428e-02	4.7794315885701009e-02	4.7833952956743239e-02	4.7802087247046390e-02	4.7767010201156035e-02	4.7519900161969955e-02	4.7690910801430168e-02	4.7586356748170557e-02	4.7747089504680811e-02	4.7645126829661905e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_42
1.8031554298681349e-01	1.8036458425357496e-01	1.8039342423840612e-01	1.8022671284481323e-01	1.8027236502584612e-01	1.8039757861997582e-01	1.8051007807364486e-01	1.8031837450361526e-01	1.8052134322560853e-01	1.8029283973113752e-01	1.8034471887522158e-01	1.8019720555468002e-01	1.8042018575331370e-01	1.8044710654387272e-01	1.8039046384851448e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0767539398973722e-01	1.0793600199299931e-01	1.0790791581251227e-01	1.0762349421070855e-01	1.0757746059435555e-01	1.0707945985502680e-01	1.0723818901511294e-01	1.0794839993943660e-01	1.0753443547947192e-01	1.0676379729458496e-01	1.0735417302646344e-01	1.0782260100965969e-01	1.0762048476374803e-01	1.0673894763820684e-01	1.0712503230488618e-01	
4.4761156678043999e-02	4.4594928932214437e-02	4.4684161675047962e-02	4.4694271286149660e-02	4.4555385496377886e-02	4.4634949319371398e-02	4.4814525670175416e-02	4.4822062593181035e-02	4.4818253676526629e-02	4.4745887406162983e-02	4.4546984220520537e-02	4.4679019054136578e-02	4.4616715687256683e-02	4.4745682985645269e-02	4.4685778802641053e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_43
1.9327447138547102e-01	1.9330054351924392e-01	1.9312326537112537e-01	1.9373747708825298e-01	1.9352732353984137e-01	1.9351630130256389e-01	1.9352611414786741e-01	1.9347810274306446e-01	1.9345163754516398e-01	1.9337307367710060e-01	1.9342128624963797e-01	1.9367971215251800e-01	1.9341129515419353e-01	1.9354655657784992e-01	1.9322844786193180e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
8.1833299432200288e-02	8.2031361514679477e-02	8.2010016017509318e-02	8.1793855600138493e-02	8.1758870051710203e-02	8.1380389489820362e-02	8.1501023651485829e-02	8.2040783953971810e-02	8.1726170964398659e-02	8.1140485943884566e-02	8.1589171500112204e-02	8.1945176767341352e-02	8.1791568420448491e-02	8.1121600205037184e-02	8.1415024551713483e-02	
5.8845084794523397e-02	5.9351750316193455e-02	5.9074297507583751e-02	5.9253672109468900e-02	5.9143029363094707e-02	5.8699527987644398e-02	5.8886044497856130e-02	5.9175747459638148e-02	5.8911180714509612e-02	5.8911221633029712e-02	5.8580752570404820e-02	5.9471790782386028e-02	5.9356994859796466e-02	5.9003468648530233e-02	5.8905448140283242e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_44
1.9327447138547102e-01	1.9330054351924392e-01	1.9312326537112537e-01	1.9373747708825298e-01	1.9352732353984137e-01	1.9351630130256389e-01	1.9352611414786741e-01	1.9347810274306446e-01	1.9345163754516398e-01	1.9337307367710060e-01	1.9342128624963797e-01	1.9367971215251800e-01	1.9341129515419353e-01	1.9354655657784992e-01	1.9322844786193180e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
9.4754346710968745e-02	9.4983681753839394e-02	9.4958965915010782e-02	9.4708674905423521e-02	9.4668165323032877e-02	9.4229924672423568e-02	9.4369606333299383e-02	9.4994591946704204e-02	9.4630303221935275e-02	9.3952141619234750e-02	9.4471672263287815e-02	9.4883888888500523e-02	9.4706026592098258e-02	9.3930273921622010e-02	9.4270028428299818e-02	
5.5045421488129194e-02	5.5412723531623499e-02	5.5179691800505797e-02	5.5387061151843886e-02	5.5305344574658501e-02	5.4965771471890308e-02	5.5095722241580644e-02	5.5295314369345906e-02	5.5066920619998794e-02	5.5064118280443872e-02	5.4800307408773272e-02	5.5518056396571626e-02	5.5487241914655573e-02	5.5164436248304513e-02	5.5071744194174453e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_45
1.9327447138547102e-01	1.9330054351924392e-01	1.9312326537112537e-01	1.9373747708825298e-01	1.9352732353984137e-01	1.9351630130256389e-01	1.9352611414786741e-01	1.9347810274306446e-01	1.9345163754516398e-01	1.9337307367710060e-01	1.9342128624963797e-01	1.9367971215251800e-01	1.9341129515419353e-01	1.9354655657784992e-01	1.9322844786193180e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.0767539398973722e-01	1.0793600199299931e-01	1.0790791581251227e-01	1.0762349421070855e-01	1.0757746059435555e-01	1.0707945985502680e-01	1.0723818901511294e-01	1.0794839993943660e-01	1.0753443547947192e-01	1.0676379729458496e-01	1.0735417302646344e-01	1.0782260100965969e-01	1.0762048476374803e-01	1.0673894763820684e-01	1.0712503230488618e-01	
5.1668329081654849e-02	5.1934857856365244e-02	5.1741825827625286e-02	5.1960753596018552e-02	5.1897455550365436e-02	5.1634154683056599e-02	5.1725253977165028e-02	5.1863514874866699e-02	5.1664261332231204e-02	5.1659300909292896e-02	5.1445705922036164e-02	5.2036885292650693e-02	5.2048021553841653e-02	5.1762106920048262e-02	5.1675274861306825e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_46
7.0462477074512739e-02	7.0347467667925753e-02	7.0272822259899628e-02	7.0079884806371590e-02	7.0350315243057626e-02	7.0299302066720151e-02	7.0442328089448836e-02	7.0447174736758947e-02	7.0546928219542240e-02	7.0452531394700313e-02	7.0400267526051635e-02	7.0309168948110873e-02	7.0064689252170242e-02	7.0218709172094163e-02	7.0371575378592885e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.6165483394374470e-02	7.6177142504346193e-02	7.6359948636542635e-02	7.6043631940053730e-02	7.6226656503066537e-02	7.6028920403094030e-02	7.6003037561339332e-02	7.6393976203716532e-02	7.6090184488582846e-02	7.5521757863923844e-02	7.5959907451016925e-02	7.6097928761296202e-02	7.6151504813134582e-02	7.5646774904612690e-02	7.5669644427495603e-02	
9.7314077553465640e-03	9.7552356628449501e-03	9.8117718614870730e-03	9.7004955336780115e-03	9.7829852459861977e-03	9.7901921979092546e-03	9.7456898364507612e-03	9.8769373055669525e-03	9.9173566524636998e-03	9.8042950225300553e-03	9.7918418589239796e-03	9.7119083731039557e-03	9.6266499260765116e-03	9.6814524592493297e-03	9.7383092460497610e-03	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_47
7.0462477074512739e-02	7.0347467667925753e-02	7.0272822259899628e-02	7.0079884806371590e-02	7.0350315243057626e-02	7.0299302066720151e-02	7.0442328089448836e-02	7.0447174736758947e-02	7.0546928219542240e-02	7.0452531394700313e-02	7.0400267526051635e-02	7.0309168948110873e-02	7.0064689252170242e-02	7.0218709172094163e-02	7.0371575378592885e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
9.0166491371281535e-02	9.0180293699998082e-02	9.0396703900612982e-02	9.0022240752563612e-02	9.0238909536718481e-02	9.0004824888956905e-02	8.9974184171879662e-02	9.0436986535282066e-02	9.0077350754866461e-02	8.9404433941851019e-02	8.9923125732453854e-02	9.0086518607122718e-02	9.0149943197901983e-02	8.9552432056195910e-02	8.9579505535491127e-02	
8.6924606041678051e-03	8.7064432938832488e-03	8.7466379291740830e-03	8.6450333540814897e-03	8.7254175435898459e-03	8.7237873863069623e-03	8.7097424680483981e-03	8.8136441998700917e-03	8.8514916358882721e-03	8.7456730836989877e-03	8.7440205220699653e-03	8.6714488446949997e-03	8.5921302319330699e-03	8.6333759209594498e-03	8.7022599454802778e-03	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_48
7.0462477074512739e-02	7.0347467667925753e-02	7.0272822259899628e-02	7.0079884806371590e-02	7.0350315243057626e-02	7.0299302066720151e-02	7.0442328089448836e-02	7.0447174736758947e-02	7.0546928219542240e-02	7.0452531394700313e-02	7.0400267526051635e-02	7.0309168948110873e-02	7.0064689252170242e-02	7.0218709172094163e-02	7.0371575378592885e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.0416749934818861e-01	1.0418344489564994e-01	1.0443345916468331e-01	1.0400084956507349e-01	1.0425116257037041e-01	1.0398072937481978e-01	1.0394533078241998e-01	1.0447999686684760e-01	1.0406451702115009e-01	1.0328711001977818e-01	1.0388634401389077e-01	1.0407510845294922e-01	1.0414838158266936e-01	1.0345808920777913e-01	1.0348936664348662e-01	
7.7655295033459337e-03	7.7723274156785436e-03	7.8023475456968630e-03	7.7097100828131320e-03	7.7856934548526909e-03	7.7768636614124554e-03	7.7842075872521033e-03	7.8676783842857485e-03	7.9047177729811395e-03	7.8056008946569095e-03	7.8100986321440790e-03	7.7446878474559692e-03	7.6679257882178225e-03	7.7021946810039909e-03	7.7751703530153709e-03	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_49
8.0448962255044984e-02	8.0409478162735262e-02	8.0413168701743837e-02	8.0571825454224047e-02	8.0409530583011632e-02	8.0439533238766736e-02	8.0460421121910222e-02	8.0583139070674298e-02	8.0383429197501841e-02	8.0537628473671519e-02	8.0591406998636983e-02	8.0437666005769917e-02	8.0438440573142214e-02	8.0487163981389984e-02	8.0579774123816283e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.6165483394374470e-02	7.6177142504346193e-02	7.6359948636542635e-02	7.6043631940053730e-02	7.6226656503066537e-02	7.6028920403094030e-02	7.6003037561339332e-02	7.6393976203716532e-02	7.6090184488582846e-02	7.5521757863923844e-02	7.5959907451016925e-02	7.6097928761296202e-02	7.6151504813134582e-02	7.5646774904612690e-02	7.5669644427495603e-02	
1.4684195812110841e-02	1.4532771307387282e-02	1.4684841894462744e-02	1.4640315771527367e-02	1.4608985461041512e-02	1.4626305152477495e-02	1.4665124552971968e-02	1.4731539467261381e-02	1.4575372097937665e-02	1.4598055347055522e-02	1.4662784457345913e-02	1.4573194457357649e-02	1.4629946536160884e-02	1.4640182315584331e-02	1.4617202452848154e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_50
8.0448962255044984e-02	8.0409478162735262e-02	8.0413168701743837e-02	8.0571825454224047e-02	8.0409530583011632e-02	8.0439533238766736e-02	8.0460421121910222e-02	8.0583139070674298e-02	8.0383429197501841e-02	8.0537628473671519e-02	8.0591406998636983e-02	8.0437666005769917e-02	8.0438440573142214e-02	8.0487163981389984e-02	8.0579774123816283e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
9.0166491371281535e-02	9.0180293699998082e-02	9.0396703900612982e-02	9.0022240752563612e-02	9.0238909536718481e-02	9.0004824888956905e-02	8.9974184171879662e-02	9.0436986535282066e-02	9.0077350754866461e-02	8.9404433941851019e-02	8.9923125732453854e-02	9.0086518607122718e-02	9.0149943197901983e-02	8.9552432056195910e-02	8.9579505535491127e-02	
1.3358360479779806e-02	1.3234951161415005e-02	1.3343713055705256e-02	1.3317648687562821e-02	1.3295951362589264e-02	1.3306144466422681e-02	1.3334863352172557e-02	1.3386304564174296e-02	1.3259008397734195e-02	1.3276514117508631e-02	1.3335372148886419e-02	1.3259272624519144e-02	1.3308560692989347e-02	1.3308359665067715e-02	1.3290665348874117e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_51
8.0448962255044984e-02	8.0409478162735262e-02	8.0413168701743837e-02	8.0571825454224047e-02	8.0409530583011632e-02	8.0439533238766736e-02	8.0460421121910222e-02	8.0583139070674298e-02	8.0383429197501841e-02	8.0537628473671519e-02	8.0591406998636983e-02	8.0437666005769917e-02	8.0438440573142214e-02	8.0487163981389984e-02	8.0579774123816283e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.0416749934818861e-01	1.0418344489564994e-01	1.0443345916468331e-01	1.0400084956507349e-01	1.0425116257037041e-01	1.0398072937481978e-01	1.0394533078241998e-01	1.0447999686684760e-01	1.0406451702115009e-01	1.0328711001977818e-01	1.0388634401389077e-01	1.0407510845294922e-01	1.0414838158266936e-01	1.0345808920777913e-01	1.0348936664348662e-01	
1.2164219737920420e-02	1.2061322218516121e-02	1.2140260868083431e-02	1.2131152932730149e-02	1.2111419846787343e-02	1.2120201867577368e-02	1.2139384931959152e-02	1.2186000523079610e-02	1.2075273880641647e-02	1.2091311860477957e-02	1.2146254633642807e-02	1.2080537383729231e-02	1.2120196110804692e-02	1.2115559773659561e-02	1.2104215358098407e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_52
9.7535682598692788e-02	9.7533199330885598e-02	9.7669582072986136e-02	9.7632141014682788e-02	9.7699521519240454e-02	9.7391405320195634e-02	9.7552284854708127e-02	9.7562744060727943e-02	9.7588282657708483e-02	9.7590265617172142e-02	9.7418565096798207e-02	9.7600904975500447e-02	9.7600776052742283e-02	9.7619657261485207e-02	9.7536860958234203e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.6165483394374470e-02	7.6177142504346193e-02	7.6359948636542635e-02	7.6043631940053730e-02	7.6226656503066537e-02	7.6028920403094030e-02	7.6003037561339332e-02	7.6393976203716532e-02	7.6090184488582846e-02	7.5521757863923844e-02	7.5959907451016925e-02	7.6097928761296202e-02	7.6151504813134582e-02	7.5646774904612690e-02	7.5669644427495603e-02	
2.5110743743728091e-02	2.4906294421329390e-02	2.4771988494314064e-02	2.4911371627862507e-02	2.5014278443432347e-02	2.4892484798828655e-02	2.4867395877209354e-02	2.5023420070167425e-02	2.4873150939328646e-02	2.4829821309528391e-02	2.4833847726806454e-02	2.4889522735611173e-02	2.4831553010055289e-02	2.4854482659184912e-02	2.4876899708239898e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_53
9.7535682598692788e-02	9.7533199330885598e-02	9.7669582072986136e-02	9.7632141014682788e-02	9.7699521519240454e-02	9.7391405320195634e-02	9.7552284854708127e-02	9.7562744060727943e-02	9.7588282657708483e-02	9.7590265617172142e-02	9.7418565096798207e-02	9.7600904975500447e-02	9.7600776052742283e-02	9.7619657261485207e-02	9.7536860958234203e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
9.0166491371281535e-02	9.0180293699998082e-02	9.0396703900612982e-02	9.0022240752563612e-02	9.0238909536718481e-02	9.0004824888956905e-02	8.9974184171879662e-02	9.0436986535282066e-02	9.0077350754866461e-02	8.9404433941851019e-02	8.9923125732453854e-02	9.0086518607122718e-02	9.0149943197901983e-02	8.9552432056195910e-02	8.9579505535491127e-02	
2.3020329958070983e-02	2.2859400094958661e-02	2.2746801311568081e-02	2.2866111951183123e-02	2.2952072216759243e-02	2.2815645906703579e-02	2.2824155549823182e-02	2.2924724944838121e-02	2.2837641001277369e-02	2.2803078843863327e-02	2.2799172853069885e-02	2.2844226386964525e-02	2.2793503523354196e-02	2.2827572431205170e-02	2.2834033736089648e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_54
9.7535682598692788e-02	9.7533199330885598e-02	9.7669582072986136e-02	9.7632141014682788e-02	9.7699521519240454e-02	9.7391405320195634e-02	9.7552284854708127e-02	9.7562744060727943e-02	9.7588282657708483e-02	9.7590265617172142e-02	9.7418565096798207e-02	9.7600904975500447e-02	9.7600776052742283e-02	9.7619657261485207e-02	9.7536860958234203e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.0416749934818861e-01	1.0418344489564994e-01	1.0443345916468331e-01	1.0400084956507349e-01	1.0425116257037041e-01	1.0398072937481978e-01	1.0394533078241998e-01	1.0447999686684760e-01	1.0406451702115009e-01	1.0328711001977818e-01	1.0388634401389077e-01	1.0407510845294922e-01	1.0414838158266936e-01	1.0345808920777913e-01	1.0348936664348662e-01	
2.1196268440625766e-02	2.1065066304600366e-02	2.0976399691940928e-02	2.1075522950902710e-02	2.1148013915712822e-02	2.1008011096134222e-02	2.1036255079845155e-02	2.1101127413884046e-02	2.1054427060841305e-02	2.1027108673020559e-02	2.1014153427829210e-02	2.1054957768036568e-02	2.1012035559472269e-02	2.1049000917984437e-02	2.1047216856861537e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_y
1.4695511854059445e-01	1.4690752204509705e-01	1.4717418950670852e-01	1.4669472124856384e-01	1.4647261429500241e-01	1.4690598723318424e-01	1.4684074350455395e-01	1.4624671149729543e-01	1.4652543950440630e-01	1.4682658298463200e-01	1.4656209944002457e-01	1.4715417997725891e-01	1.4732813044310919e-01	1.4605213809630788e-01	1.4638917143963218e-01	
1.6210754431106900e-01	1.6203959797141293e-01	1.6224415174286161e-01	1.6181818835014844e-01	1.6150303397813093e-01	1.6208378216390934e-01	1.6195087214642701e-01	1.6136997883630383e-01	1.6170945994898264e-01	1.6188391259391050e-01	1.6175648539774465e-01	1.6223484672209787e-01	1.6231899409707612e-01	1.6123493681324000e-01	1.6163294407494766e-01	
1.7546912063039813e-01	1.7538120335607393e-01	1.7554050221767142e-01	1.7518421415097618e-01	1.7478629533589393e-01	1.7547059817773392e-01	1.7528644384217335e-01	1.7472974431364374e-01	1.7510227006942305e-01	1.7517907265770266e-01	1.7516844185263006e-01	1.7554586078544610e-01	1.7555693345408924e-01	1.7463357660504955e-01	1.7507325292519965e-01	
1.5613098702743430e-01	1.5667822633082704e-01	1.5596407032464088e-01	1.5587499719257170e-01	1.5567450755123666e-01	1.5630165232937701e-01	1.5550567942642018e-01	1.5624897442872548e-01	1.5538280297641693e-01	1.5533058380956635e-01	1.5579329225198527e-01	1.5615751280176690e-01	1.5544730950180188e-01	1.5596290230464274e-01	1.5586465357621110e-01	
1.7113927063941567e-01	1.7178783064454398e-01	1.7111905141148859e-01	1.7092141161300517e-01	1.7079841339162946e-01	1.7131020620659684e-01	1.7048155352308364e-01	1.7128181135338552e-01	1.7046491209998860e-01	1.7043297432717194e-01	1.7082894193320955e-01	1.7123183188926169e-01	1.7053031373400399e-01	1.7101161450669533e-01	1.7089613825852332e-01	
1.8425729793927437e-01	1.8497640085893580e-01	1.8434780475571769e-01	1.8406652135680096e-01	1.8400409855682598e-01	1.8440357829401008e-01	1.8357847743635070e-01	1.8441316124091545e-01	1.8365432333984727e-01	1.8363644009229196e-01	1.8396070548652552e-01	1.8439200305773618e-01	1.8371400805153756e-01	1.8417637194239378e-01	1.8403472144485392e-01	
1.5119486106672328e-01	1.5066627206534761e-01	1.5178143815156561e-01	1.5242122248601325e-01	1.5077870011899427e-01	1.5165000890924515e-01	1.5094156744936546e-01	1.5065098418872847e-01	1.5205114935344713e-01	1.5166734541668661e-01	1.5088035439770511e-01	1.5047302375663335e-01	1.5081509538028082e-01	1.5163442932413851e-01	1.5180880580736578e-01	
1.6789026843172494e-01	1.6747516719610137e-01	1.6830968925821613e-01	1.6886355669854577e-01	1.6760147717570628e-01	1.6820557507326858e-01	1.6758924868307379e-01	1.6736124247144524e-01	1.6878281885111548e-01	1.6820376208724303e-01	1.6765901571292502e-01	1.6713880682161253e-01	1.6757593311032870e-01	1.6832998637837246e-01	1.6843097088752546e-01	
1.8237189809242441e-01	1.8204176425017973e-01	1.8268087967275118e-01	1.8314316999404817e-01	1.8219465954820915e-01	1.8257745169592260e-01	1.8204577059984681e-01	1.8186072036763851e-01	1.8325557568484965e-01	1.8257429295060673e-01	1.8217768412136323e-01	1.8161475335525049e-01	1.8210923162265097e-01	1.8278585452394189e-01	1.8286172313156412e-01	
1.5213652475279316e-01	1.5277151883117801e-01	1.5240021735226675e-01	1.5301770157207012e-01	1.5197915802840686e-01	1.5190868730191318e-01	1.5258955167416552e-01	1.5285708103016848e-01	1.5202036372240363e-01	1.5295918998970778e-01	1.5302280503479743e-01	1.5298663026736514e-01	1.5252920407312642e-01	1.5366211737323410e-01	1.5258094958654916e-01	
1.6734698250529809e-01	1.6808586932451638e-01	1.6771007452029832e-01	1.6824487470370836e-01	1.6720533763676224e-01	1.6704330779908511e-01	1.6790520450434038e-01	1.6819089657054587e-01	1.6756823889672656e-01	1.6821686960235194e-01	1.6827953260186643e-01	1.6816085207166229e-01	1.6782884437498238e-01	1.6901719984954214e-01	1.6792026024184328e-01	
1.8068934732968420e-01	1.8150517668428434e-01	1.8114624050403297e-01	1.8157843035357307e-01	1.8053538934134114e-01	1.8037403700295887e-01	1.8131724825382053e-01	1.8163131964924839e-01	1.8117107349116340e-01	1.8161339499880924e-01	1.8165049735893168e-01	1.8146832928681270e-01	1.8125883400955725e-01	1.8245969096700879e-01	1.8135270891736696e-01	
1.5296610647023343e-01	1.5379573822641909e-01	1.5339494352476640e-01	1.5352353809087402e-01	1.5321108157419602e-01	1.5334464582983715e-01	1.5324124720295210e-01	1.5351417517191454e-01	1.5327762105421192e-01	1.5345245450019171e-01	1.5282158006918006e-01	1.5232428031848716e-01	1.5353665974236344e-01	1.5284826461277246e-01	1.5371301745829716e-01	
1.6822755012693494e-01	1.6893346005863316e-01	1.6860607959623206e-01	1.6867572165196471e-01	1.6848059450552519e-01	1.6853305565517374e-01	1.6846316507016210e-01	1.6869593686395490e-01	1.6849021187281915e-01	1.6859915199075595e-01	1.6797177567314031e-01	1.6751015977562478e-01	1.6869179354080313e-01	1.6815439875898966e-01	1.6889308930580846e-01	
1.8140282436004418e-01	1.8199495749221919e-01	1.8172926431669703e-01	1.8175344781418726e-01	1.8163619780818233e-01	1.8162328407930023e-01	1.8160144583316692e-01	1.8178753872461237e-01	1.8163486007226373e-01	1.8167302704687560e-01	1.8105313996331338e-01	1.8063421631999121e-01	1.8176680509327689e-01	1.8135270441945237e-01	1.8198769192049050e-01	
1.5111547600782732e-01	1.5086808486236816e-01	1.5107185350733043e-01	1.5152341355247828e-01	1.5113348914361974e-01	1.5105877014331623e-01	1.5125000324626023e-01	1.5108310161340432e-01	1.5123850808496783e-01	1.5102113982949067e-01	1.5098405201502280e-01	1.5135477978810929e-01	1.5100391732812091e-01	1.5108081654742420e-01	1.5107780601948984e-01	
1.6568568254985078e-01	1.6543299083567223e-01	1.6570861196418210e-01	1.6610592738935637e-01	1.6567232134852522e-01	1.6561374072247473e-01	1.6579878224657488e-01	1.6566419248880757e-01	1.6576727630785057e-01	1.6556202671631187e-01	1.6556478864985730e-01	1.6588770117382728e-01	1.6557683351634281e-01	1.6563372142915209e-01	1.6558751821534437e-01	
1.7844300365490226e-01	1.7817521309294465e-01	1.7850169065201593e-01	1.7885990250784115e-01	1.7840273899497222e-01	1.7833508764940370e-01	1.7851888846771499e-01	1.7841853624879672e-01	1.7847176782703342e-01	1.7829336676653657e-01	1.7831638589005055e-01	1.7859635519149442e-01	1.7831971768880669e-01	1.7836792354069736e-01	1.7829249077322282e-01	
1.5177759784127892e-01	1.5137816582907312e-01	1.5101251545210459e-01	1.5196815454943816e-01	1.5159312671593678e-01	1.5150193964623365e-01	1.5145594767751888e-01	1.5131076095519230e-01	1.5139060734344512e-01	1.5195060783038408e-01	1.5052027733418558e-01	1.5105720265883407e-01	1.5209691086662089e-01	1.5145078859715108e-01	1.5119622113571460e-01	
1.6664775566636317e-01	1.6631738511532823e-01	1.6592015514268749e-01	1.6683131342310983e-01	1.6639750961398642e-01	1.6630650234714303e-01	1.6633705223266440e-01	1.6614289435789292e-01	1.6626319359296793e-01	1.6677568463778367e-01	1.6542480733175843e-01	1.6600291781209575e-01	1.6690445497447537e-01	1.6632743770715686e-01	1.6605964607458240e-01	
1.7964309007096205e-01	1.7937350966395657e-01	1.7895644379325285e-01	1.7981221832032732e-01	1.7933660166271131e-01	1.7926801053461386e-01	1.7934809321930362e-01	1.7910512252968569e-01	1.7925438019082288e-01	1.7973781499778671e-01	1.7846511462824635e-01	1.7906815032333223e-01	1.7985505745028219e-01	1.7932442386886732e-01	1.7905178321730833e-01	
1.5197764233683264e-01	1.5205659364043275e-01	1.5194003031843736e-01	1.5187166998871951e-01	1.5183487422211070e-01	1.5216416158523918e-01	1.5169624554758254e-01	1.5185455945627765e-01	1.5246311381028682e-01	1.5204990572491717e-01	1.5177472654104995e-01	1.5210860157742750e-01	1.5188000581928598e-01	1.5199614409988349e-01	1.5166603454277394e-01	
1.6680526027202536e-01	1.6689469198236118e-01	1.6677366469539609e-01	1.6669159817524890e-01	1.6669688154998638e-01	1.6698278749915871e-01	1.6652481472940081e-01	1.6668500143992521e-01	1.6722963475625893e-01	1.6684714110573801e-01	1.6663968768201015e-01	1.6697847804471252e-01	1.6668791792600687e-01	1.6677456478115657e-01	1.6640686989279660e-01	
1.7973362035182994e-01	1.7982768089405984e-01	1.7970254110209108e-01	1.7959892915558617e-01	1.7965683897454293e-01	1.7990120506468879e-01	1.7947319017857555e-01	1.7960386505370551e-01	1.8009550664402696e-01	1.7974332540044569e-01	1.7959115188826849e-01	1.7993775488636857e-01	1.7959595920753765e-01	1.7966741303346920e-01	1.7925162457806609e-01	
1.5301989000692293e-01	1.5212028568869318e-01	1.5231203389942338e-01	1.5353338690785007e-01	1.5255812562769858e-01	1.5300479695569288e-01	1.5180175722434469e-01	1.5241414708240653e-01	1.5336793213503191e-01	1.5283722578961537e-01	1.5305303913262164e-01	1.5188128041972657e-01	1.5238971625338124e-01	1.5275976000098054e-01	1.5316408054664746e-01	
1.6782209733963913e-01	1.6714301057341577e-01	1.6740984870503944e-01	1.6836845976198006e-01	1.6750040335396074e-01	1.6777828034147726e-01	1.6671898401407964e-01	1.6735763036032705e-01	1.6800494462915802e-01	1.6775253233126414e-01	1.6795958900028554e-01	1.6679547375931475e-01	1.6728762241126424e-01	1.6759811072279066e-01	1.6808638478904375e-01	
1.8074239045971863e-01	1.8025395756088883e-01	1.8056340672341792e-01	1.8132237589056127e-01	1.8056372435943277e-01	1.8068972286798535e-01	1.7978416602476852e-01	1.8042346551002561e-01	1.8083054385974082e-01	1.8077856137481607e-01	1.8099221963617276e-01	1.7982084277855787e-01	1.8031759174971279e-01	1.8055619451022736e-01	1.8111717198987126e-01	
1.4934827047668592e-01	1.5037475877656117e-01	1.5005266144602536e-01	1.5011437313672352e-01	1.4914711120112742e-01	1.4984130294471756e-01	1.5014313460119197e-01	1.4958796994075094e-01	1.4992150709307889e-01	1.5007215084244119e-01	1.5001441336160318e-01	1.4996399303706121e-01	1.4956146452879882e-01	1.4996344281682200e-01	1.4967073616016430e-01	
1.6414637353756215e-01	1.6492263773243312e-01	1.6475834353173363e-01	1.6475725618859641e-01	1.6386409533274535e-01	1.6454198760158212e-01	1.6479877386856934e-01	1.6427804726897652e-01	1.6463020651546534e-01	1.6468811585758492e-01	1.6470734308836035e-01	1.6467537013844363e-01	1.6431409347091944e-01	1.6464523861151914e-01	1.6428637619560071e-01	
1.7717770292568855e-01	1.7773542254690025e-01	1.7769483300550593e-01	1.7764264888158537e-01	1.7681646109530275e-01	1.7747460355406128e-01	1.7769983397014530e-01	1.7722166225144656e-01	1.7756803671303098e-01	1.7755340763801883e-01	1.7764637828229746e-01	1.7761538529390755e-01	1.7729014491325490e-01	1.7754964903414472e-01	1.7716123436257028e-01	
1.5150523947875710e-01	1.5133528868158885e-01	1.5081921116031535e-01	1.5126650238618067e-01	1.5099006083235655e-01	1.5084975508980258e-01	1.5075433695211826e-01	1.5131873097714196e-01	1.5097454215707670e-01	1.5120355127644858e-01	1.5101993278014617e-01	1.5122250670149101e-01	1.5056461259988227e-01	1.5063393507635614e-01	1.5091532893734674e-01	
1.6498270332164897e-01	1.6485771203601637e-01	1.6427793441045244e-01	1.6483445520662693e-01	1.6445461353306182e-01	1.6436982983845838e-01	1.6431572352612894e-01	1.6480397172287903e-01	1.6448753240115160e-01	1.6470884747133960e-01	1.6461604158516185e-01	1.6472168838696161e-01	1.6401481503670540e-01	1.6409900586180820e-01	1.6442220317154949e-01	
1.7692345865420481e-01	1.7683764667958551e-01	1.7622129246911217e-01	1.7684394997595040e-01	1.7639525575046133e-01	1.7634169678902120e-01	1.7633673128309360e-01	1.7674642201804697e-01	1.7647101910763757e-01	1.7668074097657396e-01	1.7666148843921906e-01	1.7667675566730587e-01	1.7595248992365028e-01	1.7603535734316719e-01	1.7639433682604849e-01	
1.4853777451067943e-01	1.4838571588755006e-01	1.4823256360305165e-01	1.4890922962559153e-01	1.4844819862242428e-01	1.4852024023833868e-01	1.4901921739558660e-01	1.4815587996503202e-01	1.4790821527479503e-01	1.4863451106874248e-01	1.4889317825138462e-01	1.4850259664896487e-01	1.4848700950784324e-01	1.4856831503652634e-01	1.4904700825684011e-01	
1.6194667789189862e-01	1.6171151436045578e-01	1.6163737319967775e-01	1.6223110781465347e-01	1.6183386747466236e-01	1.6191075387748566e-01	1.6233158225309116e-01	1.6153058805455142e-01	1.6124180825128578e-01	1.6198298473137185e-01	1.6224065486036657e-01	1.6186086612551592e-01	1.6182271353199021e-01	1.6197300440824627e-01	1.6241770134814695e-01	
1.7388781912217260e-01	1.7358640218163887e-01	1.7358132720346417e-01	1.7411706213292530e-01	1.7376652537744577e-01	1.7383980870238697e-01	1.7420855798141674e-01	1.7345739109247912e-01	1.7313105144684826e-01	1.7388016302081644e-01	1.7414698287206562e-01	1.7376003778530422e-01	1.7371700348411201e-01	1.7392104091860819e-01	1.7433154810398072e-01	
1.4568528709313305e-01	1.4574665934888831e-01	1.4549939961792346e-01	1.4534868008769194e-01	1.4527230143238862e-01	1.4549087584705966e-01	1.4507431103368013e-01	1.4555844922166614e-01	1.4511329491659600e-01	1.4623785795532446e-01	1.4549971401495781e-01	1.4577799652898454e-01	1.4552202924971944e-01	1.4525846884626042e-01	1.4592988084558045e-01	
1.5908687989371145e-01	1.5917248406624734e-01	1.5889407106139578e-01	1.5866778296705988e-01	1.5868381429832404e-01	1.5891717132255670e-01	1.5852417940661404e-01	1.5895467464816393e-01	1.5851900956339682e-01	1.5959263404097485e-01	1.5893221043151928e-01	1.5921267100962502e-01	1.5887813833643541e-01	1.5864001628752245e-01	1.5931416551026070e-01	
1.7103621571040387e-01	1.7114836098422903e-01	1.7084422024308837e-01	1.7055697018417332e-01	1.7065078479187462e-01	1.7089454236598722e-01	1.7052264728137884e-01	1.7090637275260687e-01	1.7048808876609509e-01	1.7150262364099372e-01	1.7091876149643720e-01	1.7119379831306367e-01	1.7080028974141412e-01	1.7058597956914121e-01	1.7124114952885941e-01	
1.4552230595130652e-01	1.4496551471160599e-01	1.4527374796985068e-01	1.4532570624386226e-01	1.4496813046244644e-01	1.4507465201378911e-01	1.4539269146087108e-01	1.4562189813836077e-01	1.4546835654074361e-01	1.4551359456574570e-01	1.4483807390964740e-01	1.4531918894994722e-01	1.4486614998577280e-01	1.4523490245456874e-01	1.4498311908498646e-01	
1.5878154024719171e-01	1.5825488318265982e-01	1.5846423349124000e-01	1.5863260775822655e-01	1.5815712146091479e-01	1.5837121479299635e-01	1.5874576823310568e-01	1.5886860356851371e-01	1.5881396918794269e-01	1.5871159279138439e-01	1.5809299890389070e-01	1.5852913853547357e-01	1.5817037151796665e-01	1.5845002507374259e-01	1.5835025517997789e-01	
1.7067630779175369e-01	1.7017595012858894e-01	1.7030153954159932e-01	1.7054385121082655e-01	1.6998317401342489e-01	1.7027195232793063e-01	1.7071166625321915e-01	1.7075650621133770e-01	1.7076487492032941e-01	1.7054358090293395e-01	1.6998360254260880e-01	1.7037437405797889e-01	1.7009884261827890e-01	1.7030910092359727e-01	1.7033283898466187e-01	
1.4480348144927294e-01	1.4592783004316867e-01	1.4527102887520865e-01	1.4524438778223464e-01	1.4541927614459227e-01	1.4407015517477012e-01	1.4445011332433330e-01	1.4527819517246157e-01	1.4478047395831173e-01	1.4485177175353287e-01	1.4405945122141831e-01	1.4572196533547416e-01	1.4564012938579837e-01	1.4485121993410402e-01	1.4499287129625968e-01	
1.5790485663790813e-01	1.5882634187004546e-01	1.5820643823308198e-01	1.5825074176135512e-01	1.5849787327407511e-01	1.5725045673623494e-01	1.5754132061315865e-01	1.5825697212463591e-01	1.5776720490697174e-01	1.5784131846125352e-01	1.5709170878712522e-01	1.5858938285581647e-01	1.5872207644309069e-01	1.5785699984638432e-01	1.5804011035594315e-01	
1.6968243480363229e-01	1.7041755432879804e-01	1.6985232642580553e-01	1.6994465112611271e-01	1.7024880578345822e-01	1.6909616834928001e-01	1.6931142586263662e-01	1.6993338763320903e-01	1.6945783479135473e-01	1.6953137856110595e-01	1.6882381284129594e-01	1.7017753156434454e-01	1.7045536469299172e-01	1.6955648411934096e-01	1.6977939626152899e-01	
1.4008484365324878e-01	1.4036049477823012e-01	1.4142460505013943e-01	1.4109762720494867e-01	1.4091230011993963e-01	1.4114050180313437e-01	1.4032106261980518e-01	1.4132053340524833e-01	1.4136411904677912e-01	1.4081934709791868e-01	1.4091687334160921e-01	1.4036685511545741e-01	1.4048172951912413e-01	1.4043586479789560e-01	1.4054985752898419e-01	
1.5518970835931542e-01	1.5544092729980835e-01	1.5647701429287053e-01	1.5614287071564398e-01	1.5595680406231949e-01	1.5616081792888417e-01	1.5549269403876373e-01	1.5641867443653817e-01	1.5644782131207494e-01	1.5585072755703469e-01	1.5608460414943681e-01	1.5548952187423470e-01	1.5564862828556209e-01	1.5547227152197285e-01	1.5575105671425624e-01	
1.6847485047415425e-01	1.6870315025662541e-01	1.6971818146374970e-01	1.6939025375904326e-01	1.6918312849572559e-01	1.6935009012364316e-01	1.6883114005239988e-01	1.6968248380473622e-01	1.6971305313398302e-01	1.6907224533950341e-01	1.6941879175782057e-01	1.6879917642746131e-01	1.6896779283089677e-01	1.6870376173710888e-01	1.6909824150339867e-01	
1.3935305788923469e-01	1.3859492810537072e-01	1.3951169676743211e-01	1.3868036204224843e-01	1.3936499328711813e-01	1.3928606397021140e-01	1.3945346103394579e-01	1.3940929340875577e-01	1.3890629849225394e-01	1.3856588108521625e-01	1.3879064504441674e-01	1.3871545752261466e-01	1.3899813552654985e-01	1.3895681505629348e-01	1.3876367417474028e-01	
1.5468250698439803e-01	1.5399079665505827e-01	1.5471934961095746e-01	1.5394609476088369e-01	1.5474574914421246e-01	1.5463777711907833e-01	1.5472416221076052e-01	1.5459794014722053e-01	1.5422925904579265e-01	1.5381445937697263e-01	1.5402011225793805e-01	1.5401454227902003e-01	1.5429376920775581e-01	1.5418759476131583e-01	1.5395142092424985e-01	
1.6813088390770825e-01	1.6750024574761818e-01	1.6806264018035647e-01	1.6738050892211909e-01	1.6824129088503653e-01	1.6813857726894063e-01	1.6813224016111661e-01	1.6797688663208796e-01	1.6769380426464603e-01	1.6723760184842396e-01	1.6742821560564911e-01	1.6749252283165331e-01	1.6772872566951533e-01	1.6759024798756961e-01	1.6733507442028930e-01	
1.4118061472158336e-01	1.4027327749309934e-01	1.3956734027666429e-01	1.4045690346694445e-01	1.4056124096542438e-01	1.4058864720020148e-01	1.4010562339213667e-01	1.4076552563369513e-01	1.4002964688665198e-01	1.4015598350588571e-01	1.4040747595652875e-01	1.4010947004041532e-01	1.3999247622426941e-01	1.4011033814662524e-01	1.4009193850355345e-01	
1.5613648249847398e-01	1.5529647462846308e-01	1.5455190444321043e-01	1.5548740821401419e-01	1.5554656291410812e-01	1.5548690325290107e-01	1.5509895079088937e-01	1.5559020988070382e-01	1.5505105918924597e-01	1.5522920043886737e-01	1.5547623050944770e-01	1.5510799979162732e-01	1.5498255784868770e-01	1.5519279616175391e-01	1.5510114276601847e-01	
1.6940699574208029e-01	1.6862448459458770e-01	1.6788825221817380e-01	1.6883263778724680e-01	1.6884840086636879e-01	1.6873383784431498e-01	1.6841718437353154e-01	1.6877033947579875e-01	1.6839683362603095e-01	1.6862352038568293e-01	1.6884200627945795e-01	1.6843553785128648e-01	1.6831236916521211e-01	1.6858249365600231e-01	1.6844243194114469e-01	

#plot#xiexiyeyytheyth
2.2167003676525943e-01	5.0218240873989913e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.1352994739685588e-02	1.4734033363783554e-03	6.0456984641265886e-02	6.5316136458633343e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.4673568998375808e-01	1.3019031959451428e-03	1.4733503449462743e-01	1.3500909619270473e-03	
2.2167003676525943e-01	5.0218240873989913e-04	4.1666666666666664e-02	0.0000000000000000e+00	9.6144448328719323e-02	1.7412948520834990e-03	5.5974542172479352e-02	5.0572406930179210e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6185924860988415e-01	1.1816850792229720e-03	1.6209788910508230e-01	1.1108523944747227e-03	
2.2167003676525943e-01	5.0218240873989913e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.1093590191775307e-01	2.0091863677886572e-03	5.2045722247391860e-02	4.0833201339934085e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.7520716869160699e-01	1.0966631243741678e-03	1.7539810264005101e-01	9.3194380785652003e-04	
1.2397243860442028e-01	5.3015385194705382e-04	3.1250000000000000e-02	0.0000000000000000e+00	8.1352994739685588e-02	1.4734033363783554e-03	1.5615687551649472e-02	2.4231047687547796e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5588787678890831e-01	1.3766458074996573e-03	1.5327242288113943e-01	6.6717536089336673e-04	
1.2397243860442028e-01	5.3015385194705382e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.6144448328719323e-02	1.7412948520834990e-03	1.4035906270384027e-02	2.1821435145780383e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.7094908503546691e-01	1.3761225994148500e-03	1.6847142704254972e-01	7.3862748383579006e-04	
1.2397243860442028e-01	5.3015385194705382e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.1093590191775307e-01	2.0091863677886572e-03	1.2664693470069856e-02	1.9909039503500641e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.8410772759026783e-01	1.3673301382872390e-03	1.8211987801287827e-01	7.8507204179927210e-04	
1.4722599322270352e-01	1.2523227819817525e-03	5.0000000000000003e-02	0.0000000000000000e+00	8.1352994739685588e-02	1.4734033363783554e-03	2.3277176893236339e-02	4.5100138752099460e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5129435052481602e-01	2.1624240388701441e-03	1.5324532726521514e-01	1.7106969090148266e-03	
1.4722599322270352e-01	1.2523227819817525e-03	5.0000000000000003e-02	0.0000000000000000e+00	9.6144448328719323e-02	1.7412948520834990e-03	2.1524649636625901e-02	3.7709306056166669e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6796116792248028e-01	1.9007782742136580e-03	1.6835168010099899e-01	1.7062644953422126e-03	
1.4722599322270352e-01	1.2523227819817525e-03	5.0000000000000003e-02	0.0000000000000000e+00	1.1093590191775307e-01	2.0091863677886572e-03	1.9896903051212080e-02	3.4055748194835179e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.8241969530741650e-01	1.7063206114919182e-03	1.8193287729907129e-01	1.6962500032611774e-03	
1.4450685157815057e-01	9.1566425298762754e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.1352994739685588e-02	1.4734033363783554e-03	2.2759655858379971e-02	4.2024059038452079e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5262811337267640e-01	1.7557981658432036e-03	1.5247919690062817e-01	7.9676614024610430e-04	
1.4450685157815057e-01	9.1566425298762754e-04	4.1666666666666664e-02	0.0000000000000000e+00	9.6144448328719323e-02	1.7412948520834990e-03	2.0781475311367363e-02	3.8021533558218557e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6791495634690201e-01	1.7994546831837147e-03	1.6763479009068197e-01	7.5927870093232906e-04	
1.4450685157815057e-01	9.1566425298762754e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.1093590191775307e-01	2.0091863677886572e-03	1.9043592706499135e-02	3.5110020357402577e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.8131678120990624e-01	1.8531393771527064e-03	1.8124976572479803e-01	7.4882772334063346e-04	
1.4158987022791511e-01	3.7371041073005508e-04	3.1250000000000000e-02	0.0000000000000000e+00	8.1352994739685588e-02	1.4734033363783554e-03	2.2219198884966460e-02	2.9888883452672922e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5326435692311313e-01	1.3972322176957388e-03	1.5203517092411836e-01	3.7945647829488766e-04	
1.4158987022791511e-01	3.7371041073005508e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.6144448328719323e-02	1.7412948520834990e-03	2.0206992754472831e-02	2.5284296959783863e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6846174296310149e-01	1.3327118160805097e-03	1.6720618230747181e-01	3.7094935148080933e-04	
1.4158987022791511e-01	3.7371041073005508e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.1093590191775307e-01	2.0091863677886572e-03	1.8427930681244507e-02	2.1965159045672121e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.8157542701760490e-01	1.2746259375514982e-03	1.8083880518513176e-01	3.9704441331443507e-04	
1.4201630789359165e-01	4.3773624756065219e-04	2.5000000000000001e-02	0.0000000000000000e+00	8.1352994739685588e-02	1.4734033363783554e-03	2.2169293093406362e-02	2.0109673275004876e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5112434744594869e-01	5.8339780700190425e-04	1.5192547277811194e-01	3.9666301793330887e-04	
1.4201630789359165e-01	4.3773624756065219e-04	2.5000000000000001e-02	0.0000000000000000e+00	9.6144448328719323e-02	1.7412948520834990e-03	2.0099968128762320e-02	1.7970316103528582e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6568414103694201e-01	5.8055278108120581e-04	1.6710778241140847e-01	3.8673549921619402e-04	
1.4201630789359165e-01	4.3773624756065219e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.1093590191775307e-01	2.0091863677886572e-03	1.8308277442166829e-02	1.6324692959707247e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.7842087126309555e-01	5.8565814226288243e-04	1.8074472920110779e-01	4.2938454162408038e-04	
1.4113218909378317e-01	3.7815858269165699e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.1352994739685588e-02	1.4734033363783554e-03	2.1691559596976932e-02	3.1808329123209327e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5144405496220745e-01	1.4873235599632362e-03	1.5197951043935731e-01	3.5778053668043824e-04	
1.4113218909378317e-01	3.7815858269165699e-04	2.0833333333333332e-02	0.0000000000000000e+00	9.6144448328719323e-02	1.7412948520834990e-03	1.9696697991950927e-02	2.6364817011571444e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6631058066866641e-01	1.3958196873541673e-03	1.6715628234973637e-01	3.7515847625093892e-04	
1.4113218909378317e-01	3.7815858269165699e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1093590191775307e-01	2.0091863677886572e-03	1.7960008107339848e-02	2.2473593085368813e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.7930665429809731e-01	1.3176974182200526e-03	1.8078885097541267e-01	4.2651130244955159e-04	
1.5703568597440290e-01	3.4591417257850369e-04	3.1250000000000000e-02	0.0000000000000000e+00	8.1352994739685588e-02	1.4734033363783554e-03	2.8585936445688982e-02	2.0955825392175639e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5195562061408383e-01	7.2766261003459056e-04	1.5097467352824817e-01	6.3467789072948566e-04	
1.5703568597440290e-01	3.4591417257850369e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.6144448328719323e-02	1.7412948520834990e-03	2.6069993280344032e-02	1.8753397025784500e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6677459963547880e-01	7.2094060395447572e-04	1.6612165864469178e-01	5.2985602668557800e-04	
1.5703568597440290e-01	3.4591417257850369e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.1093590191775307e-01	2.0091863677886572e-03	2.3881314944034563e-02	1.6909988238030684e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.7969204042755083e-01	7.2896088760015848e-04	1.7973329407622970e-01	4.6807476095720270e-04	
1.7315764307528334e-01	4.5765002536904398e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.1352994739685588e-02	1.4734033363783554e-03	3.6017533515271601e-02	5.8167461900742780e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5268116384473582e-01	1.8967976195186059e-03	1.5019338662814030e-01	9.5086753427826496e-04	
1.7315764307528334e-01	4.5765002536904398e-04	4.1666666666666664e-02	0.0000000000000000e+00	9.6144448328719323e-02	1.7412948520834990e-03	3.3005466056897990e-02	4.5422212001874316e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6757222480620271e-01	1.6866215680926898e-03	1.6528084188863890e-01	8.8162764758637152e-04	
1.7315764307528334e-01	4.5765002536904398e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.1093590191775307e-01	2.0091863677886572e-03	3.0383831155208589e-02	3.7305366565679112e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.8058375568639318e-01	1.5458799628206162e-03	1.7884543212282944e-01	8.1243336772305014e-04	
1.9869181396431806e-01	3.5752511374482755e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.1352994739685588e-02	1.4734033363783554e-03	4.8984640573049153e-02	4.0801648480448028e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.4985181935758354e-01	1.1869503453258768e-03	1.4848137947087797e-01	6.3728767091014520e-04	
1.9869181396431806e-01	3.5752511374482755e-04	4.1666666666666664e-02	0.0000000000000000e+00	9.6144448328719323e-02	1.7412948520834990e-03	4.5013524149604182e-02	2.9787144300210929e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6453428392933947e-01	1.0543288356021138e-03	1.6343891499844992e-01	6.6921657095948524e-04	
1.9869181396431806e-01	3.5752511374482755e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.1093590191775307e-01	2.0091863677886572e-03	4.1585354367975336e-02	2.2937802088881853e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.7745649363119070e-01	9.5539577290676468e-04	1.7689981312899580e-01	6.5886673373521519e-04	
1.0714403252078604e-01	4.5455018024351333e-04	3.1250000000000000e-02	0.0000000000000000e+00	8.1671919870963450e-02	1.0982386111779976e-03	1.4321060789446912e-02	2.6498920870002436e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.5102490233913390e-01	9.9906522859178324e-04	1.5122057544606771e-01	7.6432827038686480e-04	
1.0714403252078604e-01	4.5455018024351333e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.4567486166378736e-02	1.2716447076797921e-03	1.3106332830408568e-02	2.4353348129752987e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.6453113850066339e-01	1.0412245454831882e-03	1.6451302374159521e-01	8.0000464081511451e-04	
1.0714403252078604e-01	4.5455018024351333e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0746305246179402e-01	1.4450508041815712e-03	1.2010077307485172e-02	2.2471349078298064e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.7650124279353854e-01	1.0715972758559974e-03	1.7663114709619182e-01	8.4258886625222394e-04	
1.2489330883192568e-01	2.6949602059349244e-04	3.1250000000000000e-02	0.0000000000000000e+00	8.1671919870963450e-02	1.0982386111779976e-03	2.1576720015345708e-02	2.4826475942573177e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.4854997692622340e-01	1.1569181400070973e-03	1.4975753899404448e-01	4.4735995804277590e-04	
1.2489330883192568e-01	2.6949602059349244e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.4567486166378736e-02	1.2716447076797921e-03	1.9929322468628618e-02	2.1851907610897616e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.6191154654556000e-01	1.1342946905774369e-03	1.6302893261473220e-01	4.1395557543580228e-04	
1.2489330883192568e-01	2.6949602059349244e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0746305246179402e-01	1.4450508041815712e-03	1.8455454048287672e-02	1.9742297712562777e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.7382218142837769e-01	1.1271865393946668e-03	1.7512915705778595e-01	4.4543555713727939e-04	
1.5482179246534383e-01	2.0373757541925543e-04	3.1250000000000000e-02	0.0000000000000000e+00	8.1671919870963450e-02	1.0982386111779976e-03	3.6116639633329735e-02	3.4001388542936705e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.4553434706932361e-01	1.1232491032813394e-03	1.4739275544103073e-01	8.5899886068940248e-04	
1.5482179246534383e-01	2.0373757541925543e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.4567486166378736e-02	1.2716447076797921e-03	3.3672457671205386e-02	2.9740313179640285e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.5893266018958718e-01	1.1022305487038166e-03	1.6057019559326410e-01	7.6819981434665110e-04	
1.5482179246534383e-01	2.0373757541925543e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0746305246179402e-01	1.4450508041815712e-03	3.1472224186345328e-02	2.6416539148797291e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.7088605369131643e-01	1.0788717084437836e-03	1.7259457921030621e-01	7.0098185028919717e-04	
1.8036083493860255e-01	3.3969274232860906e-04	3.1250000000000000e-02	0.0000000000000000e+00	8.1671919870963450e-02	1.0982386111779976e-03	5.1041045120545622e-02	4.1338477179597526e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.4522453549623365e-01	9.3213775549016867e-04	1.4556727885187454e-01	6.0780377754835510e-04	
1.8036083493860255e-01	3.3969274232860906e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.4567486166378736e-02	1.2716447076797921e-03	4.7684293078056703e-02	3.5999423385196604e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.5849295492834847e-01	9.3232197606949786e-04	1.5860743771898439e-01	5.6646539794277275e-04	
1.8036083493860255e-01	3.3969274232860906e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0746305246179402e-01	1.4450508041815712e-03	4.4693317565563433e-02	3.3006329749438212e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.7038854416193799e-01	9.6638050417304476e-04	1.7051681225746940e-01	5.2362604937730380e-04	
1.9343970722105513e-01	5.9344621415775888e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.1671919870963450e-02	1.0982386111779976e-03	5.9038000758996186e-02	9.1706105821092788e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.4502415672339608e-01	2.0154235189270790e-03	1.4507677923197648e-01	1.0168918269833995e-03	
1.9343970722105513e-01	5.9344621415775888e-04	4.1666666666666664e-02	0.0000000000000000e+00	9.4567486166378736e-02	1.2716447076797921e-03	5.5190658379499991e-02	7.3984627114692311e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.5804292019380534e-01	1.8459822993803095e-03	1.5801857099613389e-01	8.0306054802322128e-04	
1.9343970722105513e-01	5.9344621415775888e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.0746305246179402e-01	1.4450508041815712e-03	5.1781180149235037e-02	6.1438232789230653e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.6975123714299303e-01	1.7038379874504185e-03	1.6984546959641730e-01	6.3575225073702268e-04	
7.0337709455730507e-02	4.9491860917795483e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.6035766657106416e-02	9.0801369657445355e-04	9.7644352625111362e-03	2.6730831693260848e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.4077310767216419e-01	1.5630720227200697e-03	1.4101638829413540e-01	1.4034208870147378e-03	
7.0337709455730507e-02	4.9491860917795483e-04	2.0833333333333332e-02	0.0000000000000000e+00	9.0012929645545081e-02	1.0749279790329949e-03	8.7135711309231298e-03	2.3786750743821106e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.5586827616991442e-01	1.4878133604917143e-03	1.5593772015556154e-01	1.3733076988918496e-03	
7.0337709455730507e-02	4.9491860917795483e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.0399009263398377e-01	1.2418422614915426e-03	7.7783169069875176e-03	2.1691662600037471e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.6914042274401667e-01	1.4376373405076428e-03	1.6947602608859427e-01	1.3672959585562120e-03	
8.0479437862802636e-02	2.6464355401851678e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.6035766657106416e-02	9.0801369657445355e-04	1.4631387805568715e-02	1.8342733139497313e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.3902338422709346e-01	1.2267786786019994e-03	1.3998632807466027e-01	8.8700393381534615e-04	
8.0479437862802636e-02	2.6464355401851678e-04	2.0833333333333332e-02	0.0000000000000000e+00	9.0012929645545081e-02	1.0749279790329949e-03	1.3307712675026751e-02	1.4669814234748263e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.5430370229904095e-01	1.2443628477815652e-03	1.5489094065223191e-01	8.7766752463017442e-04	
8.0479437862802636e-02	2.6464355401851678e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.0399009263398377e-01	1.2418422614915426e-03	1.2119154128513859e-02	1.2245790835961579e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.6773796442218200e-01	1.2459118382207796e-03	1.6841743504137791e-01	9.2144026745598134e-04	
9.7568791559450682e-02	2.9693821515414841e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.6035766657106416e-02	9.0801369657445355e-04	2.4899150371041776e-02	3.1718401293687231e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.4029310016091193e-01	1.3860868800971416e-03	1.3814422316122399e-01	8.6498204990891850e-04	
9.7568791559450682e-02	2.9693821515414841e-04	2.0833333333333332e-02	0.0000000000000000e+00	9.0012929645545081e-02	1.0749279790329949e-03	2.2849898047315274e-02	2.4965875640740008e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.5528905888856082e-01	1.2960649660080539e-03	1.5301966671033565e-01	7.6579815002079661e-04	
9.7568791559450682e-02	2.9693821515414841e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.0399009263398377e-01	1.2418422614915426e-03	2.1057704343846125e-02	2.0328248077202673e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.6861048838712803e-01	1.2175285323117299e-03	1.6651963005044973e-01	7.6148311499010823e-04	

#dense#x3#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.7783169069875176e-03	0.0000000000000000e+00	2.9976580510172515e-02	4.7895332004694365e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.3051035843303006e-03	0.0000000000000000e+00	2.9909382231737239e-02	4.7200930635683553e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.8318902616730845e-03	0.0000000000000000e+00	2.9842804367344072e-02	4.6535845839825235e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.3586769390158683e-03	0.0000000000000000e+00	2.9776846916992977e-02	4.5900056267776917e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.8854636163586522e-03	0.0000000000000000e+00	2.9711509880683992e-02	4.5293501433203284e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0412250293701436e-02	0.0000000000000000e+00	2.9646793258417105e-02	4.4716079326051405e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0939036971044220e-02	0.0000000000000000e+00	2.9582697050192296e-02	4.4167644234872697e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1465823648387004e-02	0.0000000000000000e+00	2.9519221256009594e-02	4.3648004825566009e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1992610325729788e-02	0.0000000000000000e+00	2.9456365875868987e-02	4.3156922522403470e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2519397003072572e-02	0.0000000000000000e+00	2.9394130909770468e-02	4.2694110234212631e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3046183680415355e-02	0.0000000000000000e+00	2.9332516357714049e-02	4.2259231464105177e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3572970357758138e-02	0.0000000000000000e+00	2.9271522219699718e-02	4.1851899835198851e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4099757035100921e-02	0.0000000000000000e+00	2.9211148495727486e-02	4.1471679057514367e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4626543712443705e-02	0.0000000000000000e+00	2.9151395185797353e-02	4.1118083352820441e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5153330389786487e-02	0.0000000000000000e+00	2.9092262289909306e-02	4.0790578344942789e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5680117067129271e-02	0.0000000000000000e+00	2.9033749808063360e-02	4.0488582413239944e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6206903744472055e-02	0.0000000000000000e+00	2.8975857740259504e-02	4.0211468496965299e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6733690421814839e-02	0.0000000000000000e+00	2.8918586086497746e-02	3.9958566328462310e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7260477099157623e-02	0.0000000000000000e+00	2.8861934846778080e-02	3.9729165063948765e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7787263776500407e-02	0.0000000000000000e+00	2.8805904021100507e-02	3.9522516272395142e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8314050453843191e-02	0.0000000000000000e+00	2.8750493609465032e-02	3.9337837236008569e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8840837131185974e-02	0.0000000000000000e+00	2.8695703611871650e-02	3.9174314510311021e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9367623808528758e-02	0.0000000000000000e+00	2.8641534028320353e-02	3.9031107687943754e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9894410485871542e-02	0.0000000000000000e+00	2.8587984858811158e-02	3.8907353308192802e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0421197163214326e-02	0.0000000000000000e+00	2.8535056103344066e-02	3.8802168853814011e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0947983840557110e-02	0.0000000000000000e+00	2.8482747761919062e-02	3.8714656777964584e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1474770517899894e-02	0.0000000000000000e+00	2.8431059834536154e-02	3.8643908506747608e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2001557195242678e-02	0.0000000000000000e+00	2.8379992321195334e-02	3.8589008366859924e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2528343872585458e-02	0.0000000000000000e+00	2.8329545221896613e-02	3.8549037392833553e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3055130549928242e-02	0.0000000000000000e+00	2.8279718536639988e-02	3.8523076974137740e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3581917227271026e-02	0.0000000000000000e+00	2.8230512265425455e-02	3.8510212308657619e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4108703904613810e-02	0.0000000000000000e+00	2.8181926408253021e-02	3.8509535635564800e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4635490581956593e-02	0.0000000000000000e+00	2.8133960965122672e-02	3.8520149227071489e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5162277259299377e-02	0.0000000000000000e+00	2.8086615936034426e-02	3.8541168124840252e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5689063936642161e-02	0.0000000000000000e+00	2.8039891320988275e-02	3.8571722612708074e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6215850613984945e-02	0.0000000000000000e+00	2.7993787119984213e-02	3.8610960422770244e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6742637291327729e-02	0.0000000000000000e+00	2.7948303333022246e-02	3.8658048676650388e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7269423968670513e-02	0.0000000000000000e+00	2.7903439960102371e-02	3.8712175567912196e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7796210646013297e-02	0.0000000000000000e+00	2.7859197001224596e-02	3.8772551795021380e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8322997323356081e-02	0.0000000000000000e+00	2.7815574456388912e-02	3.8838411757050701e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8849784000698864e-02	0.0000000000000000e+00	2.7772572325595331e-02	3.8909014526468085e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9376570678041645e-02	0.0000000000000000e+00	2.7730190608843835e-02	3.8983644614896179e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9903357355384429e-02	0.0000000000000000e+00	2.7688429306134434e-02	3.9061612548747437e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0430144032727213e-02	0.0000000000000000e+00	2.7647288417467136e-02	3.9142255272182503e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0956930710069996e-02	0.0000000000000000e+00	2.7606767942841920e-02	3.9224936394974437e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1483717387412784e-02	0.0000000000000000e+00	2.7566867882258810e-02	3.9309046302662036e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2010504064755564e-02	0.0000000000000000e+00	2.7527588235717781e-02	3.9394002145904357e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2537290742098351e-02	0.0000000000000000e+00	2.7488929003218858e-02	3.9479247725255949e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3064077419441132e-02	0.0000000000000000e+00	2.7450890184762024e-02	3.9564253286741933e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3590864096783919e-02	0.0000000000000000e+00	2.7413471780347289e-02	3.9648515242653847e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4117650774126700e-02	0.0000000000000000e+00	2.7376673789974642e-02	3.9731555830958666e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4644437451469487e-02	0.0000000000000000e+00	2.7340496213644098e-02	3.9812922725653652e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5171224128812267e-02	0.0000000000000000e+00	2.7304939051355642e-02	3.9892188609337723e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5698010806155055e-02	0.0000000000000000e+00	2.7270002303109282e-02	3.9968950718208300e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6224797483497835e-02	0.0000000000000000e+00	2.7235685968905018e-02	4.0042830368692715e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6751584160840622e-02	0.0000000000000000e+00	2.7201990048742849e-02	4.0113472473943959e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7278370838183403e-02	0.0000000000000000e+00	2.7168914542622769e-02	4.0180545057525267e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7805157515526183e-02	0.0000000000000000e+00	2.7136459450544791e-02	4.0243738770767527e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8331944192868971e-02	0.0000000000000000e+00	2.7104624772508898e-02	4.0302766419493740e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8858730870211751e-02	0.0000000000000000e+00	2.7073410508515104e-02	4.0357362505105115e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9385517547554538e-02	0.0000000000000000e+00	2.7042816658563402e-02	4.0407282784369796e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9912304224897326e-02	0.0000000000000000e+00	2.7012843222653800e-02	4.0452303851687289e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0439090902240106e-02	0.0000000000000000e+00	2.6983490200786289e-02	4.0492222747077434e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0965877579582893e-02	0.0000000000000000e+00	2.6954757592960871e-02	4.0526856592691205e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1492664256925674e-02	0.0000000000000000e+00	2.6926645399177555e-02	4.0556042260236329e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2019450934268454e-02	0.0000000000000000e+00	2.6899153619436327e-02	4.0579636071360467e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2546237611611241e-02	0.0000000000000000e+00	2.6872282253737199e-02	4.0597513532723119e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3073024288954022e-02	0.0000000000000000e+00	2.6846031302080159e-02	4.0609569107225487e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3599810966296809e-02	0.0000000000000000e+00	2.6820400764465215e-02	4.0615716022630727e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4126597643639590e-02	0.0000000000000000e+00	2.6795390640892362e-02	4.0615886118609791e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4653384320982377e-02	0.0000000000000000e+00	2.6771000931361612e-02	4.0610029733067392e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5180170998325157e-02	0.0000000000000000e+00	2.6747231635872955e-02	4.0598115628452617e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5706957675667945e-02	0.0000000000000000e+00	2.6724082754426382e-02	4.0580130958613450e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6233744353010725e-02	0.0000000000000000e+00	2.6701554287021919e-02	4.0556081276631904e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6760531030353512e-02	0.0000000000000000e+00	2.6679646233659537e-02	4.0525990583952405e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7287317707696293e-02	0.0000000000000000e+00	2.6658358594339255e-02	4.0489901420995896e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7814104385039080e-02	0.0000000000000000e+00	2.6637691369061064e-02	4.0447874999333987e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8340891062381861e-02	0.0000000000000000e+00	2.6617644557824973e-02	4.0399991375362331e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8867677739724648e-02	0.0000000000000000e+00	2.6598218160630981e-02	4.0346349665276900e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9394464417067428e-02	0.0000000000000000e+00	2.6579412177479073e-02	4.0287068300990016e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9921251094410216e-02	0.0000000000000000e+00	2.6561226608369261e-02	4.0222285326446013e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0448037771752996e-02	0.0000000000000000e+00	2.6543661453301549e-02	4.0152158733581158e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0974824449095776e-02	0.0000000000000000e+00	2.6526716712275921e-02	4.0076866836928678e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1501611126438564e-02	0.0000000000000000e+00	2.6510392385292396e-02	3.9996608685581667e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2028397803781344e-02	0.0000000000000000e+00	2.6494688472350963e-02	3.9911604510894250e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2555184481124131e-02	0.0000000000000000e+00	2.6479604973451629e-02	3.9822096207914274e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3081971158466912e-02	0.0000000000000000e+00	2.6465141888594387e-02	3.9728347848093960e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3608757835809699e-02	0.0000000000000000e+00	2.6451299217779233e-02	3.9630646220311823e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4135544513152480e-02	0.0000000000000000e+00	2.6438076961006175e-02	3.9529301396649908e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4662331190495267e-02	0.0000000000000000e+00	2.6425475118275220e-02	3.9424647318707451e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5189117867838047e-02	0.0000000000000000e+00	2.6413493689586363e-02	3.9317042399476202e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5715904545180835e-02	0.0000000000000000e+00	2.6402132674939582e-02	3.9206870134963047e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6242691222523615e-02	0.0000000000000000e+00	2.6391392074334909e-02	3.9094539718807809e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6769477899866402e-02	0.0000000000000000e+00	2.6381271887772329e-02	3.8980486652112336e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7296264577209183e-02	0.0000000000000000e+00	2.6371772115251834e-02	3.8865173339575482e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7823051254551970e-02	0.0000000000000000e+00	2.6362892756773441e-02	3.8749089661802047e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8349837931894750e-02	0.0000000000000000e+00	2.6354633812337144e-02	3.8632753512365431e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8876624609237531e-02	0.0000000000000000e+00	2.6346995281942936e-02	3.8516711286824103e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9403411286580318e-02	0.0000000000000000e+00	2.6339977165590833e-02	3.8401538309473350e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9930197963923099e-02	0.0000000000000000e+00	2.6333579463280819e-02	3.8287839182165190e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265886e-02	0.0000000000000000e+00	2.6327802175012897e-02	3.8176248038084750e-03	

#dense#x3#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.7783169069875176e-03	5.1097211075513416e-01	4.4315445711317090e-02	4.7777525373021486e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.3051035843303006e-03	5.1097211075513416e-01	4.4248247432881825e-02	4.7070006953193431e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.8318902616730845e-03	5.1097211075513416e-01	4.4181669568488645e-02	4.6391565828068186e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.3586769390158683e-03	5.1097211075513416e-01	4.4115712118137557e-02	4.5742195608362750e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.8854636163586522e-03	5.1097211075513416e-01	4.4050375081828567e-02	4.5121852344385599e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0412250293701436e-02	5.1097211075513416e-01	4.3985658459561677e-02	4.4530452073908528e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0939036971044220e-02	5.1097211075513416e-01	4.3921562251336879e-02	4.3967868552602244e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1465823648387004e-02	5.1097211075513416e-01	4.3858086457154180e-02	4.3433931214254913e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1992610325729788e-02	5.1097211075513416e-01	4.3795231077013566e-02	4.2928423407245959e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2519397003072572e-02	5.1097211075513416e-01	4.3732996110915051e-02	4.2451080951571513e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3046183680415355e-02	5.1097211075513416e-01	4.3671381558858642e-02	4.2001591057066086e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3572970357758138e-02	5.1097211075513416e-01	4.3610387420844304e-02	4.1579591638324512e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4099757035100921e-02	5.1097211075513416e-01	4.3550013696872072e-02	4.1184671055303880e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4626543712443705e-02	5.1097211075513416e-01	4.3490260386941933e-02	4.0816368300806384e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5153330389786487e-02	5.1097211075513416e-01	4.3431127491053885e-02	4.0474173647273718e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5680117067129271e-02	5.1097211075513416e-01	4.3372615009207929e-02	4.0157529755816858e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6206903744472055e-02	5.1097211075513416e-01	4.3314722941404087e-02	3.9865833240540181e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6733690421814839e-02	5.1097211075513416e-01	4.3257451287642322e-02	3.9598436671344365e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7260477099157623e-02	5.1097211075513416e-01	4.3200800047922663e-02	3.9354650988907792e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7787263776500407e-02	5.1097211075513416e-01	4.3144769222245090e-02	3.9133748296803555e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8314050453843191e-02	5.1097211075513416e-01	4.3089358810609601e-02	3.8934964988064633e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8840837131185974e-02	5.1097211075513416e-01	4.3034568813016233e-02	3.8757505157205807e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9367623808528758e-02	5.1097211075513416e-01	4.2980399229464936e-02	3.8600544243994517e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9894410485871542e-02	5.1097211075513416e-01	4.2926850059955744e-02	3.8463232852213366e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0421197163214326e-02	5.1097211075513416e-01	4.2873921304488645e-02	3.8344700685348353e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0947983840557110e-02	5.1097211075513416e-01	4.2821612963063645e-02	3.8244060541505762e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1474770517899894e-02	5.1097211075513416e-01	4.2769925035680730e-02	3.8160412311792759e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2001557195242678e-02	5.1097211075513416e-01	4.2718857522339906e-02	3.8092846929716341e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2528343872585458e-02	5.1097211075513416e-01	4.2668410423041196e-02	3.8040450223624455e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3055130549928242e-02	5.1097211075513416e-01	4.2618583737784571e-02	3.8002306629594902e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3581917227271026e-02	5.1097211075513416e-01	4.2569377466570038e-02	3.7977502728173381e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4108703904613810e-02	5.1097211075513416e-01	4.2520791609397604e-02	3.7965130574741592e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4635490581956593e-02	5.1097211075513416e-01	4.2472826166267255e-02	3.7964290799772575e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5162277259299377e-02	5.1097211075513416e-01	4.2425481137179012e-02	3.7974095461619953e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5689063936642161e-02	5.1097211075513416e-01	4.2378756522132854e-02	3.7993670640562981e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6215850613984945e-02	5.1097211075513416e-01	4.2332652321128789e-02	3.8022158768475640e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6742637291327729e-02	5.1097211075513416e-01	4.2287168534166829e-02	3.8058720693567023e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7269423968670513e-02	5.1097211075513416e-01	4.2242305161246961e-02	3.8102537484102734e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7796210646013297e-02	5.1097211075513416e-01	4.2198062202369178e-02	3.8152811978801942e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8322997323356081e-02	5.1097211075513416e-01	4.2154439657533495e-02	3.8208770094726964e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8849784000698864e-02	5.1097211075513416e-01	4.2111437526739910e-02	3.8269661905945456e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9376570678041645e-02	5.1097211075513416e-01	4.2069055809988418e-02	3.8334762508089857e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9903357355384429e-02	5.1097211075513416e-01	4.2027294507279024e-02	3.8403372685220476e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0430144032727213e-02	5.1097211075513416e-01	4.1986153618611716e-02	3.8474819396174019e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0956930710069996e-02	5.1097211075513416e-01	4.1945633143986499e-02	3.8548456097916759e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1483717387412784e-02	5.1097211075513416e-01	4.1905733083403375e-02	3.8623662923387386e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2010504064755564e-02	5.1097211075513416e-01	4.1866453436862364e-02	3.8699846730978586e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2537290742098351e-02	5.1097211075513416e-01	4.1827794204363437e-02	3.8776441042218052e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3064077419441132e-02	5.1097211075513416e-01	4.1789755385906603e-02	3.8852905883452467e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3590864096783919e-02	5.1097211075513416e-01	4.1752336981491861e-02	3.8928727546428230e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4117650774126700e-02	5.1097211075513416e-01	4.1715538991119218e-02	3.9003418281677573e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4644437451469487e-02	5.1097211075513416e-01	4.1679361414788681e-02	3.9076515937571726e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5171224128812267e-02	5.1097211075513416e-01	4.1643804252500215e-02	3.9147583556850517e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5698010806155055e-02	5.1097211075513416e-01	4.1608867504253869e-02	3.9216208941368538e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6224797483497835e-02	5.1097211075513416e-01	4.1574551170049601e-02	3.9282004194783329e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6751584160840622e-02	5.1097211075513416e-01	4.1540855249887432e-02	3.9344605251917190e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7278370838183403e-02	5.1097211075513416e-01	4.1507779743767348e-02	3.9403671402587475e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7805157515526183e-02	5.1097211075513416e-01	4.1475324651689363e-02	3.9458884816840232e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8331944192868971e-02	5.1097211075513416e-01	4.1443489973653484e-02	3.9509950077701575e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8858730870211751e-02	5.1097211075513416e-01	4.1412275709659684e-02	3.9556593726832144e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9385517547554538e-02	5.1097211075513416e-01	4.1381681859707989e-02	3.9598563827794291e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9912304224897326e-02	5.1097211075513416e-01	4.1351708423798379e-02	3.9635629551042469e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0439090902240106e-02	5.1097211075513416e-01	4.1322355401930869e-02	3.9667580784202433e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0965877579582893e-02	5.1097211075513416e-01	4.1293622794105450e-02	3.9694227770729843e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1492664256925674e-02	5.1097211075513416e-01	4.1265510600322138e-02	3.9715400779615885e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2019450934268454e-02	5.1097211075513416e-01	4.1238018820580903e-02	3.9730949808437863e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2546237611611241e-02	5.1097211075513416e-01	4.1211147454881775e-02	3.9740744321728220e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3073024288954022e-02	5.1097211075513416e-01	4.1184896503224738e-02	3.9744673026360887e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3599810966296809e-02	5.1097211075513416e-01	4.1159265965609794e-02	3.9742643685403622e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4126597643639590e-02	5.1097211075513416e-01	4.1134255842036949e-02	3.9734582971684687e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4653384320982377e-02	5.1097211075513416e-01	4.1109866132506188e-02	3.9720436362129311e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5180170998325157e-02	5.1097211075513416e-01	4.1086096837017527e-02	3.9700168073772265e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5706957675667945e-02	5.1097211075513416e-01	4.1062947955570965e-02	3.9673761042201081e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6233744353010725e-02	5.1097211075513416e-01	4.1040419488166495e-02	3.9641216943060885e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6760531030353512e-02	5.1097211075513416e-01	4.1018511434804124e-02	3.9602556257127127e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7287317707696293e-02	5.1097211075513416e-01	4.0997223795483838e-02	3.9557818379332213e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7814104385039080e-02	5.1097211075513416e-01	4.0976556570205637e-02	3.9507061772013118e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8340891062381861e-02	5.1097211075513416e-01	4.0956509758969556e-02	3.9450364162509207e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8867677739724648e-02	5.1097211075513416e-01	4.0937083361775560e-02	3.9387822785107570e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9394464417067428e-02	5.1097211075513416e-01	4.0918277378623649e-02	3.9319554667157398e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9921251094410216e-02	5.1097211075513416e-01	4.0900091809513837e-02	3.9245696958996176e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0448037771752996e-02	5.1097211075513416e-01	4.0882526654446118e-02	3.9166407307105562e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0974824449095776e-02	5.1097211075513416e-01	4.0865581913420497e-02	3.9081864269659159e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1501611126438564e-02	5.1097211075513416e-01	4.0849257586436982e-02	3.8992267773317992e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2028397803781344e-02	5.1097211075513416e-01	4.0833553673495546e-02	3.8897839609774508e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2555184481124131e-02	5.1097211075513416e-01	4.0818470174596215e-02	3.8798823970126895e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3081971158466912e-02	5.1097211075513416e-01	4.0804007089738970e-02	3.8695488014678890e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3608757835809699e-02	5.1097211075513416e-01	4.0790164418923809e-02	3.8588122475195674e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4135544513152480e-02	5.1097211075513416e-01	4.0776942162150762e-02	3.8477042285994787e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4662331190495267e-02	5.1097211075513416e-01	4.0764340319419799e-02	3.8362587239510575e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5189117867838047e-02	5.1097211075513416e-01	4.0752358890730936e-02	3.8245122661118968e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5715904545180835e-02	5.1097211075513416e-01	4.0740997876084165e-02	3.8125040097062250e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6242691222523615e-02	5.1097211075513416e-01	4.0730257275479492e-02	3.8002758008239112e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6769477899866402e-02	5.1097211075513416e-01	4.0720137088916912e-02	3.7878722461444528e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7296264577209183e-02	5.1097211075513416e-01	4.0710637316396417e-02	3.7753407808340379e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7823051254551970e-02	5.1097211075513416e-01	4.0701757957918035e-02	3.7627317341017556e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8349837931894750e-02	5.1097211075513416e-01	4.0693499013481724e-02	3.7500983911489482e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8876624609237531e-02	5.1097211075513416e-01	4.0685860483087512e-02	3.7374970500833873e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9403411286580318e-02	5.1097211075513416e-01	4.0678842366735413e-02	3.7249870722007917e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9930197963923099e-02	5.1097211075513416e-01	4.0672444664425392e-02	3.7126309238626129e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265886e-02	5.1097211075513416e-01	4.0666667376157477e-02	3.7004942080243919e-03	

#dense#x3#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.7783169069875176e-03	4.5692639961794757e-01	4.1442605666560071e-02	4.7305884168509834e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.3051035843303006e-03	4.5692639961794757e-01	4.1375407388124799e-02	4.6593507698193251e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.8318902616730845e-03	4.5692639961794757e-01	4.1308829523731619e-02	4.5910349763616512e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.3586769390158683e-03	4.5692639961794757e-01	4.1242872073380545e-02	4.5256419394795171e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.8854636163586522e-03	4.5692639961794757e-01	4.1177535037071548e-02	4.4631687956150686e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0412250293701436e-02	4.5692639961794757e-01	4.1112818414804665e-02	4.4036086539708287e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0939036971044220e-02	4.5692639961794757e-01	4.1048722206579860e-02	4.3469503533176143e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1465823648387004e-02	4.5692639961794757e-01	4.0985246412397161e-02	4.2931782413020928e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1992610325729788e-02	4.5692639961794757e-01	4.0922391032256540e-02	4.2422719812325932e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2519397003072572e-02	4.5692639961794757e-01	4.0860156066158032e-02	4.1942063911373489e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3046183680415355e-02	4.5692639961794757e-01	4.0798541514101609e-02	4.1489513195456431e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3572970357758138e-02	4.5692639961794757e-01	4.0737547376087285e-02	4.1064715619365810e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4099757035100921e-02	4.5692639961794757e-01	4.0677173652115046e-02	4.0667268211404531e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4626543712443705e-02	4.5692639961794757e-01	4.0617420342184907e-02	4.0296717141766253e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5153330389786487e-02	4.5692639961794757e-01	4.0558287446296873e-02	3.9952558270959062e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5680117067129271e-02	4.5692639961794757e-01	4.0499774964450917e-02	3.9634238183909138e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6206903744472055e-02	4.5692639961794757e-01	4.0441882896647068e-02	3.9341155704852348e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6733690421814839e-02	4.5692639961794757e-01	4.0384611242885303e-02	3.9072663877489236e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7260477099157623e-02	4.5692639961794757e-01	4.0327960003165644e-02	3.8828072384577282e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7787263776500407e-02	4.5692639961794757e-01	4.0271929177488071e-02	3.8606650371559091e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8314050453843191e-02	4.5692639961794757e-01	4.0216518765852589e-02	3.8407629630368870e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8840837131185974e-02	4.5692639961794757e-01	4.0161728768259214e-02	3.8230208092510983e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9367623808528758e-02	4.5692639961794757e-01	4.0107559184707917e-02	3.8073553575140207e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9894410485871542e-02	4.5692639961794757e-01	4.0054010015198732e-02	3.7936807720303327e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0421197163214326e-02	4.5692639961794757e-01	4.0001081259731633e-02	3.7819090065816766e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0947983840557110e-02	4.5692639961794757e-01	3.9948772918306619e-02	3.7719502186402687e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1474770517899894e-02	4.5692639961794757e-01	3.9897084990923710e-02	3.7637131845566127e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2001557195242678e-02	4.5692639961794757e-01	3.9846017477582894e-02	3.7571057102092150e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2528343872585458e-02	4.5692639961794757e-01	3.9795570378284170e-02	3.7520350319710932e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3055130549928242e-02	4.5692639961794757e-01	3.9745743693027545e-02	3.7484082034164785e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3581917227271026e-02	4.5692639961794757e-01	3.9696537421813019e-02	3.7461324638294216e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4108703904613810e-02	4.5692639961794757e-01	3.9647951564640585e-02	3.7451155852576633e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4635490581956593e-02	4.5692639961794757e-01	3.9599986121510229e-02	3.7452661955495251e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5162277259299377e-02	4.5692639961794757e-01	3.9552641092421993e-02	3.7464940754974858e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5689063936642161e-02	4.5692639961794757e-01	3.9505916477375835e-02	3.7487104288652720e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6215850613984945e-02	4.5692639961794757e-01	3.9459812276371770e-02	3.7518281246822290e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6742637291327729e-02	4.5692639961794757e-01	3.9414328489409803e-02	3.7557619117347123e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7269423968670513e-02	4.5692639961794757e-01	3.9369465116489942e-02	3.7604286056632675e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7796210646013297e-02	4.5692639961794757e-01	3.9325222157612166e-02	3.7657472494802375e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8322997323356081e-02	4.5692639961794757e-01	3.9281599612776476e-02	3.7716392486564971e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8849784000698864e-02	4.5692639961794757e-01	3.9238597481982884e-02	3.7780284821885032e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9376570678041645e-02	4.5692639961794757e-01	3.9196215765231392e-02	3.7848413912528124e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9903357355384429e-02	4.5692639961794757e-01	3.9154454462521998e-02	3.7920070471900605e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0430144032727213e-02	4.5692639961794757e-01	3.9113313573854690e-02	3.7994572006410160e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0956930710069996e-02	4.5692639961794757e-01	3.9072793099229480e-02	3.8071263136908820e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1483717387412784e-02	4.5692639961794757e-01	3.9032893038646363e-02	3.8149515768714495e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2010504064755564e-02	4.5692639961794757e-01	3.8993613392105338e-02	3.8228729128326078e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2537290742098351e-02	4.5692639961794757e-01	3.8954954159606418e-02	3.8308329684294527e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3064077419441132e-02	4.5692639961794757e-01	3.8916915341149584e-02	3.8387770968880781e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3590864096783919e-02	4.5692639961794757e-01	3.8879496936734849e-02	3.8466533316147229e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4117650774126700e-02	4.5692639961794757e-01	3.8842698946362206e-02	3.8544123531060654e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4644437451469487e-02	4.5692639961794757e-01	3.8806521370031655e-02	3.8620074503060474e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5171224128812267e-02	4.5692639961794757e-01	3.8770964207743203e-02	3.8693944776415218e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5698010806155055e-02	4.5692639961794757e-01	3.8736027459496843e-02	3.8765318088548259e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6224797483497835e-02	4.5692639961794757e-01	3.8701711125292582e-02	3.8833802886433246e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6751584160840622e-02	4.5692639961794757e-01	3.8668015205130399e-02	3.8899031830101341e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7278370838183403e-02	4.5692639961794757e-01	3.8634939699010336e-02	3.8960661291312180e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7805157515526183e-02	4.5692639961794757e-01	3.8602484606932344e-02	3.9018370854530708e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8331944192868971e-02	4.5692639961794757e-01	3.8570649928896451e-02	3.9071862826486866e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8858730870211751e-02	4.5692639961794757e-01	3.8539435664902665e-02	3.9120861759831477e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9385517547554538e-02	4.5692639961794757e-01	3.8508841814950963e-02	3.9165113995691244e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9912304224897326e-02	4.5692639961794757e-01	3.8478868379041360e-02	3.9204387229301420e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0439090902240106e-02	4.5692639961794757e-01	3.8449515357173850e-02	3.9238470102327646e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0965877579582893e-02	4.5692639961794757e-01	3.8420782749348438e-02	3.9267171824994675e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1492664256925674e-02	4.5692639961794757e-01	3.8392670555565112e-02	3.9290321830702541e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2019450934268454e-02	4.5692639961794757e-01	3.8365178775823891e-02	3.9307769465430197e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2546237611611241e-02	4.5692639961794757e-01	3.8338307410124763e-02	3.9319383713894273e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3073024288954022e-02	4.5692639961794757e-01	3.8312056458467726e-02	3.9325052964147992e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3599810966296809e-02	4.5692639961794757e-01	3.8286425920852775e-02	3.9324684812054580e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4126597643639590e-02	4.5692639961794757e-01	3.8261415797279923e-02	3.9318205906863244e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4653384320982377e-02	4.5692639961794757e-01	3.8237026087749169e-02	3.9305561838925999e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5180170998325157e-02	4.5692639961794757e-01	3.8213256792260515e-02	3.9286717070440638e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5706957675667945e-02	4.5692639961794757e-01	3.8190107910813946e-02	3.9261654909959138e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6233744353010725e-02	4.5692639961794757e-01	3.8167579443409476e-02	3.9230377531275029e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6760531030353512e-02	4.5692639961794757e-01	3.8145671390047098e-02	3.9192906037183858e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7287317707696293e-02	4.5692639961794757e-01	3.8124383750726819e-02	3.9149280568491155e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7814104385039080e-02	4.5692639961794757e-01	3.8103716525448632e-02	3.9099560458527036e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8340891062381861e-02	4.5692639961794757e-01	3.8083669714212537e-02	3.9043824433290801e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8867677739724648e-02	4.5692639961794757e-01	3.8064243317018534e-02	3.8982170857217798e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9394464417067428e-02	4.5692639961794757e-01	3.8045437333866637e-02	3.8914718024388247e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9921251094410216e-02	4.5692639961794757e-01	3.8027251764756818e-02	3.8841604494816630e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0448037771752996e-02	4.5692639961794757e-01	3.8009686609689106e-02	3.8762989475237459e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0974824449095776e-02	4.5692639961794757e-01	3.7992741868663485e-02	3.8679053243542111e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1501611126438564e-02	4.5692639961794757e-01	3.7976417541679956e-02	3.8589997615713937e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2028397803781344e-02	4.5692639961794757e-01	3.7960713628738527e-02	3.8496046453745515e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2555184481124131e-02	4.5692639961794757e-01	3.7945630129839189e-02	3.8397446212595299e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3081971158466912e-02	4.5692639961794757e-01	3.7931167044981950e-02	3.8294466523742386e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3608757835809699e-02	4.5692639961794757e-01	3.7917324374166797e-02	3.8187400812319324e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4135544513152480e-02	4.5692639961794757e-01	3.7904102117393743e-02	3.8076566944131953e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4662331190495267e-02	4.5692639961794757e-01	3.7891500274662787e-02	3.7962307898111777e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5189117867838047e-02	4.5692639961794757e-01	3.7879518845973917e-02	3.7844992458868480e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5715904545180835e-02	4.5692639961794757e-01	3.7868157831327139e-02	3.7725015923028098e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6242691222523615e-02	4.5692639961794757e-01	3.7857417230722466e-02	3.7602800811931463e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6769477899866402e-02	4.5692639961794757e-01	3.7847297044159886e-02	3.7478797582040798e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7296264577209183e-02	4.5692639961794757e-01	3.7837797271639398e-02	3.7353485323049647e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7823051254551970e-02	4.5692639961794757e-01	3.7828917913161016e-02	3.7227372432211757e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8349837931894750e-02	4.5692639961794757e-01	3.7820658968724705e-02	3.7100997251823683e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8876624609237531e-02	4.5692639961794757e-01	3.7813020438330500e-02	3.6974928655101667e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9403411286580318e-02	4.5692639961794757e-01	3.7806002321978394e-02	3.6849766563929937e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9930197963923099e-02	4.5692639961794757e-01	3.7799604619668380e-02	3.6726142380144378e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265886e-02	4.5692639961794757e-01	3.7793827331400465e-02	3.6604719310192897e-03	

#dense#x3#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.7783169069875176e-03	3.4658935092121362e-01	3.6573646345466046e-02	4.7071690034173833e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.3051035843303006e-03	3.4658935092121362e-01	3.6506448067030781e-02	4.6359638635198553e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.8318902616730845e-03	3.4658935092121362e-01	3.6439870202637593e-02	4.5676942511601350e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.3586769390158683e-03	3.4658935092121362e-01	3.6373912752286519e-02	4.5023616061176724e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.8854636163586522e-03	3.4658935092121362e-01	3.6308575715977530e-02	4.4399635579227418e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0412250293701436e-02	3.4658935092121362e-01	3.6243859093710640e-02	4.3804936575940904e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0939036971044220e-02	3.4658935092121362e-01	3.6179762885485835e-02	4.3239411270472559e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1465823648387004e-02	3.4658935092121362e-01	3.6116287091303129e-02	4.2702906313647534e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1992610325729788e-02	3.4658935092121362e-01	3.6053431711162515e-02	4.2195220790931139e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2519397003072572e-02	3.4658935092121362e-01	3.5991196745064000e-02	4.1716104555475815e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3046183680415355e-02	3.4658935092121362e-01	3.5929582193007584e-02	4.1265256937539352e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3572970357758138e-02	3.4658935092121362e-01	3.5868588054993260e-02	4.0842325871359320e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4099757035100921e-02	3.4658935092121362e-01	3.5808214331021014e-02	4.0446907473738547e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4626543712443705e-02	3.4658935092121362e-01	3.5748461021090881e-02	4.0078546100282952e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5153330389786487e-02	3.4658935092121362e-01	3.5689328125202840e-02	3.9736734895706996e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5680117067129271e-02	3.4658935092121362e-01	3.5630815643356899e-02	3.9420916844166605e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6206903744472055e-02	3.4658935092121362e-01	3.5572923575553049e-02	3.9130486314611955e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6733690421814839e-02	3.4658935092121362e-01	3.5515651921791278e-02	3.8864791085078294e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7260477099157623e-02	3.4658935092121362e-01	3.5459000682071612e-02	3.8623134819103411e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7787263776500407e-02	3.4658935092121362e-01	3.5402969856394038e-02	3.8404779957497566e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8314050453843191e-02	3.4658935092121362e-01	3.5347559444758557e-02	3.8208950979909512e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8840837131185974e-02	3.4658935092121362e-01	3.5292769447165175e-02	3.8034837983327492e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9367623808528758e-02	3.4658935092121362e-01	3.5238599863613891e-02	3.7881600519121292e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9894410485871542e-02	3.4658935092121362e-01	3.5185050694104700e-02	3.7748371626583018e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0421197163214326e-02	3.4658935092121362e-01	3.5132121938637600e-02	3.7634261999248166e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0947983840557110e-02	3.4658935092121362e-01	3.5079813597212607e-02	3.7538364220518058e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1474770517899894e-02	3.4658935092121362e-01	3.5028125669829685e-02	3.7459757007133653e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2001557195242678e-02	3.4658935092121362e-01	3.4977058156488876e-02	3.7397509402667247e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2528343872585458e-02	3.4658935092121362e-01	3.4926611057190145e-02	3.7350684868137146e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3055130549928242e-02	3.4658935092121362e-01	3.4876784371933527e-02	3.7318345222830986e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3581917227271026e-02	3.4658935092121362e-01	3.4827578100719001e-02	3.7299554395107820e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4108703904613810e-02	3.4658935092121362e-01	3.4778992243546546e-02	3.7293381950068111e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4635490581956593e-02	3.4658935092121362e-01	3.4731026800416211e-02	3.7298906368206353e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5162277259299377e-02	3.4658935092121362e-01	3.4683681771327968e-02	3.7315218056277583e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5689063936642161e-02	3.4658935092121362e-01	3.4636957156281803e-02	3.7341422078362762e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6215850613984945e-02	3.4658935092121362e-01	3.4590852955277751e-02	3.7376640601374396e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6742637291327729e-02	3.4658935092121362e-01	3.4545369168315784e-02	3.7420015054848870e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7269423968670513e-02	3.4658935092121362e-01	3.4500505795395910e-02	3.7470708009769461e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7796210646013297e-02	3.4658935092121362e-01	3.4456262836518134e-02	3.7527904785296584e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8322997323356081e-02	3.4658935092121362e-01	3.4412640291682457e-02	3.7590814795657838e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8849784000698864e-02	3.4658935092121362e-01	3.4369638160888859e-02	3.7658672652088176e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9376570678041645e-02	3.4658935092121362e-01	3.4327256444137373e-02	3.7730739036655231e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9903357355384429e-02	3.4658935092121362e-01	3.4285495141427973e-02	3.7806301366121210e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0430144032727213e-02	3.4658935092121362e-01	3.4244354252760664e-02	3.7884674264753908e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0956930710069996e-02	3.4658935092121362e-01	3.4203833778135455e-02	3.7965199865275558e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1483717387412784e-02	3.4658935092121362e-01	3.4163933717552344e-02	3.8047247957014086e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2010504064755564e-02	3.4658935092121362e-01	3.4124654071011312e-02	3.8130215999870615e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2537290742098351e-02	3.4658935092121362e-01	3.4085994838512386e-02	3.8213529022002347e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3064077419441132e-02	3.4658935092121362e-01	3.4047956020055566e-02	3.8296639418220675e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3590864096783919e-02	3.4658935092121362e-01	3.4010537615640823e-02	3.8379026665062510e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4117650774126700e-02	3.4658935092121362e-01	3.3973739625268180e-02	3.8460196967365209e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4644437451469487e-02	3.4658935092121362e-01	3.3937562048937629e-02	3.8539682849999648e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5171224128812267e-02	3.4658935092121362e-01	3.3902004886649170e-02	3.8617042707240526e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5698010806155055e-02	3.4658935092121362e-01	3.3867068138402817e-02	3.8691860321068065e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6224797483497835e-02	3.4658935092121362e-01	3.3832751804198556e-02	3.8763744358581002e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6751584160840622e-02	3.4658935092121362e-01	3.3799055884036380e-02	3.8832327857609285e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7278370838183403e-02	3.4658935092121362e-01	3.3765980377916310e-02	3.8897267708602958e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7805157515526183e-02	3.4658935092121362e-01	3.3733525285838319e-02	3.8958244139938071e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8331944192868971e-02	3.4658935092121362e-01	3.3701690607802433e-02	3.9014960212901515e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8858730870211751e-02	3.4658935092121362e-01	3.3670476343808646e-02	3.9067141331836442e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9385517547554538e-02	3.4658935092121362e-01	3.3639882493856930e-02	3.9114534774209947e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9912304224897326e-02	3.4658935092121362e-01	3.3609909057947335e-02	3.9156909244731719e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0439090902240106e-02	3.4658935092121362e-01	3.3580556036079824e-02	3.9194054457077545e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0965877579582893e-02	3.4658935092121362e-01	3.3551823428254413e-02	3.9225780746275935e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1492664256925674e-02	3.4658935092121362e-01	3.3523711234471093e-02	3.9251918714373613e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2019450934268454e-02	3.4658935092121362e-01	3.3496219454729866e-02	3.9272318911614786e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2546237611611241e-02	3.4658935092121362e-01	3.3469348089030730e-02	3.9286851555035323e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3073024288954022e-02	3.4658935092121362e-01	3.3443097137373694e-02	3.9295406286090585e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3599810966296809e-02	3.4658935092121362e-01	3.3417466599758749e-02	3.9297891968685557e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4126597643639590e-02	3.4658935092121362e-01	3.3392456476185897e-02	3.9294236528769656e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4653384320982377e-02	3.4658935092121362e-01	3.3368066766655151e-02	3.9284386836472259e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5180170998325157e-02	3.4658935092121362e-01	3.3344297471166476e-02	3.9268308631599776e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5706957675667945e-02	3.4658935092121362e-01	3.3321148589719921e-02	3.9245986493174033e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6233744353010725e-02	3.4658935092121362e-01	3.3298620122315457e-02	3.9217423853565494e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6760531030353512e-02	3.4658935092121362e-01	3.3276712068953072e-02	3.9182643057656544e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7287317707696293e-02	3.4658935092121362e-01	3.3255424429632793e-02	3.9141685467353133e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7814104385039080e-02	3.4658935092121362e-01	3.3234757204354606e-02	3.9094611611647104e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8340891062381861e-02	3.4658935092121362e-01	3.3214710393118511e-02	3.9041501382299799e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8867677739724648e-02	3.4658935092121362e-01	3.3195283995924516e-02	3.8982454275083411e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9394464417067428e-02	3.4658935092121362e-01	3.3176478012772605e-02	3.8917589676348901e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9921251094410216e-02	3.4658935092121362e-01	3.3158292443662793e-02	3.8847047194507990e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0448037771752996e-02	3.4658935092121362e-01	3.3140727288595080e-02	3.8770987035794007e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0974824449095776e-02	3.4658935092121362e-01	3.3123782547569459e-02	3.8689590423408001e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1501611126438564e-02	3.4658935092121362e-01	3.3107458220585938e-02	3.8603060058851166e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2028397803781344e-02	3.4658935092121362e-01	3.3091754307644494e-02	3.8511620623881328e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2555184481124131e-02	3.4658935092121362e-01	3.3076670808745164e-02	3.8415519321109621e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3081971158466912e-02	3.4658935092121362e-01	3.3062207723887918e-02	3.8315026450756683e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3608757835809699e-02	3.4658935092121362e-01	3.3048365053072765e-02	3.8210436020514769e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4135544513152480e-02	3.4658935092121362e-01	3.3035142796299717e-02	3.8102066384794078e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4662331190495267e-02	3.4658935092121362e-01	3.3022540953568755e-02	3.7990260908878980e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5189117867838047e-02	3.4658935092121362e-01	3.3010559524879891e-02	3.7875388652646737e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5715904545180835e-02	3.4658935092121362e-01	3.2999198510233120e-02	3.7757845067531563e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6242691222523615e-02	3.4658935092121362e-01	3.2988457909628448e-02	3.7638052699319625e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6769477899866402e-02	3.4658935092121362e-01	3.2978337723065874e-02	3.7516461888146119e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7296264577209183e-02	3.4658935092121362e-01	3.2968837950545372e-02	3.7393551455736159e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7823051254551970e-02	3.4658935092121362e-01	3.2959958592066983e-02	3.7269829368467319e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8349837931894750e-02	3.4658935092121362e-01	3.2951699647630679e-02	3.7145833363281416e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8876624609237531e-02	3.4658935092121362e-01	3.2944061117236474e-02	3.7022131521802920e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9403411286580318e-02	3.4658935092121362e-01	3.2937043000884368e-02	3.6899322776293756e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9930197963923099e-02	3.4658935092121362e-01	3.2930645298574354e-02	3.6778037329294661e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265886e-02	3.4658935092121362e-01	3.2924868010306432e-02	3.6658936967019864e-03	

#CH2_RED(smart_print)
0.53(24)	



==> isoQCD/Data/fit_Lsla/fit/M1_3GeV/M_K2_MeV.dat <==
*** Results of the xexyey fit ***
----------
n_var : 5
n_pts : 54
n_par : 5
Simultaneous fit of M_K2_MeV

[The fit converged for all jkf indices]
----------

#jkf#m0
7.9130027569264634e+00	7.9814599133568205e+00	7.9621951087078857e+00	7.9986564339496571e+00	7.9195977433169977e+00	7.9737922989216115e+00	7.9720996759812550e+00	7.9101379117090671e+00	7.9368022576416655e+00	8.0107225232480257e+00	7.9661885165719593e+00	7.9677496072161000e+00	7.9990896156850786e+00	8.0270975107312861e+00	7.9846092717805996e+00	

#ae#m0
7.9682134097162987e+00	1.2764357493319381e-01	

#jkf#c_fL
5.1510950880201584e+01	5.3999031965958466e+01	5.4057368874831319e+01	5.0526658037248538e+01	5.0801436141062020e+01	5.1609235003439743e+01	5.0407238227261651e+01	5.2153678975667916e+01	5.0740888725747233e+01	5.1455326177525052e+01	5.6385502994461305e+01	4.9991855104847389e+01	5.4793842012452004e+01	5.0161195414557476e+01	5.1730830787071547e+01	

#ae#c_fL
5.2021669288155550e+01	6.9119825284257495e+00	

#jkf#c_l
-5.1853809741079770e-01	-4.5148037198008589e-01	-3.6457190038928466e-01	-3.9976577865352136e-01	-4.7410638624703250e-01	-4.5612161476189922e-01	-4.3010098368593852e-01	-4.4181205904640408e-01	-5.2890688644134753e-01	-4.6856275039805223e-01	-4.3565598047786458e-01	-5.0016641508912885e-01	-3.4084128442112627e-01	-4.1283062837180223e-01	-5.4688281821329832e-01	

#ae#c_l
-4.5135626370583881e-01	2.1066976161171519e-01	

#jkf#c_a2
7.5222828556994150e+00	8.0200765303087600e+00	7.9359840966064858e+00	8.2191342893322705e+00	7.8712883551244675e+00	8.2543508063226678e+00	8.3373770977363169e+00	7.6999182012784892e+00	7.3227561554001230e+00	8.1457967518658059e+00	7.6373324899006203e+00	8.1627957883867932e+00	8.0372444328824262e+00	8.2124903604229669e+00	7.9505582601073783e+00	

#ae#c_a2
7.9552924314249989e+00	1.0683142436771045e+00	

#jkf#c_l2
3.4836597923225288e+00	3.0567521650416332e+00	2.2030125513047984e+00	2.6898603609576974e+00	3.2084462317658740e+00	2.9277124406374808e+00	2.8717308667034205e+00	2.9448692312830516e+00	3.5267118809777331e+00	3.1842036403572114e+00	2.9273807408370831e+00	3.5076219232544856e+00	2.2260497751565964e+00	2.7106051561053532e+00	3.7427381755366067e+00	

#ae#c_l2
3.0140903288161036e+00	1.6287835040967689e+00	

#jkf#CH2_RED
5.6469907719861122e-02	6.5280318482930699e-02	9.1569356322268591e-02	7.8787116431149912e-02	7.7937082642636046e-02	8.3711566215586036e-02	6.6514369989638542e-02	7.0859680453395538e-02	9.0548116198401071e-02	6.0702600197375216e-02	6.2923043726094308e-02	6.0232150032514829e-02	8.0716122646399963e-02	8.3045022238885546e-02	5.3933177529386700e-02	

#ae#CH2_RED
7.2215308721768276e-02	4.4643267948752577e-02	

#jkf#data_x_1
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.3374021006974253e+01	3.3519993611940833e+01	3.3535326426390832e+01	3.3393731660213241e+01	3.3321596404123255e+01	3.3180468326604881e+01	3.3169080615664960e+01	3.3443894528019769e+01	3.3520713853827132e+01	3.3000041248381606e+01	3.3310839656168582e+01	3.3418463289468754e+01	3.3405863304724193e+01	3.3074124524609886e+01	3.3165909811001221e+01	
7.3422846215343355e+01	7.3743985946269831e+01	7.3777718138059839e+01	7.3466209652469118e+01	7.3307512089071153e+01	7.2997030318530733e+01	7.2971977354462922e+01	7.3576567961643477e+01	7.3745570478419666e+01	7.2600090746439534e+01	7.3283847243570889e+01	7.3520619236831251e+01	7.3492899270393224e+01	7.2763073954141746e+01	7.2965001584202668e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_2
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.3374021006974253e+01	3.3519993611940833e+01	3.3535326426390832e+01	3.3393731660213241e+01	3.3321596404123255e+01	3.3180468326604881e+01	3.3169080615664960e+01	3.3443894528019769e+01	3.3520713853827132e+01	3.3000041248381606e+01	3.3310839656168582e+01	3.3418463289468754e+01	3.3405863304724193e+01	3.3074124524609886e+01	3.3165909811001221e+01	
8.6772454618133040e+01	8.7151983391046173e+01	8.7191848708616149e+01	8.6823702316554417e+01	8.6636150650720452e+01	8.6269217649172688e+01	8.6239609600728912e+01	8.6954125772851384e+01	8.7153856019950510e+01	8.5800107245792162e+01	8.6608183106038311e+01	8.6888004552618753e+01	8.6855244592282887e+01	8.5992723763985708e+01	8.6231365508603162e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_3
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.3374021006974253e+01	3.3519993611940833e+01	3.3535326426390832e+01	3.3393731660213241e+01	3.3321596404123255e+01	3.3180468326604881e+01	3.3169080615664960e+01	3.3443894528019769e+01	3.3520713853827132e+01	3.3000041248381606e+01	3.3310839656168582e+01	3.3418463289468754e+01	3.3405863304724193e+01	3.3074124524609886e+01	3.3165909811001221e+01	
1.0012206302092275e+02	1.0055998083582250e+02	1.0060597927917249e+02	1.0018119498063972e+02	9.9964789212369766e+01	9.9541404979814629e+01	9.9507241846994901e+01	1.0033168358405931e+02	1.0056214156148137e+02	9.9000123745144819e+01	9.9932518968505747e+01	1.0025538986840625e+02	1.0021758991417256e+02	9.9222373573829657e+01	9.9497729433003656e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_4
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0012206302092276e+01	1.0055998083582249e+01	1.0060597927917248e+01	1.0018119498063973e+01	9.9964789212369780e+00	9.9541404979814629e+00	9.9507241846994887e+00	1.0033168358405931e+01	1.0056214156148139e+01	9.9000123745144819e+00	9.9932518968505750e+00	1.0025538986840626e+01	1.0021758991417258e+01	9.9222373573829650e+00	9.9497729433003652e+00	
7.3422846215343355e+01	7.3743985946269831e+01	7.3777718138059839e+01	7.3466209652469118e+01	7.3307512089071153e+01	7.2997030318530733e+01	7.2971977354462922e+01	7.3576567961643477e+01	7.3745570478419666e+01	7.2600090746439534e+01	7.3283847243570889e+01	7.3520619236831251e+01	7.3492899270393224e+01	7.2763073954141746e+01	7.2965001584202668e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_5
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0012206302092276e+01	1.0055998083582249e+01	1.0060597927917248e+01	1.0018119498063973e+01	9.9964789212369780e+00	9.9541404979814629e+00	9.9507241846994887e+00	1.0033168358405931e+01	1.0056214156148139e+01	9.9000123745144819e+00	9.9932518968505750e+00	1.0025538986840626e+01	1.0021758991417258e+01	9.9222373573829650e+00	9.9497729433003652e+00	
8.6772454618133040e+01	8.7151983391046173e+01	8.7191848708616149e+01	8.6823702316554417e+01	8.6636150650720452e+01	8.6269217649172688e+01	8.6239609600728912e+01	8.6954125772851384e+01	8.7153856019950510e+01	8.5800107245792162e+01	8.6608183106038311e+01	8.6888004552618753e+01	8.6855244592282887e+01	8.5992723763985708e+01	8.6231365508603162e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_6
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0012206302092276e+01	1.0055998083582249e+01	1.0060597927917248e+01	1.0018119498063973e+01	9.9964789212369780e+00	9.9541404979814629e+00	9.9507241846994887e+00	1.0033168358405931e+01	1.0056214156148139e+01	9.9000123745144819e+00	9.9932518968505750e+00	1.0025538986840626e+01	1.0021758991417258e+01	9.9222373573829650e+00	9.9497729433003652e+00	
1.0012206302092275e+02	1.0055998083582250e+02	1.0060597927917249e+02	1.0018119498063972e+02	9.9964789212369766e+01	9.9541404979814629e+01	9.9507241846994901e+01	1.0033168358405931e+02	1.0056214156148137e+02	9.9000123745144819e+01	9.9932518968505747e+01	1.0025538986840625e+02	1.0021758991417256e+02	9.9222373573829657e+01	9.9497729433003656e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_7
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.3349608402789702e+01	1.3407997444776333e+01	1.3414130570556333e+01	1.3357492664085298e+01	1.3328638561649303e+01	1.3272187330641950e+01	1.3267632246265986e+01	1.3377557811207907e+01	1.3408285541530852e+01	1.3200016499352641e+01	1.3324335862467434e+01	1.3367385315787500e+01	1.3362345321889679e+01	1.3229649809843956e+01	1.3266363924400487e+01	
7.3422846215343355e+01	7.3743985946269831e+01	7.3777718138059839e+01	7.3466209652469118e+01	7.3307512089071153e+01	7.2997030318530733e+01	7.2971977354462922e+01	7.3576567961643477e+01	7.3745570478419666e+01	7.2600090746439534e+01	7.3283847243570889e+01	7.3520619236831251e+01	7.3492899270393224e+01	7.2763073954141746e+01	7.2965001584202668e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_8
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.3349608402789702e+01	1.3407997444776333e+01	1.3414130570556333e+01	1.3357492664085298e+01	1.3328638561649303e+01	1.3272187330641950e+01	1.3267632246265986e+01	1.3377557811207907e+01	1.3408285541530852e+01	1.3200016499352641e+01	1.3324335862467434e+01	1.3367385315787500e+01	1.3362345321889679e+01	1.3229649809843956e+01	1.3266363924400487e+01	
8.6772454618133040e+01	8.7151983391046173e+01	8.7191848708616149e+01	8.6823702316554417e+01	8.6636150650720452e+01	8.6269217649172688e+01	8.6239609600728912e+01	8.6954125772851384e+01	8.7153856019950510e+01	8.5800107245792162e+01	8.6608183106038311e+01	8.6888004552618753e+01	8.6855244592282887e+01	8.5992723763985708e+01	8.6231365508603162e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_9
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.3349608402789702e+01	1.3407997444776333e+01	1.3414130570556333e+01	1.3357492664085298e+01	1.3328638561649303e+01	1.3272187330641950e+01	1.3267632246265986e+01	1.3377557811207907e+01	1.3408285541530852e+01	1.3200016499352641e+01	1.3324335862467434e+01	1.3367385315787500e+01	1.3362345321889679e+01	1.3229649809843956e+01	1.3266363924400487e+01	
1.0012206302092275e+02	1.0055998083582250e+02	1.0060597927917249e+02	1.0018119498063972e+02	9.9964789212369766e+01	9.9541404979814629e+01	9.9507241846994901e+01	1.0033168358405931e+02	1.0056214156148137e+02	9.9000123745144819e+01	9.9932518968505747e+01	1.0025538986840625e+02	1.0021758991417256e+02	9.9222373573829657e+01	9.9497729433003656e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_10
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.3349608402789702e+01	1.3407997444776333e+01	1.3414130570556333e+01	1.3357492664085298e+01	1.3328638561649303e+01	1.3272187330641950e+01	1.3267632246265986e+01	1.3377557811207907e+01	1.3408285541530852e+01	1.3200016499352641e+01	1.3324335862467434e+01	1.3367385315787500e+01	1.3362345321889679e+01	1.3229649809843956e+01	1.3266363924400487e+01	
7.3422846215343355e+01	7.3743985946269831e+01	7.3777718138059839e+01	7.3466209652469118e+01	7.3307512089071153e+01	7.2997030318530733e+01	7.2971977354462922e+01	7.3576567961643477e+01	7.3745570478419666e+01	7.2600090746439534e+01	7.3283847243570889e+01	7.3520619236831251e+01	7.3492899270393224e+01	7.2763073954141746e+01	7.2965001584202668e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_11
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.3349608402789702e+01	1.3407997444776333e+01	1.3414130570556333e+01	1.3357492664085298e+01	1.3328638561649303e+01	1.3272187330641950e+01	1.3267632246265986e+01	1.3377557811207907e+01	1.3408285541530852e+01	1.3200016499352641e+01	1.3324335862467434e+01	1.3367385315787500e+01	1.3362345321889679e+01	1.3229649809843956e+01	1.3266363924400487e+01	
8.6772454618133040e+01	8.7151983391046173e+01	8.7191848708616149e+01	8.6823702316554417e+01	8.6636150650720452e+01	8.6269217649172688e+01	8.6239609600728912e+01	8.6954125772851384e+01	8.7153856019950510e+01	8.5800107245792162e+01	8.6608183106038311e+01	8.6888004552618753e+01	8.6855244592282887e+01	8.5992723763985708e+01	8.6231365508603162e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_12
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.3349608402789702e+01	1.3407997444776333e+01	1.3414130570556333e+01	1.3357492664085298e+01	1.3328638561649303e+01	1.3272187330641950e+01	1.3267632246265986e+01	1.3377557811207907e+01	1.3408285541530852e+01	1.3200016499352641e+01	1.3324335862467434e+01	1.3367385315787500e+01	1.3362345321889679e+01	1.3229649809843956e+01	1.3266363924400487e+01	
1.0012206302092275e+02	1.0055998083582250e+02	1.0060597927917249e+02	1.0018119498063972e+02	9.9964789212369766e+01	9.9541404979814629e+01	9.9507241846994901e+01	1.0033168358405931e+02	1.0056214156148137e+02	9.9000123745144819e+01	9.9932518968505747e+01	1.0025538986840625e+02	1.0021758991417256e+02	9.9222373573829657e+01	9.9497729433003656e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_13
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.3349608402789702e+01	1.3407997444776333e+01	1.3414130570556333e+01	1.3357492664085298e+01	1.3328638561649303e+01	1.3272187330641950e+01	1.3267632246265986e+01	1.3377557811207907e+01	1.3408285541530852e+01	1.3200016499352641e+01	1.3324335862467434e+01	1.3367385315787500e+01	1.3362345321889679e+01	1.3229649809843956e+01	1.3266363924400487e+01	
7.3422846215343355e+01	7.3743985946269831e+01	7.3777718138059839e+01	7.3466209652469118e+01	7.3307512089071153e+01	7.2997030318530733e+01	7.2971977354462922e+01	7.3576567961643477e+01	7.3745570478419666e+01	7.2600090746439534e+01	7.3283847243570889e+01	7.3520619236831251e+01	7.3492899270393224e+01	7.2763073954141746e+01	7.2965001584202668e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_14
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.3349608402789702e+01	1.3407997444776333e+01	1.3414130570556333e+01	1.3357492664085298e+01	1.3328638561649303e+01	1.3272187330641950e+01	1.3267632246265986e+01	1.3377557811207907e+01	1.3408285541530852e+01	1.3200016499352641e+01	1.3324335862467434e+01	1.3367385315787500e+01	1.3362345321889679e+01	1.3229649809843956e+01	1.3266363924400487e+01	
8.6772454618133040e+01	8.7151983391046173e+01	8.7191848708616149e+01	8.6823702316554417e+01	8.6636150650720452e+01	8.6269217649172688e+01	8.6239609600728912e+01	8.6954125772851384e+01	8.7153856019950510e+01	8.5800107245792162e+01	8.6608183106038311e+01	8.6888004552618753e+01	8.6855244592282887e+01	8.5992723763985708e+01	8.6231365508603162e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_15
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.3349608402789702e+01	1.3407997444776333e+01	1.3414130570556333e+01	1.3357492664085298e+01	1.3328638561649303e+01	1.3272187330641950e+01	1.3267632246265986e+01	1.3377557811207907e+01	1.3408285541530852e+01	1.3200016499352641e+01	1.3324335862467434e+01	1.3367385315787500e+01	1.3362345321889679e+01	1.3229649809843956e+01	1.3266363924400487e+01	
1.0012206302092275e+02	1.0055998083582250e+02	1.0060597927917249e+02	1.0018119498063972e+02	9.9964789212369766e+01	9.9541404979814629e+01	9.9507241846994901e+01	1.0033168358405931e+02	1.0056214156148137e+02	9.9000123745144819e+01	9.9932518968505747e+01	1.0025538986840625e+02	1.0021758991417256e+02	9.9222373573829657e+01	9.9497729433003656e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_16
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.3349608402789702e+01	1.3407997444776333e+01	1.3414130570556333e+01	1.3357492664085298e+01	1.3328638561649303e+01	1.3272187330641950e+01	1.3267632246265986e+01	1.3377557811207907e+01	1.3408285541530852e+01	1.3200016499352641e+01	1.3324335862467434e+01	1.3367385315787500e+01	1.3362345321889679e+01	1.3229649809843956e+01	1.3266363924400487e+01	
7.3422846215343355e+01	7.3743985946269831e+01	7.3777718138059839e+01	7.3466209652469118e+01	7.3307512089071153e+01	7.2997030318530733e+01	7.2971977354462922e+01	7.3576567961643477e+01	7.3745570478419666e+01	7.2600090746439534e+01	7.3283847243570889e+01	7.3520619236831251e+01	7.3492899270393224e+01	7.2763073954141746e+01	7.2965001584202668e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_17
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.3349608402789702e+01	1.3407997444776333e+01	1.3414130570556333e+01	1.3357492664085298e+01	1.3328638561649303e+01	1.3272187330641950e+01	1.3267632246265986e+01	1.3377557811207907e+01	1.3408285541530852e+01	1.3200016499352641e+01	1.3324335862467434e+01	1.3367385315787500e+01	1.3362345321889679e+01	1.3229649809843956e+01	1.3266363924400487e+01	
8.6772454618133040e+01	8.7151983391046173e+01	8.7191848708616149e+01	8.6823702316554417e+01	8.6636150650720452e+01	8.6269217649172688e+01	8.6239609600728912e+01	8.6954125772851384e+01	8.7153856019950510e+01	8.5800107245792162e+01	8.6608183106038311e+01	8.6888004552618753e+01	8.6855244592282887e+01	8.5992723763985708e+01	8.6231365508603162e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_18
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.3349608402789702e+01	1.3407997444776333e+01	1.3414130570556333e+01	1.3357492664085298e+01	1.3328638561649303e+01	1.3272187330641950e+01	1.3267632246265986e+01	1.3377557811207907e+01	1.3408285541530852e+01	1.3200016499352641e+01	1.3324335862467434e+01	1.3367385315787500e+01	1.3362345321889679e+01	1.3229649809843956e+01	1.3266363924400487e+01	
1.0012206302092275e+02	1.0055998083582250e+02	1.0060597927917249e+02	1.0018119498063972e+02	9.9964789212369766e+01	9.9541404979814629e+01	9.9507241846994901e+01	1.0033168358405931e+02	1.0056214156148137e+02	9.9000123745144819e+01	9.9932518968505747e+01	1.0025538986840625e+02	1.0021758991417256e+02	9.9222373573829657e+01	9.9497729433003656e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_19
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.3349608402789702e+01	1.3407997444776333e+01	1.3414130570556333e+01	1.3357492664085298e+01	1.3328638561649303e+01	1.3272187330641950e+01	1.3267632246265986e+01	1.3377557811207907e+01	1.3408285541530852e+01	1.3200016499352641e+01	1.3324335862467434e+01	1.3367385315787500e+01	1.3362345321889679e+01	1.3229649809843956e+01	1.3266363924400487e+01	
7.3422846215343355e+01	7.3743985946269831e+01	7.3777718138059839e+01	7.3466209652469118e+01	7.3307512089071153e+01	7.2997030318530733e+01	7.2971977354462922e+01	7.3576567961643477e+01	7.3745570478419666e+01	7.2600090746439534e+01	7.3283847243570889e+01	7.3520619236831251e+01	7.3492899270393224e+01	7.2763073954141746e+01	7.2965001584202668e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_20
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.3349608402789702e+01	1.3407997444776333e+01	1.3414130570556333e+01	1.3357492664085298e+01	1.3328638561649303e+01	1.3272187330641950e+01	1.3267632246265986e+01	1.3377557811207907e+01	1.3408285541530852e+01	1.3200016499352641e+01	1.3324335862467434e+01	1.3367385315787500e+01	1.3362345321889679e+01	1.3229649809843956e+01	1.3266363924400487e+01	
8.6772454618133040e+01	8.7151983391046173e+01	8.7191848708616149e+01	8.6823702316554417e+01	8.6636150650720452e+01	8.6269217649172688e+01	8.6239609600728912e+01	8.6954125772851384e+01	8.7153856019950510e+01	8.5800107245792162e+01	8.6608183106038311e+01	8.6888004552618753e+01	8.6855244592282887e+01	8.5992723763985708e+01	8.6231365508603162e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_21
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.3349608402789702e+01	1.3407997444776333e+01	1.3414130570556333e+01	1.3357492664085298e+01	1.3328638561649303e+01	1.3272187330641950e+01	1.3267632246265986e+01	1.3377557811207907e+01	1.3408285541530852e+01	1.3200016499352641e+01	1.3324335862467434e+01	1.3367385315787500e+01	1.3362345321889679e+01	1.3229649809843956e+01	1.3266363924400487e+01	
1.0012206302092275e+02	1.0055998083582250e+02	1.0060597927917249e+02	1.0018119498063972e+02	9.9964789212369766e+01	9.9541404979814629e+01	9.9507241846994901e+01	1.0033168358405931e+02	1.0056214156148137e+02	9.9000123745144819e+01	9.9932518968505747e+01	1.0025538986840625e+02	1.0021758991417256e+02	9.9222373573829657e+01	9.9497729433003656e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_22
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.6687010503487127e+01	1.6759996805970417e+01	1.6767663213195416e+01	1.6696865830106621e+01	1.6660798202061628e+01	1.6590234163302441e+01	1.6584540307832480e+01	1.6721947264009884e+01	1.6760356926913566e+01	1.6500020624190803e+01	1.6655419828084291e+01	1.6709231644734377e+01	1.6702931652362096e+01	1.6537062262304943e+01	1.6582954905500610e+01	
7.3422846215343355e+01	7.3743985946269831e+01	7.3777718138059839e+01	7.3466209652469118e+01	7.3307512089071153e+01	7.2997030318530733e+01	7.2971977354462922e+01	7.3576567961643477e+01	7.3745570478419666e+01	7.2600090746439534e+01	7.3283847243570889e+01	7.3520619236831251e+01	7.3492899270393224e+01	7.2763073954141746e+01	7.2965001584202668e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_23
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.6687010503487127e+01	1.6759996805970417e+01	1.6767663213195416e+01	1.6696865830106621e+01	1.6660798202061628e+01	1.6590234163302441e+01	1.6584540307832480e+01	1.6721947264009884e+01	1.6760356926913566e+01	1.6500020624190803e+01	1.6655419828084291e+01	1.6709231644734377e+01	1.6702931652362096e+01	1.6537062262304943e+01	1.6582954905500610e+01	
8.6772454618133040e+01	8.7151983391046173e+01	8.7191848708616149e+01	8.6823702316554417e+01	8.6636150650720452e+01	8.6269217649172688e+01	8.6239609600728912e+01	8.6954125772851384e+01	8.7153856019950510e+01	8.5800107245792162e+01	8.6608183106038311e+01	8.6888004552618753e+01	8.6855244592282887e+01	8.5992723763985708e+01	8.6231365508603162e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_24
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.6687010503487127e+01	1.6759996805970417e+01	1.6767663213195416e+01	1.6696865830106621e+01	1.6660798202061628e+01	1.6590234163302441e+01	1.6584540307832480e+01	1.6721947264009884e+01	1.6760356926913566e+01	1.6500020624190803e+01	1.6655419828084291e+01	1.6709231644734377e+01	1.6702931652362096e+01	1.6537062262304943e+01	1.6582954905500610e+01	
1.0012206302092275e+02	1.0055998083582250e+02	1.0060597927917249e+02	1.0018119498063972e+02	9.9964789212369766e+01	9.9541404979814629e+01	9.9507241846994901e+01	1.0033168358405931e+02	1.0056214156148137e+02	9.9000123745144819e+01	9.9932518968505747e+01	1.0025538986840625e+02	1.0021758991417256e+02	9.9222373573829657e+01	9.9497729433003656e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_25
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.0024412604184551e+01	2.0111996167164499e+01	2.0121195855834497e+01	2.0036238996127945e+01	1.9992957842473956e+01	1.9908280995962926e+01	1.9901448369398977e+01	2.0066336716811861e+01	2.0112428312296277e+01	1.9800024749028964e+01	1.9986503793701150e+01	2.0051077973681252e+01	2.0043517982834516e+01	1.9844474714765930e+01	1.9899545886600730e+01	
7.3422846215343355e+01	7.3743985946269831e+01	7.3777718138059839e+01	7.3466209652469118e+01	7.3307512089071153e+01	7.2997030318530733e+01	7.2971977354462922e+01	7.3576567961643477e+01	7.3745570478419666e+01	7.2600090746439534e+01	7.3283847243570889e+01	7.3520619236831251e+01	7.3492899270393224e+01	7.2763073954141746e+01	7.2965001584202668e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_26
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.0024412604184551e+01	2.0111996167164499e+01	2.0121195855834497e+01	2.0036238996127945e+01	1.9992957842473956e+01	1.9908280995962926e+01	1.9901448369398977e+01	2.0066336716811861e+01	2.0112428312296277e+01	1.9800024749028964e+01	1.9986503793701150e+01	2.0051077973681252e+01	2.0043517982834516e+01	1.9844474714765930e+01	1.9899545886600730e+01	
8.6772454618133040e+01	8.7151983391046173e+01	8.7191848708616149e+01	8.6823702316554417e+01	8.6636150650720452e+01	8.6269217649172688e+01	8.6239609600728912e+01	8.6954125772851384e+01	8.7153856019950510e+01	8.5800107245792162e+01	8.6608183106038311e+01	8.6888004552618753e+01	8.6855244592282887e+01	8.5992723763985708e+01	8.6231365508603162e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_27
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.0024412604184551e+01	2.0111996167164499e+01	2.0121195855834497e+01	2.0036238996127945e+01	1.9992957842473956e+01	1.9908280995962926e+01	1.9901448369398977e+01	2.0066336716811861e+01	2.0112428312296277e+01	1.9800024749028964e+01	1.9986503793701150e+01	2.0051077973681252e+01	2.0043517982834516e+01	1.9844474714765930e+01	1.9899545886600730e+01	
1.0012206302092275e+02	1.0055998083582250e+02	1.0060597927917249e+02	1.0018119498063972e+02	9.9964789212369766e+01	9.9541404979814629e+01	9.9507241846994901e+01	1.0033168358405931e+02	1.0056214156148137e+02	9.9000123745144819e+01	9.9932518968505747e+01	1.0025538986840625e+02	1.0021758991417256e+02	9.9222373573829657e+01	9.9497729433003656e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_28
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.6699216805579404e+01	2.6815994889552666e+01	2.6828261141112666e+01	2.6714985328170595e+01	2.6657277123298606e+01	2.6544374661283900e+01	2.6535264492531972e+01	2.6755115622415815e+01	2.6816571083061703e+01	2.6400032998705282e+01	2.6648671724934868e+01	2.6734770631575000e+01	2.6724690643779358e+01	2.6459299619687911e+01	2.6532727848800974e+01	
7.3422846215343355e+01	7.3743985946269831e+01	7.3777718138059839e+01	7.3466209652469118e+01	7.3307512089071153e+01	7.2997030318530733e+01	7.2971977354462922e+01	7.3576567961643477e+01	7.3745570478419666e+01	7.2600090746439534e+01	7.3283847243570889e+01	7.3520619236831251e+01	7.3492899270393224e+01	7.2763073954141746e+01	7.2965001584202668e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_29
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.6699216805579404e+01	2.6815994889552666e+01	2.6828261141112666e+01	2.6714985328170595e+01	2.6657277123298606e+01	2.6544374661283900e+01	2.6535264492531972e+01	2.6755115622415815e+01	2.6816571083061703e+01	2.6400032998705282e+01	2.6648671724934868e+01	2.6734770631575000e+01	2.6724690643779358e+01	2.6459299619687911e+01	2.6532727848800974e+01	
8.6772454618133040e+01	8.7151983391046173e+01	8.7191848708616149e+01	8.6823702316554417e+01	8.6636150650720452e+01	8.6269217649172688e+01	8.6239609600728912e+01	8.6954125772851384e+01	8.7153856019950510e+01	8.5800107245792162e+01	8.6608183106038311e+01	8.6888004552618753e+01	8.6855244592282887e+01	8.5992723763985708e+01	8.6231365508603162e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_30
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.6699216805579404e+01	2.6815994889552666e+01	2.6828261141112666e+01	2.6714985328170595e+01	2.6657277123298606e+01	2.6544374661283900e+01	2.6535264492531972e+01	2.6755115622415815e+01	2.6816571083061703e+01	2.6400032998705282e+01	2.6648671724934868e+01	2.6734770631575000e+01	2.6724690643779358e+01	2.6459299619687911e+01	2.6532727848800974e+01	
1.0012206302092275e+02	1.0055998083582250e+02	1.0060597927917249e+02	1.0018119498063972e+02	9.9964789212369766e+01	9.9541404979814629e+01	9.9507241846994901e+01	1.0033168358405931e+02	1.0056214156148137e+02	9.9000123745144819e+01	9.9932518968505747e+01	1.0025538986840625e+02	1.0021758991417256e+02	9.9222373573829657e+01	9.9497729433003656e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_31
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
9.6851949643621520e+00	9.7069931191131342e+00	9.7041099153821655e+00	9.6777532910015989e+00	9.6722841868968938e+00	9.6258281505577230e+00	9.6386985154766016e+00	9.7054689218565233e+00	9.6730685098142679e+00	9.5973627226988505e+00	9.6549586852462408e+00	9.6966821852908538e+00	9.6770839092099212e+00	9.5961024708478924e+00	9.6328555619545391e+00	
7.3607481729152369e+01	7.3773147705259817e+01	7.3751235356904431e+01	7.3550925011612165e+01	7.3509359820416392e+01	7.3156293944238683e+01	7.3254108717622188e+01	7.3761563806109578e+01	7.3515320674588438e+01	7.2939956692511259e+01	7.3377686007871404e+01	7.3694784608210497e+01	7.3545837709995396e+01	7.2930378778443981e+01	7.3209702270854493e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_32
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
9.6851949643621520e+00	9.7069931191131342e+00	9.7041099153821655e+00	9.6777532910015989e+00	9.6722841868968938e+00	9.6258281505577230e+00	9.6386985154766016e+00	9.7054689218565233e+00	9.6730685098142679e+00	9.5973627226988505e+00	9.6549586852462408e+00	9.6966821852908538e+00	9.6770839092099212e+00	9.5961024708478924e+00	9.6328555619545391e+00	
8.5229715686386939e+01	8.5421539448195588e+01	8.5396167255363039e+01	8.5164228960814057e+01	8.5116100844692667e+01	8.4707287724907928e+01	8.4820546936194106e+01	8.5408126512337404e+01	8.5123002886365555e+01	8.4456791959749879e+01	8.4963636430166900e+01	8.5330803230559511e+01	8.5158338401047288e+01	8.4445701743461441e+01	8.4769128945199952e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_33
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
9.6851949643621520e+00	9.7069931191131342e+00	9.7041099153821655e+00	9.6777532910015989e+00	9.6722841868968938e+00	9.6258281505577230e+00	9.6386985154766016e+00	9.7054689218565233e+00	9.6730685098142679e+00	9.5973627226988505e+00	9.6549586852462408e+00	9.6966821852908538e+00	9.6770839092099212e+00	9.5961024708478924e+00	9.6328555619545391e+00	
9.6851949643621552e+01	9.7069931191131360e+01	9.7041099153821662e+01	9.6777532910015992e+01	9.6722841868968956e+01	9.6258281505577216e+01	9.6386985154766023e+01	9.7054689218565244e+01	9.6730685098142700e+01	9.5973627226988498e+01	9.6549586852462411e+01	9.6966821852908538e+01	9.6770839092099209e+01	9.5961024708478931e+01	9.6328555619545412e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_34
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.3559272950107015e+01	1.3589790366758388e+01	1.3585753881535030e+01	1.3548854607402239e+01	1.3541197861655650e+01	1.3476159410780811e+01	1.3494177921667243e+01	1.3587656490599134e+01	1.3542295913739975e+01	1.3436307811778390e+01	1.3516942159344737e+01	1.3575355059407196e+01	1.3547917472893889e+01	1.3434543459187049e+01	1.3485997786736355e+01	
7.3607481729152369e+01	7.3773147705259817e+01	7.3751235356904431e+01	7.3550925011612165e+01	7.3509359820416392e+01	7.3156293944238683e+01	7.3254108717622188e+01	7.3761563806109578e+01	7.3515320674588438e+01	7.2939956692511259e+01	7.3377686007871404e+01	7.3694784608210497e+01	7.3545837709995396e+01	7.2930378778443981e+01	7.3209702270854493e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_35
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.3559272950107015e+01	1.3589790366758388e+01	1.3585753881535030e+01	1.3548854607402239e+01	1.3541197861655650e+01	1.3476159410780811e+01	1.3494177921667243e+01	1.3587656490599134e+01	1.3542295913739975e+01	1.3436307811778390e+01	1.3516942159344737e+01	1.3575355059407196e+01	1.3547917472893889e+01	1.3434543459187049e+01	1.3485997786736355e+01	
8.5229715686386939e+01	8.5421539448195588e+01	8.5396167255363039e+01	8.5164228960814057e+01	8.5116100844692667e+01	8.4707287724907928e+01	8.4820546936194106e+01	8.5408126512337404e+01	8.5123002886365555e+01	8.4456791959749879e+01	8.4963636430166900e+01	8.5330803230559511e+01	8.5158338401047288e+01	8.4445701743461441e+01	8.4769128945199952e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_36
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.3559272950107015e+01	1.3589790366758388e+01	1.3585753881535030e+01	1.3548854607402239e+01	1.3541197861655650e+01	1.3476159410780811e+01	1.3494177921667243e+01	1.3587656490599134e+01	1.3542295913739975e+01	1.3436307811778390e+01	1.3516942159344737e+01	1.3575355059407196e+01	1.3547917472893889e+01	1.3434543459187049e+01	1.3485997786736355e+01	
9.6851949643621552e+01	9.7069931191131360e+01	9.7041099153821662e+01	9.6777532910015992e+01	9.6722841868968956e+01	9.6258281505577216e+01	9.6386985154766023e+01	9.7054689218565244e+01	9.6730685098142700e+01	9.5973627226988498e+01	9.6549586852462411e+01	9.6966821852908538e+01	9.6770839092099209e+01	9.5961024708478931e+01	9.6328555619545412e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_37
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.1307428921596735e+01	2.1355384862048897e+01	2.1349041813840760e+01	2.1291057240203514e+01	2.1279025211173167e+01	2.1176821931226986e+01	2.1205136734048526e+01	2.1352031628084351e+01	2.1280750721591385e+01	2.1114197989937466e+01	2.1240909107541725e+01	2.1332700807639878e+01	2.1289584600261822e+01	2.1111425435865360e+01	2.1192282236299985e+01	
7.3607481729152369e+01	7.3773147705259817e+01	7.3751235356904431e+01	7.3550925011612165e+01	7.3509359820416392e+01	7.3156293944238683e+01	7.3254108717622188e+01	7.3761563806109578e+01	7.3515320674588438e+01	7.2939956692511259e+01	7.3377686007871404e+01	7.3694784608210497e+01	7.3545837709995396e+01	7.2930378778443981e+01	7.3209702270854493e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_38
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.1307428921596735e+01	2.1355384862048897e+01	2.1349041813840760e+01	2.1291057240203514e+01	2.1279025211173167e+01	2.1176821931226986e+01	2.1205136734048526e+01	2.1352031628084351e+01	2.1280750721591385e+01	2.1114197989937466e+01	2.1240909107541725e+01	2.1332700807639878e+01	2.1289584600261822e+01	2.1111425435865360e+01	2.1192282236299985e+01	
8.5229715686386939e+01	8.5421539448195588e+01	8.5396167255363039e+01	8.5164228960814057e+01	8.5116100844692667e+01	8.4707287724907928e+01	8.4820546936194106e+01	8.5408126512337404e+01	8.5123002886365555e+01	8.4456791959749879e+01	8.4963636430166900e+01	8.5330803230559511e+01	8.5158338401047288e+01	8.4445701743461441e+01	8.4769128945199952e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_39
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.1307428921596735e+01	2.1355384862048897e+01	2.1349041813840760e+01	2.1291057240203514e+01	2.1279025211173167e+01	2.1176821931226986e+01	2.1205136734048526e+01	2.1352031628084351e+01	2.1280750721591385e+01	2.1114197989937466e+01	2.1240909107541725e+01	2.1332700807639878e+01	2.1289584600261822e+01	2.1111425435865360e+01	2.1192282236299985e+01	
9.6851949643621552e+01	9.7069931191131360e+01	9.7041099153821662e+01	9.6777532910015992e+01	9.6722841868968956e+01	9.6258281505577216e+01	9.6386985154766023e+01	9.7054689218565244e+01	9.6730685098142700e+01	9.5973627226988498e+01	9.6549586852462411e+01	9.6966821852908538e+01	9.6770839092099209e+01	9.5961024708478931e+01	9.6328555619545412e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_40
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.9055584893086458e+01	2.9120979357339401e+01	2.9112329746146493e+01	2.9033259873004791e+01	2.9016852560690680e+01	2.8877484451673165e+01	2.8916095546429805e+01	2.9116406765569572e+01	2.9019205529442804e+01	2.8792088168096548e+01	2.8964876055738721e+01	2.9090046555872561e+01	2.9031251727629762e+01	2.8788307412543670e+01	2.8898566685863617e+01	
7.3607481729152369e+01	7.3773147705259817e+01	7.3751235356904431e+01	7.3550925011612165e+01	7.3509359820416392e+01	7.3156293944238683e+01	7.3254108717622188e+01	7.3761563806109578e+01	7.3515320674588438e+01	7.2939956692511259e+01	7.3377686007871404e+01	7.3694784608210497e+01	7.3545837709995396e+01	7.2930378778443981e+01	7.3209702270854493e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_41
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.9055584893086458e+01	2.9120979357339401e+01	2.9112329746146493e+01	2.9033259873004791e+01	2.9016852560690680e+01	2.8877484451673165e+01	2.8916095546429805e+01	2.9116406765569572e+01	2.9019205529442804e+01	2.8792088168096548e+01	2.8964876055738721e+01	2.9090046555872561e+01	2.9031251727629762e+01	2.8788307412543670e+01	2.8898566685863617e+01	
8.5229715686386939e+01	8.5421539448195588e+01	8.5396167255363039e+01	8.5164228960814057e+01	8.5116100844692667e+01	8.4707287724907928e+01	8.4820546936194106e+01	8.5408126512337404e+01	8.5123002886365555e+01	8.4456791959749879e+01	8.4963636430166900e+01	8.5330803230559511e+01	8.5158338401047288e+01	8.4445701743461441e+01	8.4769128945199952e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_42
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.9055584893086458e+01	2.9120979357339401e+01	2.9112329746146493e+01	2.9033259873004791e+01	2.9016852560690680e+01	2.8877484451673165e+01	2.8916095546429805e+01	2.9116406765569572e+01	2.9019205529442804e+01	2.8792088168096548e+01	2.8964876055738721e+01	2.9090046555872561e+01	2.9031251727629762e+01	2.8788307412543670e+01	2.8898566685863617e+01	
9.6851949643621552e+01	9.7069931191131360e+01	9.7041099153821662e+01	9.6777532910015992e+01	9.6722841868968956e+01	9.6258281505577216e+01	9.6386985154766023e+01	9.7054689218565244e+01	9.6730685098142700e+01	9.5973627226988498e+01	9.6549586852462411e+01	9.6966821852908538e+01	9.6770839092099209e+01	9.5961024708478931e+01	9.6328555619545412e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_43
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.2929662878831323e+01	3.3003776604984658e+01	3.2993973712299365e+01	3.2904361189405435e+01	3.2885766235449438e+01	3.2727815711896255e+01	3.2771574952620448e+01	3.2998594334312180e+01	3.2888432933368513e+01	3.2631033257176085e+01	3.2826859529837215e+01	3.2968719429988909e+01	3.2902085291313732e+01	3.2626748400882832e+01	3.2751708910645434e+01	
7.3607481729152369e+01	7.3773147705259817e+01	7.3751235356904431e+01	7.3550925011612165e+01	7.3509359820416392e+01	7.3156293944238683e+01	7.3254108717622188e+01	7.3761563806109578e+01	7.3515320674588438e+01	7.2939956692511259e+01	7.3377686007871404e+01	7.3694784608210497e+01	7.3545837709995396e+01	7.2930378778443981e+01	7.3209702270854493e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_44
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.2929662878831323e+01	3.3003776604984658e+01	3.2993973712299365e+01	3.2904361189405435e+01	3.2885766235449438e+01	3.2727815711896255e+01	3.2771574952620448e+01	3.2998594334312180e+01	3.2888432933368513e+01	3.2631033257176085e+01	3.2826859529837215e+01	3.2968719429988909e+01	3.2902085291313732e+01	3.2626748400882832e+01	3.2751708910645434e+01	
8.5229715686386939e+01	8.5421539448195588e+01	8.5396167255363039e+01	8.5164228960814057e+01	8.5116100844692667e+01	8.4707287724907928e+01	8.4820546936194106e+01	8.5408126512337404e+01	8.5123002886365555e+01	8.4456791959749879e+01	8.4963636430166900e+01	8.5330803230559511e+01	8.5158338401047288e+01	8.4445701743461441e+01	8.4769128945199952e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_45
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.2929662878831323e+01	3.3003776604984658e+01	3.2993973712299365e+01	3.2904361189405435e+01	3.2885766235449438e+01	3.2727815711896255e+01	3.2771574952620448e+01	3.2998594334312180e+01	3.2888432933368513e+01	3.2631033257176085e+01	3.2826859529837215e+01	3.2968719429988909e+01	3.2902085291313732e+01	3.2626748400882832e+01	3.2751708910645434e+01	
9.6851949643621552e+01	9.7069931191131360e+01	9.7041099153821662e+01	9.6777532910015992e+01	9.6722841868968956e+01	9.6258281505577216e+01	9.6386985154766023e+01	9.7054689218565244e+01	9.6730685098142700e+01	9.5973627226988498e+01	9.6549586852462411e+01	9.6966821852908538e+01	9.6770839092099209e+01	9.5961024708478931e+01	9.6328555619545412e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_46
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.5780813197155101e+00	7.5770828560042922e+00	7.5958281256996276e+00	7.5649463712457070e+00	7.5839152072023222e+00	7.5651198049046879e+00	7.5628209031698166e+00	7.5989267432208836e+00	7.5667957897227716e+00	7.5140100046818326e+00	7.5568120122147890e+00	7.5706301379137200e+00	7.5749623957040093e+00	7.5267687551813438e+00	7.5276154124618762e+00	
6.8707937298753961e+01	6.8698884561105572e+01	6.8868841673009968e+01	6.8588847099294412e+01	6.8760831211967712e+01	6.8590419564469173e+01	6.8569576188739674e+01	6.8896935805202673e+01	6.8605615160153121e+01	6.8127024042448610e+01	6.8515095577414087e+01	6.8640379917084402e+01	6.8679659054383009e+01	6.8242703380310843e+01	6.8250379739654335e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_47
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.5780813197155101e+00	7.5770828560042922e+00	7.5958281256996276e+00	7.5649463712457070e+00	7.5839152072023222e+00	7.5651198049046879e+00	7.5628209031698166e+00	7.5989267432208836e+00	7.5667957897227716e+00	7.5140100046818326e+00	7.5568120122147890e+00	7.5706301379137200e+00	7.5749623957040093e+00	7.5267687551813438e+00	7.5276154124618762e+00	
8.1338072831613147e+01	8.1327355987779399e+01	8.1528555215842687e+01	8.1197091051370606e+01	8.1400689890638276e+01	8.1198952572643648e+01	8.1174277694022706e+01	8.1561813710570803e+01	8.1216941476357746e+01	8.0650374050251656e+01	8.1109782264438721e+01	8.1258096813607267e+01	8.1304596380556362e+01	8.0787317972279752e+01	8.0796405427090789e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_48
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.5780813197155101e+00	7.5770828560042922e+00	7.5958281256996276e+00	7.5649463712457070e+00	7.5839152072023222e+00	7.5651198049046879e+00	7.5628209031698166e+00	7.5989267432208836e+00	7.5667957897227716e+00	7.5140100046818326e+00	7.5568120122147890e+00	7.5706301379137200e+00	7.5749623957040093e+00	7.5267687551813438e+00	7.5276154124618762e+00	
9.3968208364472318e+01	9.3955827414453211e+01	9.4188268758675392e+01	9.3805335003446771e+01	9.4040548569308797e+01	9.3807485580818124e+01	9.3778979199305738e+01	9.4226691615938947e+01	9.3828267792562372e+01	9.3173724058054717e+01	9.3704468951463383e+01	9.3875813710130117e+01	9.3929533706729700e+01	9.3331932564248660e+01	9.3342431114527258e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_49
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.0104108426287347e+01	1.0102777141339057e+01	1.0127770834266171e+01	1.0086595161660943e+01	1.0111886942936430e+01	1.0086826406539585e+01	1.0083761204226423e+01	1.0131902324294511e+01	1.0089061052963695e+01	1.0018680006242443e+01	1.0075749349619720e+01	1.0094173517218294e+01	1.0099949860938679e+01	1.0035691673575124e+01	1.0036820549949166e+01	
6.8707937298753961e+01	6.8698884561105572e+01	6.8868841673009968e+01	6.8588847099294412e+01	6.8760831211967712e+01	6.8590419564469173e+01	6.8569576188739674e+01	6.8896935805202673e+01	6.8605615160153121e+01	6.8127024042448610e+01	6.8515095577414087e+01	6.8640379917084402e+01	6.8679659054383009e+01	6.8242703380310843e+01	6.8250379739654335e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_50
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.0104108426287347e+01	1.0102777141339057e+01	1.0127770834266171e+01	1.0086595161660943e+01	1.0111886942936430e+01	1.0086826406539585e+01	1.0083761204226423e+01	1.0131902324294511e+01	1.0089061052963695e+01	1.0018680006242443e+01	1.0075749349619720e+01	1.0094173517218294e+01	1.0099949860938679e+01	1.0035691673575124e+01	1.0036820549949166e+01	
8.1338072831613147e+01	8.1327355987779399e+01	8.1528555215842687e+01	8.1197091051370606e+01	8.1400689890638276e+01	8.1198952572643648e+01	8.1174277694022706e+01	8.1561813710570803e+01	8.1216941476357746e+01	8.0650374050251656e+01	8.1109782264438721e+01	8.1258096813607267e+01	8.1304596380556362e+01	8.0787317972279752e+01	8.0796405427090789e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_51
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.0104108426287347e+01	1.0102777141339057e+01	1.0127770834266171e+01	1.0086595161660943e+01	1.0111886942936430e+01	1.0086826406539585e+01	1.0083761204226423e+01	1.0131902324294511e+01	1.0089061052963695e+01	1.0018680006242443e+01	1.0075749349619720e+01	1.0094173517218294e+01	1.0099949860938679e+01	1.0035691673575124e+01	1.0036820549949166e+01	
9.3968208364472318e+01	9.3955827414453211e+01	9.4188268758675392e+01	9.3805335003446771e+01	9.4040548569308797e+01	9.3807485580818124e+01	9.3778979199305738e+01	9.4226691615938947e+01	9.3828267792562372e+01	9.3173724058054717e+01	9.3704468951463383e+01	9.3875813710130117e+01	9.3929533706729700e+01	9.3331932564248660e+01	9.3342431114527258e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_52
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.5156162639431020e+01	1.5154165712008584e+01	1.5191656251399255e+01	1.5129892742491414e+01	1.5167830414404644e+01	1.5130239609809376e+01	1.5125641806339633e+01	1.5197853486441767e+01	1.5133591579445543e+01	1.5028020009363665e+01	1.5113624024429578e+01	1.5141260275827440e+01	1.5149924791408019e+01	1.5053537510362688e+01	1.5055230824923752e+01	
6.8707937298753961e+01	6.8698884561105572e+01	6.8868841673009968e+01	6.8588847099294412e+01	6.8760831211967712e+01	6.8590419564469173e+01	6.8569576188739674e+01	6.8896935805202673e+01	6.8605615160153121e+01	6.8127024042448610e+01	6.8515095577414087e+01	6.8640379917084402e+01	6.8679659054383009e+01	6.8242703380310843e+01	6.8250379739654335e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_53
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.5156162639431020e+01	1.5154165712008584e+01	1.5191656251399255e+01	1.5129892742491414e+01	1.5167830414404644e+01	1.5130239609809376e+01	1.5125641806339633e+01	1.5197853486441767e+01	1.5133591579445543e+01	1.5028020009363665e+01	1.5113624024429578e+01	1.5141260275827440e+01	1.5149924791408019e+01	1.5053537510362688e+01	1.5055230824923752e+01	
8.1338072831613147e+01	8.1327355987779399e+01	8.1528555215842687e+01	8.1197091051370606e+01	8.1400689890638276e+01	8.1198952572643648e+01	8.1174277694022706e+01	8.1561813710570803e+01	8.1216941476357746e+01	8.0650374050251656e+01	8.1109782264438721e+01	8.1258096813607267e+01	8.1304596380556362e+01	8.0787317972279752e+01	8.0796405427090789e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_54
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.5156162639431020e+01	1.5154165712008584e+01	1.5191656251399255e+01	1.5129892742491414e+01	1.5167830414404644e+01	1.5130239609809376e+01	1.5125641806339633e+01	1.5197853486441767e+01	1.5133591579445543e+01	1.5028020009363665e+01	1.5113624024429578e+01	1.5141260275827440e+01	1.5149924791408019e+01	1.5053537510362688e+01	1.5055230824923752e+01	
9.3968208364472318e+01	9.3955827414453211e+01	9.4188268758675392e+01	9.3805335003446771e+01	9.4040548569308797e+01	9.3807485580818124e+01	9.3778979199305738e+01	9.4226691615938947e+01	9.3828267792562372e+01	9.3173724058054717e+01	9.3704468951463383e+01	9.3875813710130117e+01	9.3929533706729700e+01	9.3331932564248660e+01	9.3342431114527258e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_y
2.9881381859037408e+05	3.0122780959913001e+05	3.0168424496883259e+05	3.0076280559073586e+05	3.0063484289150679e+05	2.9958053597446973e+05	3.0000467280628573e+05	3.0091145368579100e+05	2.9835996904564305e+05	2.9687261791485368e+05	2.9817398003166576e+05	3.0154688761966262e+05	3.0026539326087962e+05	2.9727821127471002e+05	2.9719690983617364e+05	
3.3609028358516219e+05	3.3877933656324999e+05	3.3933511749693449e+05	3.3829735578688618e+05	3.3813118944882654e+05	3.3697103222721966e+05	3.3748278126815241e+05	3.3847822974423348e+05	3.3559263587623136e+05	3.3385194502212945e+05	3.3536127302805497e+05	3.3914735059985740e+05	3.3776358238158526e+05	3.3438063447060727e+05	3.3428648682417657e+05	
3.7358465577972634e+05	3.7655381984916731e+05	3.7720654875141871e+05	3.7604900684704317e+05	3.7584867107493978e+05	3.7458195322192000e+05	3.7518351782680862e+05	3.7626488360820955e+05	3.7304439333260449e+05	3.7104790520210151e+05	3.7276357269498636e+05	3.7696768288567784e+05	3.7548288843053044e+05	3.7169664437701972e+05	3.7159109034189617e+05	
2.3428133982418591e+05	2.3614344182732570e+05	2.3660389790631336e+05	2.3560383484598377e+05	2.3570162513126733e+05	2.3477361011214962e+05	2.3454539227539100e+05	2.3601286775625401e+05	2.3355013915034509e+05	2.3203179295262409e+05	2.3328429221286927e+05	2.3578285490522729e+05	2.3538035488913837e+05	2.3319461527700297e+05	2.3289607922199616e+05	
2.7115608917610603e+05	2.7331921416673617e+05	2.7384461406686233e+05	2.7269013466425415e+05	2.7280269513495406e+05	2.7173251863314566e+05	2.7155114914293552e+05	2.7315458965388470e+05	2.7033504229882627e+05	2.6854756576706545e+05	2.7000922166115814e+05	2.7291007695279561e+05	2.7244321209672536e+05	2.6987494438966300e+05	2.6953609764653479e+05	
3.0815908094036102e+05	3.1062075952755968e+05	3.1121478993153741e+05	3.0990558690046589e+05	3.1003405026313005e+05	3.0882011077286530e+05	3.0869238481974328e+05	3.1042789886555116e+05	3.0725078848702082e+05	3.0519162137007888e+05	3.0686565314835531e+05	3.1016874900750385e+05	3.0963661244746530e+05	3.0668302945910697e+05	3.0630095556597039e+05	
2.5026011081356977e+05	2.5223911308857234e+05	2.5317860849550052e+05	2.5144722904063482e+05	2.5164543788254852e+05	2.5107320170967944e+05	2.5105867908157117e+05	2.5191928617884094e+05	2.4917785298410984e+05	2.4785893970491338e+05	2.5032294390203612e+05	2.5136888190419177e+05	2.5206160480471342e+05	2.4843268156914876e+05	2.4856851134446889e+05	
2.8766304845641711e+05	2.8985377594053891e+05	2.9095853496911831e+05	2.8903716111744015e+05	2.8923959832568263e+05	2.8853494120282994e+05	2.8858340516490745e+05	2.8953607398144860e+05	2.8650340279574215e+05	2.8490375569483446e+05	2.8761386873644369e+05	2.8895165473066649e+05	2.8965162065429788e+05	2.8555585076831869e+05	2.8573347745178739e+05	
3.2521804342869588e+05	3.2762782155381952e+05	3.2889581183972204e+05	3.2677737453375442e+05	3.2699131562094070e+05	3.2615830799728603e+05	3.2626948333832202e+05	3.2731268384620891e+05	3.2398357158809149e+05	3.2210459204712027e+05	3.2505447442241147e+05	3.2669794314400048e+05	3.2740063784027949e+05	3.2282324321580632e+05	3.2304972673971695e+05	
2.4631314883117945e+05	2.4847308903589417e+05	2.4906793534154358e+05	2.4776940735901057e+05	2.4702932592065883e+05	2.4669659088430341e+05	2.4715173614340712e+05	2.4859904144235159e+05	2.4661959363753657e+05	2.4445527116110612e+05	2.4567972448230218e+05	2.4809141362217619e+05	2.4775365041400297e+05	2.4501094077991770e+05	2.4443838698033575e+05	
2.8326853929853917e+05	2.8574935668756749e+05	2.8644404843768833e+05	2.8499229857600527e+05	2.8417151014826103e+05	2.8378775847734697e+05	2.8429040631706250e+05	2.8591732353368029e+05	2.8360944238576869e+05	2.8118842846635025e+05	2.8254132073979423e+05	2.8535926650313049e+05	2.8497242540010740e+05	2.8187231349192315e+05	2.8122217714865005e+05	
3.2037011834902520e+05	3.2317678137834341e+05	3.2396949191797792e+05	3.2236642581694399e+05	3.2146580045338138e+05	3.2103515606940439e+05	3.2158023356241192e+05	3.2337849603534967e+05	3.2074097805496916e+05	3.1806750323599187e+05	3.1954552983953751e+05	3.2277481188541517e+05	3.2233300759153470e+05	3.1887540836164023e+05	3.1815557282443024e+05	
2.4129213773796093e+05	2.4244786708268995e+05	2.4376086860633493e+05	2.4268024478536099e+05	2.4239902722398334e+05	2.4183213474872927e+05	2.4215489490269902e+05	2.4269519239197066e+05	2.4069405420942983e+05	2.3919226865262268e+05	2.4014238009909142e+05	2.4236940463821564e+05	2.4231054542950890e+05	2.3965597735002826e+05	2.3977973829491663e+05	
2.7803247464492748e+05	2.7944913831884734e+05	2.8088436801135907e+05	2.7967094287925883e+05	2.7934730087670177e+05	2.7869315420144744e+05	2.7910316732564208e+05	2.7967370083456021e+05	2.7741054374808917e+05	2.7563973516720103e+05	2.7674858586393064e+05	2.7933366531714407e+05	2.7926047778425430e+05	2.7617409140068426e+05	2.7632620778877701e+05	
3.1491495259706664e+05	3.1659726247023226e+05	3.1815337141055323e+05	3.1681123240919842e+05	3.1644401334892318e+05	3.1569798268674192e+05	3.1619947067915881e+05	3.1679829596570722e+05	3.1427217210219870e+05	3.1223128644420439e+05	3.1349853826270631e+05	3.1644897608170076e+05	3.1635638066148228e+05	3.1283624081848306e+05	3.1301113676211651e+05	
2.3995374008359647e+05	2.4159749622893846e+05	2.4228363046453954e+05	2.4145113368657246e+05	2.4146997156123136e+05	2.4086528435353719e+05	2.4117737765760961e+05	2.4171782525746673e+05	2.3925249673351791e+05	2.3816467419196572e+05	2.3954876265917649e+05	2.4186334019624777e+05	2.4123858843254199e+05	2.3873933134362288e+05	2.3835393034946703e+05	
2.7641002408550301e+05	2.7827633217243332e+05	2.7907044749254861e+05	2.7813002130964695e+05	2.7811108716040873e+05	2.7742444754056406e+05	2.7779359154416004e+05	2.7843077758474817e+05	2.7561068764326227e+05	2.7432235461308312e+05	2.7588134924755251e+05	2.7856232918568997e+05	2.7787655025693082e+05	2.7497730246713362e+05	2.7455367456289945e+05	
3.1304079878728179e+05	3.1513070450578252e+05	3.1603388029175327e+05	3.1498321026697895e+05	3.1492670625433850e+05	3.1415853006941697e+05	3.1458582952407689e+05	3.1532009134728770e+05	3.1214525575342478e+05	3.1065064696897392e+05	3.1238870550670591e+05	3.1543829847807286e+05	3.1469261540516128e+05	3.1139097831877833e+05	3.1093070355285850e+05	
2.4088783523895824e+05	2.4230896033543540e+05	2.4308865965444394e+05	2.4256143665051268e+05	2.4224116776319747e+05	2.4149476976638191e+05	2.4237113230238424e+05	2.4239722638067006e+05	2.4012708649610562e+05	2.3884315352835762e+05	2.4001725422143523e+05	2.4241587147944514e+05	2.4210380536410928e+05	2.3941796041424980e+05	2.3931339163190016e+05	
2.7759386972664850e+05	2.7927261284745927e+05	2.8013148135540338e+05	2.7950717126770719e+05	2.7915429207265802e+05	2.7830629623006814e+05	2.7927033775278745e+05	2.7934258936272090e+05	2.7673971920682018e+05	2.7525547686206060e+05	2.7663996001685422e+05	2.7938674345142714e+05	2.7900458825891954e+05	2.7590202273143211e+05	2.7578098424908525e+05	
3.1445788260815683e+05	3.1639721215849923e+05	3.1733716407481593e+05	3.1661347638183692e+05	3.1622629052824539e+05	3.1528026487149950e+05	3.1632934161604178e+05	3.1645092185167153e+05	3.1351385930640099e+05	3.1182624581650388e+05	3.1342268429523188e+05	3.1651976911214151e+05	3.1606467268070800e+05	3.1254457326241926e+05	3.1240690713735163e+05	
2.4975868814800415e+05	2.5164945636235393e+05	2.5212520880631707e+05	2.5148485901995498e+05	2.5109643953943523e+05	2.5068110287468374e+05	2.5080473794045721e+05	2.5170813728687190e+05	2.4930930524842895e+05	2.4788798829922362e+05	2.4930702167076833e+05	2.5153078011116807e+05	2.5104860454396400e+05	2.4863727096721710e+05	2.4814095482097339e+05	
2.8657958428964118e+05	2.8874541309393296e+05	2.8932649386704178e+05	2.8855185227710137e+05	2.8813320573459397e+05	2.8762368996588275e+05	2.8782446556314267e+05	2.8881777276122407e+05	2.8605022492379940e+05	2.8439381954025925e+05	2.8603542269587831e+05	2.8860985877498769e+05	2.8805680443692842e+05	2.8528552802761539e+05	2.8470823811195506e+05	
3.2357392953481013e+05	3.2601464204783831e+05	3.2670062898570311e+05	3.2579169008736691e+05	3.2534417357460666e+05	3.2473866667695896e+05	3.2501848748875124e+05	3.2610137298202381e+05	3.2296147576564015e+05	3.2106968433784001e+05	3.2293437018630194e+05	3.2586220340617589e+05	3.2523907117545541e+05	3.2210345191910019e+05	3.2144615593988565e+05	
2.6148556657542707e+05	2.6345279656437930e+05	2.6457843618506700e+05	2.6378353137484123e+05	2.6344598229048698e+05	2.6251493288231723e+05	2.6313776989283151e+05	2.6414772993857757e+05	2.6140124298555759e+05	2.5966069174310353e+05	2.6120704197198825e+05	2.6388592741922534e+05	2.6310679889545770e+05	2.6034673376594376e+05	2.6035841647334641e+05	
2.9843470715974289e+05	3.0068173729500582e+05	3.0193478571057378e+05	3.0099794303926191e+05	3.0063159877177764e+05	2.9957445199004852e+05	3.0030620314437791e+05	3.0143394234559190e+05	2.9829170717897150e+05	2.9633600634717435e+05	2.9806690292075608e+05	3.0110925529235497e+05	3.0026517107047886e+05	2.9707728359051648e+05	2.9710487947636913e+05	
3.3555661558510666e+05	3.3808066400033154e+05	3.3946212232538662e+05	3.3837925455876382e+05	3.3798708563034539e+05	3.3680243442440586e+05	3.3764601243558637e+05	3.3889101882557553e+05	3.3535159542336594e+05	3.3318051831901120e+05	3.3509597930425557e+05	3.3850458192556410e+05	3.3759469865962549e+05	3.3397542992465559e+05	3.3401709863494197e+05	
2.7860410276841174e+05	2.7997662703110784e+05	2.8077016058240260e+05	2.7998450376616057e+05	2.8002432945163478e+05	2.7910694382155681e+05	2.8022784950479213e+05	2.8023327381560596e+05	2.7785728952264594e+05	2.7574184610510181e+05	2.7741180848827149e+05	2.8029990037498984e+05	2.7978043905536889e+05	2.7660534304965660e+05	2.7662183872807532e+05	
3.1559169194037037e+05	3.1718899214445986e+05	3.1807653783541039e+05	3.1716574476752314e+05	3.1720478278701706e+05	3.1619088519608398e+05	3.1743566687490634e+05	3.1745395034654083e+05	3.1476816210343019e+05	3.1238282985176868e+05	3.1428645186185348e+05	3.1752842010027426e+05	3.1695290043410438e+05	3.1335108913439896e+05	3.1335082179825119e+05	
3.5279690168509120e+05	3.5461976261877135e+05	3.5560272336998110e+05	3.5456612973179639e+05	3.5460096016164689e+05	3.5349385002066870e+05	3.5485665736942209e+05	3.5489668040961481e+05	3.5189732102920325e+05	3.4924276721908548e+05	3.5138057134876674e+05	3.5497970046128950e+05	3.5434328578155651e+05	3.5031531293825194e+05	3.5029569404676277e+05	
2.2507976188943535e+05	2.2577725315491844e+05	2.2554866214208794e+05	2.2519223919790497e+05	2.2547729096522304e+05	2.2403590140873700e+05	2.2530186813296421e+05	2.2620229274132708e+05	2.2287194857894175e+05	2.2321025381340992e+05	2.2380540402743942e+05	2.2614644747174135e+05	2.2485530710756092e+05	2.2226557213555192e+05	2.2344996419401097e+05	
2.5586576251870205e+05	2.5670142424177361e+05	2.5646002834449513e+05	2.5606004635721166e+05	2.5637630809572866e+05	2.5475857306509482e+05	2.5618652004600974e+05	2.5718187505452603e+05	2.5340272505865514e+05	2.5378262241135706e+05	2.5446781186288584e+05	2.5712116849386782e+05	2.5567207490123980e+05	2.5273834699027814e+05	2.5405814028164980e+05	
2.8675099047989497e+05	2.8772839072648657e+05	2.8747547589865088e+05	2.8702874173269485e+05	2.8737736168236769e+05	2.8558238544864143e+05	2.8717005025100574e+05	2.8826140105286380e+05	2.8403552404123946e+05	2.8445409605438542e+05	2.8522954949187755e+05	2.8820086720425979e+05	2.8658888401826593e+05	2.8331187413819635e+05	2.8476529404072766e+05	
2.3350288003172798e+05	2.3423091879023568e+05	2.3452696398725366e+05	2.3411073536869319e+05	2.3417247066406105e+05	2.3308956347160455e+05	2.3434645416179814e+05	2.3475091163051754e+05	2.3106109701421531e+05	2.3132164946344786e+05	2.3247372219722869e+05	2.3483505728420659e+05	2.3353090864466564e+05	2.3143591798965022e+05	2.3208745497462922e+05	
2.6435987355450779e+05	2.6515467440688907e+05	2.6550803829117934e+05	2.6503020682647504e+05	2.6511458885759307e+05	2.6387823662514292e+05	2.6528620110323315e+05	2.6577544292670744e+05	2.6160875850113534e+05	2.6189032042705608e+05	2.6318272442879074e+05	2.6583839539348899e+05	2.6440980319413281e+05	2.6197558928487275e+05	2.6273521696291445e+05	
2.9531876394250803e+05	2.9618224045788712e+05	2.9659454914708657e+05	2.9605504652314808e+05	2.9616454736813833e+05	2.9477049407906440e+05	2.9633012662531890e+05	2.9690892638360773e+05	2.9226119895480748e+05	2.9256591194015997e+05	2.9399496313560085e+05	2.9694612546359567e+05	2.9539676511136140e+05	2.9261755759195116e+05	2.9348874447704072e+05	
2.5251239940982516e+05	2.5359910839681610e+05	2.5353643852005058e+05	2.5275202682072192e+05	2.5336814332228329e+05	2.5209042589246633e+05	2.5279620871607904e+05	2.5424904949435740e+05	2.5021342135648179e+05	2.5070598880055395e+05	2.5135149294123176e+05	2.5399581911915800e+05	2.5263225984632157e+05	2.5014195750544581e+05	2.5067187473691368e+05	
2.8333640121050738e+05	2.8455286399425886e+05	2.8449926948326756e+05	2.8364260409595101e+05	2.8432239482770162e+05	2.8287067708912346e+05	2.8369037852095813e+05	2.8530766754629352e+05	2.8077112629424292e+05	2.8130214208329376e+05	2.8207744285119028e+05	2.8500876518902532e+05	2.8350469120706490e+05	2.8070148423405713e+05	2.8130256431988021e+05	
3.1429508786966128e+05	3.1563918028752814e+05	3.1560006709958450e+05	3.1466961237125628e+05	3.1541215291573695e+05	3.1378216284745059e+05	3.1472188466662983e+05	3.1649877319105831e+05	3.1146090704513137e+05	3.1202917859158729e+05	3.1293645574926358e+05	3.1615808671272238e+05	3.1451274925894290e+05	3.1139386793540331e+05	3.1206950046300807e+05	
2.7394100693286292e+05	2.7499530742975301e+05	2.7511615467083390e+05	2.7420879011703905e+05	2.7460224446843890e+05	2.7347120193200873e+05	2.7485947032794275e+05	2.7551203110380942e+05	2.7191027100465907e+05	2.7132280973955791e+05	2.7251957464957557e+05	2.7493272623003431e+05	2.7426940915304789e+05	2.7119840179608646e+05	2.7220344729695504e+05	
3.0504043978321570e+05	3.0622945056563581e+05	3.0632647809921019e+05	3.0536078821726365e+05	3.0577692632173293e+05	3.0450811958750477e+05	3.0604894185926358e+05	3.0679336150237935e+05	3.0275392872949503e+05	3.0212628836359206e+05	3.0345305828230694e+05	3.0616517785023485e+05	3.0540984970536671e+05	3.0195400625929271e+05	3.0310284108066413e+05	
3.3628180518939014e+05	3.3760679563946743e+05	3.3767734332065890e+05	3.3665755928317265e+05	3.3709524680837546e+05	3.3568733849742432e+05	3.3737869674865104e+05	3.3821776137145638e+05	3.3373642313333374e+05	3.3307251774058939e+05	3.3452566174955800e+05	3.3754266564316617e+05	3.3669084882144141e+05	3.3284994526808528e+05	3.3414167738319933e+05	
2.8728830873343511e+05	2.8828314802750933e+05	2.8788335520458012e+05	2.8852767073769803e+05	2.8883271272449673e+05	2.8665546828328294e+05	2.8792920719085558e+05	2.8935086249165062e+05	2.8488612329902087e+05	2.8488184846361139e+05	2.8588864879534754e+05	2.8936010277413012e+05	2.8744086804383615e+05	2.8473927446444717e+05	2.8528349473658495e+05	
3.1843901358441770e+05	3.1950823369600228e+05	3.1909655913617928e+05	3.1974604048762866e+05	3.2011111266187398e+05	3.1770814121497283e+05	3.1910783322184248e+05	3.2069585928243003e+05	3.1575291363970301e+05	3.1575819422075601e+05	3.1685977954339056e+05	3.2067950555226591e+05	3.1860007602830481e+05	3.1556064058037620e+05	3.1623035924567003e+05	
3.4973161018888926e+05	3.5087326251190365e+05	3.5045300604932435e+05	3.5110536231265950e+05	3.5152917739117617e+05	3.4890041670703929e+05	3.5042708497301635e+05	3.5218126465529116e+05	3.4676191395575664e+05	3.4677319854456879e+05	3.4796959985054366e+05	3.5214164022992516e+05	3.4989864191008214e+05	3.4652021322557156e+05	3.4731538947725436e+05	
1.9683737314363953e+05	1.9613132423578118e+05	1.9751109149491950e+05	1.9586605340725466e+05	1.9743811068555241e+05	1.9669063467102608e+05	1.9696126931268489e+05	1.9799557313775210e+05	1.9581053179817169e+05	1.9432007300836325e+05	1.9583176337878674e+05	1.9637564393242184e+05	1.9623990826810716e+05	1.9442764780982235e+05	1.9453730732238691e+05	
2.2896565465214968e+05	2.2818588506207033e+05	2.2978706030305006e+05	2.2789089868250603e+05	2.2968102172314547e+05	2.2886349085913051e+05	2.2911526766129051e+05	2.3032966359649276e+05	2.2775517311898357e+05	2.2603895860808645e+05	2.2783559956522280e+05	2.2845945815141272e+05	2.2835684913146385e+05	2.2620474072348422e+05	2.2631645102557680e+05	
2.6124209502275125e+05	2.6039615384021538e+05	2.6220805432188394e+05	2.6006003854769285e+05	2.6206858022899076e+05	2.6118360455708628e+05	2.6141389611353705e+05	2.6281285650459677e+05	2.5984287725436702e+05	2.5789869168333194e+05	2.5998486341531703e+05	2.6069057989779967e+05	2.6062246441370042e+05	2.5812695188039861e+05	2.5824064442028239e+05	
2.0258459729937464e+05	2.0251298633066210e+05	2.0354195356820943e+05	2.0227022354331319e+05	2.0378412376111496e+05	2.0300134268957685e+05	2.0302070351611276e+05	2.0422889446045659e+05	2.0143039121842128e+05	2.0006167757051843e+05	2.0167962933359502e+05	2.0246200519524392e+05	2.0253670149484751e+05	2.0055249076921554e+05	2.0067468455237805e+05	
2.3475848976509887e+05	2.3469073266607730e+05	2.3584336089189479e+05	2.3439141193490414e+05	2.3614656115595676e+05	2.3526915063247966e+05	2.3523501129559503e+05	2.3662842397974394e+05	2.3345787191430139e+05	2.3184621716535083e+05	2.3367552256308877e+05	2.3462029022698093e+05	2.3469864629806756e+05	2.3241618444359137e+05	2.3248763829276568e+05	
2.6708782394023519e+05	2.6702240580374736e+05	2.6830038747088623e+05	2.6666530686108157e+05	2.6866439010705397e+05	2.6769299937603681e+05	2.6760732243052730e+05	2.6917617605903518e+05	2.6563755557958648e+05	2.6378872089890426e+05	2.6582249964675604e+05	2.6693713225357112e+05	2.6701291269881569e+05	2.6443705171153066e+05	2.6445129137811804e+05	
2.1556124642326718e+05	2.1537833245269791e+05	2.1701812572977872e+05	2.1571623922955946e+05	2.1685967120924473e+05	2.1547132697567708e+05	2.1574048501081907e+05	2.1701184757610256e+05	2.1444191472628739e+05	2.1322166376080946e+05	2.1445709193016266e+05	2.1555211840816561e+05	2.1591945726354880e+05	2.1379190940679872e+05	2.1298096500237769e+05	
2.4785682803152697e+05	2.4765385913689199e+05	2.4949222724314505e+05	2.4801885257004673e+05	2.4931530959929878e+05	2.4778142780085187e+05	2.4804646102648604e+05	2.4950510919661124e+05	2.4654079151332736e+05	2.4516032221261004e+05	2.4660247171832676e+05	2.4783672186952201e+05	2.4824581102010267e+05	2.4581840974753263e+05	2.4488749871730295e+05	
2.8029915671123931e+05	2.8008178441880259e+05	2.8211037629714195e+05	2.8046501867492334e+05	2.8192022727421706e+05	2.8023951888289530e+05	2.8049837750824750e+05	2.8214555209606973e+05	2.7878937801441440e+05	2.7724288192290696e+05	2.7889202873132785e+05	2.8027149258046475e+05	2.8071642280850344e+05	2.7798921615641518e+05	2.7694237934977963e+05	

#plot#xiexiyeyytheyth
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.3322271217874224e+01	6.0813766086174137e-01	7.3308996679323286e+01	1.3379028538958249e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.9955427687271422e+05	5.9785485498988528e+03	2.9711242084773304e+05	5.9686875287397497e+03	
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.3322271217874224e+01	6.0813766086174137e-01	8.6637905166472990e+01	1.5811579182405118e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.3692994895488711e+05	6.7453233220393449e+03	3.3425147345369967e+05	6.7147734698322101e+03	
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.3322271217874224e+01	6.0813766086174137e-01	9.9966813653622651e+01	1.8244129825852089e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.7452448228160327e+05	7.5210431517075904e+03	3.7139052605966624e+05	7.4608594109247160e+03	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.9966813653622673e+00	1.8244129825852221e-01	7.3308996679323286e+01	1.3379028538958249e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.3465240921920494e+05	5.0222164910743395e+03	2.3304844346471244e+05	4.6956326732120006e+03	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.9966813653622673e+00	1.8244129825852221e-01	8.6637905166472990e+01	1.5811579182405118e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7159381103010982e+05	5.8264949936969260e+03	2.7033619441906648e+05	5.4469339009259274e+03	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.9966813653622673e+00	1.8244129825852221e-01	9.9966813653622651e+01	1.8244129825852089e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.0866480476711434e+05	6.6339322557807782e+03	3.0762394537342043e+05	6.1982351286398125e+03	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	7.3308996679323286e+01	1.3379028538958249e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.5070753883363330e+05	5.6685706852668363e+03	2.4958881951553910e+05	5.4243665608071133e+03	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	8.6637905166472990e+01	1.5811579182405118e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.8815467799936497e+05	6.4274183198567453e+03	2.8798709944100661e+05	6.2588844932390066e+03	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	9.9966813653622651e+01	1.8244129825852089e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.2575766874374507e+05	7.2006554576733579e+03	3.2638537936647423e+05	7.0934024256708271e+03	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	7.3308996679323286e+01	1.3379028538958249e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.4687661706904840e+05	5.3437623844678155e+03	2.4445885730242875e+05	5.0888951461098841e+03	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	8.6637905166472990e+01	1.5811579182405118e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.8395910770745832e+05	6.0783174420113810e+03	2.8206791227203311e+05	5.8718020916652822e+03	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	9.9966813653622651e+01	1.8244129825852089e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.2118902102509048e+05	6.8183053414522346e+03	3.1967696724163753e+05	6.6547090372206458e+03	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	7.3308996679323286e+01	1.3379028538958249e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.4156044907690282e+05	4.9031570943436082e+03	2.4128709536749465e+05	4.9222007538126200e+03	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	8.6637905166472990e+01	1.5811579182405118e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7838317027752160e+05	5.6589946366053109e+03	2.7840818696249375e+05	5.6794624082453674e+03	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	9.9966813653622651e+01	1.8244129825852089e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1535142084669834e+05	6.4230156151739548e+03	3.1552927855749300e+05	6.4367240626780022e+03	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	7.3308996679323286e+01	1.3379028538958249e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.4051183888000209e+05	4.9852251937594592e+03	2.4057822616014685e+05	4.8875747092711654e+03	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	8.6637905166472990e+01	1.5811579182405118e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7702873179110425e+05	5.7363708449803098e+03	2.7759026095401560e+05	5.6395092799282420e+03	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	9.9966813653622651e+01	1.8244129825852089e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1372113033539290e+05	6.4905023967738462e+03	3.1460229574788443e+05	6.3914438505853122e+03	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	7.3308996679323286e+01	1.3379028538958249e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.4130598074850580e+05	5.0837038088748495e+03	2.4042333024061154e+05	4.8796376690990764e+03	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	8.6637905166472990e+01	1.5811579182405118e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7808587635947007e+05	5.8414108320192145e+03	2.7741153489301330e+05	5.6303511566527832e+03	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	9.9966813653622651e+01	1.8244129825852089e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1502608438010165e+05	6.6035692106008355e+03	3.1439973954541510e+05	6.3810646442064917e+03	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.6661135608937112e+01	3.0406883043087068e-01	7.3308996679323286e+01	1.3379028538958249e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.5034470370932147e+05	5.0313976556731996e+03	2.4986802350493116e+05	5.1495924591256535e+03	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.6661135608937112e+01	3.0406883043087068e-01	8.6637905166472990e+01	1.5811579182405118e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.8724949160426564e+05	5.8200320190847806e+03	2.8688550846862467e+05	5.9124950456628640e+03	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.6661135608937112e+01	3.0406883043087068e-01	9.9966813653622651e+01	1.8244129825852089e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.2432666694056382e+05	6.6141439070059942e+03	3.2390299343231815e+05	6.6753976321998989e+03	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.9993362730724535e+01	3.6488259651704441e-01	7.3308996679323286e+01	1.3379028538958249e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.6243423993057001e+05	5.6587637064730334e+03	2.6070781205299799e+05	5.4575671836202755e+03	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.9993362730724535e+01	3.6488259651704441e-01	8.6637905166472990e+01	1.5811579182405118e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.9948310502220009e+05	6.4577423392894343e+03	2.9795178520342632e+05	6.2372196384231838e+03	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.9993362730724535e+01	3.6488259651704441e-01	9.9966813653622651e+01	1.8244129825852089e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.3670167399846140e+05	7.2605761310512926e+03	3.3519575835385459e+05	7.0168720932260630e+03	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.6657816974299383e+01	4.8651012868939397e-01	7.3308996679323286e+01	1.3379028538958249e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7888308373771881e+05	5.8947467322113725e+03	2.7834801124649245e+05	5.7460445291079905e+03	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.6657816974299383e+01	4.8651012868939397e-01	8.6637905166472990e+01	1.5811579182405118e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1592859514509287e+05	6.6691486279920364e+03	3.1546107941269141e+05	6.5121837996557178e+03	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.6657816974299383e+01	4.8651012868939397e-01	9.9966813653622651e+01	1.8244129825852089e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.5319255454612721e+05	7.4449819039148970e+03	3.5257414757889049e+05	7.2783230702033979e+03	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.6629630073139587e+00	1.3452248458738963e-01	7.3438518855586068e+01	1.0223708828641627e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.2461467779741698e+05	4.5096038382890711e+03	2.2658183568996310e+05	4.4307236041935448e+03	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.6629630073139587e+00	1.3452248458738963e-01	8.5034074464362831e+01	1.1837978643690359e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.5538889518156502e+05	5.1140697927349875e+03	2.5819790578623701e+05	5.0489641071042506e+03	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.6629630073139587e+00	1.3452248458738963e-01	9.6629630073139566e+01	1.3452248458739120e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.8626405908410385e+05	5.7219170769237762e+03	2.8981397588251089e+05	5.6672046100150083e+03	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.3528148210239541e+01	1.8833147842234657e-01	7.3438518855586068e+01	1.0223708828641627e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.3329844704492899e+05	4.7368303881572383e+03	2.3539190788867680e+05	4.6514470701526534e+03	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.3528148210239541e+01	1.8833147842234657e-01	8.5034074464362831e+01	1.1837978643690359e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.6411653805227467e+05	5.3564096720097587e+03	2.6677749560716702e+05	5.2716400128396790e+03	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.3528148210239541e+01	1.8833147842234657e-01	9.6629630073139566e+01	1.3452248458739120e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.9503973074675171e+05	5.9783897092352227e+03	2.9816308332565730e+05	5.8918329555267374e+03	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.1258518616090704e+01	2.9594946609226014e-01	7.3438518855586068e+01	1.0223708828641627e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.5230777432524710e+05	4.9997795739792919e+03	2.5458205544134646e+05	5.0861027822343549e+03	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.1258518616090704e+01	2.9594946609226014e-01	8.5034074464362831e+01	1.1837978643690359e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.8312603152978775e+05	5.6058695305765259e+03	2.8575536835253175e+05	5.7088908780181018e+03	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.1258518616090704e+01	2.9594946609226014e-01	9.6629630073139566e+01	1.3452248458739120e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.1407864446699765e+05	6.2159341694601662e+03	3.1692868126371707e+05	6.3316789738019488e+03	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.8988889021941866e+01	4.0356745376217318e-01	7.3438518855586068e+01	1.0223708828641627e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.7367085645684035e+05	5.2977447169711231e+03	2.7521588315481489e+05	5.4299344417935972e+03	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.8988889021941866e+01	4.0356745376217318e-01	8.5034074464362831e+01	1.1837978643690359e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.0473664374714391e+05	5.9258154300471579e+03	3.0637239822894480e+05	6.0446440012418816e+03	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.8988889021941866e+01	4.0356745376217318e-01	9.6629630073139566e+01	1.3452248458739120e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.3594415243986459e+05	6.5578907287099710e+03	3.3752891330307483e+05	6.6593535606902033e+03	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.2854074224867460e+01	4.5737644759713270e-01	7.3438518855586068e+01	1.0223708828641627e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.8714873959803249e+05	5.9859668770544595e+03	2.8795557776468067e+05	5.6591282409499745e+03	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.2854074224867460e+01	4.5737644759713270e-01	8.5034074464362831e+01	1.1837978643690359e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.1825695080638753e+05	6.6064229963369626e+03	3.1936891352082760e+05	6.2764876854171989e+03	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.2854074224867460e+01	4.5737644759713270e-01	9.6629630073139566e+01	1.3452248458739120e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.4950545213220007e+05	7.2304532241418137e+03	3.5078224927697459e+05	6.8938471298844879e+03	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.5642877226028782e+00	8.8722184993964906e-02	6.8582875351599441e+01	8.0441447727862259e-01	3.4663858919498985e-01	3.6935439821443932e-03	1.9619828704044470e+05	4.0504812883271852e+03	1.9600850355327345e+05	4.0107824641054390e+03	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.5642877226028782e+00	8.8722184993964906e-02	8.1190021555937577e+01	9.5228478560190977e-01	3.4663858919498985e-01	3.6935439821443932e-03	2.2825241152427107e+05	4.7118989445188663e+03	2.2846024255215979e+05	4.6748192959109574e+03	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.5642877226028782e+00	8.8722184993964906e-02	9.3797167760275713e+01	1.1001550939251667e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.6045282347346339e+05	5.3792086754347383e+03	2.6091198155104613e+05	5.3388561277164245e+03	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.0085716963470507e+01	1.1829624665862165e-01	6.8582875351599441e+01	8.0441447727862259e-01	3.4663858919498985e-01	3.6935439821443932e-03	2.0228949368686936e+05	4.3775226604180325e+03	2.0137026880076592e+05	4.1291304418431928e+03	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.0085716963470507e+01	1.1829624665862165e-01	8.1190021555937577e+01	9.5228478560190977e-01	3.4663858919498985e-01	3.6935439821443932e-03	2.3441103421505983e+05	5.0596139647194086e+03	2.3364114521114511e+05	4.7908500639334607e+03	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.0085716963470507e+01	1.1829624665862165e-01	9.3797167760275713e+01	1.1001550939251667e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.6668693174772570e+05	5.7415368285204913e+03	2.6591202162152424e+05	5.4525696860236649e+03	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.5128575445205756e+01	1.7744436998792981e-01	6.8582875351599441e+01	8.0441447727862259e-01	3.4663858919498985e-01	3.6935439821443932e-03	2.1527482634035312e+05	4.5970444747880892e+03	2.1280775340981828e+05	4.3980074781377098e+03	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.5128575445205756e+01	1.7744436998792981e-01	8.1190021555937577e+01	9.5228478560190977e-01	3.4663858919498985e-01	3.6935439821443932e-03	2.4751747342690558e+05	5.2561505349077097e+03	2.4485711386310417e+05	5.0603580019536530e+03	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.5128575445205756e+01	1.7744436998792981e-01	9.3797167760275713e+01	1.1001550939251667e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.7990692076182325e+05	5.9166118391467926e+03	2.7690647431639011e+05	5.7227085257695180e+03	

#dense#x2#x_yth_eyth#a=0#ms_phys
1.0000000000000000e+00	0.0000000000000000e+00	3.4890108261357384e+00	1.0086757197590492e+02	0.0000000000000000e+00	2.4567117861505388e+05	3.7584487780652248e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.7873434300531232e+00	1.0086757197590492e+02	0.0000000000000000e+00	2.4628035542693388e+05	3.7565165980356719e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.0856760339705085e+00	1.0086757197590492e+02	0.0000000000000000e+00	2.4689048159187305e+05	3.7551394212834271e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.3840086378878933e+00	1.0086757197590492e+02	0.0000000000000000e+00	2.4750156973400063e+05	3.7543018325272496e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.6823412418052781e+00	1.0086757197590492e+02	0.0000000000000000e+00	2.4811363247744585e+05	3.7539881481207685e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.9806738457226629e+00	1.0086757197590492e+02	0.0000000000000000e+00	2.4872668244633818e+05	3.7541824485752336e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.2790064496400477e+00	1.0086757197590492e+02	0.0000000000000000e+00	2.4934073226480669e+05	3.7548686110685198e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.5773390535574325e+00	1.0086757197590492e+02	0.0000000000000000e+00	2.4995579455698072e+05	3.7560303418134845e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.8756716574748173e+00	1.0086757197590492e+02	0.0000000000000000e+00	2.5057188194698954e+05	3.7576512081673636e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.1740042613922022e+00	1.0086757197590492e+02	0.0000000000000000e+00	2.5118900705896251e+05	3.7597146703727494e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.4723368653095870e+00	1.0086757197590492e+02	0.0000000000000000e+00	2.5180718251702882e+05	3.7622041128287406e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.7706694692269718e+00	1.0086757197590492e+02	0.0000000000000000e+00	2.5242642094531775e+05	3.7651028748013932e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.0690020731443575e+00	1.0086757197590492e+02	0.0000000000000000e+00	2.5304673496795850e+05	3.7683942804916437e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.3673346770617414e+00	1.0086757197590492e+02	0.0000000000000000e+00	2.5366813720908051e+05	3.7720616683894505e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.6656672809791271e+00	1.0086757197590492e+02	0.0000000000000000e+00	2.5429064029281298e+05	3.7760884198520334e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.9639998848965110e+00	1.0086757197590492e+02	0.0000000000000000e+00	2.5491425684328511e+05	3.7804579868543979e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.2623324888138967e+00	1.0086757197590492e+02	0.0000000000000000e+00	2.5553899948462629e+05	3.7851539188700685e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.5606650927312806e+00	1.0086757197590492e+02	0.0000000000000000e+00	2.5616488084096575e+05	3.7901598888486737e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.8589976966486663e+00	1.0086757197590492e+02	0.0000000000000000e+00	2.5679191353643269e+05	3.7954597182663151e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.1573303005660502e+00	1.0086757197590492e+02	0.0000000000000000e+00	2.5742011019515648e+05	3.8010374012331727e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.4556629044834359e+00	1.0086757197590492e+02	0.0000000000000000e+00	2.5804948344126638e+05	3.8068771276504976e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.7539955084008199e+00	1.0086757197590492e+02	0.0000000000000000e+00	2.5868004589889164e+05	3.8129633054171700e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0052328112318206e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.5931181019216150e+05	3.8192805816917548e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0350660716235589e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.5994478894520531e+05	3.8258138632237337e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0648993320152975e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.6057899478215229e+05	3.8325483357720691e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0947325924070361e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.6121444032713168e+05	3.8394694826349360e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1245658527987745e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.6185113820427287e+05	3.8465631023192868e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1543991131905129e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.6248910103770503e+05	3.8538153253811633e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1842323735822514e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.6312834145155753e+05	3.8612126304742160e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2140656339739898e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.6376887206995959e+05	3.8687418596430048e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2438988943657284e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.6441070551704033e+05	3.8763902329025682e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2737321547574668e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.6505385441692936e+05	3.8841453621467331e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3035654151492054e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.6569833139375562e+05	3.8919952644287823e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3333986755409439e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.6634414907164860e+05	3.8999283746593555e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3632319359326823e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.6699132007473748e+05	3.9079335577671432e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3930651963244209e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.6763985702715156e+05	3.9160001203670417e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4228984567161593e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.6828977255302016e+05	3.9241178219825451e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4527317171078979e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.6894107927647245e+05	3.9322768858654172e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4825649774996362e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.6959378982163779e+05	3.9404680094590180e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5123982378913748e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.7024791681264539e+05	3.9486823745460142e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5422314982831132e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.7090347287362459e+05	3.9569116571243808e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5720647586748518e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.7156047062870458e+05	3.9651480370514159e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6018980190665904e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.7221892270201468e+05	3.9733842074943450e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6317312794583287e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.7287884171768423e+05	3.9816133842258391e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6615645398500671e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.7354024029984244e+05	3.9898293147981285e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6913978002418059e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.7420313107261853e+05	3.9980262876304714e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7212310606335443e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.7486752666014194e+05	4.0061991410396131e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7510643210252827e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.7553343968654162e+05	4.0143432722431735e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7808975814170214e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.7620088277594722e+05	4.0224546463610341e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8107308418087598e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.7686986855248787e+05	4.0305298054396180e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8405641022004982e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.7754040964029270e+05	4.0385658775187017e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8703973625922366e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.7821251866349118e+05	4.0465605857612873e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9002306229839753e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.7888620824621257e+05	4.0545122576597578e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9300638833757137e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.7956149101258599e+05	4.0624198343323746e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9598971437674521e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.8023837958674080e+05	4.0702828799189078e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9897304041591909e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.8091688659280632e+05	4.0781015910824585e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0195636645509293e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.8159702465491177e+05	4.0858768066195898e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0493969249426677e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.8227880639718642e+05	4.0936100171790913e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0792301853344060e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.8296224444375961e+05	4.1013033750849891e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1090634457261448e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.8364735141876061e+05	4.1089597042565447e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1388967061178832e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.8433413994631864e+05	4.1165825102137942e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1687299665096216e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.8502262265056290e+05	4.1241759901525174e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1985632269013600e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.8571281215562276e+05	4.1317450430699491e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2283964872930987e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.8640472108562756e+05	4.1392952799174418e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2582297476848371e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.8709836206470639e+05	4.1468330337508232e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2880630080765755e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.8779374771698867e+05	4.1543653698466742e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3178962684683142e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.8849089066660363e+05	4.1619000957467670e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3477295288600526e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.8918980353768059e+05	4.1694457711878149e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3775627892517910e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.8989049895434867e+05	4.1770117178695500e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4073960496435294e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.9059298954073747e+05	4.1846080290083773e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4372293100352682e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.9129728792097588e+05	4.1922455786191267e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4670625704270066e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.9200340671919344e+05	4.1999360304616466e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4968958308187450e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.9271135855951923e+05	4.2076918465833269e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5267290912104833e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.9342115606608265e+05	4.2155262953848742e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5565623516022221e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.9413281186301284e+05	4.2234534591290394e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5863956119939605e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.9484633857443935e+05	4.2314882408087615e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6162288723856989e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.9556174882449122e+05	4.2396463702842539e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6460621327774373e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.9627905523729778e+05	4.2479444095946037e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6758953931691760e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.9699827043698839e+05	4.2563997573454808e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7057286535609144e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.9771940704769210e+05	4.2650306520674567e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7355619139526528e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.9844247769353836e+05	4.2738561744380731e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7653951743443915e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.9916749499865645e+05	4.2828962482565576e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7952284347361299e+01	1.0086757197590492e+02	0.0000000000000000e+00	2.9989447158717550e+05	4.2921716400555169e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8250616951278683e+01	1.0086757197590492e+02	0.0000000000000000e+00	3.0062342008322506e+05	4.3017039572348731e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8548949555196067e+01	1.0086757197590492e+02	0.0000000000000000e+00	3.0135435311093408e+05	4.3115156445978528e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8847282159113455e+01	1.0086757197590492e+02	0.0000000000000000e+00	3.0208728329443210e+05	4.3216299791724623e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9145614763030839e+01	1.0086757197590492e+02	0.0000000000000000e+00	3.0282222325784824e+05	4.3320710631988777e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9443947366948223e+01	1.0086757197590492e+02	0.0000000000000000e+00	3.0355918562531180e+05	4.3428638151675896e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9742279970865606e+01	1.0086757197590492e+02	0.0000000000000000e+00	3.0429818302095204e+05	4.3540339587929375e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0040612574782994e+01	1.0086757197590492e+02	0.0000000000000000e+00	3.0503922806889837e+05	4.3656080098153843e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0338945178700378e+01	1.0086757197590492e+02	0.0000000000000000e+00	3.0578233339327981e+05	4.3776132605270295e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0637277782617762e+01	1.0086757197590492e+02	0.0000000000000000e+00	3.0652751161822589e+05	4.3900777619245991e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0935610386535146e+01	1.0086757197590492e+02	0.0000000000000000e+00	3.0727477536786563e+05	4.4030303034042981e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1233942990452533e+01	1.0086757197590492e+02	0.0000000000000000e+00	3.0802413726632862e+05	4.4165003899201311e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1532275594369917e+01	1.0086757197590492e+02	0.0000000000000000e+00	3.0877560993774387e+05	4.4305182165436872e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1830608198287301e+01	1.0086757197590492e+02	0.0000000000000000e+00	3.0952920600624080e+05	4.4451146403747216e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2128940802204689e+01	1.0086757197590492e+02	0.0000000000000000e+00	3.1028493809594848e+05	4.4603211497696684e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2427273406122069e+01	1.0086757197590492e+02	0.0000000000000000e+00	3.1104281883099646e+05	4.4761698308727055e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2725606010039456e+01	1.0086757197590492e+02	0.0000000000000000e+00	3.1180286083551386e+05	4.4926933314529770e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3023938613956837e+01	1.0086757197590492e+02	0.0000000000000000e+00	3.1256507673362986e+05	4.5099248220727841e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3322271217874224e+01	1.0086757197590492e+02	0.0000000000000000e+00	3.1332947914947406e+05	4.5278979546353812e+03	

#dense#x2#x_yth_eyth#a_1#ms_phys
1.0000000000000000e+00	0.0000000000000000e+00	3.4890108261357384e+00	1.0086757197590492e+02	5.1100492969656763e-01	2.9182046787448332e+05	4.6161399374490666e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.7873434300531232e+00	1.0086757197590492e+02	5.1100492969656763e-01	2.9256157539225678e+05	4.6410759575391048e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.0856760339705085e+00	1.0086757197590492e+02	5.1100492969656763e-01	2.9330363226308936e+05	4.6662354142874246e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.3840086378878933e+00	1.0086757197590492e+02	5.1100492969656763e-01	2.9404665111111035e+05	4.6915969503635988e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.6823412418052781e+00	1.0086757197590492e+02	5.1100492969656763e-01	2.9479064456044906e+05	4.7171395920967198e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.9806738457226629e+00	1.0086757197590492e+02	5.1100492969656763e-01	2.9553562523523485e+05	4.7428427560992995e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.2790064496400477e+00	1.0086757197590492e+02	5.1100492969656763e-01	2.9628160575959680e+05	4.7686862546517514e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.5773390535574325e+00	1.0086757197590492e+02	5.1100492969656763e-01	2.9702859875766432e+05	4.7946502999468630e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.8756716574748173e+00	1.0086757197590492e+02	5.1100492969656763e-01	2.9777661685356661e+05	4.8207155072931919e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.1740042613922022e+00	1.0086757197590492e+02	5.1100492969656763e-01	2.9852567267143301e+05	4.8468628973723944e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.4723368653095870e+00	1.0086757197590492e+02	5.1100492969656763e-01	2.9927577883539273e+05	4.8730738976389475e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.7706694692269718e+00	1.0086757197590492e+02	5.1100492969656763e-01	3.0002694796957518e+05	4.8993303429508478e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.0690020731443575e+00	1.0086757197590492e+02	5.1100492969656763e-01	3.0077919269810955e+05	4.9256144755120322e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.3673346770617414e+00	1.0086757197590492e+02	5.1100492969656763e-01	3.0153252564512484e+05	4.9519089442045870e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.6656672809791271e+00	1.0086757197590492e+02	5.1100492969656763e-01	3.0228695943475078e+05	4.9781968033840139e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.9639998848965110e+00	1.0086757197590492e+02	5.1100492969656763e-01	3.0304250669111637e+05	5.0044615112076635e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.2623324888138967e+00	1.0086757197590492e+02	5.1100492969656763e-01	3.0379918003835098e+05	5.0306869275591835e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.5606650927312806e+00	1.0086757197590492e+02	5.1100492969656763e-01	3.0455699210058391e+05	5.0568573116316511e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.8589976966486663e+00	1.0086757197590492e+02	5.1100492969656763e-01	3.0531595550194441e+05	5.0829573192244352e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.1573303005660502e+00	1.0086757197590492e+02	5.1100492969656763e-01	3.0607608286656154e+05	5.1089719998077171e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.4556629044834359e+00	1.0086757197590492e+02	5.1100492969656763e-01	3.0683738681856490e+05	5.1348867934022010e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.7539955084008199e+00	1.0086757197590492e+02	5.1100492969656763e-01	3.0759987998208363e+05	5.1606875273204232e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0052328112318206e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.0836357498124690e+05	5.1863604128110919e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0350660716235589e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.0912848444018420e+05	5.2118920416446826e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0648993320152975e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.0989462098302465e+05	5.2372693826769191e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0947325924070361e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.1066199723389756e+05	5.2624797784218126e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1245658527987745e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.1143062581693212e+05	5.2875109416646264e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1543991131905129e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.1220051935625781e+05	5.3123509521428077e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1842323735822514e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.1297169047600380e+05	5.3369882533193268e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2140656339739898e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.1374415180029912e+05	5.3614116492717467e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2438988943657284e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.1451791595327354e+05	5.3856103017187970e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2737321547574668e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.1529299555905582e+05	5.4095737272023625e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3035654151492054e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.1606940324177564e+05	5.4332917944438905e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3333986755409439e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.1684715162556211e+05	5.4567547218901282e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3632319359326823e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.1762625333454448e+05	5.4799530754633843e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3930651963244209e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.1840672099285200e+05	5.5028777665297748e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4228984567161593e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.1918856722461397e+05	5.5255200500974379e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4527317171078979e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.1997180465395964e+05	5.5478715232559498e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4825649774996362e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.2075644590501848e+05	5.5699241238670065e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5123982378913748e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.2154250360191963e+05	5.5916701295169050e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5422314982831132e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.2232999036879221e+05	5.6131021567375874e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5720647586748518e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.2311891882976575e+05	5.6342131605057666e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6018980190665904e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.2390930160896928e+05	5.6549964340273482e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6317312794583287e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.2470115133053227e+05	5.6754456088138913e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6615645398500671e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.2549448061858391e+05	5.6955546550564131e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6913978002418059e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.2628930209725350e+05	5.7153178823052385e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7212310606335443e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.2708562839067029e+05	5.7347299404591458e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7510643210252827e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.2788347212296358e+05	5.7537858210707218e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7808975814170214e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.2868284591826255e+05	5.7724808589713384e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8107308418087598e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.2948376240069664e+05	5.7908107342238263e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8405641022004982e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.3028623419439496e+05	5.8087714744037276e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8703973625922366e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.3109027392348688e+05	5.8263594572162383e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9002306229839753e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.3189589421210164e+05	5.8435714134529480e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9300638833757137e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.3270310768436862e+05	5.8604044302921229e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9598971437674521e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.3351192696441693e+05	5.8768559549456404e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9897304041591909e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.3432236467637587e+05	5.8929237986594271e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0195636645509293e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.3513443344437482e+05	5.9086061410681268e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0493969249426677e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.3594814589254290e+05	5.9239015349099172e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0792301853344060e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.3676351464500959e+05	5.9388089111038726e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1090634457261448e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.3758055232590396e+05	5.9533275841936120e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1388967061178832e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.3839927155935537e+05	5.9674572581608700e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1687299665096216e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.3921968496949313e+05	5.9811980326113035e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1985632269013600e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.4004180518044642e+05	5.9945504093358340e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2283964872930987e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.4086564481634460e+05	6.0075152992496660e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2582297476848371e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.4169121650131705e+05	6.0200940297116349e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2880630080765755e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.4251853285949276e+05	6.0322883522250950e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3178962684683142e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.4334760651500110e+05	6.0441004505222909e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3477295288600526e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.4417845009197161e+05	6.0555329490324248e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3775627892517910e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.4501107621453318e+05	6.0665889217344156e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4073960496435294e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.4584549750681530e+05	6.0772719013935784e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4372293100352682e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.4668172659294721e+05	6.0875858891816933e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4670625704270066e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.4751977609705820e+05	6.0975353646775648e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4968958308187450e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.4835965864327754e+05	6.1071252962462022e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5267290912104833e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.4920138685573440e+05	6.1163611517931131e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5565623516022221e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.5004497335855808e+05	6.1252489098871029e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5863956119939605e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.5089043077587802e+05	6.1337950712472457e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6162288723856989e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.5173777173182328e+05	6.1420066705853915e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6460621327774373e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.5258700885052333e+05	6.1498912887944480e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6758953931691760e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.5343815475610737e+05	6.1574570654728768e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7057286535609144e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.5429122207270452e+05	6.1647127117720765e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7355619139526528e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.5514622342444432e+05	6.1716675235503753e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7653951743443915e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.5600317143545585e+05	6.1783313948186351e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7952284347361299e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.5686207872986834e+05	6.1847148314568140e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8250616951278683e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.5772295793181134e+05	6.1908289651786363e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8548949555196067e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.5858582166541385e+05	6.1966855677206077e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8847282159113455e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.5945068255480536e+05	6.2022970652265240e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9145614763030839e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.6031755322411493e+05	6.2076765527949401e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9443947366948223e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.6118644629747194e+05	6.2128378091564337e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9742279970865606e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.6205737439900567e+05	6.2177953114408829e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0040612574782994e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.6293035015284538e+05	6.2225642499905780e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0338945178700378e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.6380538618312031e+05	6.2271605431744993e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0637277782617762e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.6468249511395977e+05	6.2316008521496724e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0935610386535146e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.6556168956949306e+05	6.2359025955144789e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1233942990452533e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.6644298217384942e+05	6.2400839637925556e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1532275594369917e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.6732638555115811e+05	6.2441639336788830e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1830608198287301e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.6821191232554842e+05	6.2481622819779586e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2128940802204689e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.6909957512114971e+05	6.2520995991559612e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2427273406122069e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.6998938656209112e+05	6.2559973024221854e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2725606010039456e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.7088135927250196e+05	6.2598776482526337e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3023938613956837e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.7177550587651145e+05	6.2637637442585328e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3322271217874224e+01	1.0086757197590492e+02	5.1100492969656763e-01	3.7267183899824915e+05	6.2676795603004030e+03	

#dense#x2#x_yth_eyth#a_2#ms_phys
1.0000000000000000e+00	0.0000000000000000e+00	3.4890108261357384e+00	1.0086757197590492e+02	4.5696372227459053e-01	2.8257559010102483e+05	3.8241683663996928e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.7873434300531232e+00	1.0086757197590492e+02	4.5696372227459053e-01	2.8329026853895484e+05	3.8439452988625699e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.0856760339705085e+00	1.0086757197590492e+02	4.5696372227459053e-01	2.8400589632994408e+05	3.8640626108455463e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.3840086378878933e+00	1.0086757197590492e+02	4.5696372227459053e-01	2.8472248609812174e+05	3.8844947555231265e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.6823412418052781e+00	1.0086757197590492e+02	4.5696372227459053e-01	2.8544005046761711e+05	3.9052165908031911e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.9806738457226629e+00	1.0086757197590492e+02	4.5696372227459053e-01	2.8615860206255945e+05	3.9262033983125821e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.2790064496400477e+00	1.0086757197590492e+02	4.5696372227459053e-01	2.8687815350707812e+05	3.9474308998697961e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.5773390535574325e+00	1.0086757197590492e+02	4.5696372227459053e-01	2.8759871742530231e+05	3.9688752716042454e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.8756716574748173e+00	1.0086757197590492e+02	4.5696372227459053e-01	2.8832030644136126e+05	3.9905131558863645e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.1740042613922022e+00	1.0086757197590492e+02	4.5696372227459053e-01	2.8904293317938427e+05	4.0123216712311187e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.4723368653095870e+00	1.0086757197590492e+02	4.5696372227459053e-01	2.8976661026350077e+05	4.0342784203333372e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.7706694692269718e+00	1.0086757197590492e+02	4.5696372227459053e-01	2.9049135031783971e+05	4.0563614963935070e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.0690020731443575e+00	1.0086757197590492e+02	4.5696372227459053e-01	2.9121716596653074e+05	4.0785494878854188e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.3673346770617414e+00	1.0086757197590492e+02	4.5696372227459053e-01	2.9194406983370276e+05	4.1008214819121886e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.6656672809791271e+00	1.0086757197590492e+02	4.5696372227459053e-01	2.9267207454348542e+05	4.1231570662936092e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.9639998848965110e+00	1.0086757197590492e+02	4.5696372227459053e-01	2.9340119272000762e+05	4.1455363305175906e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.2623324888138967e+00	1.0086757197590492e+02	4.5696372227459053e-01	2.9413143698739883e+05	4.1679398656845251e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.5606650927312806e+00	1.0086757197590492e+02	4.5696372227459053e-01	2.9486281996978837e+05	4.1903487635655974e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.8589976966486663e+00	1.0086757197590492e+02	4.5696372227459053e-01	2.9559535429130553e+05	4.2127446148889094e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.1573303005660502e+00	1.0086757197590492e+02	4.5696372227459053e-01	2.9632905257607932e+05	4.2351095069592939e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.4556629044834359e+00	1.0086757197590492e+02	4.5696372227459053e-01	2.9706392744823935e+05	4.2574260207135640e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.7539955084008199e+00	1.0086757197590492e+02	4.5696372227459053e-01	2.9779999153191468e+05	4.2796772273017414e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0052328112318206e+01	1.0086757197590492e+02	4.5696372227459053e-01	2.9853725745123473e+05	4.3018466842820862e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0350660716235589e+01	1.0086757197590492e+02	4.5696372227459053e-01	2.9927573783032864e+05	4.3239184315093762e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0648993320152975e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.0001544529332570e+05	4.3458769867903156e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0947325924070361e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.0075639246435527e+05	4.3677073413731032e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1245658527987745e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.0149859196754656e+05	4.3893949553339571e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1543991131905129e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.0224205642702890e+05	4.4109257529182996e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1842323735822514e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.0298679846693145e+05	4.4322861178873927e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2140656339739898e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.0373283071138366e+05	4.4534628889191554e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2438988943657284e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.0448016578451451e+05	4.4744433551060247e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2737321547574668e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.0522881631045358e+05	4.4952152515895896e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3035654151492054e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.0597879491333000e+05	4.5157667553672345e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3333986755409439e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.0673011421727308e+05	4.5360864813043181e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3632319359326823e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.0748278684641205e+05	4.5561634783802929e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3930651963244209e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.0823682542487630e+05	4.5759872261963810e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4228984567161593e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.0899224257679499e+05	4.5955476317683033e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4527317171078979e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.0974905092629744e+05	4.6148350266264888e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4825649774996362e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.1050726309751277e+05	4.6338401642432491e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5123982378913748e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.1126689171457052e+05	4.6525542178062497e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5422314982831132e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.1202794940159976e+05	4.6709687783515619e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5720647586748518e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.1279044878272997e+05	4.6890758532755972e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6018980190665904e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.1355440248209017e+05	4.7068678652357621e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6317312794583287e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.1431982312380982e+05	4.7243376514551037e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6615645398500671e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.1508672333201813e+05	4.7414784634395546e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6913978002418059e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.1585511573084438e+05	4.7582839671218017e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7212310606335443e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.1662501294441777e+05	4.7747482434388558e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7510643210252827e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.1739642759686772e+05	4.7908657893540003e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7808975814170214e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.1816937231232331e+05	4.8066315193300024e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8107308418087598e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.1894385971491411e+05	4.8220407672649126e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8405641022004982e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.1971990242876910e+05	4.8370892888936942e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8703973625922366e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.2049751307801768e+05	4.8517732646663608e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9002306229839753e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.2127670428678911e+05	4.8660893031077449e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9300638833757137e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.2205748867921263e+05	4.8800344446666249e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9598971437674521e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.2283987887941761e+05	4.8936061660580863e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9897304041591909e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.2362388751153316e+05	4.9068023851082153e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0195636645509293e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.2440952719968877e+05	4.9196214661044660e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0493969249426677e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.2519681056801358e+05	4.9320622256577853e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0792301853344060e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.2598575024063687e+05	4.9441239390811515e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1090634457261448e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.2677635884168796e+05	4.9558063472896847e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1388967061178832e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.2756864899529610e+05	4.9671096642267776e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1687299665096216e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.2836263332559046e+05	4.9780345848186380e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1985632269013600e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.2915832445670041e+05	4.9885822934625176e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2283964872930987e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.2995573501275532e+05	4.9987544730490772e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2582297476848371e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.3075487761788425e+05	5.0085533145237987e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2880630080765755e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.3155576489621674e+05	5.0179815269851360e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3178962684683142e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.3235840947188181e+05	5.0270423483227250e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3477295288600526e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.3316282396900887e+05	5.0357395563937034e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3775627892517910e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.3396902101172711e+05	5.0440774807344078e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4073960496435294e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.3477701322416583e+05	5.0520610148058504e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4372293100352682e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.3558681323045446e+05	5.0596956287673956e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4670625704270066e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.3639843365472212e+05	5.0669873827715573e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4968958308187450e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.3721188712109800e+05	5.0739429407721391e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5267290912104833e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.3802718625371158e+05	5.0805695848353134e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5565623516022221e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.3884434367669193e+05	5.0868752299399075e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5863956119939605e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.3966337201416842e+05	5.0928684392515997e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6162288723856989e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.4048428389027045e+05	5.0985584398518386e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6460621327774373e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.4130709192912711e+05	5.1039551389001253e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6758953931691760e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.4213180875486770e+05	5.1090691402035472e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7057286535609144e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.4295844699162163e+05	5.1139117611641714e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7355619139526528e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.4378701926351804e+05	5.1184950500695386e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7653951743443915e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.4461753819468623e+05	5.1228318036889223e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7952284347361299e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.4545001640925545e+05	5.1269355851311120e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8250616951278683e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.4628446653135505e+05	5.1308207419128212e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8548949555196067e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.4712090118511429e+05	5.1345024241849105e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8847282159113455e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.4795933299466240e+05	5.1379966030531277e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9145614763030839e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.4879977458412864e+05	5.1413200889250375e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9443947366948223e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.4964223857764230e+05	5.1444905498078551e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9742279970865606e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.5048673759933264e+05	5.1475265294731480e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0040612574782994e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.5133328427332902e+05	5.1504474653973875e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0338945178700378e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.5218189122376061e+05	5.1532737063781997e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0637277782617762e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.5303257107475679e+05	5.1560265297167061e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0935610386535146e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.5388533645044663e+05	5.1587281578491829e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1233942990452533e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.5474019997495972e+05	5.1614017743000250e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1532275594369917e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.5559717427242495e+05	5.1640715388185345e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1830608198287301e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.5645627196697210e+05	5.1667626015533306e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2128940802204689e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.5731750568272988e+05	5.1695011161083803e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2427273406122069e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.5818088804382802e+05	5.1723142513133189e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2725606010039456e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.5904643167439546e+05	5.1752302015338246e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3023938613956837e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.5991414919856162e+05	5.1782781953366657e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3322271217874224e+01	1.0086757197590492e+02	4.5696372227459053e-01	3.6078405324045592e+05	5.1814885023174065e+03	

#dense#x2#x_yth_eyth#a_3#ms_phys
1.0000000000000000e+00	0.0000000000000000e+00	3.4890108261357384e+00	1.0086757197590492e+02	3.4663858919498985e-01	2.6690697996980086e+05	3.0490798548661437e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.7873434300531232e+00	1.0086757197590492e+02	3.4663858919498985e-01	2.6757686528462643e+05	3.0575637176731293e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.0856760339705085e+00	1.0086757197590492e+02	3.4663858919498985e-01	2.6824769995251123e+05	3.0666197471082223e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.3840086378878933e+00	1.0086757197590492e+02	3.4663858919498985e-01	2.6891949659758440e+05	3.0762198657668418e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.6823412418052781e+00	1.0086757197590492e+02	3.4663858919498985e-01	2.6959226784397534e+05	3.0863360026471869e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.9806738457226629e+00	1.0086757197590492e+02	3.4663858919498985e-01	2.7026602631581319e+05	3.0969401539615915e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.2790064496400477e+00	1.0086757197590492e+02	3.4663858919498985e-01	2.7094078463722736e+05	3.1080044402514177e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.5773390535574325e+00	1.0086757197590492e+02	3.4663858919498985e-01	2.7161655543234706e+05	3.1195011597250759e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.8756716574748173e+00	1.0086757197590492e+02	3.4663858919498985e-01	2.7229335132530151e+05	3.1314028377861309e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.1740042613922022e+00	1.0086757197590492e+02	3.4663858919498985e-01	2.7297118494022021e+05	3.1436822727599147e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.4723368653095870e+00	1.0086757197590492e+02	3.4663858919498985e-01	2.7365006890123204e+05	3.1563125778630269e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.7706694692269718e+00	1.0086757197590492e+02	3.4663858919498985e-01	2.7433001583246660e+05	3.1692672194939137e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.0690020731443575e+00	1.0086757197590492e+02	3.4663858919498985e-01	2.7501103835805308e+05	3.1825200519499958e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.3673346770617414e+00	1.0086757197590492e+02	3.4663858919498985e-01	2.7569314910212066e+05	3.1960453487002324e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.6656672809791271e+00	1.0086757197590492e+02	3.4663858919498985e-01	2.7637636068879877e+05	3.2098178303612867e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.9639998848965110e+00	1.0086757197590492e+02	3.4663858919498985e-01	2.7706068574221659e+05	3.2238126895407863e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.2623324888138967e+00	1.0086757197590492e+02	3.4663858919498985e-01	2.7774613688650343e+05	3.2380056127223020e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.5606650927312806e+00	1.0086757197590492e+02	3.4663858919498985e-01	2.7843272674578842e+05	3.2523727993754464e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.8589976966486663e+00	1.0086757197590492e+02	3.4663858919498985e-01	2.7912046794420108e+05	3.2668909784792586e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.1573303005660502e+00	1.0086757197590492e+02	3.4663858919498985e-01	2.7980937310587044e+05	3.2815374226482336e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.4556629044834359e+00	1.0086757197590492e+02	3.4663858919498985e-01	2.8049945485492592e+05	3.2962899600542341e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.7539955084008199e+00	1.0086757197590492e+02	3.4663858919498985e-01	2.8119072581549687e+05	3.3111269843311375e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0052328112318206e+01	1.0086757197590492e+02	3.4663858919498985e-01	2.8188319861171237e+05	3.3260274626476175e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0350660716235589e+01	1.0086757197590492e+02	3.4663858919498985e-01	2.8257688586770184e+05	3.3409709421300531e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0648993320152975e+01	1.0086757197590492e+02	3.4663858919498985e-01	2.8327180020759447e+05	3.3559375548085641e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0947325924070361e+01	1.0086757197590492e+02	3.4663858919498985e-01	2.8396795425551943e+05	3.3709080212545528e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1245658527987745e+01	1.0086757197590492e+02	3.4663858919498985e-01	2.8466536063560628e+05	3.3858636530693116e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1543991131905129e+01	1.0086757197590492e+02	3.4663858919498985e-01	2.8536403197198414e+05	3.4007863543761428e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1842323735822514e+01	1.0086757197590492e+02	3.4663858919498985e-01	2.8606398088878219e+05	3.4156586224595826e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2140656339739898e+01	1.0086757197590492e+02	3.4663858919498985e-01	2.8676522001012991e+05	3.4304635476878266e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2438988943657284e+01	1.0086757197590492e+02	3.4663858919498985e-01	2.8746776196015626e+05	3.4451848128442966e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2737321547574668e+01	1.0086757197590492e+02	3.4663858919498985e-01	2.8817161936299090e+05	3.4598066919890657e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3035654151492054e+01	1.0086757197590492e+02	3.4663858919498985e-01	2.8887680484276288e+05	3.4743140489586185e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3333986755409439e+01	1.0086757197590492e+02	3.4663858919498985e-01	2.8958333102360147e+05	3.4886923356093585e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3632319359326823e+01	1.0086757197590492e+02	3.4663858919498985e-01	2.9029121052963601e+05	3.5029275898981118e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3930651963244209e+01	1.0086757197590492e+02	3.4663858919498985e-01	2.9100045598499570e+05	3.5170064338896582e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4228984567161593e+01	1.0086757197590492e+02	3.4663858919498985e-01	2.9171108001380984e+05	3.5309160717714913e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4527317171078979e+01	1.0086757197590492e+02	3.4663858919498985e-01	2.9242309524020785e+05	3.5446442879516844e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4825649774996362e+01	1.0086757197590492e+02	3.4663858919498985e-01	2.9313651428831881e+05	3.5581794453085613e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5123982378913748e+01	1.0086757197590492e+02	3.4663858919498985e-01	2.9385134978227213e+05	3.5715104836556875e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5422314982831132e+01	1.0086757197590492e+02	3.4663858919498985e-01	2.9456761434619687e+05	3.5846269184798534e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5720647586748518e+01	1.0086757197590492e+02	3.4663858919498985e-01	2.9528532060422254e+05	3.5975188400067209e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6018980190665904e+01	1.0086757197590492e+02	3.4663858919498985e-01	2.9600448118047835e+05	3.6101769126414274e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6317312794583287e+01	1.0086757197590492e+02	3.4663858919498985e-01	2.9672510869909340e+05	3.6225923748307273e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6615645398500671e+01	1.0086757197590492e+02	3.4663858919498985e-01	2.9744721578419738e+05	3.6347570393848241e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6913978002418059e+01	1.0086757197590492e+02	3.4663858919498985e-01	2.9817081505991897e+05	3.6466632943005425e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7212310606335443e+01	1.0086757197590492e+02	3.4663858919498985e-01	2.9889591915038798e+05	3.6583041041160404e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7510643210252827e+01	1.0086757197590492e+02	3.4663858919498985e-01	2.9962254067973339e+05	3.6696730118315108e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7808975814170214e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.0035069227208465e+05	3.6807641414225468e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8107308418087598e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.0108038655157085e+05	3.6915722009742835e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8405641022004982e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.0181163614232134e+05	3.7020924864577078e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8703973625922366e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.0254445366846549e+05	3.7123208861732492e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9002306229839753e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.0327885175413243e+05	3.7222538858781259e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9300638833757137e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.0401484302345157e+05	3.7318885746174028e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9598971437674521e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.0475244010055205e+05	3.7412226512732213e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9897304041591909e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.0549165560956317e+05	3.7502544318475620e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0195636645509293e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.0623250217461429e+05	3.7589828574899325e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0493969249426677e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.0697499241983448e+05	3.7674075032794135e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0792301853344060e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.0771913896935328e+05	3.7755285877714573e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1090634457261448e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.0846495444729988e+05	3.7833469833134609e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1388967061178832e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.0921245147780352e+05	3.7908642271349840e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1687299665096216e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.0996164268499351e+05	3.7980825332124882e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1985632269013600e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.1071254069299903e+05	3.8050048049092566e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2283964872930987e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.1146515812594944e+05	3.8116346483856123e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2582297476848371e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.1221950760797394e+05	3.8179763867734073e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2880630080765755e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.1297560176320188e+05	3.8240350751039564e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3178962684683142e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.1373345321576239e+05	3.8298165159749210e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3477295288600526e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.1449307458978501e+05	3.8353272759397742e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3775627892517910e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.1525447850939876e+05	3.8405747025937712e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4073960496435294e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.1601767759873305e+05	3.8455669423314216e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4372293100352682e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.1678268448191718e+05	3.8503129587403614e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4670625704270066e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.1754951178308035e+05	3.8548225515913009e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4968958308187450e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.1831817212635174e+05	3.8591063763773650e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5267290912104833e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.1908867813586077e+05	3.8631759643498203e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5565623516022221e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.1986104243573680e+05	3.8670437429856361e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5863956119939605e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.2063527765010885e+05	3.8707230568168925e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6162288723856989e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.2141139640310634e+05	3.8742281885403941e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6460621327774373e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.2218941131885850e+05	3.8775743803153619e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6758953931691760e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.2296933502149471e+05	3.8807778551481520e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7057286535609144e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.2375118013514410e+05	3.8838558382475239e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7355619139526528e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.2453495928393601e+05	3.8868265782236640e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7653951743443915e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.2532068509199977e+05	3.8897093679907966e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7952284347361299e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.2610837018346455e+05	3.8925245652172816e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8250616951278683e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.2689802718245954e+05	3.8952936121539774e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8548949555196067e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.2768966871311434e+05	3.8980390546558542e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8847282159113455e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.2848330739955796e+05	3.9007845601964868e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9145614763030839e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.2927895586591971e+05	3.9035549346576440e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9443947366948223e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.3007662673632900e+05	3.9063761376630155e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9742279970865606e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.3087633263491478e+05	3.9092752962064701e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0040612574782994e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.3167808618580672e+05	3.9122807163115854e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0338945178700378e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.3248190001313388e+05	3.9154218924441025e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0637277782617762e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.3328778674102540e+05	3.9187295143839692e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0935610386535146e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.3409575899361091e+05	3.9222354712551219e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1233942990452533e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.3490582939501939e+05	3.9259728523956646e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1532275594369917e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.3571801056938036e+05	3.9299759447473721e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1830608198287301e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.3653231514082290e+05	3.9342802264360598e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2128940802204689e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.3734875573347625e+05	3.9389223562145271e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2427273406122069e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.3816734497146984e+05	3.9439401584383454e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2725606010039456e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.3898809547893290e+05	3.9493726032562777e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3023938613956837e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.3981101987999451e+05	3.9552597817038886e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3322271217874224e+01	1.0086757197590492e+02	3.4663858919498985e-01	3.4063613079878438e+05	3.9616428754097751e+03	

#plot#xiexiytheyth#L=inf
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.3322271217874224e+01	6.0813766086174137e-01	7.3308996679323286e+01	1.3379028538958249e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.9613254082431161e+05	5.9239506910966211e+03	
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.3322271217874224e+01	6.0813766086174137e-01	8.6637905166472990e+01	1.5811579182405118e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.3314910842735047e+05	6.6644445274836498e+03	
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.3322271217874224e+01	6.0813766086174137e-01	9.9966813653622651e+01	1.8244129825852089e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.7016567603038944e+05	7.4049383638707368e+03	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	9.9966813653622673e+00	1.8244129825852221e-01	7.3308996679323286e+01	1.3379028538958249e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.3160127861884396e+05	4.6205444760194750e+03	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	9.9966813653622673e+00	1.8244129825852221e-01	8.6637905166472990e+01	1.5811579182405118e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.6865748319785908e+05	5.3598315921825906e+03	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	9.9966813653622673e+00	1.8244129825852221e-01	9.9966813653622651e+01	1.8244129825852089e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.0571368777687417e+05	6.0991187083456934e+03	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	7.3308996679323286e+01	1.3379028538958249e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.4037123098148647e+05	4.8771778123468421e+03	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	8.6637905166472990e+01	1.5811579182405118e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7735142036325362e+05	5.6275128604001811e+03	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	9.9966813653622651e+01	1.8244129825852089e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1433160974502080e+05	6.3778479084535793e+03	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	7.3308996679323286e+01	1.3379028538958249e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.4037123098148647e+05	4.8771778123468421e+03	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	8.6637905166472990e+01	1.5811579182405118e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7735142036325362e+05	5.6275128604001811e+03	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	9.9966813653622651e+01	1.8244129825852089e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1433160974502080e+05	6.3778479084535793e+03	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	7.3308996679323286e+01	1.3379028538958249e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.4037123098148647e+05	4.8771778123468421e+03	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	8.6637905166472990e+01	1.5811579182405118e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7735142036325362e+05	5.6275128604001811e+03	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	9.9966813653622651e+01	1.8244129825852089e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1433160974502080e+05	6.3778479084535793e+03	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	7.3308996679323286e+01	1.3379028538958249e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.4037123098148647e+05	4.8771778123468421e+03	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	8.6637905166472990e+01	1.5811579182405118e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7735142036325362e+05	5.6275128604001811e+03	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	9.9966813653622651e+01	1.8244129825852089e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1433160974502080e+05	6.3778479084535793e+03	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	7.3308996679323286e+01	1.3379028538958249e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.4037123098148647e+05	4.8771778123468421e+03	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	8.6637905166472990e+01	1.5811579182405118e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7735142036325362e+05	5.6275128604001811e+03	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	9.9966813653622651e+01	1.8244129825852089e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1433160974502080e+05	6.3778479084535793e+03	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.6661135608937112e+01	3.0406883043087068e-01	7.3308996679323286e+01	1.3379028538958249e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.4926146948274903e+05	5.1161722954282459e+03	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.6661135608937112e+01	3.0406883043087068e-01	8.6637905166472990e+01	1.5811579182405118e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.8618909459130437e+05	5.8741237466028770e+03	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.6661135608937112e+01	3.0406883043087068e-01	9.9966813653622651e+01	1.8244129825852089e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.2311671969985979e+05	6.6320751977773252e+03	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9993362730724535e+01	3.6488259651704441e-01	7.3308996679323286e+01	1.3379028538958249e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.5828958231565868e+05	5.3299855986665289e+03	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9993362730724535e+01	3.6488259651704441e-01	8.6637905166472990e+01	1.5811579182405118e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.9518809407503851e+05	6.0914121127617736e+03	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9993362730724535e+01	3.6488259651704441e-01	9.9966813653622651e+01	1.8244129825852089e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.3208660583441833e+05	6.8528386268569811e+03	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.6657816974299383e+01	4.8651012868939397e-01	7.3308996679323286e+01	1.3379028538958249e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7682978374852811e+05	5.6705730963754941e+03	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.6657816974299383e+01	4.8651012868939397e-01	8.6637905166472990e+01	1.5811579182405118e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1374042158166517e+05	6.4266495092255618e+03	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.6657816974299383e+01	4.8651012868939397e-01	9.9966813653622651e+01	1.8244129825852089e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.5065105941480224e+05	7.1827259220756114e+03	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	9.6629630073139587e+00	1.3452248458738963e-01	7.3438518855586068e+01	1.0223708828641627e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.2372888846660560e+05	4.2942729306084975e+03	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	9.6629630073139587e+00	1.3452248458738963e-01	8.5034074464362831e+01	1.1837978643690359e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.5494687290380639e+05	4.8934738046468647e+03	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	9.6629630073139587e+00	1.3452248458738963e-01	9.6629630073139566e+01	1.3452248458739120e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.8616485734100721e+05	5.4926746786852655e+03	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3528148210239541e+01	1.8833147842234657e-01	7.3438518855586068e+01	1.0223708828641627e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.3355601690639867e+05	4.5665171099610980e+03	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3528148210239541e+01	1.8833147842234657e-01	8.5034074464362831e+01	1.1837978643690359e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.6469681916058506e+05	5.1753860579558896e+03	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3528148210239541e+01	1.8833147842234657e-01	9.6629630073139566e+01	1.3452248458739120e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.9583762141477159e+05	5.7842550059507212e+03	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1258518616090704e+01	2.9594946609226014e-01	7.3438518855586068e+01	1.0223708828641627e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.5372848561393135e+05	5.0471141690861896e+03	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1258518616090704e+01	2.9594946609226014e-01	8.5034074464362831e+01	1.1837978643690359e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.8479727977073926e+05	5.6651281489742705e+03	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1258518616090704e+01	2.9594946609226014e-01	9.6629630073139566e+01	1.3452248458739120e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.1586607392754720e+05	6.2831421288624006e+03	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.8988889021941866e+01	4.0356745376217318e-01	7.3438518855586068e+01	1.0223708828641627e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.7477491735572630e+05	5.4099683811903369e+03	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.8988889021941866e+01	4.0356745376217318e-01	8.5034074464362831e+01	1.1837978643690359e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.0588151177335565e+05	6.0224176318911132e+03	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.8988889021941866e+01	4.0356745376217318e-01	9.6629630073139566e+01	1.3452248458739120e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.3698810619098513e+05	6.6348668825918448e+03	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.2854074224867460e+01	4.5737644759713270e-01	7.3438518855586068e+01	1.0223708828641627e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.8569449958834727e+05	5.5701617467453225e+03	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.2854074224867460e+01	4.5737644759713270e-01	8.5034074464362831e+01	1.1837978643690359e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.1686117227071238e+05	6.1778157554810978e+03	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.2854074224867460e+01	4.5737644759713270e-01	9.6629630073139566e+01	1.3452248458739120e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.4802784495307750e+05	6.7854697642169776e+03	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	7.5642877226028782e+00	8.8722184993964906e-02	6.8582875351599441e+01	8.0441447727862259e-01	3.4663858919498985e-01	3.6935439821443932e-03	1.9392586760910263e+05	3.8866237315410021e+03	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	7.5642877226028782e+00	8.8722184993964906e-02	8.1190021555937577e+01	9.5228478560190977e-01	3.4663858919498985e-01	3.6935439821443932e-03	2.2603279933246400e+05	4.5301044817961247e+03	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	7.5642877226028782e+00	8.8722184993964906e-02	9.3797167760275713e+01	1.1001550939251667e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.5813973105582534e+05	5.1735852320512095e+03	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.0085716963470507e+01	1.1829624665862165e-01	6.8582875351599441e+01	8.0441447727862259e-01	3.4663858919498985e-01	3.6935439821443932e-03	1.9991858545761523e+05	4.0457624614245656e+03	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.0085716963470507e+01	1.1829624665862165e-01	8.1190021555937577e+01	9.5228478560190977e-01	3.4663858919498985e-01	3.6935439821443932e-03	2.3195682030659204e+05	4.6941218302426223e+03	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.0085716963470507e+01	1.1829624665862165e-01	9.3797167760275713e+01	1.1001550939251667e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.6399505515556881e+05	5.3424811990605895e+03	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.5128575445205756e+01	1.7744436998792981e-01	6.8582875351599441e+01	8.0441447727862259e-01	3.4663858919498985e-01	3.6935439821443932e-03	2.1207453432480921e+05	4.3581549425563444e+03	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.5128575445205756e+01	1.7744436998792981e-01	8.1190021555937577e+01	9.5228478560190977e-01	3.4663858919498985e-01	3.6935439821443932e-03	2.4401347021709976e+05	5.0145035784835418e+03	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.5128575445205756e+01	1.7744436998792981e-01	9.3797167760275713e+01	1.1001550939251667e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.7595240610939031e+05	5.6708522144106491e+03	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
3.4413319850951218e+00	3.4813476365453151e+00	3.4656679885455288e+00	3.4975645384183998e+00	3.5962832456709179e+00	3.4926781682084309e+00	3.4643499199695276e+00	3.4481483242677040e+00	3.5728413604786948e+00	3.4850770928071046e+00	3.4726427964255984e+00	3.4767711429639077e+00	3.4860019903230843e+00	3.4917083383114642e+00	3.4627478640052778e+00	
9.3700647363888478e+01	9.4436647481184607e+01	9.4126479644790450e+01	9.4579615082466603e+01	9.3610527598447874e+01	9.4340633532052934e+01	9.4314070357240610e+01	9.3581246993398864e+01	9.3899443891336233e+01	9.4809652416284365e+01	9.4240538950694102e+01	9.4321928909786749e+01	9.4533347993925787e+01	9.4947082977251128e+01	9.4589519647039864e+01	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
3.4890108261357384e+00	1.5249447113375669e-01	
9.4268758855985908e+01	1.5111150469053896e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
2.3012852136028945e+05	2.3013045154991065e+05	2.3012981842255130e+05	2.3013207593033899e+05	2.3015222146033461e+05	2.3013266366060541e+05	2.3012859412799458e+05	2.3013020173321821e+05	2.3014707085807488e+05	2.3012896779676591e+05	2.3013023179401492e+05	2.3013039984207979e+05	2.3013061332566815e+05	2.3012920133865363e+05	2.3012685437256511e+05	

#ae#Y_extr
2.3013252583820437e+05	2.5878687651376392e+01	

#CH2_RED(smart_print)
0.072(45)	



==> isoQCD/Data/fit_Lsla/fit/M1_3GeV/M_pi2_MeV.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 6
Simultaneous fit of M_pi2_MeV

[The fit converged for all jkf indices]
----------

#jkf#m0
3.2235524028615754e+00	3.2614267525991485e+00	3.2460848162593923e+00	3.2770066211007340e+00	3.3607288683034207e+00	3.2708121019475147e+00	3.2462918595485757e+00	3.2311148863742503e+00	3.3203243109628504e+00	3.2622423381678090e+00	3.2515496476034453e+00	3.2581283273928858e+00	3.2654264407727482e+00	3.2686879819392054e+00	3.2416466504645371e+00	

#ae#m0
3.2656682670865393e+00	1.2513624667173007e-01	

#jkf#c_fL
1.0565837164073012e+02	1.1515295867160624e+02	1.0919657278727486e+02	1.0427877016164953e+02	9.7723579439462497e+01	1.0563461308004315e+02	1.0442393976973406e+02	1.0512517281717729e+02	9.5520832111817839e+01	1.0794552450251494e+02	1.1180565115305905e+02	1.0505122098789653e+02	1.0764090135988074e+02	1.0226452901196753e+02	1.0378203408008198e+02	

#ae#c_fL
1.0541364477165976e+02	1.7644557199689245e+01	

#jkf#ca2
2.2750682068799066e+00	2.2985026076956157e+00	2.2979443844231753e+00	2.3161653761408729e+00	1.1205200097161181e+00	2.3206740295412711e+00	2.3085330175273424e+00	2.2904994588676959e+00	1.1858607499810265e+00	2.3042975023607846e+00	2.2890227969459453e+00	2.3061553239670571e+00	2.3067711138598317e+00	2.3083394379620050e+00	2.2875633693726143e+00	

#ae#ca2
2.1477278256827512e+00	1.4608776883650629e+00	

#jkf#c_l2_log
1.1326367678656870e+00	1.1247306003100586e+00	1.1276154327453196e+00	1.1188658488748908e+00	1.6190009811770021e+00	1.1259073654784577e+00	1.1243800446834233e+00	1.1276729164016639e+00	1.7385278069940893e+00	1.1313710926629468e+00	1.1294531392447484e+00	1.1221706560544034e+00	1.1232918158859182e+00	1.1282186540035866e+00	1.1328381372963483e+00	

#ae#c_l2_log
1.2004454173119030e+00	7.0685148814843313e-01	

#jkf#c_l2
-4.5624016195955813e-01	-4.3147659865799221e-01	-4.5446435489012815e-01	-4.2807080161951216e-01	1.6983445841362959e+00	-4.4246581320452455e-01	-4.3452120393790089e-01	-4.4003337117604963e-01	1.7679056980660908e+00	-4.6342345942959284e-01	-4.6409170805062550e-01	-4.2402976230496320e-01	-4.4102413534729085e-01	-4.6329420329314319e-01	-4.7744652984240910e-01	

#ae#c_l2
-1.5695545476742026e-01	2.7748379336608142e+00	

#jkf#c_a2_log
5.4491687534993927e-01	5.3833255079284470e-01	5.3762255602682829e-01	5.3388300507899844e-01	1.4643802563383698e-01	5.3312699578069966e-01	5.3696844236284036e-01	5.4070210461777002e-01	1.8529914132445321e-01	5.3767896892247646e-01	5.4141064490888380e-01	5.3674005908386491e-01	5.3630444800523680e-01	5.3605574535484291e-01	5.4119573728372306e-01	

#ae#c_a2_log
4.8844502003514934e-01	4.7428178434882323e-01	

#jkf#CH2_RED
3.0888886803628918e-01	3.0705972283764377e-01	3.0452808816337501e-01	2.9190672652396860e-01	1.5936906773621046e-01	2.6703299847784118e-01	2.5182719499956158e-01	3.0346002113034526e-01	2.1117697976216063e-01	2.9191757172887944e-01	2.8472818587088028e-01	2.9841986026434375e-01	2.8365503841670570e-01	2.8426651713429840e-01	2.8457883387332533e-01	

#ae#CH2_RED
2.7552104499705521e-01	1.4767664356173291e-01	

#jkf#data_x_1
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.3374021006974253e+01	3.3519993611940833e+01	3.3535326426390832e+01	3.3393731660213241e+01	3.3321596404123255e+01	3.3180468326604881e+01	3.3169080615664960e+01	3.3443894528019769e+01	3.3520713853827132e+01	3.3000041248381606e+01	3.3310839656168582e+01	3.3418463289468754e+01	3.3405863304724193e+01	3.3074124524609886e+01	3.3165909811001221e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_2
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0012206302092276e+01	1.0055998083582249e+01	1.0060597927917248e+01	1.0018119498063973e+01	9.9964789212369780e+00	9.9541404979814629e+00	9.9507241846994887e+00	1.0033168358405931e+01	1.0056214156148139e+01	9.9000123745144819e+00	9.9932518968505750e+00	1.0025538986840626e+01	1.0021758991417258e+01	9.9222373573829650e+00	9.9497729433003652e+00	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_3
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.3349608402789702e+01	1.3407997444776333e+01	1.3414130570556333e+01	1.3357492664085298e+01	1.3328638561649303e+01	1.3272187330641950e+01	1.3267632246265986e+01	1.3377557811207907e+01	1.3408285541530852e+01	1.3200016499352641e+01	1.3324335862467434e+01	1.3367385315787500e+01	1.3362345321889679e+01	1.3229649809843956e+01	1.3266363924400487e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_4
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.3349608402789702e+01	1.3407997444776333e+01	1.3414130570556333e+01	1.3357492664085298e+01	1.3328638561649303e+01	1.3272187330641950e+01	1.3267632246265986e+01	1.3377557811207907e+01	1.3408285541530852e+01	1.3200016499352641e+01	1.3324335862467434e+01	1.3367385315787500e+01	1.3362345321889679e+01	1.3229649809843956e+01	1.3266363924400487e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_5
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.3349608402789702e+01	1.3407997444776333e+01	1.3414130570556333e+01	1.3357492664085298e+01	1.3328638561649303e+01	1.3272187330641950e+01	1.3267632246265986e+01	1.3377557811207907e+01	1.3408285541530852e+01	1.3200016499352641e+01	1.3324335862467434e+01	1.3367385315787500e+01	1.3362345321889679e+01	1.3229649809843956e+01	1.3266363924400487e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_6
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.3349608402789702e+01	1.3407997444776333e+01	1.3414130570556333e+01	1.3357492664085298e+01	1.3328638561649303e+01	1.3272187330641950e+01	1.3267632246265986e+01	1.3377557811207907e+01	1.3408285541530852e+01	1.3200016499352641e+01	1.3324335862467434e+01	1.3367385315787500e+01	1.3362345321889679e+01	1.3229649809843956e+01	1.3266363924400487e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_7
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.3349608402789702e+01	1.3407997444776333e+01	1.3414130570556333e+01	1.3357492664085298e+01	1.3328638561649303e+01	1.3272187330641950e+01	1.3267632246265986e+01	1.3377557811207907e+01	1.3408285541530852e+01	1.3200016499352641e+01	1.3324335862467434e+01	1.3367385315787500e+01	1.3362345321889679e+01	1.3229649809843956e+01	1.3266363924400487e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_8
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.6687010503487127e+01	1.6759996805970417e+01	1.6767663213195416e+01	1.6696865830106621e+01	1.6660798202061628e+01	1.6590234163302441e+01	1.6584540307832480e+01	1.6721947264009884e+01	1.6760356926913566e+01	1.6500020624190803e+01	1.6655419828084291e+01	1.6709231644734377e+01	1.6702931652362096e+01	1.6537062262304943e+01	1.6582954905500610e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_9
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.0024412604184551e+01	2.0111996167164499e+01	2.0121195855834497e+01	2.0036238996127945e+01	1.9992957842473956e+01	1.9908280995962926e+01	1.9901448369398977e+01	2.0066336716811861e+01	2.0112428312296277e+01	1.9800024749028964e+01	1.9986503793701150e+01	2.0051077973681252e+01	2.0043517982834516e+01	1.9844474714765930e+01	1.9899545886600730e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_10
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.6699216805579404e+01	2.6815994889552666e+01	2.6828261141112666e+01	2.6714985328170595e+01	2.6657277123298606e+01	2.6544374661283900e+01	2.6535264492531972e+01	2.6755115622415815e+01	2.6816571083061703e+01	2.6400032998705282e+01	2.6648671724934868e+01	2.6734770631575000e+01	2.6724690643779358e+01	2.6459299619687911e+01	2.6532727848800974e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_11
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
9.6851949643621520e+00	9.7069931191131342e+00	9.7041099153821655e+00	9.6777532910015989e+00	9.6722841868968938e+00	9.6258281505577230e+00	9.6386985154766016e+00	9.7054689218565233e+00	9.6730685098142679e+00	9.5973627226988505e+00	9.6549586852462408e+00	9.6966821852908538e+00	9.6770839092099212e+00	9.5961024708478924e+00	9.6328555619545391e+00	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_12
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.3559272950107015e+01	1.3589790366758388e+01	1.3585753881535030e+01	1.3548854607402239e+01	1.3541197861655650e+01	1.3476159410780811e+01	1.3494177921667243e+01	1.3587656490599134e+01	1.3542295913739975e+01	1.3436307811778390e+01	1.3516942159344737e+01	1.3575355059407196e+01	1.3547917472893889e+01	1.3434543459187049e+01	1.3485997786736355e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_13
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.1307428921596735e+01	2.1355384862048897e+01	2.1349041813840760e+01	2.1291057240203514e+01	2.1279025211173167e+01	2.1176821931226986e+01	2.1205136734048526e+01	2.1352031628084351e+01	2.1280750721591385e+01	2.1114197989937466e+01	2.1240909107541725e+01	2.1332700807639878e+01	2.1289584600261822e+01	2.1111425435865360e+01	2.1192282236299985e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_14
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.9055584893086458e+01	2.9120979357339401e+01	2.9112329746146493e+01	2.9033259873004791e+01	2.9016852560690680e+01	2.8877484451673165e+01	2.8916095546429805e+01	2.9116406765569572e+01	2.9019205529442804e+01	2.8792088168096548e+01	2.8964876055738721e+01	2.9090046555872561e+01	2.9031251727629762e+01	2.8788307412543670e+01	2.8898566685863617e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_15
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.2929662878831323e+01	3.3003776604984658e+01	3.2993973712299365e+01	3.2904361189405435e+01	3.2885766235449438e+01	3.2727815711896255e+01	3.2771574952620448e+01	3.2998594334312180e+01	3.2888432933368513e+01	3.2631033257176085e+01	3.2826859529837215e+01	3.2968719429988909e+01	3.2902085291313732e+01	3.2626748400882832e+01	3.2751708910645434e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_16
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.5780813197155101e+00	7.5770828560042922e+00	7.5958281256996276e+00	7.5649463712457070e+00	7.5839152072023222e+00	7.5651198049046879e+00	7.5628209031698166e+00	7.5989267432208836e+00	7.5667957897227716e+00	7.5140100046818326e+00	7.5568120122147890e+00	7.5706301379137200e+00	7.5749623957040093e+00	7.5267687551813438e+00	7.5276154124618762e+00	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_17
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.0104108426287347e+01	1.0102777141339057e+01	1.0127770834266171e+01	1.0086595161660943e+01	1.0111886942936430e+01	1.0086826406539585e+01	1.0083761204226423e+01	1.0131902324294511e+01	1.0089061052963695e+01	1.0018680006242443e+01	1.0075749349619720e+01	1.0094173517218294e+01	1.0099949860938679e+01	1.0035691673575124e+01	1.0036820549949166e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_18
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.5156162639431020e+01	1.5154165712008584e+01	1.5191656251399255e+01	1.5129892742491414e+01	1.5167830414404644e+01	1.5130239609809376e+01	1.5125641806339633e+01	1.5197853486441767e+01	1.5133591579445543e+01	1.5028020009363665e+01	1.5113624024429578e+01	1.5141260275827440e+01	1.5149924791408019e+01	1.5053537510362688e+01	1.5055230824923752e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_y
1.8820604478734141e+05	1.8965020253650218e+05	1.8987965110248566e+05	1.8916581010415175e+05	1.8929971124558480e+05	1.8858909133801787e+05	1.8887848616611169e+05	1.8932923577038763e+05	1.8778054242093448e+05	1.8694146994216315e+05	1.8750943386609890e+05	1.8990053505186230e+05	1.8902792905885278e+05	1.8716655941737365e+05	1.8707111390901031e+05	
5.8723615646602171e+04	5.9109053706720282e+04	5.9268200711556026e+04	5.9112045741303933e+04	5.9122029181133868e+04	5.8862597537718175e+04	5.8535325875847389e+04	5.9273251080469869e+04	5.8511001461933454e+04	5.8245064495252584e+04	5.8492274034985334e+04	5.9151926354052419e+04	5.9005527101935440e+04	5.8478505264651583e+04	5.8436741148591311e+04	
8.2704776969348895e+04	8.3835070909295653e+04	8.3971967339167706e+04	8.3245048451621275e+04	8.3202818326586261e+04	8.3220718460550808e+04	8.3137618948340314e+04	8.3400663574026563e+04	8.2137574674221643e+04	8.2123478198606288e+04	8.3035970584554612e+04	8.3219384777510611e+04	8.3550356238160239e+04	8.2164547073373353e+04	8.2278351248994964e+04	
8.0321240704758849e+04	8.1114536988667736e+04	8.1180313834101384e+04	8.0676885293342115e+04	8.0242697523466588e+04	8.0204595559886278e+04	8.0368623664998478e+04	8.0907114823384210e+04	8.0347849035155959e+04	7.9555344282925755e+04	8.0056051984070553e+04	8.0863818617206038e+04	8.0507620318464091e+04	7.9452058778575971e+04	7.9303090453358003e+04	
7.6658647176973915e+04	7.6985553359383601e+04	7.7479719037623974e+04	7.7064697075548233e+04	7.7033127984579041e+04	7.6729819270195425e+04	7.6992628015687704e+04	7.7178641750102528e+04	7.6329093382360137e+04	7.5932592735918559e+04	7.6289358402408354e+04	7.6931753141027817e+04	7.6901280536581864e+04	7.6084221446368872e+04	7.6076417097933314e+04	
7.6971338694630234e+04	7.7603068265949507e+04	7.7867806702627480e+04	7.7556991843430209e+04	7.7676515433327615e+04	7.7492299007348818e+04	7.7541645637747250e+04	7.7668480361647351e+04	7.6763625737698385e+04	7.6502588666227195e+04	7.7134598449125842e+04	7.7841748345911517e+04	7.7572567327653771e+04	7.6793316507993994e+04	7.6709657251435085e+04	
7.6428075512189185e+04	7.6687991470866633e+04	7.7171228051049024e+04	7.6992937928072657e+04	7.6909329647648308e+04	7.6641242832560951e+04	7.6971689143439624e+04	7.7008619958517331e+04	7.6210054820323276e+04	7.5724561734708870e+04	7.6039497744638851e+04	7.6874728950425473e+04	7.6859370906784723e+04	7.5940184523120362e+04	7.6057174436088550e+04	
9.4456767841096633e+04	9.5196365961552176e+04	9.5220319575395581e+04	9.5101057491473111e+04	9.4922042701703380e+04	9.4834388615168922e+04	9.4709584717420235e+04	9.5179196264393293e+04	9.4311489280367285e+04	9.3793239398520571e+04	9.4392544014595653e+04	9.5106053856923638e+04	9.5013996454813619e+04	9.3971327931183507e+04	9.3901706141024959e+04	
1.1485910368561861e+05	1.1567720624566678e+05	1.1634286877325825e+05	1.1599426970015271e+05	1.1582958077456213e+05	1.1552393872318987e+05	1.1558966635825884e+05	1.1614922974869442e+05	1.1492435175432464e+05	1.1410621503126652e+05	1.1488224420699924e+05	1.1610138405386194e+05	1.1570240900293483e+05	1.1455375845033082e+05	1.1442233641819605e+05	
1.5113546701430736e+05	1.5161145553435929e+05	1.5213118439712308e+05	1.5176641825859254e+05	1.5170005608661540e+05	1.5126756989990233e+05	1.5183931106626423e+05	1.5197590932936317e+05	1.5046644841048756e+05	1.4938154266359808e+05	1.5035572733239344e+05	1.5200316033470223e+05	1.5153927905816559e+05	1.4985804316179163e+05	1.4996426569400760e+05	
5.5442238424838288e+04	5.5605254436433053e+04	5.5554763976572845e+04	5.5297124039446593e+04	5.5381108231543010e+04	5.4990158698720581e+04	5.5343657858925173e+04	5.5600145599585543e+04	5.4826750105456522e+04	5.4901712979623087e+04	5.4994385068481184e+04	5.5687633479066055e+04	5.5277068578252023e+04	5.4593667900385939e+04	5.4990108065673507e+04	
7.4730312277532124e+04	7.5144686180911696e+04	7.5080211507209708e+04	7.5021029598186666e+04	7.5131226256079928e+04	7.4732205281324757e+04	7.5172435126359691e+04	7.5273407831213000e+04	7.3975096498778759e+04	7.4140322574101534e+04	7.4431970043796115e+04	7.5287785803721636e+04	7.4901742274514123e+04	7.4229226219715783e+04	7.4403729124130550e+04	
1.1507966639167137e+05	1.1544122500765156e+05	1.1550805042855053e+05	1.1518854204959692e+05	1.1543824509383306e+05	1.1483525634277322e+05	1.1514809419294041e+05	1.1573676856869897e+05	1.1395063357109595e+05	1.1414635238299462e+05	1.1440474085900777e+05	1.1575094378196004e+05	1.1510313025217320e+05	1.1389223368208294e+05	1.1416498416729136e+05	
1.5598861609046560e+05	1.5658946059520845e+05	1.5659990088237642e+05	1.5601606048368537e+05	1.5639782421877515e+05	1.5567971733629407e+05	1.5653014871249461e+05	1.5686476601466240e+05	1.5468879599523023e+05	1.5456845468805748e+05	1.5518788403305592e+05	1.5643657037030192e+05	1.5616930248615990e+05	1.5445791584665902e+05	1.5505192470324287e+05	
1.7910558175972480e+05	1.7977775100827593e+05	1.7945915619945942e+05	1.8010440918398922e+05	1.8011200301968743e+05	1.7878209851066739e+05	1.7958826134299330e+05	1.8050265680710928e+05	1.7761988351961711e+05	1.7769193975261514e+05	1.7816966333919053e+05	1.8050831713161594e+05	1.7919603626198095e+05	1.7765594586990360e+05	1.7777036347522392e+05	
4.1996438636753192e+04	4.1866070305745474e+04	4.2001688498537689e+04	4.1524464382189333e+04	4.2060094480462241e+04	4.1687137890998383e+04	4.1952435861533835e+04	4.2097515206258715e+04	4.1766511774900231e+04	4.1459110552702550e+04	4.1626100098947791e+04	4.1814931031569460e+04	4.1659822452818189e+04	4.1393099174410774e+04	4.1591639206508778e+04	
5.3845230692833189e+04	5.3706831163572519e+04	5.4065842567952699e+04	5.3719311698789839e+04	5.4071943249535499e+04	5.3837364968010705e+04	5.3979847496363916e+04	5.4214859194278695e+04	5.3339024382429932e+04	5.3246019094089410e+04	5.3599396535574859e+04	5.3802318499920410e+04	5.3802925546575287e+04	5.3335284933613642e+04	5.3414632277307610e+04	
7.9875910257970376e+04	7.9856207063066206e+04	8.0437803006601724e+04	7.9965423427198228e+04	8.0527820324395565e+04	7.9846958116439841e+04	7.9962466686893400e+04	8.0479259803083216e+04	7.9716205464815503e+04	7.8930055001727465e+04	7.9523008294545201e+04	8.0014743576973386e+04	8.0033163807950434e+04	7.9138828069941723e+04	7.9084850840724437e+04	

#plot#xiexiyeyytheyth
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.3322271217874224e+01	6.0813766086174137e-01	5.1100492969656763e-01	5.2742860696814962e-03	1.8855972111445855e+05	3.7626538912228461e+03	1.8809980043814826e+05	3.8505603150236734e+03	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.9966813653622673e+00	1.8244129825852221e-01	5.1100492969656763e-01	5.2742860696814962e-03	5.8821810622850251e+04	1.2596355519862250e+03	5.7727940349588658e+04	1.7272377463222210e+03	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	5.1100492969656763e-01	5.2742860696814962e-03	8.3015223051623936e+04	2.1899102415711086e+03	8.3222727386016501e+04	2.2541261345486314e+03	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	5.1100492969656763e-01	5.2742860696814962e-03	8.0340122790824156e+04	2.0793642008399111e+03	7.9319558308641965e+04	1.7840318898938494e+03	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.6711170027512911e+04	1.6750794267123108e+03	7.6906247287813516e+04	1.5938871015861082e+03	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.7313083215516963e+04	1.6402520977669053e+03	7.6366860293916514e+04	1.5650557029236172e+03	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.6567779177362259e+04	1.6761945507450691e+03	7.6249003277787706e+04	1.5592096165671960e+03	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.6661135608937112e+01	3.0406883043087068e-01	5.1100492969656763e-01	5.2742860696814962e-03	9.4674005349708837e+04	1.8134402583289811e+03	9.5827645194506098e+04	2.2693257134679693e+03	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.9993362730724535e+01	3.6488259651704441e-01	5.1100492969656763e-01	5.2742860696814962e-03	1.1537723752848771e+05	2.5238028089309346e+03	1.1660941119401027e+05	3.3589944429787370e+03	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.6657816974299383e+01	4.8651012868939397e-01	5.1100492969656763e-01	5.2742860696814962e-03	1.5113305588277822e+05	3.2339253617436875e+03	1.5278417532726965e+05	4.0363609104485290e+03	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.6629630073139587e+00	1.3452248458738963e-01	4.5696372227459053e-01	4.6494090638068116e-03	5.5232385162866900e+04	1.1934437147694964e+03	5.5192045720141330e+04	1.2741273473546896e+03	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.3528148210239541e+01	1.8833147842234657e-01	4.5696372227459053e-01	4.6494090638068116e-03	7.4777025773171757e+04	1.5881667652159629e+03	7.6182252824099443e+04	1.5305425373003941e+03	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.1258518616090704e+01	2.9594946609226014e-01	4.5696372227459053e-01	4.6494090638068116e-03	1.1491925778482144e+05	2.3394639573094864e+03	1.1656022010238134e+05	2.5273114849982348e+03	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.8988889021941866e+01	4.0356745376217318e-01	4.5696372227459053e-01	4.6494090638068116e-03	1.5581515616377795e+05	2.9634279784227401e+03	1.5520121904826758e+05	3.2399815331279742e+03	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.2854074224867460e+01	4.5737644759713270e-01	4.5696372227459053e-01	4.6494090638068116e-03	1.7906960447880358e+05	3.8400316361423579e+03	1.7695078240214166e+05	4.6877730471071272e+03	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.5642877226028782e+00	8.8722184993964906e-02	3.4663858919498985e-01	3.6935439821443932e-03	4.1766470636955775e+04	8.1476007722773818e+02	4.1483131329938929e+04	8.3784035323656690e+02	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.0085716963470507e+01	1.1829624665862165e-01	3.4663858919498985e-01	3.6935439821443932e-03	5.3732055486723213e+04	1.0682119418452346e+03	5.4288593082180982e+04	1.0318127555953606e+03	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.5128575445205756e+01	1.7744436998792981e-01	3.4663858919498985e-01	3.6935439821443932e-03	7.9826180249488447e+04	1.7661605641152194e+03	7.8721534558343206e+04	1.5030778234488698e+03	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	3.4890108261357384e+00	0.0000000000000000e+00	1.8851442380573342e+04	7.6799737085163656e+02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7873434300531232e+00	0.0000000000000000e+00	2.0370859579953216e+04	8.2203226747537201e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0856760339705085e+00	0.0000000000000000e+00	2.1877921139710081e+04	8.7320987873828687e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3840086378878933e+00	0.0000000000000000e+00	2.3372938703104421e+04	9.2139189197478640e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6823412418052781e+00	0.0000000000000000e+00	2.4856201902158489e+04	9.6645286373874205e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9806738457226629e+00	0.0000000000000000e+00	2.6327981264994851e+04	1.0082792346075137e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.2790064496400477e+00	0.0000000000000000e+00	2.7788530582319938e+04	1.0467686510836536e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.5773390535574325e+00	0.0000000000000000e+00	2.9238088859481268e+04	1.0818295525743999e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.8756716574748173e+00	0.0000000000000000e+00	3.0676881945598543e+04	1.1133809999834714e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.1740042613922022e+00	0.0000000000000000e+00	3.2105123907320405e+04	1.1413527371441980e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.4723368653095870e+00	0.0000000000000000e+00	3.3523018197962672e+04	1.1656854890634429e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.7706694692269718e+00	0.0000000000000000e+00	3.4930758660764259e+04	1.1863315130887042e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.0690020731443575e+00	0.0000000000000000e+00	3.6328530396240509e+04	1.2032554317396307e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.3673346770617414e+00	0.0000000000000000e+00	3.7716510517130249e+04	1.2164353900382132e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.6656672809791271e+00	0.0000000000000000e+00	3.9094868809563908e+04	1.2258645967112991e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.9639998848965110e+00	0.0000000000000000e+00	4.0463768315372894e+04	1.2315533286827567e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.2623324888138967e+00	0.0000000000000000e+00	4.1823365847606299e+04	1.2335315029943893e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.5606650927312806e+00	0.0000000000000000e+00	4.3173812449096775e+04	1.2318519509636628e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.8589976966486663e+00	0.0000000000000000e+00	4.4515253802169391e+04	1.2265945672603591e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.1573303005660502e+00	0.0000000000000000e+00	4.5847830596197455e+04	1.2178715526073067e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.4556629044834359e+00	0.0000000000000000e+00	4.7171678858598032e+04	1.2058340229544026e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.7539955084008199e+00	0.0000000000000000e+00	4.8486930253961284e+04	1.1906803179159401e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0052328112318206e+01	0.0000000000000000e+00	4.9793712355278243e+04	1.1726663998665852e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0350660716235589e+01	0.0000000000000000e+00	5.1092148890632685e+04	1.1521187758865499e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0648993320152975e+01	0.0000000000000000e+00	5.2382359968231227e+04	1.1294503642067107e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0947325924070361e+01	0.0000000000000000e+00	5.3664462282235407e+04	1.1051796022554418e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1245658527987745e+01	0.0000000000000000e+00	5.4938569301520161e+04	1.0799527465516298e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1543991131905129e+01	0.0000000000000000e+00	5.6204791443196227e+04	1.0545685755161205e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1842323735822514e+01	0.0000000000000000e+00	5.7463236232493633e+04	1.0300033449674531e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2140656339739898e+01	0.0000000000000000e+00	5.8714008450399284e+04	1.0074316367643015e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2438988943657284e+01	0.0000000000000000e+00	5.9957210270268501e+04	9.8823566780673889e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2737321547574668e+01	0.0000000000000000e+00	6.1192941384481688e+04	9.7399231621008391e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3035654151492054e+01	0.0000000000000000e+00	6.2421299122090735e+04	9.6642543137621453e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3333986755409439e+01	0.0000000000000000e+00	6.3642378558290038e+04	9.6731418902461326e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3632319359326823e+01	0.0000000000000000e+00	6.4856272616452516e+04	9.7835953457205096e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3930651963244209e+01	0.0000000000000000e+00	6.6063072163389326e+04	1.0010293711207532e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4228984567161593e+01	0.0000000000000000e+00	6.7262866098419865e+04	1.0364205685811103e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4527317171078979e+01	0.0000000000000000e+00	6.8455741436777826e+04	1.0851785999046292e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4825649774996362e+01	0.0000000000000000e+00	6.9641783387822667e+04	1.1474969477086663e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5123982378913748e+01	0.0000000000000000e+00	7.0821075428479875e+04	1.2231880063609331e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5422314982831132e+01	0.0000000000000000e+00	7.1993699372290052e+04	1.3117942032666190e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5720647586748518e+01	0.0000000000000000e+00	7.3159735434410075e+04	1.4127039335443794e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6018980190665904e+01	0.0000000000000000e+00	7.4319262292877058e+04	1.5252478992747433e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6317312794583287e+01	0.0000000000000000e+00	7.5472357146415612e+04	1.6487664582357577e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6615645398500671e+01	0.0000000000000000e+00	7.6619095769044419e+04	1.7826495392474267e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6913978002418059e+01	0.0000000000000000e+00	7.7759552561713455e+04	1.9263556351483360e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7212310606335443e+01	0.0000000000000000e+00	7.8893800601183902e+04	2.0794170337715605e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7510643210252827e+01	0.0000000000000000e+00	8.0021911686343228e+04	2.2414370976477103e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7808975814170214e+01	0.0000000000000000e+00	8.1143956382132019e+04	2.4120836081402463e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8107308418087598e+01	0.0000000000000000e+00	8.2260004061243962e+04	2.5910806550063426e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8405641022004982e+01	0.0000000000000000e+00	8.3370122943747017e+04	2.7782004595984499e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8703973625922366e+01	0.0000000000000000e+00	8.4474380134761566e+04	2.9732558223796900e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9002306229839753e+01	0.0000000000000000e+00	8.5572841660320861e+04	3.1760934749096068e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9300638833757137e+01	0.0000000000000000e+00	8.6665572501528470e+04	3.3865883925000931e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9598971437674521e+01	0.0000000000000000e+00	8.7752636627119136e+04	3.6046390124402246e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9897304041591909e+01	0.0000000000000000e+00	8.8834097024521077e+04	3.8301632555021479e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0195636645509293e+01	0.0000000000000000e+00	8.9910015729509876e+04	4.0630952356342304e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0493969249426677e+01	0.0000000000000000e+00	9.0980453854538689e+04	4.3033825470130087e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0792301853344060e+01	0.0000000000000000e+00	9.2045471615821050e+04	4.5509840293242933e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1090634457261448e+01	0.0000000000000000e+00	9.3105128359240349e+04	4.8058679261601446e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1388967061178832e+01	0.0000000000000000e+00	9.4159482585150545e+04	5.0680103652134094e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1687299665096216e+01	0.0000000000000000e+00	9.5208591972132679e+04	5.3373941013976764e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1985632269013600e+01	0.0000000000000000e+00	9.6252513399763251e+04	5.6140074747355548e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2283964872930987e+01	0.0000000000000000e+00	9.7291302970449644e+04	5.8978435438326396e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2582297476848371e+01	0.0000000000000000e+00	9.8325016030382423e+04	6.1888993631438871e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2880630080765755e+01	0.0000000000000000e+00	9.9353707189651439e+04	6.4871753782597689e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3178962684683142e+01	0.0000000000000000e+00	1.0037743034156987e+05	6.7926749183139000e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3477295288600526e+01	0.0000000000000000e+00	1.0139623868124711e+05	7.1054037685462317e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3775627892517910e+01	0.0000000000000000e+00	1.0241018472344900e+05	7.4253698092229833e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4073960496435294e+01	0.0000000000000000e+00	1.0341932031978143e+05	7.7525827096639368e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4372293100352682e+01	0.0000000000000000e+00	1.0442369667523100e+05	8.0870536681832127e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4670625704270066e+01	0.0000000000000000e+00	1.0542336436409412e+05	8.4287951904072634e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4968958308187450e+01	0.0000000000000000e+00	1.0641837334532535e+05	8.7778208997739075e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5267290912104833e+01	0.0000000000000000e+00	1.0740877297733157e+05	9.1341453751035497e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5565623516022221e+01	0.0000000000000000e+00	1.0839461203223902e+05	9.4977840110153593e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5863956119939605e+01	0.0000000000000000e+00	1.0937593870965819e+05	9.8687528976807862e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6162288723856989e+01	0.0000000000000000e+00	1.1035280064996934e+05	1.0247068716994359e+04	
1.0000000000000000e+00	0.0000000000000000e+00	2.6460621327774373e+01	0.0000000000000000e+00	1.1132524494715079e+05	1.0632748652723007e+04	
1.0000000000000000e+00	0.0000000000000000e+00	2.6758953931691760e+01	0.0000000000000000e+00	1.1229331816117092e+05	1.1025810312591819e+04	
1.0000000000000000e+00	0.0000000000000000e+00	2.7057286535609144e+01	0.0000000000000000e+00	1.1325706632996346e+05	1.1426271660588876e+04	
1.0000000000000000e+00	0.0000000000000000e+00	2.7355619139526528e+01	0.0000000000000000e+00	1.1421653498100401e+05	1.1834150958044087e+04	
1.0000000000000000e+00	0.0000000000000000e+00	2.7653951743443915e+01	0.0000000000000000e+00	1.1517176914250609e+05	1.2249466712258929e+04	
1.0000000000000000e+00	0.0000000000000000e+00	2.7952284347361299e+01	0.0000000000000000e+00	1.1612281335425260e+05	1.2672237631651227e+04	
1.0000000000000000e+00	0.0000000000000000e+00	2.8250616951278683e+01	0.0000000000000000e+00	1.1706971167807869e+05	1.3102482586534758e+04	
1.0000000000000000e+00	0.0000000000000000e+00	2.8548949555196067e+01	0.0000000000000000e+00	1.1801250770802061e+05	1.3540220574782865e+04	
1.0000000000000000e+00	0.0000000000000000e+00	2.8847282159113455e+01	0.0000000000000000e+00	1.1895124458014475e+05	1.3985470691735503e+04	
1.0000000000000000e+00	0.0000000000000000e+00	2.9145614763030839e+01	0.0000000000000000e+00	1.1988596498207023e+05	1.4438252103800158e+04	
1.0000000000000000e+00	0.0000000000000000e+00	2.9443947366948223e+01	0.0000000000000000e+00	1.2081671116219732e+05	1.4898584025275146e+04	
1.0000000000000000e+00	0.0000000000000000e+00	2.9742279970865606e+01	0.0000000000000000e+00	1.2174352493865394e+05	1.5366485697989570e+04	
1.0000000000000000e+00	0.0000000000000000e+00	3.0040612574782994e+01	0.0000000000000000e+00	1.2266644770797175e+05	1.5841976373409259e+04	
1.0000000000000000e+00	0.0000000000000000e+00	3.0338945178700378e+01	0.0000000000000000e+00	1.2358552045350221e+05	1.6325075296906329e+04	
1.0000000000000000e+00	0.0000000000000000e+00	3.0637277782617762e+01	0.0000000000000000e+00	1.2450078375358315e+05	1.6815801693929712e+04	
1.0000000000000000e+00	0.0000000000000000e+00	3.0935610386535146e+01	0.0000000000000000e+00	1.2541227778946579e+05	1.7314174757848494e+04	
1.0000000000000000e+00	0.0000000000000000e+00	3.1233942990452533e+01	0.0000000000000000e+00	1.2632004235301101e+05	1.7820213639270249e+04	
1.0000000000000000e+00	0.0000000000000000e+00	3.1532275594369917e+01	0.0000000000000000e+00	1.2722411685416409e+05	1.8333937436660737e+04	
1.0000000000000000e+00	0.0000000000000000e+00	3.1830608198287301e+01	0.0000000000000000e+00	1.2812454032821648e+05	1.8855365188114571e+04	
1.0000000000000000e+00	0.0000000000000000e+00	3.2128940802204689e+01	0.0000000000000000e+00	1.2902135144286211e+05	1.9384515864144214e+04	
1.0000000000000000e+00	0.0000000000000000e+00	3.2427273406122069e+01	0.0000000000000000e+00	1.2991458850505626e+05	1.9921408361371228e+04	
1.0000000000000000e+00	0.0000000000000000e+00	3.2725606010039456e+01	0.0000000000000000e+00	1.3080428946768444e+05	2.0466061497018432e+04	
1.0000000000000000e+00	0.0000000000000000e+00	3.3023938613956837e+01	0.0000000000000000e+00	1.3169049193604777e+05	2.1018494004112967e+04	
1.0000000000000000e+00	0.0000000000000000e+00	3.3322271217874224e+01	0.0000000000000000e+00	1.3257323317417208e+05	2.1578724527321392e+04	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	3.4890108261357384e+00	5.1100492969656763e-01	1.8696030379327454e+04	2.6785634216336553e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.7873434300531232e+00	5.1100492969656763e-01	2.0431479595899484e+04	2.6949845844061419e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.0856760339705085e+00	5.1100492969656763e-01	2.2171933782706306e+04	2.6976893578555378e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.3840086378878933e+00	5.1100492969656763e-01	2.3916434575861607e+04	2.6881384972448204e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.6823412418052781e+00	5.1100492969656763e-01	2.5664174881521038e+04	2.6676168788745863e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.9806738457226629e+00	5.1100492969656763e-01	2.7414468561473677e+04	2.6372688262689703e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.2790064496400477e+00	5.1100492969656763e-01	2.9166727564973851e+04	2.5981255167333211e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.5773390535574325e+00	5.1100492969656763e-01	3.0920444367824126e+04	2.5511268151653508e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.8756716574748173e+00	5.1100492969656763e-01	3.2675178274809292e+04	2.4971391579549095e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.1740042613922022e+00	5.1100492969656763e-01	3.4430544587076838e+04	2.4369706507912338e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.4723368653095870e+00	5.1100492969656763e-01	3.6186205929311356e+04	2.3713842490786292e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.7706694692269718e+00	5.1100492969656763e-01	3.7941865229195733e+04	2.3011096993528786e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.0690020731443575e+00	5.1100492969656763e-01	3.9697259977690723e+04	2.2268547985670707e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.3673346770617414e+00	5.1100492969656763e-01	4.1452157494079853e+04	2.1493164518678223e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.6656672809791271e+00	5.1100492969656763e-01	4.3206350987797006e+04	2.0691919609701422e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.9639998848965110e+00	5.1100492969656763e-01	4.4959656258369767e+04	1.9871909379263732e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.2623324888138967e+00	5.1100492969656763e-01	4.6711908911044949e+04	1.9040481925627307e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.5606650927312806e+00	5.1100492969656763e-01	4.8462961992628298e+04	1.8205378558908394e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.8589976966486663e+00	5.1100492969656763e-01	5.0212683972376173e+04	1.7374888285463933e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.1573303005660502e+00	5.1100492969656763e-01	5.1960957008235389e+04	1.6558013079343623e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.4556629044834359e+00	5.1100492969656763e-01	5.3707675450613948e+04	1.5764635406593907e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.7539955084008199e+00	5.1100492969656763e-01	5.5452744545091431e+04	1.5005669276352098e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0052328112318206e+01	5.1100492969656763e-01	5.7196079302700615e+04	1.4293160469950171e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0350660716235589e+01	5.1100492969656763e-01	5.8937603512112371e+04	1.3640280530942653e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0648993320152975e+01	5.1100492969656763e-01	6.0677248872590302e+04	1.3061136385141692e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0947325924070361e+01	5.1100492969656763e-01	6.2414954230210649e+04	1.2570304424859153e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1245658527987745e+01	5.1100492969656763e-01	6.4150664902772180e+04	1.2182015752346922e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1543991131905129e+01	5.1100492969656763e-01	6.5884332081194036e+04	1.1908993375327673e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1842323735822514e+01	5.1100492969656763e-01	6.7615912297137867e+04	1.1761080040423674e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2140656339739898e+01	5.1100492969656763e-01	6.9345366948181021e+04	1.1743954411215154e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2438988943657284e+01	5.1100492969656763e-01	7.1072661873179633e+04	1.1858313711946498e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2737321547574668e+01	5.1100492969656763e-01	7.2797766971546851e+04	1.2099807837014030e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3035654151492054e+01	5.1100492969656763e-01	7.4520655861079096e+04	1.2459755207411849e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3333986755409439e+01	5.1100492969656763e-01	7.6241305569719625e+04	1.2926396978890346e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3632319359326823e+01	5.1100492969656763e-01	7.7959696257286341e+04	1.3486312988000257e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3930651963244209e+01	5.1100492969656763e-01	7.9675810963728291e+04	1.4125673005272663e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4228984567161593e+01	5.1100492969656763e-01	8.1389635380929394e+04	1.4831150083631180e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4527317171078979e+01	5.1100492969656763e-01	8.3101157645466112e+04	1.5590472021752189e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4825649774996362e+01	5.1100492969656763e-01	8.4810368150054695e+04	1.6392675731538188e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5123982378913748e+01	5.1100492969656763e-01	8.6517259371706401e+04	1.7228157126126926e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5422314982831132e+01	5.1100492969656763e-01	8.8221825714852210e+04	1.8088600285157586e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5720647586748518e+01	5.1100492969656763e-01	8.9924063367906609e+04	1.8966847370594269e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6018980190665904e+01	5.1100492969656763e-01	9.1623970171920824e+04	1.9856748560840356e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6317312794583287e+01	5.1100492969656763e-01	9.3321545500132837e+04	2.0753014253921469e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6615645398500671e+01	5.1100492969656763e-01	9.5016790147356500e+04	2.1651080489499022e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6913978002418059e+01	5.1100492969656763e-01	9.6709706228270443e+04	2.2546991762487742e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7212310606335443e+01	5.1100492969656763e-01	9.8400297083772035e+04	2.3437301697239814e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7510643210252827e+01	5.1100492969656763e-01	1.0008856719465020e+05	2.4318990244121137e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7808975814170214e+01	5.1100492969656763e-01	1.0177452210191173e+05	2.5189395339598591e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8107308418087598e+01	5.1100492969656763e-01	1.0345816833316490e+05	2.6046156828507428e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8405641022004982e+01	5.1100492969656763e-01	1.0513951333452573e+05	2.6887170584601363e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8703973625922366e+01	5.1100492969656763e-01	1.0681856540756652e+05	2.7710551017128378e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9002306229839753e+01	5.1100492969656763e-01	1.0849533365087483e+05	2.8514600430460223e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9300638833757137e+01	5.1100492969656763e-01	1.1016982790583253e+05	2.9297783969099801e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9598971437674521e+01	5.1100492969656763e-01	1.1184205870626408e+05	3.0058709114488388e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9897304041591909e+01	5.1100492969656763e-01	1.1351203723163514e+05	3.0796108898371722e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0195636645509293e+01	5.1100492969656763e-01	1.1517977526351389e+05	3.1508828161508882e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0493969249426677e+01	5.1100492969656763e-01	1.1684528514503398e+05	3.2195812320212485e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0792301853344060e+01	5.1100492969656763e-01	1.1850857974312139e+05	3.2856098211295262e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1090634457261448e+01	5.1100492969656763e-01	1.2016967241326999e+05	3.3488806672997757e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1388967061178832e+01	5.1100492969656763e-01	1.2182857696666893e+05	3.4093136589427268e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1687299665096216e+01	5.1100492969656763e-01	1.2348530763950333e+05	3.4668360182371730e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1985632269013600e+01	5.1100492969656763e-01	1.2513987906426411e+05	3.5213819379857732e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2283964872930987e+01	5.1100492969656763e-01	1.2679230624291842e+05	3.5728923127807848e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2582297476848371e+01	5.1100492969656763e-01	1.2844260452180289e+05	3.6213145541426125e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2880630080765755e+01	5.1100492969656763e-01	1.3009078956811558e+05	3.6666024817976631e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3178962684683142e+01	5.1100492969656763e-01	1.3173687734789119e+05	3.7087162853577020e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3477295288600526e+01	5.1100492969656763e-01	1.3338088410535394e+05	3.7476225524424021e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3775627892517910e+01	5.1100492969656763e-01	1.3502282634355201e+05	3.7832943608247697e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4073960496435294e+01	5.1100492969656763e-01	1.3666272080618370e+05	3.8157114335323877e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4372293100352682e+01	5.1100492969656763e-01	1.3830058446053360e+05	3.8448603570538139e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4670625704270066e+01	5.1100492969656763e-01	1.3993643448144294e+05	3.8707348639130018e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4968958308187450e+01	5.1100492969656763e-01	1.4157028823624496e+05	3.8933361819156339e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5267290912104833e+01	5.1100492969656763e-01	1.4320216327059997e+05	3.9126734533569006e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5565623516022221e+01	5.1100492969656763e-01	1.4483207729517113e+05	3.9287642284259573e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5863956119939605e+01	5.1100492969656763e-01	1.4646004817308619e+05	3.9416350379515620e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6162288723856989e+01	5.1100492969656763e-01	1.4808609390813319e+05	3.9513220515043336e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6460621327774373e+01	5.1100492969656763e-01	1.4971023263364393e+05	3.9578718276890386e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6758953931691760e+01	5.1100492969656763e-01	1.5133248260202125e+05	3.9613421642019562e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7057286535609144e+01	5.1100492969656763e-01	1.5295286217486844e+05	3.9618030558534128e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7355619139526528e+01	5.1100492969656763e-01	1.5457138981368471e+05	3.9593377691980527e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7653951743443915e+01	5.1100492969656763e-01	1.5618808407109039e+05	3.9540440426012947e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7952284347361299e+01	5.1100492969656763e-01	1.5780296358254951e+05	3.9460354203695265e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8250616951278683e+01	5.1100492969656763e-01	1.5941604705855987e+05	3.9354427288389579e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8548949555196067e+01	5.1100492969656763e-01	1.6102735327728183e+05	3.9224157008414795e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8847282159113455e+01	5.1100492969656763e-01	1.6263690107757921e+05	3.9071247524866944e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9145614763030839e+01	5.1100492969656763e-01	1.6424470935244928e+05	3.8897629123860488e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9443947366948223e+01	5.1100492969656763e-01	1.6585079704281647e+05	3.8705478978984729e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9742279970865606e+01	5.1100492969656763e-01	1.6745518313167049e+05	3.8497243252161634e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0040612574782994e+01	5.1100492969656763e-01	1.6905788663852774e+05	3.8275660296028232e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0338945178700378e+01	5.1100492969656763e-01	1.7065892661419776e+05	3.8043784582663120e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0637277782617762e+01	5.1100492969656763e-01	1.7225832213583720e+05	3.7805010806449827e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0935610386535146e+01	5.1100492969656763e-01	1.7385609230227437e+05	3.7563097388819115e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1233942990452533e+01	5.1100492969656763e-01	1.7545225622959010e+05	3.7322188347923575e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1532275594369917e+01	5.1100492969656763e-01	1.7704683304693928e+05	3.7086832190241935e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1830608198287301e+01	5.1100492969656763e-01	1.7863984189260079e+05	3.6861996144724521e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2128940802204689e+01	5.1100492969656763e-01	1.8023130191024224e+05	3.6653073715571109e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2427273406122069e+01	5.1100492969656763e-01	1.8182123224538844e+05	3.6465883214051873e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2725606010039456e+01	5.1100492969656763e-01	1.8340965204208173e+05	3.6306654697416766e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3023938613956837e+01	5.1100492969656763e-01	1.8499658043972397e+05	3.6182002666283001e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3322271217874224e+01	5.1100492969656763e-01	1.8658203657009132e+05	3.6098882037434578e+03	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	3.4890108261357384e+00	4.5696372227459053e-01	1.8727163360552146e+04	1.9991857723965140e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.7873434300531232e+00	4.5696372227459053e-01	2.0419335863091426e+04	2.0025733579722751e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.0856760339705085e+00	4.5696372227459053e-01	2.2113035563644436e+04	1.9956497822064839e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.3840086378878933e+00	4.5696372227459053e-01	2.3807558513095541e+04	1.9796279953744697e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.6823412418052781e+00	4.5696372227459053e-01	2.5502317319718233e+04	1.9555798774392556e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.9806738457226629e+00	4.5696372227459053e-01	2.7196817489928519e+04	1.9244651501733754e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.2790064496400477e+00	4.5696372227459053e-01	2.8890639615260054e+04	1.8871539635276988e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.5773390535574325e+00	4.5696372227459053e-01	3.0583425720392697e+04	1.8444450560913597e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.8756716574748173e+00	4.5696372227459053e-01	3.2274868635914259e+04	1.7970808060166089e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.1740042613922022e+00	4.5696372227459053e-01	3.3964703610948942e+04	1.7457601163866625e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.4723368653095870e+00	4.5696372227459053e-01	3.5652701611927696e+04	1.6911498347843858e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.7706694692269718e+00	4.5696372227459053e-01	3.7338663909419847e+04	1.6338952406080850e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.0690020731443575e+00	4.5696372227459053e-01	3.9022417661977750e+04	1.5746300122299231e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.3673346770617414e+00	4.5696372227459053e-01	4.0703812280948907e+04	1.5139859838116436e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.6656672809791271e+00	4.5696372227459053e-01	4.2382716413668611e+04	1.4526028943215338e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.9639998848965110e+00	4.5696372227459053e-01	4.4059015421139964e+04	1.3911381914704434e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.2623324888138967e+00	4.5696372227459053e-01	4.5732609254711781e+04	1.3302767461179578e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.5606650927312806e+00	4.5696372227459053e-01	4.7403410657382054e+04	1.2707400145388121e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.8589976966486663e+00	4.5696372227459053e-01	4.9071343631243733e+04	1.2132937084124071e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.1573303005660502e+00	4.5696372227459053e-01	5.0736342124671508e+04	1.1587523598691973e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.4556629044834359e+00	4.5696372227459053e-01	5.2398348902132326e+04	1.1079783211053139e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.7539955084008199e+00	4.5696372227459053e-01	5.4057314566699053e+04	1.0618718689435323e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0052328112318206e+01	4.5696372227459053e-01	5.5713196710977340e+04	1.0213485892946882e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0350660716235589e+01	4.5696372227459053e-01	5.7365959176593693e+04	9.8730079699472833e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0648993320152975e+01	4.5696372227459053e-01	5.9015571405920557e+04	9.6054226959986590e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0947325924070361e+01	4.5696372227459053e-01	6.0662007872534370e+04	9.4174050539594407e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1245658527987745e+01	4.5696372227459053e-01	6.2305247579176248e+04	9.3134717064932431e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1543991131905129e+01	4.5696372227459053e-01	6.3945273613825950e+04	9.2954253082804541e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1842323735822514e+01	4.5696372227459053e-01	6.5582072756001769e+04	9.3620964612130751e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2140656339739898e+01	4.5696372227459053e-01	6.7215635126629088e+04	9.5094704500729574e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2438988943657284e+01	4.5696372227459053e-01	6.8845953875835752e+04	9.7311698438673307e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2737321547574668e+01	4.5696372227459053e-01	7.0473024903871308e+04	1.0019161583031646e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3035654151492054e+01	4.5696372227459053e-01	7.2096846611046829e+04	1.0364517552400769e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3333986755409439e+01	4.5696372227459053e-01	7.3717419673175857e+04	1.0758086272127596e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3632319359326823e+01	4.5696372227459053e-01	7.5334746839487780e+04	1.1190998165405051e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3930651963244209e+01	4.5696372227459053e-01	7.6948832750397793e+04	1.1654989865162750e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4228984567161593e+01	4.5696372227459053e-01	7.8559683772867182e+04	1.2142573279889848e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4527317171078979e+01	4.5696372227459053e-01	8.0167307851385311e+04	1.2647090876975519e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4825649774996362e+01	4.5696372227459053e-01	8.1771714372856397e+04	1.3162697852678125e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5123982378913748e+01	4.5696372227459053e-01	8.3372914043891753e+04	1.3684303515325282e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5422314982831132e+01	4.5696372227459053e-01	8.4970918779192813e+04	1.4207494383188218e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5720647586748518e+01	4.5696372227459053e-01	8.6565741599870133e+04	1.4728453101807293e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6018980190665904e+01	4.5696372227459053e-01	8.8157396540681671e+04	1.5243881148632663e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6317312794583287e+01	4.5696372227459053e-01	8.9745898565292126e+04	1.5750929242636992e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6615645398500671e+01	4.5696372227459053e-01	9.1331263488759258e+04	1.6247136912697292e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6913978002418059e+01	4.5696372227459053e-01	9.2913507906542611e+04	1.6730381296314206e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7212310606335443e+01	4.5696372227459053e-01	9.4492649129408775e+04	1.7198834542205295e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7510643210252827e+01	4.5696372227459053e-01	9.6068705123675973e+04	1.7650928899039682e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7808975814170214e+01	4.5696372227459053e-01	9.7641694456300742e+04	1.8085328508512050e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8107308418087598e+01	4.5696372227459053e-01	9.9211636244362177e+04	1.8500906973966689e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8405641022004982e+01	4.5696372227459053e-01	1.0077855010854641e+05	1.8896729881576998e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8703973625922366e+01	4.5696372227459053e-01	1.0234245613027384e+05	1.9272041573817253e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9002306229839753e+01	4.5696372227459053e-01	1.0390337481214893e+05	1.9626255595893772e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9300638833757137e+01	4.5696372227459053e-01	1.0546132704144389e+05	1.9958948345965650e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9598971437674521e+01	4.5696372227459053e-01	1.0701633405635637e+05	2.0269855555809470e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9897304041591909e+01	4.5696372227459053e-01	1.0856841741480613e+05	2.0558871309230058e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0195636645509293e+01	4.5696372227459053e-01	1.1011759896555879e+05	2.0826049371367180e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0493969249426677e+01	4.5696372227459053e-01	1.1166390082148454e+05	2.1071606653848262e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0792301853344060e+01	4.5696372227459053e-01	1.1320734533477733e+05	2.1295928679035419e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1090634457261448e+01	4.5696372227459053e-01	1.1474795507397717e+05	2.1499576931644801e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1388967061178832e+01	4.5696372227459053e-01	1.1628575280265079e+05	2.1683297997330201e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1687299665096216e+01	4.5696372227459053e-01	1.1782076145960152e+05	2.1848034384429961e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1985632269013600e+01	4.5696372227459053e-01	1.1935300414048725e+05	2.1994936905247214e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2283964872930987e+01	4.5696372227459053e-01	1.2088250408073992e+05	2.2125378454660072e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2582297476848371e+01	4.5696372227459053e-01	1.2240928463968540e+05	2.2240968963683708e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2880630080765755e+01	4.5696372227459053e-01	1.2393336928577461e+05	2.2343571220741678e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3178962684683142e+01	4.5696372227459053e-01	1.2545478158284194e+05	2.2435317140920642e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3477295288600526e+01	4.5696372227459053e-01	1.2697354517731481e+05	2.2518623921316325e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3775627892517910e+01	4.5696372227459053e-01	1.2848968378630542e+05	2.2596209348616212e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4073960496435294e+01	4.5696372227459053e-01	1.3000322118651994e+05	2.2671105326431093e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4372293100352682e+01	4.5696372227459053e-01	1.3151418120392648e+05	2.2746668472988308e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4670625704270066e+01	4.5696372227459053e-01	1.3302258770412763e+05	2.2826586420098961e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4968958308187450e+01	4.5696372227459053e-01	1.3452846458338836e+05	2.2914878246653948e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5267290912104833e+01	4.5696372227459053e-01	1.3603183576027208e+05	2.3015887339502178e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5565623516022221e+01	4.5696372227459053e-01	1.3753272516784401e+05	2.3134264937050161e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5863956119939605e+01	4.5696372227459053e-01	1.3903115674640186e+05	2.3274942728928090e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6162288723856989e+01	4.5696372227459053e-01	1.4052715443669769e+05	2.3443093211441751e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6460621327774373e+01	4.5696372227459053e-01	1.4202074217361840e+05	2.3644077074483293e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6758953931691760e+01	4.5696372227459053e-01	1.4351194388029282e+05	2.3883377735180984e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7057286535609144e+01	4.5696372227459053e-01	1.4500078346259813e+05	2.4166524206911267e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7355619139526528e+01	4.5696372227459053e-01	1.4648728480403777e+05	2.4499004712589031e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7653951743443915e+01	4.5696372227459053e-01	1.4797147176096754e+05	2.4886174672537945e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7952284347361299e+01	4.5696372227459053e-01	1.4945336815814619e+05	2.5333163729233597e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8250616951278683e+01	4.5696372227459053e-01	1.5093299778458991e+05	2.5844787112205172e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8548949555196067e+01	4.5696372227459053e-01	1.5241038438971082e+05	2.6425466730917174e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8847282159113455e+01	4.5696372227459053e-01	1.5388555167972128e+05	2.7079166830897957e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9145614763030839e+01	4.5696372227459053e-01	1.5535852331428713e+05	2.7809347895659444e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9443947366948223e+01	4.5696372227459053e-01	1.5682932290341367e+05	2.8618940881373446e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9742279970865606e+01	4.5696372227459053e-01	1.5829797400455031e+05	2.9510342078245967e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0040612574782994e+01	4.5696372227459053e-01	1.5976450011989943e+05	3.0485427177993374e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0338945178700378e+01	4.5696372227459053e-01	1.6122892469391716e+05	3.1545581732540327e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0637277782617762e+01	4.5696372227459053e-01	1.6269127111099425e+05	3.2691744272537649e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0935610386535146e+01	4.5696372227459053e-01	1.6415156269330520e+05	3.3924457966848099e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1233942990452533e+01	4.5696372227459053e-01	1.6560982269881605e+05	3.5243926799384353e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1532275594369917e+01	4.5696372227459053e-01	1.6706607431944038e+05	3.6650072703578535e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1830608198287301e+01	4.5696372227459053e-01	1.6852034067933532e+05	3.8142590784184781e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2128940802204689e+01	4.5696372227459053e-01	1.6997264483332823e+05	3.9721000532816765e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2427273406122069e+01	4.5696372227459053e-01	1.7142300976546624e+05	4.1384691697046401e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2725606010039456e+01	4.5696372227459053e-01	1.7287145838768195e+05	4.3132964119625130e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3023938613956837e+01	4.5696372227459053e-01	1.7431801353856723e+05	4.4965061387300821e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3322271217874224e+01	4.5696372227459053e-01	1.7576269798224926e+05	4.6880198509598376e+03	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	3.4890108261357384e+00	3.4663858919498985e-01	1.8779928854805945e+04	8.5872496484129852e+02	
1.0000000000000000e+00	0.0000000000000000e+00	3.7873434300531232e+00	3.4663858919498985e-01	2.0398754150756242e+04	8.4220264100147881e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0856760339705085e+00	3.4663858919498985e-01	2.2013212369166580e+04	8.2151636402371184e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3840086378878933e+00	3.4663858919498985e-01	2.3623030753842522e+04	7.9753368215278965e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6823412418052781e+00	3.4663858919498985e-01	2.5227994273505577e+04	7.7105542480684687e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9806738457226629e+00	3.4663858919498985e-01	2.6827933241996670e+04	7.4283613527762691e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2790064496400477e+00	3.4663858919498985e-01	2.8422714072922023e+04	7.1360063682163184e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.5773390535574325e+00	3.4663858919498985e-01	3.0012232252728292e+04	6.8405730504702103e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.8756716574748173e+00	3.4663858919498985e-01	3.1596406917185599e+04	6.5490789107044827e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.1740042613922022e+00	3.4663858919498985e-01	3.3175176608325724e+04	6.2685299956176561e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4723368653095870e+00	3.4663858919498985e-01	3.4748495914756859e+04	6.0059158523914766e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.7706694692269718e+00	3.4663858919498985e-01	3.6316332782734506e+04	5.7681226272077993e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0690020731443575e+00	3.4663858919498985e-01	3.7878666343240380e+04	5.5617422481625874e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.3673346770617414e+00	3.4663858919498985e-01	3.9435485140726516e+04	5.3927672764485465e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.6656672809791271e+00	3.4663858919498985e-01	4.0986785677876258e+04	5.2661892975274134e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.9639998848965110e+00	3.4663858919498985e-01	4.2532571211425638e+04	5.1855613582149363e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.2623324888138967e+00	3.4663858919498985e-01	4.4072850749220415e+04	5.1526257708283504e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.5606650927312806e+00	3.4663858919498985e-01	4.5607638209891913e+04	5.1671201947889870e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.8589976966486663e+00	3.4663858919498985e-01	4.7136951714934796e+04	5.2268369863550220e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1573303005660502e+00	3.4663858919498985e-01	4.8660812989333004e+04	5.3279328743683402e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.4556629044834359e+00	3.4663858919498985e-01	5.0179246851749594e+04	5.4654079555402063e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.7539955084008199e+00	3.4663858919498985e-01	5.1692280779056811e+04	5.6336355999199952e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0052328112318206e+01	3.4663858919498985e-01	5.3199944532912203e+04	5.8268388958665651e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0350660716235589e+01	3.4663858919498985e-01	5.4702269838386681e+04	6.0394540806830184e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0648993320152975e+01	3.4663858919498985e-01	5.6199290106471046e+04	6.2663678347079929e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0947325924070361e+01	3.4663858919498985e-01	5.7691040193736961e+04	6.5030458169480562e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1245658527987745e+01	3.4663858919498985e-01	5.9177556193591416e+04	6.7455819745164149e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1543991131905129e+01	3.4663858919498985e-01	6.0658875254502651e+04	6.9906977562219822e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1842323735822514e+01	3.4663858919498985e-01	6.2135035421336535e+04	7.2357142482952452e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2140656339739898e+01	3.4663858919498985e-01	6.3606075496564343e+04	7.4785130640103330e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2438988943657284e+01	3.4663858919498985e-01	6.5072034918613324e+04	7.7174957362661689e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2737321547574668e+01	3.4663858919498985e-01	6.6532953655050893e+04	7.9515469611862102e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3035654151492054e+01	3.4663858919498985e-01	6.7988872108642798e+04	8.1800041507490926e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3333986755409439e+01	3.4663858919498985e-01	6.9439831034614108e+04	8.4026339758082440e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3632319359326823e+01	3.4663858919498985e-01	7.0885871467684818e+04	8.6196155328570865e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3930651963244209e+01	3.4663858919498985e-01	7.2327034657654382e+04	8.8315291538802296e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4228984567161593e+01	3.4663858919498985e-01	7.3763362012480269e+04	9.0393494990101328e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4527317171078979e+01	3.4663858919498985e-01	7.5194895047940954e+04	9.2444413042987344e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4825649774996362e+01	3.4663858919498985e-01	7.6621675343094408e+04	9.4485559372861212e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5123982378913748e+01	3.4663858919498985e-01	7.8043744500849643e+04	9.6538267198524466e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5422314982831132e+01	3.4663858919498985e-01	7.9461144113055430e+04	9.8627608234846252e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5720647586748518e+01	3.4663858919498985e-01	8.0873915729588232e+04	1.0078225466145230e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6018980190665904e+01	3.4663858919498985e-01	8.2282100830985466e+04	1.0303426202544156e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6317312794583287e+01	3.4663858919498985e-01	8.3685740804226865e+04	1.0541875371165409e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6615645398500671e+01	3.4663858919498985e-01	8.5084876921315401e+04	1.0797349306191988e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6913978002418059e+01	3.4663858919498985e-01	8.6479550320350856e+04	1.1073833775869232e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7212310606335443e+01	3.4663858919498985e-01	8.7869801988825478e+04	1.1375458251363345e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7510643210252827e+01	3.4663858919498985e-01	8.9255672748903380e+04	1.1706420946297881e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7808975814170214e+01	3.4663858919498985e-01	9.0637203244471908e+04	1.2070907920299960e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8107308418087598e+01	3.4663858919498985e-01	9.2014433929778257e+04	1.2473010673700028e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8405641022004982e+01	3.4663858919498985e-01	9.3387405059485260e+04	1.2916647329337675e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8703973625922366e+01	3.4663858919498985e-01	9.4756156679998341e+04	1.3405492515379228e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9002306229839753e+01	3.4663858919498985e-01	9.6120728621932576e+04	1.3942920368797636e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9300638833757137e+01	3.4663858919498985e-01	9.7481160493602554e+04	1.4531963768383155e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9598971437674521e+01	3.4663858919498985e-01	9.8837491675430720e+04	1.5175291214380534e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9897304041591909e+01	3.4663858919498985e-01	1.0018976131518009e+05	1.5875201010659994e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0195636645509293e+01	3.4663858919498985e-01	1.0153800832392859e+05	1.6633630876164043e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0493969249426677e+01	3.4663858919498985e-01	1.0288227137270931e+05	1.7452180030935031e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0792301853344060e+01	3.4663858919498985e-01	1.0422258888974997e+05	1.8332140258992295e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1090634457261448e+01	3.4663858919498985e-01	1.0555899905825091e+05	1.9274532415144715e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1388967061178832e+01	3.4663858919498985e-01	1.0689153981464761e+05	2.0280145199783146e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1687299665096216e+01	3.4663858919498985e-01	1.0822024884730873e+05	2.1349573622268076e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1985632269013600e+01	3.4663858919498985e-01	1.0954516359562590e+05	2.2483255263019128e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2283964872930987e+01	3.4663858919498985e-01	1.1086632124945556e+05	2.3681503112534429e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2582297476848371e+01	3.4663858919498985e-01	1.1218375874887701e+05	2.4944534340329792e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2880630080765755e+01	3.4663858919498985e-01	1.1349751278423464e+05	2.6272494795159696e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3178962684683142e+01	3.4663858919498985e-01	1.1480761979643531e+05	2.7665479356277824e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3477295288600526e+01	3.4663858919498985e-01	1.1611411597747363e+05	2.9123548458292476e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3775627892517910e+01	3.4663858919498985e-01	1.1741703727116302e+05	3.0646741222281503e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4073960496435294e+01	3.4663858919498985e-01	1.1871641937404897e+05	3.2235085667620242e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4372293100352682e+01	3.4663858919498985e-01	1.2001229773648671e+05	3.3888606474563817e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4670625704270066e+01	3.4663858919498985e-01	1.2130470756386443e+05	3.5607330734855282e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4968958308187450e+01	3.4663858919498985e-01	1.2259368381795667e+05	3.7391292079832228e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5267290912104833e+01	3.4663858919498985e-01	1.2387926121839299e+05	3.9240533522011074e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5565623516022221e+01	3.4663858919498985e-01	1.2516147424422891e+05	4.1155109292829293e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5863956119939605e+01	3.4663858919498985e-01	1.2644035713560696e+05	4.3135085909695817e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6162288723856989e+01	3.4663858919498985e-01	1.2771594389549733e+05	4.5180542661457084e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6460621327774373e+01	3.4663858919498985e-01	1.2898826829150756e+05	4.7291571663473796e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6758953931691760e+01	3.4663858919498985e-01	1.3025736385775349e+05	4.9468277601660793e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7057286535609144e+01	3.4663858919498985e-01	1.3152326389678192e+05	5.1710777258556482e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7355619139526528e+01	3.4663858919498985e-01	1.3278600148153861e+05	5.4019198893175244e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7653951743443915e+01	3.4663858919498985e-01	1.3404560945737481e+05	5.6393681529265286e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7952284347361299e+01	3.4663858919498985e-01	1.3530212044408548e+05	5.8834374193038229e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8250616951278683e+01	3.4663858919498985e-01	1.3655556683797482e+05	6.1341435130757218e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8548949555196067e+01	3.4663858919498985e-01	1.3780598081394294e+05	6.3915031028278199e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8847282159113455e+01	3.4663858919498985e-01	1.3905339432759030e+05	6.6555336248215408e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9145614763030839e+01	3.4663858919498985e-01	1.4029783911733437e+05	6.9262532095513252e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9443947366948223e+01	3.4663858919498985e-01	1.4153934670653648e+05	7.2036806118458453e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9742279970865606e+01	3.4663858919498985e-01	1.4277794840563394e+05	7.4878351449412585e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0040612574782994e+01	3.4663858919498985e-01	1.4401367531427491e+05	7.7787366187436101e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0338945178700378e+01	3.4663858919498985e-01	1.4524655832345379e+05	8.0764052823495713e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0637277782617762e+01	3.4663858919498985e-01	1.4647662811764405e+05	8.3808617707842568e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0935610386535146e+01	3.4663858919498985e-01	1.4770391517692595e+05	8.6921270558401902e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1233942990452533e+01	3.4663858919498985e-01	1.4892844977910782e+05	9.0102224008500671e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1532275594369917e+01	3.4663858919498985e-01	1.5015026200183888e+05	9.3351693191936938e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1830608198287301e+01	3.4663858919498985e-01	1.5136938172471142e+05	9.6669895363207925e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2128940802204689e+01	3.4663858919498985e-01	1.5258583863135148e+05	1.0005704955062482e+04	
1.0000000000000000e+00	0.0000000000000000e+00	3.2427273406122069e+01	3.4663858919498985e-01	1.5379966221149673e+05	1.0351337624003707e+04	
1.0000000000000000e+00	0.0000000000000000e+00	3.2725606010039456e+01	3.4663858919498985e-01	1.5501088176305950e+05	1.0703909708692036e+04	
1.0000000000000000e+00	0.0000000000000000e+00	3.3023938613956837e+01	3.4663858919498985e-01	1.5621952639417507e+05	1.1063443465466260e+04	
1.0000000000000000e+00	0.0000000000000000e+00	3.3322271217874224e+01	3.4663858919498985e-01	1.5742562502523352e+05	1.1429961217697952e+04	

#plot#xiexiytheyth#L=inf
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.3322271217874224e+01	6.0813766086174137e-01	5.1100492969656763e-01	5.2742860696814962e-03	1.8658535292526722e+05	3.7516404155812925e+03	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	9.9966813653622673e+00	1.8244129825852221e-01	5.1100492969656763e-01	5.2742860696814962e-03	5.6869027658617997e+04	1.7854986949104814e+03	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.6209359415836720e+04	1.5574734153169316e+03	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.6209359415836720e+04	1.5574734153169316e+03	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.6209359415836720e+04	1.5574734153169316e+03	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.6209359415836720e+04	1.5574734153169316e+03	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3328908487149691e+01	2.4325506434469699e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.6209359415836720e+04	1.5574734153169316e+03	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.6661135608937112e+01	3.0406883043087068e-01	5.1100492969656763e-01	5.2742860696814962e-03	9.5272102003657885e+04	2.1998542240647030e+03	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9993362730724535e+01	3.6488259651704441e-01	5.1100492969656763e-01	5.2742860696814962e-03	1.1404643837067984e+05	2.9899048603362439e+03	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.6657816974299383e+01	4.8651012868939397e-01	5.1100492969656763e-01	5.2742860696814962e-03	1.5078178373046385e+05	3.7651621256203989e+03	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	9.6629630073139587e+00	1.3452248458738963e-01	4.5696372227459053e-01	4.6494090638068116e-03	5.3551249016725422e+04	1.3445566418299652e+03	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3528148210239541e+01	1.8833147842234657e-01	4.5696372227459053e-01	4.6494090638068116e-03	7.4769745860175884e+04	1.4237953864091244e+03	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.1258518616090704e+01	2.9594946609226014e-01	4.5696372227459053e-01	4.6494090638068116e-03	1.1561244862037804e+05	2.4262529163872287e+03	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.8988889021941866e+01	4.0356745376217318e-01	4.5696372227459053e-01	4.6494090638068116e-03	1.5458391273751142e+05	3.2435426086572211e+03	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.2854074224867460e+01	4.5737644759713270e-01	4.5696372227459053e-01	4.6494090638068116e-03	1.7349397734935701e+05	4.9354436350995165e+03	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	7.5642877226028782e+00	8.8722184993964906e-02	3.4663858919498985e-01	3.6935439821443932e-03	4.0459920042538171e+04	8.4658923700179901e+02	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.0085716963470507e+01	1.1829624665862165e-01	3.4663858919498985e-01	3.6935439821443932e-03	5.3368156318453446e+04	9.8975673998740581e+02	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.5128575445205756e+01	1.7744436998792981e-01	3.4663858919498985e-01	3.6935439821443932e-03	7.8066129147119107e+04	1.4724469382693287e+03	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
3.4413319850951218e+00	3.4813476365453151e+00	3.4656679885455288e+00	3.4975645384183998e+00	3.5962832456709179e+00	3.4926781682084309e+00	3.4643499199695276e+00	3.4481483242677040e+00	3.5728413604786948e+00	3.4850770928071046e+00	3.4726427964255984e+00	3.4767711429639077e+00	3.4860019903230843e+00	3.4917083383114642e+00	3.4627478640052778e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
3.4890108261357384e+00	1.5249447113375669e-01	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
1.8849315151496005e+04	1.8849315151496088e+04	1.8849315151496066e+04	1.8849315151496041e+04	1.8849315151495986e+04	1.8849315151495997e+04	1.8849315151495997e+04	1.8849315151496106e+04	1.8849315151495990e+04	1.8849315151496019e+04	1.8849315151496019e+04	1.8849315151495950e+04	1.8849315151496030e+04	1.8849315151496023e+04	1.8849315151496106e+04	

#ae#Y_extr
1.8849315151496030e+04	1.6593331414060621e-10	

#CH2_RED(smart_print)
0.28(15)	



==> isoQCD/Data/fit_Lsla/fit/M1_3GeV/rs.dat <==
*** Results of the xexyey fit ***
----------
n_var : 5
n_pts : 54
n_par : 8
Simultaneous fit of rs

[The fit converged for all jkf indices]
----------

#jkf#c_fL
6.7966762579203994e+00	7.6953802974234033e+00	1.2135019732053189e+01	1.4962338701504336e+01	6.1037157662218382e+00	3.1938830348170435e+00	1.2917095761052768e+00	6.7308818679612434e+00	9.0573268731555210e+00	4.9390112105792676e+00	1.2063075689252244e+01	6.1207588770546870e+00	8.3922854763895405e+00	1.4931970923757552e+01	1.4458220261620951e+01	

#ae#c_fL
8.5914836363877676e+00	1.5445824340040010e+01	

#jkf#c_l
-1.4580983291478209e+00	-1.8392531092640334e+00	-2.1286780733032376e+00	-1.5889738731134155e+00	-1.9842883529594297e+00	-1.2921899664823882e+00	-1.3309125690578418e+00	-1.9108578718110549e+00	-1.1818059422235232e+00	-1.3461112454903310e+00	-1.5949528249177876e+00	-1.8215180682405774e+00	-1.3348634541397524e+00	-1.1325839963662814e+00	-1.2931487906748762e+00	

#ae#c_l
-1.5492157644794897e+00	1.1435662856399291e+00	

#jkf#ca2
3.1334159393636657e-01	3.3162654945127551e-01	3.2784277731727440e-01	3.3483558164690991e-01	3.2490269758829154e-01	2.2168326049352124e-01	2.2126699754620260e-01	3.1834864054572420e-01	1.8305003684082691e-01	2.2460087153816455e-01	3.1969693061313226e-01	3.3443091334779679e-01	3.2686082236690206e-01	3.3755126872180607e-01	3.2889949613106212e-01	

#ae#ca2
2.9659589587235041e-01	1.9366449468214930e-01	

#jkf#c_s
5.9293812991061543e+00	5.9144570118198310e+00	5.8592094418602212e+00	5.8312355268814935e+00	5.9571444165667753e+00	7.9445620990709527e+00	8.0050791832920360e+00	5.9283319538289323e+00	7.7249651648601061e+00	8.1706200961677347e+00	5.8743345253265877e+00	5.8020405640354156e+00	5.7918473407549147e+00	5.8589829529177742e+00	5.8581207453856852e+00	

#ae#c_s
6.4300208214583083e+00	3.4726794844589732e+00	

#jkf#ms_phys
9.6305291565537465e-02	9.6211714193296896e-02	9.5593096892011870e-02	9.6823763130840845e-02	9.5196134098507121e-02	9.2578057794203875e-02	9.2574789980935365e-02	9.5366229853282636e-02	9.2661849096700249e-02	9.2165811492348565e-02	9.6271862269535546e-02	9.6397430757562130e-02	9.7619279481236859e-02	9.7821524663643133e-02	9.7191354923199427e-02	

#ae#ms_phys
9.5385212679522810e-02	7.0490153930339453e-03	

#jkf#c_l2
6.1747715730537198e+00	1.1227719465078961e+01	1.5467157316586293e+01	7.8076569198316079e+00	1.2567215845253438e+01	1.8901895355813938e+00	2.7046137185994774e+00	1.1814936771790428e+01	1.7935720853679678e+00	2.6552060781350231e+00	7.7223183756570037e+00	1.1567330292349284e+01	5.4247692426979910e+00	1.7285108589346627e+00	3.8776903820543396e+00	

#ae#c_l2
6.9615772307314394e+00	1.6649343632035567e+01	

#jkf#c_s2
-2.6367077954642536e+01	-2.6128578407014153e+01	-2.3293692456629479e+01	-2.7023631952172515e+01	-2.3775743801902870e+01	3.9587534072287816e+01	4.1417174515135954e+01	-2.3986703666614893e+01	3.3887317107730908e+01	4.3388574702687443e+01	-2.6010983666302174e+01	-2.7051239467039995e+01	-2.7134983317372829e+01	-2.7310740870755822e+01	-2.7549001620784558e+01	

#ae#c_s2
-8.4901184522259801e+00	1.0875791091381214e+02	

#jkf#c_ls
-6.7823929837414427e+00	-5.7644263247881407e+00	-2.2434075726460252e+00	-5.5236769893381377e+00	-4.5827254078421458e+00	-2.3329924057096591e+01	-2.3975958125882919e+01	-4.5036626579156351e+00	-2.1231638094845966e+01	-2.6797038539584936e+01	-4.7858484502283245e+00	-4.1383132846805868e+00	-5.3685869958173287e+00	-7.5567609877505610e+00	-6.7574905038006703e+00	

#ae#c_ls
-1.0222790065063963e+01	3.1276493394908808e+01	

#jkf#CH2_RED
5.5779001826086072e-01	6.0396569784583531e-01	4.1556408881805496e-01	5.1599874086538866e-01	4.9953118297011673e-01	1.1314448683545582e+00	1.0754337813631865e+00	5.5656183099630052e-01	1.1252216415749676e+00	1.1249638777803361e+00	5.4686989377064421e-01	4.5475609254033367e-01	4.0392659321957008e-01	4.8840156455613359e-01	4.5783480839332413e-01	

#ae#CH2_RED
6.6388431208730747e-01	1.0353769804364388e+00	

#jkf#data_x_1
2.2162571379751866e-01	2.2182462039999429e-01	2.2165019871090527e-01	2.2165610501953345e-01	2.2180378023561270e-01	2.2149316739054881e-01	2.2148203474541481e-01	2.2149296611306479e-01	2.2161858889261532e-01	2.2184601294649881e-01	2.2165703594052347e-01	2.2195348957557468e-01	2.2155832788462826e-01	2.2168709676644108e-01	2.2170141306001734e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
7.3417195613692712e-02	7.3756466387297381e-02	7.3787422205772724e-02	7.3470985035001546e-02	7.3304949459231980e-02	7.2996632557068813e-02	7.2974601748816439e-02	7.3593206107236922e-02	7.3763047941502582e-02	7.2603869257270318e-02	7.3284053334905536e-02	7.3517827550613687e-02	7.3505431436057284e-02	7.2764850025172148e-02	7.2965384314777865e-02	
6.0556205904695529e-02	6.0575000617531710e-02	6.0673467635972464e-02	6.0432089254922883e-02	6.0437688738029502e-02	6.0469162157883949e-02	6.0495977466957798e-02	6.0152801279041060e-02	6.0313659515766588e-02	6.0520270656637676e-02	6.0335996950058313e-02	6.0732173235539630e-02	6.0708626086197343e-02	6.0170328152234942e-02	6.0281321967518967e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_2
2.2162571379751866e-01	2.2182462039999429e-01	2.2165019871090527e-01	2.2165610501953345e-01	2.2180378023561270e-01	2.2149316739054881e-01	2.2148203474541481e-01	2.2149296611306479e-01	2.2161858889261532e-01	2.2184601294649881e-01	2.2165703594052347e-01	2.2195348957557468e-01	2.2155832788462826e-01	2.2168709676644108e-01	2.2170141306001734e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
8.6765776634364106e-02	8.7166733003169641e-02	8.7203317152276846e-02	8.6829345950456382e-02	8.6633122088183245e-02	8.6268747567444973e-02	8.6242711157692165e-02	8.6973789035825463e-02	8.7174511203593957e-02	8.5804572758592199e-02	8.6608426668524710e-02	8.6884705287088901e-02	8.6870055333522253e-02	8.5994822757021624e-02	8.6231817826555660e-02	
5.6071391574607096e-02	5.6087825594619764e-02	5.6135162988245113e-02	5.5951104556863349e-02	5.5929982834438216e-02	5.6000091331261312e-02	5.5990021120106662e-02	5.5708087938246810e-02	5.5873144386407683e-02	5.6019433290024664e-02	5.5902036933059368e-02	5.6200366655491538e-02	5.6126506434956785e-02	5.5753301123154866e-02	5.5869675825707052e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_3
2.2162571379751866e-01	2.2182462039999429e-01	2.2165019871090527e-01	2.2165610501953345e-01	2.2180378023561270e-01	2.2149316739054881e-01	2.2148203474541481e-01	2.2149296611306479e-01	2.2161858889261532e-01	2.2184601294649881e-01	2.2165703594052347e-01	2.2195348957557468e-01	2.2155832788462826e-01	2.2168709676644108e-01	2.2170141306001734e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.0011435765503551e-01	1.0057699961904189e-01	1.0061921209878098e-01	1.0018770686591121e-01	9.9961294717134525e-02	9.9540862577821118e-02	9.9510820566567890e-02	1.0035437196441400e-01	1.0058597446568533e-01	9.9005276259914080e-02	9.9932800002143912e-02	1.0025158302356411e-01	1.0023467923098721e-01	9.9224795488871101e-02	9.9498251338333454e-02	
5.2135553221216650e-02	5.2148784041345604e-02	5.2166138985962625e-02	5.2030276608557323e-02	5.1991127032668373e-02	5.2076179294942494e-02	5.2044939608864069e-02	5.1812120849234783e-02	5.1970034377973096e-02	5.2079835314848215e-02	5.2006839489734773e-02	5.2236291078996321e-02	5.2132831635203200e-02	5.1870667534339658e-02	5.1984214636990822e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_4
1.2399756344348503e-01	1.2391825290981592e-01	1.2395480807601418e-01	1.2402961246333810e-01	1.2409787597059931e-01	1.2401969177286894e-01	1.2348964329457827e-01	1.2404749795670478e-01	1.2389860112966547e-01	1.2401150220913301e-01	1.2394077014401944e-01	1.2404858773946104e-01	1.2397060920871165e-01	1.2408526577641664e-01	1.2407629697149257e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
7.3417195613692712e-02	7.3756466387297381e-02	7.3787422205772724e-02	7.3470985035001546e-02	7.3304949459231980e-02	7.2996632557068813e-02	7.2974601748816439e-02	7.3593206107236922e-02	7.3763047941502582e-02	7.2603869257270318e-02	7.3284053334905536e-02	7.3517827550613687e-02	7.3505431436057284e-02	7.2764850025172148e-02	7.2965384314777865e-02	
1.5647935529466302e-02	1.5661501726573646e-02	1.5597356800361735e-02	1.5638466784972400e-02	1.5610301166795432e-02	1.5707246912089974e-02	1.5452973859393728e-02	1.5686010450384570e-02	1.5530601558019753e-02	1.5574016173250171e-02	1.5612572742906599e-02	1.5688789566385145e-02	1.5553789625184652e-02	1.5640219036710801e-02	1.5633531342247115e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_5
1.2399756344348503e-01	1.2391825290981592e-01	1.2395480807601418e-01	1.2402961246333810e-01	1.2409787597059931e-01	1.2401969177286894e-01	1.2348964329457827e-01	1.2404749795670478e-01	1.2389860112966547e-01	1.2401150220913301e-01	1.2394077014401944e-01	1.2404858773946104e-01	1.2397060920871165e-01	1.2408526577641664e-01	1.2407629697149257e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
8.6765776634364106e-02	8.7166733003169641e-02	8.7203317152276846e-02	8.6829345950456382e-02	8.6633122088183245e-02	8.6268747567444973e-02	8.6242711157692165e-02	8.6973789035825463e-02	8.7174511203593957e-02	8.5804572758592199e-02	8.6608426668524710e-02	8.6884705287088901e-02	8.6870055333522253e-02	8.5994822757021624e-02	8.6231817826555660e-02	
1.4057338371877916e-02	1.4076315866185754e-02	1.4030544289346553e-02	1.4055400238139587e-02	1.4041051836255831e-02	1.4109277265980220e-02	1.3873827946969463e-02	1.4094414472880255e-02	1.3964054244748003e-02	1.4009191782980213e-02	1.4030916701443685e-02	1.4100974731075796e-02	1.3985590544401145e-02	1.4058780151864785e-02	1.4050915611611186e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_6
1.2399756344348503e-01	1.2391825290981592e-01	1.2395480807601418e-01	1.2402961246333810e-01	1.2409787597059931e-01	1.2401969177286894e-01	1.2348964329457827e-01	1.2404749795670478e-01	1.2389860112966547e-01	1.2401150220913301e-01	1.2394077014401944e-01	1.2404858773946104e-01	1.2397060920871165e-01	1.2408526577641664e-01	1.2407629697149257e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0011435765503551e-01	1.0057699961904189e-01	1.0061921209878098e-01	1.0018770686591121e-01	9.9961294717134525e-02	9.9540862577821118e-02	9.9510820566567890e-02	1.0035437196441400e-01	1.0058597446568533e-01	9.9005276259914080e-02	9.9932800002143912e-02	1.0025158302356411e-01	1.0023467923098721e-01	9.9224795488871101e-02	9.9498251338333454e-02	
1.2679480858130025e-02	1.2699958488566362e-02	1.2666586743293577e-02	1.2681744605692033e-02	1.2675687821930171e-02	1.2723160567898899e-02	1.2506776206113120e-02	1.2714254404351949e-02	1.2603767256435940e-02	1.2648961731574992e-02	1.2657919721777995e-02	1.2722357429236785e-02	1.2623276898719074e-02	1.2687965837226148e-02	1.2678503480100738e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_7
1.4680733915584196e-01	1.4768664250154384e-01	1.4770260275076871e-01	1.4685888913331613e-01	1.4715880318477359e-01	1.4746665034554371e-01	1.4714674764617833e-01	1.4741666088513675e-01	1.4661893391760206e-01	1.4723581955067025e-01	1.4762296103218600e-01	1.4712456766415150e-01	1.4759610953691374e-01	1.4686181404919768e-01	1.4708535698672903e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
7.3417195613692712e-02	7.3756466387297381e-02	7.3787422205772724e-02	7.3470985035001546e-02	7.3304949459231980e-02	7.2996632557068813e-02	7.2974601748816439e-02	7.3593206107236922e-02	7.3763047941502582e-02	7.2603869257270318e-02	7.3284053334905536e-02	7.3517827550613687e-02	7.3505431436057284e-02	7.2764850025172148e-02	7.2965384314777865e-02	
2.3042742014193773e-02	2.3322736731346515e-02	2.3521437500319001e-02	2.3361579876623621e-02	2.3131191698945008e-02	2.3449658263630775e-02	2.3229782531773897e-02	2.3259453493154870e-02	2.3205733067448650e-02	2.3394540344396930e-02	2.3266692890505383e-02	2.3146822007048217e-02	2.3283189954931800e-02	2.3224171201270766e-02	2.3317921822955945e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_8
1.4680733915584196e-01	1.4768664250154384e-01	1.4770260275076871e-01	1.4685888913331613e-01	1.4715880318477359e-01	1.4746665034554371e-01	1.4714674764617833e-01	1.4741666088513675e-01	1.4661893391760206e-01	1.4723581955067025e-01	1.4762296103218600e-01	1.4712456766415150e-01	1.4759610953691374e-01	1.4686181404919768e-01	1.4708535698672903e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
8.6765776634364106e-02	8.7166733003169641e-02	8.7203317152276846e-02	8.6829345950456382e-02	8.6633122088183245e-02	8.6268747567444973e-02	8.6242711157692165e-02	8.6973789035825463e-02	8.7174511203593957e-02	8.5804572758592199e-02	8.6608426668524710e-02	8.6884705287088901e-02	8.6870055333522253e-02	8.5994822757021624e-02	8.6231817826555660e-02	
2.1312971648629116e-02	2.1606238779096447e-02	2.1722778723583368e-02	2.1545301147952296e-02	2.1423174062033243e-02	2.1663836786113840e-02	2.1479927072702760e-02	2.1525940200675771e-02	2.1447202652434862e-02	2.1602532733289378e-02	2.1550974532675616e-02	2.1411995313759553e-02	2.1559466674398307e-02	2.1474282120666339e-02	2.1543122101377560e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_9
1.4680733915584196e-01	1.4768664250154384e-01	1.4770260275076871e-01	1.4685888913331613e-01	1.4715880318477359e-01	1.4746665034554371e-01	1.4714674764617833e-01	1.4741666088513675e-01	1.4661893391760206e-01	1.4723581955067025e-01	1.4762296103218600e-01	1.4712456766415150e-01	1.4759610953691374e-01	1.4686181404919768e-01	1.4708535698672903e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.0011435765503551e-01	1.0057699961904189e-01	1.0061921209878098e-01	1.0018770686591121e-01	9.9961294717134525e-02	9.9540862577821118e-02	9.9510820566567890e-02	1.0035437196441400e-01	1.0058597446568533e-01	9.9005276259914080e-02	9.9932800002143912e-02	1.0025158302356411e-01	1.0023467923098721e-01	9.9224795488871101e-02	9.9498251338333454e-02	
1.9703695146768039e-02	1.9997584089930950e-02	2.0066829284632333e-02	1.9879342189210735e-02	1.9825475378221956e-02	2.0013266538405922e-02	1.9856270952691442e-02	1.9910452221586956e-02	1.9810862978271511e-02	1.9951605802245444e-02	1.9941558978592535e-02	1.9799493594589677e-02	1.9948328997727721e-02	1.9846095937652474e-02	1.9902683677653556e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_10
1.4468288060617412e-01	1.4492844381758299e-01	1.4465134286982501e-01	1.4466117087534835e-01	1.4420772824119787e-01	1.4430746247647946e-01	1.4434469163902205e-01	1.4462511909791631e-01	1.4487554448039955e-01	1.4458187861865018e-01	1.4457388028427132e-01	1.4460173106376314e-01	1.4421358766657200e-01	1.4409524490553191e-01	1.4425206702952428e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
7.3417195613692712e-02	7.3756466387297381e-02	7.3787422205772724e-02	7.3470985035001546e-02	7.3304949459231980e-02	7.2996632557068813e-02	7.2974601748816439e-02	7.3593206107236922e-02	7.3763047941502582e-02	7.2603869257270318e-02	7.3284053334905536e-02	7.3517827550613687e-02	7.3505431436057284e-02	7.2764850025172148e-02	7.2965384314777865e-02	
2.2757078657896564e-02	2.2927137320369360e-02	2.2736119863316823e-02	2.2927292816567357e-02	2.2587417971447265e-02	2.2584846365930750e-02	2.2743221592162483e-02	2.2803106711493659e-02	2.2716766230621958e-02	2.2842470627272550e-02	2.2866295967071081e-02	2.2875760050617061e-02	2.2585108440260886e-02	2.2760684600247830e-02	2.2681530660423905e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_11
1.4468288060617412e-01	1.4492844381758299e-01	1.4465134286982501e-01	1.4466117087534835e-01	1.4420772824119787e-01	1.4430746247647946e-01	1.4434469163902205e-01	1.4462511909791631e-01	1.4487554448039955e-01	1.4458187861865018e-01	1.4457388028427132e-01	1.4460173106376314e-01	1.4421358766657200e-01	1.4409524490553191e-01	1.4425206702952428e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
8.6765776634364106e-02	8.7166733003169641e-02	8.7203317152276846e-02	8.6829345950456382e-02	8.6633122088183245e-02	8.6268747567444973e-02	8.6242711157692165e-02	8.6973789035825463e-02	8.7174511203593957e-02	8.5804572758592199e-02	8.6608426668524710e-02	8.6884705287088901e-02	8.6870055333522253e-02	8.5994822757021624e-02	8.6231817826555660e-02	
2.0777286954015612e-02	2.0941862877689621e-02	2.0770541816663681e-02	2.0918814007219826e-02	2.0618458848381593e-02	2.0602087143995536e-02	2.0770035964889241e-02	2.0828549847784164e-02	2.0798747712176699e-02	2.0846448620955950e-02	2.0873522921244995e-02	2.0864016738840432e-02	2.0625384881421956e-02	2.0774514749370018e-02	2.0711856585861145e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_12
1.4468288060617412e-01	1.4492844381758299e-01	1.4465134286982501e-01	1.4466117087534835e-01	1.4420772824119787e-01	1.4430746247647946e-01	1.4434469163902205e-01	1.4462511909791631e-01	1.4487554448039955e-01	1.4458187861865018e-01	1.4457388028427132e-01	1.4460173106376314e-01	1.4421358766657200e-01	1.4409524490553191e-01	1.4425206702952428e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.0011435765503551e-01	1.0057699961904189e-01	1.0061921209878098e-01	1.0018770686591121e-01	9.9961294717134525e-02	9.9540862577821118e-02	9.9510820566567890e-02	1.0035437196441400e-01	1.0058597446568533e-01	9.9005276259914080e-02	9.9932800002143912e-02	1.0025158302356411e-01	1.0023467923098721e-01	9.9224795488871101e-02	9.9498251338333454e-02	
1.9039573715671332e-02	1.9195493369622046e-02	1.9042923012728266e-02	1.9156508347539947e-02	1.8886214239506535e-02	1.8872316400991136e-02	1.9033105918753544e-02	1.9092347502250497e-02	1.9095917871934921e-02	1.9098860422204669e-02	1.9124411873006460e-02	1.9103767238367111e-02	1.8904985469228149e-02	1.9029333011980086e-02	1.8978132203702331e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_13
1.4167561687468966e-01	1.4150894711833434e-01	1.4178975511490494e-01	1.4166968016050355e-01	1.4169124161097627e-01	1.4153260693993461e-01	1.4161581865255066e-01	1.4168941897708551e-01	1.4148986903036223e-01	1.4162811359392352e-01	1.4149623549502410e-01	1.4148244027328363e-01	1.4142099374667505e-01	1.4153002741701379e-01	1.4162728841346478e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
7.3417195613692712e-02	7.3756466387297381e-02	7.3787422205772724e-02	7.3470985035001546e-02	7.3304949459231980e-02	7.2996632557068813e-02	7.2974601748816439e-02	7.3593206107236922e-02	7.3763047941502582e-02	7.2603869257270318e-02	7.3284053334905536e-02	7.3517827550613687e-02	7.3505431436057284e-02	7.2764850025172148e-02	7.2965384314777865e-02	
2.2170874661728839e-02	2.2311539752430387e-02	2.2284448367644552e-02	2.2288549015862573e-02	2.2257128577469806e-02	2.2202657672848028e-02	2.2249773935703984e-02	2.2335963746037860e-02	2.2158688241328668e-02	2.2255868985266981e-02	2.2123134127887484e-02	2.2043689964772403e-02	2.2191147475336612e-02	2.2125419917543725e-02	2.2289098832634986e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_14
1.4167561687468966e-01	1.4150894711833434e-01	1.4178975511490494e-01	1.4166968016050355e-01	1.4169124161097627e-01	1.4153260693993461e-01	1.4161581865255066e-01	1.4168941897708551e-01	1.4148986903036223e-01	1.4162811359392352e-01	1.4149623549502410e-01	1.4148244027328363e-01	1.4142099374667505e-01	1.4153002741701379e-01	1.4162728841346478e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
8.6765776634364106e-02	8.7166733003169641e-02	8.7203317152276846e-02	8.6829345950456382e-02	8.6633122088183245e-02	8.6268747567444973e-02	8.6242711157692165e-02	8.6973789035825463e-02	8.7174511203593957e-02	8.5804572758592199e-02	8.6608426668524710e-02	8.6884705287088901e-02	8.6870055333522253e-02	8.5994822757021624e-02	8.6231817826555660e-02	
2.0181479990572650e-02	2.0270277670302289e-02	2.0270775993245938e-02	2.0260013697080942e-02	2.0253849851062111e-02	2.0189959087771641e-02	2.0235023984010888e-02	2.0309510836554689e-02	2.0151422263393590e-02	2.0231612092712237e-02	2.0117395081819194e-02	2.0054670688570107e-02	2.0170200441843349e-02	2.0145666215864250e-02	2.0263033422288586e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_15
1.4167561687468966e-01	1.4150894711833434e-01	1.4178975511490494e-01	1.4166968016050355e-01	1.4169124161097627e-01	1.4153260693993461e-01	1.4161581865255066e-01	1.4168941897708551e-01	1.4148986903036223e-01	1.4162811359392352e-01	1.4149623549502410e-01	1.4148244027328363e-01	1.4142099374667505e-01	1.4153002741701379e-01	1.4162728841346478e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0011435765503551e-01	1.0057699961904189e-01	1.0061921209878098e-01	1.0018770686591121e-01	9.9961294717134525e-02	9.9540862577821118e-02	9.9510820566567890e-02	1.0035437196441400e-01	1.0058597446568533e-01	9.9005276259914080e-02	9.9932800002143912e-02	1.0025158302356411e-01	1.0023467923098721e-01	9.9224795488871101e-02	9.9498251338333454e-02	
1.8418527436136863e-02	1.8471451721053612e-02	1.8489393106290244e-02	1.8469733941043870e-02	1.8476512878937611e-02	1.8408906630997958e-02	1.8454083373599835e-02	1.8518320321376371e-02	1.8378982505179442e-02	1.8445012241321172e-02	1.8345357044470007e-02	1.8295491772241178e-02	1.8385996992091133e-02	1.8387062511577585e-02	1.8474127742350757e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_16
1.4183968605012845e-01	1.4194212619384997e-01	1.4200073195267598e-01	1.4193469917199039e-01	1.4218156865390988e-01	1.4209914390583769e-01	1.4197160261226952e-01	1.4195546027360209e-01	1.4183275801023709e-01	1.4192476595485065e-01	1.4221029972409116e-01	1.4220582141215160e-01	1.4201262434832310e-01	1.4209034000720289e-01	1.4204299013275432e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
7.3417195613692712e-02	7.3756466387297381e-02	7.3787422205772724e-02	7.3470985035001546e-02	7.3304949459231980e-02	7.2996632557068813e-02	7.2974601748816439e-02	7.3593206107236922e-02	7.3763047941502582e-02	7.2603869257270318e-02	7.3284053334905536e-02	7.3517827550613687e-02	7.3505431436057284e-02	7.2764850025172148e-02	7.2965384314777865e-02	
2.2090059108257530e-02	2.2086860847838147e-02	2.2154541169037128e-02	2.2212518197578291e-02	2.2232305358036698e-02	2.2181163719150219e-02	2.2183398772281437e-02	2.2141981350177746e-02	2.2144645443509033e-02	2.2086212533672895e-02	2.2204997954327631e-02	2.2281957511710450e-02	2.2150000227970604e-02	2.2192902544073072e-02	2.2195851663474545e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_17
1.4183968605012845e-01	1.4194212619384997e-01	1.4200073195267598e-01	1.4193469917199039e-01	1.4218156865390988e-01	1.4209914390583769e-01	1.4197160261226952e-01	1.4195546027360209e-01	1.4183275801023709e-01	1.4192476595485065e-01	1.4221029972409116e-01	1.4220582141215160e-01	1.4201262434832310e-01	1.4209034000720289e-01	1.4204299013275432e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
8.6765776634364106e-02	8.7166733003169641e-02	8.7203317152276846e-02	8.6829345950456382e-02	8.6633122088183245e-02	8.6268747567444973e-02	8.6242711157692165e-02	8.6973789035825463e-02	8.7174511203593957e-02	8.5804572758592199e-02	8.6608426668524710e-02	8.6884705287088901e-02	8.6870055333522253e-02	8.5994822757021624e-02	8.6231817826555660e-02	
2.0027279650736553e-02	2.0029345440406635e-02	2.0099563711457876e-02	2.0136135041917358e-02	2.0155912472583117e-02	2.0111956366000879e-02	2.0109742266032606e-02	2.0077697293758894e-02	2.0067676240813910e-02	2.0023152655604684e-02	2.0141593683789139e-02	2.0197628390332567e-02	2.0084774744564108e-02	2.0121834762966147e-02	2.0115229210470285e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_18
1.4183968605012845e-01	1.4194212619384997e-01	1.4200073195267598e-01	1.4193469917199039e-01	1.4218156865390988e-01	1.4209914390583769e-01	1.4197160261226952e-01	1.4195546027360209e-01	1.4183275801023709e-01	1.4192476595485065e-01	1.4221029972409116e-01	1.4220582141215160e-01	1.4201262434832310e-01	1.4209034000720289e-01	1.4204299013275432e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.0011435765503551e-01	1.0057699961904189e-01	1.0061921209878098e-01	1.0018770686591121e-01	9.9961294717134525e-02	9.9540862577821118e-02	9.9510820566567890e-02	1.0035437196441400e-01	1.0058597446568533e-01	9.9005276259914080e-02	9.9932800002143912e-02	1.0025158302356411e-01	1.0023467923098721e-01	9.9224795488871101e-02	9.9498251338333454e-02	
1.8242722245188941e-02	1.8246662794674171e-02	1.8315567086061850e-02	1.8339105271058514e-02	1.8360552667852366e-02	1.8318635353281616e-02	1.8314116397508729e-02	1.8289495807094998e-02	1.8270781639447727e-02	1.8238656517350370e-02	1.8352477757138587e-02	1.8393918818093550e-02	1.8295051963612780e-02	1.8328997073916289e-02	1.8317420240222006e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_19
1.4114361568195968e-01	1.4096795694693554e-01	1.4126950986870063e-01	1.4127415796048601e-01	1.4117332176731395e-01	1.4112451289378508e-01	1.4127434051028295e-01	1.4114286615269514e-01	1.4107765049703452e-01	1.4102104157323092e-01	1.4101114385534527e-01	1.4101967570133173e-01	1.4116660186370911e-01	1.4105858935469404e-01	1.4125785177924294e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.3417195613692712e-02	7.3756466387297381e-02	7.3787422205772724e-02	7.3470985035001546e-02	7.3304949459231980e-02	7.2996632557068813e-02	7.2974601748816439e-02	7.3593206107236922e-02	7.3763047941502582e-02	7.2603869257270318e-02	7.3284053334905536e-02	7.3517827550613687e-02	7.3505431436057284e-02	7.2764850025172148e-02	7.2965384314777865e-02	
2.1747623118645271e-02	2.1615115569646532e-02	2.1678196978181023e-02	2.1820765644928391e-02	2.1724302804373211e-02	2.1706473994549946e-02	2.1717895247820682e-02	2.1698041547741888e-02	2.1685259603028341e-02	2.1729878278015948e-02	2.1474930902578945e-02	2.1576456471822790e-02	2.1826469786869362e-02	2.1669158842206975e-02	2.1702825164244724e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_20
1.4114361568195968e-01	1.4096795694693554e-01	1.4126950986870063e-01	1.4127415796048601e-01	1.4117332176731395e-01	1.4112451289378508e-01	1.4127434051028295e-01	1.4114286615269514e-01	1.4107765049703452e-01	1.4102104157323092e-01	1.4101114385534527e-01	1.4101967570133173e-01	1.4116660186370911e-01	1.4105858935469404e-01	1.4125785177924294e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
8.6765776634364106e-02	8.7166733003169641e-02	8.7203317152276846e-02	8.6829345950456382e-02	8.6633122088183245e-02	8.6268747567444973e-02	8.6242711157692165e-02	8.6973789035825463e-02	8.7174511203593957e-02	8.5804572758592199e-02	8.6608426668524710e-02	8.6884705287088901e-02	8.6870055333522253e-02	8.5994822757021624e-02	8.6231817826555660e-02	
1.9745471141303896e-02	1.9636235975241473e-02	1.9697008990586816e-02	1.9810232390815200e-02	1.9715855689856024e-02	1.9699408587529360e-02	1.9727505231936091e-02	1.9698720672514422e-02	1.9691180401355108e-02	1.9718272336869389e-02	1.9512353170149200e-02	1.9606842615270282e-02	1.9802374481517771e-02	1.9678801165156710e-02	1.9710207029162128e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_21
1.4114361568195968e-01	1.4096795694693554e-01	1.4126950986870063e-01	1.4127415796048601e-01	1.4117332176731395e-01	1.4112451289378508e-01	1.4127434051028295e-01	1.4114286615269514e-01	1.4107765049703452e-01	1.4102104157323092e-01	1.4101114385534527e-01	1.4101967570133173e-01	1.4116660186370911e-01	1.4105858935469404e-01	1.4125785177924294e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.0011435765503551e-01	1.0057699961904189e-01	1.0061921209878098e-01	1.0018770686591121e-01	9.9961294717134525e-02	9.9540862577821118e-02	9.9510820566567890e-02	1.0035437196441400e-01	1.0058597446568533e-01	9.9005276259914080e-02	9.9932800002143912e-02	1.0025158302356411e-01	1.0023467923098721e-01	9.9224795488871101e-02	9.9498251338333454e-02	
1.8002901026511055e-02	1.7910379118328226e-02	1.7969550951932679e-02	1.8059879205900610e-02	1.7969932299935983e-02	1.7957367745998432e-02	1.7993545416973056e-02	1.7958443475484250e-02	1.7953514517291613e-02	1.7970807256216175e-02	1.7801040157697456e-02	1.7887803744913659e-02	1.8046082856551817e-02	1.7944263862535611e-02	1.7974609973827139e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_22
1.5699015802218233e-01	1.5714144582959000e-01	1.5692982356887014e-01	1.5710874415781279e-01	1.5697546359899969e-01	1.5704677506265663e-01	1.5678714911713115e-01	1.5710374195368884e-01	1.5702228267331514e-01	1.5708512757741239e-01	1.5719182679968341e-01	1.5701865148556970e-01	1.5705809960270692e-01	1.5702313390331565e-01	1.5705286626310871e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
7.3417195613692712e-02	7.3756466387297381e-02	7.3787422205772724e-02	7.3470985035001546e-02	7.3304949459231980e-02	7.2996632557068813e-02	7.2974601748816439e-02	7.3593206107236922e-02	7.3763047941502582e-02	7.2603869257270318e-02	7.3284053334905536e-02	7.3517827550613687e-02	7.3505431436057284e-02	7.2764850025172148e-02	7.2965384314777865e-02	
2.8576932660408283e-02	2.8641044898793454e-02	2.8538283563437614e-02	2.8587113999279552e-02	2.8543182432992475e-02	2.8626171113951840e-02	2.8443280149226438e-02	2.8594260739266776e-02	2.8702241965965748e-02	2.8613628919744914e-02	2.8596792754760111e-02	2.8620628514012675e-02	2.8596951846228291e-02	2.8559357473645838e-02	2.8549175653620751e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_23
1.5699015802218233e-01	1.5714144582959000e-01	1.5692982356887014e-01	1.5710874415781279e-01	1.5697546359899969e-01	1.5704677506265663e-01	1.5678714911713115e-01	1.5710374195368884e-01	1.5702228267331514e-01	1.5708512757741239e-01	1.5719182679968341e-01	1.5701865148556970e-01	1.5705809960270692e-01	1.5702313390331565e-01	1.5705286626310871e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
8.6765776634364106e-02	8.7166733003169641e-02	8.7203317152276846e-02	8.6829345950456382e-02	8.6633122088183245e-02	8.6268747567444973e-02	8.6242711157692165e-02	8.6973789035825463e-02	8.7174511203593957e-02	8.5804572758592199e-02	8.6608426668524710e-02	8.6884705287088901e-02	8.6870055333522253e-02	8.5994822757021624e-02	8.6231817826555660e-02	
2.6062934041468491e-02	2.6122297665593208e-02	2.6025475217987183e-02	2.6073115109503935e-02	2.6038564322868975e-02	2.6105114531267078e-02	2.5940144875943802e-02	2.6080528499487179e-02	2.6159539411741269e-02	2.6094542440009569e-02	2.6094389316993795e-02	2.6109379752522664e-02	2.6078763007915971e-02	2.6038180500969413e-02	2.6026930510887884e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_24
1.5699015802218233e-01	1.5714144582959000e-01	1.5692982356887014e-01	1.5710874415781279e-01	1.5697546359899969e-01	1.5704677506265663e-01	1.5678714911713115e-01	1.5710374195368884e-01	1.5702228267331514e-01	1.5708512757741239e-01	1.5719182679968341e-01	1.5701865148556970e-01	1.5705809960270692e-01	1.5702313390331565e-01	1.5705286626310871e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0011435765503551e-01	1.0057699961904189e-01	1.0061921209878098e-01	1.0018770686591121e-01	9.9961294717134525e-02	9.9540862577821118e-02	9.9510820566567890e-02	1.0035437196441400e-01	1.0058597446568533e-01	9.9005276259914080e-02	9.9932800002143912e-02	1.0025158302356411e-01	1.0023467923098721e-01	9.9224795488871101e-02	9.9498251338333454e-02	
2.3876040529896673e-02	2.3930712962445748e-02	2.3839464790340437e-02	2.3883792906734740e-02	2.3858402143459762e-02	2.3912784712743669e-02	2.3765639991723455e-02	2.3891548388070415e-02	2.3951323853038900e-02	2.3903080675309048e-02	2.3913010050605886e-02	2.3922566097435292e-02	2.3888406292046697e-02	2.3848722227130172e-02	2.3834228539537615e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_25
1.7297794314997311e-01	1.7299094561825051e-01	1.7321956800278193e-01	1.7334662897035344e-01	1.7320012092725914e-01	1.7311171309935258e-01	1.7306967754490118e-01	1.7329862343249958e-01	1.7313468192174192e-01	1.7296920459951473e-01	1.7317718368892959e-01	1.7333016585800384e-01	1.7305355230725911e-01	1.7327305153070877e-01	1.7321158547772003e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
7.3417195613692712e-02	7.3756466387297381e-02	7.3787422205772724e-02	7.3470985035001546e-02	7.3304949459231980e-02	7.2996632557068813e-02	7.2974601748816439e-02	7.3593206107236922e-02	7.3763047941502582e-02	7.2603869257270318e-02	7.3284053334905536e-02	7.3517827550613687e-02	7.3505431436057284e-02	7.2764850025172148e-02	7.2965384314777865e-02	
3.6082461867151520e-02	3.5793732519109438e-02	3.5914104750352123e-02	3.6318980549710604e-02	3.5986796154930951e-02	3.6117592491059045e-02	3.5739183946909663e-02	3.5965325309485111e-02	3.6191397258597081e-02	3.5956515554241293e-02	3.6120831480316237e-02	3.5869636810798397e-02	3.5903944533106628e-02	3.6138531528094840e-02	3.6163967975211042e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_26
1.7297794314997311e-01	1.7299094561825051e-01	1.7321956800278193e-01	1.7334662897035344e-01	1.7320012092725914e-01	1.7311171309935258e-01	1.7306967754490118e-01	1.7329862343249958e-01	1.7313468192174192e-01	1.7296920459951473e-01	1.7317718368892959e-01	1.7333016585800384e-01	1.7305355230725911e-01	1.7327305153070877e-01	1.7321158547772003e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
8.6765776634364106e-02	8.7166733003169641e-02	8.7203317152276846e-02	8.6829345950456382e-02	8.6633122088183245e-02	8.6268747567444973e-02	8.6242711157692165e-02	8.6973789035825463e-02	8.7174511203593957e-02	8.5804572758592199e-02	8.6608426668524710e-02	8.6884705287088901e-02	8.6870055333522253e-02	8.5994822757021624e-02	8.6231817826555660e-02	
3.3032222929898866e-02	3.2837733784298023e-02	3.2966124559443019e-02	3.3254781568138617e-02	3.2992768154164374e-02	3.3062924129851838e-02	3.2770957572603586e-02	3.2975595573833047e-02	3.3093623528971813e-02	3.2951152730044307e-02	3.3099190620257589e-02	3.2894611500110832e-02	3.2906855498579871e-02	3.3104420853400936e-02	3.3139027849873125e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_27
1.7297794314997311e-01	1.7299094561825051e-01	1.7321956800278193e-01	1.7334662897035344e-01	1.7320012092725914e-01	1.7311171309935258e-01	1.7306967754490118e-01	1.7329862343249958e-01	1.7313468192174192e-01	1.7296920459951473e-01	1.7317718368892959e-01	1.7333016585800384e-01	1.7305355230725911e-01	1.7327305153070877e-01	1.7321158547772003e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.0011435765503551e-01	1.0057699961904189e-01	1.0061921209878098e-01	1.0018770686591121e-01	9.9961294717134525e-02	9.9540862577821118e-02	9.9510820566567890e-02	1.0035437196441400e-01	1.0058597446568533e-01	9.9005276259914080e-02	9.9932800002143912e-02	1.0025158302356411e-01	1.0023467923098721e-01	9.9224795488871101e-02	9.9498251338333454e-02	
3.0382388286256418e-02	3.0251838275886157e-02	3.0378355497186316e-02	3.0594062281348033e-02	3.0384432513461790e-02	3.0413684062491050e-02	3.0187689884405129e-02	3.0370546059977549e-02	3.0422825361457843e-02	3.0333228326677578e-02	3.0471291085308654e-02	3.0297149271138038e-02	3.0298974478231364e-02	3.0465493718824163e-02	3.0505508225478747e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_28
1.9885288769195525e-01	1.9857064109140579e-01	1.9859537361880394e-01	1.9872882741487832e-01	1.9877103371924248e-01	1.9864399502821550e-01	1.9883012296423902e-01	1.9869790758825082e-01	1.9871510907097439e-01	1.9854581311049785e-01	1.9861297523842003e-01	1.9874158105409434e-01	1.9861843081104566e-01	1.9862721392549490e-01	1.9882529713725264e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
7.3417195613692712e-02	7.3756466387297381e-02	7.3787422205772724e-02	7.3470985035001546e-02	7.3304949459231980e-02	7.2996632557068813e-02	7.2974601748816439e-02	7.3593206107236922e-02	7.3763047941502582e-02	7.2603869257270318e-02	7.3284053334905536e-02	7.3517827550613687e-02	7.3505431436057284e-02	7.2764850025172148e-02	7.2965384314777865e-02	
4.8837974618971693e-02	4.9136388405146988e-02	4.9036964673522247e-02	4.9122038183727589e-02	4.8733255195560113e-02	4.8959917703765073e-02	4.9068960378404851e-02	4.8926710852229910e-02	4.9003399126831430e-02	4.9028118987373054e-02	4.9012144195327484e-02	4.9053591592586099e-02	4.8817714575743264e-02	4.9029095932836636e-02	4.9003334173710847e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_29
1.9885288769195525e-01	1.9857064109140579e-01	1.9859537361880394e-01	1.9872882741487832e-01	1.9877103371924248e-01	1.9864399502821550e-01	1.9883012296423902e-01	1.9869790758825082e-01	1.9871510907097439e-01	1.9854581311049785e-01	1.9861297523842003e-01	1.9874158105409434e-01	1.9861843081104566e-01	1.9862721392549490e-01	1.9882529713725264e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
8.6765776634364106e-02	8.7166733003169641e-02	8.7203317152276846e-02	8.6829345950456382e-02	8.6633122088183245e-02	8.6268747567444973e-02	8.6242711157692165e-02	8.6973789035825463e-02	8.7174511203593957e-02	8.5804572758592199e-02	8.6608426668524710e-02	8.6884705287088901e-02	8.6870055333522253e-02	8.5994822757021624e-02	8.6231817826555660e-02	
4.4932154499254737e-02	4.5093071752078780e-02	4.5061918426209359e-02	4.5121306004335601e-02	4.4815781413241489e-02	4.4995555094950589e-02	4.5078862165477109e-02	4.4969593864534529e-02	4.5036977547225972e-02	4.5024933367541507e-02	4.5033309183598276e-02	4.5083259762975135e-02	4.4890108116623140e-02	4.5050439781421460e-02	4.5015591264595048e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_30
1.9885288769195525e-01	1.9857064109140579e-01	1.9859537361880394e-01	1.9872882741487832e-01	1.9877103371924248e-01	1.9864399502821550e-01	1.9883012296423902e-01	1.9869790758825082e-01	1.9871510907097439e-01	1.9854581311049785e-01	1.9861297523842003e-01	1.9874158105409434e-01	1.9861843081104566e-01	1.9862721392549490e-01	1.9882529713725264e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.0011435765503551e-01	1.0057699961904189e-01	1.0061921209878098e-01	1.0018770686591121e-01	9.9961294717134525e-02	9.9540862577821118e-02	9.9510820566567890e-02	1.0035437196441400e-01	1.0058597446568533e-01	9.9005276259914080e-02	9.9932800002143912e-02	1.0025158302356411e-01	1.0023467923098721e-01	9.9224795488871101e-02	9.9498251338333454e-02	
4.1549507240344119e-02	4.1619688510125742e-02	4.1628766985344214e-02	4.1671712442286603e-02	4.1426034676197786e-02	4.1570453075833014e-02	4.1639083285712614e-02	4.1554749886714495e-02	4.1609296011663702e-02	4.1575840562493561e-02	4.1601573589808552e-02	4.1651781924818929e-02	4.1490117677597818e-02	4.1611792651624797e-02	4.1579916999064083e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_31
1.0736168974974894e-01	1.0724225986632474e-01	1.0712554478143523e-01	1.0707759563402527e-01	1.0701128233278968e-01	1.0695448691592377e-01	1.0703299931490551e-01	1.0710160293906325e-01	1.0720710436663870e-01	1.0728270502523707e-01	1.0713861764154083e-01	1.0733546001224045e-01	1.0699474458266499e-01	1.0707745649242584e-01	1.0721693815682626e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
7.3603301589265549e-02	7.3786894581852683e-02	7.3762593158315071e-02	7.3554669954344676e-02	7.3513573173431837e-02	7.3157374423701307e-02	7.3258540298985278e-02	7.3781465175586203e-02	7.3535115852734242e-02	7.2942927083448530e-02	7.3381223925006442e-02	7.3692452485032950e-02	7.3556920585575059e-02	7.2930216889622507e-02	7.3210739241325637e-02	
1.4465481199494673e-02	1.4389618899273711e-02	1.4305374755265488e-02	1.4333411650933176e-02	1.4264760807958184e-02	1.4237214748226840e-02	1.4231374084661897e-02	1.4353392732397198e-02	1.4332259218382194e-02	1.4372691923598791e-02	1.4298581625142557e-02	1.4425253204436519e-02	1.4205790963987053e-02	1.4271261217465771e-02	1.4329444810479645e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_32
1.0736168974974894e-01	1.0724225986632474e-01	1.0712554478143523e-01	1.0707759563402527e-01	1.0701128233278968e-01	1.0695448691592377e-01	1.0703299931490551e-01	1.0710160293906325e-01	1.0720710436663870e-01	1.0728270502523707e-01	1.0713861764154083e-01	1.0733546001224045e-01	1.0699474458266499e-01	1.0707745649242584e-01	1.0721693815682626e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
8.5224875524412741e-02	8.5437456884250487e-02	8.5409318393838501e-02	8.5168565210293826e-02	8.5120979463973692e-02	8.4708538806390982e-02	8.4825678240930319e-02	8.5431170203310328e-02	8.5145923618955427e-02	8.4460231359782492e-02	8.4967732965796933e-02	8.5328102877406567e-02	8.5171171204350068e-02	8.4445514293247106e-02	8.4770329647850737e-02	
1.3237078326941858e-02	1.3169959673957843e-02	1.3087042604635495e-02	1.3121883331330412e-02	1.3048870238924089e-02	1.3029385154177436e-02	1.3030769381282618e-02	1.3132290497149032e-02	1.3118374198603299e-02	1.3153358297085235e-02	1.3096456791308154e-02	1.3201142221599901e-02	1.2995890938853526e-02	1.3056796338943244e-02	1.3115694461336376e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_33
1.0736168974974894e-01	1.0724225986632474e-01	1.0712554478143523e-01	1.0707759563402527e-01	1.0701128233278968e-01	1.0695448691592377e-01	1.0703299931490551e-01	1.0710160293906325e-01	1.0720710436663870e-01	1.0728270502523707e-01	1.0713861764154083e-01	1.0733546001224045e-01	1.0699474458266499e-01	1.0707745649242584e-01	1.0721693815682626e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
9.6846449459559933e-02	9.7088019186648292e-02	9.7056043629361946e-02	9.6782460466242989e-02	9.6728385754515575e-02	9.6259703189080684e-02	9.6392816182875360e-02	9.7080875231034480e-02	9.6756731385176653e-02	9.5977535636116482e-02	9.6554242006587437e-02	9.6963753269780198e-02	9.6785421823125092e-02	9.5960811696871734e-02	9.6329920054375850e-02	
1.2129506518852435e-02	1.2068913764869616e-02	1.1990056579622991e-02	1.2025968748197918e-02	1.1953374758461366e-02	1.1937710956335997e-02	1.1945486533808114e-02	1.2030537057643301e-02	1.2023170688497769e-02	1.2053706724820177e-02	1.2008484083916020e-02	1.2096050425001031e-02	1.1906333061206545e-02	1.1961630072117910e-02	1.2020229638926377e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_34
1.2478554018495558e-01	1.2491188203387132e-01	1.2483169510711943e-01	1.2492518713198764e-01	1.2491181458673048e-01	1.2497355380858914e-01	1.2496482004301641e-01	1.2488185199665079e-01	1.2472291509067358e-01	1.2488665545209728e-01	1.2486908776712451e-01	1.2491211604671280e-01	1.2486976025928306e-01	1.2502456259296141e-01	1.2492819037711202e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
7.3603301589265549e-02	7.3786894581852683e-02	7.3762593158315071e-02	7.3554669954344676e-02	7.3513573173431837e-02	7.3157374423701307e-02	7.3258540298985278e-02	7.3781465175586203e-02	7.3535115852734242e-02	7.2942927083448530e-02	7.3381223925006442e-02	7.3692452485032950e-02	7.3556920585575059e-02	7.2930216889622507e-02	7.3210739241325637e-02	
2.1527900144420804e-02	2.1568679031431278e-02	2.1475875989760265e-02	2.1643741589731078e-02	2.1581735222083516e-02	2.1593322713846078e-02	2.1653351344619615e-02	2.1538209194216951e-02	2.1410827923793171e-02	2.1615006777144601e-02	2.1599551200705638e-02	2.1572661826357867e-02	2.1576516382217421e-02	2.1615476884088988e-02	2.1677944005768314e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_35
1.2478554018495558e-01	1.2491188203387132e-01	1.2483169510711943e-01	1.2492518713198764e-01	1.2491181458673048e-01	1.2497355380858914e-01	1.2496482004301641e-01	1.2488185199665079e-01	1.2472291509067358e-01	1.2488665545209728e-01	1.2486908776712451e-01	1.2491211604671280e-01	1.2486976025928306e-01	1.2502456259296141e-01	1.2492819037711202e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
8.5224875524412741e-02	8.5437456884250487e-02	8.5409318393838501e-02	8.5168565210293826e-02	8.5120979463973692e-02	8.4708538806390982e-02	8.4825678240930319e-02	8.5431170203310328e-02	8.5145923618955427e-02	8.4460231359782492e-02	8.4967732965796933e-02	8.5328102877406567e-02	8.5171171204350068e-02	8.4445514293247106e-02	8.4770329647850737e-02	
1.9890861952386246e-02	1.9919861006025399e-02	1.9846896598262411e-02	1.9981309736958497e-02	1.9938021495439918e-02	1.9949928567738768e-02	1.9988676555036982e-02	1.9898611316121761e-02	1.9775899983093165e-02	1.9960123585852682e-02	1.9944318146151906e-02	1.9927627986269160e-02	1.9922024136406022e-02	1.9975785556322644e-02	2.0019890407363700e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_36
1.2478554018495558e-01	1.2491188203387132e-01	1.2483169510711943e-01	1.2492518713198764e-01	1.2491181458673048e-01	1.2497355380858914e-01	1.2496482004301641e-01	1.2488185199665079e-01	1.2472291509067358e-01	1.2488665545209728e-01	1.2486908776712451e-01	1.2491211604671280e-01	1.2486976025928306e-01	1.2502456259296141e-01	1.2492819037711202e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
9.6846449459559933e-02	9.7088019186648292e-02	9.7056043629361946e-02	9.6782460466242989e-02	9.6728385754515575e-02	9.6259703189080684e-02	9.6392816182875360e-02	9.7080875231034480e-02	9.6756731385176653e-02	9.5977535636116482e-02	9.6554242006587437e-02	9.6963753269780198e-02	9.6785421823125092e-02	9.5960811696871734e-02	9.6329920054375850e-02	
1.8423164327445857e-02	1.8444758927707035e-02	1.8385883081551785e-02	1.8498113463661234e-02	1.8466384424498571e-02	1.8477565656507183e-02	1.8503912083964315e-02	1.8430778997796340e-02	1.8312990758943833e-02	1.8480244988616730e-02	1.8466279934771127e-02	1.8454281750422585e-02	1.8444145322945839e-02	1.8506556301707555e-02	1.8536750703775088e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_37
1.5484939589556862e-01	1.5489046669552686e-01	1.5481389615354202e-01	1.5474283792106552e-01	1.5482031444300837e-01	1.5485134832884256e-01	1.5477401732460527e-01	1.5473167901581350e-01	1.5484169826054850e-01	1.5491177545933910e-01	1.5484427254875080e-01	1.5489142524518384e-01	1.5481099453871378e-01	1.5481720570583354e-01	1.5473555944381528e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
7.3603301589265549e-02	7.3786894581852683e-02	7.3762593158315071e-02	7.3554669954344676e-02	7.3513573173431837e-02	7.3157374423701307e-02	7.3258540298985278e-02	7.3781465175586203e-02	7.3535115852734242e-02	7.2942927083448530e-02	7.3381223925006442e-02	7.3692452485032950e-02	7.3556920585575059e-02	7.2930216889622507e-02	7.3210739241325637e-02	
3.6203799072394238e-02	3.6188328764775117e-02	3.6110776770478643e-02	3.6069928670825938e-02	3.6037003568811239e-02	3.6088568332597402e-02	3.6003741168913576e-02	3.6048902789043970e-02	3.6014157469462967e-02	3.6311875973908669e-02	3.6088354240787587e-02	3.6224156339471403e-02	3.6129618008503506e-02	3.6007260507720372e-02	3.6223122822251416e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_38
1.5484939589556862e-01	1.5489046669552686e-01	1.5481389615354202e-01	1.5474283792106552e-01	1.5482031444300837e-01	1.5485134832884256e-01	1.5477401732460527e-01	1.5473167901581350e-01	1.5484169826054850e-01	1.5491177545933910e-01	1.5484427254875080e-01	1.5489142524518384e-01	1.5481099453871378e-01	1.5481720570583354e-01	1.5473555944381528e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
8.5224875524412741e-02	8.5437456884250487e-02	8.5409318393838501e-02	8.5168565210293826e-02	8.5120979463973692e-02	8.4708538806390982e-02	8.4825678240930319e-02	8.5431170203310328e-02	8.5145923618955427e-02	8.4460231359782492e-02	8.4967732965796933e-02	8.5328102877406567e-02	8.5171171204350068e-02	8.4445514293247106e-02	8.4770329647850737e-02	
3.3754140350196193e-02	3.3745779858540027e-02	3.3667669026191976e-02	3.3609155669135110e-02	3.3605770603189519e-02	3.3656613576415612e-02	3.3586325892391848e-02	3.3609101089555699e-02	3.3587784833558523e-02	3.3834159567353778e-02	3.3651410971653570e-02	3.3778386632816217e-02	3.3671160232347778e-02	3.3571284109242427e-02	3.3758122655492495e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_39
1.5484939589556862e-01	1.5489046669552686e-01	1.5481389615354202e-01	1.5474283792106552e-01	1.5482031444300837e-01	1.5485134832884256e-01	1.5477401732460527e-01	1.5473167901581350e-01	1.5484169826054850e-01	1.5491177545933910e-01	1.5484427254875080e-01	1.5489142524518384e-01	1.5481099453871378e-01	1.5481720570583354e-01	1.5473555944381528e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
9.6846449459559933e-02	9.7088019186648292e-02	9.7056043629361946e-02	9.6782460466242989e-02	9.6728385754515575e-02	9.6259703189080684e-02	9.6392816182875360e-02	9.7080875231034480e-02	9.6756731385176653e-02	9.5977535636116482e-02	9.6554242006587437e-02	9.6963753269780198e-02	9.6785421823125092e-02	9.5960811696871734e-02	9.6329920054375850e-02	
3.1547493427797529e-02	3.1545568573919776e-02	3.1467789552479919e-02	3.1399711810922756e-02	3.1415524674970371e-02	3.1465104108258660e-02	3.1404775121946234e-02	3.1413160179402176e-02	3.1402961088391294e-02	3.1608396280100620e-02	3.1457081289833266e-02	3.1574426372171643e-02	3.1462545859235531e-02	3.1379709420379653e-02	3.1539115035370484e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_40
1.8031554298681349e-01	1.8036458425357496e-01	1.8039342423840612e-01	1.8022671284481323e-01	1.8027236502584612e-01	1.8039757861997582e-01	1.8051007807364486e-01	1.8031837450361526e-01	1.8052134322560853e-01	1.8029283973113752e-01	1.8034471887522158e-01	1.8019720555468002e-01	1.8042018575331370e-01	1.8044710654387272e-01	1.8039046384851448e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
7.3603301589265549e-02	7.3786894581852683e-02	7.3762593158315071e-02	7.3554669954344676e-02	7.3513573173431837e-02	7.3157374423701307e-02	7.3258540298985278e-02	7.3781465175586203e-02	7.3535115852734242e-02	7.2942927083448530e-02	7.3381223925006442e-02	7.3692452485032950e-02	7.3556920585575059e-02	7.2930216889622507e-02	7.3210739241325637e-02	
5.1138031632516130e-02	5.0905542178291262e-02	5.1071487609063694e-02	5.1038658989035431e-02	5.0922112957379140e-02	5.0950667787644448e-02	5.1130618415714514e-02	5.1223722774148606e-02	5.1140462860619823e-02	5.1165641272055980e-02	5.0856979910955703e-02	5.1078478560120641e-02	5.0914405033645041e-02	5.1122960748532321e-02	5.0955906078461580e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_41
1.8031554298681349e-01	1.8036458425357496e-01	1.8039342423840612e-01	1.8022671284481323e-01	1.8027236502584612e-01	1.8039757861997582e-01	1.8051007807364486e-01	1.8031837450361526e-01	1.8052134322560853e-01	1.8029283973113752e-01	1.8034471887522158e-01	1.8019720555468002e-01	1.8042018575331370e-01	1.8044710654387272e-01	1.8039046384851448e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
8.5224875524412741e-02	8.5437456884250487e-02	8.5409318393838501e-02	8.5168565210293826e-02	8.5120979463973692e-02	8.4708538806390982e-02	8.4825678240930319e-02	8.5431170203310328e-02	8.5145923618955427e-02	8.4460231359782492e-02	8.4967732965796933e-02	8.5328102877406567e-02	8.5171171204350068e-02	8.4445514293247106e-02	8.4770329647850737e-02	
4.7763219099330290e-02	4.7568865698914178e-02	4.7688910941759644e-02	4.7687614001021866e-02	4.7552903107049925e-02	4.7616132986214428e-02	4.7794315885701009e-02	4.7833952956743239e-02	4.7802087247046390e-02	4.7767010201156035e-02	4.7519900161969955e-02	4.7690910801430168e-02	4.7586356748170557e-02	4.7747089504680811e-02	4.7645126829661905e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_42
1.8031554298681349e-01	1.8036458425357496e-01	1.8039342423840612e-01	1.8022671284481323e-01	1.8027236502584612e-01	1.8039757861997582e-01	1.8051007807364486e-01	1.8031837450361526e-01	1.8052134322560853e-01	1.8029283973113752e-01	1.8034471887522158e-01	1.8019720555468002e-01	1.8042018575331370e-01	1.8044710654387272e-01	1.8039046384851448e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
9.6846449459559933e-02	9.7088019186648292e-02	9.7056043629361946e-02	9.6782460466242989e-02	9.6728385754515575e-02	9.6259703189080684e-02	9.6392816182875360e-02	9.7080875231034480e-02	9.6756731385176653e-02	9.5977535636116482e-02	9.6554242006587437e-02	9.6963753269780198e-02	9.6785421823125092e-02	9.5960811696871734e-02	9.6329920054375850e-02	
4.4761156678043999e-02	4.4594928932214437e-02	4.4684161675047962e-02	4.4694271286149660e-02	4.4555385496377886e-02	4.4634949319371398e-02	4.4814525670175416e-02	4.4822062593181035e-02	4.4818253676526629e-02	4.4745887406162983e-02	4.4546984220520537e-02	4.4679019054136578e-02	4.4616715687256683e-02	4.4745682985645269e-02	4.4685778802641053e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_43
1.9327447138547102e-01	1.9330054351924392e-01	1.9312326537112537e-01	1.9373747708825298e-01	1.9352732353984137e-01	1.9351630130256389e-01	1.9352611414786741e-01	1.9347810274306446e-01	1.9345163754516398e-01	1.9337307367710060e-01	1.9342128624963797e-01	1.9367971215251800e-01	1.9341129515419353e-01	1.9354655657784992e-01	1.9322844786193180e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
7.3603301589265549e-02	7.3786894581852683e-02	7.3762593158315071e-02	7.3554669954344676e-02	7.3513573173431837e-02	7.3157374423701307e-02	7.3258540298985278e-02	7.3781465175586203e-02	7.3535115852734242e-02	7.2942927083448530e-02	7.3381223925006442e-02	7.3692452485032950e-02	7.3556920585575059e-02	7.2930216889622507e-02	7.3210739241325637e-02	
5.8845084794523397e-02	5.9351750316193455e-02	5.9074297507583751e-02	5.9253672109468900e-02	5.9143029363094707e-02	5.8699527987644398e-02	5.8886044497856130e-02	5.9175747459638148e-02	5.8911180714509612e-02	5.8911221633029712e-02	5.8580752570404820e-02	5.9471790782386028e-02	5.9356994859796466e-02	5.9003468648530233e-02	5.8905448140283242e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_44
1.9327447138547102e-01	1.9330054351924392e-01	1.9312326537112537e-01	1.9373747708825298e-01	1.9352732353984137e-01	1.9351630130256389e-01	1.9352611414786741e-01	1.9347810274306446e-01	1.9345163754516398e-01	1.9337307367710060e-01	1.9342128624963797e-01	1.9367971215251800e-01	1.9341129515419353e-01	1.9354655657784992e-01	1.9322844786193180e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
8.5224875524412741e-02	8.5437456884250487e-02	8.5409318393838501e-02	8.5168565210293826e-02	8.5120979463973692e-02	8.4708538806390982e-02	8.4825678240930319e-02	8.5431170203310328e-02	8.5145923618955427e-02	8.4460231359782492e-02	8.4967732965796933e-02	8.5328102877406567e-02	8.5171171204350068e-02	8.4445514293247106e-02	8.4770329647850737e-02	
5.5045421488129194e-02	5.5412723531623499e-02	5.5179691800505797e-02	5.5387061151843886e-02	5.5305344574658501e-02	5.4965771471890308e-02	5.5095722241580644e-02	5.5295314369345906e-02	5.5066920619998794e-02	5.5064118280443872e-02	5.4800307408773272e-02	5.5518056396571626e-02	5.5487241914655573e-02	5.5164436248304513e-02	5.5071744194174453e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_45
1.9327447138547102e-01	1.9330054351924392e-01	1.9312326537112537e-01	1.9373747708825298e-01	1.9352732353984137e-01	1.9351630130256389e-01	1.9352611414786741e-01	1.9347810274306446e-01	1.9345163754516398e-01	1.9337307367710060e-01	1.9342128624963797e-01	1.9367971215251800e-01	1.9341129515419353e-01	1.9354655657784992e-01	1.9322844786193180e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
9.6846449459559933e-02	9.7088019186648292e-02	9.7056043629361946e-02	9.6782460466242989e-02	9.6728385754515575e-02	9.6259703189080684e-02	9.6392816182875360e-02	9.7080875231034480e-02	9.6756731385176653e-02	9.5977535636116482e-02	9.6554242006587437e-02	9.6963753269780198e-02	9.6785421823125092e-02	9.5960811696871734e-02	9.6329920054375850e-02	
5.1668329081654849e-02	5.1934857856365244e-02	5.1741825827625286e-02	5.1960753596018552e-02	5.1897455550365436e-02	5.1634154683056599e-02	5.1725253977165028e-02	5.1863514874866699e-02	5.1664261332231204e-02	5.1659300909292896e-02	5.1445705922036164e-02	5.2036885292650693e-02	5.2048021553841653e-02	5.1762106920048262e-02	5.1675274861306825e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_46
7.0462477074512739e-02	7.0347467667925753e-02	7.0272822259899628e-02	7.0079884806371590e-02	7.0350315243057626e-02	7.0299302066720151e-02	7.0442328089448836e-02	7.0447174736758947e-02	7.0546928219542240e-02	7.0452531394700313e-02	7.0400267526051635e-02	7.0309168948110873e-02	7.0064689252170242e-02	7.0218709172094163e-02	7.0371575378592885e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
6.8704670758387751e-02	6.8713216722033926e-02	6.8879961069658033e-02	6.8599524867542575e-02	6.8768142087362788e-02	6.8595563263724152e-02	6.8574872380822591e-02	6.8913850533996304e-02	6.8626551111829637e-02	6.8137542835738751e-02	6.8520139695922300e-02	6.8647888738006882e-02	6.8695272732399601e-02	6.8248777554899359e-02	6.8263330961816693e-02	
9.7314077553465640e-03	9.7552356628449501e-03	9.8117718614870730e-03	9.7004955336780115e-03	9.7829852459861977e-03	9.7901921979092546e-03	9.7456898364507612e-03	9.8769373055669525e-03	9.9173566524636998e-03	9.8042950225300553e-03	9.7918418589239796e-03	9.7119083731039557e-03	9.6266499260765116e-03	9.6814524592493297e-03	9.7383092460497610e-03	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_47
7.0462477074512739e-02	7.0347467667925753e-02	7.0272822259899628e-02	7.0079884806371590e-02	7.0350315243057626e-02	7.0299302066720151e-02	7.0442328089448836e-02	7.0447174736758947e-02	7.0546928219542240e-02	7.0452531394700313e-02	7.0400267526051635e-02	7.0309168948110873e-02	7.0064689252170242e-02	7.0218709172094163e-02	7.0371575378592885e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
8.1334205824267855e-02	8.1344322737113700e-02	8.1541718619227516e-02	8.1209731644664371e-02	8.1409344676951545e-02	8.1205041804849915e-02	8.1180547450826743e-02	8.1581837764510334e-02	8.1241725948563034e-02	8.0662826445249539e-02	8.1115753610613905e-02	8.1266985932493443e-02	8.1323080219973060e-02	8.0794508723079389e-02	8.0811737388621227e-02	
8.6924606041678051e-03	8.7064432938832488e-03	8.7466379291740830e-03	8.6450333540814897e-03	8.7254175435898459e-03	8.7237873863069623e-03	8.7097424680483981e-03	8.8136441998700917e-03	8.8514916358882721e-03	8.7456730836989877e-03	8.7440205220699653e-03	8.6714488446949997e-03	8.5921302319330699e-03	8.6333759209594498e-03	8.7022599454802778e-03	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_48
7.0462477074512739e-02	7.0347467667925753e-02	7.0272822259899628e-02	7.0079884806371590e-02	7.0350315243057626e-02	7.0299302066720151e-02	7.0442328089448836e-02	7.0447174736758947e-02	7.0546928219542240e-02	7.0452531394700313e-02	7.0400267526051635e-02	7.0309168948110873e-02	7.0064689252170242e-02	7.0218709172094163e-02	7.0371575378592885e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
9.3963740890147945e-02	9.3975428752193460e-02	9.4203476168797012e-02	9.3819938421786153e-02	9.4050547266540288e-02	9.3814520345975677e-02	9.3786222520830909e-02	9.4249824995024351e-02	9.3856900785296432e-02	9.3188110054760340e-02	9.3711367525305497e-02	9.3886083126979991e-02	9.3950887707546504e-02	9.3340239891259419e-02	9.3360143815425761e-02	
7.7655295033459337e-03	7.7723274156785436e-03	7.8023475456968630e-03	7.7097100828131320e-03	7.7856934548526909e-03	7.7768636614124554e-03	7.7842075872521033e-03	7.8676783842857485e-03	7.9047177729811395e-03	7.8056008946569095e-03	7.8100986321440790e-03	7.7446878474559692e-03	7.6679257882178225e-03	7.7021946810039909e-03	7.7751703530153709e-03	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_49
8.0448962255044984e-02	8.0409478162735262e-02	8.0413168701743837e-02	8.0571825454224047e-02	8.0409530583011632e-02	8.0439533238766736e-02	8.0460421121910222e-02	8.0583139070674298e-02	8.0383429197501841e-02	8.0537628473671519e-02	8.0591406998636983e-02	8.0437666005769917e-02	8.0438440573142214e-02	8.0487163981389984e-02	8.0579774123816283e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
6.8704670758387751e-02	6.8713216722033926e-02	6.8879961069658033e-02	6.8599524867542575e-02	6.8768142087362788e-02	6.8595563263724152e-02	6.8574872380822591e-02	6.8913850533996304e-02	6.8626551111829637e-02	6.8137542835738751e-02	6.8520139695922300e-02	6.8647888738006882e-02	6.8695272732399601e-02	6.8248777554899359e-02	6.8263330961816693e-02	
1.4684195812110841e-02	1.4532771307387282e-02	1.4684841894462744e-02	1.4640315771527367e-02	1.4608985461041512e-02	1.4626305152477495e-02	1.4665124552971968e-02	1.4731539467261381e-02	1.4575372097937665e-02	1.4598055347055522e-02	1.4662784457345913e-02	1.4573194457357649e-02	1.4629946536160884e-02	1.4640182315584331e-02	1.4617202452848154e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_50
8.0448962255044984e-02	8.0409478162735262e-02	8.0413168701743837e-02	8.0571825454224047e-02	8.0409530583011632e-02	8.0439533238766736e-02	8.0460421121910222e-02	8.0583139070674298e-02	8.0383429197501841e-02	8.0537628473671519e-02	8.0591406998636983e-02	8.0437666005769917e-02	8.0438440573142214e-02	8.0487163981389984e-02	8.0579774123816283e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
8.1334205824267855e-02	8.1344322737113700e-02	8.1541718619227516e-02	8.1209731644664371e-02	8.1409344676951545e-02	8.1205041804849915e-02	8.1180547450826743e-02	8.1581837764510334e-02	8.1241725948563034e-02	8.0662826445249539e-02	8.1115753610613905e-02	8.1266985932493443e-02	8.1323080219973060e-02	8.0794508723079389e-02	8.0811737388621227e-02	
1.3358360479779806e-02	1.3234951161415005e-02	1.3343713055705256e-02	1.3317648687562821e-02	1.3295951362589264e-02	1.3306144466422681e-02	1.3334863352172557e-02	1.3386304564174296e-02	1.3259008397734195e-02	1.3276514117508631e-02	1.3335372148886419e-02	1.3259272624519144e-02	1.3308560692989347e-02	1.3308359665067715e-02	1.3290665348874117e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_51
8.0448962255044984e-02	8.0409478162735262e-02	8.0413168701743837e-02	8.0571825454224047e-02	8.0409530583011632e-02	8.0439533238766736e-02	8.0460421121910222e-02	8.0583139070674298e-02	8.0383429197501841e-02	8.0537628473671519e-02	8.0591406998636983e-02	8.0437666005769917e-02	8.0438440573142214e-02	8.0487163981389984e-02	8.0579774123816283e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
9.3963740890147945e-02	9.3975428752193460e-02	9.4203476168797012e-02	9.3819938421786153e-02	9.4050547266540288e-02	9.3814520345975677e-02	9.3786222520830909e-02	9.4249824995024351e-02	9.3856900785296432e-02	9.3188110054760340e-02	9.3711367525305497e-02	9.3886083126979991e-02	9.3950887707546504e-02	9.3340239891259419e-02	9.3360143815425761e-02	
1.2164219737920420e-02	1.2061322218516121e-02	1.2140260868083431e-02	1.2131152932730149e-02	1.2111419846787343e-02	1.2120201867577368e-02	1.2139384931959152e-02	1.2186000523079610e-02	1.2075273880641647e-02	1.2091311860477957e-02	1.2146254633642807e-02	1.2080537383729231e-02	1.2120196110804692e-02	1.2115559773659561e-02	1.2104215358098407e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_52
9.7535682598692788e-02	9.7533199330885598e-02	9.7669582072986136e-02	9.7632141014682788e-02	9.7699521519240454e-02	9.7391405320195634e-02	9.7552284854708127e-02	9.7562744060727943e-02	9.7588282657708483e-02	9.7590265617172142e-02	9.7418565096798207e-02	9.7600904975500447e-02	9.7600776052742283e-02	9.7619657261485207e-02	9.7536860958234203e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
6.8704670758387751e-02	6.8713216722033926e-02	6.8879961069658033e-02	6.8599524867542575e-02	6.8768142087362788e-02	6.8595563263724152e-02	6.8574872380822591e-02	6.8913850533996304e-02	6.8626551111829637e-02	6.8137542835738751e-02	6.8520139695922300e-02	6.8647888738006882e-02	6.8695272732399601e-02	6.8248777554899359e-02	6.8263330961816693e-02	
2.5110743743728091e-02	2.4906294421329390e-02	2.4771988494314064e-02	2.4911371627862507e-02	2.5014278443432347e-02	2.4892484798828655e-02	2.4867395877209354e-02	2.5023420070167425e-02	2.4873150939328646e-02	2.4829821309528391e-02	2.4833847726806454e-02	2.4889522735611173e-02	2.4831553010055289e-02	2.4854482659184912e-02	2.4876899708239898e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_53
9.7535682598692788e-02	9.7533199330885598e-02	9.7669582072986136e-02	9.7632141014682788e-02	9.7699521519240454e-02	9.7391405320195634e-02	9.7552284854708127e-02	9.7562744060727943e-02	9.7588282657708483e-02	9.7590265617172142e-02	9.7418565096798207e-02	9.7600904975500447e-02	9.7600776052742283e-02	9.7619657261485207e-02	9.7536860958234203e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
8.1334205824267855e-02	8.1344322737113700e-02	8.1541718619227516e-02	8.1209731644664371e-02	8.1409344676951545e-02	8.1205041804849915e-02	8.1180547450826743e-02	8.1581837764510334e-02	8.1241725948563034e-02	8.0662826445249539e-02	8.1115753610613905e-02	8.1266985932493443e-02	8.1323080219973060e-02	8.0794508723079389e-02	8.0811737388621227e-02	
2.3020329958070983e-02	2.2859400094958661e-02	2.2746801311568081e-02	2.2866111951183123e-02	2.2952072216759243e-02	2.2815645906703579e-02	2.2824155549823182e-02	2.2924724944838121e-02	2.2837641001277369e-02	2.2803078843863327e-02	2.2799172853069885e-02	2.2844226386964525e-02	2.2793503523354196e-02	2.2827572431205170e-02	2.2834033736089648e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_54
9.7535682598692788e-02	9.7533199330885598e-02	9.7669582072986136e-02	9.7632141014682788e-02	9.7699521519240454e-02	9.7391405320195634e-02	9.7552284854708127e-02	9.7562744060727943e-02	9.7588282657708483e-02	9.7590265617172142e-02	9.7418565096798207e-02	9.7600904975500447e-02	9.7600776052742283e-02	9.7619657261485207e-02	9.7536860958234203e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
9.3963740890147945e-02	9.3975428752193460e-02	9.4203476168797012e-02	9.3819938421786153e-02	9.4050547266540288e-02	9.3814520345975677e-02	9.3786222520830909e-02	9.4249824995024351e-02	9.3856900785296432e-02	9.3188110054760340e-02	9.3711367525305497e-02	9.3886083126979991e-02	9.3950887707546504e-02	9.3340239891259419e-02	9.3360143815425761e-02	
2.1196268440625766e-02	2.1065066304600366e-02	2.0976399691940928e-02	2.1075522950902710e-02	2.1148013915712822e-02	2.1008011096134222e-02	2.1036255079845155e-02	2.1101127413884046e-02	2.1054427060841305e-02	2.1027108673020559e-02	2.1014153427829210e-02	2.1054957768036568e-02	2.1012035559472269e-02	2.1049000917984437e-02	2.1047216856861537e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_y
1.4695511854059445e-01	1.4690752204509705e-01	1.4717418950670852e-01	1.4669472124856384e-01	1.4647261429500241e-01	1.4690598723318424e-01	1.4684074350455395e-01	1.4624671149729543e-01	1.4652543950440630e-01	1.4682658298463200e-01	1.4656209944002457e-01	1.4715417997725891e-01	1.4732813044310919e-01	1.4605213809630788e-01	1.4638917143963218e-01	
1.6210754431106900e-01	1.6203959797141293e-01	1.6224415174286161e-01	1.6181818835014844e-01	1.6150303397813093e-01	1.6208378216390934e-01	1.6195087214642701e-01	1.6136997883630383e-01	1.6170945994898264e-01	1.6188391259391050e-01	1.6175648539774465e-01	1.6223484672209787e-01	1.6231899409707612e-01	1.6123493681324000e-01	1.6163294407494766e-01	
1.7546912063039813e-01	1.7538120335607393e-01	1.7554050221767142e-01	1.7518421415097618e-01	1.7478629533589393e-01	1.7547059817773392e-01	1.7528644384217335e-01	1.7472974431364374e-01	1.7510227006942305e-01	1.7517907265770266e-01	1.7516844185263006e-01	1.7554586078544610e-01	1.7555693345408924e-01	1.7463357660504955e-01	1.7507325292519965e-01	
1.5613098702743430e-01	1.5667822633082704e-01	1.5596407032464088e-01	1.5587499719257170e-01	1.5567450755123666e-01	1.5630165232937701e-01	1.5550567942642018e-01	1.5624897442872548e-01	1.5538280297641693e-01	1.5533058380956635e-01	1.5579329225198527e-01	1.5615751280176690e-01	1.5544730950180188e-01	1.5596290230464274e-01	1.5586465357621110e-01	
1.7113927063941567e-01	1.7178783064454398e-01	1.7111905141148859e-01	1.7092141161300517e-01	1.7079841339162946e-01	1.7131020620659684e-01	1.7048155352308364e-01	1.7128181135338552e-01	1.7046491209998860e-01	1.7043297432717194e-01	1.7082894193320955e-01	1.7123183188926169e-01	1.7053031373400399e-01	1.7101161450669533e-01	1.7089613825852332e-01	
1.8425729793927437e-01	1.8497640085893580e-01	1.8434780475571769e-01	1.8406652135680096e-01	1.8400409855682598e-01	1.8440357829401008e-01	1.8357847743635070e-01	1.8441316124091545e-01	1.8365432333984727e-01	1.8363644009229196e-01	1.8396070548652552e-01	1.8439200305773618e-01	1.8371400805153756e-01	1.8417637194239378e-01	1.8403472144485392e-01	
1.5119486106672328e-01	1.5066627206534761e-01	1.5178143815156561e-01	1.5242122248601325e-01	1.5077870011899427e-01	1.5165000890924515e-01	1.5094156744936546e-01	1.5065098418872847e-01	1.5205114935344713e-01	1.5166734541668661e-01	1.5088035439770511e-01	1.5047302375663335e-01	1.5081509538028082e-01	1.5163442932413851e-01	1.5180880580736578e-01	
1.6789026843172494e-01	1.6747516719610137e-01	1.6830968925821613e-01	1.6886355669854577e-01	1.6760147717570628e-01	1.6820557507326858e-01	1.6758924868307379e-01	1.6736124247144524e-01	1.6878281885111548e-01	1.6820376208724303e-01	1.6765901571292502e-01	1.6713880682161253e-01	1.6757593311032870e-01	1.6832998637837246e-01	1.6843097088752546e-01	
1.8237189809242441e-01	1.8204176425017973e-01	1.8268087967275118e-01	1.8314316999404817e-01	1.8219465954820915e-01	1.8257745169592260e-01	1.8204577059984681e-01	1.8186072036763851e-01	1.8325557568484965e-01	1.8257429295060673e-01	1.8217768412136323e-01	1.8161475335525049e-01	1.8210923162265097e-01	1.8278585452394189e-01	1.8286172313156412e-01	
1.5213652475279316e-01	1.5277151883117801e-01	1.5240021735226675e-01	1.5301770157207012e-01	1.5197915802840686e-01	1.5190868730191318e-01	1.5258955167416552e-01	1.5285708103016848e-01	1.5202036372240363e-01	1.5295918998970778e-01	1.5302280503479743e-01	1.5298663026736514e-01	1.5252920407312642e-01	1.5366211737323410e-01	1.5258094958654916e-01	
1.6734698250529809e-01	1.6808586932451638e-01	1.6771007452029832e-01	1.6824487470370836e-01	1.6720533763676224e-01	1.6704330779908511e-01	1.6790520450434038e-01	1.6819089657054587e-01	1.6756823889672656e-01	1.6821686960235194e-01	1.6827953260186643e-01	1.6816085207166229e-01	1.6782884437498238e-01	1.6901719984954214e-01	1.6792026024184328e-01	
1.8068934732968420e-01	1.8150517668428434e-01	1.8114624050403297e-01	1.8157843035357307e-01	1.8053538934134114e-01	1.8037403700295887e-01	1.8131724825382053e-01	1.8163131964924839e-01	1.8117107349116340e-01	1.8161339499880924e-01	1.8165049735893168e-01	1.8146832928681270e-01	1.8125883400955725e-01	1.8245969096700879e-01	1.8135270891736696e-01	
1.5296610647023343e-01	1.5379573822641909e-01	1.5339494352476640e-01	1.5352353809087402e-01	1.5321108157419602e-01	1.5334464582983715e-01	1.5324124720295210e-01	1.5351417517191454e-01	1.5327762105421192e-01	1.5345245450019171e-01	1.5282158006918006e-01	1.5232428031848716e-01	1.5353665974236344e-01	1.5284826461277246e-01	1.5371301745829716e-01	
1.6822755012693494e-01	1.6893346005863316e-01	1.6860607959623206e-01	1.6867572165196471e-01	1.6848059450552519e-01	1.6853305565517374e-01	1.6846316507016210e-01	1.6869593686395490e-01	1.6849021187281915e-01	1.6859915199075595e-01	1.6797177567314031e-01	1.6751015977562478e-01	1.6869179354080313e-01	1.6815439875898966e-01	1.6889308930580846e-01	
1.8140282436004418e-01	1.8199495749221919e-01	1.8172926431669703e-01	1.8175344781418726e-01	1.8163619780818233e-01	1.8162328407930023e-01	1.8160144583316692e-01	1.8178753872461237e-01	1.8163486007226373e-01	1.8167302704687560e-01	1.8105313996331338e-01	1.8063421631999121e-01	1.8176680509327689e-01	1.8135270441945237e-01	1.8198769192049050e-01	
1.5111547600782732e-01	1.5086808486236816e-01	1.5107185350733043e-01	1.5152341355247828e-01	1.5113348914361974e-01	1.5105877014331623e-01	1.5125000324626023e-01	1.5108310161340432e-01	1.5123850808496783e-01	1.5102113982949067e-01	1.5098405201502280e-01	1.5135477978810929e-01	1.5100391732812091e-01	1.5108081654742420e-01	1.5107780601948984e-01	
1.6568568254985078e-01	1.6543299083567223e-01	1.6570861196418210e-01	1.6610592738935637e-01	1.6567232134852522e-01	1.6561374072247473e-01	1.6579878224657488e-01	1.6566419248880757e-01	1.6576727630785057e-01	1.6556202671631187e-01	1.6556478864985730e-01	1.6588770117382728e-01	1.6557683351634281e-01	1.6563372142915209e-01	1.6558751821534437e-01	
1.7844300365490226e-01	1.7817521309294465e-01	1.7850169065201593e-01	1.7885990250784115e-01	1.7840273899497222e-01	1.7833508764940370e-01	1.7851888846771499e-01	1.7841853624879672e-01	1.7847176782703342e-01	1.7829336676653657e-01	1.7831638589005055e-01	1.7859635519149442e-01	1.7831971768880669e-01	1.7836792354069736e-01	1.7829249077322282e-01	
1.5177759784127892e-01	1.5137816582907312e-01	1.5101251545210459e-01	1.5196815454943816e-01	1.5159312671593678e-01	1.5150193964623365e-01	1.5145594767751888e-01	1.5131076095519230e-01	1.5139060734344512e-01	1.5195060783038408e-01	1.5052027733418558e-01	1.5105720265883407e-01	1.5209691086662089e-01	1.5145078859715108e-01	1.5119622113571460e-01	
1.6664775566636317e-01	1.6631738511532823e-01	1.6592015514268749e-01	1.6683131342310983e-01	1.6639750961398642e-01	1.6630650234714303e-01	1.6633705223266440e-01	1.6614289435789292e-01	1.6626319359296793e-01	1.6677568463778367e-01	1.6542480733175843e-01	1.6600291781209575e-01	1.6690445497447537e-01	1.6632743770715686e-01	1.6605964607458240e-01	
1.7964309007096205e-01	1.7937350966395657e-01	1.7895644379325285e-01	1.7981221832032732e-01	1.7933660166271131e-01	1.7926801053461386e-01	1.7934809321930362e-01	1.7910512252968569e-01	1.7925438019082288e-01	1.7973781499778671e-01	1.7846511462824635e-01	1.7906815032333223e-01	1.7985505745028219e-01	1.7932442386886732e-01	1.7905178321730833e-01	
1.5197764233683264e-01	1.5205659364043275e-01	1.5194003031843736e-01	1.5187166998871951e-01	1.5183487422211070e-01	1.5216416158523918e-01	1.5169624554758254e-01	1.5185455945627765e-01	1.5246311381028682e-01	1.5204990572491717e-01	1.5177472654104995e-01	1.5210860157742750e-01	1.5188000581928598e-01	1.5199614409988349e-01	1.5166603454277394e-01	
1.6680526027202536e-01	1.6689469198236118e-01	1.6677366469539609e-01	1.6669159817524890e-01	1.6669688154998638e-01	1.6698278749915871e-01	1.6652481472940081e-01	1.6668500143992521e-01	1.6722963475625893e-01	1.6684714110573801e-01	1.6663968768201015e-01	1.6697847804471252e-01	1.6668791792600687e-01	1.6677456478115657e-01	1.6640686989279660e-01	
1.7973362035182994e-01	1.7982768089405984e-01	1.7970254110209108e-01	1.7959892915558617e-01	1.7965683897454293e-01	1.7990120506468879e-01	1.7947319017857555e-01	1.7960386505370551e-01	1.8009550664402696e-01	1.7974332540044569e-01	1.7959115188826849e-01	1.7993775488636857e-01	1.7959595920753765e-01	1.7966741303346920e-01	1.7925162457806609e-01	
1.5301989000692293e-01	1.5212028568869318e-01	1.5231203389942338e-01	1.5353338690785007e-01	1.5255812562769858e-01	1.5300479695569288e-01	1.5180175722434469e-01	1.5241414708240653e-01	1.5336793213503191e-01	1.5283722578961537e-01	1.5305303913262164e-01	1.5188128041972657e-01	1.5238971625338124e-01	1.5275976000098054e-01	1.5316408054664746e-01	
1.6782209733963913e-01	1.6714301057341577e-01	1.6740984870503944e-01	1.6836845976198006e-01	1.6750040335396074e-01	1.6777828034147726e-01	1.6671898401407964e-01	1.6735763036032705e-01	1.6800494462915802e-01	1.6775253233126414e-01	1.6795958900028554e-01	1.6679547375931475e-01	1.6728762241126424e-01	1.6759811072279066e-01	1.6808638478904375e-01	
1.8074239045971863e-01	1.8025395756088883e-01	1.8056340672341792e-01	1.8132237589056127e-01	1.8056372435943277e-01	1.8068972286798535e-01	1.7978416602476852e-01	1.8042346551002561e-01	1.8083054385974082e-01	1.8077856137481607e-01	1.8099221963617276e-01	1.7982084277855787e-01	1.8031759174971279e-01	1.8055619451022736e-01	1.8111717198987126e-01	
1.4934827047668592e-01	1.5037475877656117e-01	1.5005266144602536e-01	1.5011437313672352e-01	1.4914711120112742e-01	1.4984130294471756e-01	1.5014313460119197e-01	1.4958796994075094e-01	1.4992150709307889e-01	1.5007215084244119e-01	1.5001441336160318e-01	1.4996399303706121e-01	1.4956146452879882e-01	1.4996344281682200e-01	1.4967073616016430e-01	
1.6414637353756215e-01	1.6492263773243312e-01	1.6475834353173363e-01	1.6475725618859641e-01	1.6386409533274535e-01	1.6454198760158212e-01	1.6479877386856934e-01	1.6427804726897652e-01	1.6463020651546534e-01	1.6468811585758492e-01	1.6470734308836035e-01	1.6467537013844363e-01	1.6431409347091944e-01	1.6464523861151914e-01	1.6428637619560071e-01	
1.7717770292568855e-01	1.7773542254690025e-01	1.7769483300550593e-01	1.7764264888158537e-01	1.7681646109530275e-01	1.7747460355406128e-01	1.7769983397014530e-01	1.7722166225144656e-01	1.7756803671303098e-01	1.7755340763801883e-01	1.7764637828229746e-01	1.7761538529390755e-01	1.7729014491325490e-01	1.7754964903414472e-01	1.7716123436257028e-01	
1.5150523947875710e-01	1.5133528868158885e-01	1.5081921116031535e-01	1.5126650238618067e-01	1.5099006083235655e-01	1.5084975508980258e-01	1.5075433695211826e-01	1.5131873097714196e-01	1.5097454215707670e-01	1.5120355127644858e-01	1.5101993278014617e-01	1.5122250670149101e-01	1.5056461259988227e-01	1.5063393507635614e-01	1.5091532893734674e-01	
1.6498270332164897e-01	1.6485771203601637e-01	1.6427793441045244e-01	1.6483445520662693e-01	1.6445461353306182e-01	1.6436982983845838e-01	1.6431572352612894e-01	1.6480397172287903e-01	1.6448753240115160e-01	1.6470884747133960e-01	1.6461604158516185e-01	1.6472168838696161e-01	1.6401481503670540e-01	1.6409900586180820e-01	1.6442220317154949e-01	
1.7692345865420481e-01	1.7683764667958551e-01	1.7622129246911217e-01	1.7684394997595040e-01	1.7639525575046133e-01	1.7634169678902120e-01	1.7633673128309360e-01	1.7674642201804697e-01	1.7647101910763757e-01	1.7668074097657396e-01	1.7666148843921906e-01	1.7667675566730587e-01	1.7595248992365028e-01	1.7603535734316719e-01	1.7639433682604849e-01	
1.4853777451067943e-01	1.4838571588755006e-01	1.4823256360305165e-01	1.4890922962559153e-01	1.4844819862242428e-01	1.4852024023833868e-01	1.4901921739558660e-01	1.4815587996503202e-01	1.4790821527479503e-01	1.4863451106874248e-01	1.4889317825138462e-01	1.4850259664896487e-01	1.4848700950784324e-01	1.4856831503652634e-01	1.4904700825684011e-01	
1.6194667789189862e-01	1.6171151436045578e-01	1.6163737319967775e-01	1.6223110781465347e-01	1.6183386747466236e-01	1.6191075387748566e-01	1.6233158225309116e-01	1.6153058805455142e-01	1.6124180825128578e-01	1.6198298473137185e-01	1.6224065486036657e-01	1.6186086612551592e-01	1.6182271353199021e-01	1.6197300440824627e-01	1.6241770134814695e-01	
1.7388781912217260e-01	1.7358640218163887e-01	1.7358132720346417e-01	1.7411706213292530e-01	1.7376652537744577e-01	1.7383980870238697e-01	1.7420855798141674e-01	1.7345739109247912e-01	1.7313105144684826e-01	1.7388016302081644e-01	1.7414698287206562e-01	1.7376003778530422e-01	1.7371700348411201e-01	1.7392104091860819e-01	1.7433154810398072e-01	
1.4568528709313305e-01	1.4574665934888831e-01	1.4549939961792346e-01	1.4534868008769194e-01	1.4527230143238862e-01	1.4549087584705966e-01	1.4507431103368013e-01	1.4555844922166614e-01	1.4511329491659600e-01	1.4623785795532446e-01	1.4549971401495781e-01	1.4577799652898454e-01	1.4552202924971944e-01	1.4525846884626042e-01	1.4592988084558045e-01	
1.5908687989371145e-01	1.5917248406624734e-01	1.5889407106139578e-01	1.5866778296705988e-01	1.5868381429832404e-01	1.5891717132255670e-01	1.5852417940661404e-01	1.5895467464816393e-01	1.5851900956339682e-01	1.5959263404097485e-01	1.5893221043151928e-01	1.5921267100962502e-01	1.5887813833643541e-01	1.5864001628752245e-01	1.5931416551026070e-01	
1.7103621571040387e-01	1.7114836098422903e-01	1.7084422024308837e-01	1.7055697018417332e-01	1.7065078479187462e-01	1.7089454236598722e-01	1.7052264728137884e-01	1.7090637275260687e-01	1.7048808876609509e-01	1.7150262364099372e-01	1.7091876149643720e-01	1.7119379831306367e-01	1.7080028974141412e-01	1.7058597956914121e-01	1.7124114952885941e-01	
1.4552230595130652e-01	1.4496551471160599e-01	1.4527374796985068e-01	1.4532570624386226e-01	1.4496813046244644e-01	1.4507465201378911e-01	1.4539269146087108e-01	1.4562189813836077e-01	1.4546835654074361e-01	1.4551359456574570e-01	1.4483807390964740e-01	1.4531918894994722e-01	1.4486614998577280e-01	1.4523490245456874e-01	1.4498311908498646e-01	
1.5878154024719171e-01	1.5825488318265982e-01	1.5846423349124000e-01	1.5863260775822655e-01	1.5815712146091479e-01	1.5837121479299635e-01	1.5874576823310568e-01	1.5886860356851371e-01	1.5881396918794269e-01	1.5871159279138439e-01	1.5809299890389070e-01	1.5852913853547357e-01	1.5817037151796665e-01	1.5845002507374259e-01	1.5835025517997789e-01	
1.7067630779175369e-01	1.7017595012858894e-01	1.7030153954159932e-01	1.7054385121082655e-01	1.6998317401342489e-01	1.7027195232793063e-01	1.7071166625321915e-01	1.7075650621133770e-01	1.7076487492032941e-01	1.7054358090293395e-01	1.6998360254260880e-01	1.7037437405797889e-01	1.7009884261827890e-01	1.7030910092359727e-01	1.7033283898466187e-01	
1.4480348144927294e-01	1.4592783004316867e-01	1.4527102887520865e-01	1.4524438778223464e-01	1.4541927614459227e-01	1.4407015517477012e-01	1.4445011332433330e-01	1.4527819517246157e-01	1.4478047395831173e-01	1.4485177175353287e-01	1.4405945122141831e-01	1.4572196533547416e-01	1.4564012938579837e-01	1.4485121993410402e-01	1.4499287129625968e-01	
1.5790485663790813e-01	1.5882634187004546e-01	1.5820643823308198e-01	1.5825074176135512e-01	1.5849787327407511e-01	1.5725045673623494e-01	1.5754132061315865e-01	1.5825697212463591e-01	1.5776720490697174e-01	1.5784131846125352e-01	1.5709170878712522e-01	1.5858938285581647e-01	1.5872207644309069e-01	1.5785699984638432e-01	1.5804011035594315e-01	
1.6968243480363229e-01	1.7041755432879804e-01	1.6985232642580553e-01	1.6994465112611271e-01	1.7024880578345822e-01	1.6909616834928001e-01	1.6931142586263662e-01	1.6993338763320903e-01	1.6945783479135473e-01	1.6953137856110595e-01	1.6882381284129594e-01	1.7017753156434454e-01	1.7045536469299172e-01	1.6955648411934096e-01	1.6977939626152899e-01	
1.4008484365324878e-01	1.4036049477823012e-01	1.4142460505013943e-01	1.4109762720494867e-01	1.4091230011993963e-01	1.4114050180313437e-01	1.4032106261980518e-01	1.4132053340524833e-01	1.4136411904677912e-01	1.4081934709791868e-01	1.4091687334160921e-01	1.4036685511545741e-01	1.4048172951912413e-01	1.4043586479789560e-01	1.4054985752898419e-01	
1.5518970835931542e-01	1.5544092729980835e-01	1.5647701429287053e-01	1.5614287071564398e-01	1.5595680406231949e-01	1.5616081792888417e-01	1.5549269403876373e-01	1.5641867443653817e-01	1.5644782131207494e-01	1.5585072755703469e-01	1.5608460414943681e-01	1.5548952187423470e-01	1.5564862828556209e-01	1.5547227152197285e-01	1.5575105671425624e-01	
1.6847485047415425e-01	1.6870315025662541e-01	1.6971818146374970e-01	1.6939025375904326e-01	1.6918312849572559e-01	1.6935009012364316e-01	1.6883114005239988e-01	1.6968248380473622e-01	1.6971305313398302e-01	1.6907224533950341e-01	1.6941879175782057e-01	1.6879917642746131e-01	1.6896779283089677e-01	1.6870376173710888e-01	1.6909824150339867e-01	
1.3935305788923469e-01	1.3859492810537072e-01	1.3951169676743211e-01	1.3868036204224843e-01	1.3936499328711813e-01	1.3928606397021140e-01	1.3945346103394579e-01	1.3940929340875577e-01	1.3890629849225394e-01	1.3856588108521625e-01	1.3879064504441674e-01	1.3871545752261466e-01	1.3899813552654985e-01	1.3895681505629348e-01	1.3876367417474028e-01	
1.5468250698439803e-01	1.5399079665505827e-01	1.5471934961095746e-01	1.5394609476088369e-01	1.5474574914421246e-01	1.5463777711907833e-01	1.5472416221076052e-01	1.5459794014722053e-01	1.5422925904579265e-01	1.5381445937697263e-01	1.5402011225793805e-01	1.5401454227902003e-01	1.5429376920775581e-01	1.5418759476131583e-01	1.5395142092424985e-01	
1.6813088390770825e-01	1.6750024574761818e-01	1.6806264018035647e-01	1.6738050892211909e-01	1.6824129088503653e-01	1.6813857726894063e-01	1.6813224016111661e-01	1.6797688663208796e-01	1.6769380426464603e-01	1.6723760184842396e-01	1.6742821560564911e-01	1.6749252283165331e-01	1.6772872566951533e-01	1.6759024798756961e-01	1.6733507442028930e-01	
1.4118061472158336e-01	1.4027327749309934e-01	1.3956734027666429e-01	1.4045690346694445e-01	1.4056124096542438e-01	1.4058864720020148e-01	1.4010562339213667e-01	1.4076552563369513e-01	1.4002964688665198e-01	1.4015598350588571e-01	1.4040747595652875e-01	1.4010947004041532e-01	1.3999247622426941e-01	1.4011033814662524e-01	1.4009193850355345e-01	
1.5613648249847398e-01	1.5529647462846308e-01	1.5455190444321043e-01	1.5548740821401419e-01	1.5554656291410812e-01	1.5548690325290107e-01	1.5509895079088937e-01	1.5559020988070382e-01	1.5505105918924597e-01	1.5522920043886737e-01	1.5547623050944770e-01	1.5510799979162732e-01	1.5498255784868770e-01	1.5519279616175391e-01	1.5510114276601847e-01	
1.6940699574208029e-01	1.6862448459458770e-01	1.6788825221817380e-01	1.6883263778724680e-01	1.6884840086636879e-01	1.6873383784431498e-01	1.6841718437353154e-01	1.6877033947579875e-01	1.6839683362603095e-01	1.6862352038568293e-01	1.6884200627945795e-01	1.6843553785128648e-01	1.6831236916521211e-01	1.6858249365600231e-01	1.6844243194114469e-01	

#plot#xiexiyeyytheyth
2.2167003676525943e-01	5.0218240873989913e-04	4.1666666666666664e-02	0.0000000000000000e+00	7.3313728198294514e-02	1.3515847197981220e-03	6.0456984641265886e-02	6.5316136458633343e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.4673568998375808e-01	1.3019031959451428e-03	1.4749013997066032e-01	1.4358574520294965e-03	
2.2167003676525943e-01	5.0218240873989913e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.6643496961620811e-02	1.5973273961250500e-03	5.5974542172479352e-02	5.0572406930179210e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6185924860988415e-01	1.1816850792229720e-03	1.6165247563494159e-01	4.2911142937473393e-03	
2.2167003676525943e-01	5.0218240873989913e-04	4.1666666666666664e-02	0.0000000000000000e+00	9.9973265724947066e-02	1.8430700724519780e-03	5.2045722247391860e-02	4.0833201339934085e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.7520716869160699e-01	1.0966631243741678e-03	1.7547759467739546e-01	1.1396010636550860e-03	
1.2397243860442028e-01	5.3015385194705382e-04	3.1250000000000000e-02	0.0000000000000000e+00	7.3313728198294514e-02	1.3515847197981220e-03	1.5615687551649472e-02	2.4231047687547796e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5588787678890831e-01	1.3766458074996573e-03	1.5297843866138972e-01	2.4222423099176473e-03	
1.2397243860442028e-01	5.3015385194705382e-04	3.1250000000000000e-02	0.0000000000000000e+00	8.6643496961620811e-02	1.5973273961250500e-03	1.4035906270384027e-02	2.1821435145780383e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.7094908503546691e-01	1.3761225994148500e-03	1.6805517332558575e-01	3.2964502572108622e-03	
1.2397243860442028e-01	5.3015385194705382e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.9973265724947066e-02	1.8430700724519780e-03	1.2664693470069856e-02	1.9909039503500641e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.8410772759026783e-01	1.3673301382872390e-03	1.8264657256801989e-01	2.6197729922753290e-03	
1.4722599322270352e-01	1.2523227819817525e-03	5.0000000000000003e-02	0.0000000000000000e+00	7.3313728198294514e-02	1.3515847197981220e-03	2.3277176893236339e-02	4.5100138752099460e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5129435052481602e-01	2.1624240388701441e-03	1.5277301355289677e-01	3.2361925467792661e-03	
1.4722599322270352e-01	1.2523227819817525e-03	5.0000000000000003e-02	0.0000000000000000e+00	8.6643496961620811e-02	1.5973273961250500e-03	2.1524649636625901e-02	3.7709306056166669e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6796116792248028e-01	1.9007782742136580e-03	1.6767572234604797e-01	4.4974826358684895e-03	
1.4722599322270352e-01	1.2523227819817525e-03	5.0000000000000003e-02	0.0000000000000000e+00	9.9973265724947066e-02	1.8430700724519780e-03	1.9896903051212080e-02	3.4055748194835179e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.8241969530741650e-01	1.7063206114919182e-03	1.8212383683275757e-01	2.1456570167417257e-03	
1.4450685157815057e-01	9.1566425298762754e-04	4.1666666666666664e-02	0.0000000000000000e+00	7.3313728198294514e-02	1.3515847197981220e-03	2.2759655858379971e-02	4.2024059038452079e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5262811337267640e-01	1.7557981658432036e-03	1.5215800631055654e-01	2.1663624293317609e-03	
1.4450685157815057e-01	9.1566425298762754e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.6643496961620811e-02	1.5973273961250500e-03	2.0781475311367363e-02	3.8021533558218557e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6791495634690201e-01	1.7994546831837147e-03	1.6711704350841014e-01	3.4821398766319059e-03	
1.4450685157815057e-01	9.1566425298762754e-04	4.1666666666666664e-02	0.0000000000000000e+00	9.9973265724947066e-02	1.8430700724519780e-03	1.9043592706499135e-02	3.5110020357402577e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.8131678120990624e-01	1.8531393771527064e-03	1.8160866602099590e-01	2.1422961733181803e-03	
1.4158987022791511e-01	3.7371041073005508e-04	3.1250000000000000e-02	0.0000000000000000e+00	7.3313728198294514e-02	1.3515847197981220e-03	2.2219198884966460e-02	2.9888883452672922e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5326435692311313e-01	1.3972322176957388e-03	1.5180742513546039e-01	1.6595686326969425e-03	
1.4158987022791511e-01	3.7371041073005508e-04	3.1250000000000000e-02	0.0000000000000000e+00	8.6643496961620811e-02	1.5973273961250500e-03	2.0206992754472831e-02	2.5284296959783863e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6846174296310149e-01	1.3327118160805097e-03	1.6678734300457909e-01	2.9708946572766120e-03	
1.4158987022791511e-01	3.7371041073005508e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.9973265724947066e-02	1.8430700724519780e-03	1.8427930681244507e-02	2.1965159045672121e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.8157542701760490e-01	1.2746259375514982e-03	1.8130311403760624e-01	2.5103869962184644e-03	
1.4201630789359165e-01	4.3773624756065219e-04	2.5000000000000001e-02	0.0000000000000000e+00	7.3313728198294514e-02	1.3515847197981220e-03	2.2169293093406362e-02	2.0109673275004876e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5112434744594869e-01	5.8339780700190425e-04	1.5171922252611342e-01	1.5659890210228153e-03	
1.4201630789359165e-01	4.3773624756065219e-04	2.5000000000000001e-02	0.0000000000000000e+00	8.6643496961620811e-02	1.5973273961250500e-03	2.0099968128762320e-02	1.7970316103528582e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6568414103694201e-01	5.8055278108120581e-04	1.6671132059743909e-01	2.8666907980274118e-03	
1.4201630789359165e-01	4.3773624756065219e-04	2.5000000000000001e-02	0.0000000000000000e+00	9.9973265724947066e-02	1.8430700724519780e-03	1.8308277442166829e-02	1.6324692959707247e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.7842087126309555e-01	5.8565814226288243e-04	1.8123286685786344e-01	2.6305904199299449e-03	
1.4113218909378317e-01	3.7815858269165699e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.3313728198294514e-02	1.3515847197981220e-03	2.1691559596976932e-02	3.1808329123209327e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5144405496220745e-01	1.4873235599632362e-03	1.5177476554055247e-01	1.5959134483914110e-03	
1.4113218909378317e-01	3.7815858269165699e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.6643496961620811e-02	1.5973273961250500e-03	1.9696697991950927e-02	2.6364817011571444e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6631058066866641e-01	1.3958196873541673e-03	1.6676576147073910e-01	2.8686589738199236e-03	
1.4113218909378317e-01	3.7815858269165699e-04	2.0833333333333332e-02	0.0000000000000000e+00	9.9973265724947066e-02	1.8430700724519780e-03	1.7960008107339848e-02	2.2473593085368813e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.7930665429809731e-01	1.3176974182200526e-03	1.8128610940135700e-01	2.6461297671561083e-03	
1.5703568597440290e-01	3.4591417257850369e-04	3.1250000000000000e-02	0.0000000000000000e+00	7.3313728198294514e-02	1.3515847197981220e-03	2.8585936445688982e-02	2.0955825392175639e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5195562061408383e-01	7.2766261003459056e-04	1.5080815793681099e-01	1.1806017571445405e-03	
1.5703568597440290e-01	3.4591417257850369e-04	3.1250000000000000e-02	0.0000000000000000e+00	8.6643496961620811e-02	1.5973273961250500e-03	2.6069993280344032e-02	1.8753397025784500e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6677459963547880e-01	7.2094060395447572e-04	1.6569764538684784e-01	2.8363676100396375e-03	
1.5703568597440290e-01	3.4591417257850369e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.9973265724947066e-02	1.8430700724519780e-03	2.3881314944034563e-02	1.6909988238030684e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.7969204042755083e-01	7.2896088760015848e-04	1.8013566599696157e-01	2.3218488538378460e-03	
1.7315764307528334e-01	4.5765002536904398e-04	4.1666666666666664e-02	0.0000000000000000e+00	7.3313728198294514e-02	1.3515847197981220e-03	3.6017533515271601e-02	5.8167461900742780e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5268116384473582e-01	1.8967976195186059e-03	1.5004100048340910e-01	1.1517093554932064e-03	
1.7315764307528334e-01	4.5765002536904398e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.6643496961620811e-02	1.5973273961250500e-03	3.3005466056897990e-02	4.5422212001874316e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6757222480620271e-01	1.6866215680926898e-03	1.6479303767081993e-01	3.1425215837495241e-03	
1.7315764307528334e-01	4.5765002536904398e-04	4.1666666666666664e-02	0.0000000000000000e+00	9.9973265724947066e-02	1.8430700724519780e-03	3.0383831155208589e-02	3.7305366565679112e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.8058375568639318e-01	1.5458799628206162e-03	1.7911619873596527e-01	1.7710645489880999e-03	
1.9869181396431806e-01	3.5752511374482755e-04	4.1666666666666664e-02	0.0000000000000000e+00	7.3313728198294514e-02	1.3515847197981220e-03	4.8984640573049153e-02	4.0801648480448028e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.4985181935758354e-01	1.1869503453258768e-03	1.4848819006600053e-01	8.1582041764907654e-04	
1.9869181396431806e-01	3.5752511374482755e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.6643496961620811e-02	1.5973273961250500e-03	4.5013524149604182e-02	2.9787144300210929e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6453428392933947e-01	1.0543288356021138e-03	1.6297046275805549e-01	3.4464685781593054e-03	
1.9869181396431806e-01	3.5752511374482755e-04	4.1666666666666664e-02	0.0000000000000000e+00	9.9973265724947066e-02	1.8430700724519780e-03	4.1585354367975336e-02	2.2937802088881853e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.7745649363119070e-01	9.5539577290676468e-04	1.7706975876856387e-01	8.8173404042780445e-04	
1.0714403252078604e-01	4.5455018024351333e-04	3.1250000000000000e-02	0.0000000000000000e+00	7.3444533894548539e-02	1.0351852251384783e-03	1.4321060789446912e-02	2.6498920870002436e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.5102490233913390e-01	9.9906522859178324e-04	1.5093360104152334e-01	1.2238664575632274e-03	
1.0714403252078604e-01	4.5455018024351333e-04	3.1250000000000000e-02	0.0000000000000000e+00	8.5041039246319339e-02	1.1986355238445621e-03	1.3106332830408568e-02	2.4353348129752987e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.6453113850066339e-01	1.0412245454831882e-03	1.6407015382958554e-01	2.1568735505173406e-03	
1.0714403252078604e-01	4.5455018024351333e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.6637544598090167e-02	1.3620858225506332e-03	1.2010077307485172e-02	2.2471349078298064e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.7650124279353854e-01	1.0715972758559974e-03	1.7684180863932164e-01	2.0881632587296086e-03	
1.2489330883192568e-01	2.6949602059349244e-04	3.1250000000000000e-02	0.0000000000000000e+00	7.3444533894548539e-02	1.0351852251384783e-03	2.1576720015345708e-02	2.4826475942573177e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.4854997692622340e-01	1.1569181400070973e-03	1.4955860395258719e-01	4.4056897846792513e-04	
1.2489330883192568e-01	2.6949602059349244e-04	3.1250000000000000e-02	0.0000000000000000e+00	8.5041039246319339e-02	1.1986355238445621e-03	1.9929322468628618e-02	2.1851907610897616e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.6191154654556000e-01	1.1342946905774369e-03	1.6260809623331879e-01	1.6412653631859213e-03	
1.2489330883192568e-01	2.6949602059349244e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.6637544598090167e-02	1.3620858225506332e-03	1.8455454048287672e-02	1.9742297712562777e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.7382218142837769e-01	1.1271865393946668e-03	1.7530343065847973e-01	2.1622411255120765e-03	
1.5482179246534383e-01	2.0373757541925543e-04	3.1250000000000000e-02	0.0000000000000000e+00	7.3444533894548539e-02	1.0351852251384783e-03	3.6116639633329735e-02	3.4001388542936705e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.4553434706932361e-01	1.1232491032813394e-03	1.4734800203792736e-01	1.1467158205257916e-03	
1.5482179246534383e-01	2.0373757541925543e-04	3.1250000000000000e-02	0.0000000000000000e+00	8.5041039246319339e-02	1.1986355238445621e-03	3.3672457671205386e-02	2.9740313179640285e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.5893266018958718e-01	1.1022305487038166e-03	1.6016999733991119e-01	1.3934329996896210e-03	
1.5482179246534383e-01	2.0373757541925543e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.6637544598090167e-02	1.3620858225506332e-03	3.1472224186345328e-02	2.6416539148797291e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.7088605369131643e-01	1.0788717084437836e-03	1.7267013325068459e-01	1.8136103489674461e-03	
1.8036083493860255e-01	3.3969274232860906e-04	3.1250000000000000e-02	0.0000000000000000e+00	7.3444533894548539e-02	1.0351852251384783e-03	5.1041045120545622e-02	4.1338477179597526e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.4522453549623365e-01	9.3213775549016867e-04	1.4568685562090827e-01	1.3633672072177834e-03	
1.8036083493860255e-01	3.3969274232860906e-04	3.1250000000000000e-02	0.0000000000000000e+00	8.5041039246319339e-02	1.1986355238445621e-03	4.7684293078056703e-02	3.5999423385196604e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.5849295492834847e-01	9.3232197606949786e-04	1.5823069389592759e-01	1.7871676121089916e-03	
1.8036083493860255e-01	3.3969274232860906e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.6637544598090167e-02	1.3620858225506332e-03	4.4693317565563433e-02	3.3006329749438212e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.7038854416193799e-01	9.6638050417304476e-04	1.7049163343241142e-01	7.6820288286600952e-04	
1.9343970722105513e-01	5.9344621415775888e-04	4.1666666666666664e-02	0.0000000000000000e+00	7.3444533894548539e-02	1.0351852251384783e-03	5.9038000758996186e-02	9.1706105821092788e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.4502415672339608e-01	2.0154235189270790e-03	1.4524564796801948e-01	1.2416478541564288e-03	
1.9343970722105513e-01	5.9344621415775888e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.5041039246319339e-02	1.1986355238445621e-03	5.5190658379499991e-02	7.3984627114692311e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.5804292019380534e-01	1.8459822993803095e-03	1.5761589255101038e-01	2.5236344687139364e-03	
1.9343970722105513e-01	5.9344621415775888e-04	4.1666666666666664e-02	0.0000000000000000e+00	9.6637544598090167e-02	1.3620858225506332e-03	5.1781180149235037e-02	6.1438232789230653e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.6975123714299303e-01	1.7038379874504185e-03	1.6972780817176672e-01	7.4041601375430155e-04	
7.0337709455730507e-02	4.9491860917795483e-04	2.0833333333333332e-02	0.0000000000000000e+00	6.8592620354276088e-02	8.0700952895075128e-04	9.7644352625111362e-03	2.6730831693260848e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.4077310767216419e-01	1.5630720227200697e-03	1.4168879242437857e-01	3.3885029174908609e-03	
7.0337709455730507e-02	4.9491860917795483e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.1201557919400355e-02	9.5535686883141445e-04	8.7135711309231298e-03	2.3786750743821106e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.5586827616991442e-01	1.4878133604917143e-03	1.5618825099399833e-01	1.1261434896406475e-03	
7.0337709455730507e-02	4.9491860917795483e-04	2.0833333333333332e-02	0.0000000000000000e+00	9.3810495484524636e-02	1.1037042087120614e-03	7.7783169069875176e-03	2.1691662600037471e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.6914042274401667e-01	1.4376373405076428e-03	1.7025087017945767e-01	3.7477769753977313e-03	
8.0479437862802636e-02	2.6464355401851678e-04	2.0833333333333332e-02	0.0000000000000000e+00	6.8592620354276088e-02	8.0700952895075128e-04	1.4631387805568715e-02	1.8342733139497313e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.3902338422709346e-01	1.2267786786019994e-03	1.4073256621679411e-01	4.1282381998298855e-03	
8.0479437862802636e-02	2.6464355401851678e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.1201557919400355e-02	9.5535686883141445e-04	1.3307712675026751e-02	1.4669814234748263e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.5430370229904095e-01	1.2443628477815652e-03	1.5516702547200761e-01	1.2434870953833199e-03	
8.0479437862802636e-02	2.6464355401851678e-04	2.0833333333333332e-02	0.0000000000000000e+00	9.3810495484524636e-02	1.1037042087120614e-03	1.2119154128513859e-02	1.2245790835961579e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.6773796442218200e-01	1.2459118382207796e-03	1.6917490201709817e-01	3.9502223112673224e-03	
9.7568791559450682e-02	2.9693821515414841e-04	2.0833333333333332e-02	0.0000000000000000e+00	6.8592620354276088e-02	8.0700952895075128e-04	2.4899150371041776e-02	3.1718401293687231e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.4029310016091193e-01	1.3860868800971416e-03	1.3902648990639294e-01	5.4527028954132447e-03	
9.7568791559450682e-02	2.9693821515414841e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.1201557919400355e-02	9.5535686883141445e-04	2.2849898047315274e-02	2.4965875640740008e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.5528905888856082e-01	1.2960649660080539e-03	1.5332843175847027e-01	1.8134010039915465e-03	
9.7568791559450682e-02	2.9693821515414841e-04	2.0833333333333332e-02	0.0000000000000000e+00	9.3810495484524636e-02	1.1037042087120614e-03	2.1057704343846125e-02	2.0328248077202673e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.6861048838712803e-01	1.2175285323117299e-03	1.6721996255278412e-01	4.0774685860318106e-03	

#dense#x3#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.7783169069875176e-03	0.0000000000000000e+00	4.9702349859967521e-02	1.2296633569122520e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.3051035843303006e-03	0.0000000000000000e+00	4.9668344261277954e-02	1.2323563561963541e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.8318902616730845e-03	0.0000000000000000e+00	4.9634991324652405e-02	1.2350409858511435e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.3586769390158683e-03	0.0000000000000000e+00	4.9602291050090841e-02	1.2377172097022010e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.8854636163586522e-03	0.0000000000000000e+00	4.9570243437593295e-02	1.2403849923061777e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0412250293701436e-02	0.0000000000000000e+00	4.9538848487159753e-02	1.2430442989405244e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0939036971044220e-02	0.0000000000000000e+00	4.9508106198790224e-02	1.2456950955934154e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1465823648387004e-02	0.0000000000000000e+00	4.9478016572484691e-02	1.2483373489538641e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1992610325729788e-02	0.0000000000000000e+00	4.9448579608243150e-02	1.2509710264020282e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2519397003072572e-02	0.0000000000000000e+00	4.9419795306065634e-02	1.2535960959996981e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3046183680415355e-02	0.0000000000000000e+00	4.9391663665952108e-02	1.2562125264809665e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3572970357758138e-02	0.0000000000000000e+00	4.9364184687902588e-02	1.2588202872430779e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4099757035100921e-02	0.0000000000000000e+00	4.9337358371917078e-02	1.2614193483374520e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4626543712443705e-02	0.0000000000000000e+00	4.9311184717995546e-02	1.2640096804608758e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5153330389786487e-02	0.0000000000000000e+00	4.9285663726138060e-02	1.2665912549468686e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5680117067129271e-02	0.0000000000000000e+00	4.9260795396344551e-02	1.2691640437572074e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6206903744472055e-02	0.0000000000000000e+00	4.9236579728615060e-02	1.2717280194736177e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6733690421814839e-02	0.0000000000000000e+00	4.9213016722949567e-02	1.2742831552896217e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7260477099157623e-02	0.0000000000000000e+00	4.9190106379348057e-02	1.2768294250025408e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7787263776500407e-02	0.0000000000000000e+00	4.9167848697810580e-02	1.2793668030056560e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8314050453843191e-02	0.0000000000000000e+00	4.9146243678337087e-02	1.2818952642805123e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8840837131185974e-02	0.0000000000000000e+00	4.9125291320927619e-02	1.2844147843893775e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9367623808528758e-02	0.0000000000000000e+00	4.9104991625582135e-02	1.2869253394678370e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9894410485871542e-02	0.0000000000000000e+00	4.9085344592300677e-02	1.2894269062175406e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0421197163214326e-02	0.0000000000000000e+00	4.9066350221083209e-02	1.2919194618990798e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0947983840557110e-02	0.0000000000000000e+00	4.9048008511929739e-02	1.2944029843250082e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1474770517899894e-02	0.0000000000000000e+00	4.9030319464840287e-02	1.2968774518529921e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2001557195242678e-02	0.0000000000000000e+00	4.9013283079814819e-02	1.2993428433790954e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2528343872585458e-02	0.0000000000000000e+00	4.8996899356853377e-02	1.3017991383311933e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3055130549928242e-02	0.0000000000000000e+00	4.8981168295955925e-02	1.3042463166625118e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3581917227271026e-02	0.0000000000000000e+00	4.8966089897122485e-02	1.3066843588452939e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4108703904613810e-02	0.0000000000000000e+00	4.8951664160353049e-02	1.3091132458645871e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4635490581956593e-02	0.0000000000000000e+00	4.8937891085647618e-02	1.3115329592121497e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5162277259299377e-02	0.0000000000000000e+00	4.8924770673006178e-02	1.3139434808804790e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5689063936642161e-02	0.0000000000000000e+00	4.8912302922428749e-02	1.3163447933569503e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6215850613984945e-02	0.0000000000000000e+00	4.8900487833915332e-02	1.3187368796180743e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6742637291327729e-02	0.0000000000000000e+00	4.8889325407465913e-02	1.3211197231238625e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7269423968670513e-02	0.0000000000000000e+00	4.8878815643080491e-02	1.3234933078123051e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7796210646013297e-02	0.0000000000000000e+00	4.8868958540759080e-02	1.3258576180939530e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8322997323356081e-02	0.0000000000000000e+00	4.8859754100501696e-02	1.3282126388466106e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8849784000698864e-02	0.0000000000000000e+00	4.8851202322308274e-02	1.3305583554101286e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9376570678041645e-02	0.0000000000000000e+00	4.8843303206178863e-02	1.3328947535812971e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9903357355384429e-02	0.0000000000000000e+00	4.8836056752113471e-02	1.3352218196088453e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0430144032727213e-02	0.0000000000000000e+00	4.8829462960112077e-02	1.3375395401885340e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0956930710069996e-02	0.0000000000000000e+00	4.8823521830174701e-02	1.3398479024583435e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1483717387412784e-02	0.0000000000000000e+00	4.8818233362301316e-02	1.3421468939937650e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2010504064755564e-02	0.0000000000000000e+00	4.8813597556491929e-02	1.3444365028031738e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2537290742098351e-02	0.0000000000000000e+00	4.8809614412746560e-02	1.3467167173233019e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3064077419441132e-02	0.0000000000000000e+00	4.8806283931065196e-02	1.3489875264147982e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3590864096783919e-02	0.0000000000000000e+00	4.8803606111447809e-02	1.3512489193578764e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4117650774126700e-02	0.0000000000000000e+00	4.8801580953894454e-02	1.3535008858480491e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4644437451469487e-02	0.0000000000000000e+00	4.8800208458405096e-02	1.3557434159919504e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5171224128812267e-02	0.0000000000000000e+00	4.8799488624979737e-02	1.3579765003032379e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5698010806155055e-02	0.0000000000000000e+00	4.8799421453618388e-02	1.3602001296985797e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6224797483497835e-02	0.0000000000000000e+00	4.8800006944321045e-02	1.3624142954937218e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6751584160840622e-02	0.0000000000000000e+00	4.8801245097087699e-02	1.3646189893996347e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7278370838183403e-02	0.0000000000000000e+00	4.8803135911918351e-02	1.3668142035187372e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7805157515526183e-02	0.0000000000000000e+00	4.8805679388813014e-02	1.3689999303411990e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8331944192868971e-02	0.0000000000000000e+00	4.8808875527771682e-02	1.3711761627413160e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8858730870211751e-02	0.0000000000000000e+00	4.8812724328794355e-02	1.3733428939739631e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9385517547554538e-02	0.0000000000000000e+00	4.8817225791881032e-02	1.3755001176711154e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9912304224897326e-02	0.0000000000000000e+00	4.8822379917031714e-02	1.3776478278384452e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0439090902240106e-02	0.0000000000000000e+00	4.8828186704246400e-02	1.3797860188519864e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0965877579582893e-02	0.0000000000000000e+00	4.8834646153525091e-02	1.3819146854548706e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1492664256925674e-02	0.0000000000000000e+00	4.8841758264867773e-02	1.3840338227541285e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2019450934268454e-02	0.0000000000000000e+00	4.8849523038274473e-02	1.3861434262175598e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2546237611611241e-02	0.0000000000000000e+00	4.8857940473745171e-02	1.3882434916706693e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3073024288954022e-02	0.0000000000000000e+00	4.8867010571279873e-02	1.3903340152936647e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3599810966296809e-02	0.0000000000000000e+00	4.8876733330878594e-02	1.3924149936185232e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4126597643639590e-02	0.0000000000000000e+00	4.8887108752541285e-02	1.3944864235261148e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4653384320982377e-02	0.0000000000000000e+00	4.8898136836268022e-02	1.3965483022433903e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5180170998325157e-02	0.0000000000000000e+00	4.8909817582058722e-02	1.3986006273406301e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5706957675667945e-02	0.0000000000000000e+00	4.8922150989913454e-02	1.4006433967287499e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6233744353010725e-02	0.0000000000000000e+00	4.8935137059832177e-02	1.4026766086566680e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6760531030353512e-02	0.0000000000000000e+00	4.8948775791814912e-02	1.4047002617087267e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7287317707696293e-02	0.0000000000000000e+00	4.8963067185861651e-02	1.4067143548021746e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7814104385039080e-02	0.0000000000000000e+00	4.8978011241972388e-02	1.4087188871846984e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8340891062381861e-02	0.0000000000000000e+00	4.8993607960147137e-02	1.4107138584320164e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8867677739724648e-02	0.0000000000000000e+00	4.9009857340385876e-02	1.4126992684455209e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9394464417067428e-02	0.0000000000000000e+00	4.9026759382688627e-02	1.4146751174499758e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9921251094410216e-02	0.0000000000000000e+00	4.9044314087055389e-02	1.4166414059912649e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0448037771752996e-02	0.0000000000000000e+00	4.9062521453486135e-02	1.4185981349341936e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0974824449095776e-02	0.0000000000000000e+00	4.9081381481980907e-02	1.4205453054603387e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1501611126438564e-02	0.0000000000000000e+00	4.9100894172539676e-02	1.4224829190659499e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2028397803781344e-02	0.0000000000000000e+00	4.9121059525162450e-02	1.4244109775598987e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2555184481124131e-02	0.0000000000000000e+00	4.9141877539849221e-02	1.4263294830616774e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3081971158466912e-02	0.0000000000000000e+00	4.9163348216599997e-02	1.4282384379994431e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3608757835809699e-02	0.0000000000000000e+00	4.9185471555414785e-02	1.4301378451081090e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4135544513152480e-02	0.0000000000000000e+00	4.9208247556293577e-02	1.4320277074274843e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4662331190495267e-02	0.0000000000000000e+00	4.9231676219236360e-02	1.4339080283004554e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5189117867838047e-02	0.0000000000000000e+00	4.9255757544243169e-02	1.4357788113712142e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5715904545180835e-02	0.0000000000000000e+00	4.9280491531313954e-02	1.4376400605835288e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6242691222523615e-02	0.0000000000000000e+00	4.9305878180448758e-02	1.4394917801790591e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6769477899866402e-02	0.0000000000000000e+00	4.9331917491647566e-02	1.4413339746957132e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7296264577209183e-02	0.0000000000000000e+00	4.9358609464910372e-02	1.4431666489660461e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7823051254551970e-02	0.0000000000000000e+00	4.9385954100237189e-02	1.4449898081157009e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8349837931894750e-02	0.0000000000000000e+00	4.9413951397628011e-02	1.4468034575618891e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8876624609237531e-02	0.0000000000000000e+00	4.9442601357082831e-02	1.4486076030119122e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9403411286580318e-02	0.0000000000000000e+00	4.9471903978601656e-02	1.4504022504617201e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9930197963923099e-02	0.0000000000000000e+00	4.9501859262184485e-02	1.4521874061945136e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265886e-02	0.0000000000000000e+00	4.9532467207831318e-02	1.4539630767793790e-01	

#dense#x3#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.7783169069875176e-03	5.1097211075513416e-01	6.2783342266117093e-02	1.1469420135322925e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.3051035843303006e-03	5.1097211075513416e-01	6.2749336667427533e-02	1.1496328292830232e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.8318902616730845e-03	5.1097211075513416e-01	6.2715983730801977e-02	1.1523153972382118e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.3586769390158683e-03	5.1097211075513416e-01	6.2683283456240413e-02	1.1549896777386710e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.8854636163586522e-03	5.1097211075513416e-01	6.2651235843742881e-02	1.1576556319456505e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0412250293701436e-02	5.1097211075513416e-01	6.2619840893309325e-02	1.1603132218285982e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0939036971044220e-02	5.1097211075513416e-01	6.2589098604939788e-02	1.1629624101531705e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1465823648387004e-02	5.1097211075513416e-01	6.2559008978634270e-02	1.1656031604694760e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1992610325729788e-02	5.1097211075513416e-01	6.2529572014392729e-02	1.1682354371005554e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2519397003072572e-02	5.1097211075513416e-01	6.2500787712215206e-02	1.1708592051310877e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3046183680415355e-02	5.1097211075513416e-01	6.2472656072101687e-02	1.1734744303963228e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3572970357758138e-02	5.1097211075513416e-01	6.2445177094052166e-02	1.1760810794712311e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4099757035100921e-02	5.1097211075513416e-01	6.2418350778066657e-02	1.1786791196598703e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4626543712443705e-02	5.1097211075513416e-01	6.2392177124145146e-02	1.1812685189849641e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5153330389786487e-02	5.1097211075513416e-01	6.2366656132287632e-02	1.1838492461776855e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5680117067129271e-02	5.1097211075513416e-01	6.2341787802494129e-02	1.1864212706676447e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6206903744472055e-02	5.1097211075513416e-01	6.2317572134764625e-02	1.1889845625730759e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6733690421814839e-02	5.1097211075513416e-01	6.2294009129099132e-02	1.1915390926912195e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7260477099157623e-02	5.1097211075513416e-01	6.2271098785497657e-02	1.1940848324888927e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7787263776500407e-02	5.1097211075513416e-01	6.2248841103960159e-02	1.1966217540932531e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8314050453843191e-02	5.1097211075513416e-01	6.2227236084486680e-02	1.1991498302827400e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8840837131185974e-02	5.1097211075513416e-01	6.2206283727077198e-02	1.2016690344782022e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9367623808528758e-02	5.1097211075513416e-01	6.2185984031731721e-02	1.2041793407341955e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9894410485871542e-02	5.1097211075513416e-01	6.2166336998450242e-02	1.2066807237304603e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0421197163214326e-02	5.1097211075513416e-01	6.2147342627232781e-02	1.2091731587635655e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0947983840557110e-02	5.1097211075513416e-01	6.2129000918079318e-02	1.2116566217387187e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1474770517899894e-02	5.1097211075513416e-01	6.2111311870989859e-02	1.2141310891617424e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2001557195242678e-02	5.1097211075513416e-01	6.2094275485964412e-02	1.2165965381312079e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2528343872585458e-02	5.1097211075513416e-01	6.2077891763002969e-02	1.2190529463307272e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3055130549928242e-02	5.1097211075513416e-01	6.2062160702105511e-02	1.2215002920214008e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3581917227271026e-02	5.1097211075513416e-01	6.2047082303272071e-02	1.2239385540344130e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4108703904613810e-02	5.1097211075513416e-01	6.2032656566502635e-02	1.2263677117637792e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4635490581956593e-02	5.1097211075513416e-01	6.2018883491797190e-02	1.2287877451592351e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5162277259299377e-02	5.1097211075513416e-01	6.2005763079155757e-02	1.2311986347192720e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5689063936642161e-02	5.1097211075513416e-01	6.1993295328578335e-02	1.2336003614843093e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6215850613984945e-02	5.1097211075513416e-01	6.1981480240064911e-02	1.2359929070300053e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6742637291327729e-02	5.1097211075513416e-01	6.1970317813615484e-02	1.2383762534607030e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7269423968670513e-02	5.1097211075513416e-01	6.1959808049230070e-02	1.2407503834030056e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7796210646013297e-02	5.1097211075513416e-01	6.1949950946908666e-02	1.2431152799994853e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8322997323356081e-02	5.1097211075513416e-01	6.1940746506651261e-02	1.2454709269025151e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8849784000698864e-02	5.1097211075513416e-01	6.1932194728457853e-02	1.2478173082682288e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9376570678041645e-02	5.1097211075513416e-01	6.1924295612328456e-02	1.2501544087506011e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9903357355384429e-02	5.1097211075513416e-01	6.1917049158263064e-02	1.2524822134956470e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0430144032727213e-02	5.1097211075513416e-01	6.1910455366261670e-02	1.2548007081357423e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0956930710069996e-02	5.1097211075513416e-01	6.1904514236324266e-02	1.2571098787840548e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1483717387412784e-02	5.1097211075513416e-01	6.1899225768450888e-02	1.2594097120290945e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2010504064755564e-02	5.1097211075513416e-01	6.1894589962641515e-02	1.2617001949293691e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2537290742098351e-02	5.1097211075513416e-01	6.1890606818896139e-02	1.2639813150081528e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3064077419441132e-02	5.1097211075513416e-01	6.1887276337214775e-02	1.2662530602483610e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3590864096783919e-02	5.1097211075513416e-01	6.1884598517597401e-02	1.2685154190875297e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4117650774126700e-02	5.1097211075513416e-01	6.1882573360044033e-02	1.2707683804128991e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4644437451469487e-02	5.1097211075513416e-01	6.1881200864554682e-02	1.2730119335565956e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5171224128812267e-02	5.1097211075513416e-01	6.1880481031129322e-02	1.2752460682909186e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5698010806155055e-02	5.1097211075513416e-01	6.1880413859767974e-02	1.2774707748237182e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6224797483497835e-02	5.1097211075513416e-01	6.1880999350470624e-02	1.2796860437938756e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6751584160840622e-02	5.1097211075513416e-01	6.1882237503237278e-02	1.2818918662668705e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7278370838183403e-02	5.1097211075513416e-01	6.1884128318067937e-02	1.2840882337304466e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7805157515526183e-02	5.1097211075513416e-01	6.1886671794962607e-02	1.2862751380903664e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8331944192868971e-02	5.1097211075513416e-01	6.1889867933921247e-02	1.2884525716662501e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8858730870211751e-02	5.1097211075513416e-01	6.1893716734943940e-02	1.2906205271875110e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9385517547554538e-02	5.1097211075513416e-01	6.1898218198030611e-02	1.2927789977893681e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9912304224897326e-02	5.1097211075513416e-01	6.1903372323181299e-02	1.2949279770089464e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0439090902240106e-02	5.1097211075513416e-01	6.1909179110395965e-02	1.2970674587814635e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0965877579582893e-02	5.1097211075513416e-01	6.1915638559674677e-02	1.2991974374364898e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1492664256925674e-02	5.1097211075513416e-01	6.1922750671017358e-02	1.3013179076942946e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2019450934268454e-02	5.1097211075513416e-01	6.1930515444424052e-02	1.3034288646622705e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2546237611611241e-02	5.1097211075513416e-01	6.1938932879894756e-02	1.3055303038314298e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3073024288954022e-02	5.1097211075513416e-01	6.1948002977429466e-02	1.3076222210729821e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3599810966296809e-02	5.1097211075513416e-01	6.1957725737028166e-02	1.3097046126349834e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4126597643639590e-02	5.1097211075513416e-01	6.1968101158690878e-02	1.3117774751390596e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4653384320982377e-02	5.1097211075513416e-01	6.1979129242417594e-02	1.3138408055771994e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5180170998325157e-02	5.1097211075513416e-01	6.1990809988208315e-02	1.3158946013086209e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5706957675667945e-02	5.1097211075513416e-01	6.2003143396063033e-02	1.3179388600567057e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6233744353010725e-02	5.1097211075513416e-01	6.2016129465981756e-02	1.3199735799060008e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6760531030353512e-02	5.1097211075513416e-01	6.2029768197964491e-02	1.3219987592992880e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7287317707696293e-02	5.1097211075513416e-01	6.2044059592011223e-02	1.3240143970347201e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7814104385039080e-02	5.1097211075513416e-01	6.2059003648121960e-02	1.3260204922630195e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8340891062381861e-02	5.1097211075513416e-01	6.2074600366296709e-02	1.3280170444847417e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8867677739724648e-02	5.1097211075513416e-01	6.2090849746535462e-02	1.3300040535476021e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9394464417067428e-02	5.1097211075513416e-01	6.2107751788838213e-02	1.3319815196438625e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9921251094410216e-02	5.1097211075513416e-01	6.2125306493204975e-02	1.3339494433077778e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0448037771752996e-02	5.1097211075513416e-01	6.2143513859635721e-02	1.3359078254131057e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0974824449095776e-02	5.1097211075513416e-01	6.2162373888130479e-02	1.3378566671706693e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1501611126438564e-02	5.1097211075513416e-01	6.2181886578689255e-02	1.3397959701259812e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2028397803781344e-02	5.1097211075513416e-01	6.2202051931312022e-02	1.3417257361569218e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2555184481124131e-02	5.1097211075513416e-01	6.2222869945998800e-02	1.3436459674714765e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3081971158466912e-02	5.1097211075513416e-01	6.2244340622749590e-02	1.3455566666055213e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3608757835809699e-02	5.1097211075513416e-01	6.2266463961564357e-02	1.3474578364206691e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4135544513152480e-02	5.1097211075513416e-01	6.2289239962443149e-02	1.3493494801021635e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4662331190495267e-02	5.1097211075513416e-01	6.2312668625385946e-02	1.3512316011568279e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5189117867838047e-02	5.1097211075513416e-01	6.2336749950392727e-02	1.3531042034110638e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5715904545180835e-02	5.1097211075513416e-01	6.2361483937463540e-02	1.3549672910089008e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6242691222523615e-02	5.1097211075513416e-01	6.2386870586598329e-02	1.3568208684100944e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6769477899866402e-02	5.1097211075513416e-01	6.2412909897797145e-02	1.3586649403882745e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7296264577209183e-02	5.1097211075513416e-01	6.2439601871059958e-02	1.3604995120291397e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7823051254551970e-02	5.1097211075513416e-01	6.2466946506386761e-02	1.3623245887287017e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8349837931894750e-02	5.1097211075513416e-01	6.2494943803777576e-02	1.3641401761915728e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8876624609237531e-02	5.1097211075513416e-01	6.2523593763232410e-02	1.3659462804293010e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9403411286580318e-02	5.1097211075513416e-01	6.2552896384751241e-02	1.3677429077587497e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9930197963923099e-02	5.1097211075513416e-01	6.2582851668334077e-02	1.3695300648005229e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265886e-02	5.1097211075513416e-01	6.2613459613980904e-02	1.3713077584774316e-01	

#dense#x3#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.7783169069875176e-03	4.5692639961794757e-01	6.0162521281863092e-02	1.1634843518842708e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.3051035843303006e-03	4.5692639961794757e-01	6.0128515683173539e-02	1.1661757018427313e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.8318902616730845e-03	4.5692639961794757e-01	6.0095162746547977e-02	1.1688587775504190e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.3586769390158683e-03	4.5692639961794757e-01	6.0062462471986440e-02	1.1715335401006857e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.8854636163586522e-03	4.5692639961794757e-01	6.0030414859488894e-02	1.1741999513878679e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0412250293701436e-02	4.5692639961794757e-01	5.9999019909055339e-02	1.1768579740954858e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0939036971044220e-02	4.5692639961794757e-01	5.9968277620685816e-02	1.1795075716846760e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1465823648387004e-02	4.5692639961794757e-01	5.9938187994380270e-02	1.1821487083828500e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1992610325729788e-02	4.5692639961794757e-01	5.9908751030138742e-02	1.1847813491725778e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2519397003072572e-02	4.5692639961794757e-01	5.9879966727961219e-02	1.1874054597806885e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3046183680415355e-02	4.5692639961794757e-01	5.9851835087847700e-02	1.1900210066675866e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3572970357758138e-02	4.5692639961794757e-01	5.9824356109798180e-02	1.1926279570167779e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4099757035100921e-02	4.5692639961794757e-01	5.9797529793812657e-02	1.1952262787246015e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4626543712443705e-02	4.5692639961794757e-01	5.9771356139891145e-02	1.1978159403901652e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5153330389786487e-02	4.5692639961794757e-01	5.9745835148033638e-02	1.2003969113054780e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5680117067129271e-02	4.5692639961794757e-01	5.9720966818240136e-02	1.2029691614457778e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6206903744472055e-02	4.5692639961794757e-01	5.9696751150510638e-02	1.2055326614600485e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6733690421814839e-02	4.5692639961794757e-01	5.9673188144845138e-02	1.2080873826617272e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7260477099157623e-02	4.5692639961794757e-01	5.9650277801243670e-02	1.2106332970195906e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7787263776500407e-02	4.5692639961794757e-01	5.9628020119706165e-02	1.2131703771488232e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8314050453843191e-02	4.5692639961794757e-01	5.9606415100232686e-02	1.2156985963022640e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8840837131185974e-02	4.5692639961794757e-01	5.9585462742823204e-02	1.2182179283618225e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9367623808528758e-02	4.5692639961794757e-01	5.9565163047477727e-02	1.2207283478300658e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9894410485871542e-02	4.5692639961794757e-01	5.9545516014196262e-02	1.2232298298219722e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0421197163214326e-02	4.5692639961794757e-01	5.9526521642978780e-02	1.2257223500568490e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0947983840557110e-02	4.5692639961794757e-01	5.9508179933825338e-02	1.2282058848504072e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1474770517899894e-02	4.5692639961794757e-01	5.9490490886735872e-02	1.2306804111069967e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2001557195242678e-02	4.5692639961794757e-01	5.9473454501710425e-02	1.2331459063119929e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2528343872585458e-02	4.5692639961794757e-01	5.9457070778748969e-02	1.2356023485243350e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3055130549928242e-02	4.5692639961794757e-01	5.9441339717851510e-02	1.2380497163692136e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3581917227271026e-02	4.5692639961794757e-01	5.9426261319018063e-02	1.2404879890309010e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4108703904613810e-02	4.5692639961794757e-01	5.9411835582248634e-02	1.2429171462457268e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4635490581956593e-02	4.5692639961794757e-01	5.9398062507543196e-02	1.2453371682951911e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5162277259299377e-02	4.5692639961794757e-01	5.9384942094901763e-02	1.2477480359992160e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5689063936642161e-02	4.5692639961794757e-01	5.9372474344324341e-02	1.2501497307095308e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6215850613984945e-02	4.5692639961794757e-01	5.9360659255810924e-02	1.2525422343031906e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6742637291327729e-02	4.5692639961794757e-01	5.9349496829361484e-02	1.2549255291762229e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7269423968670513e-02	4.5692639961794757e-01	5.9338987064976069e-02	1.2572995982374008e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7796210646013297e-02	4.5692639961794757e-01	5.9329129962654666e-02	1.2596644249021449e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8322997323356081e-02	4.5692639961794757e-01	5.9319925522397260e-02	1.2620199930865397e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8849784000698864e-02	4.5692639961794757e-01	5.9311373744203859e-02	1.2643662872014796e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9376570678041645e-02	4.5692639961794757e-01	5.9303474628074455e-02	1.2667032921469246e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9903357355384429e-02	4.5692639961794757e-01	5.9296228174009064e-02	1.2690309933062752e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0430144032727213e-02	4.5692639961794757e-01	5.9289634382007690e-02	1.2713493765408621e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0956930710069996e-02	4.5692639961794757e-01	5.9283693252070280e-02	1.2736584281845434e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1483717387412784e-02	4.5692639961794757e-01	5.9278404784196888e-02	1.2759581350384142e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2010504064755564e-02	4.5692639961794757e-01	5.9273768978387514e-02	1.2782484843656217e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2537290742098351e-02	4.5692639961794757e-01	5.9269785834642146e-02	1.2805294638862863e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3064077419441132e-02	4.5692639961794757e-01	5.9266455352960760e-02	1.2828010617725255e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3590864096783919e-02	4.5692639961794757e-01	5.9263777533343401e-02	1.2850632666435796e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4117650774126700e-02	4.5692639961794757e-01	5.9261752375790032e-02	1.2873160675610379e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4644437451469487e-02	4.5692639961794757e-01	5.9260379880300675e-02	1.2895594540241601e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5171224128812267e-02	4.5692639961794757e-01	5.9259660046875322e-02	1.2917934159652958e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5698010806155055e-02	4.5692639961794757e-01	5.9259592875513967e-02	1.2940179437453975e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6224797483497835e-02	4.5692639961794757e-01	5.9260178366216623e-02	1.2962330281496254e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6751584160840622e-02	4.5692639961794757e-01	5.9261416518983284e-02	1.2984386603830453e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7278370838183403e-02	4.5692639961794757e-01	5.9263307333813936e-02	1.3006348320664129e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7805157515526183e-02	4.5692639961794757e-01	5.9265850810708599e-02	1.3028215352320469e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8331944192868971e-02	4.5692639961794757e-01	5.9269046949667281e-02	1.3049987623197878e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8858730870211751e-02	4.5692639961794757e-01	5.9272895750689947e-02	1.3071665061730436e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9385517547554538e-02	4.5692639961794757e-01	5.9277397213776631e-02	1.3093247600349120e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9912304224897326e-02	4.5692639961794757e-01	5.9282551338927299e-02	1.3114735175443942e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0439090902240106e-02	4.5692639961794757e-01	5.9288358126141978e-02	1.3136127727326766e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0965877579582893e-02	4.5692639961794757e-01	5.9294817575420676e-02	1.3157425200195025e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1492664256925674e-02	4.5692639961794757e-01	5.9301929686763372e-02	1.3178627542096139e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2019450934268454e-02	4.5692639961794757e-01	5.9309694460170058e-02	1.3199734704892704e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2546237611611241e-02	4.5692639961794757e-01	5.9318111895640777e-02	1.3220746644228451e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3073024288954022e-02	4.5692639961794757e-01	5.9327181993175458e-02	1.3241663319494912e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3599810966296809e-02	4.5692639961794757e-01	5.9336904752774165e-02	1.3262484693798832e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4126597643639590e-02	4.5692639961794757e-01	5.9347280174436877e-02	1.3283210733930231e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4653384320982377e-02	4.5692639961794757e-01	5.9358308258163600e-02	1.3303841410331255e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5180170998325157e-02	4.5692639961794757e-01	5.9369989003954328e-02	1.3324376697065618e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5706957675667945e-02	4.5692639961794757e-01	5.9382322411809046e-02	1.3344816571788767e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6233744353010725e-02	4.5692639961794757e-01	5.9395308481727770e-02	1.3365161015718696e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6760531030353512e-02	4.5692639961794757e-01	5.9408947213710504e-02	1.3385410013607404e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7287317707696293e-02	4.5692639961794757e-01	5.9423238607757237e-02	1.3405563553712993e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7814104385039080e-02	4.5692639961794757e-01	5.9438182663867960e-02	1.3425621627772391e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8340891062381861e-02	4.5692639961794757e-01	5.9453779382042715e-02	1.3445584230974697e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8867677739724648e-02	4.5692639961794757e-01	5.9470028762281475e-02	1.3465451361935132e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9394464417067428e-02	4.5692639961794757e-01	5.9486930804584219e-02	1.3485223022669568e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9921251094410216e-02	4.5692639961794757e-01	5.9504485508950974e-02	1.3504899218569669e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0448037771752996e-02	4.5692639961794757e-01	5.9522692875381721e-02	1.3524479958378602e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0974824449095776e-02	4.5692639961794757e-01	5.9541552903876492e-02	1.3543965254167281e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1501611126438564e-02	4.5692639961794757e-01	5.9561065594435261e-02	1.3563355121311235e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2028397803781344e-02	4.5692639961794757e-01	5.9581230947058042e-02	1.3582649578467942e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2555184481124131e-02	4.5692639961794757e-01	5.9602048961744800e-02	1.3601848647554790e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3081971158466912e-02	4.5692639961794757e-01	5.9623519638495583e-02	1.3620952353727486e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3608757835809699e-02	4.5692639961794757e-01	5.9645642977310370e-02	1.3639960725359038e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4135544513152480e-02	4.5692639961794757e-01	5.9668418978189156e-02	1.3658873794019244e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4662331190495267e-02	4.5692639961794757e-01	5.9691847641131952e-02	1.3677691594454669e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5189117867838047e-02	4.5692639961794757e-01	5.9715928966138740e-02	1.3696414164569132e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5715904545180835e-02	4.5692639961794757e-01	5.9740662953209539e-02	1.3715041545404680e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6242691222523615e-02	4.5692639961794757e-01	5.9766049602344343e-02	1.3733573781123037e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6769477899866402e-02	4.5692639961794757e-01	5.9792088913543144e-02	1.3752010918987539e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7296264577209183e-02	4.5692639961794757e-01	5.9818780886805957e-02	1.3770353009345512e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7823051254551970e-02	4.5692639961794757e-01	5.9846125522132781e-02	1.3788600105611157e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8349837931894750e-02	4.5692639961794757e-01	5.9874122819523597e-02	1.3806752264248820e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8876624609237531e-02	4.5692639961794757e-01	5.9902772778978416e-02	1.3824809544756755e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9403411286580318e-02	4.5692639961794757e-01	5.9932075400497248e-02	1.3842772009651316e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9930197963923099e-02	4.5692639961794757e-01	5.9962030684080077e-02	1.3860639724451579e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265886e-02	4.5692639961794757e-01	5.9992638629726910e-02	1.3878412757664363e-01	

#dense#x3#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.7783169069875176e-03	3.4658935092121362e-01	5.5720690006400793e-02	1.1915575085503904e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.3051035843303006e-03	3.4658935092121362e-01	5.5686684407711233e-02	1.1942496471438414e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.8318902616730845e-03	3.4658935092121362e-01	5.5653331471085692e-02	1.1969334690978328e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.3586769390158683e-03	3.4658935092121362e-01	5.5620631196524127e-02	1.1996089367162224e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.8854636163586522e-03	3.4658935092121362e-01	5.5588583584026588e-02	1.2022760130727386e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0412250293701436e-02	3.4658935092121362e-01	5.5557188633593040e-02	1.2049346619998640e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0939036971044220e-02	3.4658935092121362e-01	5.5526446345223510e-02	1.2075848480779398e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1465823648387004e-02	3.4658935092121362e-01	5.5496356718917957e-02	1.2102265366244803e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1992610325729788e-02	3.4658935092121362e-01	5.5466919754676436e-02	1.2128596936836927e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2519397003072572e-02	3.4658935092121362e-01	5.5438135452498906e-02	1.2154842860162023e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3046183680415355e-02	3.4658935092121362e-01	5.5410003812385387e-02	1.2181002810889774e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3572970357758138e-02	3.4658935092121362e-01	5.5382524834335867e-02	1.2207076470654479e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4099757035100921e-02	3.4658935092121362e-01	5.5355698518350364e-02	1.2233063527958178e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4626543712443705e-02	3.4658935092121362e-01	5.5329524864428846e-02	1.2258963678075646e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5153330389786487e-02	3.4658935092121362e-01	5.5304003872571339e-02	1.2284776622961251e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5680117067129271e-02	3.4658935092121362e-01	5.5279135542777837e-02	1.2310502071157590e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6206903744472055e-02	3.4658935092121362e-01	5.5254919875048339e-02	1.2336139737705945e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6733690421814839e-02	3.4658935092121362e-01	5.5231356869382853e-02	1.2361689344058460e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7260477099157623e-02	3.4658935092121362e-01	5.5208446525781357e-02	1.2387150617992004e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7787263776500407e-02	3.4658935092121362e-01	5.5186188844243866e-02	1.2412523293523772e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8314050453843191e-02	3.4658935092121362e-01	5.5164583824770380e-02	1.2437807110828453e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8840837131185974e-02	3.4658935092121362e-01	5.5143631467360905e-02	1.2463001816157102e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9367623808528758e-02	3.4658935092121362e-01	5.5123331772015428e-02	1.2488107161757502e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9894410485871542e-02	3.4658935092121362e-01	5.5103684738733963e-02	1.2513122905796159e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0421197163214326e-02	3.4658935092121362e-01	5.5084690367516481e-02	1.2538048812281771e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0947983840557110e-02	3.4658935092121362e-01	5.5066348658363025e-02	1.2562884650990211e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1474770517899894e-02	3.4658935092121362e-01	5.5048659611273573e-02	1.2587630197390973e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2001557195242678e-02	3.4658935092121362e-01	5.5031623226248105e-02	1.2612285232575071e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2528343872585458e-02	3.4658935092121362e-01	5.5015239503286656e-02	1.2636849543184323e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3055130549928242e-02	3.4658935092121362e-01	5.4999508442389211e-02	1.2661322921342047e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3581917227271026e-02	3.4658935092121362e-01	5.4984430043555778e-02	1.2685705164585107e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4108703904613810e-02	3.4658935092121362e-01	5.4970004306786328e-02	1.2709996075797278e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4635490581956593e-02	3.4658935092121362e-01	5.4956231232080884e-02	1.2734195463143955e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5162277259299377e-02	3.4658935092121362e-01	5.4943110819439464e-02	1.2758303140008123e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5689063936642161e-02	3.4658935092121362e-01	5.4930643068862035e-02	1.2782318924927571e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6215850613984945e-02	3.4658935092121362e-01	5.4918827980348597e-02	1.2806242641533405e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6742637291327729e-02	3.4658935092121362e-01	5.4907665553899178e-02	1.2830074118489687e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7269423968670513e-02	3.4658935092121362e-01	5.4897155789513784e-02	1.2853813189434360e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7796210646013297e-02	3.4658935092121362e-01	5.4887298687192367e-02	1.2877459692921259e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8322997323356081e-02	3.4658935092121362e-01	5.4878094246934961e-02	1.2901013472363337e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8849784000698864e-02	3.4658935092121362e-01	5.4869542468741560e-02	1.2924474375976977e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9376570678041645e-02	3.4658935092121362e-01	5.4861643352612156e-02	1.2947842256727418e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9903357355384429e-02	3.4658935092121362e-01	5.4854396898546758e-02	1.2971116972275287e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0430144032727213e-02	3.4658935092121362e-01	5.4847803106545370e-02	1.2994298384924180e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0956930710069996e-02	3.4658935092121362e-01	5.4841861976607988e-02	1.3017386361569272e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1483717387412784e-02	3.4658935092121362e-01	5.4836573508734596e-02	1.3040380773647003e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2010504064755564e-02	3.4658935092121362e-01	5.4831937702925215e-02	1.3063281497085732e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2537290742098351e-02	3.4658935092121362e-01	5.4827954559179840e-02	1.3086088412257402e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3064077419441132e-02	3.4658935092121362e-01	5.4824624077498461e-02	1.3108801403930148e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3590864096783919e-02	3.4658935092121362e-01	5.4821946257881116e-02	1.3131420361221921e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4117650774126700e-02	3.4658935092121362e-01	5.4819921100327740e-02	1.3153945177554976e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4644437451469487e-02	3.4658935092121362e-01	5.4818548604838382e-02	1.3176375750611347e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5171224128812267e-02	3.4658935092121362e-01	5.4817828771413023e-02	1.3198711982289174e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5698010806155055e-02	3.4658935092121362e-01	5.4817761600051675e-02	1.3220953778659952e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6224797483497835e-02	3.4658935092121362e-01	5.4818347090754338e-02	1.3243101049926637e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6751584160840622e-02	3.4658935092121362e-01	5.4819585243520978e-02	1.3265153710382627e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7278370838183403e-02	3.4658935092121362e-01	5.4821476058351644e-02	1.3287111678371555e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7805157515526183e-02	3.4658935092121362e-01	5.4824019535246307e-02	1.3308974876247928e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8331944192868971e-02	3.4658935092121362e-01	5.4827215674204968e-02	1.3330743230338596e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8858730870211751e-02	3.4658935092121362e-01	5.4831064475227641e-02	1.3352416670904971e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9385517547554538e-02	3.4658935092121362e-01	5.4835565938314311e-02	1.3373995132106087e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9912304224897326e-02	3.4658935092121362e-01	5.4840720063465000e-02	1.3395478551962381e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0439090902240106e-02	3.4658935092121362e-01	5.4846526850679686e-02	1.3416866872320257e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0965877579582893e-02	3.4658935092121362e-01	5.4852986299958363e-02	1.3438160038817401e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1492664256925674e-02	3.4658935092121362e-01	5.4860098411301059e-02	1.3459358000848801e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2019450934268454e-02	3.4658935092121362e-01	5.4867863184707759e-02	1.3480460711533504e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2546237611611241e-02	3.4658935092121362e-01	5.4876280620178457e-02	1.3501468127682079e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3073024288954022e-02	3.4658935092121362e-01	5.4885350717713159e-02	1.3522380209764770e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3599810966296809e-02	3.4658935092121362e-01	5.4895073477311866e-02	1.3543196921880316e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4126597643639590e-02	3.4658935092121362e-01	5.4905448898974585e-02	1.3563918231725483e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4653384320982377e-02	3.4658935092121362e-01	5.4916476982701301e-02	1.3584544110565197e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5180170998325157e-02	3.4658935092121362e-01	5.4928157728492022e-02	1.3605074533203385e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5706957675667945e-02	3.4658935092121362e-01	5.4940491136346740e-02	1.3625509477954398e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6233744353010725e-02	3.4658935092121362e-01	5.4953477206265464e-02	1.3645848926615112e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6760531030353512e-02	3.4658935092121362e-01	5.4967115938248205e-02	1.3666092864437596e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7287317707696293e-02	3.4658935092121362e-01	5.4981407332294938e-02	1.3686241280102424e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7814104385039080e-02	3.4658935092121362e-01	5.4996351388405675e-02	1.3706294165692556e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8340891062381861e-02	3.4658935092121362e-01	5.5011948106580416e-02	1.3726251516667834e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8867677739724648e-02	3.4658935092121362e-01	5.5028197486819162e-02	1.3746113331840004e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9394464417067428e-02	3.4658935092121362e-01	5.5045099529121906e-02	1.3765879613348372e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9921251094410216e-02	3.4658935092121362e-01	5.5062654233488668e-02	1.3785550366635960e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0448037771752996e-02	3.4658935092121362e-01	5.5080861599919421e-02	1.3805125600426230e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0974824449095776e-02	3.4658935092121362e-01	5.5099721628414193e-02	1.3824605326700351e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1501611126438564e-02	3.4658935092121362e-01	5.5119234318972962e-02	1.3843989560675007e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2028397803781344e-02	3.4658935092121362e-01	5.5139399671595729e-02	1.3863278320780692e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2555184481124131e-02	3.4658935092121362e-01	5.5160217686282507e-02	1.3882471628640564e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3081971158466912e-02	3.4658935092121362e-01	5.5181688363033277e-02	1.3901569509049752e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3608757835809699e-02	3.4658935092121362e-01	5.5203811701848071e-02	1.3920571989955222e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4135544513152480e-02	3.4658935092121362e-01	5.5226587702726856e-02	1.3939479102436061e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4662331190495267e-02	3.4658935092121362e-01	5.5250016365669646e-02	1.3958290880684318e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5189117867838047e-02	3.4658935092121362e-01	5.5274097690676441e-02	1.3977007361986260e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5715904545180835e-02	3.4658935092121362e-01	5.5298831677747226e-02	1.3995628586704112e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6242691222523615e-02	3.4658935092121362e-01	5.5324218326882037e-02	1.4014154598258285e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6769477899866402e-02	3.4658935092121362e-01	5.5350257638080845e-02	1.4032585443110004e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7296264577209183e-02	3.4658935092121362e-01	5.5376949611343658e-02	1.4050921170744424e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7823051254551970e-02	3.4658935092121362e-01	5.5404294246670469e-02	1.4069161833654176e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8349837931894750e-02	3.4658935092121362e-01	5.5432291544061291e-02	1.4087307487323311e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8876624609237531e-02	3.4658935092121362e-01	5.5460941503516117e-02	1.4105358190211736e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9403411286580318e-02	3.4658935092121362e-01	5.5490244125034935e-02	1.4123314003739978e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9930197963923099e-02	3.4658935092121362e-01	5.5520199408617771e-02	1.4141174992274474e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265886e-02	3.4658935092121362e-01	5.5550807354264611e-02	1.4158941223113142e-01	

#CH2_RED(smart_print)
0.7(1.0)	



==> isoQCD/Data/fit_Lsla/fit/M2_2GeV/M_K2_MeV.dat <==
*** Results of the xexyey fit ***
----------
n_var : 5
n_pts : 54
n_par : 5
Simultaneous fit of M_K2_MeV

[The fit converged for all jkf indices]
----------

#jkf#m0
8.5529388237669046e+00	8.6382732433881078e+00	8.6164918566685706e+00	8.6430211577027070e+00	8.5449151856649266e+00	8.5947267325399661e+00	8.5874781404736016e+00	8.5461972288416224e+00	8.6091526610986957e+00	8.6310594152058027e+00	8.6141953584168522e+00	8.6092574210300441e+00	8.6477121538712005e+00	8.6560363264547870e+00	8.6215247068604963e+00	

#ae#m0
8.6075320274656182e+00	1.3062119526565857e-01	

#jkf#c_fL
5.3747046778437443e+01	5.6457078295416089e+01	5.6569411856468818e+01	5.2485898654123645e+01	5.2727128030787135e+01	5.3427096295949440e+01	5.2065504407645129e+01	5.4345438247757876e+01	5.3342783762417220e+01	5.3190961388513962e+01	5.8882578537898311e+01	5.1953302200355949e+01	5.7162899474016172e+01	5.1907161432426697e+01	5.3740340299352418e+01	

#ae#c_fL
5.4133641977437748e+01	7.7350155535440042e+00	

#jkf#c_l
-5.7282610803328116e-01	-5.0786980003053406e-01	-4.1099069006162275e-01	-4.6145127628189681e-01	-5.3483231492259331e-01	-5.0977210261314809e-01	-4.8138631128581910e-01	-4.9512697011711143e-01	-5.6734528961318653e-01	-5.3311174707815956e-01	-4.8208107137730349e-01	-5.5635072718853606e-01	-3.9611429459786140e-01	-4.7676309540134731e-01	-6.0161656933218866e-01	

#ae#c_l
-5.0584255786230603e-01	2.0883587075114304e-01	

#jkf#c_a2
1.0483176443281646e+01	1.1129365125244583e+01	1.1007442486769458e+01	1.1174536144454084e+01	1.0675302082112182e+01	1.0932515733528207e+01	1.0952215771809987e+01	1.0629493417137091e+01	1.0565681609065980e+01	1.0791259808424144e+01	1.0601494827334967e+01	1.1109936952050145e+01	1.1019351758507529e+01	1.0936291693919163e+01	1.0788858245995213e+01	

#ae#c_a2
1.0853128139975626e+01	8.0391542804702476e-01	

#jkf#c_l2
3.5007895365381465e+00	3.0945931439687144e+00	2.1878971488298342e+00	2.7499042153002424e+00	3.2498412766796609e+00	2.9076084980878800e+00	2.8377687712071236e+00	2.9594843979365573e+00	3.4460215283078881e+00	3.2395877507695330e+00	2.8995627968197026e+00	3.5204323004043383e+00	2.2629730113655540e+00	2.7666190132927451e+00	3.7356735374081205e+00	

#ae#c_l2
3.0239171284610693e+00	1.6015866532506140e+00	

#jkf#CH2_RED
1.0530495116927489e-01	1.1660454384519139e-01	1.5715480016602462e-01	1.3851039736004322e-01	1.4101687435162563e-01	1.5542641778625804e-01	1.2983745421100973e-01	1.2739018192912221e-01	1.5221320757765175e-01	1.1556475342455802e-01	1.1664187424336175e-01	1.1142479581834894e-01	1.4244469330451748e-01	1.4924841114429446e-01	1.0356972616821453e-01	

#ae#CH2_RED
1.3082353883329978e-01	6.7022293187788642e-02	

#jkf#data_x_1
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.4094533473566017e+01	3.4226377699402384e+01	3.4258218865236778e+01	3.4156361083598178e+01	3.4113081163540912e+01	3.4018949632618025e+01	3.4030313392889916e+01	3.4192665647279298e+01	3.4154799909793518e+01	3.3830119728460474e+01	3.4037914907256301e+01	3.4176261014664078e+01	3.4155109696674820e+01	3.3892539479028535e+01	3.3933649171003182e+01	
7.5007973641845226e+01	7.5298030938685258e+01	7.5368081503520926e+01	7.5143994383915995e+01	7.5048778559790009e+01	7.4841689191759656e+01	7.4866689464357819e+01	7.5223864424014451e+01	7.5140559801545720e+01	7.4426263402613046e+01	7.4883412795963849e+01	7.5187774232260978e+01	7.5141241332684615e+01	7.4563586853862788e+01	7.4654028176206992e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_2
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.4094533473566017e+01	3.4226377699402384e+01	3.4258218865236778e+01	3.4156361083598178e+01	3.4113081163540912e+01	3.4018949632618025e+01	3.4030313392889916e+01	3.4192665647279298e+01	3.4154799909793518e+01	3.3830119728460474e+01	3.4037914907256301e+01	3.4176261014664078e+01	3.4155109696674820e+01	3.3892539479028535e+01	3.3933649171003182e+01	
8.8645787031271624e+01	8.8988582018446209e+01	8.9071369049615640e+01	8.8806538817355289e+01	8.8694011025206379e+01	8.8449269044806869e+01	8.8478814821513794e+01	8.8900930682926173e+01	8.8802479765463119e+01	8.7958311293997241e+01	8.8498578758866373e+01	8.8858278638126606e+01	8.8803285211354520e+01	8.8120602645474207e+01	8.8227487844608262e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_3
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.4094533473566017e+01	3.4226377699402384e+01	3.4258218865236778e+01	3.4156361083598178e+01	3.4113081163540912e+01	3.4018949632618025e+01	3.4030313392889916e+01	3.4192665647279298e+01	3.4154799909793518e+01	3.3830119728460474e+01	3.4037914907256301e+01	3.4176261014664078e+01	3.4155109696674820e+01	3.3892539479028535e+01	3.3933649171003182e+01	
1.0228360042069804e+02	1.0267913309820716e+02	1.0277465659571037e+02	1.0246908325079454e+02	1.0233924349062275e+02	1.0205684889785408e+02	1.0209094017866977e+02	1.0257799694183790e+02	1.0246439972938052e+02	1.0149035918538144e+02	1.0211374472176888e+02	1.0252878304399223e+02	1.0246532909002445e+02	1.0167761843708561e+02	1.0180094751300955e+02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_4
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0228360042069804e+01	1.0267913309820717e+01	1.0277465659571035e+01	1.0246908325079454e+01	1.0233924349062274e+01	1.0205684889785408e+01	1.0209094017866976e+01	1.0257799694183790e+01	1.0246439972938054e+01	1.0149035918538141e+01	1.0211374472176891e+01	1.0252878304399223e+01	1.0246532909002447e+01	1.0167761843708563e+01	1.0180094751300954e+01	
7.5007973641845226e+01	7.5298030938685258e+01	7.5368081503520926e+01	7.5143994383915995e+01	7.5048778559790009e+01	7.4841689191759656e+01	7.4866689464357819e+01	7.5223864424014451e+01	7.5140559801545720e+01	7.4426263402613046e+01	7.4883412795963849e+01	7.5187774232260978e+01	7.5141241332684615e+01	7.4563586853862788e+01	7.4654028176206992e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_5
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0228360042069804e+01	1.0267913309820717e+01	1.0277465659571035e+01	1.0246908325079454e+01	1.0233924349062274e+01	1.0205684889785408e+01	1.0209094017866976e+01	1.0257799694183790e+01	1.0246439972938054e+01	1.0149035918538141e+01	1.0211374472176891e+01	1.0252878304399223e+01	1.0246532909002447e+01	1.0167761843708563e+01	1.0180094751300954e+01	
8.8645787031271624e+01	8.8988582018446209e+01	8.9071369049615640e+01	8.8806538817355289e+01	8.8694011025206379e+01	8.8449269044806869e+01	8.8478814821513794e+01	8.8900930682926173e+01	8.8802479765463119e+01	8.7958311293997241e+01	8.8498578758866373e+01	8.8858278638126606e+01	8.8803285211354520e+01	8.8120602645474207e+01	8.8227487844608262e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_6
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0228360042069804e+01	1.0267913309820717e+01	1.0277465659571035e+01	1.0246908325079454e+01	1.0233924349062274e+01	1.0205684889785408e+01	1.0209094017866976e+01	1.0257799694183790e+01	1.0246439972938054e+01	1.0149035918538141e+01	1.0211374472176891e+01	1.0252878304399223e+01	1.0246532909002447e+01	1.0167761843708563e+01	1.0180094751300954e+01	
1.0228360042069804e+02	1.0267913309820716e+02	1.0277465659571037e+02	1.0246908325079454e+02	1.0233924349062275e+02	1.0205684889785408e+02	1.0209094017866977e+02	1.0257799694183790e+02	1.0246439972938052e+02	1.0149035918538144e+02	1.0211374472176888e+02	1.0252878304399223e+02	1.0246532909002445e+02	1.0167761843708561e+02	1.0180094751300955e+02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_7
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.3637813389426407e+01	1.3690551079760954e+01	1.3703287546094714e+01	1.3662544433439272e+01	1.3645232465416365e+01	1.3607579853047211e+01	1.3612125357155966e+01	1.3677066258911720e+01	1.3661919963917406e+01	1.3532047891384190e+01	1.3615165962902520e+01	1.3670504405865630e+01	1.3662043878669929e+01	1.3557015791611416e+01	1.3573459668401272e+01	
7.5007973641845226e+01	7.5298030938685258e+01	7.5368081503520926e+01	7.5143994383915995e+01	7.5048778559790009e+01	7.4841689191759656e+01	7.4866689464357819e+01	7.5223864424014451e+01	7.5140559801545720e+01	7.4426263402613046e+01	7.4883412795963849e+01	7.5187774232260978e+01	7.5141241332684615e+01	7.4563586853862788e+01	7.4654028176206992e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_8
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.3637813389426407e+01	1.3690551079760954e+01	1.3703287546094714e+01	1.3662544433439272e+01	1.3645232465416365e+01	1.3607579853047211e+01	1.3612125357155966e+01	1.3677066258911720e+01	1.3661919963917406e+01	1.3532047891384190e+01	1.3615165962902520e+01	1.3670504405865630e+01	1.3662043878669929e+01	1.3557015791611416e+01	1.3573459668401272e+01	
8.8645787031271624e+01	8.8988582018446209e+01	8.9071369049615640e+01	8.8806538817355289e+01	8.8694011025206379e+01	8.8449269044806869e+01	8.8478814821513794e+01	8.8900930682926173e+01	8.8802479765463119e+01	8.7958311293997241e+01	8.8498578758866373e+01	8.8858278638126606e+01	8.8803285211354520e+01	8.8120602645474207e+01	8.8227487844608262e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_9
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.3637813389426407e+01	1.3690551079760954e+01	1.3703287546094714e+01	1.3662544433439272e+01	1.3645232465416365e+01	1.3607579853047211e+01	1.3612125357155966e+01	1.3677066258911720e+01	1.3661919963917406e+01	1.3532047891384190e+01	1.3615165962902520e+01	1.3670504405865630e+01	1.3662043878669929e+01	1.3557015791611416e+01	1.3573459668401272e+01	
1.0228360042069804e+02	1.0267913309820716e+02	1.0277465659571037e+02	1.0246908325079454e+02	1.0233924349062275e+02	1.0205684889785408e+02	1.0209094017866977e+02	1.0257799694183790e+02	1.0246439972938052e+02	1.0149035918538144e+02	1.0211374472176888e+02	1.0252878304399223e+02	1.0246532909002445e+02	1.0167761843708561e+02	1.0180094751300955e+02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_10
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.3637813389426407e+01	1.3690551079760954e+01	1.3703287546094714e+01	1.3662544433439272e+01	1.3645232465416365e+01	1.3607579853047211e+01	1.3612125357155966e+01	1.3677066258911720e+01	1.3661919963917406e+01	1.3532047891384190e+01	1.3615165962902520e+01	1.3670504405865630e+01	1.3662043878669929e+01	1.3557015791611416e+01	1.3573459668401272e+01	
7.5007973641845226e+01	7.5298030938685258e+01	7.5368081503520926e+01	7.5143994383915995e+01	7.5048778559790009e+01	7.4841689191759656e+01	7.4866689464357819e+01	7.5223864424014451e+01	7.5140559801545720e+01	7.4426263402613046e+01	7.4883412795963849e+01	7.5187774232260978e+01	7.5141241332684615e+01	7.4563586853862788e+01	7.4654028176206992e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_11
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.3637813389426407e+01	1.3690551079760954e+01	1.3703287546094714e+01	1.3662544433439272e+01	1.3645232465416365e+01	1.3607579853047211e+01	1.3612125357155966e+01	1.3677066258911720e+01	1.3661919963917406e+01	1.3532047891384190e+01	1.3615165962902520e+01	1.3670504405865630e+01	1.3662043878669929e+01	1.3557015791611416e+01	1.3573459668401272e+01	
8.8645787031271624e+01	8.8988582018446209e+01	8.9071369049615640e+01	8.8806538817355289e+01	8.8694011025206379e+01	8.8449269044806869e+01	8.8478814821513794e+01	8.8900930682926173e+01	8.8802479765463119e+01	8.7958311293997241e+01	8.8498578758866373e+01	8.8858278638126606e+01	8.8803285211354520e+01	8.8120602645474207e+01	8.8227487844608262e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_12
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.3637813389426407e+01	1.3690551079760954e+01	1.3703287546094714e+01	1.3662544433439272e+01	1.3645232465416365e+01	1.3607579853047211e+01	1.3612125357155966e+01	1.3677066258911720e+01	1.3661919963917406e+01	1.3532047891384190e+01	1.3615165962902520e+01	1.3670504405865630e+01	1.3662043878669929e+01	1.3557015791611416e+01	1.3573459668401272e+01	
1.0228360042069804e+02	1.0267913309820716e+02	1.0277465659571037e+02	1.0246908325079454e+02	1.0233924349062275e+02	1.0205684889785408e+02	1.0209094017866977e+02	1.0257799694183790e+02	1.0246439972938052e+02	1.0149035918538144e+02	1.0211374472176888e+02	1.0252878304399223e+02	1.0246532909002445e+02	1.0167761843708561e+02	1.0180094751300955e+02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_13
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.3637813389426407e+01	1.3690551079760954e+01	1.3703287546094714e+01	1.3662544433439272e+01	1.3645232465416365e+01	1.3607579853047211e+01	1.3612125357155966e+01	1.3677066258911720e+01	1.3661919963917406e+01	1.3532047891384190e+01	1.3615165962902520e+01	1.3670504405865630e+01	1.3662043878669929e+01	1.3557015791611416e+01	1.3573459668401272e+01	
7.5007973641845226e+01	7.5298030938685258e+01	7.5368081503520926e+01	7.5143994383915995e+01	7.5048778559790009e+01	7.4841689191759656e+01	7.4866689464357819e+01	7.5223864424014451e+01	7.5140559801545720e+01	7.4426263402613046e+01	7.4883412795963849e+01	7.5187774232260978e+01	7.5141241332684615e+01	7.4563586853862788e+01	7.4654028176206992e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_14
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.3637813389426407e+01	1.3690551079760954e+01	1.3703287546094714e+01	1.3662544433439272e+01	1.3645232465416365e+01	1.3607579853047211e+01	1.3612125357155966e+01	1.3677066258911720e+01	1.3661919963917406e+01	1.3532047891384190e+01	1.3615165962902520e+01	1.3670504405865630e+01	1.3662043878669929e+01	1.3557015791611416e+01	1.3573459668401272e+01	
8.8645787031271624e+01	8.8988582018446209e+01	8.9071369049615640e+01	8.8806538817355289e+01	8.8694011025206379e+01	8.8449269044806869e+01	8.8478814821513794e+01	8.8900930682926173e+01	8.8802479765463119e+01	8.7958311293997241e+01	8.8498578758866373e+01	8.8858278638126606e+01	8.8803285211354520e+01	8.8120602645474207e+01	8.8227487844608262e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_15
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.3637813389426407e+01	1.3690551079760954e+01	1.3703287546094714e+01	1.3662544433439272e+01	1.3645232465416365e+01	1.3607579853047211e+01	1.3612125357155966e+01	1.3677066258911720e+01	1.3661919963917406e+01	1.3532047891384190e+01	1.3615165962902520e+01	1.3670504405865630e+01	1.3662043878669929e+01	1.3557015791611416e+01	1.3573459668401272e+01	
1.0228360042069804e+02	1.0267913309820716e+02	1.0277465659571037e+02	1.0246908325079454e+02	1.0233924349062275e+02	1.0205684889785408e+02	1.0209094017866977e+02	1.0257799694183790e+02	1.0246439972938052e+02	1.0149035918538144e+02	1.0211374472176888e+02	1.0252878304399223e+02	1.0246532909002445e+02	1.0167761843708561e+02	1.0180094751300955e+02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_16
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.3637813389426407e+01	1.3690551079760954e+01	1.3703287546094714e+01	1.3662544433439272e+01	1.3645232465416365e+01	1.3607579853047211e+01	1.3612125357155966e+01	1.3677066258911720e+01	1.3661919963917406e+01	1.3532047891384190e+01	1.3615165962902520e+01	1.3670504405865630e+01	1.3662043878669929e+01	1.3557015791611416e+01	1.3573459668401272e+01	
7.5007973641845226e+01	7.5298030938685258e+01	7.5368081503520926e+01	7.5143994383915995e+01	7.5048778559790009e+01	7.4841689191759656e+01	7.4866689464357819e+01	7.5223864424014451e+01	7.5140559801545720e+01	7.4426263402613046e+01	7.4883412795963849e+01	7.5187774232260978e+01	7.5141241332684615e+01	7.4563586853862788e+01	7.4654028176206992e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_17
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.3637813389426407e+01	1.3690551079760954e+01	1.3703287546094714e+01	1.3662544433439272e+01	1.3645232465416365e+01	1.3607579853047211e+01	1.3612125357155966e+01	1.3677066258911720e+01	1.3661919963917406e+01	1.3532047891384190e+01	1.3615165962902520e+01	1.3670504405865630e+01	1.3662043878669929e+01	1.3557015791611416e+01	1.3573459668401272e+01	
8.8645787031271624e+01	8.8988582018446209e+01	8.9071369049615640e+01	8.8806538817355289e+01	8.8694011025206379e+01	8.8449269044806869e+01	8.8478814821513794e+01	8.8900930682926173e+01	8.8802479765463119e+01	8.7958311293997241e+01	8.8498578758866373e+01	8.8858278638126606e+01	8.8803285211354520e+01	8.8120602645474207e+01	8.8227487844608262e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_18
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.3637813389426407e+01	1.3690551079760954e+01	1.3703287546094714e+01	1.3662544433439272e+01	1.3645232465416365e+01	1.3607579853047211e+01	1.3612125357155966e+01	1.3677066258911720e+01	1.3661919963917406e+01	1.3532047891384190e+01	1.3615165962902520e+01	1.3670504405865630e+01	1.3662043878669929e+01	1.3557015791611416e+01	1.3573459668401272e+01	
1.0228360042069804e+02	1.0267913309820716e+02	1.0277465659571037e+02	1.0246908325079454e+02	1.0233924349062275e+02	1.0205684889785408e+02	1.0209094017866977e+02	1.0257799694183790e+02	1.0246439972938052e+02	1.0149035918538144e+02	1.0211374472176888e+02	1.0252878304399223e+02	1.0246532909002445e+02	1.0167761843708561e+02	1.0180094751300955e+02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_19
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.3637813389426407e+01	1.3690551079760954e+01	1.3703287546094714e+01	1.3662544433439272e+01	1.3645232465416365e+01	1.3607579853047211e+01	1.3612125357155966e+01	1.3677066258911720e+01	1.3661919963917406e+01	1.3532047891384190e+01	1.3615165962902520e+01	1.3670504405865630e+01	1.3662043878669929e+01	1.3557015791611416e+01	1.3573459668401272e+01	
7.5007973641845226e+01	7.5298030938685258e+01	7.5368081503520926e+01	7.5143994383915995e+01	7.5048778559790009e+01	7.4841689191759656e+01	7.4866689464357819e+01	7.5223864424014451e+01	7.5140559801545720e+01	7.4426263402613046e+01	7.4883412795963849e+01	7.5187774232260978e+01	7.5141241332684615e+01	7.4563586853862788e+01	7.4654028176206992e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_20
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.3637813389426407e+01	1.3690551079760954e+01	1.3703287546094714e+01	1.3662544433439272e+01	1.3645232465416365e+01	1.3607579853047211e+01	1.3612125357155966e+01	1.3677066258911720e+01	1.3661919963917406e+01	1.3532047891384190e+01	1.3615165962902520e+01	1.3670504405865630e+01	1.3662043878669929e+01	1.3557015791611416e+01	1.3573459668401272e+01	
8.8645787031271624e+01	8.8988582018446209e+01	8.9071369049615640e+01	8.8806538817355289e+01	8.8694011025206379e+01	8.8449269044806869e+01	8.8478814821513794e+01	8.8900930682926173e+01	8.8802479765463119e+01	8.7958311293997241e+01	8.8498578758866373e+01	8.8858278638126606e+01	8.8803285211354520e+01	8.8120602645474207e+01	8.8227487844608262e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_21
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.3637813389426407e+01	1.3690551079760954e+01	1.3703287546094714e+01	1.3662544433439272e+01	1.3645232465416365e+01	1.3607579853047211e+01	1.3612125357155966e+01	1.3677066258911720e+01	1.3661919963917406e+01	1.3532047891384190e+01	1.3615165962902520e+01	1.3670504405865630e+01	1.3662043878669929e+01	1.3557015791611416e+01	1.3573459668401272e+01	
1.0228360042069804e+02	1.0267913309820716e+02	1.0277465659571037e+02	1.0246908325079454e+02	1.0233924349062275e+02	1.0205684889785408e+02	1.0209094017866977e+02	1.0257799694183790e+02	1.0246439972938052e+02	1.0149035918538144e+02	1.0211374472176888e+02	1.0252878304399223e+02	1.0246532909002445e+02	1.0167761843708561e+02	1.0180094751300955e+02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_22
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.7047266736783008e+01	1.7113188849701192e+01	1.7129109432618389e+01	1.7078180541799089e+01	1.7056540581770456e+01	1.7009474816309012e+01	1.7015156696444958e+01	1.7096332823639649e+01	1.7077399954896759e+01	1.6915059864230237e+01	1.7018957453628150e+01	1.7088130507332039e+01	1.7077554848337410e+01	1.6946269739514268e+01	1.6966824585501591e+01	
7.5007973641845226e+01	7.5298030938685258e+01	7.5368081503520926e+01	7.5143994383915995e+01	7.5048778559790009e+01	7.4841689191759656e+01	7.4866689464357819e+01	7.5223864424014451e+01	7.5140559801545720e+01	7.4426263402613046e+01	7.4883412795963849e+01	7.5187774232260978e+01	7.5141241332684615e+01	7.4563586853862788e+01	7.4654028176206992e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_23
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.7047266736783008e+01	1.7113188849701192e+01	1.7129109432618389e+01	1.7078180541799089e+01	1.7056540581770456e+01	1.7009474816309012e+01	1.7015156696444958e+01	1.7096332823639649e+01	1.7077399954896759e+01	1.6915059864230237e+01	1.7018957453628150e+01	1.7088130507332039e+01	1.7077554848337410e+01	1.6946269739514268e+01	1.6966824585501591e+01	
8.8645787031271624e+01	8.8988582018446209e+01	8.9071369049615640e+01	8.8806538817355289e+01	8.8694011025206379e+01	8.8449269044806869e+01	8.8478814821513794e+01	8.8900930682926173e+01	8.8802479765463119e+01	8.7958311293997241e+01	8.8498578758866373e+01	8.8858278638126606e+01	8.8803285211354520e+01	8.8120602645474207e+01	8.8227487844608262e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_24
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.7047266736783008e+01	1.7113188849701192e+01	1.7129109432618389e+01	1.7078180541799089e+01	1.7056540581770456e+01	1.7009474816309012e+01	1.7015156696444958e+01	1.7096332823639649e+01	1.7077399954896759e+01	1.6915059864230237e+01	1.7018957453628150e+01	1.7088130507332039e+01	1.7077554848337410e+01	1.6946269739514268e+01	1.6966824585501591e+01	
1.0228360042069804e+02	1.0267913309820716e+02	1.0277465659571037e+02	1.0246908325079454e+02	1.0233924349062275e+02	1.0205684889785408e+02	1.0209094017866977e+02	1.0257799694183790e+02	1.0246439972938052e+02	1.0149035918538144e+02	1.0211374472176888e+02	1.0252878304399223e+02	1.0246532909002445e+02	1.0167761843708561e+02	1.0180094751300955e+02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_25
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.0456720084139608e+01	2.0535826619641433e+01	2.0554931319142071e+01	2.0493816650158909e+01	2.0467848698124548e+01	2.0411369779570816e+01	2.0418188035733952e+01	2.0515599388367580e+01	2.0492879945876108e+01	2.0298071837076282e+01	2.0422748944353781e+01	2.0505756608798446e+01	2.0493065818004894e+01	2.0335523687417126e+01	2.0360189502601909e+01	
7.5007973641845226e+01	7.5298030938685258e+01	7.5368081503520926e+01	7.5143994383915995e+01	7.5048778559790009e+01	7.4841689191759656e+01	7.4866689464357819e+01	7.5223864424014451e+01	7.5140559801545720e+01	7.4426263402613046e+01	7.4883412795963849e+01	7.5187774232260978e+01	7.5141241332684615e+01	7.4563586853862788e+01	7.4654028176206992e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_26
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.0456720084139608e+01	2.0535826619641433e+01	2.0554931319142071e+01	2.0493816650158909e+01	2.0467848698124548e+01	2.0411369779570816e+01	2.0418188035733952e+01	2.0515599388367580e+01	2.0492879945876108e+01	2.0298071837076282e+01	2.0422748944353781e+01	2.0505756608798446e+01	2.0493065818004894e+01	2.0335523687417126e+01	2.0360189502601909e+01	
8.8645787031271624e+01	8.8988582018446209e+01	8.9071369049615640e+01	8.8806538817355289e+01	8.8694011025206379e+01	8.8449269044806869e+01	8.8478814821513794e+01	8.8900930682926173e+01	8.8802479765463119e+01	8.7958311293997241e+01	8.8498578758866373e+01	8.8858278638126606e+01	8.8803285211354520e+01	8.8120602645474207e+01	8.8227487844608262e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_27
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.0456720084139608e+01	2.0535826619641433e+01	2.0554931319142071e+01	2.0493816650158909e+01	2.0467848698124548e+01	2.0411369779570816e+01	2.0418188035733952e+01	2.0515599388367580e+01	2.0492879945876108e+01	2.0298071837076282e+01	2.0422748944353781e+01	2.0505756608798446e+01	2.0493065818004894e+01	2.0335523687417126e+01	2.0360189502601909e+01	
1.0228360042069804e+02	1.0267913309820716e+02	1.0277465659571037e+02	1.0246908325079454e+02	1.0233924349062275e+02	1.0205684889785408e+02	1.0209094017866977e+02	1.0257799694183790e+02	1.0246439972938052e+02	1.0149035918538144e+02	1.0211374472176888e+02	1.0252878304399223e+02	1.0246532909002445e+02	1.0167761843708561e+02	1.0180094751300955e+02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_28
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.7275626778852814e+01	2.7381102159521909e+01	2.7406575092189428e+01	2.7325088866878545e+01	2.7290464930832730e+01	2.7215159706094422e+01	2.7224250714311932e+01	2.7354132517823441e+01	2.7323839927834811e+01	2.7064095782768380e+01	2.7230331925805039e+01	2.7341008811731260e+01	2.7324087757339857e+01	2.7114031583222832e+01	2.7146919336802544e+01	
7.5007973641845226e+01	7.5298030938685258e+01	7.5368081503520926e+01	7.5143994383915995e+01	7.5048778559790009e+01	7.4841689191759656e+01	7.4866689464357819e+01	7.5223864424014451e+01	7.5140559801545720e+01	7.4426263402613046e+01	7.4883412795963849e+01	7.5187774232260978e+01	7.5141241332684615e+01	7.4563586853862788e+01	7.4654028176206992e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_29
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.7275626778852814e+01	2.7381102159521909e+01	2.7406575092189428e+01	2.7325088866878545e+01	2.7290464930832730e+01	2.7215159706094422e+01	2.7224250714311932e+01	2.7354132517823441e+01	2.7323839927834811e+01	2.7064095782768380e+01	2.7230331925805039e+01	2.7341008811731260e+01	2.7324087757339857e+01	2.7114031583222832e+01	2.7146919336802544e+01	
8.8645787031271624e+01	8.8988582018446209e+01	8.9071369049615640e+01	8.8806538817355289e+01	8.8694011025206379e+01	8.8449269044806869e+01	8.8478814821513794e+01	8.8900930682926173e+01	8.8802479765463119e+01	8.7958311293997241e+01	8.8498578758866373e+01	8.8858278638126606e+01	8.8803285211354520e+01	8.8120602645474207e+01	8.8227487844608262e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_30
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.7275626778852814e+01	2.7381102159521909e+01	2.7406575092189428e+01	2.7325088866878545e+01	2.7290464930832730e+01	2.7215159706094422e+01	2.7224250714311932e+01	2.7354132517823441e+01	2.7323839927834811e+01	2.7064095782768380e+01	2.7230331925805039e+01	2.7341008811731260e+01	2.7324087757339857e+01	2.7114031583222832e+01	2.7146919336802544e+01	
1.0228360042069804e+02	1.0267913309820716e+02	1.0277465659571037e+02	1.0246908325079454e+02	1.0233924349062275e+02	1.0205684889785408e+02	1.0209094017866977e+02	1.0257799694183790e+02	1.0246439972938052e+02	1.0149035918538144e+02	1.0211374472176888e+02	1.0252878304399223e+02	1.0246532909002445e+02	1.0167761843708561e+02	1.0180094751300955e+02	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_31
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0031895396831965e+01	1.0050540563286789e+01	1.0051236630817387e+01	1.0033692626774204e+01	1.0034995173367244e+01	9.9983135926532114e+00	1.0016966427733298e+01	1.0059000871514010e+01	9.9990341904238385e+00	9.9678647438488746e+00	1.0002383340266716e+01	1.0052085207240538e+01	1.0029884318950321e+01	9.9634600516896903e+00	9.9895017859298623e+00	
7.6242405015922927e+01	7.6384108280979589e+01	7.6389398394212137e+01	7.6256063963483939e+01	7.6265963317591059e+01	7.5987183304164390e+01	7.6128944850773053e+01	7.6448406623506486e+01	7.5992659847221177e+01	7.5755772053251448e+01	7.6018113386027025e+01	7.6395847575028085e+01	7.6227120824022450e+01	7.5722296392841642e+01	7.5920213573066945e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_32
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0031895396831965e+01	1.0050540563286789e+01	1.0051236630817387e+01	1.0033692626774204e+01	1.0034995173367244e+01	9.9983135926532114e+00	1.0016966427733298e+01	1.0059000871514010e+01	9.9990341904238385e+00	9.9678647438488746e+00	1.0002383340266716e+01	1.0052085207240538e+01	1.0029884318950321e+01	9.9634600516896903e+00	9.9895017859298623e+00	
8.8280679492121280e+01	8.8444756956923740e+01	8.8450882351193002e+01	8.8296495115612998e+01	8.8307957525631750e+01	8.7985159615348238e+01	8.8149304564053011e+01	8.8519207669323293e+01	8.7991500875729770e+01	8.7717209745870079e+01	8.8020973394347081e+01	8.8458349823716745e+01	8.8262982006762826e+01	8.7678448454869269e+01	8.7907615716182775e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_33
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0031895396831965e+01	1.0050540563286789e+01	1.0051236630817387e+01	1.0033692626774204e+01	1.0034995173367244e+01	9.9983135926532114e+00	1.0016966427733298e+01	1.0059000871514010e+01	9.9990341904238385e+00	9.9678647438488746e+00	1.0002383340266716e+01	1.0052085207240538e+01	1.0029884318950321e+01	9.9634600516896903e+00	9.9895017859298623e+00	
1.0031895396831966e+02	1.0050540563286791e+02	1.0051236630817388e+02	1.0033692626774204e+02	1.0034995173367247e+02	9.9983135926532086e+01	1.0016966427733298e+02	1.0059000871514012e+02	9.9990341904238392e+01	9.9678647438488738e+01	1.0002383340266715e+02	1.0052085207240538e+02	1.0029884318950323e+02	9.9634600516896910e+01	9.9895017859298619e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_34
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4044653555564750e+01	1.4070756788601505e+01	1.4071731283144342e+01	1.4047169677483886e+01	1.4048993242714143e+01	1.3997639029714493e+01	1.4023752998826616e+01	1.4082601220119614e+01	1.3998647866593371e+01	1.3955010641388423e+01	1.4003336676373401e+01	1.4072919290136753e+01	1.4041838046530451e+01	1.3948844072365565e+01	1.3985302500301806e+01	
7.6242405015922927e+01	7.6384108280979589e+01	7.6389398394212137e+01	7.6256063963483939e+01	7.6265963317591059e+01	7.5987183304164390e+01	7.6128944850773053e+01	7.6448406623506486e+01	7.5992659847221177e+01	7.5755772053251448e+01	7.6018113386027025e+01	7.6395847575028085e+01	7.6227120824022450e+01	7.5722296392841642e+01	7.5920213573066945e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_35
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4044653555564750e+01	1.4070756788601505e+01	1.4071731283144342e+01	1.4047169677483886e+01	1.4048993242714143e+01	1.3997639029714493e+01	1.4023752998826616e+01	1.4082601220119614e+01	1.3998647866593371e+01	1.3955010641388423e+01	1.4003336676373401e+01	1.4072919290136753e+01	1.4041838046530451e+01	1.3948844072365565e+01	1.3985302500301806e+01	
8.8280679492121280e+01	8.8444756956923740e+01	8.8450882351193002e+01	8.8296495115612998e+01	8.8307957525631750e+01	8.7985159615348238e+01	8.8149304564053011e+01	8.8519207669323293e+01	8.7991500875729770e+01	8.7717209745870079e+01	8.8020973394347081e+01	8.8458349823716745e+01	8.8262982006762826e+01	8.7678448454869269e+01	8.7907615716182775e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_36
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4044653555564750e+01	1.4070756788601505e+01	1.4071731283144342e+01	1.4047169677483886e+01	1.4048993242714143e+01	1.3997639029714493e+01	1.4023752998826616e+01	1.4082601220119614e+01	1.3998647866593371e+01	1.3955010641388423e+01	1.4003336676373401e+01	1.4072919290136753e+01	1.4041838046530451e+01	1.3948844072365565e+01	1.3985302500301806e+01	
1.0031895396831966e+02	1.0050540563286791e+02	1.0051236630817388e+02	1.0033692626774204e+02	1.0034995173367247e+02	9.9983135926532086e+01	1.0016966427733298e+02	1.0059000871514012e+02	9.9990341904238392e+01	9.9678647438488738e+01	1.0002383340266715e+02	1.0052085207240538e+02	1.0029884318950323e+02	9.9634600516896910e+01	9.9895017859298619e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_37
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.2070169873030320e+01	2.2111189239230935e+01	2.2112720587798250e+01	2.2074123778903246e+01	2.2076989381407937e+01	2.1996289903837059e+01	2.2037326141013253e+01	2.2129801917330823e+01	2.1997875218932442e+01	2.1929302436467520e+01	2.2005243348586770e+01	2.2114587455929183e+01	2.2065745501690706e+01	2.1919612113717317e+01	2.1976903929045694e+01	
7.6242405015922927e+01	7.6384108280979589e+01	7.6389398394212137e+01	7.6256063963483939e+01	7.6265963317591059e+01	7.5987183304164390e+01	7.6128944850773053e+01	7.6448406623506486e+01	7.5992659847221177e+01	7.5755772053251448e+01	7.6018113386027025e+01	7.6395847575028085e+01	7.6227120824022450e+01	7.5722296392841642e+01	7.5920213573066945e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_38
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.2070169873030320e+01	2.2111189239230935e+01	2.2112720587798250e+01	2.2074123778903246e+01	2.2076989381407937e+01	2.1996289903837059e+01	2.2037326141013253e+01	2.2129801917330823e+01	2.1997875218932442e+01	2.1929302436467520e+01	2.2005243348586770e+01	2.2114587455929183e+01	2.2065745501690706e+01	2.1919612113717317e+01	2.1976903929045694e+01	
8.8280679492121280e+01	8.8444756956923740e+01	8.8450882351193002e+01	8.8296495115612998e+01	8.8307957525631750e+01	8.7985159615348238e+01	8.8149304564053011e+01	8.8519207669323293e+01	8.7991500875729770e+01	8.7717209745870079e+01	8.8020973394347081e+01	8.8458349823716745e+01	8.8262982006762826e+01	8.7678448454869269e+01	8.7907615716182775e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_39
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.2070169873030320e+01	2.2111189239230935e+01	2.2112720587798250e+01	2.2074123778903246e+01	2.2076989381407937e+01	2.1996289903837059e+01	2.2037326141013253e+01	2.2129801917330823e+01	2.1997875218932442e+01	2.1929302436467520e+01	2.2005243348586770e+01	2.2114587455929183e+01	2.2065745501690706e+01	2.1919612113717317e+01	2.1976903929045694e+01	
1.0031895396831966e+02	1.0050540563286791e+02	1.0051236630817388e+02	1.0033692626774204e+02	1.0034995173367247e+02	9.9983135926532086e+01	1.0016966427733298e+02	1.0059000871514012e+02	9.9990341904238392e+01	9.9678647438488738e+01	1.0002383340266715e+02	1.0052085207240538e+02	1.0029884318950323e+02	9.9634600516896910e+01	9.9895017859298619e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_40
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.0095686190495893e+01	3.0151621689860363e+01	3.0153709892452163e+01	3.0101077880322610e+01	3.0104985520101735e+01	2.9994940777959627e+01	3.0050899283199890e+01	3.0177002614542030e+01	2.9997102571271512e+01	2.9903594231546620e+01	3.0007150020800143e+01	3.0156255621721613e+01	3.0089652956850966e+01	2.9890380155069067e+01	2.9968505357789581e+01	
7.6242405015922927e+01	7.6384108280979589e+01	7.6389398394212137e+01	7.6256063963483939e+01	7.6265963317591059e+01	7.5987183304164390e+01	7.6128944850773053e+01	7.6448406623506486e+01	7.5992659847221177e+01	7.5755772053251448e+01	7.6018113386027025e+01	7.6395847575028085e+01	7.6227120824022450e+01	7.5722296392841642e+01	7.5920213573066945e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_41
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.0095686190495893e+01	3.0151621689860363e+01	3.0153709892452163e+01	3.0101077880322610e+01	3.0104985520101735e+01	2.9994940777959627e+01	3.0050899283199890e+01	3.0177002614542030e+01	2.9997102571271512e+01	2.9903594231546620e+01	3.0007150020800143e+01	3.0156255621721613e+01	3.0089652956850966e+01	2.9890380155069067e+01	2.9968505357789581e+01	
8.8280679492121280e+01	8.8444756956923740e+01	8.8450882351193002e+01	8.8296495115612998e+01	8.8307957525631750e+01	8.7985159615348238e+01	8.8149304564053011e+01	8.8519207669323293e+01	8.7991500875729770e+01	8.7717209745870079e+01	8.8020973394347081e+01	8.8458349823716745e+01	8.8262982006762826e+01	8.7678448454869269e+01	8.7907615716182775e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_42
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.0095686190495893e+01	3.0151621689860363e+01	3.0153709892452163e+01	3.0101077880322610e+01	3.0104985520101735e+01	2.9994940777959627e+01	3.0050899283199890e+01	3.0177002614542030e+01	2.9997102571271512e+01	2.9903594231546620e+01	3.0007150020800143e+01	3.0156255621721613e+01	3.0089652956850966e+01	2.9890380155069067e+01	2.9968505357789581e+01	
1.0031895396831966e+02	1.0050540563286791e+02	1.0051236630817388e+02	1.0033692626774204e+02	1.0034995173367247e+02	9.9983135926532086e+01	1.0016966427733298e+02	1.0059000871514012e+02	9.9990341904238392e+01	9.9678647438488738e+01	1.0002383340266715e+02	1.0052085207240538e+02	1.0029884318950323e+02	9.9634600516896910e+01	9.9895017859298619e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_43
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.4108444349228677e+01	3.4171837915175082e+01	3.4174204544779123e+01	3.4114554931032295e+01	3.4118983589448632e+01	3.3994266215020915e+01	3.4057685854293211e+01	3.4200602963147638e+01	3.3996716247441050e+01	3.3890740129086169e+01	3.4008103356906837e+01	3.4177089704617828e+01	3.4101606684431097e+01	3.3875764175744948e+01	3.3964306072161534e+01	
7.6242405015922927e+01	7.6384108280979589e+01	7.6389398394212137e+01	7.6256063963483939e+01	7.6265963317591059e+01	7.5987183304164390e+01	7.6128944850773053e+01	7.6448406623506486e+01	7.5992659847221177e+01	7.5755772053251448e+01	7.6018113386027025e+01	7.6395847575028085e+01	7.6227120824022450e+01	7.5722296392841642e+01	7.5920213573066945e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_44
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.4108444349228677e+01	3.4171837915175082e+01	3.4174204544779123e+01	3.4114554931032295e+01	3.4118983589448632e+01	3.3994266215020915e+01	3.4057685854293211e+01	3.4200602963147638e+01	3.3996716247441050e+01	3.3890740129086169e+01	3.4008103356906837e+01	3.4177089704617828e+01	3.4101606684431097e+01	3.3875764175744948e+01	3.3964306072161534e+01	
8.8280679492121280e+01	8.8444756956923740e+01	8.8450882351193002e+01	8.8296495115612998e+01	8.8307957525631750e+01	8.7985159615348238e+01	8.8149304564053011e+01	8.8519207669323293e+01	8.7991500875729770e+01	8.7717209745870079e+01	8.8020973394347081e+01	8.8458349823716745e+01	8.8262982006762826e+01	8.7678448454869269e+01	8.7907615716182775e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_45
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.4108444349228677e+01	3.4171837915175082e+01	3.4174204544779123e+01	3.4114554931032295e+01	3.4118983589448632e+01	3.3994266215020915e+01	3.4057685854293211e+01	3.4200602963147638e+01	3.3996716247441050e+01	3.3890740129086169e+01	3.4008103356906837e+01	3.4177089704617828e+01	3.4101606684431097e+01	3.3875764175744948e+01	3.3964306072161534e+01	
1.0031895396831966e+02	1.0050540563286791e+02	1.0051236630817388e+02	1.0033692626774204e+02	1.0034995173367247e+02	9.9983135926532086e+01	1.0016966427733298e+02	1.0059000871514012e+02	9.9990341904238392e+01	9.9678647438488738e+01	1.0002383340266715e+02	1.0052085207240538e+02	1.0029884318950323e+02	9.9634600516896910e+01	9.9895017859298619e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_46
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9537233227483135e+00	7.9527794976744062e+00	7.9723564883283284e+00	7.9396852775106854e+00	7.9594083279104861e+00	7.9393753532456648e+00	7.9368220945054393e+00	7.9754399058203687e+00	7.9424169778400611e+00	7.8857605079866220e+00	7.9313517478407984e+00	7.9456832331979470e+00	7.9502801392126914e+00	7.8992328443812845e+00	7.9004425824589157e+00	
7.2113758126251369e+01	7.2105200778914607e+01	7.2282698827510174e+01	7.1986479849430211e+01	7.2165302173055082e+01	7.1983669869427359e+01	7.1960520323515979e+01	7.2310655146104679e+01	7.2011247265749887e+01	7.1497561939078707e+01	7.1910922513756560e+01	7.2040861314328041e+01	7.2082539928861721e+01	7.1619711122390314e+01	7.1630679414294164e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_47
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9537233227483135e+00	7.9527794976744062e+00	7.9723564883283284e+00	7.9396852775106854e+00	7.9594083279104861e+00	7.9393753532456648e+00	7.9368220945054393e+00	7.9754399058203687e+00	7.9424169778400611e+00	7.8857605079866220e+00	7.9313517478407984e+00	7.9456832331979470e+00	7.9502801392126914e+00	7.8992328443812845e+00	7.9004425824589157e+00	
8.5369963664165226e+01	8.5359833275038625e+01	8.5569959641390739e+01	8.5219288645281367e+01	8.5430982719572555e+01	8.5215962124836807e+01	8.5188557147691725e+01	8.5603054989138627e+01	8.5248608895483315e+01	8.4640496119056408e+01	8.5129842093491220e+01	8.5283666702991297e+01	8.5333006827549553e+01	8.4785099196359113e+01	8.4798083718392363e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_48
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9537233227483135e+00	7.9527794976744062e+00	7.9723564883283284e+00	7.9396852775106854e+00	7.9594083279104861e+00	7.9393753532456648e+00	7.9368220945054393e+00	7.9754399058203687e+00	7.9424169778400611e+00	7.8857605079866220e+00	7.9313517478407984e+00	7.9456832331979470e+00	7.9502801392126914e+00	7.8992328443812845e+00	7.9004425824589157e+00	
9.8626169202079083e+01	9.8614465771162628e+01	9.8857220455271275e+01	9.8452097441132494e+01	9.8696663266090027e+01	9.8448254380246240e+01	9.8416593971867428e+01	9.8895454832172561e+01	9.8485970525216757e+01	9.7783430299034123e+01	9.8348761673225880e+01	9.8526472091654540e+01	9.8583473726237372e+01	9.7950487270327926e+01	9.7965488022490547e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_49
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.0604964430331085e+01	1.0603705996899210e+01	1.0629808651104439e+01	1.0586247036680914e+01	1.0612544437213982e+01	1.0585833804327553e+01	1.0582429459340586e+01	1.0633919874427159e+01	1.0589889303786746e+01	1.0514347343982164e+01	1.0575135663787732e+01	1.0594244310930597e+01	1.0600373518950255e+01	1.0532310459175045e+01	1.0533923443278553e+01	
7.2113758126251369e+01	7.2105200778914607e+01	7.2282698827510174e+01	7.1986479849430211e+01	7.2165302173055082e+01	7.1983669869427359e+01	7.1960520323515979e+01	7.2310655146104679e+01	7.2011247265749887e+01	7.1497561939078707e+01	7.1910922513756560e+01	7.2040861314328041e+01	7.2082539928861721e+01	7.1619711122390314e+01	7.1630679414294164e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_50
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.0604964430331085e+01	1.0603705996899210e+01	1.0629808651104439e+01	1.0586247036680914e+01	1.0612544437213982e+01	1.0585833804327553e+01	1.0582429459340586e+01	1.0633919874427159e+01	1.0589889303786746e+01	1.0514347343982164e+01	1.0575135663787732e+01	1.0594244310930597e+01	1.0600373518950255e+01	1.0532310459175045e+01	1.0533923443278553e+01	
8.5369963664165226e+01	8.5359833275038625e+01	8.5569959641390739e+01	8.5219288645281367e+01	8.5430982719572555e+01	8.5215962124836807e+01	8.5188557147691725e+01	8.5603054989138627e+01	8.5248608895483315e+01	8.4640496119056408e+01	8.5129842093491220e+01	8.5283666702991297e+01	8.5333006827549553e+01	8.4785099196359113e+01	8.4798083718392363e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_51
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.0604964430331085e+01	1.0603705996899210e+01	1.0629808651104439e+01	1.0586247036680914e+01	1.0612544437213982e+01	1.0585833804327553e+01	1.0582429459340586e+01	1.0633919874427159e+01	1.0589889303786746e+01	1.0514347343982164e+01	1.0575135663787732e+01	1.0594244310930597e+01	1.0600373518950255e+01	1.0532310459175045e+01	1.0533923443278553e+01	
9.8626169202079083e+01	9.8614465771162628e+01	9.8857220455271275e+01	9.8452097441132494e+01	9.8696663266090027e+01	9.8448254380246240e+01	9.8416593971867428e+01	9.8895454832172561e+01	9.8485970525216757e+01	9.7783430299034123e+01	9.8348761673225880e+01	9.8526472091654540e+01	9.8583473726237372e+01	9.7950487270327926e+01	9.7965488022490547e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_52
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.5907446645496627e+01	1.5905558995348812e+01	1.5944712976656657e+01	1.5879370555021371e+01	1.5918816655820972e+01	1.5878750706491330e+01	1.5873644189010879e+01	1.5950879811640737e+01	1.5884833955680122e+01	1.5771521015973244e+01	1.5862703495681597e+01	1.5891366466395894e+01	1.5900560278425383e+01	1.5798465688762569e+01	1.5800885164917831e+01	
7.2113758126251369e+01	7.2105200778914607e+01	7.2282698827510174e+01	7.1986479849430211e+01	7.2165302173055082e+01	7.1983669869427359e+01	7.1960520323515979e+01	7.2310655146104679e+01	7.2011247265749887e+01	7.1497561939078707e+01	7.1910922513756560e+01	7.2040861314328041e+01	7.2082539928861721e+01	7.1619711122390314e+01	7.1630679414294164e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_53
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.5907446645496627e+01	1.5905558995348812e+01	1.5944712976656657e+01	1.5879370555021371e+01	1.5918816655820972e+01	1.5878750706491330e+01	1.5873644189010879e+01	1.5950879811640737e+01	1.5884833955680122e+01	1.5771521015973244e+01	1.5862703495681597e+01	1.5891366466395894e+01	1.5900560278425383e+01	1.5798465688762569e+01	1.5800885164917831e+01	
8.5369963664165226e+01	8.5359833275038625e+01	8.5569959641390739e+01	8.5219288645281367e+01	8.5430982719572555e+01	8.5215962124836807e+01	8.5188557147691725e+01	8.5603054989138627e+01	8.5248608895483315e+01	8.4640496119056408e+01	8.5129842093491220e+01	8.5283666702991297e+01	8.5333006827549553e+01	8.4785099196359113e+01	8.4798083718392363e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_54
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.5907446645496627e+01	1.5905558995348812e+01	1.5944712976656657e+01	1.5879370555021371e+01	1.5918816655820972e+01	1.5878750706491330e+01	1.5873644189010879e+01	1.5950879811640737e+01	1.5884833955680122e+01	1.5771521015973244e+01	1.5862703495681597e+01	1.5891366466395894e+01	1.5900560278425383e+01	1.5798465688762569e+01	1.5800885164917831e+01	
9.8626169202079083e+01	9.8614465771162628e+01	9.8857220455271275e+01	9.8452097441132494e+01	9.8696663266090027e+01	9.8448254380246240e+01	9.8416593971867428e+01	9.8895454832172561e+01	9.8485970525216757e+01	9.7783430299034123e+01	9.8348761673225880e+01	9.8526472091654540e+01	9.8583473726237372e+01	9.7950487270327926e+01	9.7965488022490547e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_y
2.9881381859037408e+05	3.0122780959913001e+05	3.0168424496883259e+05	3.0076280559073586e+05	3.0063484289150679e+05	2.9958053597446973e+05	3.0000467280628573e+05	3.0091145368579100e+05	2.9835996904564305e+05	2.9687261791485368e+05	2.9817398003166576e+05	3.0154688761966262e+05	3.0026539326087962e+05	2.9727821127471002e+05	2.9719690983617364e+05	
3.3609028358516219e+05	3.3877933656324999e+05	3.3933511749693449e+05	3.3829735578688618e+05	3.3813118944882654e+05	3.3697103222721966e+05	3.3748278126815241e+05	3.3847822974423348e+05	3.3559263587623136e+05	3.3385194502212945e+05	3.3536127302805497e+05	3.3914735059985740e+05	3.3776358238158526e+05	3.3438063447060727e+05	3.3428648682417657e+05	
3.7358465577972634e+05	3.7655381984916731e+05	3.7720654875141871e+05	3.7604900684704317e+05	3.7584867107493978e+05	3.7458195322192000e+05	3.7518351782680862e+05	3.7626488360820955e+05	3.7304439333260449e+05	3.7104790520210151e+05	3.7276357269498636e+05	3.7696768288567784e+05	3.7548288843053044e+05	3.7169664437701972e+05	3.7159109034189617e+05	
2.3428133982418591e+05	2.3614344182732570e+05	2.3660389790631336e+05	2.3560383484598377e+05	2.3570162513126733e+05	2.3477361011214962e+05	2.3454539227539100e+05	2.3601286775625401e+05	2.3355013915034509e+05	2.3203179295262409e+05	2.3328429221286927e+05	2.3578285490522729e+05	2.3538035488913837e+05	2.3319461527700297e+05	2.3289607922199616e+05	
2.7115608917610603e+05	2.7331921416673617e+05	2.7384461406686233e+05	2.7269013466425415e+05	2.7280269513495406e+05	2.7173251863314566e+05	2.7155114914293552e+05	2.7315458965388470e+05	2.7033504229882627e+05	2.6854756576706545e+05	2.7000922166115814e+05	2.7291007695279561e+05	2.7244321209672536e+05	2.6987494438966300e+05	2.6953609764653479e+05	
3.0815908094036102e+05	3.1062075952755968e+05	3.1121478993153741e+05	3.0990558690046589e+05	3.1003405026313005e+05	3.0882011077286530e+05	3.0869238481974328e+05	3.1042789886555116e+05	3.0725078848702082e+05	3.0519162137007888e+05	3.0686565314835531e+05	3.1016874900750385e+05	3.0963661244746530e+05	3.0668302945910697e+05	3.0630095556597039e+05	
2.5026011081356977e+05	2.5223911308857234e+05	2.5317860849550052e+05	2.5144722904063482e+05	2.5164543788254852e+05	2.5107320170967944e+05	2.5105867908157117e+05	2.5191928617884094e+05	2.4917785298410984e+05	2.4785893970491338e+05	2.5032294390203612e+05	2.5136888190419177e+05	2.5206160480471342e+05	2.4843268156914876e+05	2.4856851134446889e+05	
2.8766304845641711e+05	2.8985377594053891e+05	2.9095853496911831e+05	2.8903716111744015e+05	2.8923959832568263e+05	2.8853494120282994e+05	2.8858340516490745e+05	2.8953607398144860e+05	2.8650340279574215e+05	2.8490375569483446e+05	2.8761386873644369e+05	2.8895165473066649e+05	2.8965162065429788e+05	2.8555585076831869e+05	2.8573347745178739e+05	
3.2521804342869588e+05	3.2762782155381952e+05	3.2889581183972204e+05	3.2677737453375442e+05	3.2699131562094070e+05	3.2615830799728603e+05	3.2626948333832202e+05	3.2731268384620891e+05	3.2398357158809149e+05	3.2210459204712027e+05	3.2505447442241147e+05	3.2669794314400048e+05	3.2740063784027949e+05	3.2282324321580632e+05	3.2304972673971695e+05	
2.4631314883117945e+05	2.4847308903589417e+05	2.4906793534154358e+05	2.4776940735901057e+05	2.4702932592065883e+05	2.4669659088430341e+05	2.4715173614340712e+05	2.4859904144235159e+05	2.4661959363753657e+05	2.4445527116110612e+05	2.4567972448230218e+05	2.4809141362217619e+05	2.4775365041400297e+05	2.4501094077991770e+05	2.4443838698033575e+05	
2.8326853929853917e+05	2.8574935668756749e+05	2.8644404843768833e+05	2.8499229857600527e+05	2.8417151014826103e+05	2.8378775847734697e+05	2.8429040631706250e+05	2.8591732353368029e+05	2.8360944238576869e+05	2.8118842846635025e+05	2.8254132073979423e+05	2.8535926650313049e+05	2.8497242540010740e+05	2.8187231349192315e+05	2.8122217714865005e+05	
3.2037011834902520e+05	3.2317678137834341e+05	3.2396949191797792e+05	3.2236642581694399e+05	3.2146580045338138e+05	3.2103515606940439e+05	3.2158023356241192e+05	3.2337849603534967e+05	3.2074097805496916e+05	3.1806750323599187e+05	3.1954552983953751e+05	3.2277481188541517e+05	3.2233300759153470e+05	3.1887540836164023e+05	3.1815557282443024e+05	
2.4129213773796093e+05	2.4244786708268995e+05	2.4376086860633493e+05	2.4268024478536099e+05	2.4239902722398334e+05	2.4183213474872927e+05	2.4215489490269902e+05	2.4269519239197066e+05	2.4069405420942983e+05	2.3919226865262268e+05	2.4014238009909142e+05	2.4236940463821564e+05	2.4231054542950890e+05	2.3965597735002826e+05	2.3977973829491663e+05	
2.7803247464492748e+05	2.7944913831884734e+05	2.8088436801135907e+05	2.7967094287925883e+05	2.7934730087670177e+05	2.7869315420144744e+05	2.7910316732564208e+05	2.7967370083456021e+05	2.7741054374808917e+05	2.7563973516720103e+05	2.7674858586393064e+05	2.7933366531714407e+05	2.7926047778425430e+05	2.7617409140068426e+05	2.7632620778877701e+05	
3.1491495259706664e+05	3.1659726247023226e+05	3.1815337141055323e+05	3.1681123240919842e+05	3.1644401334892318e+05	3.1569798268674192e+05	3.1619947067915881e+05	3.1679829596570722e+05	3.1427217210219870e+05	3.1223128644420439e+05	3.1349853826270631e+05	3.1644897608170076e+05	3.1635638066148228e+05	3.1283624081848306e+05	3.1301113676211651e+05	
2.3995374008359647e+05	2.4159749622893846e+05	2.4228363046453954e+05	2.4145113368657246e+05	2.4146997156123136e+05	2.4086528435353719e+05	2.4117737765760961e+05	2.4171782525746673e+05	2.3925249673351791e+05	2.3816467419196572e+05	2.3954876265917649e+05	2.4186334019624777e+05	2.4123858843254199e+05	2.3873933134362288e+05	2.3835393034946703e+05	
2.7641002408550301e+05	2.7827633217243332e+05	2.7907044749254861e+05	2.7813002130964695e+05	2.7811108716040873e+05	2.7742444754056406e+05	2.7779359154416004e+05	2.7843077758474817e+05	2.7561068764326227e+05	2.7432235461308312e+05	2.7588134924755251e+05	2.7856232918568997e+05	2.7787655025693082e+05	2.7497730246713362e+05	2.7455367456289945e+05	
3.1304079878728179e+05	3.1513070450578252e+05	3.1603388029175327e+05	3.1498321026697895e+05	3.1492670625433850e+05	3.1415853006941697e+05	3.1458582952407689e+05	3.1532009134728770e+05	3.1214525575342478e+05	3.1065064696897392e+05	3.1238870550670591e+05	3.1543829847807286e+05	3.1469261540516128e+05	3.1139097831877833e+05	3.1093070355285850e+05	
2.4088783523895824e+05	2.4230896033543540e+05	2.4308865965444394e+05	2.4256143665051268e+05	2.4224116776319747e+05	2.4149476976638191e+05	2.4237113230238424e+05	2.4239722638067006e+05	2.4012708649610562e+05	2.3884315352835762e+05	2.4001725422143523e+05	2.4241587147944514e+05	2.4210380536410928e+05	2.3941796041424980e+05	2.3931339163190016e+05	
2.7759386972664850e+05	2.7927261284745927e+05	2.8013148135540338e+05	2.7950717126770719e+05	2.7915429207265802e+05	2.7830629623006814e+05	2.7927033775278745e+05	2.7934258936272090e+05	2.7673971920682018e+05	2.7525547686206060e+05	2.7663996001685422e+05	2.7938674345142714e+05	2.7900458825891954e+05	2.7590202273143211e+05	2.7578098424908525e+05	
3.1445788260815683e+05	3.1639721215849923e+05	3.1733716407481593e+05	3.1661347638183692e+05	3.1622629052824539e+05	3.1528026487149950e+05	3.1632934161604178e+05	3.1645092185167153e+05	3.1351385930640099e+05	3.1182624581650388e+05	3.1342268429523188e+05	3.1651976911214151e+05	3.1606467268070800e+05	3.1254457326241926e+05	3.1240690713735163e+05	
2.4975868814800415e+05	2.5164945636235393e+05	2.5212520880631707e+05	2.5148485901995498e+05	2.5109643953943523e+05	2.5068110287468374e+05	2.5080473794045721e+05	2.5170813728687190e+05	2.4930930524842895e+05	2.4788798829922362e+05	2.4930702167076833e+05	2.5153078011116807e+05	2.5104860454396400e+05	2.4863727096721710e+05	2.4814095482097339e+05	
2.8657958428964118e+05	2.8874541309393296e+05	2.8932649386704178e+05	2.8855185227710137e+05	2.8813320573459397e+05	2.8762368996588275e+05	2.8782446556314267e+05	2.8881777276122407e+05	2.8605022492379940e+05	2.8439381954025925e+05	2.8603542269587831e+05	2.8860985877498769e+05	2.8805680443692842e+05	2.8528552802761539e+05	2.8470823811195506e+05	
3.2357392953481013e+05	3.2601464204783831e+05	3.2670062898570311e+05	3.2579169008736691e+05	3.2534417357460666e+05	3.2473866667695896e+05	3.2501848748875124e+05	3.2610137298202381e+05	3.2296147576564015e+05	3.2106968433784001e+05	3.2293437018630194e+05	3.2586220340617589e+05	3.2523907117545541e+05	3.2210345191910019e+05	3.2144615593988565e+05	
2.6148556657542707e+05	2.6345279656437930e+05	2.6457843618506700e+05	2.6378353137484123e+05	2.6344598229048698e+05	2.6251493288231723e+05	2.6313776989283151e+05	2.6414772993857757e+05	2.6140124298555759e+05	2.5966069174310353e+05	2.6120704197198825e+05	2.6388592741922534e+05	2.6310679889545770e+05	2.6034673376594376e+05	2.6035841647334641e+05	
2.9843470715974289e+05	3.0068173729500582e+05	3.0193478571057378e+05	3.0099794303926191e+05	3.0063159877177764e+05	2.9957445199004852e+05	3.0030620314437791e+05	3.0143394234559190e+05	2.9829170717897150e+05	2.9633600634717435e+05	2.9806690292075608e+05	3.0110925529235497e+05	3.0026517107047886e+05	2.9707728359051648e+05	2.9710487947636913e+05	
3.3555661558510666e+05	3.3808066400033154e+05	3.3946212232538662e+05	3.3837925455876382e+05	3.3798708563034539e+05	3.3680243442440586e+05	3.3764601243558637e+05	3.3889101882557553e+05	3.3535159542336594e+05	3.3318051831901120e+05	3.3509597930425557e+05	3.3850458192556410e+05	3.3759469865962549e+05	3.3397542992465559e+05	3.3401709863494197e+05	
2.7860410276841174e+05	2.7997662703110784e+05	2.8077016058240260e+05	2.7998450376616057e+05	2.8002432945163478e+05	2.7910694382155681e+05	2.8022784950479213e+05	2.8023327381560596e+05	2.7785728952264594e+05	2.7574184610510181e+05	2.7741180848827149e+05	2.8029990037498984e+05	2.7978043905536889e+05	2.7660534304965660e+05	2.7662183872807532e+05	
3.1559169194037037e+05	3.1718899214445986e+05	3.1807653783541039e+05	3.1716574476752314e+05	3.1720478278701706e+05	3.1619088519608398e+05	3.1743566687490634e+05	3.1745395034654083e+05	3.1476816210343019e+05	3.1238282985176868e+05	3.1428645186185348e+05	3.1752842010027426e+05	3.1695290043410438e+05	3.1335108913439896e+05	3.1335082179825119e+05	
3.5279690168509120e+05	3.5461976261877135e+05	3.5560272336998110e+05	3.5456612973179639e+05	3.5460096016164689e+05	3.5349385002066870e+05	3.5485665736942209e+05	3.5489668040961481e+05	3.5189732102920325e+05	3.4924276721908548e+05	3.5138057134876674e+05	3.5497970046128950e+05	3.5434328578155651e+05	3.5031531293825194e+05	3.5029569404676277e+05	
2.2507976188943535e+05	2.2577725315491844e+05	2.2554866214208794e+05	2.2519223919790497e+05	2.2547729096522304e+05	2.2403590140873700e+05	2.2530186813296421e+05	2.2620229274132708e+05	2.2287194857894175e+05	2.2321025381340992e+05	2.2380540402743942e+05	2.2614644747174135e+05	2.2485530710756092e+05	2.2226557213555192e+05	2.2344996419401097e+05	
2.5586576251870205e+05	2.5670142424177361e+05	2.5646002834449513e+05	2.5606004635721166e+05	2.5637630809572866e+05	2.5475857306509482e+05	2.5618652004600974e+05	2.5718187505452603e+05	2.5340272505865514e+05	2.5378262241135706e+05	2.5446781186288584e+05	2.5712116849386782e+05	2.5567207490123980e+05	2.5273834699027814e+05	2.5405814028164980e+05	
2.8675099047989497e+05	2.8772839072648657e+05	2.8747547589865088e+05	2.8702874173269485e+05	2.8737736168236769e+05	2.8558238544864143e+05	2.8717005025100574e+05	2.8826140105286380e+05	2.8403552404123946e+05	2.8445409605438542e+05	2.8522954949187755e+05	2.8820086720425979e+05	2.8658888401826593e+05	2.8331187413819635e+05	2.8476529404072766e+05	
2.3350288003172798e+05	2.3423091879023568e+05	2.3452696398725366e+05	2.3411073536869319e+05	2.3417247066406105e+05	2.3308956347160455e+05	2.3434645416179814e+05	2.3475091163051754e+05	2.3106109701421531e+05	2.3132164946344786e+05	2.3247372219722869e+05	2.3483505728420659e+05	2.3353090864466564e+05	2.3143591798965022e+05	2.3208745497462922e+05	
2.6435987355450779e+05	2.6515467440688907e+05	2.6550803829117934e+05	2.6503020682647504e+05	2.6511458885759307e+05	2.6387823662514292e+05	2.6528620110323315e+05	2.6577544292670744e+05	2.6160875850113534e+05	2.6189032042705608e+05	2.6318272442879074e+05	2.6583839539348899e+05	2.6440980319413281e+05	2.6197558928487275e+05	2.6273521696291445e+05	
2.9531876394250803e+05	2.9618224045788712e+05	2.9659454914708657e+05	2.9605504652314808e+05	2.9616454736813833e+05	2.9477049407906440e+05	2.9633012662531890e+05	2.9690892638360773e+05	2.9226119895480748e+05	2.9256591194015997e+05	2.9399496313560085e+05	2.9694612546359567e+05	2.9539676511136140e+05	2.9261755759195116e+05	2.9348874447704072e+05	
2.5251239940982516e+05	2.5359910839681610e+05	2.5353643852005058e+05	2.5275202682072192e+05	2.5336814332228329e+05	2.5209042589246633e+05	2.5279620871607904e+05	2.5424904949435740e+05	2.5021342135648179e+05	2.5070598880055395e+05	2.5135149294123176e+05	2.5399581911915800e+05	2.5263225984632157e+05	2.5014195750544581e+05	2.5067187473691368e+05	
2.8333640121050738e+05	2.8455286399425886e+05	2.8449926948326756e+05	2.8364260409595101e+05	2.8432239482770162e+05	2.8287067708912346e+05	2.8369037852095813e+05	2.8530766754629352e+05	2.8077112629424292e+05	2.8130214208329376e+05	2.8207744285119028e+05	2.8500876518902532e+05	2.8350469120706490e+05	2.8070148423405713e+05	2.8130256431988021e+05	
3.1429508786966128e+05	3.1563918028752814e+05	3.1560006709958450e+05	3.1466961237125628e+05	3.1541215291573695e+05	3.1378216284745059e+05	3.1472188466662983e+05	3.1649877319105831e+05	3.1146090704513137e+05	3.1202917859158729e+05	3.1293645574926358e+05	3.1615808671272238e+05	3.1451274925894290e+05	3.1139386793540331e+05	3.1206950046300807e+05	
2.7394100693286292e+05	2.7499530742975301e+05	2.7511615467083390e+05	2.7420879011703905e+05	2.7460224446843890e+05	2.7347120193200873e+05	2.7485947032794275e+05	2.7551203110380942e+05	2.7191027100465907e+05	2.7132280973955791e+05	2.7251957464957557e+05	2.7493272623003431e+05	2.7426940915304789e+05	2.7119840179608646e+05	2.7220344729695504e+05	
3.0504043978321570e+05	3.0622945056563581e+05	3.0632647809921019e+05	3.0536078821726365e+05	3.0577692632173293e+05	3.0450811958750477e+05	3.0604894185926358e+05	3.0679336150237935e+05	3.0275392872949503e+05	3.0212628836359206e+05	3.0345305828230694e+05	3.0616517785023485e+05	3.0540984970536671e+05	3.0195400625929271e+05	3.0310284108066413e+05	
3.3628180518939014e+05	3.3760679563946743e+05	3.3767734332065890e+05	3.3665755928317265e+05	3.3709524680837546e+05	3.3568733849742432e+05	3.3737869674865104e+05	3.3821776137145638e+05	3.3373642313333374e+05	3.3307251774058939e+05	3.3452566174955800e+05	3.3754266564316617e+05	3.3669084882144141e+05	3.3284994526808528e+05	3.3414167738319933e+05	
2.8728830873343511e+05	2.8828314802750933e+05	2.8788335520458012e+05	2.8852767073769803e+05	2.8883271272449673e+05	2.8665546828328294e+05	2.8792920719085558e+05	2.8935086249165062e+05	2.8488612329902087e+05	2.8488184846361139e+05	2.8588864879534754e+05	2.8936010277413012e+05	2.8744086804383615e+05	2.8473927446444717e+05	2.8528349473658495e+05	
3.1843901358441770e+05	3.1950823369600228e+05	3.1909655913617928e+05	3.1974604048762866e+05	3.2011111266187398e+05	3.1770814121497283e+05	3.1910783322184248e+05	3.2069585928243003e+05	3.1575291363970301e+05	3.1575819422075601e+05	3.1685977954339056e+05	3.2067950555226591e+05	3.1860007602830481e+05	3.1556064058037620e+05	3.1623035924567003e+05	
3.4973161018888926e+05	3.5087326251190365e+05	3.5045300604932435e+05	3.5110536231265950e+05	3.5152917739117617e+05	3.4890041670703929e+05	3.5042708497301635e+05	3.5218126465529116e+05	3.4676191395575664e+05	3.4677319854456879e+05	3.4796959985054366e+05	3.5214164022992516e+05	3.4989864191008214e+05	3.4652021322557156e+05	3.4731538947725436e+05	
1.9683737314363953e+05	1.9613132423578118e+05	1.9751109149491950e+05	1.9586605340725466e+05	1.9743811068555241e+05	1.9669063467102608e+05	1.9696126931268489e+05	1.9799557313775210e+05	1.9581053179817169e+05	1.9432007300836325e+05	1.9583176337878674e+05	1.9637564393242184e+05	1.9623990826810716e+05	1.9442764780982235e+05	1.9453730732238691e+05	
2.2896565465214968e+05	2.2818588506207033e+05	2.2978706030305006e+05	2.2789089868250603e+05	2.2968102172314547e+05	2.2886349085913051e+05	2.2911526766129051e+05	2.3032966359649276e+05	2.2775517311898357e+05	2.2603895860808645e+05	2.2783559956522280e+05	2.2845945815141272e+05	2.2835684913146385e+05	2.2620474072348422e+05	2.2631645102557680e+05	
2.6124209502275125e+05	2.6039615384021538e+05	2.6220805432188394e+05	2.6006003854769285e+05	2.6206858022899076e+05	2.6118360455708628e+05	2.6141389611353705e+05	2.6281285650459677e+05	2.5984287725436702e+05	2.5789869168333194e+05	2.5998486341531703e+05	2.6069057989779967e+05	2.6062246441370042e+05	2.5812695188039861e+05	2.5824064442028239e+05	
2.0258459729937464e+05	2.0251298633066210e+05	2.0354195356820943e+05	2.0227022354331319e+05	2.0378412376111496e+05	2.0300134268957685e+05	2.0302070351611276e+05	2.0422889446045659e+05	2.0143039121842128e+05	2.0006167757051843e+05	2.0167962933359502e+05	2.0246200519524392e+05	2.0253670149484751e+05	2.0055249076921554e+05	2.0067468455237805e+05	
2.3475848976509887e+05	2.3469073266607730e+05	2.3584336089189479e+05	2.3439141193490414e+05	2.3614656115595676e+05	2.3526915063247966e+05	2.3523501129559503e+05	2.3662842397974394e+05	2.3345787191430139e+05	2.3184621716535083e+05	2.3367552256308877e+05	2.3462029022698093e+05	2.3469864629806756e+05	2.3241618444359137e+05	2.3248763829276568e+05	
2.6708782394023519e+05	2.6702240580374736e+05	2.6830038747088623e+05	2.6666530686108157e+05	2.6866439010705397e+05	2.6769299937603681e+05	2.6760732243052730e+05	2.6917617605903518e+05	2.6563755557958648e+05	2.6378872089890426e+05	2.6582249964675604e+05	2.6693713225357112e+05	2.6701291269881569e+05	2.6443705171153066e+05	2.6445129137811804e+05	
2.1556124642326718e+05	2.1537833245269791e+05	2.1701812572977872e+05	2.1571623922955946e+05	2.1685967120924473e+05	2.1547132697567708e+05	2.1574048501081907e+05	2.1701184757610256e+05	2.1444191472628739e+05	2.1322166376080946e+05	2.1445709193016266e+05	2.1555211840816561e+05	2.1591945726354880e+05	2.1379190940679872e+05	2.1298096500237769e+05	
2.4785682803152697e+05	2.4765385913689199e+05	2.4949222724314505e+05	2.4801885257004673e+05	2.4931530959929878e+05	2.4778142780085187e+05	2.4804646102648604e+05	2.4950510919661124e+05	2.4654079151332736e+05	2.4516032221261004e+05	2.4660247171832676e+05	2.4783672186952201e+05	2.4824581102010267e+05	2.4581840974753263e+05	2.4488749871730295e+05	
2.8029915671123931e+05	2.8008178441880259e+05	2.8211037629714195e+05	2.8046501867492334e+05	2.8192022727421706e+05	2.8023951888289530e+05	2.8049837750824750e+05	2.8214555209606973e+05	2.7878937801441440e+05	2.7724288192290696e+05	2.7889202873132785e+05	2.8027149258046475e+05	2.8071642280850344e+05	2.7798921615641518e+05	2.7694237934977963e+05	

#plot#xiexiyeyytheyth
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.4084726324334156e+01	4.5329513474889227e-01	7.4986397913535157e+01	9.9724929644756932e-01	5.1100492969656763e-01	5.2742860696814962e-03	2.9955427687271422e+05	5.9785485498988528e+03	2.9633340838257479e+05	5.9819107510739686e+03	
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.4084726324334156e+01	4.5329513474889227e-01	8.8620288443268819e+01	1.1785673503471197e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.3692994895488711e+05	6.7453233220393449e+03	3.3337508443039667e+05	6.7296495949581849e+03	
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.4084726324334156e+01	4.5329513474889227e-01	1.0225417897300250e+02	1.3598854042466755e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.7452448228160327e+05	7.5210431517075904e+03	3.7041676047821855e+05	7.4773884388424867e+03	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0225417897300250e+01	1.3598854042466851e-01	7.4986397913535157e+01	9.9724929644756932e-01	5.1100492969656763e-01	5.2742860696814962e-03	2.3465240921920494e+05	5.0222164910743395e+03	2.3306158071391264e+05	4.6942338262778803e+03	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0225417897300250e+01	1.3598854042466851e-01	8.8620288443268819e+01	1.1785673503471197e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7159381103010982e+05	5.8264949936969260e+03	2.7035143362813862e+05	5.4453112384822607e+03	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0225417897300250e+01	1.3598854042466851e-01	1.0225417897300250e+02	1.3598854042466755e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.0866480476711434e+05	6.6339322557807782e+03	3.0764128654236469e+05	6.1963886506867566e+03	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	7.4986397913535157e+01	9.9724929644756932e-01	5.1100492969656763e-01	5.2742860696814962e-03	2.5070753883363330e+05	5.6685706852668363e+03	2.4939814423465176e+05	5.4355689133945334e+03	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	8.8620288443268819e+01	1.1785673503471197e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.8815467799936497e+05	6.4274183198567453e+03	2.8776708950152132e+05	6.2718102846860174e+03	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	1.0225417897300250e+02	1.3598854042466755e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.2575766874374507e+05	7.2006554576733579e+03	3.2613603476839082e+05	7.1080516559774915e+03	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	7.4986397913535157e+01	9.9724929644756932e-01	5.1100492969656763e-01	5.2742860696814962e-03	2.4687661706904840e+05	5.3437623844678155e+03	2.4434355569169097e+05	5.0922184295303905e+03	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	8.8620288443268819e+01	1.1785673503471197e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.8395910770745832e+05	6.0783174420113810e+03	2.8193487195195106e+05	5.8756366494581371e+03	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	1.0225417897300250e+02	1.3598854042466755e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.2118902102509048e+05	6.8183053414522346e+03	3.1952618821221119e+05	6.6590548693859100e+03	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	7.4986397913535157e+01	9.9724929644756932e-01	5.1100492969656763e-01	5.2742860696814962e-03	2.4156044907690282e+05	4.9031570943436082e+03	2.4121840906589307e+05	4.9224307965221597e+03	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	8.8620288443268819e+01	1.1785673503471197e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7838317027752160e+05	5.6589946366053109e+03	2.7832893353756890e+05	5.6797278421409410e+03	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	1.0225417897300250e+02	1.3598854042466755e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1535142084669834e+05	6.4230156151739548e+03	3.1543945800924482e+05	6.4370248877597251e+03	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	7.4986397913535157e+01	9.9724929644756932e-01	5.1100492969656763e-01	5.2742860696814962e-03	2.4051183888000209e+05	4.9852251937594592e+03	2.4051995563669669e+05	4.8872939271393034e+03	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	8.8620288443268819e+01	1.1785673503471197e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7702873179110425e+05	5.7363708449803098e+03	2.7752302573465009e+05	5.6391853005453477e+03	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	1.0225417897300250e+02	1.3598854042466755e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1372113033539290e+05	6.4905023967738462e+03	3.1452609583260334e+05	6.3910766739513892e+03	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	7.4986397913535157e+01	9.9724929644756932e-01	5.1100492969656763e-01	5.2742860696814962e-03	2.4130598074850580e+05	5.0837038088748495e+03	2.4036733516194476e+05	4.8792575787382139e+03	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	8.8620288443268819e+01	1.1785673503471197e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7808587635947007e+05	5.8414108320192145e+03	2.7734692518685933e+05	5.6299125908518154e+03	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	1.0225417897300250e+02	1.3598854042466755e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1502608438010165e+05	6.6035692106008355e+03	3.1432651521177386e+05	6.3805676029653860e+03	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.7042363162167078e+01	2.2664756737444613e-01	7.4986397913535157e+01	9.9724929644756932e-01	5.1100492969656763e-01	5.2742860696814962e-03	2.5034470370932147e+05	5.0313976556731996e+03	2.4970626415009156e+05	5.1504335858863469e+03	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.7042363162167078e+01	2.2664756737444613e-01	8.8620288443268819e+01	1.1785673503471197e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.8724949160426564e+05	5.8200320190847806e+03	2.8669978476491995e+05	5.9134607837954272e+03	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.7042363162167078e+01	2.2664756737444613e-01	1.0225417897300250e+02	1.3598854042466755e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.2432666694056382e+05	6.6141439070059942e+03	3.2369330537974834e+05	6.6764879817045394e+03	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.0450835794600501e+01	2.7197708084933703e-01	7.4986397913535157e+01	9.9724929644756932e-01	5.1100492969656763e-01	5.2742860696814962e-03	2.6243423993057001e+05	5.6587637064730334e+03	2.6041371994002987e+05	5.4622804616846852e+03	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.0450835794600501e+01	2.7197708084933703e-01	8.8620288443268819e+01	1.1785673503471197e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.9948310502220009e+05	6.4577423392894343e+03	2.9761567993146280e+05	6.2426062419253421e+03	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.0450835794600501e+01	2.7197708084933703e-01	1.0225417897300250e+02	1.3598854042466755e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.3670167399846140e+05	7.2605761310512926e+03	3.3481763992289559e+05	7.0229320221659709e+03	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.7267781059467332e+01	3.6263610779911509e-01	7.4986397913535157e+01	9.9724929644756932e-01	5.1100492969656763e-01	5.2742860696814962e-03	2.7888308373771881e+05	5.8947467322113725e+03	2.7783097248310095e+05	5.7538794477228521e+03	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.7267781059467332e+01	3.6263610779911509e-01	8.8620288443268819e+01	1.1785673503471197e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1592859514509287e+05	6.6691486279920364e+03	3.1487510214751447e+05	6.5210633740858702e+03	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.7267781059467332e+01	3.6263610779911509e-01	1.0225417897300250e+02	1.3598854042466755e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.5319255454612721e+05	7.4449819039148970e+03	3.5191923181192798e+05	7.2882473004488711e+03	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0018723661421864e+01	1.1082928105959083e-01	7.6142299826806138e+01	8.4230253605289462e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.2461467779741698e+05	4.5096038382890711e+03	2.2746507347966955e+05	4.4320701926110150e+03	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0018723661421864e+01	1.1082928105959083e-01	8.8164768220512400e+01	9.7529767332442052e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.5538889518156502e+05	5.1140697927349875e+03	2.5920438605822818e+05	5.0504985915800626e+03	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0018723661421864e+01	1.1082928105959083e-01	1.0018723661421865e+02	1.1082928105959295e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.8626405908410385e+05	5.7219170769237762e+03	2.9094369863678660e+05	5.6689269905490364e+03	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4026213125990607e+01	1.5516099348342929e-01	7.6142299826806138e+01	8.4230253605289462e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.3329844704492899e+05	4.7368303881572383e+03	2.3620154175161544e+05	4.6547156602490377e+03	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4026213125990607e+01	1.5516099348342929e-01	8.8164768220512400e+01	9.7529767332442052e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.6411653805227467e+05	5.3564096720097587e+03	2.6769508065183082e+05	5.2753444149489424e+03	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4026213125990607e+01	1.5516099348342929e-01	1.0018723661421865e+02	1.1082928105959295e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.9503973074675171e+05	5.9783897092352227e+03	2.9918861955204624e+05	5.8959731696488261e+03	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.2041192055128096e+01	2.4382441833110366e-01	7.6142299826806138e+01	8.4230253605289462e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.5230777432524710e+05	4.9997795739792919e+03	2.5523569720078047e+05	5.0860750486056522e+03	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.2041192055128096e+01	2.4382441833110366e-01	8.8164768220512400e+01	9.7529767332442052e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.8312603152978775e+05	5.6058695305765259e+03	2.8648904787842708e+05	5.7088597484349266e+03	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.2041192055128096e+01	2.4382441833110366e-01	1.0018723661421865e+02	1.1082928105959295e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.1407864446699765e+05	6.2159341694601662e+03	3.1774239855607378e+05	6.3316444482641718e+03	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.0056170984265584e+01	3.3248784317877778e-01	7.6142299826806138e+01	8.4230253605289462e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.7367085645684035e+05	5.2977447169711231e+03	2.7570931958654092e+05	5.4233505193457413e+03	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.0056170984265584e+01	3.3248784317877778e-01	8.8164768220512400e+01	9.7529767332442052e-01	4.5696372227459053e-01	4.6494090638068116e-03	3.0473664374714391e+05	5.9258154300471579e+03	3.0692169538879080e+05	6.0373147290830302e+03	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.0056170984265584e+01	3.3248784317877778e-01	1.0018723661421865e+02	1.1082928105959295e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.3594415243986459e+05	6.5578907287099710e+03	3.3813407119104074e+05	6.6512789388202182e+03	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.4063660448834341e+01	3.7681955560261288e-01	7.6142299826806138e+01	8.4230253605289462e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.8714873959803249e+05	5.9859668770544595e+03	2.8836744415873504e+05	5.6514111818428737e+03	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.4063660448834341e+01	3.7681955560261288e-01	8.8164768220512400e+01	9.7529767332442052e-01	4.5696372227459053e-01	4.6494090638068116e-03	3.1825695080638753e+05	6.6064229963369626e+03	3.1982571079423348e+05	6.2679287653166839e+03	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.4063660448834341e+01	3.7681955560261288e-01	1.0018723661421865e+02	1.1082928105959295e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.4950545213220007e+05	7.2304532241418137e+03	3.5128397742973192e+05	6.8844463487903849e+03	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.9389838867108011e+00	9.3734035653592951e-02	7.1980120572844598e+01	8.4985525659257499e-01	3.4663858919498985e-01	3.6935439821443932e-03	1.9619828704044470e+05	4.0504812883271852e+03	1.9568900860952024e+05	4.0029318293251990e+03	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.9389838867108011e+00	9.3734035653592951e-02	8.5211760384029262e+01	1.0060786493485741e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.2825241152427107e+05	4.7118989445188663e+03	2.2808785109454018e+05	4.6656688871605247e+03	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.9389838867108011e+00	9.3734035653592951e-02	9.8443400195213940e+01	1.1623020421045476e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.6045282347346339e+05	5.3792086754347383e+03	2.6048669357956006e+05	5.3284059449957713e+03	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.0585311848947736e+01	1.2497871420479109e-01	7.1980120572844598e+01	8.4985525659257499e-01	3.4663858919498985e-01	3.6935439821443932e-03	2.0228949368686936e+05	4.3775226604180325e+03	2.0095215818689924e+05	4.1217044873824743e+03	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.0585311848947736e+01	1.2497871420479109e-01	8.5211760384029262e+01	1.0060786493485741e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.3441103421505983e+05	5.0596139647194086e+03	2.3315602969121007e+05	4.7822340526681546e+03	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.0585311848947736e+01	1.2497871420479109e-01	9.8443400195213940e+01	1.1623020421045476e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.6668693174772570e+05	5.7415368285204913e+03	2.6535990119552077e+05	5.4427636179537931e+03	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.5877967773421602e+01	1.8746807130718590e-01	7.1980120572844598e+01	8.4985525659257499e-01	3.4663858919498985e-01	3.6935439821443932e-03	2.1527482634035312e+05	4.5970444747880892e+03	2.1220154252914168e+05	4.3897791276096459e+03	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.5877967773421602e+01	1.8746807130718590e-01	8.5211760384029262e+01	1.0060786493485741e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.4751747342690558e+05	5.2561505349077097e+03	2.4415960616304856e+05	5.0508904420086965e+03	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.5877967773421602e+01	1.8746807130718590e-01	9.8443400195213940e+01	1.1623020421045476e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.7990692076182325e+05	5.9166118391467926e+03	2.7611766979695542e+05	5.7120017564077034e+03	

#dense#x2#x_yth_eyth#a=0#ms_phys
1.0000000000000000e+00	0.0000000000000000e+00	3.7539329531832522e+00	1.0909036699828469e+02	0.0000000000000000e+00	2.4567022499744254e+05	3.5667358001873840e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.0572408868947614e+00	1.0909036699828469e+02	0.0000000000000000e+00	2.4622353506142506e+05	3.5656665393828962e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.3605488206062706e+00	1.0909036699828469e+02	0.0000000000000000e+00	2.4677780756487272e+05	3.5651722129255427e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.6638567543177789e+00	1.0909036699828469e+02	0.0000000000000000e+00	2.4733305482849246e+05	3.5652347602627246e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.9671646880292881e+00	1.0909036699828469e+02	0.0000000000000000e+00	2.4788928917299124e+05	3.5658358760562924e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.2704726217407973e+00	1.0909036699828469e+02	0.0000000000000000e+00	2.4844652291907600e+05	3.5669570494917807e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.5737805554523066e+00	1.0909036699828469e+02	0.0000000000000000e+00	2.4900476838745360e+05	3.5685796032040735e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.8770884891638158e+00	1.0909036699828469e+02	0.0000000000000000e+00	2.4956403789883104e+05	3.5706847316651392e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.1803964228753241e+00	1.0909036699828469e+02	0.0000000000000000e+00	2.5012434377391520e+05	3.5732535388931765e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.4837043565868342e+00	1.0909036699828469e+02	0.0000000000000000e+00	2.5068569833341302e+05	3.5762670753556245e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.7870122902983425e+00	1.0909036699828469e+02	0.0000000000000000e+00	2.5124811389803141e+05	3.5797063739538144e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.0903202240098517e+00	1.0909036699828469e+02	0.0000000000000000e+00	2.5181160278847738e+05	3.5835524849920130e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.3936281577213609e+00	1.0909036699828469e+02	0.0000000000000000e+00	2.5237617732545774e+05	3.5877865100467220e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.6969360914328693e+00	1.0909036699828469e+02	0.0000000000000000e+00	2.5294184982967953e+05	3.5923896346679917e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.0002440251443794e+00	1.0909036699828469e+02	0.0000000000000000e+00	2.5350863262184960e+05	3.5973431598581724e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.3035519588558877e+00	1.0909036699828469e+02	0.0000000000000000e+00	2.5407653802267485e+05	3.6026285322859603e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.6068598925673960e+00	1.0909036699828469e+02	0.0000000000000000e+00	2.5464557835286227e+05	3.6082273732085355e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.9101678262789061e+00	1.0909036699828469e+02	0.0000000000000000e+00	2.5521576593311876e+05	3.6141215060842064e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.2134757599904162e+00	1.0909036699828469e+02	0.0000000000000000e+00	2.5578711308415135e+05	3.6202929828716719e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.5167836937019246e+00	1.0909036699828469e+02	0.0000000000000000e+00	2.5635963212666681e+05	3.6267241090209195e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.8200916274134329e+00	1.0909036699828469e+02	0.0000000000000000e+00	2.5693333538137216e+05	3.6333974671705632e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0123399561124941e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.5750823516897432e+05	3.6402959395758185e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0426707494836451e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.5808434381018014e+05	3.6474027292980527e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0730015428547961e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.5866167362569665e+05	3.6547013801941548e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1033323362259470e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.5924023693623077e+05	3.6621757957494378e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1336631295970978e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.5982004606248933e+05	3.6698102568036611e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1639939229682486e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.6040111332517938e+05	3.6775894382225583e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1943247163393997e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.6098345104500779e+05	3.6854984245715332e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2246555097105505e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.6156707154268143e+05	3.6935227248512847e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2549863030817015e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.6215198713890737e+05	3.7016482863551882e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2853170964528523e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.6273821015439247e+05	3.7098615077120567e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3156478898240033e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.6332575290984358e+05	3.7181492511765864e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3459786831951542e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.6391462772596773e+05	3.7264988542308965e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3763094765663050e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.6450484692347184e+05	3.7348981405604832e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4066402699374560e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.6509642282306275e+05	3.7433354304666868e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4369710633086068e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.6568936774544744e+05	3.7517995507769583e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4673018566797579e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.6628369401133282e+05	3.7602798443130964e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4976326500509087e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.6687941394142591e+05	3.7687661789751974e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5279634434220595e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.6747653985643358e+05	3.7772489564977654e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5582942367932105e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.6807508407706273e+05	3.7857191209328757e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5886250301643614e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.6867505892402027e+05	3.7941681669106761e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6189558235355122e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.6927647671801323e+05	3.8025881477284101e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6492866169066630e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.6987934977974842e+05	3.8109716833128027e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6796174102778139e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.7048369042993279e+05	3.8193119681011476e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7099482036489650e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.7108951098927337e+05	3.8276027788822985e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7402789970201159e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.7169682377847697e+05	3.8358384826343909e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7706097903912671e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.7230564111825061e+05	3.8440140443958599e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8009405837624179e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.7291597532930109e+05	3.8521250352017641e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8312713771335687e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.7352783873233548e+05	3.8601676401131299e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8616021705047196e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.7414124364806066e+05	3.8681386663670828e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8919329638758704e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.7475620239718346e+05	3.8760355516680797e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9222637572470212e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.7537272730041109e+05	3.8838563726410371e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9525945506181721e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.7599083067845006e+05	3.8915998534609662e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9829253439893233e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.7661052485200757e+05	3.8992653746712826e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0132561373604741e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.7723182214179059e+05	3.9068529821996203e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0435869307316249e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.7785473486850585e+05	3.9143633965753438e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0739177241027758e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.7847927535286045e+05	3.9217980223499435e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1042485174739269e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.7910545591556130e+05	3.9291589577163945e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1345793108450778e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.7973328887731518e+05	3.9364490043209184e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1649101042162286e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.8036278655882913e+05	3.9436716772550603e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1952408975873794e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.8099396128081001e+05	3.9508312152112767e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2255716909585303e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.8162682536396489e+05	3.9579325907833045e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2559024843296815e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.8226139112900064e+05	3.9649815208826785e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2862332777008323e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.8289767089662416e+05	3.9719844772438178e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3165640710719831e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.8353567698754231e+05	3.9789486969795635e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3468948644431340e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.8417542172246205e+05	3.9858821931479820e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3772256578142848e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.8481691742209042e+05	3.9927937652816859e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4075564511854360e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.8546017640713422e+05	3.9996930098291523e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4378872445565868e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.8610521099830046e+05	4.0065903304480776e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4682180379277376e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.8675203351629595e+05	4.0134969480875275e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4985488312988885e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.8740065628182783e+05	4.0204249107870519e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5288796246700393e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.8805109161560278e+05	4.0273871031167778e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5592104180411905e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.8870335183832800e+05	4.0343972551745437e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5895412114123413e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.8935744927071017e+05	4.0414699510496930e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6198720047834922e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.9001339623345633e+05	4.0486206366586912e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6502027981546430e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.9067120504727337e+05	4.0558656268483105e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6805335915257938e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.9133088803286827e+05	4.0632221116586516e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7108643848969450e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.9199245751094789e+05	4.0707081616311530e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7411951782680958e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.9265592580221919e+05	4.0783427320404330e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7715259716392467e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.9332130522738915e+05	4.0861456659252644e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8018567650103975e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.9398860810716462e+05	4.0941376957874777e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8321875583815483e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.9465784676225268e+05	4.1023404438254702e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8625183517526995e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.9532903351336002e+05	4.1107764205633530e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8928491451238504e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.9600218068119377e+05	4.1194690217369398e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9231799384950012e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.9667730058646062e+05	4.1284425232943631e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9535107318661520e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.9735440554986784e+05	4.1377220743704165e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9838415252373029e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.9803350789212197e+05	4.1473336880943098e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0141723186084540e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.9871461993393023e+05	4.1573042300938287e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0445031119796049e+01	1.0909036699828469e+02	0.0000000000000000e+00	2.9939775399599940e+05	4.1676614045625765e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0748339053507557e+01	1.0909036699828469e+02	0.0000000000000000e+00	3.0008292239903659e+05	4.1784337377641568e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1051646987219065e+01	1.0909036699828469e+02	0.0000000000000000e+00	3.0077013746374851e+05	4.1896505588548698e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1354954920930574e+01	1.0909036699828469e+02	0.0000000000000000e+00	3.0145941151084221e+05	4.2013419779164360e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1658262854642086e+01	1.0909036699828469e+02	0.0000000000000000e+00	3.0215075686102459e+05	4.2135388611046192e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1961570788353594e+01	1.0909036699828469e+02	0.0000000000000000e+00	3.0284418583500257e+05	4.2262728028305801e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2264878722065106e+01	1.0909036699828469e+02	0.0000000000000000e+00	3.0353971075348306e+05	4.2395760949135210e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2568186655776614e+01	1.0909036699828469e+02	0.0000000000000000e+00	3.0423734393717302e+05	4.2534816926578360e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2871494589488123e+01	1.0909036699828469e+02	0.0000000000000000e+00	3.0493709770677949e+05	4.2680231778336311e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3174802523199631e+01	1.0909036699828469e+02	0.0000000000000000e+00	3.0563898438300908e+05	4.2832347185587641e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3478110456911139e+01	1.0909036699828469e+02	0.0000000000000000e+00	3.0634301628656895e+05	4.2991510261111307e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3781418390622648e+01	1.0909036699828469e+02	0.0000000000000000e+00	3.0704920573816611e+05	4.3158073087224147e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4084726324334156e+01	1.0909036699828469e+02	0.0000000000000000e+00	3.0775756505850732e+05	4.3332392224379946e+03	

#dense#x2#x_yth_eyth#a_1#ms_phys
1.0000000000000000e+00	0.0000000000000000e+00	3.7539329531832522e+00	1.0909036699828469e+02	5.1100492969656763e-01	3.0869765385228960e+05	4.1820996779364059e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.0572408868947614e+00	1.0909036699828469e+02	5.1100492969656763e-01	3.0942037184579385e+05	4.2041013437870997e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.3605488206062706e+00	1.0909036699828469e+02	5.1100492969656763e-01	3.1014405227876327e+05	4.2263519128937232e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.6638567543177789e+00	1.0909036699828469e+02	5.1100492969656763e-01	3.1086870747190493e+05	4.2488275094422752e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.9671646880292881e+00	1.0909036699828469e+02	5.1100492969656763e-01	3.1159434974592540e+05	4.2715047101277987e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.2704726217407973e+00	1.0909036699828469e+02	5.1100492969656763e-01	3.1232099142153194e+05	4.2943605532509991e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.5737805554523066e+00	1.0909036699828469e+02	5.1100492969656763e-01	3.1304864481943136e+05	4.3173725460607766e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.8770884891638158e+00	1.0909036699828469e+02	5.1100492969656763e-01	3.1377732226033061e+05	4.3405186704858770e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.1803964228753241e+00	1.0909036699828469e+02	5.1100492969656763e-01	3.1450703606493649e+05	4.3637773873945807e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.4837043565868342e+00	1.0909036699828469e+02	5.1100492969656763e-01	3.1523779855395609e+05	4.3871276395178720e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.7870122902983425e+00	1.0909036699828469e+02	5.1100492969656763e-01	3.1596962204809627e+05	4.4105488531657093e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.0903202240098517e+00	1.0909036699828469e+02	5.1100492969656763e-01	3.1670251886806410e+05	4.4340209388587791e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.3936281577213609e+00	1.0909036699828469e+02	5.1100492969656763e-01	3.1743650133456627e+05	4.4575242909948165e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.6969360914328693e+00	1.0909036699828469e+02	5.1100492969656763e-01	3.1817158176830970e+05	4.4810397866594403e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.0002440251443794e+00	1.0909036699828469e+02	5.1100492969656763e-01	3.1890777249000157e+05	4.5045487836883285e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.3035519588558877e+00	1.0909036699828469e+02	5.1100492969656763e-01	3.1964508582034864e+05	4.5280331180765133e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.6068598925673960e+00	1.0909036699828469e+02	5.1100492969656763e-01	3.2038353408005781e+05	4.5514751008307076e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.9101678262789061e+00	1.0909036699828469e+02	5.1100492969656763e-01	3.2112312958983611e+05	4.5748575143468779e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.2134757599904162e+00	1.0909036699828469e+02	5.1100492969656763e-01	3.2186388467039040e+05	4.5981636083967514e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.5167836937019246e+00	1.0909036699828469e+02	5.1100492969656763e-01	3.2260581164242764e+05	4.6213770957944698e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.8200916274134329e+00	1.0909036699828469e+02	5.1100492969656763e-01	3.2334892282665480e+05	4.6444821478140493e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0123399561124941e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.2409323054377869e+05	4.6674633894198687e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0426707494836451e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.2483874711450638e+05	4.6903058943687674e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0730015428547961e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.2558548485954467e+05	4.7129951802368223e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1033323362259470e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.2633345609960047e+05	4.7355172034203006e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1336631295970978e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.2708267315538082e+05	4.7578583541549888e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1639939229682486e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.2783314834759268e+05	4.7800054515945676e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1943247163393997e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.2858489399694290e+05	4.8019457389857916e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2246555097105505e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.2933792242413835e+05	4.8236668789734522e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2549863030817015e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.3009224594988592e+05	4.8451569490659704e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2853170964528523e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.3084787689489295e+05	4.8664044372902199e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3156478898240033e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.3160482757986576e+05	4.8873982380593879e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3459786831951542e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.3236311032551166e+05	4.9081276482775411e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3763094765663050e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.3312273745253752e+05	4.9285823637016774e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4066402699374560e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.3388372128165036e+05	4.9487524755795657e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4369710633086068e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.3464607413355680e+05	4.9686284675800243e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4673018566797579e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.3540980832896399e+05	4.9882012130322355e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4976326500509087e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.3617493618857878e+05	5.0074619724866870e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5279634434220595e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.3694147003310826e+05	5.0264023916108908e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5582942367932105e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.3770942218325922e+05	5.0450144994328102e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5886250301643614e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.3847880495973851e+05	5.0632907069404255e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6189558235355122e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.3924963068325323e+05	5.0812238060486234e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6492866169066630e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.4002191167451016e+05	5.0988069689428221e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6796174102778139e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.4079566025421640e+05	5.1160337478065348e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7099482036489650e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.4157088874307863e+05	5.1328980749419907e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7402789970201159e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.4234760946180415e+05	5.1493942632906064e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7706097903912671e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.4312583473109943e+05	5.1655170073600893e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8009405837624179e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.4390557687167177e+05	5.1812613845665001e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8312713771335687e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.4468684820422792e+05	5.1966228569950899e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8616021705047196e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.4546966104947490e+05	5.2115972735888754e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8919329638758704e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.4625402772811952e+05	5.2261808727692123e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9222637572470212e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.4703996056086884e+05	5.2403702854955272e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9525945506181721e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.4782747186842962e+05	5.2541625387683080e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9829253439893233e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.4861657397150900e+05	5.2675550595836121e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0132561373604741e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.4940727919081372e+05	5.2805456793414996e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0435869307316249e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.5019959984705079e+05	5.2931326387174886e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0739177241027758e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.5099354826092708e+05	5.3053145929989805e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1042485174739269e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.5178913675314968e+05	5.3170906178941441e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1345793108450778e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.5258637764442549e+05	5.3284602158178586e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1649101042162286e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.5338528325546114e+05	5.3394233226594624e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1952408975873794e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.5418586590696388e+05	5.3499803150363441e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2255716909585303e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.5498813791964063e+05	5.3601320180402718e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2559024843296815e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.5579211161419802e+05	5.3698797134774359e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2862332777008323e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.5659779931134329e+05	5.3792251486090227e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3165640710719831e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.5740521333178319e+05	5.3881705453923305e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3468948644431340e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.5821436599622475e+05	5.3967186102298256e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3772256578142848e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.5902526962537487e+05	5.4048725442229033e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4075564511854360e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.5983793653994048e+05	5.4126360539359057e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4378872445565868e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.6065237906062842e+05	5.4200133626694951e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4682180379277376e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.6146860950814583e+05	5.4270092222421536e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4985488312988885e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.6228664020319941e+05	5.4336289252792267e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5288796246700393e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.6310648346649623e+05	5.4398783180063065e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5592104180411905e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.6392815161874314e+05	5.4457638135414472e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5895412114123413e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.6475165698064701e+05	5.4512924056821530e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6198720047834922e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.6557701187291503e+05	5.4564716831765163e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6502027981546430e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.6640422861625382e+05	5.4613098444696925e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6805335915257938e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.6723331953137054e+05	5.4658157129130950e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7108643848969450e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.6806429693897202e+05	5.4699987524202115e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7411951782680958e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.6889717315976508e+05	5.4738690835512689e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7715259716392467e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.6973196051445679e+05	5.4774375000051277e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8018567650103975e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.7056867132375407e+05	5.4807154854927385e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8321875583815483e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.7140731790836388e+05	5.4837152309644271e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8625183517526995e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.7224791258899303e+05	5.4864496521558322e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8928491451238504e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.7309046768634848e+05	5.4889324074159804e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9231799384950012e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.7393499552113714e+05	5.4911779157745104e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9535107318661520e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.7478150841406605e+05	5.4932013751975055e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9838415252373029e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.7563001868584205e+05	5.4950187809809750e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0141723186084540e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.7648053865717206e+05	5.4966469442186180e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0445031119796049e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.7733308064876305e+05	5.4981035102770766e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0748339053507557e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.7818765698132192e+05	5.4994069772059302e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1051646987219065e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.7904427997555572e+05	5.5005767139983936e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1354954920930574e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.7990296195217123e+05	5.5016329786134565e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1658262854642086e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.8076371523187531e+05	5.5025969356623291e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1961570788353594e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.8162655213537510e+05	5.5034906736506409e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2264878722065106e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.8249148498337733e+05	5.5043372216617126e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2568186655776614e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.8335852609658916e+05	5.5051605653551642e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2871494589488123e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.8422768779571739e+05	5.5059856621469216e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3174802523199631e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.8509898240146873e+05	5.5068384554255954e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3478110456911139e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.8597242223455035e+05	5.5077458876526716e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3781418390622648e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.8684801961566921e+05	5.5087359121823911e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4084726324334156e+01	1.0909036699828469e+02	5.1100492969656763e-01	3.8772578686553234e+05	5.5098375036298094e+03	

#dense#x2#x_yth_eyth#a_2#ms_phys
1.0000000000000000e+00	0.0000000000000000e+00	3.7539329531832522e+00	1.0909036699828469e+02	4.5696372227459053e-01	2.9607165493683796e+05	3.7128049841534189e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.0572408868947614e+00	1.0909036699828469e+02	4.5696372227459053e-01	2.9676043620829482e+05	3.7304342024544662e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.3605488206062706e+00	1.0909036699828469e+02	4.5696372227459053e-01	2.9745017991921690e+05	3.7484125052599920e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.6638567543177789e+00	1.0909036699828469e+02	4.5696372227459053e-01	2.9814089839031093e+05	3.7667134149727613e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.9671646880292881e+00	1.0909036699828469e+02	4.5696372227459053e-01	2.9883260394228407e+05	3.7853108721032218e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.2704726217407973e+00	1.0909036699828469e+02	4.5696372227459053e-01	2.9952530889584316e+05	3.8041792569210147e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.5737805554523066e+00	1.0909036699828469e+02	4.5696372227459053e-01	3.0021902557169518e+05	3.8232934083364903e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.8770884891638158e+00	1.0909036699828469e+02	4.5696372227459053e-01	3.0091376629054692e+05	3.8426286401795696e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.1803964228753241e+00	1.0909036699828469e+02	4.5696372227459053e-01	3.0160954337310547e+05	3.8621607550499921e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.4837043565868342e+00	1.0909036699828469e+02	4.5696372227459053e-01	3.0230636914007762e+05	3.8818660559106406e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.7870122902983425e+00	1.0909036699828469e+02	4.5696372227459053e-01	3.0300425591217045e+05	3.9017213555974604e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.0903202240098517e+00	1.0909036699828469e+02	4.5696372227459053e-01	3.0370321601009066e+05	3.9217039844147198e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.3936281577213609e+00	1.0909036699828469e+02	4.5696372227459053e-01	3.0440326175454544e+05	3.9417917959830306e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.6969360914328693e+00	1.0909036699828469e+02	4.5696372227459053e-01	3.0510440546624159e+05	3.9619631714992943e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.0002440251443794e+00	1.0909036699828469e+02	4.5696372227459053e-01	3.0580665946588601e+05	3.9821970225660571e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.3035519588558877e+00	1.0909036699828469e+02	4.5696372227459053e-01	3.0651003607418563e+05	4.0024727927371496e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.6068598925673960e+00	1.0909036699828469e+02	4.5696372227459053e-01	3.0721454761184735e+05	4.0227704579225497e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.9101678262789061e+00	1.0909036699828469e+02	4.5696372227459053e-01	3.0792020639957819e+05	4.0430705257864774e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.2134757599904162e+00	1.0909036699828469e+02	4.5696372227459053e-01	3.0862702475808514e+05	4.0633540342657348e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.5167836937019246e+00	1.0909036699828469e+02	4.5696372227459053e-01	3.0933501500807493e+05	4.0836025493281777e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.8200916274134329e+00	1.0909036699828469e+02	4.5696372227459053e-01	3.1004418947025464e+05	4.1037981620820638e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0123399561124941e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.1075456046533107e+05	4.1239234853411881e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0426707494836451e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.1146614031401137e+05	4.1439616497433790e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0730015428547961e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.1217894133700221e+05	4.1638962995113161e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1033323362259470e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.1289297585501068e+05	4.1837115879383409e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1336631295970978e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.1360825618874363e+05	4.2033921726789877e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1639939229682486e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.1432479465890804e+05	4.2229232109097502e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1943247163393997e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.1504260358621069e+05	4.2422903544289757e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2246555097105505e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.1576169529135880e+05	4.2614797447536821e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2549863030817015e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.1648208209505904e+05	4.2804780082664583e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2853170964528523e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.1720377631801850e+05	4.2992722514629659e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3156478898240033e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.1792679028094403e+05	4.3178500563446696e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3459786831951542e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.1865113630454242e+05	4.3361994759973477e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3763094765663050e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.1937682670952094e+05	4.3543090303933277e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4066402699374560e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.2010387381658616e+05	4.3721677024498722e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4369710633086068e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.2083228994644521e+05	4.3897649343758785e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4673018566797579e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.2156208741980500e+05	4.4070906243338341e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4976326500509087e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.2229327855737251e+05	4.4241351234420190e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5279634434220595e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.2302587567985442e+05	4.4408892331407642e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5582942367932105e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.2375989110795793e+05	4.4573442029437001e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5886250301643614e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.2449533716238983e+05	4.4734917285914735e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6189558235355122e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.2523222616385715e+05	4.4893239506278560e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6492866169066630e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.2597057043306669e+05	4.5048334534117976e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6796174102778139e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.2671038229072536e+05	4.5200132645822796e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7099482036489650e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.2745167405754031e+05	4.5348568549872043e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7402789970201159e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.2819445805421821e+05	4.5493581390918544e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7706097903912671e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.2893874660146632e+05	4.5635114758751342e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8009405837624179e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.2968455201999116e+05	4.5773116702277366e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8312713771335687e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.3043188663049985e+05	4.5907539748606132e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8616021705047196e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.3118076275369932e+05	4.6038340927340423e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8919329638758704e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.3193119271029660e+05	4.6165481800161670e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9222637572470212e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.3268318882099842e+05	4.6288928495810187e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9525945506181721e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.3343676340651180e+05	4.6408651750518520e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9829253439893233e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.3419192878754373e+05	4.6524626954007435e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0132561373604741e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.3494869728480105e+05	4.6636834201094243e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0435869307316249e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.3570708121899073e+05	4.6745258348997841e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0739177241027758e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.3646709291081957e+05	4.6849889080418607e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1042485174739269e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.3722874468099477e+05	4.6950720972424078e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1345793108450778e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.3799204885022313e+05	4.7047753571244029e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1649101042162286e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.3875701773921138e+05	4.7140991472990836e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1952408975873794e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.3952366366866668e+05	4.7230444410374794e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2255716909585303e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.4029199895929598e+05	4.7316127345460145e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2559024843296815e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.4106203593180596e+05	4.7398060568478413e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2862332777008323e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.4183378690690378e+05	4.7476269802743291e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3165640710719831e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.4260726420529635e+05	4.7550786315671612e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3468948644431340e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.4338248014769034e+05	4.7621647035928281e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3772256578142848e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.4415944705479313e+05	4.7688894676672417e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4075564511854360e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.4493817724731128e+05	4.7752577864893019e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4378872445565868e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.4571868304595182e+05	4.7812751276789259e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4682180379277376e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.4650097677142173e+05	4.7869475779136510e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4985488312988885e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.4728507074442797e+05	4.7922818576557393e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5288796246700393e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.4807097728567733e+05	4.7972853364590910e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5592104180411905e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.4885870871587680e+05	4.8019660488423724e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5895412114123413e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.4964827735573333e+05	4.8063327107122868e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6198720047834922e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.5043969552595395e+05	4.8103947363165225e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6502027981546430e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.5123297554724524e+05	4.8141622557026367e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6805335915257938e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.5202812974031450e+05	4.8176461326549024e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7108643848969450e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.5282517042586859e+05	4.8208579830764183e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7411951782680958e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.5362410992461420e+05	4.8238101937777492e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7715259716392467e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.5442496055725846e+05	4.8265159416297838e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8018567650103975e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.5522773464450834e+05	4.8289892130303533e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8321875583815483e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.5603244450707070e+05	4.8312448236275341e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8625183517526995e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.5683910246565234e+05	4.8332984382374425e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8928491451238504e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.5764772084096045e+05	4.8351665908846544e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9231799384950012e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.5845831195370166e+05	4.8368667048853276e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9535107318661520e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.5927088812458317e+05	4.8384171128842218e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9838415252373029e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.6008546167431172e+05	4.8398370767488195e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0141723186084540e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.6090204492359440e+05	4.8411468072119960e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0445031119796049e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.6172065019313793e+05	4.8423674831444805e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0748339053507557e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.6254128980364942e+05	4.8435212703286361e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1051646987219065e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.6336397607583576e+05	4.8446313395927382e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1354954920930574e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.6418872133040376e+05	4.8457218841526992e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1658262854642086e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.6501553788806050e+05	4.8468181359989576e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1961570788353594e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.6584443806951283e+05	4.8479463811497999e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2264878722065106e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.6667543419546768e+05	4.8491339735847205e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2568186655776614e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.6750853858663194e+05	4.8504093476566759e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2871494589488123e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.6834376356371288e+05	4.8518020287718600e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3174802523199631e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.6918112144741678e+05	4.8533426421125432e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3478110456911139e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.7002062455845095e+05	4.8550629191724593e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3781418390622648e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.7086228521752247e+05	4.8569957018586929e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4084726324334156e+01	1.0909036699828469e+02	4.5696372227459053e-01	3.7170611574533797e+05	4.8591749439126861e+03	

#dense#x2#x_yth_eyth#a_3#ms_phys
1.0000000000000000e+00	0.0000000000000000e+00	3.7539329531832522e+00	1.0909036699828469e+02	3.4663858919498985e-01	2.7467257759138849e+05	3.2636921208626668e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.0572408868947614e+00	1.0909036699828469e+02	3.4663858919498985e-01	2.7530384146997950e+05	3.2725401749850353e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.3605488206062706e+00	1.0909036699828469e+02	3.4663858919498985e-01	2.7593606778803567e+05	3.2819077156274220e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.6638567543177789e+00	1.0909036699828469e+02	3.4663858919498985e-01	2.7656926886626397e+05	3.2917677498603393e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.9671646880292881e+00	1.0909036699828469e+02	3.4663858919498985e-01	2.7720345702537132e+05	3.3020933835025317e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.2704726217407973e+00	1.0909036699828469e+02	3.4663858919498985e-01	2.7783864458606445e+05	3.3128578705883260e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.5737805554523066e+00	1.0909036699828469e+02	3.4663858919498985e-01	2.7847484386905062e+05	3.3240346595919409e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.8770884891638158e+00	1.0909036699828469e+02	3.4663858919498985e-01	2.7911206719503656e+05	3.3355974363948840e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.1803964228753241e+00	1.0909036699828469e+02	3.4663858919498985e-01	2.7975032688472921e+05	3.3475201640142654e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.4837043565868342e+00	1.0909036699828469e+02	3.4663858919498985e-01	2.8038963525883557e+05	3.3597771191393867e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.7870122902983425e+00	1.0909036699828469e+02	3.4663858919498985e-01	2.8103000463806244e+05	3.3723429255465171e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.0903202240098517e+00	1.0909036699828469e+02	3.4663858919498985e-01	2.8167144734311686e+05	3.3851925844853445e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.3936281577213609e+00	1.0909036699828469e+02	3.4663858919498985e-01	2.8231397569470579e+05	3.3983015021466845e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.6969360914328693e+00	1.0909036699828469e+02	3.4663858919498985e-01	2.8295760201353603e+05	3.4116455143368239e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.0002440251443794e+00	1.0909036699828469e+02	3.4663858919498985e-01	2.8360233862031449e+05	3.4252009084960582e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.3035519588558877e+00	1.0909036699828469e+02	3.4663858919498985e-01	2.8424819783574837e+05	3.4389444432052846e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.6068598925673960e+00	1.0909036699828469e+02	3.4663858919498985e-01	2.8489519198054419e+05	3.4528533653345139e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.9101678262789061e+00	1.0909036699828469e+02	3.4663858919498985e-01	2.8554333337540930e+05	3.4669054249882402e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.2134757599904162e+00	1.0909036699828469e+02	3.4663858919498985e-01	2.8619263434105035e+05	3.4810788884064568e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.5167836937019246e+00	1.0909036699828469e+02	3.4663858919498985e-01	2.8684310719817417e+05	3.4953525489789345e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.8200916274134329e+00	1.0909036699828469e+02	3.4663858919498985e-01	2.8749476426748803e+05	3.5097057365307205e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0123399561124941e+01	1.0909036699828469e+02	3.4663858919498985e-01	2.8814761786969868e+05	3.5241183250317254e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0426707494836451e+01	1.0909036699828469e+02	3.4663858919498985e-01	2.8880168032551307e+05	3.5385707388831597e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0730015428547961e+01	1.0909036699828469e+02	3.4663858919498985e-01	2.8945696395563806e+05	3.5530439579246004e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1033323362259470e+01	1.0909036699828469e+02	3.4663858919498985e-01	2.9011348108078068e+05	3.5675195213044390e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1336631295970978e+01	1.0909036699828469e+02	3.4663858919498985e-01	2.9077124402164773e+05	3.5819795303470760e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1639939229682486e+01	1.0909036699828469e+02	3.4663858919498985e-01	2.9143026509894629e+05	3.5964066505469068e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1943247163393997e+01	1.0909036699828469e+02	3.4663858919498985e-01	2.9209055663338321e+05	3.6107841128098307e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2246555097105505e+01	1.0909036699828469e+02	3.4663858919498985e-01	2.9275213094566541e+05	3.6250957140598935e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2549863030817015e+01	1.0909036699828469e+02	3.4663858919498985e-01	2.9341500035649980e+05	3.6393258173175009e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2853170964528523e+01	1.0909036699828469e+02	3.4663858919498985e-01	2.9407917718659341e+05	3.6534593513543023e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3156478898240033e+01	1.0909036699828469e+02	3.4663858919498985e-01	2.9474467375665304e+05	3.6674818100187408e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3459786831951542e+01	1.0909036699828469e+02	3.4663858919498985e-01	2.9541150238738570e+05	3.6813792513221197e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3763094765663050e+01	1.0909036699828469e+02	3.4663858919498985e-01	2.9607967539949820e+05	3.6951382963693177e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4066402699374560e+01	1.0909036699828469e+02	3.4663858919498985e-01	2.9674920511369762e+05	3.7087461282114782e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4369710633086068e+01	1.0909036699828469e+02	3.4663858919498985e-01	2.9742010385069088e+05	3.7221904906916443e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4673018566797579e+01	1.0909036699828469e+02	3.4663858919498985e-01	2.9809238393118477e+05	3.7354596873517507e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4976326500509087e+01	1.0909036699828469e+02	3.4663858919498985e-01	2.9876605767588632e+05	3.7485425804610277e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5279634434220595e+01	1.0909036699828469e+02	3.4663858919498985e-01	2.9944113740550244e+05	3.7614285902232109e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5582942367932105e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.0011763544074009e+05	3.7741076942157461e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5886250301643614e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.0079556410230615e+05	3.7865704271083346e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6189558235355122e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.0147493571090762e+05	3.7988078807055676e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6492866169066630e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.0215576258725120e+05	3.8108117043552975e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6796174102778139e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.0283805705204420e+05	3.8225741057592954e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7099482036489650e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.0352183142599318e+05	3.8340878522214193e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7402789970201159e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.0420709802980535e+05	3.8453462723655689e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7706097903912671e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.0489386918418750e+05	3.8563432583501999e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8009405837624179e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.0558215720984648e+05	3.8670732686098149e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8312713771335687e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.0627197442748939e+05	3.8775313311436284e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8616021705047196e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.0696333315782301e+05	3.8877130473763673e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8919329638758704e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.0765624572155433e+05	3.8976145966105701e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9222637572470212e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.0835072443939041e+05	3.9072327410877601e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9525945506181721e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.0904678163203783e+05	3.9165648316761408e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9829253439893233e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.0974442962020385e+05	3.9256088141980204e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0132561373604741e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.1044368072459544e+05	3.9343632364096679e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0435869307316249e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.1114454726591933e+05	3.9428272556457446e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0739177241027758e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.1184704156488227e+05	3.9510006471352353e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1042485174739269e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.1255117594219162e+05	3.9588838129969977e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1345793108450778e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.1325696271855402e+05	3.9664777919193934e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1649101042162286e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.1396441421467648e+05	3.9737842695272125e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1952408975873794e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.1467354275126586e+05	3.9808055894350609e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2255716909585303e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.1538436064902926e+05	3.9875447649874827e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2559024843296815e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.1609688022867346e+05	3.9940054916776890e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2862332777008323e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.1681111381090543e+05	4.0001921602407228e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3165640710719831e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.1752707371643209e+05	4.0061098704068622e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3468948644431340e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.1824477226596040e+05	4.0117644453034213e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3772256578142848e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.1896422178019723e+05	4.0171624464844112e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4075564511854360e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.1968543457984959e+05	4.0223111895665911e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4378872445565868e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.2040842298562423e+05	4.0272187604438591e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4682180379277376e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.2113319931822829e+05	4.0318940320482070e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4985488312988885e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.2185977589836868e+05	4.0363466816175032e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5288796246700393e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.2258816504675214e+05	4.0405872084279458e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5592104180411905e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.2331837908408581e+05	4.0446269519379580e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5895412114123413e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.2405043033107638e+05	4.0484781102868278e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6198720047834922e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.2478433110843110e+05	4.0521537590816165e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6502027981546430e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.2552009373685659e+05	4.0556678703966136e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6805335915257938e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.2625773053706007e+05	4.0590353319036180e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7108643848969450e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.2699725382974825e+05	4.0622719660384673e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7411951782680958e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.2773867593562801e+05	4.0653945490999849e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7715259716392467e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.2848200917540642e+05	4.0684208301674498e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8018567650103975e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.2922726586979051e+05	4.0713695497103927e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8321875583815483e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.2997445833948703e+05	4.0742604577520606e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8625183517526995e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.3072359890520276e+05	4.0771143314361721e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8928491451238504e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.3147469988764497e+05	4.0799529918346789e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9231799384950012e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.3222777360752039e+05	4.0827993198173767e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9535107318661520e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.3298283238553605e+05	4.0856772707957125e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9838415252373029e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.3373988854239869e+05	4.0886118881367029e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0141723186084540e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.3449895439881552e+05	4.0916293150303700e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0445031119796049e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.3526004227549321e+05	4.0947568045812563e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0748339053507557e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.3602316449313890e+05	4.0980227278835227e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1051646987219065e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.3678833337245922e+05	4.1014565798269832e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1354954920930574e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.3755556123416155e+05	4.1050889823697962e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1658262854642086e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.3832486039895227e+05	4.1089516850096843e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1961570788353594e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.3909624318753881e+05	4.1130775621740768e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2264878722065106e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.3986972192062781e+05	4.1175006072481237e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2568186655776614e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.4064530891892628e+05	4.1222559229567878e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2871494589488123e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.4142301650314120e+05	4.1273797078214457e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3174802523199631e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.4220285699397931e+05	4.1329092384118430e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3478110456911139e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.4298484271214763e+05	4.1388828471301767e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3781418390622648e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.4376898597835330e+05	4.1453398952708176e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4084726324334156e+01	1.0909036699828469e+02	3.4663858919498985e-01	3.4455529911330307e+05	4.1523207411251497e+03	

#plot#xiexiytheyth#L=inf
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.4084726324334156e+01	4.5329513474889227e-01	7.4986397913535157e+01	9.9724929644756932e-01	5.1100492969656763e-01	5.2742860696814962e-03	2.9536792375824205e+05	5.9353822590090667e+03	
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.4084726324334156e+01	4.5329513474889227e-01	8.8620288443268819e+01	1.1785673503471197e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.3228891422802227e+05	6.6773050413852125e+03	
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.4084726324334156e+01	4.5329513474889227e-01	1.0225417897300250e+02	1.3598854042466755e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.6920990469780256e+05	7.4192278237613627e+03	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.0225417897300250e+01	1.3598854042466851e-01	7.4986397913535157e+01	9.9724929644756932e-01	5.1100492969656763e-01	5.2742860696814962e-03	2.3163567782039268e+05	4.6189123754554766e+03	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.0225417897300250e+01	1.3598854042466851e-01	8.8620288443268819e+01	1.1785673503471197e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.6869738627165550e+05	5.3579383555282857e+03	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.0225417897300250e+01	1.3598854042466851e-01	1.0225417897300250e+02	1.3598854042466755e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.0575909472291835e+05	6.0969643356011538e+03	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	7.4986397913535157e+01	9.9724929644756932e-01	5.1100492969656763e-01	5.2742860696814962e-03	2.4031600123778265e+05	4.8767631372044916e+03	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	8.8620288443268819e+01	1.1785673503471197e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7728769373590301e+05	5.6270343890821105e+03	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	1.0225417897300250e+02	1.3598854042466755e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1425938623402349e+05	6.3773056409597102e+03	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	7.4986397913535157e+01	9.9724929644756932e-01	5.1100492969656763e-01	5.2742860696814962e-03	2.4031600123778265e+05	4.8767631372044916e+03	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	8.8620288443268819e+01	1.1785673503471197e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7728769373590301e+05	5.6270343890821105e+03	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	1.0225417897300250e+02	1.3598854042466755e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1425938623402349e+05	6.3773056409597102e+03	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	7.4986397913535157e+01	9.9724929644756932e-01	5.1100492969656763e-01	5.2742860696814962e-03	2.4031600123778265e+05	4.8767631372044916e+03	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	8.8620288443268819e+01	1.1785673503471197e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7728769373590301e+05	5.6270343890821105e+03	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	1.0225417897300250e+02	1.3598854042466755e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1425938623402349e+05	6.3773056409597102e+03	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	7.4986397913535157e+01	9.9724929644756932e-01	5.1100492969656763e-01	5.2742860696814962e-03	2.4031600123778265e+05	4.8767631372044916e+03	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	8.8620288443268819e+01	1.1785673503471197e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7728769373590301e+05	5.6270343890821105e+03	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	1.0225417897300250e+02	1.3598854042466755e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1425938623402349e+05	6.3773056409597102e+03	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	7.4986397913535157e+01	9.9724929644756932e-01	5.1100492969656763e-01	5.2742860696814962e-03	2.4031600123778265e+05	4.8767631372044916e+03	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	8.8620288443268819e+01	1.1785673503471197e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7728769373590301e+05	5.6270343890821105e+03	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	1.0225417897300250e+02	1.3598854042466755e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1425938623402349e+05	6.3773056409597102e+03	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.7042363162167078e+01	2.2664756737444613e-01	7.4986397913535157e+01	9.9724929644756932e-01	5.1100492969656763e-01	5.2742860696814962e-03	2.4910862179340955e+05	5.1164116998774707e+03	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.7042363162167078e+01	2.2664756737444613e-01	8.8620288443268819e+01	1.1785673503471197e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.8601360279984062e+05	5.8743986183778334e+03	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.7042363162167078e+01	2.2664756737444613e-01	1.0225417897300250e+02	1.3598854042466755e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.2291858380627172e+05	6.6323855368782370e+03	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0450835794600501e+01	2.7197708084933703e-01	7.4986397913535157e+01	9.9724929644756932e-01	5.1100492969656763e-01	5.2742860696814962e-03	2.5803101783336332e+05	5.3310708465096586e+03	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0450835794600501e+01	2.7197708084933703e-01	8.8620288443268819e+01	1.1785673503471197e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.9489259180955804e+05	6.0926523960110217e+03	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0450835794600501e+01	2.7197708084933703e-01	1.0225417897300250e+02	1.3598854042466755e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.3175416578575282e+05	6.8542339455123947e+03	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.7267781059467332e+01	3.6263610779911509e-01	7.4986397913535157e+01	9.9724929644756932e-01	5.1100492969656763e-01	5.2742860696814962e-03	2.7633504975061025e+05	5.6756080941696637e+03	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.7267781059467332e+01	3.6263610779911509e-01	8.8620288443268819e+01	1.1785673503471197e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1317972305069165e+05	6.4323558400589282e+03	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.7267781059467332e+01	3.6263610779911509e-01	1.0225417897300250e+02	1.3598854042466755e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.5002439635077305e+05	7.1891035859482317e+03	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.0018723661421864e+01	1.1082928105959083e-01	7.6142299826806138e+01	8.4230253605289462e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.2461574528506439e+05	4.2998544221367047e+03	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.0018723661421864e+01	1.1082928105959083e-01	8.8164768220512400e+01	9.7529767332442052e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.5595747718530594e+05	4.8998341089465175e+03	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.0018723661421864e+01	1.1082928105959083e-01	1.0018723661421865e+02	1.1082928105959295e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.8729920908554742e+05	5.4998137957562585e+03	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4026213125990607e+01	1.5516099348342929e-01	7.6142299826806138e+01	8.4230253605289462e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.3436797148316033e+05	4.5724836934337854e+03	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4026213125990607e+01	1.5516099348342929e-01	8.8164768220512400e+01	9.7529767332442052e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.6561703434758174e+05	5.1821481858916086e+03	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4026213125990607e+01	1.5516099348342929e-01	1.0018723661421865e+02	1.1082928105959295e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.9686609721200314e+05	5.7918126783494436e+03	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.2041192055128096e+01	2.4382441833110366e-01	7.6142299826806138e+01	8.4230253605289462e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.5438320854130370e+05	5.0476296886028040e+03	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.2041192055128096e+01	2.4382441833110366e-01	8.8164768220512400e+01	9.7529767332442052e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.8553217285248375e+05	5.6657067933297176e+03	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.2041192055128096e+01	2.4382441833110366e-01	1.0018723661421865e+02	1.1082928105959295e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.1668113716366387e+05	6.2837838980565402e+03	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.0056170984265584e+01	3.3248784317877778e-01	7.6142299826806138e+01	8.4230253605289462e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.7526891296737996e+05	5.4036478830863589e+03	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.0056170984265584e+01	3.3248784317877778e-01	8.8164768220512400e+01	9.7529767332442052e-01	4.5696372227459053e-01	4.6494090638068116e-03	3.0643143141651736e+05	6.0153816056999476e+03	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.0056170984265584e+01	3.3248784317877778e-01	1.0018723661421865e+02	1.1082928105959295e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.3759394986565463e+05	6.6271153283134581e+03	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.4063660448834341e+01	3.7681955560261288e-01	7.6142299826806138e+01	8.4230253605289462e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.8610922337539203e+05	5.5636945743452707e+03	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.4063660448834341e+01	3.7681955560261288e-01	8.8164768220512400e+01	9.7529767332442052e-01	4.5696372227459053e-01	4.6494090638068116e-03	3.1732113865270757e+05	6.1706430733648322e+03	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.4063660448834341e+01	3.7681955560261288e-01	1.0018723661421865e+02	1.1082928105959295e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.4853305393002310e+05	6.7775915723842709e+03	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	7.9389838867108011e+00	9.3734035653592951e-02	7.1980120572844598e+01	8.4985525659257499e-01	3.4663858919498985e-01	3.6935439821443932e-03	1.9358344524539183e+05	3.8704499493708499e+03	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	7.9389838867108011e+00	9.3734035653592951e-02	8.5211760384029262e+01	1.0060786493485741e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.2563368452443025e+05	4.5112529211210031e+03	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	7.9389838867108011e+00	9.3734035653592951e-02	9.8443400195213940e+01	1.1623020421045476e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.5768392380346861e+05	5.1520558928710871e+03	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.0585311848947736e+01	1.2497871420479109e-01	7.1980120572844598e+01	8.4985525659257499e-01	3.4663858919498985e-01	3.6935439821443932e-03	1.9948448286271121e+05	4.0320300951683962e+03	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.0585311848947736e+01	1.2497871420479109e-01	8.5211760384029262e+01	1.0060786493485741e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.3145314998814574e+05	4.6781887642659422e+03	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.0585311848947736e+01	1.2497871420479109e-01	9.8443400195213940e+01	1.1623020421045476e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.6342181711358024e+05	5.3243474333633785e+03	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.5877967773421602e+01	1.8746807130718590e-01	7.1980120572844598e+01	8.4985525659257499e-01	3.4663858919498985e-01	3.6935439821443932e-03	2.1146025189940358e+05	4.3464785987088981e+03	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.5877967773421602e+01	1.8746807130718590e-01	8.5211760384029262e+01	1.0060786493485741e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.4330667537822944e+05	5.0010687491168828e+03	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.5877967773421602e+01	1.8746807130718590e-01	9.8443400195213940e+01	1.1623020421045476e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.7515309885705519e+05	5.6556588995247930e+03	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
3.7252935291505707e+00	3.7737944375522270e+00	3.7546380912498565e+00	3.7857318185000830e+00	3.7224320214635225e+00	3.7688946124021667e+00	3.7337365293378966e+00	3.7305769703930709e+00	3.7465058584386708e+00	3.7592013508866358e+00	3.7597698214870103e+00	3.7622412875644882e+00	3.7735337644878593e+00	3.7698362095957263e+00	3.7428079952390028e+00	
1.0138732546233577e+02	1.0231644632140571e+02	1.0195099027997495e+02	1.0230876217441788e+02	1.0124550802357065e+02	1.0179237139505487e+02	1.0169475225397720e+02	1.0120762530366636e+02	1.0205403087112083e+02	1.0227070343511924e+02	1.0200134322067700e+02	1.0202739854583074e+02	1.0229667040492589e+02	1.0250102232211677e+02	1.0224926024213345e+02	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
3.7539329531832522e+00	7.0615975809519130e-02	
1.0195361401708850e+02	1.4817752711837391e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
2.3012875038202442e+05	2.3013072083768816e+05	2.3012993922404849e+05	2.3013239724923286e+05	2.3012907614943743e+05	2.3013271029145693e+05	2.3012835652302744e+05	2.3013039905496524e+05	2.3012829851612260e+05	2.3012894939066310e+05	2.3013039023513749e+05	2.3013059811872945e+05	2.3013078515131676e+05	2.3012924645570567e+05	2.3012680646205953e+05	

#ae#Y_extr
2.3012982826944103e+05	5.6613764021973658e+00	

#CH2_RED(smart_print)
0.131(67)	



==> isoQCD/Data/fit_Lsla/fit/M2_2GeV/M_pi2_MeV.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 6
Simultaneous fit of M_pi2_MeV

[The fit converged for all jkf indices]
----------

#jkf#m0
3.4706158029020227e+00	3.5160944858450485e+00	3.4974558864013026e+00	3.5275456894043575e+00	3.4696913306100892e+00	3.5101432390360525e+00	3.4802486681621851e+00	3.4768370382727189e+00	3.4890830117406773e+00	3.4997691852547197e+00	3.5010060246221797e+00	3.5066021451336984e+00	3.5153427108923929e+00	3.5096610552779666e+00	3.4848714411734645e+00	

#ae#m0
3.4969978476485917e+00	6.4243928766068950e-02	

#jkf#c_fL
1.0767574168303240e+02	1.1838070270268365e+02	1.1209618867152552e+02	1.0671123126411875e+02	1.0322278773188594e+02	1.0750530681562235e+02	1.0616683925889780e+02	1.0691563339316149e+02	1.0348719153267558e+02	1.0962018922217193e+02	1.1449328756165731e+02	1.0744392348495417e+02	1.1020282800252818e+02	1.0415850494172430e+02	1.0567390553636018e+02	

#ae#c_fL
1.0825028412019996e+02	1.5073809162166375e+01	

#jkf#ca2
2.3950019063154415e+00	2.4248191193703885e+00	2.4223221931210221e+00	2.4366902044188548e+00	2.4045845090646947e+00	2.4294534164668016e+00	2.4121951758146167e+00	2.4095913614670965e+00	2.3947259644058061e+00	2.4095195363055852e+00	2.4095226892975830e+00	2.4257825551512204e+00	2.4277721322618957e+00	2.4171716540397834e+00	2.4004365464222497e+00	

#ae#ca2
2.4146392642615355e+00	4.6735727672744955e-02	

#jkf#c_l2_log
1.1844683692974896e+00	1.1764184777047304e+00	1.1793045060041434e+00	1.1712333085903435e+00	1.1778158936801659e+00	1.1789112437949789e+00	1.1749913600011646e+00	1.1796285259848778e+00	1.1809660931784531e+00	1.1834008815491937e+00	1.1817447692034690e+00	1.1736229862816070e+00	1.1757533225503178e+00	1.1807997875469955e+00	1.1838930643379981e+00	

#ae#c_l2_log
1.1788635059803951e+00	1.4065773787331029e-02	

#jkf#c_l2
-3.0722820867146627e-01	-2.8083477732867629e-01	-3.0672097017509581e-01	-2.8321861655555375e-01	-3.0204820291758400e-01	-3.0472550478055876e-01	-3.0100352675038877e-01	-2.9434209867346367e-01	-3.2580993066087727e-01	-3.2469827550548180e-01	-3.1628018817797299e-01	-2.7918123301881909e-01	-2.9476066838046305e-01	-3.2407993292500059e-01	-3.3369038950915947e-01	

#ae#c_l2
-3.0524150160203745e-01	6.1941043944143681e-02	

#jkf#c_a2_log
5.1882458341755977e-01	5.1094857029916074e-01	5.1064134771923542e-01	5.0768845779045912e-01	5.1574215338006446e-01	5.0974314326342662e-01	5.1466363866857590e-01	5.1475220471705763e-01	5.1784538026641480e-01	5.1488435217076378e-01	5.1537744030472910e-01	5.1077510715838415e-01	5.1015991230157620e-01	5.1238398813567765e-01	5.1660890485898314e-01	

#ae#c_a2_log
5.1340261229680451e-01	1.1932053680592211e-02	

#jkf#CH2_RED
3.4052188488016122e-01	3.4136103076997171e-01	3.5882626975523824e-01	3.3929356403399158e-01	3.6128985731501428e-01	3.2799638982516138e-01	2.9939712179576194e-01	3.4702175191310181e-01	4.0527309078711787e-01	3.3255683147201515e-01	3.2825312989948646e-01	3.3587756189421270e-01	3.3211951257635858e-01	3.3729611090785233e-01	3.1926001143806931e-01	

#ae#CH2_RED
3.4042294128423428e-01	8.4333412083840764e-02	

#jkf#data_x_1
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.4094533473566017e+01	3.4226377699402384e+01	3.4258218865236778e+01	3.4156361083598178e+01	3.4113081163540912e+01	3.4018949632618025e+01	3.4030313392889916e+01	3.4192665647279298e+01	3.4154799909793518e+01	3.3830119728460474e+01	3.4037914907256301e+01	3.4176261014664078e+01	3.4155109696674820e+01	3.3892539479028535e+01	3.3933649171003182e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_2
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0228360042069804e+01	1.0267913309820717e+01	1.0277465659571035e+01	1.0246908325079454e+01	1.0233924349062274e+01	1.0205684889785408e+01	1.0209094017866976e+01	1.0257799694183790e+01	1.0246439972938054e+01	1.0149035918538141e+01	1.0211374472176891e+01	1.0252878304399223e+01	1.0246532909002447e+01	1.0167761843708563e+01	1.0180094751300954e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_3
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.3637813389426407e+01	1.3690551079760954e+01	1.3703287546094714e+01	1.3662544433439272e+01	1.3645232465416365e+01	1.3607579853047211e+01	1.3612125357155966e+01	1.3677066258911720e+01	1.3661919963917406e+01	1.3532047891384190e+01	1.3615165962902520e+01	1.3670504405865630e+01	1.3662043878669929e+01	1.3557015791611416e+01	1.3573459668401272e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_4
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.3637813389426407e+01	1.3690551079760954e+01	1.3703287546094714e+01	1.3662544433439272e+01	1.3645232465416365e+01	1.3607579853047211e+01	1.3612125357155966e+01	1.3677066258911720e+01	1.3661919963917406e+01	1.3532047891384190e+01	1.3615165962902520e+01	1.3670504405865630e+01	1.3662043878669929e+01	1.3557015791611416e+01	1.3573459668401272e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_5
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.3637813389426407e+01	1.3690551079760954e+01	1.3703287546094714e+01	1.3662544433439272e+01	1.3645232465416365e+01	1.3607579853047211e+01	1.3612125357155966e+01	1.3677066258911720e+01	1.3661919963917406e+01	1.3532047891384190e+01	1.3615165962902520e+01	1.3670504405865630e+01	1.3662043878669929e+01	1.3557015791611416e+01	1.3573459668401272e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_6
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.3637813389426407e+01	1.3690551079760954e+01	1.3703287546094714e+01	1.3662544433439272e+01	1.3645232465416365e+01	1.3607579853047211e+01	1.3612125357155966e+01	1.3677066258911720e+01	1.3661919963917406e+01	1.3532047891384190e+01	1.3615165962902520e+01	1.3670504405865630e+01	1.3662043878669929e+01	1.3557015791611416e+01	1.3573459668401272e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_7
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.3637813389426407e+01	1.3690551079760954e+01	1.3703287546094714e+01	1.3662544433439272e+01	1.3645232465416365e+01	1.3607579853047211e+01	1.3612125357155966e+01	1.3677066258911720e+01	1.3661919963917406e+01	1.3532047891384190e+01	1.3615165962902520e+01	1.3670504405865630e+01	1.3662043878669929e+01	1.3557015791611416e+01	1.3573459668401272e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_8
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.7047266736783008e+01	1.7113188849701192e+01	1.7129109432618389e+01	1.7078180541799089e+01	1.7056540581770456e+01	1.7009474816309012e+01	1.7015156696444958e+01	1.7096332823639649e+01	1.7077399954896759e+01	1.6915059864230237e+01	1.7018957453628150e+01	1.7088130507332039e+01	1.7077554848337410e+01	1.6946269739514268e+01	1.6966824585501591e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_9
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.0456720084139608e+01	2.0535826619641433e+01	2.0554931319142071e+01	2.0493816650158909e+01	2.0467848698124548e+01	2.0411369779570816e+01	2.0418188035733952e+01	2.0515599388367580e+01	2.0492879945876108e+01	2.0298071837076282e+01	2.0422748944353781e+01	2.0505756608798446e+01	2.0493065818004894e+01	2.0335523687417126e+01	2.0360189502601909e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_10
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.7275626778852814e+01	2.7381102159521909e+01	2.7406575092189428e+01	2.7325088866878545e+01	2.7290464930832730e+01	2.7215159706094422e+01	2.7224250714311932e+01	2.7354132517823441e+01	2.7323839927834811e+01	2.7064095782768380e+01	2.7230331925805039e+01	2.7341008811731260e+01	2.7324087757339857e+01	2.7114031583222832e+01	2.7146919336802544e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_11
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0031895396831965e+01	1.0050540563286789e+01	1.0051236630817387e+01	1.0033692626774204e+01	1.0034995173367244e+01	9.9983135926532114e+00	1.0016966427733298e+01	1.0059000871514010e+01	9.9990341904238385e+00	9.9678647438488746e+00	1.0002383340266716e+01	1.0052085207240538e+01	1.0029884318950321e+01	9.9634600516896903e+00	9.9895017859298623e+00	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_12
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4044653555564750e+01	1.4070756788601505e+01	1.4071731283144342e+01	1.4047169677483886e+01	1.4048993242714143e+01	1.3997639029714493e+01	1.4023752998826616e+01	1.4082601220119614e+01	1.3998647866593371e+01	1.3955010641388423e+01	1.4003336676373401e+01	1.4072919290136753e+01	1.4041838046530451e+01	1.3948844072365565e+01	1.3985302500301806e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_13
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.2070169873030320e+01	2.2111189239230935e+01	2.2112720587798250e+01	2.2074123778903246e+01	2.2076989381407937e+01	2.1996289903837059e+01	2.2037326141013253e+01	2.2129801917330823e+01	2.1997875218932442e+01	2.1929302436467520e+01	2.2005243348586770e+01	2.2114587455929183e+01	2.2065745501690706e+01	2.1919612113717317e+01	2.1976903929045694e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_14
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.0095686190495893e+01	3.0151621689860363e+01	3.0153709892452163e+01	3.0101077880322610e+01	3.0104985520101735e+01	2.9994940777959627e+01	3.0050899283199890e+01	3.0177002614542030e+01	2.9997102571271512e+01	2.9903594231546620e+01	3.0007150020800143e+01	3.0156255621721613e+01	3.0089652956850966e+01	2.9890380155069067e+01	2.9968505357789581e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_15
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.4108444349228677e+01	3.4171837915175082e+01	3.4174204544779123e+01	3.4114554931032295e+01	3.4118983589448632e+01	3.3994266215020915e+01	3.4057685854293211e+01	3.4200602963147638e+01	3.3996716247441050e+01	3.3890740129086169e+01	3.4008103356906837e+01	3.4177089704617828e+01	3.4101606684431097e+01	3.3875764175744948e+01	3.3964306072161534e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_16
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9537233227483135e+00	7.9527794976744062e+00	7.9723564883283284e+00	7.9396852775106854e+00	7.9594083279104861e+00	7.9393753532456648e+00	7.9368220945054393e+00	7.9754399058203687e+00	7.9424169778400611e+00	7.8857605079866220e+00	7.9313517478407984e+00	7.9456832331979470e+00	7.9502801392126914e+00	7.8992328443812845e+00	7.9004425824589157e+00	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_17
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.0604964430331085e+01	1.0603705996899210e+01	1.0629808651104439e+01	1.0586247036680914e+01	1.0612544437213982e+01	1.0585833804327553e+01	1.0582429459340586e+01	1.0633919874427159e+01	1.0589889303786746e+01	1.0514347343982164e+01	1.0575135663787732e+01	1.0594244310930597e+01	1.0600373518950255e+01	1.0532310459175045e+01	1.0533923443278553e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_18
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.5907446645496627e+01	1.5905558995348812e+01	1.5944712976656657e+01	1.5879370555021371e+01	1.5918816655820972e+01	1.5878750706491330e+01	1.5873644189010879e+01	1.5950879811640737e+01	1.5884833955680122e+01	1.5771521015973244e+01	1.5862703495681597e+01	1.5891366466395894e+01	1.5900560278425383e+01	1.5798465688762569e+01	1.5800885164917831e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_y
1.8820604478734141e+05	1.8965020253650218e+05	1.8987965110248566e+05	1.8916581010415175e+05	1.8929971124558480e+05	1.8858909133801787e+05	1.8887848616611169e+05	1.8932923577038763e+05	1.8778054242093448e+05	1.8694146994216315e+05	1.8750943386609890e+05	1.8990053505186230e+05	1.8902792905885278e+05	1.8716655941737365e+05	1.8707111390901031e+05	
5.8723615646602171e+04	5.9109053706720282e+04	5.9268200711556026e+04	5.9112045741303933e+04	5.9122029181133868e+04	5.8862597537718175e+04	5.8535325875847389e+04	5.9273251080469869e+04	5.8511001461933454e+04	5.8245064495252584e+04	5.8492274034985334e+04	5.9151926354052419e+04	5.9005527101935440e+04	5.8478505264651583e+04	5.8436741148591311e+04	
8.2704776969348895e+04	8.3835070909295653e+04	8.3971967339167706e+04	8.3245048451621275e+04	8.3202818326586261e+04	8.3220718460550808e+04	8.3137618948340314e+04	8.3400663574026563e+04	8.2137574674221643e+04	8.2123478198606288e+04	8.3035970584554612e+04	8.3219384777510611e+04	8.3550356238160239e+04	8.2164547073373353e+04	8.2278351248994964e+04	
8.0321240704758849e+04	8.1114536988667736e+04	8.1180313834101384e+04	8.0676885293342115e+04	8.0242697523466588e+04	8.0204595559886278e+04	8.0368623664998478e+04	8.0907114823384210e+04	8.0347849035155959e+04	7.9555344282925755e+04	8.0056051984070553e+04	8.0863818617206038e+04	8.0507620318464091e+04	7.9452058778575971e+04	7.9303090453358003e+04	
7.6658647176973915e+04	7.6985553359383601e+04	7.7479719037623974e+04	7.7064697075548233e+04	7.7033127984579041e+04	7.6729819270195425e+04	7.6992628015687704e+04	7.7178641750102528e+04	7.6329093382360137e+04	7.5932592735918559e+04	7.6289358402408354e+04	7.6931753141027817e+04	7.6901280536581864e+04	7.6084221446368872e+04	7.6076417097933314e+04	
7.6971338694630234e+04	7.7603068265949507e+04	7.7867806702627480e+04	7.7556991843430209e+04	7.7676515433327615e+04	7.7492299007348818e+04	7.7541645637747250e+04	7.7668480361647351e+04	7.6763625737698385e+04	7.6502588666227195e+04	7.7134598449125842e+04	7.7841748345911517e+04	7.7572567327653771e+04	7.6793316507993994e+04	7.6709657251435085e+04	
7.6428075512189185e+04	7.6687991470866633e+04	7.7171228051049024e+04	7.6992937928072657e+04	7.6909329647648308e+04	7.6641242832560951e+04	7.6971689143439624e+04	7.7008619958517331e+04	7.6210054820323276e+04	7.5724561734708870e+04	7.6039497744638851e+04	7.6874728950425473e+04	7.6859370906784723e+04	7.5940184523120362e+04	7.6057174436088550e+04	
9.4456767841096633e+04	9.5196365961552176e+04	9.5220319575395581e+04	9.5101057491473111e+04	9.4922042701703380e+04	9.4834388615168922e+04	9.4709584717420235e+04	9.5179196264393293e+04	9.4311489280367285e+04	9.3793239398520571e+04	9.4392544014595653e+04	9.5106053856923638e+04	9.5013996454813619e+04	9.3971327931183507e+04	9.3901706141024959e+04	
1.1485910368561861e+05	1.1567720624566678e+05	1.1634286877325825e+05	1.1599426970015271e+05	1.1582958077456213e+05	1.1552393872318987e+05	1.1558966635825884e+05	1.1614922974869442e+05	1.1492435175432464e+05	1.1410621503126652e+05	1.1488224420699924e+05	1.1610138405386194e+05	1.1570240900293483e+05	1.1455375845033082e+05	1.1442233641819605e+05	
1.5113546701430736e+05	1.5161145553435929e+05	1.5213118439712308e+05	1.5176641825859254e+05	1.5170005608661540e+05	1.5126756989990233e+05	1.5183931106626423e+05	1.5197590932936317e+05	1.5046644841048756e+05	1.4938154266359808e+05	1.5035572733239344e+05	1.5200316033470223e+05	1.5153927905816559e+05	1.4985804316179163e+05	1.4996426569400760e+05	
5.5442238424838288e+04	5.5605254436433053e+04	5.5554763976572845e+04	5.5297124039446593e+04	5.5381108231543010e+04	5.4990158698720581e+04	5.5343657858925173e+04	5.5600145599585543e+04	5.4826750105456522e+04	5.4901712979623087e+04	5.4994385068481184e+04	5.5687633479066055e+04	5.5277068578252023e+04	5.4593667900385939e+04	5.4990108065673507e+04	
7.4730312277532124e+04	7.5144686180911696e+04	7.5080211507209708e+04	7.5021029598186666e+04	7.5131226256079928e+04	7.4732205281324757e+04	7.5172435126359691e+04	7.5273407831213000e+04	7.3975096498778759e+04	7.4140322574101534e+04	7.4431970043796115e+04	7.5287785803721636e+04	7.4901742274514123e+04	7.4229226219715783e+04	7.4403729124130550e+04	
1.1507966639167137e+05	1.1544122500765156e+05	1.1550805042855053e+05	1.1518854204959692e+05	1.1543824509383306e+05	1.1483525634277322e+05	1.1514809419294041e+05	1.1573676856869897e+05	1.1395063357109595e+05	1.1414635238299462e+05	1.1440474085900777e+05	1.1575094378196004e+05	1.1510313025217320e+05	1.1389223368208294e+05	1.1416498416729136e+05	
1.5598861609046560e+05	1.5658946059520845e+05	1.5659990088237642e+05	1.5601606048368537e+05	1.5639782421877515e+05	1.5567971733629407e+05	1.5653014871249461e+05	1.5686476601466240e+05	1.5468879599523023e+05	1.5456845468805748e+05	1.5518788403305592e+05	1.5643657037030192e+05	1.5616930248615990e+05	1.5445791584665902e+05	1.5505192470324287e+05	
1.7910558175972480e+05	1.7977775100827593e+05	1.7945915619945942e+05	1.8010440918398922e+05	1.8011200301968743e+05	1.7878209851066739e+05	1.7958826134299330e+05	1.8050265680710928e+05	1.7761988351961711e+05	1.7769193975261514e+05	1.7816966333919053e+05	1.8050831713161594e+05	1.7919603626198095e+05	1.7765594586990360e+05	1.7777036347522392e+05	
4.1996438636753192e+04	4.1866070305745474e+04	4.2001688498537689e+04	4.1524464382189333e+04	4.2060094480462241e+04	4.1687137890998383e+04	4.1952435861533835e+04	4.2097515206258715e+04	4.1766511774900231e+04	4.1459110552702550e+04	4.1626100098947791e+04	4.1814931031569460e+04	4.1659822452818189e+04	4.1393099174410774e+04	4.1591639206508778e+04	
5.3845230692833189e+04	5.3706831163572519e+04	5.4065842567952699e+04	5.3719311698789839e+04	5.4071943249535499e+04	5.3837364968010705e+04	5.3979847496363916e+04	5.4214859194278695e+04	5.3339024382429932e+04	5.3246019094089410e+04	5.3599396535574859e+04	5.3802318499920410e+04	5.3802925546575287e+04	5.3335284933613642e+04	5.3414632277307610e+04	
7.9875910257970376e+04	7.9856207063066206e+04	8.0437803006601724e+04	7.9965423427198228e+04	8.0527820324395565e+04	7.9846958116439841e+04	7.9962466686893400e+04	8.0479259803083216e+04	7.9716205464815503e+04	7.8930055001727465e+04	7.9523008294545201e+04	8.0014743576973386e+04	8.0033163807950434e+04	7.9138828069941723e+04	7.9084850840724437e+04	

#plot#xiexiyeyytheyth
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.4084726324334156e+01	4.5329513474889227e-01	5.1100492969656763e-01	5.2742860696814962e-03	1.8855972111445855e+05	3.7626538912228461e+03	1.8758672337992353e+05	3.9135538678868834e+03	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0225417897300250e+01	1.3598854042466851e-01	5.1100492969656763e-01	5.2742860696814962e-03	5.8821810622850251e+04	1.2596355519862250e+03	5.7686655330121495e+04	1.2432018164090173e+03	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	5.1100492969656763e-01	5.2742860696814962e-03	8.3015223051623936e+04	2.1899102415711086e+03	8.3056046194707291e+04	2.0656190770812441e+03	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	5.1100492969656763e-01	5.2742860696814962e-03	8.0340122790824156e+04	2.0793642008399111e+03	7.9228623093081871e+04	1.7379356091612908e+03	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.6711170027512911e+04	1.6750794267123108e+03	7.6862318202156719e+04	1.5838055741963558e+03	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.7313083215516963e+04	1.6402520977669053e+03	7.6333440014791646e+04	1.5544798127549545e+03	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.6567779177362259e+04	1.6761945507450691e+03	7.6217875533016253e+04	1.5480966462689832e+03	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.7042363162167078e+01	2.2664756737444613e-01	5.1100492969656763e-01	5.2742860696814962e-03	9.4674005349708837e+04	1.8134402583289811e+03	9.5767488796052290e+04	1.9336905856775072e+03	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.0450835794600501e+01	2.7197708084933703e-01	5.1100492969656763e-01	5.2742860696814962e-03	1.1537723752848771e+05	2.5238028089309346e+03	1.1647314886802118e+05	2.4146205450911284e+03	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.7267781059467332e+01	3.6263610779911509e-01	5.1100492969656763e-01	5.2742860696814962e-03	1.5113305588277822e+05	3.2339253617436875e+03	1.5251596956328567e+05	3.1285071845562311e+03	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0018723661421864e+01	1.1082928105959083e-01	4.5696372227459053e-01	4.6494090638068116e-03	5.5232385162866900e+04	1.1934437147694964e+03	5.5404070708816274e+04	1.1244351064735597e+03	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4026213125990607e+01	1.5516099348342929e-01	4.5696372227459053e-01	4.6494090638068116e-03	7.4777025773171757e+04	1.5881667652159629e+03	7.6460476829581559e+04	1.4851192635845928e+03	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.2041192055128096e+01	2.4382441833110366e-01	4.5696372227459053e-01	4.6494090638068116e-03	1.1491925778482144e+05	2.3394639573094864e+03	1.1686657588431780e+05	2.2469095658144342e+03	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.0056170984265584e+01	3.3248784317877778e-01	4.5696372227459053e-01	4.6494090638068116e-03	1.5581515616377795e+05	2.9634279784227401e+03	1.5537120293741056e+05	3.0872425622535347e+03	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.4063660448834341e+01	3.7681955560261288e-01	4.5696372227459053e-01	4.6494090638068116e-03	1.7906960447880358e+05	3.8400316361423579e+03	1.7696653860946241e+05	3.6922070839225235e+03	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.9389838867108011e+00	9.3734035653592951e-02	3.4663858919498985e-01	3.6935439821443932e-03	4.1766470636955775e+04	8.1476007722773818e+02	4.1455602636681899e+04	8.1770117317347263e+02	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.0585311848947736e+01	1.2497871420479109e-01	3.4663858919498985e-01	3.6935439821443932e-03	5.3732055486723213e+04	1.0682119418452346e+03	5.4214429905249912e+04	1.0462069058960342e+03	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.5877967773421602e+01	1.8746807130718590e-01	3.4663858919498985e-01	3.6935439821443932e-03	7.9826180249488447e+04	1.7661605641152194e+03	7.8484126767295063e+04	1.4955255624258807e+03	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	3.7539329531832522e+00	0.0000000000000000e+00	1.8849749104178863e+04	3.3457456716186459e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0572408868947614e+00	0.0000000000000000e+00	2.0278907529505628e+04	3.5909360394633279e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3605488206062706e+00	0.0000000000000000e+00	2.1696129986427684e+04	3.8330154237121371e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6638567543177789e+00	0.0000000000000000e+00	2.3101697687667151e+04	4.0720810434426568e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9671646880292881e+00	0.0000000000000000e+00	2.4495872898504462e+04	4.3082256563382128e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2704726217407973e+00	0.0000000000000000e+00	2.5878901331260880e+04	4.5415381572523791e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.5737805554523066e+00	0.0000000000000000e+00	2.7251014112475936e+04	4.7721040700259721e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.8770884891638158e+00	0.0000000000000000e+00	2.8612429418819240e+04	5.0000059563940010e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.1803964228753241e+00	0.0000000000000000e+00	2.9963353852212167e+04	5.2253237594897280e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4837043565868342e+00	0.0000000000000000e+00	3.1303983606827809e+04	5.4481350950374690e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.7870122902983425e+00	0.0000000000000000e+00	3.2634505467973715e+04	5.6685155001864689e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0903202240098517e+00	0.0000000000000000e+00	3.3955097673685857e+04	5.8865386476597143e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.3936281577213609e+00	0.0000000000000000e+00	3.5265930663102132e+04	6.1022765312100830e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.6969360914328693e+00	0.0000000000000000e+00	3.6567167730628826e+04	6.3157996271256218e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0002440251443794e+00	0.0000000000000000e+00	3.7858965601081574e+04	6.5271770355639796e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.3035519588558877e+00	0.0000000000000000e+00	3.9141474938041058e+04	6.7364766047728835e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6068598925673960e+00	0.0000000000000000e+00	4.0414840795382195e+04	6.9437650406789976e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.9101678262789061e+00	0.0000000000000000e+00	4.1679203020144443e+04	7.1491080038852351e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.2134757599904162e+00	0.0000000000000000e+00	4.2934696613494918e+04	7.3525701957611966e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.5167836937019246e+00	0.0000000000000000e+00	4.4181452055403177e+04	7.5542154350317787e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.8200916274134329e+00	0.0000000000000000e+00	4.5419595597735301e+04	7.7541067260393754e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0123399561124941e+01	0.0000000000000000e+00	4.6649249529735702e+04	7.9523063196724502e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0426707494836451e+01	0.0000000000000000e+00	4.7870532419259973e+04	8.1488757678023524e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0730015428547961e+01	0.0000000000000000e+00	4.9083559332625511e+04	8.3438759719455061e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1033323362259470e+01	0.0000000000000000e+00	5.0288442035534717e+04	8.5373672267684879e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1336631295970978e+01	0.0000000000000000e+00	5.1485289177183615e+04	8.7294092589645845e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1639939229682486e+01	0.0000000000000000e+00	5.2674206459381072e+04	8.9200612619618391e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1943247163393997e+01	0.0000000000000000e+00	5.3855296792263420e+04	9.1093819268629329e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2246555097105505e+01	0.0000000000000000e+00	5.5028660437984596e+04	9.2974294699664097e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2549863030817015e+01	0.0000000000000000e+00	5.6194395143589274e+04	9.4842616571736676e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2853170964528523e+01	0.0000000000000000e+00	5.7352596264128013e+04	9.6699358255560935e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3156478898240033e+01	0.0000000000000000e+00	5.8503356876947451e+04	9.8545089023174273e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3459786831951542e+01	0.0000000000000000e+00	5.9646767887979142e+04	1.0038037421368541e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3763094765663050e+01	0.0000000000000000e+00	6.0782918130757411e+04	1.0220577537701798e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4066402699374560e+01	0.0000000000000000e+00	6.1911894458814146e+04	1.0402185039737726e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4369710633086068e+01	0.0000000000000000e+00	6.3033781832028937e+04	1.0582915359798003e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4673018566797579e+01	0.0000000000000000e+00	6.4148663397450226e+04	1.0762823582842125e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4976326500509087e+01	0.0000000000000000e+00	6.5256620565049860e+04	1.0941964453597732e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5279634434220595e+01	0.0000000000000000e+00	6.6357733078826059e+04	1.1120392382197922e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5582942367932105e+01	0.0000000000000000e+00	6.7452079083627643e+04	1.1298161448432500e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5886250301643614e+01	0.0000000000000000e+00	6.8539735188036386e+04	1.1475325404712999e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6189558235355122e+01	0.0000000000000000e+00	6.9620776523611697e+04	1.1651937677839271e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6492866169066630e+01	0.0000000000000000e+00	7.0695276800772524e+04	1.1828051369654033e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6796174102778139e+01	0.0000000000000000e+00	7.1763308361566640e+04	1.2003719256665361e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7099482036489650e+01	0.0000000000000000e+00	7.2824942229554159e+04	1.2178993788707578e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7402789970201159e+01	0.0000000000000000e+00	7.3880248157011752e+04	1.2353927086715034e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7706097903912671e+01	0.0000000000000000e+00	7.4929294669646537e+04	1.2528570939670858e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8009405837624179e+01	0.0000000000000000e+00	7.5972149108991318e+04	1.2702976800795570e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8312713771335687e+01	0.0000000000000000e+00	7.7008877672639079e+04	1.2877195783035559e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8616021705047196e+01	0.0000000000000000e+00	7.8039545452460967e+04	1.3051278653906595e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8919329638758704e+01	0.0000000000000000e+00	7.9064216470940475e+04	1.3225275829749521e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9222637572470212e+01	0.0000000000000000e+00	8.0082953715745418e+04	1.3399237369449568e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9525945506181721e+01	0.0000000000000000e+00	8.1095819172650008e+04	1.3573212967670668e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9829253439893233e+01	0.0000000000000000e+00	8.2102873856910519e+04	1.3747251947651862e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0132561373604741e+01	0.0000000000000000e+00	8.3104177843189274e+04	1.3921403253617596e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0435869307316249e+01	0.0000000000000000e+00	8.4099790294116188e+04	1.4095715442843141e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0739177241027758e+01	0.0000000000000000e+00	8.5089769487568323e+04	1.4270236677421988e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1042485174739269e+01	0.0000000000000000e+00	8.6074172842743661e+04	1.4445014715778743e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1345793108450778e+01	0.0000000000000000e+00	8.7053056945098841e+04	1.4620096903968767e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1649101042162286e+01	0.0000000000000000e+00	8.8026477570216390e+04	1.4795530166804519e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1952408975873794e+01	0.0000000000000000e+00	8.8994489706660854e+04	1.4971360998850676e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2255716909585303e+01	0.0000000000000000e+00	8.9957147577881522e+04	1.5147635455323059e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2559024843296815e+01	0.0000000000000000e+00	9.0914504663212749e+04	1.5324399142932205e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2862332777008323e+01	0.0000000000000000e+00	9.1866613718021632e+04	1.5501697210702989e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3165640710719831e+01	0.0000000000000000e+00	9.2813526793048222e+04	1.5679574340810825e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3468948644431340e+01	0.0000000000000000e+00	9.3755295252980985e+04	1.5858074739462149e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3772256578142848e+01	0.0000000000000000e+00	9.4691969794307181e+04	1.6037242127857332e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4075564511854360e+01	0.0000000000000000e+00	9.5623600462475413e+04	1.6217119733262425e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4378872445565868e+01	0.0000000000000000e+00	9.6550236668405647e+04	1.6397750280222026e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4682180379277376e+01	0.0000000000000000e+00	9.7471927204378677e+04	1.6579175981942651e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4985488312988885e+01	0.0000000000000000e+00	9.8388720259336114e+04	1.6761438531871620e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5288796246700393e+01	0.0000000000000000e+00	9.9300663433620139e+04	1.6944579095499582e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5592104180411905e+01	0.0000000000000000e+00	1.0020780375317895e+05	1.7128638302411025e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5895412114123413e+01	0.0000000000000000e+00	1.0111018768326470e+05	1.7313656238604485e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6198720047834922e+01	0.0000000000000000e+00	1.0200786114164667e+05	1.7499672439106287e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6502027981546430e+01	0.0000000000000000e+00	1.0290086951136329e+05	1.7686725880898134e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6805335915257938e+01	0.0000000000000000e+00	1.0378925765303320e+05	1.7874854976175400e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7108643848969450e+01	0.0000000000000000e+00	1.0467306991674648e+05	1.8064097565957607e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7411951782680958e+01	0.0000000000000000e+00	1.0555235015355416e+05	1.8254490914062178e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7715259716392467e+01	0.0000000000000000e+00	1.0642714172657421e+05	1.8446071701462308e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8018567650103975e+01	0.0000000000000000e+00	1.0729748752173095e+05	1.8638876021034935e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8321875583815483e+01	0.0000000000000000e+00	1.0816342995814366e+05	1.8832939372719025e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8625183517526995e+01	0.0000000000000000e+00	1.0902501099817961e+05	1.9028296659085313e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8928491451238504e+01	0.0000000000000000e+00	1.0988227215718573e+05	1.9224982181333107e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9231799384950012e+01	0.0000000000000000e+00	1.1073525451291272e+05	1.9423029635719970e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9535107318661520e+01	0.0000000000000000e+00	1.1158399871464408e+05	1.9622472110427252e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9838415252373029e+01	0.0000000000000000e+00	1.1242854499204236e+05	1.9823342082870888e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0141723186084540e+01	0.0000000000000000e+00	1.1326893316372455e+05	2.0025671417456338e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0445031119796049e+01	0.0000000000000000e+00	1.1410520264557659e+05	2.0229491363781306e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0748339053507557e+01	0.0000000000000000e+00	1.1493739245881913e+05	2.0434832555287574e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1051646987219065e+01	0.0000000000000000e+00	1.1576554123783244e+05	2.0641725008360941e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1354954920930574e+01	0.0000000000000000e+00	1.1658968723775125e+05	2.0850198121875737e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1658262854642086e+01	0.0000000000000000e+00	1.1740986834183837e+05	2.1060280677181872e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1961570788353594e+01	0.0000000000000000e+00	1.1822612206864476e+05	2.1272000838531189e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2264878722065106e+01	0.0000000000000000e+00	1.1903848557896529e+05	2.1485386153936920e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2568186655776614e+01	0.0000000000000000e+00	1.1984699568259704e+05	2.1700463556459104e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2871494589488123e+01	0.0000000000000000e+00	1.2065168884490812e+05	2.1917259365911068e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3174802523199631e+01	0.0000000000000000e+00	1.2145260119322366e+05	2.2135799290974815e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3478110456911139e+01	0.0000000000000000e+00	1.2224976852303575e+05	2.2356108431721109e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3781418390622648e+01	0.0000000000000000e+00	1.2304322630404413e+05	2.2578211282521479e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4084726324334156e+01	0.0000000000000000e+00	1.2383300968603299e+05	2.2802131735341350e+03	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	3.7539329531832522e+00	5.1100492969656763e-01	1.9723296775394963e+04	3.1899943978184626e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0572408868947614e+00	5.1100492969656763e-01	2.1450847595257655e+04	3.4196567084228292e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3605488206062706e+00	5.1100492969656763e-01	2.3182863508931998e+04	3.6496119603790390e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6638567543177789e+00	5.1100492969656763e-01	2.4918483000983440e+04	3.8800477296149506e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9671646880292881e+00	5.1100492969656763e-01	2.6656974578836442e+04	4.1111184818724041e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2704726217407973e+00	5.1100492969656763e-01	2.8397711802295555e+04	4.3429527570685735e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.5737805554523066e+00	5.1100492969656763e-01	3.0140154204918137e+04	4.5756585432418052e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.8770884891638158e+00	5.1100492969656763e-01	3.1883832477943826e+04	4.8093273590049165e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.1803964228753241e+00	5.1100492969656763e-01	3.3628336798176650e+04	5.0440373972884868e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4837043565868342e+00	5.1100492969656763e-01	3.5373307514712767e+04	5.2798559754683015e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.7870122902983425e+00	5.1100492969656763e-01	3.7118427632599014e+04	5.5168414654338653e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0903202240098517e+00	5.1100492969656763e-01	3.8863416684168573e+04	5.7550448286170513e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.3936281577213609e+00	5.1100492969656763e-01	4.0608025685274406e+04	5.9945108474137703e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.6969360914328693e+00	5.1100492969656763e-01	4.2352032949217763e+04	6.2352791207920825e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0002440251443794e+00	5.1100492969656763e-01	4.4095240585672786e+04	6.4773848749853391e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.3035519588558877e+00	5.1100492969656763e-01	4.5837471551786934e+04	6.7208596279078563e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6068598925673960e+00	5.1100492969656763e-01	4.7578567152202893e+04	6.9657317369406849e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.9101678262789061e+00	5.1100492969656763e-01	4.9318384906934727e+04	7.2120268530373528e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.2134757599904162e+00	5.1100492969656763e-01	5.1056796722867075e+04	7.4597682990797489e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.5167836937019246e+00	5.1100492969656763e-01	5.2793687317554781e+04	7.7089773866026553e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.8200916274134329e+00	5.1100492969656763e-01	5.4528952853991934e+04	7.9596736820837293e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0123399561124941e+01	5.1100492969656763e-01	5.6262499752821714e+04	8.2118752317408450e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0426707494836451e+01	5.1100492969656763e-01	5.7994243654602789e+04	8.4655987520270230e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0730015428547961e+01	5.1100492969656763e-01	5.9724108509623300e+04	8.7208597916348549e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1033323362259470e+01	5.1100492969656763e-01	6.1452025776650058e+04	8.9776728697326132e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1336631295970978e+01	5.1100492969656763e-01	6.3177933715136329e+04	9.2360515943000667e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1639939229682486e+01	5.1100492969656763e-01	6.4901776757950684e+04	9.4960087637273011e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1943247163393997e+01	5.1100492969656763e-01	6.6623504953758835e+04	9.7575564543013979e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2246555097105505e+01	5.1100492969656763e-01	6.8343073469884417e+04	1.0020706095742794e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2549863030817015e+01	5.1100492969656763e-01	7.0060442147872483e+04	1.0285468536597523e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2853170964528523e+01	5.1100492969656763e-01	7.1775575105133466e+04	1.0551854100988958e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3156478898240033e+01	5.1100492969656763e-01	7.3488440377008883e+04	1.0819872637995581e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3459786831951542e+01	5.1100492969656763e-01	7.5199009594402538e+04	1.1089533564709707e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3763094765663050e+01	5.1100492969656763e-01	7.6907257692795523e+04	1.1360845903877864e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4066402699374560e+01	5.1100492969656763e-01	7.8613162649032602e+04	1.1633818316877082e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4369710633086068e+01	5.1100492969656763e-01	8.0316705242747121e+04	1.1908459132671446e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4673018566797579e+01	5.1100492969656763e-01	8.2017868839701230e+04	1.2184776373294621e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4976326500509087e+01	5.1100492969656763e-01	8.3716639194665811e+04	1.2462777776326914e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5279634434220595e+01	5.1100492969656763e-01	8.5413004271761907e+04	1.2742470814763446e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5582942367932105e+01	5.1100492969656763e-01	8.7106954080441617e+04	1.3023862714617626e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5886250301643614e+01	5.1100492969656763e-01	8.8798480525505423e+04	1.3306960470551496e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6189558235355122e+01	5.1100492969656763e-01	9.0487577269743429e+04	1.3591770859789613e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6492866169066630e+01	5.1100492969656763e-01	9.2174239607951618e+04	1.3878300454528865e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6796174102778139e+01	5.1100492969656763e-01	9.3858464351217772e+04	1.4166555633040696e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7099482036489650e+01	5.1100492969656763e-01	9.5540249720495078e+04	1.4456542589618384e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7402789970201159e+01	5.1100492969656763e-01	9.7219595248589321e+04	1.4748267343523730e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7706097903912671e+01	5.1100492969656763e-01	9.8896501689783079e+04	1.5041735747044183e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8009405837624179e+01	5.1100492969656763e-01	1.0057097093639932e+05	1.5336953492774753e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8312713771335687e+01	5.1100492969656763e-01	1.0224300594168332e+05	1.5633926120216256e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8616021705047196e+01	5.1100492969656763e-01	1.0391261064844490e+05	1.5932659021768663e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8919329638758704e+01	5.1100492969656763e-01	1.0557978992295927e+05	1.6233157448194338e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9222637572470212e+01	5.1100492969656763e-01	1.0724454949367639e+05	1.6535426513611337e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9525945506181721e+01	5.1100492969656763e-01	1.0890689589433129e+05	1.6839471200070332e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9829253439893233e+01	5.1100492969656763e-01	1.1056683641109032e+05	1.7145296361764376e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0132561373604741e+01	5.1100492969656763e-01	1.1222437903339970e+05	1.7452906728912956e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0435869307316249e+01	5.1100492969656763e-01	1.1387953240823814e+05	1.7762306911357105e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0739177241027758e+01	5.1100492969656763e-01	1.1553230579749955e+05	1.8073501401896301e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1042485174739269e+01	5.1100492969656763e-01	1.1718270903826010e+05	1.8386494579399782e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1345793108450778e+01	5.1100492969656763e-01	1.1883075250570361e+05	1.8701290711710651e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1649101042162286e+01	5.1100492969656763e-01	1.2047644707850178e+05	1.9017893958372269e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1952408975873794e+01	5.1100492969656763e-01	1.2211980410646199e+05	1.9336308373190520e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2255716909585303e+01	5.1100492969656763e-01	1.2376083538027246e+05	1.9656537906651590e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2559024843296815e+01	5.1100492969656763e-01	1.2539955310318977e+05	1.9978586408212282e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2862332777008323e+01	5.1100492969656763e-01	1.2703596986452525e+05	2.0302457628470759e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3165640710719831e+01	5.1100492969656763e-01	1.2867009861480119e+05	2.0628155221234897e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3468948644431340e+01	5.1100492969656763e-01	1.3030195264245609e+05	2.0955682745498980e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3772256578142848e+01	5.1100492969656763e-01	1.3193154555199010e+05	2.1285043667329765e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4075564511854360e+01	5.1100492969656763e-01	1.3355889124344900e+05	2.1616241361682751e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4378872445565868e+01	5.1100492969656763e-01	1.3518400389315456e+05	2.1949279114144747e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4682180379277376e+01	5.1100492969656763e-01	1.3680689793559528e+05	2.2284160122615835e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4985488312988885e+01	5.1100492969656763e-01	1.3842758804639947e+05	2.2620887498933926e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5288796246700393e+01	5.1100492969656763e-01	1.4004608912631692e+05	2.2959464270446406e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5592104180411905e+01	5.1100492969656763e-01	1.4166241628614362e+05	2.3299893381535817e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5895412114123413e+01	5.1100492969656763e-01	1.4327658483252549e+05	2.3642177695100827e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6198720047834922e+01	5.1100492969656763e-01	1.4488861025458595e+05	2.3986319993996444e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6502027981546430e+01	5.1100492969656763e-01	1.4649850821132242e+05	2.4332322982440764e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6805335915257938e+01	5.1100492969656763e-01	1.4810629451972360e+05	2.4680189287381804e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7108643848969450e+01	5.1100492969656763e-01	1.4971198514356159e+05	2.5029921459839588e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7411951782680958e+01	5.1100492969656763e-01	1.5131559618281620e+05	2.5381521976211156e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7715259716392467e+01	5.1100492969656763e-01	1.5291714386369273e+05	2.5734993239554069e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8018567650103975e+01	5.1100492969656763e-01	1.5451664452919623e+05	2.6090337580842761e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8321875583815483e+01	5.1100492969656763e-01	1.5611411463022797e+05	2.6447557260195813e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8625183517526995e+01	5.1100492969656763e-01	1.5770957071717313e+05	2.6806654468087622e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8928491451238504e+01	5.1100492969656763e-01	1.5930302943195004e+05	2.7167631326532560e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9231799384950012e+01	5.1100492969656763e-01	1.6089450750049285e+05	2.7530489890250833e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9535107318661520e+01	5.1100492969656763e-01	1.6248402172564290e+05	2.7895232147813713e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9838415252373029e+01	5.1100492969656763e-01	1.6407158898042422e+05	2.8261860022770902e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0141723186084540e+01	5.1100492969656763e-01	1.6565722620168113e+05	2.8630375374757341e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0445031119796049e+01	5.1100492969656763e-01	1.6724095038405669e+05	2.9000780000587215e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0748339053507557e+01	5.1100492969656763e-01	1.6882277857429313e+05	2.9373075635323776e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1051646987219065e+01	5.1100492969656763e-01	1.7040272786583513e+05	2.9747263953339375e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1354954920930574e+01	5.1100492969656763e-01	1.7198081539371979e+05	3.0123346569358137e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1658262854642086e+01	5.1100492969656763e-01	1.7355705832973600e+05	3.0501325039478847e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1961570788353594e+01	5.1100492969656763e-01	1.7513147387783989e+05	3.0881200862188334e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2264878722065106e+01	5.1100492969656763e-01	1.7670407926981052e+05	3.1262975479358347e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2568186655776614e+01	5.1100492969656763e-01	1.7827489176113380e+05	3.1646650277226086e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2871494589488123e+01	5.1100492969656763e-01	1.7984392862710144e+05	3.2032226587361988e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3174802523199631e+01	5.1100492969656763e-01	1.8141120715911454e+05	3.2419705687624364e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3478110456911139e+01	5.1100492969656763e-01	1.8297674466117853e+05	3.2809088803099589e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3781418390622648e+01	5.1100492969656763e-01	1.8454055844658203e+05	3.3200377107028439e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4084726324334156e+01	5.1100492969656763e-01	1.8610266583474787e+05	3.3593571721720950e+03	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	3.7539329531832522e+00	4.5696372227459053e-01	1.9548302933035149e+04	2.4978752015536088e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0572408868947614e+00	4.5696372227459053e-01	2.1216078158077584e+04	2.6926389629105802e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3605488206062706e+00	4.5696372227459053e-01	2.2885032926536896e+04	2.8886672641661914e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6638567543177789e+00	4.5696372227459053e-01	2.4554534640526472e+04	3.0860054783915115e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9671646880292881e+00	4.5696372227459053e-01	2.6224050882474137e+04	3.2846877942590760e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2704726217407973e+00	4.5696372227459053e-01	2.7893129926541853e+04	3.4847404156056018e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.5737805554523066e+00	4.5696372227459053e-01	2.9561385876008939e+04	3.6861838184099071e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.8770884891638158e+00	4.5696372227459053e-01	3.1228487142952650e+04	3.8890343623034568e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.1803964228753241e+00	4.5696372227459053e-01	3.2894147389824524e+04	4.0933054525331488e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4837043565868342e+00	4.5696372227459053e-01	3.4558118315643522e+04	4.2990083842267865e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.7870122902983425e+00	4.5696372227459053e-01	3.6220183845470849e+04	4.5061529592887507e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0903202240098517e+00	4.5696372227459053e-01	3.7880155402072356e+04	4.7147479387909237e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.3936281577213609e+00	4.5696372227459053e-01	3.9537868022465038e+04	4.9248013752246970e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.6969360914328693e+00	4.5696372227459053e-01	4.1193177141468586e+04	5.1363208563157718e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0002440251443794e+00	4.5696372227459053e-01	4.2845955907199801e+04	5.3493136833040057e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.3035519588558877e+00	4.5696372227459053e-01	4.4496092924749362e+04	5.5637870003983903e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6068598925673960e+00	4.5696372227459053e-01	4.6143490347465762e+04	5.7797478877066737e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.9101678262789061e+00	4.5696372227459053e-01	4.7788062252655407e+04	5.9972034267618733e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.2134757599904162e+00	4.5696372227459053e-01	4.9429733251687008e+04	6.2161607454579530e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.5167836937019246e+00	4.5696372227459053e-01	5.1068437294585165e+04	6.4366270475148281e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.8200916274134329e+00	4.5696372227459053e-01	5.2704116637003972e+04	6.6586096303383113e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0123399561124941e+01	4.5696372227459053e-01	5.4336720943564214e+04	6.8821158942066086e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0426707494836451e+01	4.5696372227459053e-01	5.5966206506329472e+04	7.1071533450165543e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0730015428547961e+01	4.5696372227459053e-01	5.7592535560995049e+04	7.3337295922932242e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1033323362259470e+01	4.5696372227459053e-01	5.9215675686398259e+04	7.5618523437655699e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1336631295970978e+01	4.5696372227459053e-01	6.0835599275396627e+04	7.7915293975069824e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1639939229682486e+01	4.5696372227459053e-01	6.2452283067133969e+04	8.0227686324014871e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1943247163393997e+01	4.5696372227459053e-01	6.4065707732320952e+04	8.2555779975233008e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2246555097105505e+01	4.5696372227459053e-01	6.5675857504470434e+04	8.4899655008710556e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2549863030817015e+01	4.5696372227459053e-01	6.7282719851110611e+04	8.7259391977963912e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2853170964528523e+01	4.5696372227459053e-01	6.8886285179893035e+04	8.9635071793819930e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3156478898240033e+01	4.5696372227459053e-01	7.0486546575256929e+04	9.2026775609574861e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3459786831951542e+01	4.5696372227459053e-01	7.2083499561931298e+04	9.4434584708957993e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3763094765663050e+01	4.5696372227459053e-01	7.3677141892077576e+04	9.6858580397897629e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4066402699374560e+01	4.5696372227459053e-01	7.5267473353313413e+04	9.9298843900804752e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4369710633086068e+01	4.5696372227459053e-01	7.6854495595228218e+04	1.0175545626185793e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4673018566797579e+01	4.5696372227459053e-01	7.8438211972316683e+04	1.0422849825157605e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4976326500509087e+01	4.5696372227459053e-01	8.0018627401522142e+04	1.0671805027885262e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5279634434220595e+01	4.5696372227459053e-01	8.1595748232812082e+04	1.0922419230848766e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5582942367932105e+01	4.5696372227459053e-01	8.3169582131402858e+04	1.1174700378420782e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5886250301643614e+01	4.5696372227459053e-01	8.4740137970419237e+04	1.1428656355705800e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6189558235355122e+01	4.5696372227459053e-01	8.6307425732920194e+04	1.1684294981905955e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6492866169066630e+01	4.5696372227459053e-01	8.7871456422347910e+04	1.1941624004195171e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6796174102778139e+01	4.5696372227459053e-01	8.9432241980564722e+04	1.2200651092083615e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7099482036489650e+01	4.5696372227459053e-01	9.0989795212739686e+04	1.2461383832250353e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7402789970201159e+01	4.5696372227459053e-01	9.2544129718426804e+04	1.2723829723826705e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7706097903912671e+01	4.5696372227459053e-01	9.4095259828250651e+04	1.2987996174104114e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8009405837624179e+01	4.5696372227459053e-01	9.5643200545677508e+04	1.3253890494647330e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8312713771335687e+01	4.5696372227459053e-01	9.7187967493405929e+04	1.3521519897791939e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8616021705047196e+01	4.5696372227459053e-01	9.8729576863959795e+04	1.3790891493502197e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8919329638758704e+01	4.5696372227459053e-01	1.0026804537410925e+05	1.4062012286571232e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9222637572470212e+01	4.5696372227459053e-01	1.0180339022278349e+05	1.4334889174142368e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9525945506181721e+01	4.5696372227459053e-01	1.0333562905217316e+05	1.4609528943532584e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9829253439893233e+01	4.5696372227459053e-01	1.0486477991174936e+05	1.4885938270337422e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0132561373604741e+01	4.5696372227459053e-01	1.0639086122495342e+05	1.5164123716804813e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0435869307316249e+01	4.5696372227459053e-01	1.0791389175833532e+05	1.5444091730454286e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0739177241027758e+01	4.5696372227459053e-01	1.0943389059293852e+05	1.5725848642929379e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1042485174739269e+01	4.5696372227459053e-01	1.1095087709774978e+05	1.6009400669070060e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1345793108450778e+01	4.5696372227459053e-01	1.1246487090504725e+05	1.6294753906181259e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1649101042162286e+01	4.5696372227459053e-01	1.1397589188749719e+05	1.6581914333497002e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1952408975873794e+01	4.5696372227459053e-01	1.1548396013686113e+05	1.6870887811815439e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2255716909585303e+01	4.5696372227459053e-01	1.1698909594418995e+05	1.7161680083298186e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2559024843296815e+01	4.5696372227459053e-01	1.1849131978138958e+05	1.7454296771422601e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2862332777008323e+01	4.5696372227459053e-01	1.1999065228405510e+05	1.7748743381073248e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3165640710719831e+01	4.5696372227459053e-01	1.2148711423547806e+05	1.8045025298762539e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3468948644431340e+01	4.5696372227459053e-01	1.2298072655173941e+05	1.8343147792975833e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3772256578142848e+01	4.5696372227459053e-01	1.2447151026780883e+05	1.8643116014621544e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4075564511854360e+01	4.5696372227459053e-01	1.2595948652457670e+05	1.8944934997590276e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4378872445565868e+01	4.5696372227459053e-01	1.2744467655675189e+05	1.9248609659403555e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4682180379277376e+01	4.5696372227459053e-01	1.2892710168156374e+05	1.9554144801951550e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4985488312988885e+01	4.5696372227459053e-01	1.3040678328821048e+05	1.9861545112309834e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5288796246700393e+01	4.5696372227459053e-01	1.3188374282800301e+05	2.0170815163629525e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5592104180411905e+01	4.5696372227459053e-01	1.3335800180515490e+05	2.0481959416092991e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5895412114123413e+01	4.5696372227459053e-01	1.3482958176817431e+05	2.0794982217930460e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6198720047834922e+01	4.5696372227459053e-01	1.3629850430181733e+05	2.1109887806492052e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6502027981546430e+01	4.5696372227459053e-01	1.3776479101956353e+05	2.1426680309369744e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6805335915257938e+01	4.5696372227459053e-01	1.3922846355658045e+05	2.1745363745562463e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7108643848969450e+01	4.5696372227459053e-01	1.4068954356314236e+05	2.2065942026684702e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7411951782680958e+01	4.5696372227459053e-01	1.4214805269847537e+05	2.2388418958206721e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7715259716392467e+01	4.5696372227459053e-01	1.4360401262499936e+05	2.2712798240730513e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8018567650103975e+01	4.5696372227459053e-01	1.4505744500294194e+05	2.3039083471293811e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8321875583815483e+01	4.5696372227459053e-01	1.4650837148529972e+05	2.3367278144694819e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8625183517526995e+01	4.5696372227459053e-01	1.4795681371312504e+05	2.3697385654844302e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8928491451238504e+01	4.5696372227459053e-01	1.4940279331111728e+05	2.4029409296130279e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9231799384950012e+01	4.5696372227459053e-01	1.5084633188349960e+05	2.4363352264803148e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9535107318661520e+01	4.5696372227459053e-01	1.5228745101016288e+05	2.4699217660368581e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9838415252373029e+01	4.5696372227459053e-01	1.5372617224306060e+05	2.5037008486997315e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0141723186084540e+01	4.5696372227459053e-01	1.5516251710283878e+05	2.5376727654936303e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0445031119796049e+01	4.5696372227459053e-01	1.5659650707568642e+05	2.5718377981930148e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0748339053507557e+01	4.5696372227459053e-01	1.5802816361039324e+05	2.6061962194644061e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1051646987219065e+01	4.5696372227459053e-01	1.5945750811560193e+05	2.6407482930090619e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1354954920930574e+01	4.5696372227459053e-01	1.6088456195724281e+05	2.6754942737055962e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1658262854642086e+01	4.5696372227459053e-01	1.6230934645614057e+05	2.7104344077523729e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1961570788353594e+01	4.5696372227459053e-01	1.6373188288578187e+05	2.7455689328097865e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2264878722065106e+01	4.5696372227459053e-01	1.6515219247023514e+05	2.7808980781421515e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2568186655776614e+01	4.5696372227459053e-01	1.6657029638221260e+05	2.8164220647587549e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2871494589488123e+01	4.5696372227459053e-01	1.6798621574126717e+05	2.8521411055546009e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3174802523199631e+01	4.5696372227459053e-01	1.6939997161211487e+05	2.8880554054502600e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3478110456911139e+01	4.5696372227459053e-01	1.7081158500307699e+05	2.9241651615306796e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3781418390622648e+01	4.5696372227459053e-01	1.7222107686463362e+05	2.9604705631833358e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4084726324334156e+01	4.5696372227459053e-01	1.7362846808808294e+05	2.9969717922350637e+03	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	3.7539329531832522e+00	3.4663858919498985e-01	1.9251715962553753e+04	2.0748069145159576e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.0572408868947614e+00	3.4663858919498985e-01	2.0818180979548939e+04	2.2535345906345358e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.3605488206062706e+00	3.4663858919498985e-01	2.2380257050094082e+04	2.4329273457026383e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6638567543177789e+00	3.4663858919498985e-01	2.3937699555451567e+04	2.6129316265272541e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.9671646880292881e+00	3.4663858919498985e-01	2.5490313478790595e+04	2.7935074531129118e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.2704726217407973e+00	3.4663858919498985e-01	2.7037943207560631e+04	2.9746258759200873e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.5737805554523066e+00	3.4663858919498985e-01	2.8580464816347863e+04	3.1562669975298070e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.8770884891638158e+00	3.4663858919498985e-01	3.0117780132334006e+04	3.3384184115285768e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.1803964228753241e+00	3.4663858919498985e-01	3.1649812106672387e+04	3.5210739549900842e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4837043565868342e+00	3.4663858919498985e-01	3.3176501158943967e+04	3.7042327002040616e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.7870122902983425e+00	3.4663858919498985e-01	3.4697802257721654e+04	3.8878981313904421e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.0903202240098517e+00	3.4663858919498985e-01	3.6213682565565679e+04	4.0720774661886048e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.3936281577213609e+00	3.4663858919498985e-01	3.7724119522118061e+04	4.2567810917069312e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.6969360914328693e+00	3.4663858919498985e-01	3.9229099271011946e+04	4.4420220921450988e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0002440251443794e+00	3.4663858919498985e-01	4.0728615359323456e+04	4.6278158502917955e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.3035519588558877e+00	3.4663858919498985e-01	4.2222667655055906e+04	4.8141797091363139e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.6068598925673960e+00	3.4663858919498985e-01	4.3711261440519782e+04	5.0011326827834421e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.9101678262789061e+00	3.4663858919498985e-01	4.5194406648714161e+04	5.1886952081047025e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.2134757599904162e+00	3.4663858919498985e-01	4.6672117216798237e+04	5.3768889302825414e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.5167836937019246e+00	3.4663858919498985e-01	4.8144410536069918e+04	5.5657365167340197e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.8200916274134329e+00	3.4663858919498985e-01	4.9611306981974296e+04	5.7552614949466385e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0123399561124941e+01	3.4663858919498985e-01	5.1072829510855772e+04	5.9454881105736877e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0426707494836451e+01	3.4663858919498985e-01	5.2529003312668880e+04	6.1364412027940705e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0730015428547961e+01	3.4663858919498985e-01	5.3979855510837435e+04	6.3281460944555897e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1033323362259470e+01	3.4663858919498985e-01	5.5425414902023011e+04	6.5206284949444853e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1336631295970978e+01	3.4663858919498985e-01	5.6865711729821211e+04	6.7139144140592589e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1639939229682486e+01	3.4663858919498985e-01	5.8300777487418578e+04	6.9080300854434654e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1943247163393997e+01	3.4663858919498985e-01	5.9730644745063677e+04	7.1030018983609000e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2246555097105505e+01	3.4663858919498985e-01	6.1155346998876907e+04	7.2988563367766051e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2549863030817015e+01	3.4663858919498985e-01	6.2574918538072045e+04	7.4956199248669952e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2853170964528523e+01	3.4663858919498985e-01	6.3989394328113987e+04	7.6933191782065319e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3156478898240033e+01	3.4663858919498985e-01	6.5398809907712828e+04	7.8919805599838526e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3459786831951542e+01	3.4663858919498985e-01	6.6803201297863910e+04	8.0916304416949220e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3763094765663050e+01	3.4663858919498985e-01	6.8202604921404243e+04	8.2922950678278664e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4066402699374560e+01	3.4663858919498985e-01	6.9597057531772341e+04	8.4940005241260394e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4369710633086068e+01	3.4663858919498985e-01	7.0986596149842648e+04	8.6967727090626454e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4673018566797579e+01	3.4663858919498985e-01	7.2371258007859535e+04	8.9006373082083849e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4976326500509087e+01	3.4663858919498985e-01	7.3751080499627380e+04	9.1056197712165101e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5279634434220595e+01	3.4663858919498985e-01	7.5126101136224403e+04	9.3117452911742839e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5582942367932105e+01	3.4663858919498985e-01	7.6496357506603381e+04	9.5190387861076101e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5886250301643614e+01	3.4663858919498985e-01	7.7861887242523255e+04	9.7275248824439598e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6189558235355122e+01	3.4663858919498985e-01	7.9222727987325678e+04	9.9372279002628591e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.6492866169066630e+01	3.4663858919498985e-01	8.0578917368130889e+04	1.0148171840180680e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6796174102778139e+01	3.4663858919498985e-01	8.1930492971078449e+04	1.0360380371734457e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7099482036489650e+01	3.4663858919498985e-01	8.3277492319283978e+04	1.0573876823137941e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7402789970201159e+01	3.4663858919498985e-01	8.4619952853221388e+04	1.0788684172303922e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7706097903912671e+01	3.4663858919498985e-01	8.5957911913274453e+04	1.1004825039028547e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8009405837624179e+01	3.4663858919498985e-01	8.7291406724230023e+04	1.1222321678248848e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8312713771335687e+01	3.4663858919498985e-01	8.8620474381512264e+04	1.1441195974290827e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8616021705047196e+01	3.4663858919498985e-01	8.9945151838978985e+04	1.1661469436032867e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8919329638758704e+01	3.4663858919498985e-01	9.1265475898120523e+04	1.1883163192913516e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9222637572470212e+01	3.4663858919498985e-01	9.2581483198520073e+04	1.2106297991724875e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9525945506181721e+01	3.4663858919498985e-01	9.3893210209448676e+04	1.2330894194129567e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9829253439893233e+01	3.4663858919498985e-01	9.5200693222482048e+04	1.2556971774849096e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0132561373604741e+01	3.4663858919498985e-01	9.6503968345038069e+04	1.2784550320475571e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0435869307316249e+01	3.4663858919498985e-01	9.7803071494744247e+04	1.3013649028858824e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0739177241027758e+01	3.4663858919498985e-01	9.9098038394554373e+04	1.3244286709028061e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1042485174739269e+01	3.4663858919498985e-01	1.0038890456854076e+05	1.3476481781609943e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1345793108450778e+01	3.4663858919498985e-01	1.0167570533829684e+05	1.3710252279700908e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1649101042162286e+01	3.4663858919498985e-01	1.0295847581989133e+05	1.3945615850168215e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1952408975873794e+01	3.4663858919498985e-01	1.0423725092131997e+05	1.4182589755338927e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2255716909585303e+01	3.4663858919498985e-01	1.0551206534040766e+05	1.4421190875052341e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2559024843296815e+01	3.4663858919498985e-01	1.0678295356311748e+05	1.4661435709047068e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2862332777008323e+01	3.4663858919498985e-01	1.0804994986222671e+05	1.4903340379654996e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3165640710719831e+01	3.4663858919498985e-01	1.0931308829633574e+05	1.5146920634777907e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3468948644431340e+01	3.4663858919498985e-01	1.1057240270917679e+05	1.5392191851125269e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3772256578142848e+01	3.4663858919498985e-01	1.1182792672919370e+05	1.5639169037687825e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4075564511854360e+01	3.4663858919498985e-01	1.1307969376936677e+05	1.5887866839431979e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4378872445565868e+01	3.4663858919498985e-01	1.1432773702725829e+05	1.6138299541188583e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4682180379277376e+01	3.4663858919498985e-01	1.1557208948525769e+05	1.6390481071725314e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4985488312988885e+01	3.4663858919498985e-01	1.1681278391100600e+05	1.6644425007979203e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5288796246700393e+01	3.4663858919498985e-01	1.1804985285798200e+05	1.6900144579436878e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5592104180411905e+01	3.4663858919498985e-01	1.1928332866623424e+05	1.7157652672647514e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5895412114123413e+01	3.4663858919498985e-01	1.2051324346324317e+05	1.7416961835850657e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6198720047834922e+01	3.4663858919498985e-01	1.2173962916490092e+05	1.7678084283709497e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6502027981546430e+01	3.4663858919498985e-01	1.2296251747659582e+05	1.7941031902135567e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6805335915257938e+01	3.4663858919498985e-01	1.2418193989439061e+05	1.8205816253189143e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7108643848969450e+01	3.4663858919498985e-01	1.2539792770628456e+05	1.8472448580051880e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7411951782680958e+01	3.4663858919498985e-01	1.2661051199354941e+05	1.8740939812052688e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7715259716392467e+01	3.4663858919498985e-01	1.2781972363213175e+05	1.9011300569743714e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8018567650103975e+01	3.4663858919498985e-01	1.2902559329411306e+05	1.9283541170011572e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8321875583815483e+01	3.4663858919498985e-01	1.3022815144922133e+05	1.9557671631219000e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8625183517526995e+01	3.4663858919498985e-01	1.3142742836638686e+05	1.9833701678367458e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8928491451238504e+01	3.4663858919498985e-01	1.3262345411533740e+05	2.0111640748271298e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9231799384950012e+01	3.4663858919498985e-01	1.3381625856822668e+05	2.0391497994739480e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9535107318661520e+01	3.4663858919498985e-01	1.3500587140129146e+05	2.0673282293752777e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9838415252373029e+01	3.4663858919498985e-01	1.3619232209653279e+05	2.0957002248639642e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0141723186084540e+01	3.4663858919498985e-01	1.3737563994341792e+05	2.1242666195233314e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0445031119796049e+01	3.4663858919498985e-01	1.3855585404059786e+05	2.1530282207011282e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0748339053507557e+01	3.4663858919498985e-01	1.3973299329763890e+05	2.1819858100213078e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1051646987219065e+01	3.4663858919498985e-01	1.4090708643676376e+05	2.2111401438927846e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1354954920930574e+01	3.4663858919498985e-01	1.4207816199460000e+05	2.2404919540148840e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1658262854642086e+01	3.4663858919498985e-01	1.4324624832393328e+05	2.2700419478791182e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.1961570788353594e+01	3.4663858919498985e-01	1.4441137359546311e+05	2.2997908092668695e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2264878722065106e+01	3.4663858919498985e-01	1.4557356579955888e+05	2.3297391987427609e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2568186655776614e+01	3.4663858919498985e-01	1.4673285274801406e+05	2.3598877541431411e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.2871494589488123e+01	3.4663858919498985e-01	1.4788926207579751e+05	2.3902370910596192e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3174802523199631e+01	3.4663858919498985e-01	1.4904282124279987e+05	2.4207878033172788e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3478110456911139e+01	3.4663858919498985e-01	1.5019355753557323e+05	2.4515404634472611e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.3781418390622648e+01	3.4663858919498985e-01	1.5134149806906359e+05	2.4824956231541323e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.4084726324334156e+01	3.4663858919498985e-01	1.5248666978833496e+05	2.5136538137765328e+03	

#plot#xiexiytheyth#L=inf
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.4084726324334156e+01	4.5329513474889227e-01	5.1100492969656763e-01	5.2742860696814962e-03	1.8610178554212250e+05	3.8287471086170444e+03	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.0225417897300250e+01	1.3598854042466851e-01	5.1100492969656763e-01	5.2742860696814962e-03	5.6844475006026885e+04	1.1923670760021600e+03	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.6179004134607239e+04	1.5461245584224812e+03	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.6179004134607239e+04	1.5461245584224812e+03	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.6179004134607239e+04	1.5461245584224812e+03	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.6179004134607239e+04	1.5461245584224812e+03	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.3633890529733666e+01	1.8131805389955755e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.6179004134607239e+04	1.5461245584224812e+03	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.7042363162167078e+01	2.2664756737444613e-01	5.1100492969656763e-01	5.2742860696814962e-03	9.5222764232479371e+04	1.9015824676188226e+03	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0450835794600501e+01	2.7197708084933703e-01	5.1100492969656763e-01	5.2742860696814962e-03	1.1396011959447322e+05	2.2631644904703958e+03	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.7267781059467332e+01	3.6263610779911509e-01	5.1100492969656763e-01	5.2742860696814962e-03	1.5055258161146016e+05	3.0174133085018170e+03	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.0018723661421864e+01	1.1082928105959083e-01	4.5696372227459053e-01	4.6494090638068116e-03	5.3773374704320369e+04	1.0301428088975633e+03	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4026213125990607e+01	1.5516099348342929e-01	4.5696372227459053e-01	4.6494090638068116e-03	7.5056651071817803e+04	1.4132730428152704e+03	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.2041192055128096e+01	2.4382441833110366e-01	4.5696372227459053e-01	4.6494090638068116e-03	1.1592464486007972e+05	2.2028992448217150e+03	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.0056170984265584e+01	3.3248784317877778e-01	4.5696372227459053e-01	4.6494090638068116e-03	1.5475770471206430e+05	3.0572548565318334e+03	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.4063660448834341e+01	3.7681955560261288e-01	4.5696372227459053e-01	4.6494090638068116e-03	1.7353109126459132e+05	3.5178280294363149e+03	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	7.9389838867108011e+00	9.3734035653592951e-02	3.4663858919498985e-01	3.6935439821443932e-03	4.0426198994524690e+04	7.7264766484038273e+02	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.0585311848947736e+01	1.2497871420479109e-01	3.4663858919498985e-01	3.6935439821443932e-03	5.3288364752552523e+04	1.0097115093231154e+03	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.5877967773421602e+01	1.8746807130718590e-01	3.4663858919498985e-01	3.6935439821443932e-03	7.7824769798938461e+04	1.4741306892289745e+03	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
3.7252935291505707e+00	3.7737944375522270e+00	3.7546380912498565e+00	3.7857318185000830e+00	3.7224320214635225e+00	3.7688946124021667e+00	3.7337365293378966e+00	3.7305769703930709e+00	3.7465058584386708e+00	3.7592013508866358e+00	3.7597698214870103e+00	3.7622412875644882e+00	3.7735337644878593e+00	3.7698362095957263e+00	3.7428079952390028e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
3.7539329531832522e+00	7.0615975809519130e-02	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
1.8849315151496121e+04	1.8849315151496019e+04	1.8849315151496041e+04	1.8849315151496030e+04	1.8849315151496139e+04	1.8849315151496063e+04	1.8849315151496012e+04	1.8849315151495997e+04	1.8849315151496052e+04	1.8849315151496001e+04	1.8849315151496037e+04	1.8849315151496063e+04	1.8849315151496008e+04	1.8849315151496125e+04	1.8849315151496103e+04	

#ae#Y_extr
1.8849315151496059e+04	1.7228816223218266e-10	

#CH2_RED(smart_print)
0.340(84)	



==> isoQCD/Data/fit_Lsla/fit/M2_2GeV/rs.dat <==
*** Results of the xexyey fit ***
----------
n_var : 5
n_pts : 54
n_par : 8
Simultaneous fit of rs

[The fit converged for all jkf indices]
----------

#jkf#c_fL
9.6204619640601550e+00	1.0338864411416468e+01	1.4419707772152092e+01	1.6963586096771728e+01	8.9940449938298954e+00	1.0902888571648857e+01	8.8950347705385866e+00	9.4749804767765173e+00	1.6124902357535834e+01	1.4146690662976207e+01	1.5045147871657546e+01	8.1655804255801421e+00	9.0218861479888073e+00	1.6578546823015628e+01	1.6570373473145722e+01	

#ae#c_fL
1.2350846454606279e+01	1.2206548254243922e+01	

#jkf#c_l
-1.1177851656124118e+00	-1.5579399696710681e+00	-1.7440697471039690e+00	-1.2930521053679012e+00	-1.4885128841874211e+00	-1.3228133735618572e+00	-1.4223446416263854e+00	-1.4844240847887993e+00	-1.2366900243654646e+00	-9.9104118961330545e-01	-1.1460299389556805e+00	-1.5440407388217323e+00	-1.5173479788844355e+00	-1.0106855455069368e+00	-1.0546443648475294e+00	

#ae#c_l
-1.3287614501943266e+00	8.3301536716307245e-01	

#jkf#ca2
4.1815690416808932e-01	4.4179900832495689e-01	4.3585095101329913e-01	4.3862351207738426e-01	4.2352973990651821e-01	4.3366589488255808e-01	4.3584153355287569e-01	4.2151806881042475e-01	4.2020101660154430e-01	4.3266882997843997e-01	4.2081648535200533e-01	4.3591519231178122e-01	4.3819828594902327e-01	4.3459930914374345e-01	4.2908030732497265e-01	

#ae#ca2
4.3069766929317443e-01	2.8229447095355343e-02	

#jkf#c_s
5.5007132933434981e+00	5.4721781785561836e+00	5.4350248371180676e+00	5.4068797181788710e+00	5.5061053828871964e+00	5.4896960341958065e+00	5.4229594287485376e+00	5.4866604648361479e+00	5.4383694992302756e+00	5.4864264062872472e+00	5.5016490155880975e+00	5.4045169985565495e+00	5.4121018346835088e+00	5.5030349982985465e+00	5.4460629394718092e+00	

#ae#c_s
5.4608252686653556e+00	1.3883265618736854e-01	

#jkf#ms_phys
1.0467183267961175e-01	1.0456924087934677e-01	1.0412725683013201e-01	1.0514200922313838e-01	1.0383399229538234e-01	1.0446533197310148e-01	1.0448415495417639e-01	1.0390131480330583e-01	1.0487517357695543e-01	1.0525636167161326e-01	1.0480566084470726e-01	1.0448657748332101e-01	1.0470000584216077e-01	1.0545606978221057e-01	1.0527225987070643e-01	

#ae#ms_phys
1.0466981618065796e-01	1.7585041899816263e-03	

#jkf#c_l2
1.5599955056495654e+00	7.4926002430142962e+00	1.0503581412888604e+01	3.8319482426568929e+00	5.8992209859441687e+00	4.0147340374606033e+00	5.7820199554672662e+00	6.1862169929211692e+00	3.6442584748742881e+00	-2.0433686096891823e-01	1.5998713775319997e+00	7.8156187441818599e+00	7.5790942468586877e+00	-2.5211877145856110e-01	6.7278814347430604e-01	

#ae#c_l2
4.4083661820330819e+00	1.1817201238154423e+01	

#jkf#c_s2
-2.3188066890429791e+01	-2.2633436844959181e+01	-2.1393072883422178e+01	-2.3216210620528532e+01	-2.2418986235028363e+01	-2.1797853065690521e+01	-2.3109279198974228e+01	-2.1835211999233522e+01	-2.3429176936221385e+01	-2.3775145310451514e+01	-2.2859204652961900e+01	-2.3514437061471614e+01	-2.2405254050974591e+01	-2.2726450329188520e+01	-2.3328777096496026e+01	

#ae#c_s2
-2.2775370878402128e+01	2.5191464471912508e+00	

#jkf#c_ls
-6.1266024124421481e+00	-4.5116058349776385e+00	-2.1642067135968781e+00	-4.5507373266068614e+00	-4.8847239315223678e+00	-4.3828033098532382e+00	-3.7313966775022838e+00	-4.1139602392861612e+00	-4.6890632401548329e+00	-7.3132823039542894e+00	-5.8436344514260483e+00	-3.7495927358339829e+00	-2.9871666257938738e+00	-6.7240497968095037e+00	-5.4356721795169181e+00	

#ae#c_ls
-4.7472331852851344e+00	4.9749925952623126e+00	

#jkf#CH2_RED
7.2169259747785708e-01	8.0443273000976223e-01	5.9014281192000839e-01	6.8132022075229781e-01	6.6440208770635489e-01	7.2598728974096449e-01	5.7198674611404543e-01	7.4189784894770250e-01	6.8803445134501329e-01	5.7004168466971061e-01	7.2110435712450049e-01	6.0571957315165337e-01	5.7446368102063761e-01	6.8740206962139894e-01	6.2406910069227495e-01	

#ae#CH2_RED
6.6484648335294561e-01	2.6172572008605993e-01	

#jkf#data_x_1
2.2162571379751866e-01	2.2182462039999429e-01	2.2165019871090527e-01	2.2165610501953345e-01	2.2180378023561270e-01	2.2149316739054881e-01	2.2148203474541481e-01	2.2149296611306479e-01	2.2161858889261532e-01	2.2184601294649881e-01	2.2165703594052347e-01	2.2195348957557468e-01	2.2155832788462826e-01	2.2168709676644108e-01	2.2170141306001734e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
7.5002201049232442e-02	7.5310774386473739e-02	7.5377994753547617e-02	7.5148878824257956e-02	7.5046155060044195e-02	7.4841281378735275e-02	7.4869382000920762e-02	7.5240875078942532e-02	7.5158367872612777e-02	7.4430136957583451e-02	7.4883623385651299e-02	7.5184919241712292e-02	7.5154054577146773e-02	7.4565406873542225e-02	7.4654419766401248e-02	
6.0556205904695529e-02	6.0575000617531710e-02	6.0673467635972464e-02	6.0432089254922883e-02	6.0437688738029502e-02	6.0469162157883949e-02	6.0495977466957798e-02	6.0152801279041060e-02	6.0313659515766588e-02	6.0520270656637676e-02	6.0335996950058313e-02	6.0732173235539630e-02	6.0708626086197343e-02	6.0170328152234942e-02	6.0281321967518967e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_2
2.2162571379751866e-01	2.2182462039999429e-01	2.2165019871090527e-01	2.2165610501953345e-01	2.2180378023561270e-01	2.2149316739054881e-01	2.2148203474541481e-01	2.2149296611306479e-01	2.2161858889261532e-01	2.2184601294649881e-01	2.2165703594052347e-01	2.2195348957557468e-01	2.2155832788462826e-01	2.2168709676644108e-01	2.2170141306001734e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
8.8638964876365620e-02	8.9003642456741694e-02	8.9083084708738089e-02	8.8812311337759409e-02	8.8690910525506789e-02	8.8448787083959868e-02	8.8481996910179092e-02	8.8921034184204814e-02	8.8823525667633282e-02	8.7962889131689537e-02	8.8498827637587915e-02	8.8854904558387265e-02	8.8818428136628005e-02	8.8122753577822635e-02	8.8227950633019664e-02	
5.6071391574607096e-02	5.6087825594619764e-02	5.6135162988245113e-02	5.5951104556863349e-02	5.5929982834438216e-02	5.6000091331261312e-02	5.5990021120106662e-02	5.5708087938246810e-02	5.5873144386407683e-02	5.6019433290024664e-02	5.5902036933059368e-02	5.6200366655491538e-02	5.6126506434956785e-02	5.5753301123154866e-02	5.5869675825707052e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_3
2.2162571379751866e-01	2.2182462039999429e-01	2.2165019871090527e-01	2.2165610501953345e-01	2.2180378023561270e-01	2.2149316739054881e-01	2.2148203474541481e-01	2.2149296611306479e-01	2.2161858889261532e-01	2.2184601294649881e-01	2.2165703594052347e-01	2.2195348957557468e-01	2.2155832788462826e-01	2.2168709676644108e-01	2.2170141306001734e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.0227572870349880e-01	1.0269651052700964e-01	1.0278817466392856e-01	1.0247574385126085e-01	1.0233566599096937e-01	1.0205629278918447e-01	1.0209461181943742e-01	1.0260119328946710e-01	1.0248868346265379e-01	1.0149564130579562e-01	1.0211403188952450e-01	1.0252488987506224e-01	1.0248280169610922e-01	1.0168010028210304e-01	1.0180148149963807e-01	
5.2135553221216650e-02	5.2148784041345604e-02	5.2166138985962625e-02	5.2030276608557323e-02	5.1991127032668373e-02	5.2076179294942494e-02	5.2044939608864069e-02	5.1812120849234783e-02	5.1970034377973096e-02	5.2079835314848215e-02	5.2006839489734773e-02	5.2236291078996321e-02	5.2132831635203200e-02	5.1870667534339658e-02	5.1984214636990822e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_4
1.2399756344348503e-01	1.2391825290981592e-01	1.2395480807601418e-01	1.2402961246333810e-01	1.2409787597059931e-01	1.2401969177286894e-01	1.2348964329457827e-01	1.2404749795670478e-01	1.2389860112966547e-01	1.2401150220913301e-01	1.2394077014401944e-01	1.2404858773946104e-01	1.2397060920871165e-01	1.2408526577641664e-01	1.2407629697149257e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
7.5002201049232442e-02	7.5310774386473739e-02	7.5377994753547617e-02	7.5148878824257956e-02	7.5046155060044195e-02	7.4841281378735275e-02	7.4869382000920762e-02	7.5240875078942532e-02	7.5158367872612777e-02	7.4430136957583451e-02	7.4883623385651299e-02	7.5184919241712292e-02	7.5154054577146773e-02	7.4565406873542225e-02	7.4654419766401248e-02	
1.5647935529466302e-02	1.5661501726573646e-02	1.5597356800361735e-02	1.5638466784972400e-02	1.5610301166795432e-02	1.5707246912089974e-02	1.5452973859393728e-02	1.5686010450384570e-02	1.5530601558019753e-02	1.5574016173250171e-02	1.5612572742906599e-02	1.5688789566385145e-02	1.5553789625184652e-02	1.5640219036710801e-02	1.5633531342247115e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_5
1.2399756344348503e-01	1.2391825290981592e-01	1.2395480807601418e-01	1.2402961246333810e-01	1.2409787597059931e-01	1.2401969177286894e-01	1.2348964329457827e-01	1.2404749795670478e-01	1.2389860112966547e-01	1.2401150220913301e-01	1.2394077014401944e-01	1.2404858773946104e-01	1.2397060920871165e-01	1.2408526577641664e-01	1.2407629697149257e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
8.8638964876365620e-02	8.9003642456741694e-02	8.9083084708738089e-02	8.8812311337759409e-02	8.8690910525506789e-02	8.8448787083959868e-02	8.8481996910179092e-02	8.8921034184204814e-02	8.8823525667633282e-02	8.7962889131689537e-02	8.8498827637587915e-02	8.8854904558387265e-02	8.8818428136628005e-02	8.8122753577822635e-02	8.8227950633019664e-02	
1.4057338371877916e-02	1.4076315866185754e-02	1.4030544289346553e-02	1.4055400238139587e-02	1.4041051836255831e-02	1.4109277265980220e-02	1.3873827946969463e-02	1.4094414472880255e-02	1.3964054244748003e-02	1.4009191782980213e-02	1.4030916701443685e-02	1.4100974731075796e-02	1.3985590544401145e-02	1.4058780151864785e-02	1.4050915611611186e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_6
1.2399756344348503e-01	1.2391825290981592e-01	1.2395480807601418e-01	1.2402961246333810e-01	1.2409787597059931e-01	1.2401969177286894e-01	1.2348964329457827e-01	1.2404749795670478e-01	1.2389860112966547e-01	1.2401150220913301e-01	1.2394077014401944e-01	1.2404858773946104e-01	1.2397060920871165e-01	1.2408526577641664e-01	1.2407629697149257e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0227572870349880e-01	1.0269651052700964e-01	1.0278817466392856e-01	1.0247574385126085e-01	1.0233566599096937e-01	1.0205629278918447e-01	1.0209461181943742e-01	1.0260119328946710e-01	1.0248868346265379e-01	1.0149564130579562e-01	1.0211403188952450e-01	1.0252488987506224e-01	1.0248280169610922e-01	1.0168010028210304e-01	1.0180148149963807e-01	
1.2679480858130025e-02	1.2699958488566362e-02	1.2666586743293577e-02	1.2681744605692033e-02	1.2675687821930171e-02	1.2723160567898899e-02	1.2506776206113120e-02	1.2714254404351949e-02	1.2603767256435940e-02	1.2648961731574992e-02	1.2657919721777995e-02	1.2722357429236785e-02	1.2623276898719074e-02	1.2687965837226148e-02	1.2678503480100738e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_7
1.4680733915584196e-01	1.4768664250154384e-01	1.4770260275076871e-01	1.4685888913331613e-01	1.4715880318477359e-01	1.4746665034554371e-01	1.4714674764617833e-01	1.4741666088513675e-01	1.4661893391760206e-01	1.4723581955067025e-01	1.4762296103218600e-01	1.4712456766415150e-01	1.4759610953691374e-01	1.4686181404919768e-01	1.4708535698672903e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
7.5002201049232442e-02	7.5310774386473739e-02	7.5377994753547617e-02	7.5148878824257956e-02	7.5046155060044195e-02	7.4841281378735275e-02	7.4869382000920762e-02	7.5240875078942532e-02	7.5158367872612777e-02	7.4430136957583451e-02	7.4883623385651299e-02	7.5184919241712292e-02	7.5154054577146773e-02	7.4565406873542225e-02	7.4654419766401248e-02	
2.3042742014193773e-02	2.3322736731346515e-02	2.3521437500319001e-02	2.3361579876623621e-02	2.3131191698945008e-02	2.3449658263630775e-02	2.3229782531773897e-02	2.3259453493154870e-02	2.3205733067448650e-02	2.3394540344396930e-02	2.3266692890505383e-02	2.3146822007048217e-02	2.3283189954931800e-02	2.3224171201270766e-02	2.3317921822955945e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_8
1.4680733915584196e-01	1.4768664250154384e-01	1.4770260275076871e-01	1.4685888913331613e-01	1.4715880318477359e-01	1.4746665034554371e-01	1.4714674764617833e-01	1.4741666088513675e-01	1.4661893391760206e-01	1.4723581955067025e-01	1.4762296103218600e-01	1.4712456766415150e-01	1.4759610953691374e-01	1.4686181404919768e-01	1.4708535698672903e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
8.8638964876365620e-02	8.9003642456741694e-02	8.9083084708738089e-02	8.8812311337759409e-02	8.8690910525506789e-02	8.8448787083959868e-02	8.8481996910179092e-02	8.8921034184204814e-02	8.8823525667633282e-02	8.7962889131689537e-02	8.8498827637587915e-02	8.8854904558387265e-02	8.8818428136628005e-02	8.8122753577822635e-02	8.8227950633019664e-02	
2.1312971648629116e-02	2.1606238779096447e-02	2.1722778723583368e-02	2.1545301147952296e-02	2.1423174062033243e-02	2.1663836786113840e-02	2.1479927072702760e-02	2.1525940200675771e-02	2.1447202652434862e-02	2.1602532733289378e-02	2.1550974532675616e-02	2.1411995313759553e-02	2.1559466674398307e-02	2.1474282120666339e-02	2.1543122101377560e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_9
1.4680733915584196e-01	1.4768664250154384e-01	1.4770260275076871e-01	1.4685888913331613e-01	1.4715880318477359e-01	1.4746665034554371e-01	1.4714674764617833e-01	1.4741666088513675e-01	1.4661893391760206e-01	1.4723581955067025e-01	1.4762296103218600e-01	1.4712456766415150e-01	1.4759610953691374e-01	1.4686181404919768e-01	1.4708535698672903e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.0227572870349880e-01	1.0269651052700964e-01	1.0278817466392856e-01	1.0247574385126085e-01	1.0233566599096937e-01	1.0205629278918447e-01	1.0209461181943742e-01	1.0260119328946710e-01	1.0248868346265379e-01	1.0149564130579562e-01	1.0211403188952450e-01	1.0252488987506224e-01	1.0248280169610922e-01	1.0168010028210304e-01	1.0180148149963807e-01	
1.9703695146768039e-02	1.9997584089930950e-02	2.0066829284632333e-02	1.9879342189210735e-02	1.9825475378221956e-02	2.0013266538405922e-02	1.9856270952691442e-02	1.9910452221586956e-02	1.9810862978271511e-02	1.9951605802245444e-02	1.9941558978592535e-02	1.9799493594589677e-02	1.9948328997727721e-02	1.9846095937652474e-02	1.9902683677653556e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_10
1.4468288060617412e-01	1.4492844381758299e-01	1.4465134286982501e-01	1.4466117087534835e-01	1.4420772824119787e-01	1.4430746247647946e-01	1.4434469163902205e-01	1.4462511909791631e-01	1.4487554448039955e-01	1.4458187861865018e-01	1.4457388028427132e-01	1.4460173106376314e-01	1.4421358766657200e-01	1.4409524490553191e-01	1.4425206702952428e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
7.5002201049232442e-02	7.5310774386473739e-02	7.5377994753547617e-02	7.5148878824257956e-02	7.5046155060044195e-02	7.4841281378735275e-02	7.4869382000920762e-02	7.5240875078942532e-02	7.5158367872612777e-02	7.4430136957583451e-02	7.4883623385651299e-02	7.5184919241712292e-02	7.5154054577146773e-02	7.4565406873542225e-02	7.4654419766401248e-02	
2.2757078657896564e-02	2.2927137320369360e-02	2.2736119863316823e-02	2.2927292816567357e-02	2.2587417971447265e-02	2.2584846365930750e-02	2.2743221592162483e-02	2.2803106711493659e-02	2.2716766230621958e-02	2.2842470627272550e-02	2.2866295967071081e-02	2.2875760050617061e-02	2.2585108440260886e-02	2.2760684600247830e-02	2.2681530660423905e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_11
1.4468288060617412e-01	1.4492844381758299e-01	1.4465134286982501e-01	1.4466117087534835e-01	1.4420772824119787e-01	1.4430746247647946e-01	1.4434469163902205e-01	1.4462511909791631e-01	1.4487554448039955e-01	1.4458187861865018e-01	1.4457388028427132e-01	1.4460173106376314e-01	1.4421358766657200e-01	1.4409524490553191e-01	1.4425206702952428e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
8.8638964876365620e-02	8.9003642456741694e-02	8.9083084708738089e-02	8.8812311337759409e-02	8.8690910525506789e-02	8.8448787083959868e-02	8.8481996910179092e-02	8.8921034184204814e-02	8.8823525667633282e-02	8.7962889131689537e-02	8.8498827637587915e-02	8.8854904558387265e-02	8.8818428136628005e-02	8.8122753577822635e-02	8.8227950633019664e-02	
2.0777286954015612e-02	2.0941862877689621e-02	2.0770541816663681e-02	2.0918814007219826e-02	2.0618458848381593e-02	2.0602087143995536e-02	2.0770035964889241e-02	2.0828549847784164e-02	2.0798747712176699e-02	2.0846448620955950e-02	2.0873522921244995e-02	2.0864016738840432e-02	2.0625384881421956e-02	2.0774514749370018e-02	2.0711856585861145e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_12
1.4468288060617412e-01	1.4492844381758299e-01	1.4465134286982501e-01	1.4466117087534835e-01	1.4420772824119787e-01	1.4430746247647946e-01	1.4434469163902205e-01	1.4462511909791631e-01	1.4487554448039955e-01	1.4458187861865018e-01	1.4457388028427132e-01	1.4460173106376314e-01	1.4421358766657200e-01	1.4409524490553191e-01	1.4425206702952428e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.0227572870349880e-01	1.0269651052700964e-01	1.0278817466392856e-01	1.0247574385126085e-01	1.0233566599096937e-01	1.0205629278918447e-01	1.0209461181943742e-01	1.0260119328946710e-01	1.0248868346265379e-01	1.0149564130579562e-01	1.0211403188952450e-01	1.0252488987506224e-01	1.0248280169610922e-01	1.0168010028210304e-01	1.0180148149963807e-01	
1.9039573715671332e-02	1.9195493369622046e-02	1.9042923012728266e-02	1.9156508347539947e-02	1.8886214239506535e-02	1.8872316400991136e-02	1.9033105918753544e-02	1.9092347502250497e-02	1.9095917871934921e-02	1.9098860422204669e-02	1.9124411873006460e-02	1.9103767238367111e-02	1.8904985469228149e-02	1.9029333011980086e-02	1.8978132203702331e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_13
1.4167561687468966e-01	1.4150894711833434e-01	1.4178975511490494e-01	1.4166968016050355e-01	1.4169124161097627e-01	1.4153260693993461e-01	1.4161581865255066e-01	1.4168941897708551e-01	1.4148986903036223e-01	1.4162811359392352e-01	1.4149623549502410e-01	1.4148244027328363e-01	1.4142099374667505e-01	1.4153002741701379e-01	1.4162728841346478e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
7.5002201049232442e-02	7.5310774386473739e-02	7.5377994753547617e-02	7.5148878824257956e-02	7.5046155060044195e-02	7.4841281378735275e-02	7.4869382000920762e-02	7.5240875078942532e-02	7.5158367872612777e-02	7.4430136957583451e-02	7.4883623385651299e-02	7.5184919241712292e-02	7.5154054577146773e-02	7.4565406873542225e-02	7.4654419766401248e-02	
2.2170874661728839e-02	2.2311539752430387e-02	2.2284448367644552e-02	2.2288549015862573e-02	2.2257128577469806e-02	2.2202657672848028e-02	2.2249773935703984e-02	2.2335963746037860e-02	2.2158688241328668e-02	2.2255868985266981e-02	2.2123134127887484e-02	2.2043689964772403e-02	2.2191147475336612e-02	2.2125419917543725e-02	2.2289098832634986e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_14
1.4167561687468966e-01	1.4150894711833434e-01	1.4178975511490494e-01	1.4166968016050355e-01	1.4169124161097627e-01	1.4153260693993461e-01	1.4161581865255066e-01	1.4168941897708551e-01	1.4148986903036223e-01	1.4162811359392352e-01	1.4149623549502410e-01	1.4148244027328363e-01	1.4142099374667505e-01	1.4153002741701379e-01	1.4162728841346478e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
8.8638964876365620e-02	8.9003642456741694e-02	8.9083084708738089e-02	8.8812311337759409e-02	8.8690910525506789e-02	8.8448787083959868e-02	8.8481996910179092e-02	8.8921034184204814e-02	8.8823525667633282e-02	8.7962889131689537e-02	8.8498827637587915e-02	8.8854904558387265e-02	8.8818428136628005e-02	8.8122753577822635e-02	8.8227950633019664e-02	
2.0181479990572650e-02	2.0270277670302289e-02	2.0270775993245938e-02	2.0260013697080942e-02	2.0253849851062111e-02	2.0189959087771641e-02	2.0235023984010888e-02	2.0309510836554689e-02	2.0151422263393590e-02	2.0231612092712237e-02	2.0117395081819194e-02	2.0054670688570107e-02	2.0170200441843349e-02	2.0145666215864250e-02	2.0263033422288586e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_15
1.4167561687468966e-01	1.4150894711833434e-01	1.4178975511490494e-01	1.4166968016050355e-01	1.4169124161097627e-01	1.4153260693993461e-01	1.4161581865255066e-01	1.4168941897708551e-01	1.4148986903036223e-01	1.4162811359392352e-01	1.4149623549502410e-01	1.4148244027328363e-01	1.4142099374667505e-01	1.4153002741701379e-01	1.4162728841346478e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0227572870349880e-01	1.0269651052700964e-01	1.0278817466392856e-01	1.0247574385126085e-01	1.0233566599096937e-01	1.0205629278918447e-01	1.0209461181943742e-01	1.0260119328946710e-01	1.0248868346265379e-01	1.0149564130579562e-01	1.0211403188952450e-01	1.0252488987506224e-01	1.0248280169610922e-01	1.0168010028210304e-01	1.0180148149963807e-01	
1.8418527436136863e-02	1.8471451721053612e-02	1.8489393106290244e-02	1.8469733941043870e-02	1.8476512878937611e-02	1.8408906630997958e-02	1.8454083373599835e-02	1.8518320321376371e-02	1.8378982505179442e-02	1.8445012241321172e-02	1.8345357044470007e-02	1.8295491772241178e-02	1.8385996992091133e-02	1.8387062511577585e-02	1.8474127742350757e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_16
1.4183968605012845e-01	1.4194212619384997e-01	1.4200073195267598e-01	1.4193469917199039e-01	1.4218156865390988e-01	1.4209914390583769e-01	1.4197160261226952e-01	1.4195546027360209e-01	1.4183275801023709e-01	1.4192476595485065e-01	1.4221029972409116e-01	1.4220582141215160e-01	1.4201262434832310e-01	1.4209034000720289e-01	1.4204299013275432e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
7.5002201049232442e-02	7.5310774386473739e-02	7.5377994753547617e-02	7.5148878824257956e-02	7.5046155060044195e-02	7.4841281378735275e-02	7.4869382000920762e-02	7.5240875078942532e-02	7.5158367872612777e-02	7.4430136957583451e-02	7.4883623385651299e-02	7.5184919241712292e-02	7.5154054577146773e-02	7.4565406873542225e-02	7.4654419766401248e-02	
2.2090059108257530e-02	2.2086860847838147e-02	2.2154541169037128e-02	2.2212518197578291e-02	2.2232305358036698e-02	2.2181163719150219e-02	2.2183398772281437e-02	2.2141981350177746e-02	2.2144645443509033e-02	2.2086212533672895e-02	2.2204997954327631e-02	2.2281957511710450e-02	2.2150000227970604e-02	2.2192902544073072e-02	2.2195851663474545e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_17
1.4183968605012845e-01	1.4194212619384997e-01	1.4200073195267598e-01	1.4193469917199039e-01	1.4218156865390988e-01	1.4209914390583769e-01	1.4197160261226952e-01	1.4195546027360209e-01	1.4183275801023709e-01	1.4192476595485065e-01	1.4221029972409116e-01	1.4220582141215160e-01	1.4201262434832310e-01	1.4209034000720289e-01	1.4204299013275432e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
8.8638964876365620e-02	8.9003642456741694e-02	8.9083084708738089e-02	8.8812311337759409e-02	8.8690910525506789e-02	8.8448787083959868e-02	8.8481996910179092e-02	8.8921034184204814e-02	8.8823525667633282e-02	8.7962889131689537e-02	8.8498827637587915e-02	8.8854904558387265e-02	8.8818428136628005e-02	8.8122753577822635e-02	8.8227950633019664e-02	
2.0027279650736553e-02	2.0029345440406635e-02	2.0099563711457876e-02	2.0136135041917358e-02	2.0155912472583117e-02	2.0111956366000879e-02	2.0109742266032606e-02	2.0077697293758894e-02	2.0067676240813910e-02	2.0023152655604684e-02	2.0141593683789139e-02	2.0197628390332567e-02	2.0084774744564108e-02	2.0121834762966147e-02	2.0115229210470285e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_18
1.4183968605012845e-01	1.4194212619384997e-01	1.4200073195267598e-01	1.4193469917199039e-01	1.4218156865390988e-01	1.4209914390583769e-01	1.4197160261226952e-01	1.4195546027360209e-01	1.4183275801023709e-01	1.4192476595485065e-01	1.4221029972409116e-01	1.4220582141215160e-01	1.4201262434832310e-01	1.4209034000720289e-01	1.4204299013275432e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.0227572870349880e-01	1.0269651052700964e-01	1.0278817466392856e-01	1.0247574385126085e-01	1.0233566599096937e-01	1.0205629278918447e-01	1.0209461181943742e-01	1.0260119328946710e-01	1.0248868346265379e-01	1.0149564130579562e-01	1.0211403188952450e-01	1.0252488987506224e-01	1.0248280169610922e-01	1.0168010028210304e-01	1.0180148149963807e-01	
1.8242722245188941e-02	1.8246662794674171e-02	1.8315567086061850e-02	1.8339105271058514e-02	1.8360552667852366e-02	1.8318635353281616e-02	1.8314116397508729e-02	1.8289495807094998e-02	1.8270781639447727e-02	1.8238656517350370e-02	1.8352477757138587e-02	1.8393918818093550e-02	1.8295051963612780e-02	1.8328997073916289e-02	1.8317420240222006e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_19
1.4114361568195968e-01	1.4096795694693554e-01	1.4126950986870063e-01	1.4127415796048601e-01	1.4117332176731395e-01	1.4112451289378508e-01	1.4127434051028295e-01	1.4114286615269514e-01	1.4107765049703452e-01	1.4102104157323092e-01	1.4101114385534527e-01	1.4101967570133173e-01	1.4116660186370911e-01	1.4105858935469404e-01	1.4125785177924294e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.5002201049232442e-02	7.5310774386473739e-02	7.5377994753547617e-02	7.5148878824257956e-02	7.5046155060044195e-02	7.4841281378735275e-02	7.4869382000920762e-02	7.5240875078942532e-02	7.5158367872612777e-02	7.4430136957583451e-02	7.4883623385651299e-02	7.5184919241712292e-02	7.5154054577146773e-02	7.4565406873542225e-02	7.4654419766401248e-02	
2.1747623118645271e-02	2.1615115569646532e-02	2.1678196978181023e-02	2.1820765644928391e-02	2.1724302804373211e-02	2.1706473994549946e-02	2.1717895247820682e-02	2.1698041547741888e-02	2.1685259603028341e-02	2.1729878278015948e-02	2.1474930902578945e-02	2.1576456471822790e-02	2.1826469786869362e-02	2.1669158842206975e-02	2.1702825164244724e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_20
1.4114361568195968e-01	1.4096795694693554e-01	1.4126950986870063e-01	1.4127415796048601e-01	1.4117332176731395e-01	1.4112451289378508e-01	1.4127434051028295e-01	1.4114286615269514e-01	1.4107765049703452e-01	1.4102104157323092e-01	1.4101114385534527e-01	1.4101967570133173e-01	1.4116660186370911e-01	1.4105858935469404e-01	1.4125785177924294e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
8.8638964876365620e-02	8.9003642456741694e-02	8.9083084708738089e-02	8.8812311337759409e-02	8.8690910525506789e-02	8.8448787083959868e-02	8.8481996910179092e-02	8.8921034184204814e-02	8.8823525667633282e-02	8.7962889131689537e-02	8.8498827637587915e-02	8.8854904558387265e-02	8.8818428136628005e-02	8.8122753577822635e-02	8.8227950633019664e-02	
1.9745471141303896e-02	1.9636235975241473e-02	1.9697008990586816e-02	1.9810232390815200e-02	1.9715855689856024e-02	1.9699408587529360e-02	1.9727505231936091e-02	1.9698720672514422e-02	1.9691180401355108e-02	1.9718272336869389e-02	1.9512353170149200e-02	1.9606842615270282e-02	1.9802374481517771e-02	1.9678801165156710e-02	1.9710207029162128e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_21
1.4114361568195968e-01	1.4096795694693554e-01	1.4126950986870063e-01	1.4127415796048601e-01	1.4117332176731395e-01	1.4112451289378508e-01	1.4127434051028295e-01	1.4114286615269514e-01	1.4107765049703452e-01	1.4102104157323092e-01	1.4101114385534527e-01	1.4101967570133173e-01	1.4116660186370911e-01	1.4105858935469404e-01	1.4125785177924294e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.0227572870349880e-01	1.0269651052700964e-01	1.0278817466392856e-01	1.0247574385126085e-01	1.0233566599096937e-01	1.0205629278918447e-01	1.0209461181943742e-01	1.0260119328946710e-01	1.0248868346265379e-01	1.0149564130579562e-01	1.0211403188952450e-01	1.0252488987506224e-01	1.0248280169610922e-01	1.0168010028210304e-01	1.0180148149963807e-01	
1.8002901026511055e-02	1.7910379118328226e-02	1.7969550951932679e-02	1.8059879205900610e-02	1.7969932299935983e-02	1.7957367745998432e-02	1.7993545416973056e-02	1.7958443475484250e-02	1.7953514517291613e-02	1.7970807256216175e-02	1.7801040157697456e-02	1.7887803744913659e-02	1.8046082856551817e-02	1.7944263862535611e-02	1.7974609973827139e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_22
1.5699015802218233e-01	1.5714144582959000e-01	1.5692982356887014e-01	1.5710874415781279e-01	1.5697546359899969e-01	1.5704677506265663e-01	1.5678714911713115e-01	1.5710374195368884e-01	1.5702228267331514e-01	1.5708512757741239e-01	1.5719182679968341e-01	1.5701865148556970e-01	1.5705809960270692e-01	1.5702313390331565e-01	1.5705286626310871e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
7.5002201049232442e-02	7.5310774386473739e-02	7.5377994753547617e-02	7.5148878824257956e-02	7.5046155060044195e-02	7.4841281378735275e-02	7.4869382000920762e-02	7.5240875078942532e-02	7.5158367872612777e-02	7.4430136957583451e-02	7.4883623385651299e-02	7.5184919241712292e-02	7.5154054577146773e-02	7.4565406873542225e-02	7.4654419766401248e-02	
2.8576932660408283e-02	2.8641044898793454e-02	2.8538283563437614e-02	2.8587113999279552e-02	2.8543182432992475e-02	2.8626171113951840e-02	2.8443280149226438e-02	2.8594260739266776e-02	2.8702241965965748e-02	2.8613628919744914e-02	2.8596792754760111e-02	2.8620628514012675e-02	2.8596951846228291e-02	2.8559357473645838e-02	2.8549175653620751e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_23
1.5699015802218233e-01	1.5714144582959000e-01	1.5692982356887014e-01	1.5710874415781279e-01	1.5697546359899969e-01	1.5704677506265663e-01	1.5678714911713115e-01	1.5710374195368884e-01	1.5702228267331514e-01	1.5708512757741239e-01	1.5719182679968341e-01	1.5701865148556970e-01	1.5705809960270692e-01	1.5702313390331565e-01	1.5705286626310871e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
8.8638964876365620e-02	8.9003642456741694e-02	8.9083084708738089e-02	8.8812311337759409e-02	8.8690910525506789e-02	8.8448787083959868e-02	8.8481996910179092e-02	8.8921034184204814e-02	8.8823525667633282e-02	8.7962889131689537e-02	8.8498827637587915e-02	8.8854904558387265e-02	8.8818428136628005e-02	8.8122753577822635e-02	8.8227950633019664e-02	
2.6062934041468491e-02	2.6122297665593208e-02	2.6025475217987183e-02	2.6073115109503935e-02	2.6038564322868975e-02	2.6105114531267078e-02	2.5940144875943802e-02	2.6080528499487179e-02	2.6159539411741269e-02	2.6094542440009569e-02	2.6094389316993795e-02	2.6109379752522664e-02	2.6078763007915971e-02	2.6038180500969413e-02	2.6026930510887884e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_24
1.5699015802218233e-01	1.5714144582959000e-01	1.5692982356887014e-01	1.5710874415781279e-01	1.5697546359899969e-01	1.5704677506265663e-01	1.5678714911713115e-01	1.5710374195368884e-01	1.5702228267331514e-01	1.5708512757741239e-01	1.5719182679968341e-01	1.5701865148556970e-01	1.5705809960270692e-01	1.5702313390331565e-01	1.5705286626310871e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0227572870349880e-01	1.0269651052700964e-01	1.0278817466392856e-01	1.0247574385126085e-01	1.0233566599096937e-01	1.0205629278918447e-01	1.0209461181943742e-01	1.0260119328946710e-01	1.0248868346265379e-01	1.0149564130579562e-01	1.0211403188952450e-01	1.0252488987506224e-01	1.0248280169610922e-01	1.0168010028210304e-01	1.0180148149963807e-01	
2.3876040529896673e-02	2.3930712962445748e-02	2.3839464790340437e-02	2.3883792906734740e-02	2.3858402143459762e-02	2.3912784712743669e-02	2.3765639991723455e-02	2.3891548388070415e-02	2.3951323853038900e-02	2.3903080675309048e-02	2.3913010050605886e-02	2.3922566097435292e-02	2.3888406292046697e-02	2.3848722227130172e-02	2.3834228539537615e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_25
1.7297794314997311e-01	1.7299094561825051e-01	1.7321956800278193e-01	1.7334662897035344e-01	1.7320012092725914e-01	1.7311171309935258e-01	1.7306967754490118e-01	1.7329862343249958e-01	1.7313468192174192e-01	1.7296920459951473e-01	1.7317718368892959e-01	1.7333016585800384e-01	1.7305355230725911e-01	1.7327305153070877e-01	1.7321158547772003e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
7.5002201049232442e-02	7.5310774386473739e-02	7.5377994753547617e-02	7.5148878824257956e-02	7.5046155060044195e-02	7.4841281378735275e-02	7.4869382000920762e-02	7.5240875078942532e-02	7.5158367872612777e-02	7.4430136957583451e-02	7.4883623385651299e-02	7.5184919241712292e-02	7.5154054577146773e-02	7.4565406873542225e-02	7.4654419766401248e-02	
3.6082461867151520e-02	3.5793732519109438e-02	3.5914104750352123e-02	3.6318980549710604e-02	3.5986796154930951e-02	3.6117592491059045e-02	3.5739183946909663e-02	3.5965325309485111e-02	3.6191397258597081e-02	3.5956515554241293e-02	3.6120831480316237e-02	3.5869636810798397e-02	3.5903944533106628e-02	3.6138531528094840e-02	3.6163967975211042e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_26
1.7297794314997311e-01	1.7299094561825051e-01	1.7321956800278193e-01	1.7334662897035344e-01	1.7320012092725914e-01	1.7311171309935258e-01	1.7306967754490118e-01	1.7329862343249958e-01	1.7313468192174192e-01	1.7296920459951473e-01	1.7317718368892959e-01	1.7333016585800384e-01	1.7305355230725911e-01	1.7327305153070877e-01	1.7321158547772003e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
8.8638964876365620e-02	8.9003642456741694e-02	8.9083084708738089e-02	8.8812311337759409e-02	8.8690910525506789e-02	8.8448787083959868e-02	8.8481996910179092e-02	8.8921034184204814e-02	8.8823525667633282e-02	8.7962889131689537e-02	8.8498827637587915e-02	8.8854904558387265e-02	8.8818428136628005e-02	8.8122753577822635e-02	8.8227950633019664e-02	
3.3032222929898866e-02	3.2837733784298023e-02	3.2966124559443019e-02	3.3254781568138617e-02	3.2992768154164374e-02	3.3062924129851838e-02	3.2770957572603586e-02	3.2975595573833047e-02	3.3093623528971813e-02	3.2951152730044307e-02	3.3099190620257589e-02	3.2894611500110832e-02	3.2906855498579871e-02	3.3104420853400936e-02	3.3139027849873125e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_27
1.7297794314997311e-01	1.7299094561825051e-01	1.7321956800278193e-01	1.7334662897035344e-01	1.7320012092725914e-01	1.7311171309935258e-01	1.7306967754490118e-01	1.7329862343249958e-01	1.7313468192174192e-01	1.7296920459951473e-01	1.7317718368892959e-01	1.7333016585800384e-01	1.7305355230725911e-01	1.7327305153070877e-01	1.7321158547772003e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.0227572870349880e-01	1.0269651052700964e-01	1.0278817466392856e-01	1.0247574385126085e-01	1.0233566599096937e-01	1.0205629278918447e-01	1.0209461181943742e-01	1.0260119328946710e-01	1.0248868346265379e-01	1.0149564130579562e-01	1.0211403188952450e-01	1.0252488987506224e-01	1.0248280169610922e-01	1.0168010028210304e-01	1.0180148149963807e-01	
3.0382388286256418e-02	3.0251838275886157e-02	3.0378355497186316e-02	3.0594062281348033e-02	3.0384432513461790e-02	3.0413684062491050e-02	3.0187689884405129e-02	3.0370546059977549e-02	3.0422825361457843e-02	3.0333228326677578e-02	3.0471291085308654e-02	3.0297149271138038e-02	3.0298974478231364e-02	3.0465493718824163e-02	3.0505508225478747e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_28
1.9885288769195525e-01	1.9857064109140579e-01	1.9859537361880394e-01	1.9872882741487832e-01	1.9877103371924248e-01	1.9864399502821550e-01	1.9883012296423902e-01	1.9869790758825082e-01	1.9871510907097439e-01	1.9854581311049785e-01	1.9861297523842003e-01	1.9874158105409434e-01	1.9861843081104566e-01	1.9862721392549490e-01	1.9882529713725264e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
7.5002201049232442e-02	7.5310774386473739e-02	7.5377994753547617e-02	7.5148878824257956e-02	7.5046155060044195e-02	7.4841281378735275e-02	7.4869382000920762e-02	7.5240875078942532e-02	7.5158367872612777e-02	7.4430136957583451e-02	7.4883623385651299e-02	7.5184919241712292e-02	7.5154054577146773e-02	7.4565406873542225e-02	7.4654419766401248e-02	
4.8837974618971693e-02	4.9136388405146988e-02	4.9036964673522247e-02	4.9122038183727589e-02	4.8733255195560113e-02	4.8959917703765073e-02	4.9068960378404851e-02	4.8926710852229910e-02	4.9003399126831430e-02	4.9028118987373054e-02	4.9012144195327484e-02	4.9053591592586099e-02	4.8817714575743264e-02	4.9029095932836636e-02	4.9003334173710847e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_29
1.9885288769195525e-01	1.9857064109140579e-01	1.9859537361880394e-01	1.9872882741487832e-01	1.9877103371924248e-01	1.9864399502821550e-01	1.9883012296423902e-01	1.9869790758825082e-01	1.9871510907097439e-01	1.9854581311049785e-01	1.9861297523842003e-01	1.9874158105409434e-01	1.9861843081104566e-01	1.9862721392549490e-01	1.9882529713725264e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
8.8638964876365620e-02	8.9003642456741694e-02	8.9083084708738089e-02	8.8812311337759409e-02	8.8690910525506789e-02	8.8448787083959868e-02	8.8481996910179092e-02	8.8921034184204814e-02	8.8823525667633282e-02	8.7962889131689537e-02	8.8498827637587915e-02	8.8854904558387265e-02	8.8818428136628005e-02	8.8122753577822635e-02	8.8227950633019664e-02	
4.4932154499254737e-02	4.5093071752078780e-02	4.5061918426209359e-02	4.5121306004335601e-02	4.4815781413241489e-02	4.4995555094950589e-02	4.5078862165477109e-02	4.4969593864534529e-02	4.5036977547225972e-02	4.5024933367541507e-02	4.5033309183598276e-02	4.5083259762975135e-02	4.4890108116623140e-02	4.5050439781421460e-02	4.5015591264595048e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_30
1.9885288769195525e-01	1.9857064109140579e-01	1.9859537361880394e-01	1.9872882741487832e-01	1.9877103371924248e-01	1.9864399502821550e-01	1.9883012296423902e-01	1.9869790758825082e-01	1.9871510907097439e-01	1.9854581311049785e-01	1.9861297523842003e-01	1.9874158105409434e-01	1.9861843081104566e-01	1.9862721392549490e-01	1.9882529713725264e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.0227572870349880e-01	1.0269651052700964e-01	1.0278817466392856e-01	1.0247574385126085e-01	1.0233566599096937e-01	1.0205629278918447e-01	1.0209461181943742e-01	1.0260119328946710e-01	1.0248868346265379e-01	1.0149564130579562e-01	1.0211403188952450e-01	1.0252488987506224e-01	1.0248280169610922e-01	1.0168010028210304e-01	1.0180148149963807e-01	
4.1549507240344119e-02	4.1619688510125742e-02	4.1628766985344214e-02	4.1671712442286603e-02	4.1426034676197786e-02	4.1570453075833014e-02	4.1639083285712614e-02	4.1554749886714495e-02	4.1609296011663702e-02	4.1575840562493561e-02	4.1601573589808552e-02	4.1651781924818929e-02	4.1490117677597818e-02	4.1611792651624797e-02	4.1579916999064083e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_31
1.0736168974974894e-01	1.0724225986632474e-01	1.0712554478143523e-01	1.0707759563402527e-01	1.0701128233278968e-01	1.0695448691592377e-01	1.0703299931490551e-01	1.0710160293906325e-01	1.0720710436663870e-01	1.0728270502523707e-01	1.0713861764154083e-01	1.0733546001224045e-01	1.0699474458266499e-01	1.0707745649242584e-01	1.0721693815682626e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
7.6238075239780795e-02	7.6398341683550267e-02	7.6401162476707030e-02	7.6259946641947962e-02	7.6270334671488083e-02	7.5988305594353739e-02	7.6133550348254336e-02	7.6469032921372290e-02	7.6013122088637600e-02	7.5758857114841219e-02	7.6021778611800053e-02	7.6393429974817365e-02	7.6238607751389020e-02	7.5722128306599287e-02	7.5921288936266026e-02	
1.4465481199494673e-02	1.4389618899273711e-02	1.4305374755265488e-02	1.4333411650933176e-02	1.4264760807958184e-02	1.4237214748226840e-02	1.4231374084661897e-02	1.4353392732397198e-02	1.4332259218382194e-02	1.4372691923598791e-02	1.4298581625142557e-02	1.4425253204436519e-02	1.4205790963987053e-02	1.4271261217465771e-02	1.4329444810479645e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_32
1.0736168974974894e-01	1.0724225986632474e-01	1.0712554478143523e-01	1.0707759563402527e-01	1.0701128233278968e-01	1.0695448691592377e-01	1.0703299931490551e-01	1.0710160293906325e-01	1.0720710436663870e-01	1.0728270502523707e-01	1.0713861764154083e-01	1.0733546001224045e-01	1.0699474458266499e-01	1.0707745649242584e-01	1.0721693815682626e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
8.8275666067114580e-02	8.8461237738847676e-02	8.8464503920397605e-02	8.8300990848571320e-02	8.8313019093301998e-02	8.7986459109251694e-02	8.8154637245347126e-02	8.8543090751062661e-02	8.8015193997369845e-02	8.7720781922447727e-02	8.8025217339979006e-02	8.8455550497156948e-02	8.8276282659503089e-02	8.7678253828693917e-02	8.7908860873571193e-02	
1.3237078326941858e-02	1.3169959673957843e-02	1.3087042604635495e-02	1.3121883331330412e-02	1.3048870238924089e-02	1.3029385154177436e-02	1.3030769381282618e-02	1.3132290497149032e-02	1.3118374198603299e-02	1.3153358297085235e-02	1.3096456791308154e-02	1.3201142221599901e-02	1.2995890938853526e-02	1.3056796338943244e-02	1.3115694461336376e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_33
1.0736168974974894e-01	1.0724225986632474e-01	1.0712554478143523e-01	1.0707759563402527e-01	1.0701128233278968e-01	1.0695448691592377e-01	1.0703299931490551e-01	1.0710160293906325e-01	1.0720710436663870e-01	1.0728270502523707e-01	1.0713861764154083e-01	1.0733546001224045e-01	1.0699474458266499e-01	1.0707745649242584e-01	1.0721693815682626e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0031325689444841e-01	1.0052413379414510e-01	1.0052784536408821e-01	1.0034203505519471e-01	1.0035570351511593e-01	9.9984612624149663e-02	1.0017572414243994e-01	1.0061714858075303e-01	1.0001726590610210e-01	9.9682706730054249e-02	1.0002865606815796e-01	1.0051767101949653e-01	1.0031395756761714e-01	9.9634379350788546e-02	9.9896432810876359e-02	
1.2129506518852435e-02	1.2068913764869616e-02	1.1990056579622991e-02	1.2025968748197918e-02	1.1953374758461366e-02	1.1937710956335997e-02	1.1945486533808114e-02	1.2030537057643301e-02	1.2023170688497769e-02	1.2053706724820177e-02	1.2008484083916020e-02	1.2096050425001031e-02	1.1906333061206545e-02	1.1961630072117910e-02	1.2020229638926377e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_34
1.2478554018495558e-01	1.2491188203387132e-01	1.2483169510711943e-01	1.2492518713198764e-01	1.2491181458673048e-01	1.2497355380858914e-01	1.2496482004301641e-01	1.2488185199665079e-01	1.2472291509067358e-01	1.2488665545209728e-01	1.2486908776712451e-01	1.2491211604671280e-01	1.2486976025928306e-01	1.2502456259296141e-01	1.2492819037711202e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
7.6238075239780795e-02	7.6398341683550267e-02	7.6401162476707030e-02	7.6259946641947962e-02	7.6270334671488083e-02	7.5988305594353739e-02	7.6133550348254336e-02	7.6469032921372290e-02	7.6013122088637600e-02	7.5758857114841219e-02	7.6021778611800053e-02	7.6393429974817365e-02	7.6238607751389020e-02	7.5722128306599287e-02	7.5921288936266026e-02	
2.1527900144420804e-02	2.1568679031431278e-02	2.1475875989760265e-02	2.1643741589731078e-02	2.1581735222083516e-02	2.1593322713846078e-02	2.1653351344619615e-02	2.1538209194216951e-02	2.1410827923793171e-02	2.1615006777144601e-02	2.1599551200705638e-02	2.1572661826357867e-02	2.1576516382217421e-02	2.1615476884088988e-02	2.1677944005768314e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_35
1.2478554018495558e-01	1.2491188203387132e-01	1.2483169510711943e-01	1.2492518713198764e-01	1.2491181458673048e-01	1.2497355380858914e-01	1.2496482004301641e-01	1.2488185199665079e-01	1.2472291509067358e-01	1.2488665545209728e-01	1.2486908776712451e-01	1.2491211604671280e-01	1.2486976025928306e-01	1.2502456259296141e-01	1.2492819037711202e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
8.8275666067114580e-02	8.8461237738847676e-02	8.8464503920397605e-02	8.8300990848571320e-02	8.8313019093301998e-02	8.7986459109251694e-02	8.8154637245347126e-02	8.8543090751062661e-02	8.8015193997369845e-02	8.7720781922447727e-02	8.8025217339979006e-02	8.8455550497156948e-02	8.8276282659503089e-02	8.7678253828693917e-02	8.7908860873571193e-02	
1.9890861952386246e-02	1.9919861006025399e-02	1.9846896598262411e-02	1.9981309736958497e-02	1.9938021495439918e-02	1.9949928567738768e-02	1.9988676555036982e-02	1.9898611316121761e-02	1.9775899983093165e-02	1.9960123585852682e-02	1.9944318146151906e-02	1.9927627986269160e-02	1.9922024136406022e-02	1.9975785556322644e-02	2.0019890407363700e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_36
1.2478554018495558e-01	1.2491188203387132e-01	1.2483169510711943e-01	1.2492518713198764e-01	1.2491181458673048e-01	1.2497355380858914e-01	1.2496482004301641e-01	1.2488185199665079e-01	1.2472291509067358e-01	1.2488665545209728e-01	1.2486908776712451e-01	1.2491211604671280e-01	1.2486976025928306e-01	1.2502456259296141e-01	1.2492819037711202e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0031325689444841e-01	1.0052413379414510e-01	1.0052784536408821e-01	1.0034203505519471e-01	1.0035570351511593e-01	9.9984612624149663e-02	1.0017572414243994e-01	1.0061714858075303e-01	1.0001726590610210e-01	9.9682706730054249e-02	1.0002865606815796e-01	1.0051767101949653e-01	1.0031395756761714e-01	9.9634379350788546e-02	9.9896432810876359e-02	
1.8423164327445857e-02	1.8444758927707035e-02	1.8385883081551785e-02	1.8498113463661234e-02	1.8466384424498571e-02	1.8477565656507183e-02	1.8503912083964315e-02	1.8430778997796340e-02	1.8312990758943833e-02	1.8480244988616730e-02	1.8466279934771127e-02	1.8454281750422585e-02	1.8444145322945839e-02	1.8506556301707555e-02	1.8536750703775088e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_37
1.5484939589556862e-01	1.5489046669552686e-01	1.5481389615354202e-01	1.5474283792106552e-01	1.5482031444300837e-01	1.5485134832884256e-01	1.5477401732460527e-01	1.5473167901581350e-01	1.5484169826054850e-01	1.5491177545933910e-01	1.5484427254875080e-01	1.5489142524518384e-01	1.5481099453871378e-01	1.5481720570583354e-01	1.5473555944381528e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
7.6238075239780795e-02	7.6398341683550267e-02	7.6401162476707030e-02	7.6259946641947962e-02	7.6270334671488083e-02	7.5988305594353739e-02	7.6133550348254336e-02	7.6469032921372290e-02	7.6013122088637600e-02	7.5758857114841219e-02	7.6021778611800053e-02	7.6393429974817365e-02	7.6238607751389020e-02	7.5722128306599287e-02	7.5921288936266026e-02	
3.6203799072394238e-02	3.6188328764775117e-02	3.6110776770478643e-02	3.6069928670825938e-02	3.6037003568811239e-02	3.6088568332597402e-02	3.6003741168913576e-02	3.6048902789043970e-02	3.6014157469462967e-02	3.6311875973908669e-02	3.6088354240787587e-02	3.6224156339471403e-02	3.6129618008503506e-02	3.6007260507720372e-02	3.6223122822251416e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_38
1.5484939589556862e-01	1.5489046669552686e-01	1.5481389615354202e-01	1.5474283792106552e-01	1.5482031444300837e-01	1.5485134832884256e-01	1.5477401732460527e-01	1.5473167901581350e-01	1.5484169826054850e-01	1.5491177545933910e-01	1.5484427254875080e-01	1.5489142524518384e-01	1.5481099453871378e-01	1.5481720570583354e-01	1.5473555944381528e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
8.8275666067114580e-02	8.8461237738847676e-02	8.8464503920397605e-02	8.8300990848571320e-02	8.8313019093301998e-02	8.7986459109251694e-02	8.8154637245347126e-02	8.8543090751062661e-02	8.8015193997369845e-02	8.7720781922447727e-02	8.8025217339979006e-02	8.8455550497156948e-02	8.8276282659503089e-02	8.7678253828693917e-02	8.7908860873571193e-02	
3.3754140350196193e-02	3.3745779858540027e-02	3.3667669026191976e-02	3.3609155669135110e-02	3.3605770603189519e-02	3.3656613576415612e-02	3.3586325892391848e-02	3.3609101089555699e-02	3.3587784833558523e-02	3.3834159567353778e-02	3.3651410971653570e-02	3.3778386632816217e-02	3.3671160232347778e-02	3.3571284109242427e-02	3.3758122655492495e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_39
1.5484939589556862e-01	1.5489046669552686e-01	1.5481389615354202e-01	1.5474283792106552e-01	1.5482031444300837e-01	1.5485134832884256e-01	1.5477401732460527e-01	1.5473167901581350e-01	1.5484169826054850e-01	1.5491177545933910e-01	1.5484427254875080e-01	1.5489142524518384e-01	1.5481099453871378e-01	1.5481720570583354e-01	1.5473555944381528e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0031325689444841e-01	1.0052413379414510e-01	1.0052784536408821e-01	1.0034203505519471e-01	1.0035570351511593e-01	9.9984612624149663e-02	1.0017572414243994e-01	1.0061714858075303e-01	1.0001726590610210e-01	9.9682706730054249e-02	1.0002865606815796e-01	1.0051767101949653e-01	1.0031395756761714e-01	9.9634379350788546e-02	9.9896432810876359e-02	
3.1547493427797529e-02	3.1545568573919776e-02	3.1467789552479919e-02	3.1399711810922756e-02	3.1415524674970371e-02	3.1465104108258660e-02	3.1404775121946234e-02	3.1413160179402176e-02	3.1402961088391294e-02	3.1608396280100620e-02	3.1457081289833266e-02	3.1574426372171643e-02	3.1462545859235531e-02	3.1379709420379653e-02	3.1539115035370484e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_40
1.8031554298681349e-01	1.8036458425357496e-01	1.8039342423840612e-01	1.8022671284481323e-01	1.8027236502584612e-01	1.8039757861997582e-01	1.8051007807364486e-01	1.8031837450361526e-01	1.8052134322560853e-01	1.8029283973113752e-01	1.8034471887522158e-01	1.8019720555468002e-01	1.8042018575331370e-01	1.8044710654387272e-01	1.8039046384851448e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
7.6238075239780795e-02	7.6398341683550267e-02	7.6401162476707030e-02	7.6259946641947962e-02	7.6270334671488083e-02	7.5988305594353739e-02	7.6133550348254336e-02	7.6469032921372290e-02	7.6013122088637600e-02	7.5758857114841219e-02	7.6021778611800053e-02	7.6393429974817365e-02	7.6238607751389020e-02	7.5722128306599287e-02	7.5921288936266026e-02	
5.1138031632516130e-02	5.0905542178291262e-02	5.1071487609063694e-02	5.1038658989035431e-02	5.0922112957379140e-02	5.0950667787644448e-02	5.1130618415714514e-02	5.1223722774148606e-02	5.1140462860619823e-02	5.1165641272055980e-02	5.0856979910955703e-02	5.1078478560120641e-02	5.0914405033645041e-02	5.1122960748532321e-02	5.0955906078461580e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_41
1.8031554298681349e-01	1.8036458425357496e-01	1.8039342423840612e-01	1.8022671284481323e-01	1.8027236502584612e-01	1.8039757861997582e-01	1.8051007807364486e-01	1.8031837450361526e-01	1.8052134322560853e-01	1.8029283973113752e-01	1.8034471887522158e-01	1.8019720555468002e-01	1.8042018575331370e-01	1.8044710654387272e-01	1.8039046384851448e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
8.8275666067114580e-02	8.8461237738847676e-02	8.8464503920397605e-02	8.8300990848571320e-02	8.8313019093301998e-02	8.7986459109251694e-02	8.8154637245347126e-02	8.8543090751062661e-02	8.8015193997369845e-02	8.7720781922447727e-02	8.8025217339979006e-02	8.8455550497156948e-02	8.8276282659503089e-02	8.7678253828693917e-02	8.7908860873571193e-02	
4.7763219099330290e-02	4.7568865698914178e-02	4.7688910941759644e-02	4.7687614001021866e-02	4.7552903107049925e-02	4.7616132986214428e-02	4.7794315885701009e-02	4.7833952956743239e-02	4.7802087247046390e-02	4.7767010201156035e-02	4.7519900161969955e-02	4.7690910801430168e-02	4.7586356748170557e-02	4.7747089504680811e-02	4.7645126829661905e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_42
1.8031554298681349e-01	1.8036458425357496e-01	1.8039342423840612e-01	1.8022671284481323e-01	1.8027236502584612e-01	1.8039757861997582e-01	1.8051007807364486e-01	1.8031837450361526e-01	1.8052134322560853e-01	1.8029283973113752e-01	1.8034471887522158e-01	1.8019720555468002e-01	1.8042018575331370e-01	1.8044710654387272e-01	1.8039046384851448e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0031325689444841e-01	1.0052413379414510e-01	1.0052784536408821e-01	1.0034203505519471e-01	1.0035570351511593e-01	9.9984612624149663e-02	1.0017572414243994e-01	1.0061714858075303e-01	1.0001726590610210e-01	9.9682706730054249e-02	1.0002865606815796e-01	1.0051767101949653e-01	1.0031395756761714e-01	9.9634379350788546e-02	9.9896432810876359e-02	
4.4761156678043999e-02	4.4594928932214437e-02	4.4684161675047962e-02	4.4694271286149660e-02	4.4555385496377886e-02	4.4634949319371398e-02	4.4814525670175416e-02	4.4822062593181035e-02	4.4818253676526629e-02	4.4745887406162983e-02	4.4546984220520537e-02	4.4679019054136578e-02	4.4616715687256683e-02	4.4745682985645269e-02	4.4685778802641053e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_43
1.9327447138547102e-01	1.9330054351924392e-01	1.9312326537112537e-01	1.9373747708825298e-01	1.9352732353984137e-01	1.9351630130256389e-01	1.9352611414786741e-01	1.9347810274306446e-01	1.9345163754516398e-01	1.9337307367710060e-01	1.9342128624963797e-01	1.9367971215251800e-01	1.9341129515419353e-01	1.9354655657784992e-01	1.9322844786193180e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
7.6238075239780795e-02	7.6398341683550267e-02	7.6401162476707030e-02	7.6259946641947962e-02	7.6270334671488083e-02	7.5988305594353739e-02	7.6133550348254336e-02	7.6469032921372290e-02	7.6013122088637600e-02	7.5758857114841219e-02	7.6021778611800053e-02	7.6393429974817365e-02	7.6238607751389020e-02	7.5722128306599287e-02	7.5921288936266026e-02	
5.8845084794523397e-02	5.9351750316193455e-02	5.9074297507583751e-02	5.9253672109468900e-02	5.9143029363094707e-02	5.8699527987644398e-02	5.8886044497856130e-02	5.9175747459638148e-02	5.8911180714509612e-02	5.8911221633029712e-02	5.8580752570404820e-02	5.9471790782386028e-02	5.9356994859796466e-02	5.9003468648530233e-02	5.8905448140283242e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_44
1.9327447138547102e-01	1.9330054351924392e-01	1.9312326537112537e-01	1.9373747708825298e-01	1.9352732353984137e-01	1.9351630130256389e-01	1.9352611414786741e-01	1.9347810274306446e-01	1.9345163754516398e-01	1.9337307367710060e-01	1.9342128624963797e-01	1.9367971215251800e-01	1.9341129515419353e-01	1.9354655657784992e-01	1.9322844786193180e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
8.8275666067114580e-02	8.8461237738847676e-02	8.8464503920397605e-02	8.8300990848571320e-02	8.8313019093301998e-02	8.7986459109251694e-02	8.8154637245347126e-02	8.8543090751062661e-02	8.8015193997369845e-02	8.7720781922447727e-02	8.8025217339979006e-02	8.8455550497156948e-02	8.8276282659503089e-02	8.7678253828693917e-02	8.7908860873571193e-02	
5.5045421488129194e-02	5.5412723531623499e-02	5.5179691800505797e-02	5.5387061151843886e-02	5.5305344574658501e-02	5.4965771471890308e-02	5.5095722241580644e-02	5.5295314369345906e-02	5.5066920619998794e-02	5.5064118280443872e-02	5.4800307408773272e-02	5.5518056396571626e-02	5.5487241914655573e-02	5.5164436248304513e-02	5.5071744194174453e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_45
1.9327447138547102e-01	1.9330054351924392e-01	1.9312326537112537e-01	1.9373747708825298e-01	1.9352732353984137e-01	1.9351630130256389e-01	1.9352611414786741e-01	1.9347810274306446e-01	1.9345163754516398e-01	1.9337307367710060e-01	1.9342128624963797e-01	1.9367971215251800e-01	1.9341129515419353e-01	1.9354655657784992e-01	1.9322844786193180e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.0031325689444841e-01	1.0052413379414510e-01	1.0052784536408821e-01	1.0034203505519471e-01	1.0035570351511593e-01	9.9984612624149663e-02	1.0017572414243994e-01	1.0061714858075303e-01	1.0001726590610210e-01	9.9682706730054249e-02	1.0002865606815796e-01	1.0051767101949653e-01	1.0031395756761714e-01	9.9634379350788546e-02	9.9896432810876359e-02	
5.1668329081654849e-02	5.1934857856365244e-02	5.1741825827625286e-02	5.1960753596018552e-02	5.1897455550365436e-02	5.1634154683056599e-02	5.1725253977165028e-02	5.1863514874866699e-02	5.1664261332231204e-02	5.1659300909292896e-02	5.1445705922036164e-02	5.2036885292650693e-02	5.2048021553841653e-02	5.1762106920048262e-02	5.1675274861306825e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_46
7.0462477074512739e-02	7.0347467667925753e-02	7.0272822259899628e-02	7.0079884806371590e-02	7.0350315243057626e-02	7.0299302066720151e-02	7.0442328089448836e-02	7.0447174736758947e-02	7.0546928219542240e-02	7.0452531394700313e-02	7.0400267526051635e-02	7.0309168948110873e-02	7.0064689252170242e-02	7.0218709172094163e-02	7.0371575378592885e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.2110329664982709e-02	7.2120243575430704e-02	7.2294369417279528e-02	7.1997686554038043e-02	7.2172975022884486e-02	7.1989068033652473e-02	7.1966078426091540e-02	7.2328407969309241e-02	7.2033222493133264e-02	7.1508601142469083e-02	7.1916216634886190e-02	7.2048742126283982e-02	7.2098927220012599e-02	7.1626085879071794e-02	7.1644272083613708e-02	
9.7314077553465640e-03	9.7552356628449501e-03	9.8117718614870730e-03	9.7004955336780115e-03	9.7829852459861977e-03	9.7901921979092546e-03	9.7456898364507612e-03	9.8769373055669525e-03	9.9173566524636998e-03	9.8042950225300553e-03	9.7918418589239796e-03	9.7119083731039557e-03	9.6266499260765116e-03	9.6814524592493297e-03	9.7383092460497610e-03	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_47
7.0462477074512739e-02	7.0347467667925753e-02	7.0272822259899628e-02	7.0079884806371590e-02	7.0350315243057626e-02	7.0299302066720151e-02	7.0442328089448836e-02	7.0447174736758947e-02	7.0546928219542240e-02	7.0452531394700313e-02	7.0400267526051635e-02	7.0309168948110873e-02	7.0064689252170242e-02	7.0218709172094163e-02	7.0371575378592885e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
8.5365904971045709e-02	8.5377641291502521e-02	8.5583775560161793e-02	8.5232555405883259e-02	8.5440066019738262e-02	8.5222352598662121e-02	8.5195136960299567e-02	8.5624071198961677e-02	8.5274623686723949e-02	8.4653564587775898e-02	8.5136109398652030e-02	8.5292996193615606e-02	8.5352406488397287e-02	8.4792645783312928e-02	8.4814175040160353e-02	
8.6924606041678051e-03	8.7064432938832488e-03	8.7466379291740830e-03	8.6450333540814897e-03	8.7254175435898459e-03	8.7237873863069623e-03	8.7097424680483981e-03	8.8136441998700917e-03	8.8514916358882721e-03	8.7456730836989877e-03	8.7440205220699653e-03	8.6714488446949997e-03	8.5921302319330699e-03	8.6333759209594498e-03	8.7022599454802778e-03	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_48
7.0462477074512739e-02	7.0347467667925753e-02	7.0272822259899628e-02	7.0079884806371590e-02	7.0350315243057626e-02	7.0299302066720151e-02	7.0442328089448836e-02	7.0447174736758947e-02	7.0546928219542240e-02	7.0452531394700313e-02	7.0400267526051635e-02	7.0309168948110873e-02	7.0064689252170242e-02	7.0218709172094163e-02	7.0371575378592885e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
9.8621480277108708e-02	9.8635039007574338e-02	9.8873181703044058e-02	9.8467424257728489e-02	9.8707157016592023e-02	9.8455637163671755e-02	9.8424195494507552e-02	9.8919734428614098e-02	9.8516024880314620e-02	9.7798528033082713e-02	9.8356002162417883e-02	9.8537250260947215e-02	9.8605885756781947e-02	9.7959205687554077e-02	9.7984077996706984e-02	
7.7655295033459337e-03	7.7723274156785436e-03	7.8023475456968630e-03	7.7097100828131320e-03	7.7856934548526909e-03	7.7768636614124554e-03	7.7842075872521033e-03	7.8676783842857485e-03	7.9047177729811395e-03	7.8056008946569095e-03	7.8100986321440790e-03	7.7446878474559692e-03	7.6679257882178225e-03	7.7021946810039909e-03	7.7751703530153709e-03	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_49
8.0448962255044984e-02	8.0409478162735262e-02	8.0413168701743837e-02	8.0571825454224047e-02	8.0409530583011632e-02	8.0439533238766736e-02	8.0460421121910222e-02	8.0583139070674298e-02	8.0383429197501841e-02	8.0537628473671519e-02	8.0591406998636983e-02	8.0437666005769917e-02	8.0438440573142214e-02	8.0487163981389984e-02	8.0579774123816283e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.2110329664982709e-02	7.2120243575430704e-02	7.2294369417279528e-02	7.1997686554038043e-02	7.2172975022884486e-02	7.1989068033652473e-02	7.1966078426091540e-02	7.2328407969309241e-02	7.2033222493133264e-02	7.1508601142469083e-02	7.1916216634886190e-02	7.2048742126283982e-02	7.2098927220012599e-02	7.1626085879071794e-02	7.1644272083613708e-02	
1.4684195812110841e-02	1.4532771307387282e-02	1.4684841894462744e-02	1.4640315771527367e-02	1.4608985461041512e-02	1.4626305152477495e-02	1.4665124552971968e-02	1.4731539467261381e-02	1.4575372097937665e-02	1.4598055347055522e-02	1.4662784457345913e-02	1.4573194457357649e-02	1.4629946536160884e-02	1.4640182315584331e-02	1.4617202452848154e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_50
8.0448962255044984e-02	8.0409478162735262e-02	8.0413168701743837e-02	8.0571825454224047e-02	8.0409530583011632e-02	8.0439533238766736e-02	8.0460421121910222e-02	8.0583139070674298e-02	8.0383429197501841e-02	8.0537628473671519e-02	8.0591406998636983e-02	8.0437666005769917e-02	8.0438440573142214e-02	8.0487163981389984e-02	8.0579774123816283e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
8.5365904971045709e-02	8.5377641291502521e-02	8.5583775560161793e-02	8.5232555405883259e-02	8.5440066019738262e-02	8.5222352598662121e-02	8.5195136960299567e-02	8.5624071198961677e-02	8.5274623686723949e-02	8.4653564587775898e-02	8.5136109398652030e-02	8.5292996193615606e-02	8.5352406488397287e-02	8.4792645783312928e-02	8.4814175040160353e-02	
1.3358360479779806e-02	1.3234951161415005e-02	1.3343713055705256e-02	1.3317648687562821e-02	1.3295951362589264e-02	1.3306144466422681e-02	1.3334863352172557e-02	1.3386304564174296e-02	1.3259008397734195e-02	1.3276514117508631e-02	1.3335372148886419e-02	1.3259272624519144e-02	1.3308560692989347e-02	1.3308359665067715e-02	1.3290665348874117e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_51
8.0448962255044984e-02	8.0409478162735262e-02	8.0413168701743837e-02	8.0571825454224047e-02	8.0409530583011632e-02	8.0439533238766736e-02	8.0460421121910222e-02	8.0583139070674298e-02	8.0383429197501841e-02	8.0537628473671519e-02	8.0591406998636983e-02	8.0437666005769917e-02	8.0438440573142214e-02	8.0487163981389984e-02	8.0579774123816283e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
9.8621480277108708e-02	9.8635039007574338e-02	9.8873181703044058e-02	9.8467424257728489e-02	9.8707157016592023e-02	9.8455637163671755e-02	9.8424195494507552e-02	9.8919734428614098e-02	9.8516024880314620e-02	9.7798528033082713e-02	9.8356002162417883e-02	9.8537250260947215e-02	9.8605885756781947e-02	9.7959205687554077e-02	9.7984077996706984e-02	
1.2164219737920420e-02	1.2061322218516121e-02	1.2140260868083431e-02	1.2131152932730149e-02	1.2111419846787343e-02	1.2120201867577368e-02	1.2139384931959152e-02	1.2186000523079610e-02	1.2075273880641647e-02	1.2091311860477957e-02	1.2146254633642807e-02	1.2080537383729231e-02	1.2120196110804692e-02	1.2115559773659561e-02	1.2104215358098407e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_52
9.7535682598692788e-02	9.7533199330885598e-02	9.7669582072986136e-02	9.7632141014682788e-02	9.7699521519240454e-02	9.7391405320195634e-02	9.7552284854708127e-02	9.7562744060727943e-02	9.7588282657708483e-02	9.7590265617172142e-02	9.7418565096798207e-02	9.7600904975500447e-02	9.7600776052742283e-02	9.7619657261485207e-02	9.7536860958234203e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.2110329664982709e-02	7.2120243575430704e-02	7.2294369417279528e-02	7.1997686554038043e-02	7.2172975022884486e-02	7.1989068033652473e-02	7.1966078426091540e-02	7.2328407969309241e-02	7.2033222493133264e-02	7.1508601142469083e-02	7.1916216634886190e-02	7.2048742126283982e-02	7.2098927220012599e-02	7.1626085879071794e-02	7.1644272083613708e-02	
2.5110743743728091e-02	2.4906294421329390e-02	2.4771988494314064e-02	2.4911371627862507e-02	2.5014278443432347e-02	2.4892484798828655e-02	2.4867395877209354e-02	2.5023420070167425e-02	2.4873150939328646e-02	2.4829821309528391e-02	2.4833847726806454e-02	2.4889522735611173e-02	2.4831553010055289e-02	2.4854482659184912e-02	2.4876899708239898e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_53
9.7535682598692788e-02	9.7533199330885598e-02	9.7669582072986136e-02	9.7632141014682788e-02	9.7699521519240454e-02	9.7391405320195634e-02	9.7552284854708127e-02	9.7562744060727943e-02	9.7588282657708483e-02	9.7590265617172142e-02	9.7418565096798207e-02	9.7600904975500447e-02	9.7600776052742283e-02	9.7619657261485207e-02	9.7536860958234203e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
8.5365904971045709e-02	8.5377641291502521e-02	8.5583775560161793e-02	8.5232555405883259e-02	8.5440066019738262e-02	8.5222352598662121e-02	8.5195136960299567e-02	8.5624071198961677e-02	8.5274623686723949e-02	8.4653564587775898e-02	8.5136109398652030e-02	8.5292996193615606e-02	8.5352406488397287e-02	8.4792645783312928e-02	8.4814175040160353e-02	
2.3020329958070983e-02	2.2859400094958661e-02	2.2746801311568081e-02	2.2866111951183123e-02	2.2952072216759243e-02	2.2815645906703579e-02	2.2824155549823182e-02	2.2924724944838121e-02	2.2837641001277369e-02	2.2803078843863327e-02	2.2799172853069885e-02	2.2844226386964525e-02	2.2793503523354196e-02	2.2827572431205170e-02	2.2834033736089648e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_54
9.7535682598692788e-02	9.7533199330885598e-02	9.7669582072986136e-02	9.7632141014682788e-02	9.7699521519240454e-02	9.7391405320195634e-02	9.7552284854708127e-02	9.7562744060727943e-02	9.7588282657708483e-02	9.7590265617172142e-02	9.7418565096798207e-02	9.7600904975500447e-02	9.7600776052742283e-02	9.7619657261485207e-02	9.7536860958234203e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
9.8621480277108708e-02	9.8635039007574338e-02	9.8873181703044058e-02	9.8467424257728489e-02	9.8707157016592023e-02	9.8455637163671755e-02	9.8424195494507552e-02	9.8919734428614098e-02	9.8516024880314620e-02	9.7798528033082713e-02	9.8356002162417883e-02	9.8537250260947215e-02	9.8605885756781947e-02	9.7959205687554077e-02	9.7984077996706984e-02	
2.1196268440625766e-02	2.1065066304600366e-02	2.0976399691940928e-02	2.1075522950902710e-02	2.1148013915712822e-02	2.1008011096134222e-02	2.1036255079845155e-02	2.1101127413884046e-02	2.1054427060841305e-02	2.1027108673020559e-02	2.1014153427829210e-02	2.1054957768036568e-02	2.1012035559472269e-02	2.1049000917984437e-02	2.1047216856861537e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_y
1.4695511854059445e-01	1.4690752204509705e-01	1.4717418950670852e-01	1.4669472124856384e-01	1.4647261429500241e-01	1.4690598723318424e-01	1.4684074350455395e-01	1.4624671149729543e-01	1.4652543950440630e-01	1.4682658298463200e-01	1.4656209944002457e-01	1.4715417997725891e-01	1.4732813044310919e-01	1.4605213809630788e-01	1.4638917143963218e-01	
1.6210754431106900e-01	1.6203959797141293e-01	1.6224415174286161e-01	1.6181818835014844e-01	1.6150303397813093e-01	1.6208378216390934e-01	1.6195087214642701e-01	1.6136997883630383e-01	1.6170945994898264e-01	1.6188391259391050e-01	1.6175648539774465e-01	1.6223484672209787e-01	1.6231899409707612e-01	1.6123493681324000e-01	1.6163294407494766e-01	
1.7546912063039813e-01	1.7538120335607393e-01	1.7554050221767142e-01	1.7518421415097618e-01	1.7478629533589393e-01	1.7547059817773392e-01	1.7528644384217335e-01	1.7472974431364374e-01	1.7510227006942305e-01	1.7517907265770266e-01	1.7516844185263006e-01	1.7554586078544610e-01	1.7555693345408924e-01	1.7463357660504955e-01	1.7507325292519965e-01	
1.5613098702743430e-01	1.5667822633082704e-01	1.5596407032464088e-01	1.5587499719257170e-01	1.5567450755123666e-01	1.5630165232937701e-01	1.5550567942642018e-01	1.5624897442872548e-01	1.5538280297641693e-01	1.5533058380956635e-01	1.5579329225198527e-01	1.5615751280176690e-01	1.5544730950180188e-01	1.5596290230464274e-01	1.5586465357621110e-01	
1.7113927063941567e-01	1.7178783064454398e-01	1.7111905141148859e-01	1.7092141161300517e-01	1.7079841339162946e-01	1.7131020620659684e-01	1.7048155352308364e-01	1.7128181135338552e-01	1.7046491209998860e-01	1.7043297432717194e-01	1.7082894193320955e-01	1.7123183188926169e-01	1.7053031373400399e-01	1.7101161450669533e-01	1.7089613825852332e-01	
1.8425729793927437e-01	1.8497640085893580e-01	1.8434780475571769e-01	1.8406652135680096e-01	1.8400409855682598e-01	1.8440357829401008e-01	1.8357847743635070e-01	1.8441316124091545e-01	1.8365432333984727e-01	1.8363644009229196e-01	1.8396070548652552e-01	1.8439200305773618e-01	1.8371400805153756e-01	1.8417637194239378e-01	1.8403472144485392e-01	
1.5119486106672328e-01	1.5066627206534761e-01	1.5178143815156561e-01	1.5242122248601325e-01	1.5077870011899427e-01	1.5165000890924515e-01	1.5094156744936546e-01	1.5065098418872847e-01	1.5205114935344713e-01	1.5166734541668661e-01	1.5088035439770511e-01	1.5047302375663335e-01	1.5081509538028082e-01	1.5163442932413851e-01	1.5180880580736578e-01	
1.6789026843172494e-01	1.6747516719610137e-01	1.6830968925821613e-01	1.6886355669854577e-01	1.6760147717570628e-01	1.6820557507326858e-01	1.6758924868307379e-01	1.6736124247144524e-01	1.6878281885111548e-01	1.6820376208724303e-01	1.6765901571292502e-01	1.6713880682161253e-01	1.6757593311032870e-01	1.6832998637837246e-01	1.6843097088752546e-01	
1.8237189809242441e-01	1.8204176425017973e-01	1.8268087967275118e-01	1.8314316999404817e-01	1.8219465954820915e-01	1.8257745169592260e-01	1.8204577059984681e-01	1.8186072036763851e-01	1.8325557568484965e-01	1.8257429295060673e-01	1.8217768412136323e-01	1.8161475335525049e-01	1.8210923162265097e-01	1.8278585452394189e-01	1.8286172313156412e-01	
1.5213652475279316e-01	1.5277151883117801e-01	1.5240021735226675e-01	1.5301770157207012e-01	1.5197915802840686e-01	1.5190868730191318e-01	1.5258955167416552e-01	1.5285708103016848e-01	1.5202036372240363e-01	1.5295918998970778e-01	1.5302280503479743e-01	1.5298663026736514e-01	1.5252920407312642e-01	1.5366211737323410e-01	1.5258094958654916e-01	
1.6734698250529809e-01	1.6808586932451638e-01	1.6771007452029832e-01	1.6824487470370836e-01	1.6720533763676224e-01	1.6704330779908511e-01	1.6790520450434038e-01	1.6819089657054587e-01	1.6756823889672656e-01	1.6821686960235194e-01	1.6827953260186643e-01	1.6816085207166229e-01	1.6782884437498238e-01	1.6901719984954214e-01	1.6792026024184328e-01	
1.8068934732968420e-01	1.8150517668428434e-01	1.8114624050403297e-01	1.8157843035357307e-01	1.8053538934134114e-01	1.8037403700295887e-01	1.8131724825382053e-01	1.8163131964924839e-01	1.8117107349116340e-01	1.8161339499880924e-01	1.8165049735893168e-01	1.8146832928681270e-01	1.8125883400955725e-01	1.8245969096700879e-01	1.8135270891736696e-01	
1.5296610647023343e-01	1.5379573822641909e-01	1.5339494352476640e-01	1.5352353809087402e-01	1.5321108157419602e-01	1.5334464582983715e-01	1.5324124720295210e-01	1.5351417517191454e-01	1.5327762105421192e-01	1.5345245450019171e-01	1.5282158006918006e-01	1.5232428031848716e-01	1.5353665974236344e-01	1.5284826461277246e-01	1.5371301745829716e-01	
1.6822755012693494e-01	1.6893346005863316e-01	1.6860607959623206e-01	1.6867572165196471e-01	1.6848059450552519e-01	1.6853305565517374e-01	1.6846316507016210e-01	1.6869593686395490e-01	1.6849021187281915e-01	1.6859915199075595e-01	1.6797177567314031e-01	1.6751015977562478e-01	1.6869179354080313e-01	1.6815439875898966e-01	1.6889308930580846e-01	
1.8140282436004418e-01	1.8199495749221919e-01	1.8172926431669703e-01	1.8175344781418726e-01	1.8163619780818233e-01	1.8162328407930023e-01	1.8160144583316692e-01	1.8178753872461237e-01	1.8163486007226373e-01	1.8167302704687560e-01	1.8105313996331338e-01	1.8063421631999121e-01	1.8176680509327689e-01	1.8135270441945237e-01	1.8198769192049050e-01	
1.5111547600782732e-01	1.5086808486236816e-01	1.5107185350733043e-01	1.5152341355247828e-01	1.5113348914361974e-01	1.5105877014331623e-01	1.5125000324626023e-01	1.5108310161340432e-01	1.5123850808496783e-01	1.5102113982949067e-01	1.5098405201502280e-01	1.5135477978810929e-01	1.5100391732812091e-01	1.5108081654742420e-01	1.5107780601948984e-01	
1.6568568254985078e-01	1.6543299083567223e-01	1.6570861196418210e-01	1.6610592738935637e-01	1.6567232134852522e-01	1.6561374072247473e-01	1.6579878224657488e-01	1.6566419248880757e-01	1.6576727630785057e-01	1.6556202671631187e-01	1.6556478864985730e-01	1.6588770117382728e-01	1.6557683351634281e-01	1.6563372142915209e-01	1.6558751821534437e-01	
1.7844300365490226e-01	1.7817521309294465e-01	1.7850169065201593e-01	1.7885990250784115e-01	1.7840273899497222e-01	1.7833508764940370e-01	1.7851888846771499e-01	1.7841853624879672e-01	1.7847176782703342e-01	1.7829336676653657e-01	1.7831638589005055e-01	1.7859635519149442e-01	1.7831971768880669e-01	1.7836792354069736e-01	1.7829249077322282e-01	
1.5177759784127892e-01	1.5137816582907312e-01	1.5101251545210459e-01	1.5196815454943816e-01	1.5159312671593678e-01	1.5150193964623365e-01	1.5145594767751888e-01	1.5131076095519230e-01	1.5139060734344512e-01	1.5195060783038408e-01	1.5052027733418558e-01	1.5105720265883407e-01	1.5209691086662089e-01	1.5145078859715108e-01	1.5119622113571460e-01	
1.6664775566636317e-01	1.6631738511532823e-01	1.6592015514268749e-01	1.6683131342310983e-01	1.6639750961398642e-01	1.6630650234714303e-01	1.6633705223266440e-01	1.6614289435789292e-01	1.6626319359296793e-01	1.6677568463778367e-01	1.6542480733175843e-01	1.6600291781209575e-01	1.6690445497447537e-01	1.6632743770715686e-01	1.6605964607458240e-01	
1.7964309007096205e-01	1.7937350966395657e-01	1.7895644379325285e-01	1.7981221832032732e-01	1.7933660166271131e-01	1.7926801053461386e-01	1.7934809321930362e-01	1.7910512252968569e-01	1.7925438019082288e-01	1.7973781499778671e-01	1.7846511462824635e-01	1.7906815032333223e-01	1.7985505745028219e-01	1.7932442386886732e-01	1.7905178321730833e-01	
1.5197764233683264e-01	1.5205659364043275e-01	1.5194003031843736e-01	1.5187166998871951e-01	1.5183487422211070e-01	1.5216416158523918e-01	1.5169624554758254e-01	1.5185455945627765e-01	1.5246311381028682e-01	1.5204990572491717e-01	1.5177472654104995e-01	1.5210860157742750e-01	1.5188000581928598e-01	1.5199614409988349e-01	1.5166603454277394e-01	
1.6680526027202536e-01	1.6689469198236118e-01	1.6677366469539609e-01	1.6669159817524890e-01	1.6669688154998638e-01	1.6698278749915871e-01	1.6652481472940081e-01	1.6668500143992521e-01	1.6722963475625893e-01	1.6684714110573801e-01	1.6663968768201015e-01	1.6697847804471252e-01	1.6668791792600687e-01	1.6677456478115657e-01	1.6640686989279660e-01	
1.7973362035182994e-01	1.7982768089405984e-01	1.7970254110209108e-01	1.7959892915558617e-01	1.7965683897454293e-01	1.7990120506468879e-01	1.7947319017857555e-01	1.7960386505370551e-01	1.8009550664402696e-01	1.7974332540044569e-01	1.7959115188826849e-01	1.7993775488636857e-01	1.7959595920753765e-01	1.7966741303346920e-01	1.7925162457806609e-01	
1.5301989000692293e-01	1.5212028568869318e-01	1.5231203389942338e-01	1.5353338690785007e-01	1.5255812562769858e-01	1.5300479695569288e-01	1.5180175722434469e-01	1.5241414708240653e-01	1.5336793213503191e-01	1.5283722578961537e-01	1.5305303913262164e-01	1.5188128041972657e-01	1.5238971625338124e-01	1.5275976000098054e-01	1.5316408054664746e-01	
1.6782209733963913e-01	1.6714301057341577e-01	1.6740984870503944e-01	1.6836845976198006e-01	1.6750040335396074e-01	1.6777828034147726e-01	1.6671898401407964e-01	1.6735763036032705e-01	1.6800494462915802e-01	1.6775253233126414e-01	1.6795958900028554e-01	1.6679547375931475e-01	1.6728762241126424e-01	1.6759811072279066e-01	1.6808638478904375e-01	
1.8074239045971863e-01	1.8025395756088883e-01	1.8056340672341792e-01	1.8132237589056127e-01	1.8056372435943277e-01	1.8068972286798535e-01	1.7978416602476852e-01	1.8042346551002561e-01	1.8083054385974082e-01	1.8077856137481607e-01	1.8099221963617276e-01	1.7982084277855787e-01	1.8031759174971279e-01	1.8055619451022736e-01	1.8111717198987126e-01	
1.4934827047668592e-01	1.5037475877656117e-01	1.5005266144602536e-01	1.5011437313672352e-01	1.4914711120112742e-01	1.4984130294471756e-01	1.5014313460119197e-01	1.4958796994075094e-01	1.4992150709307889e-01	1.5007215084244119e-01	1.5001441336160318e-01	1.4996399303706121e-01	1.4956146452879882e-01	1.4996344281682200e-01	1.4967073616016430e-01	
1.6414637353756215e-01	1.6492263773243312e-01	1.6475834353173363e-01	1.6475725618859641e-01	1.6386409533274535e-01	1.6454198760158212e-01	1.6479877386856934e-01	1.6427804726897652e-01	1.6463020651546534e-01	1.6468811585758492e-01	1.6470734308836035e-01	1.6467537013844363e-01	1.6431409347091944e-01	1.6464523861151914e-01	1.6428637619560071e-01	
1.7717770292568855e-01	1.7773542254690025e-01	1.7769483300550593e-01	1.7764264888158537e-01	1.7681646109530275e-01	1.7747460355406128e-01	1.7769983397014530e-01	1.7722166225144656e-01	1.7756803671303098e-01	1.7755340763801883e-01	1.7764637828229746e-01	1.7761538529390755e-01	1.7729014491325490e-01	1.7754964903414472e-01	1.7716123436257028e-01	
1.5150523947875710e-01	1.5133528868158885e-01	1.5081921116031535e-01	1.5126650238618067e-01	1.5099006083235655e-01	1.5084975508980258e-01	1.5075433695211826e-01	1.5131873097714196e-01	1.5097454215707670e-01	1.5120355127644858e-01	1.5101993278014617e-01	1.5122250670149101e-01	1.5056461259988227e-01	1.5063393507635614e-01	1.5091532893734674e-01	
1.6498270332164897e-01	1.6485771203601637e-01	1.6427793441045244e-01	1.6483445520662693e-01	1.6445461353306182e-01	1.6436982983845838e-01	1.6431572352612894e-01	1.6480397172287903e-01	1.6448753240115160e-01	1.6470884747133960e-01	1.6461604158516185e-01	1.6472168838696161e-01	1.6401481503670540e-01	1.6409900586180820e-01	1.6442220317154949e-01	
1.7692345865420481e-01	1.7683764667958551e-01	1.7622129246911217e-01	1.7684394997595040e-01	1.7639525575046133e-01	1.7634169678902120e-01	1.7633673128309360e-01	1.7674642201804697e-01	1.7647101910763757e-01	1.7668074097657396e-01	1.7666148843921906e-01	1.7667675566730587e-01	1.7595248992365028e-01	1.7603535734316719e-01	1.7639433682604849e-01	
1.4853777451067943e-01	1.4838571588755006e-01	1.4823256360305165e-01	1.4890922962559153e-01	1.4844819862242428e-01	1.4852024023833868e-01	1.4901921739558660e-01	1.4815587996503202e-01	1.4790821527479503e-01	1.4863451106874248e-01	1.4889317825138462e-01	1.4850259664896487e-01	1.4848700950784324e-01	1.4856831503652634e-01	1.4904700825684011e-01	
1.6194667789189862e-01	1.6171151436045578e-01	1.6163737319967775e-01	1.6223110781465347e-01	1.6183386747466236e-01	1.6191075387748566e-01	1.6233158225309116e-01	1.6153058805455142e-01	1.6124180825128578e-01	1.6198298473137185e-01	1.6224065486036657e-01	1.6186086612551592e-01	1.6182271353199021e-01	1.6197300440824627e-01	1.6241770134814695e-01	
1.7388781912217260e-01	1.7358640218163887e-01	1.7358132720346417e-01	1.7411706213292530e-01	1.7376652537744577e-01	1.7383980870238697e-01	1.7420855798141674e-01	1.7345739109247912e-01	1.7313105144684826e-01	1.7388016302081644e-01	1.7414698287206562e-01	1.7376003778530422e-01	1.7371700348411201e-01	1.7392104091860819e-01	1.7433154810398072e-01	
1.4568528709313305e-01	1.4574665934888831e-01	1.4549939961792346e-01	1.4534868008769194e-01	1.4527230143238862e-01	1.4549087584705966e-01	1.4507431103368013e-01	1.4555844922166614e-01	1.4511329491659600e-01	1.4623785795532446e-01	1.4549971401495781e-01	1.4577799652898454e-01	1.4552202924971944e-01	1.4525846884626042e-01	1.4592988084558045e-01	
1.5908687989371145e-01	1.5917248406624734e-01	1.5889407106139578e-01	1.5866778296705988e-01	1.5868381429832404e-01	1.5891717132255670e-01	1.5852417940661404e-01	1.5895467464816393e-01	1.5851900956339682e-01	1.5959263404097485e-01	1.5893221043151928e-01	1.5921267100962502e-01	1.5887813833643541e-01	1.5864001628752245e-01	1.5931416551026070e-01	
1.7103621571040387e-01	1.7114836098422903e-01	1.7084422024308837e-01	1.7055697018417332e-01	1.7065078479187462e-01	1.7089454236598722e-01	1.7052264728137884e-01	1.7090637275260687e-01	1.7048808876609509e-01	1.7150262364099372e-01	1.7091876149643720e-01	1.7119379831306367e-01	1.7080028974141412e-01	1.7058597956914121e-01	1.7124114952885941e-01	
1.4552230595130652e-01	1.4496551471160599e-01	1.4527374796985068e-01	1.4532570624386226e-01	1.4496813046244644e-01	1.4507465201378911e-01	1.4539269146087108e-01	1.4562189813836077e-01	1.4546835654074361e-01	1.4551359456574570e-01	1.4483807390964740e-01	1.4531918894994722e-01	1.4486614998577280e-01	1.4523490245456874e-01	1.4498311908498646e-01	
1.5878154024719171e-01	1.5825488318265982e-01	1.5846423349124000e-01	1.5863260775822655e-01	1.5815712146091479e-01	1.5837121479299635e-01	1.5874576823310568e-01	1.5886860356851371e-01	1.5881396918794269e-01	1.5871159279138439e-01	1.5809299890389070e-01	1.5852913853547357e-01	1.5817037151796665e-01	1.5845002507374259e-01	1.5835025517997789e-01	
1.7067630779175369e-01	1.7017595012858894e-01	1.7030153954159932e-01	1.7054385121082655e-01	1.6998317401342489e-01	1.7027195232793063e-01	1.7071166625321915e-01	1.7075650621133770e-01	1.7076487492032941e-01	1.7054358090293395e-01	1.6998360254260880e-01	1.7037437405797889e-01	1.7009884261827890e-01	1.7030910092359727e-01	1.7033283898466187e-01	
1.4480348144927294e-01	1.4592783004316867e-01	1.4527102887520865e-01	1.4524438778223464e-01	1.4541927614459227e-01	1.4407015517477012e-01	1.4445011332433330e-01	1.4527819517246157e-01	1.4478047395831173e-01	1.4485177175353287e-01	1.4405945122141831e-01	1.4572196533547416e-01	1.4564012938579837e-01	1.4485121993410402e-01	1.4499287129625968e-01	
1.5790485663790813e-01	1.5882634187004546e-01	1.5820643823308198e-01	1.5825074176135512e-01	1.5849787327407511e-01	1.5725045673623494e-01	1.5754132061315865e-01	1.5825697212463591e-01	1.5776720490697174e-01	1.5784131846125352e-01	1.5709170878712522e-01	1.5858938285581647e-01	1.5872207644309069e-01	1.5785699984638432e-01	1.5804011035594315e-01	
1.6968243480363229e-01	1.7041755432879804e-01	1.6985232642580553e-01	1.6994465112611271e-01	1.7024880578345822e-01	1.6909616834928001e-01	1.6931142586263662e-01	1.6993338763320903e-01	1.6945783479135473e-01	1.6953137856110595e-01	1.6882381284129594e-01	1.7017753156434454e-01	1.7045536469299172e-01	1.6955648411934096e-01	1.6977939626152899e-01	
1.4008484365324878e-01	1.4036049477823012e-01	1.4142460505013943e-01	1.4109762720494867e-01	1.4091230011993963e-01	1.4114050180313437e-01	1.4032106261980518e-01	1.4132053340524833e-01	1.4136411904677912e-01	1.4081934709791868e-01	1.4091687334160921e-01	1.4036685511545741e-01	1.4048172951912413e-01	1.4043586479789560e-01	1.4054985752898419e-01	
1.5518970835931542e-01	1.5544092729980835e-01	1.5647701429287053e-01	1.5614287071564398e-01	1.5595680406231949e-01	1.5616081792888417e-01	1.5549269403876373e-01	1.5641867443653817e-01	1.5644782131207494e-01	1.5585072755703469e-01	1.5608460414943681e-01	1.5548952187423470e-01	1.5564862828556209e-01	1.5547227152197285e-01	1.5575105671425624e-01	
1.6847485047415425e-01	1.6870315025662541e-01	1.6971818146374970e-01	1.6939025375904326e-01	1.6918312849572559e-01	1.6935009012364316e-01	1.6883114005239988e-01	1.6968248380473622e-01	1.6971305313398302e-01	1.6907224533950341e-01	1.6941879175782057e-01	1.6879917642746131e-01	1.6896779283089677e-01	1.6870376173710888e-01	1.6909824150339867e-01	
1.3935305788923469e-01	1.3859492810537072e-01	1.3951169676743211e-01	1.3868036204224843e-01	1.3936499328711813e-01	1.3928606397021140e-01	1.3945346103394579e-01	1.3940929340875577e-01	1.3890629849225394e-01	1.3856588108521625e-01	1.3879064504441674e-01	1.3871545752261466e-01	1.3899813552654985e-01	1.3895681505629348e-01	1.3876367417474028e-01	
1.5468250698439803e-01	1.5399079665505827e-01	1.5471934961095746e-01	1.5394609476088369e-01	1.5474574914421246e-01	1.5463777711907833e-01	1.5472416221076052e-01	1.5459794014722053e-01	1.5422925904579265e-01	1.5381445937697263e-01	1.5402011225793805e-01	1.5401454227902003e-01	1.5429376920775581e-01	1.5418759476131583e-01	1.5395142092424985e-01	
1.6813088390770825e-01	1.6750024574761818e-01	1.6806264018035647e-01	1.6738050892211909e-01	1.6824129088503653e-01	1.6813857726894063e-01	1.6813224016111661e-01	1.6797688663208796e-01	1.6769380426464603e-01	1.6723760184842396e-01	1.6742821560564911e-01	1.6749252283165331e-01	1.6772872566951533e-01	1.6759024798756961e-01	1.6733507442028930e-01	
1.4118061472158336e-01	1.4027327749309934e-01	1.3956734027666429e-01	1.4045690346694445e-01	1.4056124096542438e-01	1.4058864720020148e-01	1.4010562339213667e-01	1.4076552563369513e-01	1.4002964688665198e-01	1.4015598350588571e-01	1.4040747595652875e-01	1.4010947004041532e-01	1.3999247622426941e-01	1.4011033814662524e-01	1.4009193850355345e-01	
1.5613648249847398e-01	1.5529647462846308e-01	1.5455190444321043e-01	1.5548740821401419e-01	1.5554656291410812e-01	1.5548690325290107e-01	1.5509895079088937e-01	1.5559020988070382e-01	1.5505105918924597e-01	1.5522920043886737e-01	1.5547623050944770e-01	1.5510799979162732e-01	1.5498255784868770e-01	1.5519279616175391e-01	1.5510114276601847e-01	
1.6940699574208029e-01	1.6862448459458770e-01	1.6788825221817380e-01	1.6883263778724680e-01	1.6884840086636879e-01	1.6873383784431498e-01	1.6841718437353154e-01	1.6877033947579875e-01	1.6839683362603095e-01	1.6862352038568293e-01	1.6884200627945795e-01	1.6843553785128648e-01	1.6831236916521211e-01	1.6858249365600231e-01	1.6844243194114469e-01	

#plot#xiexiyeyytheyth
2.2167003676525943e-01	5.0218240873989913e-04	4.1666666666666664e-02	0.0000000000000000e+00	7.4991231413786968e-02	1.0097732295085652e-03	6.0456984641265886e-02	6.5316136458633343e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.4673568998375808e-01	1.3019031959451428e-03	1.4719071980752310e-01	1.1761112124563493e-03	
2.2167003676525943e-01	5.0218240873989913e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.8626000761748244e-02	1.1933683621464814e-03	5.5974542172479352e-02	5.0572406930179210e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6185924860988415e-01	1.1816850792229720e-03	1.6194632543474419e-01	1.0626054443654228e-03	
2.2167003676525943e-01	5.0218240873989913e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.0226077010970952e-01	1.3769634947843939e-03	5.2045722247391860e-02	4.0833201339934085e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.7520716869160699e-01	1.0966631243741678e-03	1.7532500612599974e-01	9.9629195098594001e-04	
1.2397243860442028e-01	5.3015385194705382e-04	3.1250000000000000e-02	0.0000000000000000e+00	7.4991231413786968e-02	1.0097732295085652e-03	1.5615687551649472e-02	2.4231047687547796e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5588787678890831e-01	1.3766458074996573e-03	1.5332738543708044e-01	4.7783247123912175e-04	
1.2397243860442028e-01	5.3015385194705382e-04	3.1250000000000000e-02	0.0000000000000000e+00	8.8626000761748244e-02	1.1933683621464814e-03	1.4035906270384027e-02	2.1821435145780383e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.7094908503546691e-01	1.3761225994148500e-03	1.6834303908361378e-01	4.6150230565219125e-04	
1.2397243860442028e-01	5.3015385194705382e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0226077010970952e-01	1.3769634947843939e-03	1.2664693470069856e-02	1.9909039503500641e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.8410772759026783e-01	1.3673301382872390e-03	1.8192622198749756e-01	4.6511393238839703e-04	
1.4722599322270352e-01	1.2523227819817525e-03	5.0000000000000003e-02	0.0000000000000000e+00	7.4991231413786968e-02	1.0097732295085652e-03	2.3277176893236339e-02	4.5100138752099460e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5129435052481602e-01	2.1624240388701441e-03	1.5359894521489648e-01	1.7476885006219929e-03	
1.4722599322270352e-01	1.2523227819817525e-03	5.0000000000000003e-02	0.0000000000000000e+00	8.8626000761748244e-02	1.1933683621464814e-03	2.1524649636625901e-02	3.7709306056166669e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6796116792248028e-01	1.9007782742136580e-03	1.6854211557964113e-01	1.7551257506113465e-03	
1.4722599322270352e-01	1.2523227819817525e-03	5.0000000000000003e-02	0.0000000000000000e+00	1.0226077010970952e-01	1.3769634947843939e-03	1.9896903051212080e-02	3.4055748194835179e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.8241969530741650e-01	1.7063206114919182e-03	1.8207501933348569e-01	1.7421987804072331e-03	
1.4450685157815057e-01	9.1566425298762754e-04	4.1666666666666664e-02	0.0000000000000000e+00	7.4991231413786968e-02	1.0097732295085652e-03	2.2759655858379971e-02	4.2024059038452079e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5262811337267640e-01	1.7557981658432036e-03	1.5268164918753707e-01	7.9148340667570868e-04	
1.4450685157815057e-01	9.1566425298762754e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.8626000761748244e-02	1.1933683621464814e-03	2.0781475311367363e-02	3.8021533558218557e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6791495634690201e-01	1.7994546831837147e-03	1.6767019182651799e-01	7.7710852251403864e-04	
1.4450685157815057e-01	9.1566425298762754e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.0226077010970952e-01	1.3769634947843939e-03	1.9043592706499135e-02	3.5110020357402577e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.8131678120990624e-01	1.8531393771527064e-03	1.8123321510680807e-01	7.5742370479752678e-04	
1.4158987022791511e-01	3.7371041073005508e-04	3.1250000000000000e-02	0.0000000000000000e+00	7.4991231413786968e-02	1.0097732295085652e-03	2.2219198884966460e-02	2.9888883452672922e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5326435692311313e-01	1.3972322176957388e-03	1.5213999928929040e-01	3.5666068143746518e-04	
1.4158987022791511e-01	3.7371041073005508e-04	3.1250000000000000e-02	0.0000000000000000e+00	8.8626000761748244e-02	1.1933683621464814e-03	2.0206992754472831e-02	2.5284296959783863e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6846174296310149e-01	1.3327118160805097e-03	1.6714201189004910e-01	3.6556464072411236e-04	
1.4158987022791511e-01	3.7371041073005508e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0226077010970952e-01	1.3769634947843939e-03	1.8427930681244507e-02	2.1965159045672121e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.8157542701760490e-01	1.2746259375514982e-03	1.8072052419070597e-01	3.5800915817758969e-04	
1.4201630789359165e-01	4.3773624756065219e-04	2.5000000000000001e-02	0.0000000000000000e+00	7.4991231413786968e-02	1.0097732295085652e-03	2.2169293093406362e-02	2.0109673275004876e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5112434744594869e-01	5.8339780700190425e-04	1.5200982801411730e-01	3.6483230087632547e-04	
1.4201630789359165e-01	4.3773624756065219e-04	2.5000000000000001e-02	0.0000000000000000e+00	8.8626000761748244e-02	1.1933683621464814e-03	2.0099968128762320e-02	1.7970316103528582e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6568414103694201e-01	5.8055278108120581e-04	1.6702226700787695e-01	3.7441471837067392e-04	
1.4201630789359165e-01	4.3773624756065219e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.0226077010970952e-01	1.3769634947843939e-03	1.8308277442166829e-02	1.6324692959707247e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.7842087126309555e-01	5.8565814226288243e-04	1.8060453634051385e-01	3.7759246864943198e-04	
1.4113218909378317e-01	3.7815858269165699e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.4991231413786968e-02	1.0097732295085652e-03	2.1691559596976932e-02	3.1808329123209327e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5144405496220745e-01	1.4873235599632362e-03	1.5205509725563218e-01	3.4024754870645913e-04	
1.4113218909378317e-01	3.7815858269165699e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.8626000761748244e-02	1.1933683621464814e-03	1.9696697991950927e-02	2.6364817011571444e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6631058066866641e-01	1.3958196873541673e-03	1.6706141541514771e-01	3.5694575970170894e-04	
1.4113218909378317e-01	3.7815858269165699e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.0226077010970952e-01	1.3769634947843939e-03	1.7960008107339848e-02	2.2473593085368813e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.7930665429809731e-01	1.3176974182200526e-03	1.8063895168768496e-01	3.6759081904328854e-04	
1.5703568597440290e-01	3.4591417257850369e-04	3.1250000000000000e-02	0.0000000000000000e+00	7.4991231413786968e-02	1.0097732295085652e-03	2.8585936445688982e-02	2.0955825392175639e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5195562061408383e-01	7.2766261003459056e-04	1.5110445547919640e-01	4.5492314153388079e-04	
1.5703568597440290e-01	3.4591417257850369e-04	3.1250000000000000e-02	0.0000000000000000e+00	8.8626000761748244e-02	1.1933683621464814e-03	2.6069993280344032e-02	1.8753397025784500e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6677459963547880e-01	7.2094060395447572e-04	1.6609944362914708e-01	4.3329851872537915e-04	
1.5703568597440290e-01	3.4591417257850369e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0226077010970952e-01	1.3769634947843939e-03	2.3881314944034563e-02	1.6909988238030684e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.7969204042755083e-01	7.2896088760015848e-04	1.7967056962874262e-01	3.8187978489825924e-04	
1.7315764307528334e-01	4.5765002536904398e-04	4.1666666666666664e-02	0.0000000000000000e+00	7.4991231413786968e-02	1.0097732295085652e-03	3.6017533515271601e-02	5.8167461900742780e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5268116384473582e-01	1.8967976195186059e-03	1.5037379266311446e-01	6.8820105031015615e-04	
1.7315764307528334e-01	4.5765002536904398e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.8626000761748244e-02	1.1933683621464814e-03	3.3005466056897990e-02	4.5422212001874316e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6757222480620271e-01	1.6866215680926898e-03	1.6533527561727762e-01	6.7125944779721967e-04	
1.7315764307528334e-01	4.5765002536904398e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.0226077010970952e-01	1.3769634947843939e-03	3.0383831155208589e-02	3.7305366565679112e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.8058375568639318e-01	1.5458799628206162e-03	1.7888032470217852e-01	6.1135900623254021e-04	
1.9869181396431806e-01	3.5752511374482755e-04	4.1666666666666664e-02	0.0000000000000000e+00	7.4991231413786968e-02	1.0097732295085652e-03	4.8984640573049153e-02	4.0801648480448028e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.4985181935758354e-01	1.1869503453258768e-03	1.4853890915623585e-01	5.7353099855236519e-04	
1.9869181396431806e-01	3.5752511374482755e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.8626000761748244e-02	1.1933683621464814e-03	4.5013524149604182e-02	2.9787144300210929e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6453428392933947e-01	1.0543288356021138e-03	1.6342863978381494e-01	5.6998865802772357e-04	
1.9869181396431806e-01	3.5752511374482755e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.0226077010970952e-01	1.3769634947843939e-03	4.1585354367975336e-02	2.2937802088881853e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.7745649363119070e-01	9.5539577290676468e-04	1.7691640306289114e-01	5.2499854603331128e-04	
1.0714403252078604e-01	4.5455018024351333e-04	3.1250000000000000e-02	0.0000000000000000e+00	7.6148530824120347e-02	8.5208467883845281e-04	1.4321060789446912e-02	2.6498920870002436e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.5102490233913390e-01	9.9906522859178324e-04	1.5133901399276720e-01	4.7834550764255113e-04	
1.0714403252078604e-01	4.5455018024351333e-04	3.1250000000000000e-02	0.0000000000000000e+00	8.8171983059507755e-02	9.8662436497083889e-04	1.3106332830408568e-02	2.4353348129752987e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.6453113850066339e-01	1.0412245454831882e-03	1.6452965469881395e-01	4.3937985191835254e-04	
1.0714403252078604e-01	4.5455018024351333e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0019543529489520e-01	1.1211640511032334e-03	1.2010077307485172e-02	2.2471349078298064e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.7650124279353854e-01	1.0715972758559974e-03	1.7661078170444022e-01	4.3498892350559961e-04	
1.2489330883192568e-01	2.6949602059349244e-04	3.1250000000000000e-02	0.0000000000000000e+00	7.6148530824120347e-02	8.5208467883845281e-04	2.1576720015345708e-02	2.4826475942573177e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.4854997692622340e-01	1.1569181400070973e-03	1.4991659238266186e-01	4.8676375386407970e-04	
1.2489330883192568e-01	2.6949602059349244e-04	3.1250000000000000e-02	0.0000000000000000e+00	8.8171983059507755e-02	9.8662436497083889e-04	1.9929322468628618e-02	2.1851907610897616e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.6191154654556000e-01	1.1342946905774369e-03	1.6309821386197854e-01	4.7570567064996057e-04	
1.2489330883192568e-01	2.6949602059349244e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0019543529489520e-01	1.1211640511032334e-03	1.8455454048287672e-02	1.9742297712562777e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.7382218142837769e-01	1.1271865393946668e-03	1.7517154598394927e-01	4.5508576932470272e-04	
1.5482179246534383e-01	2.0373757541925543e-04	3.1250000000000000e-02	0.0000000000000000e+00	7.6148530824120347e-02	8.5208467883845281e-04	3.6116639633329735e-02	3.4001388542936705e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.4553434706932361e-01	1.1232491032813394e-03	1.4755244922049368e-01	6.5583731178759633e-04	
1.5482179246534383e-01	2.0373757541925543e-04	3.1250000000000000e-02	0.0000000000000000e+00	8.8171983059507755e-02	9.8662436497083889e-04	3.3672457671205386e-02	2.9740313179640285e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.5893266018958718e-01	1.1022305487038166e-03	1.6067807403175280e-01	6.2316297828840007e-04	
1.5482179246534383e-01	2.0373757541925543e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0019543529489520e-01	1.1211640511032334e-03	3.1472224186345328e-02	2.6416539148797291e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.7088605369131643e-01	1.0788717084437836e-03	1.7270742590227345e-01	5.5055258336165471e-04	
1.8036083493860255e-01	3.3969274232860906e-04	3.1250000000000000e-02	0.0000000000000000e+00	7.6148530824120347e-02	8.5208467883845281e-04	5.1041045120545622e-02	4.1338477179597526e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.4522453549623365e-01	9.3213775549016867e-04	1.4558344278913293e-01	5.5767071440365648e-04	
1.8036083493860255e-01	3.3969274232860906e-04	3.1250000000000000e-02	0.0000000000000000e+00	8.8171983059507755e-02	9.8662436497083889e-04	4.7684293078056703e-02	3.5999423385196604e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.5849295492834847e-01	9.3232197606949786e-04	1.5862902491686531e-01	5.2535553049399913e-04	
1.8036083493860255e-01	3.3969274232860906e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0019543529489520e-01	1.1211640511032334e-03	4.4693317565563433e-02	3.3006329749438212e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.7038854416193799e-01	9.6638050417304476e-04	1.7059102993170633e-01	4.5973625075813353e-04	
1.9343970722105513e-01	5.9344621415775888e-04	4.1666666666666664e-02	0.0000000000000000e+00	7.6148530824120347e-02	8.5208467883845281e-04	5.9038000758996186e-02	9.1706105821092788e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.4502415672339608e-01	2.0154235189270790e-03	1.4499920023118973e-01	8.0024491822389143e-04	
1.9343970722105513e-01	5.9344621415775888e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.8171983059507755e-02	9.8662436497083889e-04	5.5190658379499991e-02	7.3984627114692311e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.5804292019380534e-01	1.8459822993803095e-03	1.5798475323137043e-01	7.0697885191388745e-04	
1.9343970722105513e-01	5.9344621415775888e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.0019543529489520e-01	1.1211640511032334e-03	5.1781180149235037e-02	6.1438232789230653e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.6975123714299303e-01	1.7038379874504185e-03	1.6989597722646102e-01	6.3781036282646217e-04	
7.0337709455730507e-02	4.9491860917795483e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.1990348416209313e-02	8.5270811011306600e-04	9.7644352625111362e-03	2.6730831693260848e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.4077310767216419e-01	1.5630720227200697e-03	1.4080668763539600e-01	9.5588656053749075e-04	
7.0337709455730507e-02	4.9491860917795483e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.5223868345659523e-02	1.0094559244720901e-03	8.7135711309231298e-03	2.3786750743821106e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.5586827616991442e-01	1.4878133604917143e-03	1.5568801033993993e-01	8.6450916890506470e-04	
7.0337709455730507e-02	4.9491860917795483e-04	2.0833333333333332e-02	0.0000000000000000e+00	9.8457388275109761e-02	1.1662037388311013e-03	7.7783169069875176e-03	2.1691662600037471e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.6914042274401667e-01	1.4376373405076428e-03	1.6922302798057257e-01	8.4872150416500270e-04	
8.0479437862802636e-02	2.6464355401851678e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.1990348416209313e-02	8.5270811011306600e-04	1.4631387805568715e-02	1.8342733139497313e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.3902338422709346e-01	1.2267786786019994e-03	1.3981738576372377e-01	7.7105447190714852e-04	
8.0479437862802636e-02	2.6464355401851678e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.5223868345659523e-02	1.0094559244720901e-03	1.3307712675026751e-02	1.4669814234748263e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.5430370229904095e-01	1.2443628477815652e-03	1.5468820197726169e-01	7.4014021437331893e-04	
8.0479437862802636e-02	2.6464355401851678e-04	2.0833333333333332e-02	0.0000000000000000e+00	9.8457388275109761e-02	1.1662037388311013e-03	1.2119154128513859e-02	1.2245790835961579e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.6773796442218200e-01	1.2459118382207796e-03	1.6821650430790477e-01	7.6534161253791764e-04	
9.7568791559450682e-02	2.9693821515414841e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.1990348416209313e-02	8.5270811011306600e-04	2.4899150371041776e-02	3.1718401293687231e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.4029310016091193e-01	1.3860868800971416e-03	1.3802816736544185e-01	7.6272828716025560e-04	
9.7568791559450682e-02	2.9693821515414841e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.5223868345659523e-02	1.0094559244720901e-03	2.2849898047315274e-02	2.4965875640740008e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.5528905888856082e-01	1.2960649660080539e-03	1.5288895783453793e-01	7.5790876786262402e-04	
9.7568791559450682e-02	2.9693821515414841e-04	2.0833333333333332e-02	0.0000000000000000e+00	9.8457388275109761e-02	1.1662037388311013e-03	2.1057704343846125e-02	2.0328248077202673e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.6861048838712803e-01	1.2175285323117299e-03	1.6640629153909972e-01	7.7401448353547301e-04	

#dense#x3#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.7783169069875176e-03	0.0000000000000000e+00	2.8329098121699609e-02	4.6347260745892398e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.3051035843303006e-03	0.0000000000000000e+00	2.8266704456277693e-02	4.5692033595812025e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.8318902616730845e-03	0.0000000000000000e+00	2.8204724084176510e-02	4.5051714048889814e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.3586769390158683e-03	0.0000000000000000e+00	2.8143157005396078e-02	4.4426312131596911e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.8854636163586522e-03	0.0000000000000000e+00	2.8082003219936359e-02	4.3815831616915869e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0412250293701436e-02	0.0000000000000000e+00	2.8021262727797400e-02	4.3220269558876716e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0939036971044220e-02	0.0000000000000000e+00	2.7960935528979165e-02	4.2639615821879846e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1465823648387004e-02	0.0000000000000000e+00	2.7901021623481667e-02	4.2073852607760927e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1992610325729788e-02	0.0000000000000000e+00	2.7841521011304913e-02	4.1522953983876348e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2519397003072572e-02	0.0000000000000000e+00	2.7782433692448892e-02	4.0986885415785134e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3046183680415355e-02	0.0000000000000000e+00	2.7723759666913601e-02	4.0465603308399946e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3572970357758138e-02	0.0000000000000000e+00	2.7665498934699051e-02	3.9959054559731881e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4099757035100921e-02	0.0000000000000000e+00	2.7607651495805231e-02	3.9467176131580493e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4626543712443705e-02	0.0000000000000000e+00	2.7550217350232161e-02	3.8989894641705825e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5153330389786487e-02	0.0000000000000000e+00	2.7493196497979811e-02	3.8527125982138577e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5680117067129271e-02	0.0000000000000000e+00	2.7436588939048212e-02	3.8078774968364438e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6206903744472055e-02	0.0000000000000000e+00	2.7380394673437343e-02	3.7644735024114427e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6733690421814839e-02	0.0000000000000000e+00	2.7324613701147207e-02	3.7224887906424429e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7260477099157623e-02	0.0000000000000000e+00	2.7269246022177812e-02	3.6819103475482797e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7787263776500407e-02	0.0000000000000000e+00	2.7214291636529150e-02	3.6427239513551700e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8314050453843191e-02	0.0000000000000000e+00	2.7159750544201226e-02	3.6049141596939940e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8840837131185974e-02	0.0000000000000000e+00	2.7105622745194034e-02	3.5684643024613788e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9367623808528758e-02	0.0000000000000000e+00	2.7051908239507587e-02	3.5333564806558008e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9894410485871542e-02	0.0000000000000000e+00	2.6998607027141873e-02	3.4995715714459222e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0421197163214326e-02	0.0000000000000000e+00	2.6945719108096892e-02	3.4670892396672297e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0947983840557110e-02	0.0000000000000000e+00	2.6893244482372649e-02	3.4358879558763844e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1474770517899894e-02	0.0000000000000000e+00	2.6841183149969146e-02	3.4059450210218068e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2001557195242678e-02	0.0000000000000000e+00	2.6789535110886369e-02	3.3772365977149223e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2528343872585458e-02	0.0000000000000000e+00	2.6738300365124337e-02	3.3497377480107707e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3055130549928242e-02	0.0000000000000000e+00	2.6687478912683044e-02	3.3234224775307874e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3581917227271026e-02	0.0000000000000000e+00	2.6637070753562475e-02	3.2982637856867622e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4108703904613810e-02	0.0000000000000000e+00	2.6587075887762650e-02	3.2742337216936659e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4635490581956593e-02	0.0000000000000000e+00	2.6537494315283561e-02	3.2513034459927237e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5162277259299377e-02	0.0000000000000000e+00	2.6488326036125213e-02	3.2294432966461571e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5689063936642161e-02	0.0000000000000000e+00	2.6439571050287592e-02	3.2086228602121077e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6215850613984945e-02	0.0000000000000000e+00	2.6391229357770715e-02	3.1888110465633037e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6742637291327729e-02	0.0000000000000000e+00	2.6343300958574567e-02	3.1699761670787264e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7269423968670513e-02	0.0000000000000000e+00	2.6295785852699167e-02	3.1520860156112785e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7796210646013297e-02	0.0000000000000000e+00	2.6248684040144493e-02	3.1351079516189115e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8322997323356081e-02	0.0000000000000000e+00	2.6201995520910560e-02	3.1190089848421145e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8849784000698864e-02	0.0000000000000000e+00	2.6155720294997357e-02	3.1037558609140403e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9376570678041645e-02	0.0000000000000000e+00	2.6109858362404894e-02	3.0893151473036862e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9903357355384429e-02	0.0000000000000000e+00	2.6064409723133172e-02	3.0756533190149054e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0430144032727213e-02	0.0000000000000000e+00	2.6019374377182172e-02	3.0627368434939339e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0956930710069996e-02	0.0000000000000000e+00	2.5974752324551924e-02	3.0505322642344710e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1483717387412784e-02	0.0000000000000000e+00	2.5930543565242405e-02	3.0390062826125522e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2010504064755564e-02	0.0000000000000000e+00	2.5886748099253624e-02	3.0281258375292972e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2537290742098351e-02	0.0000000000000000e+00	2.5843365926585576e-02	3.0178581824902326e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3064077419441132e-02	0.0000000000000000e+00	2.5800397047238268e-02	3.0081709598017651e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3590864096783919e-02	0.0000000000000000e+00	2.5757841461211701e-02	2.9990322716183485e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4117650774126700e-02	0.0000000000000000e+00	2.5715699168505864e-02	2.9904107476271492e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4644437451469487e-02	0.0000000000000000e+00	2.5673970169120767e-02	2.9822756092083343e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5171224128812267e-02	0.0000000000000000e+00	2.5632654463056400e-02	2.9745967299599952e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5698010806155055e-02	0.0000000000000000e+00	2.5591752050312774e-02	2.9673446925233484e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6224797483497835e-02	0.0000000000000000e+00	2.5551262930889881e-02	2.9604908416888264e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6751584160840622e-02	0.0000000000000000e+00	2.5511187104787725e-02	2.9540073338040949e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7278370838183403e-02	0.0000000000000000e+00	2.5471524572006309e-02	2.9478671825420304e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7805157515526183e-02	0.0000000000000000e+00	2.5432275332545620e-02	2.9420443011192090e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8331944192868971e-02	0.0000000000000000e+00	2.5393439386405675e-02	2.9365135410840820e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8858730870211751e-02	0.0000000000000000e+00	2.5355016733586467e-02	2.9312507278182695e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9385517547554538e-02	0.0000000000000000e+00	2.5317007374087992e-02	2.9262326929144649e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9912304224897326e-02	0.0000000000000000e+00	2.5279411307910258e-02	2.9214373036102192e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0439090902240106e-02	0.0000000000000000e+00	2.5242228535053254e-02	2.9168434894695718e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0965877579582893e-02	0.0000000000000000e+00	2.5205459055516993e-02	2.9124312665126414e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1492664256925674e-02	0.0000000000000000e+00	2.5169102869301466e-02	2.9081817589988322e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2019450934268454e-02	0.0000000000000000e+00	2.5133159976406673e-02	2.9040772190711724e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2546237611611241e-02	0.0000000000000000e+00	2.5097630376832613e-02	2.9001010444689697e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3073024288954022e-02	0.0000000000000000e+00	2.5062514070579300e-02	2.8962377945124956e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3599810966296809e-02	0.0000000000000000e+00	2.5027811057646714e-02	2.8924732045582445e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4126597643639590e-02	0.0000000000000000e+00	2.4993521338034865e-02	2.8887941991155761e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4653384320982377e-02	0.0000000000000000e+00	2.4959644911743753e-02	2.8851889038066345e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5180170998325157e-02	0.0000000000000000e+00	2.4926181778773385e-02	2.8816466563404020e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5706957675667945e-02	0.0000000000000000e+00	2.4893131939123746e-02	2.8781580166598918e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6233744353010725e-02	0.0000000000000000e+00	2.4860495392794838e-02	2.8747147764077385e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6760531030353512e-02	0.0000000000000000e+00	2.4828272139786677e-02	2.8713099678416248e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7287317707696293e-02	0.0000000000000000e+00	2.4796462180099243e-02	2.8679378723151256e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7814104385039080e-02	0.0000000000000000e+00	2.4765065513732556e-02	2.8645940284235216e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8340891062381861e-02	0.0000000000000000e+00	2.4734082140686592e-02	2.8612752398973636e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8867677739724648e-02	0.0000000000000000e+00	2.4703512060961375e-02	2.8579795833087833e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9394464417067428e-02	0.0000000000000000e+00	2.4673355274556889e-02	2.8547064156368490e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9921251094410216e-02	0.0000000000000000e+00	2.4643611781473149e-02	2.8514563817198520e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0448037771752996e-02	0.0000000000000000e+00	2.4614281581710130e-02	2.8482314216021088e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0974824449095776e-02	0.0000000000000000e+00	2.4585364675267854e-02	2.8450347777632346e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1501611126438564e-02	0.0000000000000000e+00	2.4556861062146312e-02	2.8418710021960148e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2028397803781344e-02	0.0000000000000000e+00	2.4528770742345510e-02	2.8387459632784945e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2555184481124131e-02	0.0000000000000000e+00	2.4501093715865448e-02	2.8356668523629221e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3081971158466912e-02	0.0000000000000000e+00	2.4473829982706117e-02	2.8326421899819046e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3608757835809699e-02	0.0000000000000000e+00	2.4446979542867526e-02	2.8296818315489405e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4135544513152480e-02	0.0000000000000000e+00	2.4420542396349665e-02	2.8267969724065723e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4662331190495267e-02	0.0000000000000000e+00	2.4394518543152537e-02	2.8240001520518005e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5189117867838047e-02	0.0000000000000000e+00	2.4368907983276154e-02	2.8213052573442397e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5715904545180835e-02	0.0000000000000000e+00	2.4343710716720507e-02	2.8187275244777174e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6242691222523615e-02	0.0000000000000000e+00	2.4318926743485597e-02	2.8162835394735172e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6769477899866402e-02	0.0000000000000000e+00	2.4294556063571421e-02	2.8139912369284561e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7296264577209183e-02	0.0000000000000000e+00	2.4270598676977981e-02	2.8118698967300607e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7823051254551970e-02	0.0000000000000000e+00	2.4247054583705276e-02	2.8099401384288412e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8349837931894750e-02	0.0000000000000000e+00	2.4223923783753314e-02	2.8082239129389956e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8876624609237531e-02	0.0000000000000000e+00	2.4201206277122071e-02	2.8067444912217420e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9403411286580318e-02	0.0000000000000000e+00	2.4178902063811580e-02	2.8055264495910242e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9930197963923099e-02	0.0000000000000000e+00	2.4157011143821825e-02	2.8045956512716503e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265886e-02	0.0000000000000000e+00	2.4135533517152797e-02	2.8039792238332187e-03	

#dense#x3#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.7783169069875176e-03	5.1097211075513416e-01	4.7324482143449829e-02	4.8161298980212456e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.3051035843303006e-03	5.1097211075513416e-01	4.7262088478027910e-02	4.7450881549931257e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.8318902616730845e-03	5.1097211075513416e-01	4.7200108105926737e-02	4.6754304288537298e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.3586769390158683e-03	5.1097211075513416e-01	4.7138541027146298e-02	4.6071583058106408e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.8854636163586522e-03	5.1097211075513416e-01	4.7077387241686593e-02	4.5402730108858652e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0412250293701436e-02	5.1097211075513416e-01	4.7016646749547621e-02	4.4747753765683228e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0939036971044220e-02	5.1097211075513416e-01	4.6956319550729389e-02	4.4106658104331384e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1465823648387004e-02	5.1097211075513416e-01	4.6896405645231891e-02	4.3479442618361485e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1992610325729788e-02	5.1097211075513416e-01	4.6836905033055140e-02	4.2866101878128952e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2519397003072572e-02	5.1097211075513416e-01	4.6777817714199109e-02	4.2266625183319771e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3046183680415355e-02	5.1097211075513416e-01	4.6719143688663818e-02	4.1680996210757227e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3572970357758138e-02	5.1097211075513416e-01	4.6660882956449275e-02	4.1109192659429883e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4099757035100921e-02	5.1097211075513416e-01	4.6603035517555451e-02	4.0551185894916967e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4626543712443705e-02	5.1097211075513416e-01	4.6545601371982388e-02	4.0006940595613731e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5153330389786487e-02	5.1097211075513416e-01	4.6488580519730031e-02	3.9476414403365623e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5680117067129271e-02	5.1097211075513416e-01	4.6431972960798436e-02	3.8959557581334805e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6206903744472055e-02	5.1097211075513416e-01	4.6375778695187574e-02	3.8456312682099716e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6733690421814839e-02	5.1097211075513416e-01	4.6319997722897431e-02	3.7966614229154329e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7260477099157623e-02	5.1097211075513416e-01	4.6264630043928029e-02	3.7490388415113950e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7787263776500407e-02	5.1097211075513416e-01	4.6209675658279381e-02	3.7027552820028380e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8314050453843191e-02	5.1097211075513416e-01	4.6155134565951446e-02	3.6578016153276981e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8840837131185974e-02	5.1097211075513416e-01	4.6101006766944265e-02	3.6141678022532592e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9367623808528758e-02	5.1097211075513416e-01	4.6047292261257811e-02	3.5718428733259987e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9894410485871542e-02	5.1097211075513416e-01	4.5993991048892097e-02	3.5308149122132136e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0421197163214326e-02	5.1097211075513416e-01	4.5941103129847116e-02	3.4910710427620097e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0947983840557110e-02	5.1097211075513416e-01	4.5888628504122862e-02	3.4525974200817163e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1474770517899894e-02	5.1097211075513416e-01	4.5836567171719370e-02	3.4153792259320453e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2001557195242678e-02	5.1097211075513416e-01	4.5784919132636583e-02	3.3794006686688419e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2528343872585458e-02	5.1097211075513416e-01	4.5733684386874564e-02	3.3446449879643535e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3055130549928242e-02	5.1097211075513416e-01	4.5682862934433258e-02	3.3110944644783370e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3581917227271026e-02	5.1097211075513416e-01	4.5632454775312706e-02	3.2787304346123731e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4108703904613810e-02	5.1097211075513416e-01	4.5582459909512880e-02	3.2475333104308658e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4635490581956593e-02	5.1097211075513416e-01	4.5532878337033789e-02	3.2174826047813724e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5162277259299377e-02	5.1097211075513416e-01	4.5483710057875437e-02	3.1885569615935790e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5689063936642161e-02	5.1097211075513416e-01	4.5434955072037812e-02	3.1607341912821899e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6215850613984945e-02	5.1097211075513416e-01	4.5386613379520935e-02	3.1339913111242362e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6742637291327729e-02	5.1097211075513416e-01	4.5338684980324784e-02	3.1083045904289554e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7269423968670513e-02	5.1097211075513416e-01	4.5291169874449380e-02	3.0836496002669095e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7796210646013297e-02	5.1097211075513416e-01	4.5244068061894703e-02	3.0600012674769769e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8322997323356081e-02	5.1097211075513416e-01	4.5197379542660773e-02	3.0373339326270994e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8849784000698864e-02	5.1097211075513416e-01	4.5151104316747577e-02	3.0156214115649432e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9376570678041645e-02	5.1097211075513416e-01	4.5105242384155128e-02	2.9948370601624130e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9903357355384429e-02	5.1097211075513416e-01	4.5059793744883392e-02	2.9749538418308700e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0430144032727213e-02	5.1097211075513416e-01	4.5014758398932396e-02	2.9559443973643396e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0956930710069996e-02	5.1097211075513416e-01	4.4970136346302141e-02	2.9377811166542856e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1483717387412784e-02	5.1097211075513416e-01	4.4925927586992633e-02	2.9204362118144651e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2010504064755564e-02	5.1097211075513416e-01	4.4882132121003844e-02	2.9038817912542055e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2537290742098351e-02	5.1097211075513416e-01	4.4838749948335796e-02	2.8880899342468742e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3064077419441132e-02	5.1097211075513416e-01	4.4795781068988488e-02	2.8730327655531766e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3590864096783919e-02	5.1097211075513416e-01	4.4753225482961921e-02	2.8586825296789153e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4117650774126700e-02	5.1097211075513416e-01	4.4711083190256087e-02	2.8450116643707699e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4644437451469487e-02	5.1097211075513416e-01	4.4669354190870980e-02	2.8319928729822713e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5171224128812267e-02	5.1097211075513416e-01	4.4628038484806634e-02	2.8195991953745537e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5698010806155055e-02	5.1097211075513416e-01	4.4587136072062994e-02	2.8078040770506615e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6224797483497835e-02	5.1097211075513416e-01	4.4546646952640108e-02	2.7965814362592664e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6751584160840622e-02	5.1097211075513416e-01	4.4506571126537955e-02	2.7859057288409038e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7278370838183403e-02	5.1097211075513416e-01	4.4466908593756529e-02	2.7757520106279749e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7805157515526183e-02	5.1097211075513416e-01	4.4427659354295837e-02	2.7660959972467857e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8331944192868971e-02	5.1097211075513416e-01	4.4388823408155899e-02	2.7569141212068203e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8858730870211751e-02	5.1097211075513416e-01	4.4350400755336694e-02	2.7481835861965804e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9385517547554538e-02	5.1097211075513416e-01	4.4312391395838223e-02	2.7398824185383098e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9912304224897326e-02	5.1097211075513416e-01	4.4274795329660471e-02	2.7319895157835081e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0439090902240106e-02	5.1097211075513416e-01	4.4237612556803474e-02	2.7244846924586465e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0965877579582893e-02	5.1097211075513416e-01	4.4200843077267210e-02	2.7173487229942865e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1492664256925674e-02	5.1097211075513416e-01	4.4164486891051687e-02	2.7105633818917734e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2019450934268454e-02	5.1097211075513416e-01	4.4128543998156904e-02	2.7041114811987687e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2546237611611241e-02	5.1097211075513416e-01	4.4093014398582833e-02	2.6979769053792307e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3073024288954022e-02	5.1097211075513416e-01	4.4057898092329524e-02	2.6921446436739115e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3599810966296809e-02	5.1097211075513416e-01	4.4023195079396935e-02	2.6866008200549241e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4126597643639590e-02	5.1097211075513416e-01	4.3988905359785085e-02	2.6813327208819069e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4653384320982377e-02	5.1097211075513416e-01	4.3955028933493970e-02	2.6763288203686718e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5180170998325157e-02	5.1097211075513416e-01	4.3921565800523601e-02	2.6715788039671797e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5706957675667945e-02	5.1097211075513416e-01	4.3888515960873967e-02	2.6670735897716450e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6233744353010725e-02	5.1097211075513416e-01	4.3855879414545072e-02	2.6628053480377968e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6760531030353512e-02	5.1097211075513416e-01	4.3823656161536891e-02	2.6587675189040606e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7287317707696293e-02	5.1097211075513416e-01	4.3791846201849463e-02	2.6549548283889735e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7814104385039080e-02	5.1097211075513416e-01	4.3760449535482769e-02	2.6513633027261839e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8340891062381861e-02	5.1097211075513416e-01	4.3729466162436816e-02	2.6479902810835764e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8867677739724648e-02	5.1097211075513416e-01	4.3698896082711602e-02	2.6448344266959615e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9394464417067428e-02	5.1097211075513416e-01	4.3668739296307109e-02	2.6418957364230827e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9921251094410216e-02	5.1097211075513416e-01	4.3638995803223363e-02	2.6391755487257919e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0448037771752996e-02	5.1097211075513416e-01	4.3609665603460343e-02	2.6366765500331624e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0974824449095776e-02	5.1097211075513416e-01	4.3580748697018078e-02	2.6344027794531493e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1501611126438564e-02	5.1097211075513416e-01	4.3552245083896532e-02	2.6323596317579336e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2028397803781344e-02	5.1097211075513416e-01	4.3524154764095727e-02	2.6305538585547250e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2555184481124131e-02	5.1097211075513416e-01	4.3496477737615676e-02	2.6289935675313210e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3081971158466912e-02	5.1097211075513416e-01	4.3469214004456344e-02	2.6276882196454980e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3608757835809699e-02	5.1097211075513416e-01	4.3442363564617753e-02	2.6266486241076133e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4135544513152480e-02	5.1097211075513416e-01	4.3415926418099882e-02	2.6258869309869863e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4662331190495267e-02	5.1097211075513416e-01	4.3389902564902751e-02	2.6254166212557549e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5189117867838047e-02	5.1097211075513416e-01	4.3364292005026381e-02	2.6252524940688399e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5715904545180835e-02	5.1097211075513416e-01	4.3339094738470724e-02	2.6254106510652359e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6242691222523615e-02	5.1097211075513416e-01	4.3314310765235821e-02	2.6259084774670123e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6769477899866402e-02	5.1097211075513416e-01	4.3289940085321645e-02	2.6267646197445766e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7296264577209183e-02	5.1097211075513416e-01	4.3265982698728202e-02	2.6279989596153840e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7823051254551970e-02	5.1097211075513416e-01	4.3242438605455499e-02	2.6296325841437293e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8349837931894750e-02	5.1097211075513416e-01	4.3219307805503537e-02	2.6316877517168495e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8876624609237531e-02	5.1097211075513416e-01	4.3196590298872295e-02	2.6341878536842731e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9403411286580318e-02	5.1097211075513416e-01	4.3174286085561807e-02	2.6371573714649961e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9930197963923099e-02	5.1097211075513416e-01	4.3152395165572045e-02	2.6406218289515399e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265886e-02	5.1097211075513416e-01	4.3130917538903017e-02	2.6446077400705472e-03	

#dense#x3#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.7783169069875176e-03	4.5692639961794757e-01	4.3518692834623250e-02	4.7542901487379148e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.3051035843303006e-03	4.5692639961794757e-01	4.3456299169201323e-02	4.6839397917155306e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.8318902616730845e-03	4.5692639961794757e-01	4.3394318797100144e-02	4.6149906846247070e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.3586769390158683e-03	4.5692639961794757e-01	4.3332751718319719e-02	4.5474445713671093e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.8854636163586522e-03	4.5692639961794757e-01	4.3271597932860000e-02	4.4813028060311962e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0412250293701436e-02	4.5692639961794757e-01	4.3210857440721034e-02	4.4165663187807286e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0939036971044220e-02	4.5692639961794757e-01	4.3150530241902810e-02	4.3532355806486312e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1465823648387004e-02	4.5692639961794757e-01	4.3090616336405312e-02	4.2913105673633069e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1992610325729788e-02	4.5692639961794757e-01	4.3031115724228547e-02	4.2307907223583605e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2519397003072572e-02	4.5692639961794757e-01	4.2972028405372530e-02	4.1716749191398339e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3046183680415355e-02	4.5692639961794757e-01	4.2913354379837239e-02	4.1139614232110358e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3572970357758138e-02	4.5692639961794757e-01	4.2855093647622682e-02	4.0576478537794275e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4099757035100921e-02	4.5692639961794757e-01	4.2797246208728872e-02	4.0027311454951297e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4626543712443705e-02	4.5692639961794757e-01	4.2739812063155795e-02	3.9492075104955882e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5153330389786487e-02	4.5692639961794757e-01	4.2682791210903452e-02	3.8970724010532099e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5680117067129271e-02	4.5692639961794757e-01	4.2626183651971843e-02	3.8463204731454719e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6206903744472055e-02	4.5692639961794757e-01	4.2569989386360974e-02	3.7969455512857626e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6733690421814839e-02	4.5692639961794757e-01	4.2514208414070838e-02	3.7489405949697576e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7260477099157623e-02	4.5692639961794757e-01	4.2458840735101457e-02	3.7022976671056461e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7787263776500407e-02	4.5692639961794757e-01	4.2403886349452781e-02	3.6570079048048420e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8314050453843191e-02	4.5692639961794757e-01	4.2349345257124867e-02	3.6130614929146877e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8840837131185974e-02	4.5692639961794757e-01	4.2295217458117672e-02	3.5704476406734306e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9367623808528758e-02	4.5692639961794757e-01	4.2241502952431217e-02	3.5291545618613522e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9894410485871542e-02	4.5692639961794757e-01	4.2188201740065503e-02	3.4891694588094330e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0421197163214326e-02	4.5692639961794757e-01	4.2135313821020530e-02	3.4504785106084113e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0947983840557110e-02	4.5692639961794757e-01	4.2082839195296276e-02	3.4130668658356434e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1474770517899894e-02	4.5692639961794757e-01	4.2030777862892776e-02	3.3769186400864123e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2001557195242678e-02	4.5692639961794757e-01	4.1979129823810010e-02	3.3420169185586798e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2528343872585458e-02	4.5692639961794757e-01	4.1927895078047978e-02	3.3083437638975334e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3055130549928242e-02	4.5692639961794757e-01	4.1877073625606678e-02	3.2758802294572411e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3581917227271026e-02	4.5692639961794757e-01	4.1826665466486113e-02	3.2446063780868302e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4108703904613810e-02	4.5692639961794757e-01	4.1776670600686287e-02	3.2145013064888289e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4635490581956593e-02	4.5692639961794757e-01	4.1727089028207195e-02	3.1855431751424347e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5162277259299377e-02	4.5692639961794757e-01	4.1677920749048837e-02	3.1577092437226782e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5689063936642161e-02	4.5692639961794757e-01	4.1629165763211226e-02	3.1309759118871403e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6215850613984945e-02	4.5692639961794757e-01	4.1580824070694349e-02	3.1053187652422005e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6742637291327729e-02	4.5692639961794757e-01	4.1532895671498204e-02	3.0807126262448218e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7269423968670513e-02	4.5692639961794757e-01	4.1485380565622794e-02	3.0571316097416663e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7796210646013297e-02	4.5692639961794757e-01	4.1438278753068124e-02	3.0345491827984063e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8322997323356081e-02	4.5692639961794757e-01	4.1391590233834201e-02	3.0129382284291113e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8849784000698864e-02	4.5692639961794757e-01	4.1345315007920991e-02	2.9922711127977333e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9376570678041645e-02	4.5692639961794757e-01	4.1299453075328528e-02	2.9725197554337406e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9903357355384429e-02	4.5692639961794757e-01	4.1254004436056799e-02	2.9536557019812035e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0430144032727213e-02	4.5692639961794757e-01	4.1208969090105817e-02	2.9356501989857646e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0956930710069996e-02	4.5692639961794757e-01	4.1164347037475547e-02	2.9184742702160673e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1483717387412784e-02	4.5692639961794757e-01	4.1120138278166039e-02	2.9020987940179708e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2010504064755564e-02	4.5692639961794757e-01	4.1076342812177265e-02	2.8864945812066239e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2537290742098351e-02	4.5692639961794757e-01	4.1032960639509217e-02	2.8716324530174775e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3064077419441132e-02	4.5692639961794757e-01	4.0989991760161909e-02	2.8574833186579269e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3590864096783919e-02	4.5692639961794757e-01	4.0947436174135328e-02	2.8440182520286491e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4117650774126700e-02	4.5692639961794757e-01	4.0905293881429501e-02	2.8312085672154990e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4644437451469487e-02	4.5692639961794757e-01	4.0863564882044408e-02	2.8190258923877472e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5171224128812267e-02	4.5692639961794757e-01	4.0822249175980034e-02	2.8074422417784439e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5698010806155055e-02	4.5692639961794757e-01	4.0781346763236408e-02	2.7964300854617977e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6224797483497835e-02	4.5692639961794757e-01	4.0740857643813508e-02	2.7859624166857318e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6751584160840622e-02	4.5692639961794757e-01	4.0700781817711355e-02	2.7760128165589277e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7278370838183403e-02	4.5692639961794757e-01	4.0661119284929950e-02	2.7665555159340160e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7805157515526183e-02	4.5692639961794757e-01	4.0621870045469258e-02	2.7575654543685298e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8331944192868971e-02	4.5692639961794757e-01	4.0583034099329320e-02	2.7490183360842414e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8858730870211751e-02	4.5692639961794757e-01	4.0544611446510115e-02	2.7408906828816399e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9385517547554538e-02	4.5692639961794757e-01	4.0506602087011637e-02	2.7331598839996848e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9912304224897326e-02	4.5692639961794757e-01	4.0469006020833892e-02	2.7258042429413477e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0439090902240106e-02	4.5692639961794757e-01	4.0431823247976902e-02	2.7188030213123591e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0965877579582893e-02	4.5692639961794757e-01	4.0395053768440631e-02	2.7121364797438874e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1492664256925674e-02	4.5692639961794757e-01	4.0358697582225107e-02	2.7057859159896743e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2019450934268454e-02	4.5692639961794757e-01	4.0322754689330317e-02	2.6997337003039031e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2546237611611241e-02	4.5692639961794757e-01	4.0287225089756254e-02	2.6939633082187424e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3073024288954022e-02	4.5692639961794757e-01	4.0252108783502938e-02	2.6884593508491742e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3599810966296809e-02	4.5692639961794757e-01	4.0217405770570341e-02	2.6832076028582906e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4126597643639590e-02	4.5692639961794757e-01	4.0183116050958499e-02	2.6781950282182077e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4653384320982377e-02	4.5692639961794757e-01	4.0149239624667384e-02	2.6734098039010402e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5180170998325157e-02	4.5692639961794757e-01	4.0115776491697029e-02	2.6688413416304660e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5706957675667945e-02	4.5692639961794757e-01	4.0082726652047387e-02	2.6644803078182031e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6233744353010725e-02	4.5692639961794757e-01	4.0050090105718465e-02	2.6603186418002931e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6760531030353512e-02	4.5692639961794757e-01	4.0017866852710311e-02	2.6563495724776301e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7287317707696293e-02	4.5692639961794757e-01	3.9986056893022884e-02	2.6525676334513263e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7814104385039080e-02	4.5692639961794757e-01	3.9954660226656176e-02	2.6489686767285645e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8340891062381861e-02	4.5692639961794757e-01	3.9923676853610222e-02	2.6455498850580803e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8867677739724648e-02	4.5692639961794757e-01	3.9893106773885009e-02	2.6423097829359737e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9394464417067428e-02	4.5692639961794757e-01	3.9862949987480530e-02	2.6392482463027532e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9921251094410216e-02	4.5692639961794757e-01	3.9833206494396776e-02	2.6363665109324246e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0448037771752996e-02	4.5692639961794757e-01	3.9803876294633764e-02	2.6336671794921942e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0974824449095776e-02	4.5692639961794757e-01	3.9774959388191498e-02	2.6311542272297924e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1501611126438564e-02	4.5692639961794757e-01	3.9746455775069953e-02	2.6288330062215989e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2028397803781344e-02	4.5692639961794757e-01	3.9718365455269147e-02	2.6267102480925803e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2555184481124131e-02	4.5692639961794757e-01	3.9690688428789082e-02	2.6247940650950155e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3081971158466912e-02	4.5692639961794757e-01	3.9663424695629765e-02	2.6230939494104599e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3608757835809699e-02	4.5692639961794757e-01	3.9636574255791160e-02	2.6216207705163940e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4135544513152480e-02	4.5692639961794757e-01	3.9610137109273309e-02	2.6203867704376726e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4662331190495267e-02	4.5692639961794757e-01	3.9584113256076171e-02	2.6194055566818837e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5189117867838047e-02	4.5692639961794757e-01	3.9558502696199788e-02	2.6186920926392948e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5715904545180835e-02	4.5692639961794757e-01	3.9533305429644137e-02	2.6182626852101890e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6242691222523615e-02	4.5692639961794757e-01	3.9508521456409228e-02	2.6181349694093812e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6769477899866402e-02	4.5692639961794757e-01	3.9484150776495058e-02	2.6183278896846295e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7296264577209183e-02	4.5692639961794757e-01	3.9460193389901609e-02	2.6188616776796087e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7823051254551970e-02	4.5692639961794757e-01	3.9436649296628906e-02	2.6197578261671520e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8349837931894750e-02	4.5692639961794757e-01	3.9413518496676937e-02	2.6210390588806269e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8876624609237531e-02	4.5692639961794757e-01	3.9390800990045702e-02	2.6227292959778285e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9403411286580318e-02	4.5692639961794757e-01	3.9368496776735214e-02	2.6248536148839713e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9930197963923099e-02	4.5692639961794757e-01	3.9346605856745459e-02	2.6274382062801858e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265886e-02	4.5692639961794757e-01	3.9325128230076438e-02	2.6305103250297561e-03	

#dense#x3#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.7783169069875176e-03	3.4658935092121362e-01	3.7068548364119498e-02	4.6780775942437559e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.3051035843303006e-03	3.4658935092121362e-01	3.7006154698697585e-02	4.6093703271096742e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.8318902616730845e-03	3.4658935092121362e-01	3.6944174326596399e-02	4.5420990891069223e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.3586769390158683e-03	3.4658935092121362e-01	3.6882607247815967e-02	4.4762656441777069e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.8854636163586522e-03	3.4658935092121362e-01	3.6821453462356254e-02	4.4118712916239016e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0412250293701436e-02	3.4658935092121362e-01	3.6760712970217296e-02	4.3489168266419168e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0939036971044220e-02	3.4658935092121362e-01	3.6700385771399051e-02	4.2874024997964742e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1465823648387004e-02	3.4658935092121362e-01	3.6640471865901567e-02	4.2273279756130846e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1992610325729788e-02	3.4658935092121362e-01	3.6580971253724809e-02	4.1686922904980743e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2519397003072572e-02	3.4658935092121362e-01	3.6521883934868778e-02	4.1114938102225634e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3046183680415355e-02	3.4658935092121362e-01	3.6463209909333487e-02	4.0557301872371316e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3572970357758138e-02	3.4658935092121362e-01	3.6404949177118943e-02	4.0013983181114085e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4099757035100921e-02	3.4658935092121362e-01	3.6347101738225120e-02	3.9484943014208651e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4626543712443705e-02	3.4658935092121362e-01	3.6289667592652050e-02	3.8970133964293168e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5153330389786487e-02	3.4658935092121362e-01	3.6232646740399700e-02	3.8469499829384456e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5680117067129271e-02	3.4658935092121362e-01	3.6176039181468105e-02	3.7982975226972964e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6206903744472055e-02	3.4658935092121362e-01	3.6119844915857235e-02	3.7510485227808363e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6733690421814839e-02	3.4658935092121362e-01	3.6064063943567107e-02	3.7051945013592889e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7260477099157623e-02	3.4658935092121362e-01	3.6008696264597712e-02	3.6607259562874048e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7787263776500407e-02	3.4658935092121362e-01	3.5953741878949043e-02	3.6176323369437797e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8314050453843191e-02	3.4658935092121362e-01	3.5899200786621115e-02	3.5759020197456636e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8840837131185974e-02	3.4658935092121362e-01	3.5845072987613927e-02	3.5355222877528148e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9367623808528758e-02	3.4658935092121362e-01	3.5791358481927479e-02	3.4964793147547217e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9894410485871542e-02	3.4658935092121362e-01	3.5738057269561772e-02	3.4587581542094006e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0421197163214326e-02	3.4658935092121362e-01	3.5685169350516785e-02	3.4223427333682946e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0947983840557110e-02	3.4658935092121362e-01	3.5632694724792538e-02	3.3872158528807299e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1474770517899894e-02	3.4658935092121362e-01	3.5580633392389038e-02	3.3533591921241748e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2001557195242678e-02	3.4658935092121362e-01	3.5528985353306265e-02	3.3207533204528423e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2528343872585458e-02	3.4658935092121362e-01	3.5477750607544226e-02	3.2893777144982188e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3055130549928242e-02	3.4658935092121362e-01	3.5426929155102933e-02	3.2592107815918518e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3581917227271026e-02	3.4658935092121362e-01	3.5376520995982368e-02	3.2302298893146287e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4108703904613810e-02	3.4658935092121362e-01	3.5326526130182549e-02	3.2024114011083263e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4635490581956593e-02	3.4658935092121362e-01	3.5276944557703450e-02	3.1757307178165040e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5162277259299377e-02	3.4658935092121362e-01	3.5227776278545099e-02	3.1501623249542512e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5689063936642161e-02	3.4658935092121362e-01	3.5179021292707488e-02	3.1256798454409930e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6215850613984945e-02	3.4658935092121362e-01	3.5130679600190610e-02	3.1022560974682720e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6742637291327729e-02	3.4658935092121362e-01	3.5082751200994459e-02	3.0798631571190595e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7269423968670513e-02	3.4658935092121362e-01	3.5035236095119056e-02	3.0584724253039167e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7796210646013297e-02	3.4658935092121362e-01	3.4988134282564386e-02	3.0380546985363998e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8322997323356081e-02	3.4658935092121362e-01	3.4941445763330449e-02	3.0185802430358209e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8849784000698864e-02	3.4658935092121362e-01	3.4895170537417246e-02	3.0000188716184256e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9376570678041645e-02	3.4658935092121362e-01	3.4849308604824783e-02	2.9823400228208810e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9903357355384429e-02	3.4658935092121362e-01	3.4803859965553061e-02	2.9655128416919982e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0430144032727213e-02	3.4658935092121362e-01	3.4758824619602065e-02	2.9495062616892564e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0956930710069996e-02	3.4658935092121362e-01	3.4714202566971809e-02	2.9342890871254172e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1483717387412784e-02	3.4658935092121362e-01	3.4669993807662294e-02	2.9198300756290547e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2010504064755564e-02	3.4658935092121362e-01	3.4626198341673513e-02	2.9060980201063751e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2537290742098351e-02	3.4658935092121362e-01	3.4582816169005472e-02	2.8930618297236458e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3064077419441132e-02	3.4658935092121362e-01	3.4539847289658164e-02	2.8806906094659039e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3590864096783919e-02	3.4658935092121362e-01	3.4497291703631583e-02	2.8689537378687401e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4117650774126700e-02	3.4658935092121362e-01	3.4455149410925756e-02	2.8578209425647624e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4644437451469487e-02	3.4658935092121362e-01	3.4413420411540656e-02	2.8472623733324059e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5171224128812267e-02	3.4658935092121362e-01	3.4372104705476289e-02	2.8372486723839941e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5698010806155055e-02	3.4658935092121362e-01	3.4331202292732663e-02	2.8277510416770523e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6224797483497835e-02	3.4658935092121362e-01	3.4290713173309770e-02	2.8187413070816653e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6751584160840622e-02	3.4658935092121362e-01	3.4250637347207617e-02	2.8101919792821914e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7278370838183403e-02	3.4658935092121362e-01	3.4210974814426205e-02	2.8020763113364953e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7805157515526183e-02	3.4658935092121362e-01	3.4171725574965513e-02	2.7943683528566551e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8331944192868971e-02	3.4658935092121362e-01	3.4132889628825568e-02	2.7870430008138749e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8858730870211751e-02	3.4658935092121362e-01	3.4094466976006363e-02	2.7800760470048139e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9385517547554538e-02	3.4658935092121362e-01	3.4056457616507885e-02	2.7734442222475410e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9912304224897326e-02	3.4658935092121362e-01	3.4018861550330147e-02	2.7671252374019731e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0439090902240106e-02	3.4658935092121362e-01	3.3981678777473150e-02	2.7610978213330334e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0965877579582893e-02	3.4658935092121362e-01	3.3944909297936886e-02	2.7553417559532537e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1492664256925674e-02	3.4658935092121362e-01	3.3908553111721348e-02	2.7498379084966956e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2019450934268454e-02	3.4658935092121362e-01	3.3872610218826572e-02	2.7445682611871060e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2546237611611241e-02	3.4658935092121362e-01	3.3837080619252509e-02	2.7395159384708315e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3073024288954022e-02	3.4658935092121362e-01	3.3801964312999193e-02	2.7346652319889570e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3599810966296809e-02	3.4658935092121362e-01	3.3767261300066610e-02	2.7300016234642894e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4126597643639590e-02	3.4658935092121362e-01	3.3732971580454761e-02	2.7255118056761975e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4653384320982377e-02	3.4658935092121362e-01	3.3699095154163639e-02	2.7211837016920520e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5180170998325157e-02	3.4658935092121362e-01	3.3665632021193277e-02	2.7170064825161998e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5706957675667945e-02	3.4658935092121362e-01	3.3632582181543635e-02	2.7129705833081256e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6233744353010725e-02	3.4658935092121362e-01	3.3599945635214734e-02	2.7090677183093308e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6760531030353512e-02	3.4658935092121362e-01	3.3567722382206566e-02	2.7052908946054613e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7287317707696293e-02	3.4658935092121362e-01	3.3535912422519139e-02	2.7016344248344281e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7814104385039080e-02	3.4658935092121362e-01	3.3504515756152445e-02	2.6980939389346531e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8340891062381861e-02	3.4658935092121362e-01	3.3473532383106484e-02	2.6946663950095586e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8867677739724648e-02	3.4658935092121362e-01	3.3442962303381271e-02	2.6913500893649151e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9394464417067428e-02	3.4658935092121362e-01	3.3412805516976785e-02	2.6881446657548306e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9921251094410216e-02	3.4658935092121362e-01	3.3383062023893038e-02	2.6850511238512434e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0448037771752996e-02	3.4658935092121362e-01	3.3353731824130019e-02	2.6820718269286131e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0974824449095776e-02	3.4658935092121362e-01	3.3324814917687746e-02	2.6792105087331784e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1501611126438564e-02	3.4658935092121362e-01	3.3296311304566208e-02	2.6764722794810777e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2028397803781344e-02	3.4658935092121362e-01	3.3268220984765402e-02	2.6738636309065534e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2555184481124131e-02	3.4658935092121362e-01	3.3240543958285344e-02	2.6713924402554769e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3081971158466912e-02	3.4658935092121362e-01	3.3213280225126006e-02	2.6690679730950904e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3608757835809699e-02	3.4658935092121362e-01	3.3186429785287415e-02	2.6669008847854643e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4135544513152480e-02	3.4658935092121362e-01	3.3159992638769557e-02	2.6649032204333085e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4662331190495267e-02	3.4658935092121362e-01	3.3133968785572433e-02	2.6630884131244497e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5189117867838047e-02	3.4658935092121362e-01	3.3108358225696050e-02	2.6614712802076755e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5715904545180835e-02	3.4658935092121362e-01	3.3083160959140392e-02	2.6600680173796275e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6242691222523615e-02	3.4658935092121362e-01	3.3058376985905490e-02	2.6588961903006910e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6769477899866402e-02	3.4658935092121362e-01	3.3034006305991313e-02	2.6579747234515270e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7296264577209183e-02	3.4658935092121362e-01	3.3010048919397871e-02	2.6573238859249979e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7823051254551970e-02	3.4658935092121362e-01	3.2986504826125168e-02	2.6569652738341783e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8349837931894750e-02	3.4658935092121362e-01	3.2963374026173199e-02	2.6569217890086223e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8876624609237531e-02	3.4658935092121362e-01	3.2940656519541964e-02	2.6572176136462305e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9403411286580318e-02	3.4658935092121362e-01	3.2918352306231476e-02	2.6578781805883253e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9930197963923099e-02	3.4658935092121362e-01	3.2896461386241721e-02	2.6589301388926677e-03	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265886e-02	3.4658935092121362e-01	3.2874983759572686e-02	2.6604013143919072e-03	

#CH2_RED(smart_print)
0.66(26)	



==> isoQCD/Data/fit_Lsla/fit/M2_3GeV/M_K2_MeV.dat <==
*** Results of the xexyey fit ***
----------
n_var : 5
n_pts : 54
n_par : 5
Simultaneous fit of M_K2_MeV

[The fit converged for all jkf indices]
----------

#jkf#m0
7.6964359011420855e+00	7.7668362014027750e+00	7.7471024723319308e+00	7.7793632785963194e+00	7.6961365617055932e+00	7.7468019765538942e+00	7.7406083167486779e+00	7.6901040683304194e+00	7.7314934624518550e+00	7.7812478676504080e+00	7.7522557197357012e+00	7.7487695815519091e+00	7.7807608821302736e+00	7.8003562229848420e+00	7.7635569164031955e+00	

#ae#m0
7.7481219619813260e+00	1.2046657404877918e-01	

#jkf#c_fL
5.2875147041183887e+01	5.5364481472410439e+01	5.5740056474487986e+01	5.1430858985928310e+01	5.1958043731240664e+01	5.2631818082009822e+01	5.1911818331443797e+01	5.3586968874604644e+01	5.2876916050345791e+01	5.2514953119997777e+01	5.8119583547607292e+01	5.0945348443519812e+01	5.6091636156667668e+01	5.1301163725249339e+01	5.3172210793838239e+01	

#ae#c_fL
5.3368066988702353e+01	7.4489586536486083e+00	

#jkf#c_l
-6.0914669199310634e-01	-5.5460088553728182e-01	-4.5781185850097622e-01	-4.9091499445888009e-01	-5.6948780510800323e-01	-5.3742388223561210e-01	-5.3757003567205719e-01	-5.3970386223444100e-01	-6.3502956495819973e-01	-5.5843423703840533e-01	-5.0679950725914580e-01	-5.9895689485580794e-01	-4.2490566521612461e-01	-4.9738798045192889e-01	-6.4174931678236158e-01	

#ae#c_l
-5.4399487882015551e-01	2.2484319197590824e-01	

#jkf#c_a2
1.0375785161001073e+01	1.0986746071267071e+01	1.0875189468531607e+01	1.1110385397747251e+01	1.0655825453334062e+01	1.0977864153384269e+01	1.1029287304512016e+01	1.0547879263463313e+01	1.0319954870357952e+01	1.0834509611282812e+01	1.0499490262635016e+01	1.1045346513470788e+01	1.0933700997627184e+01	1.0947416881025312e+01	1.0739746230598801e+01	

#ae#c_a2
1.0791941842682569e+01	9.2148335173241380e-01	

#jkf#c_l2
4.0675060499753046e+00	3.7059297182379414e+00	2.6870200815649978e+00	3.1767612722601286e+00	3.7723921284805950e+00	3.3103438666357756e+00	3.5159144304875878e+00	3.5394081859968654e+00	4.2942069322911047e+00	3.7008952457822271e+00	3.3194388630873832e+00	4.1457645636792257e+00	2.6284691831555982e+00	3.1376759402828727e+00	4.3806541253521489e+00	

#ae#c_l2
3.5588253724846504e+00	1.9266425091996608e+00	

#jkf#CH2_RED
1.0254817828699687e-01	1.1321490329330548e-01	1.5287035164713220e-01	1.3547231990206965e-01	1.3818077832752662e-01	1.5283427957356580e-01	1.2771213591787944e-01	1.2409963856004513e-01	1.4679094536911286e-01	1.1359992732513580e-01	1.1364842627758479e-01	1.0874389867767799e-01	1.3907872920220751e-01	1.4653680381770132e-01	1.0125562642860617e-01	

#ae#CH2_RED
1.2777246284043650e-01	6.5484439976206052e-02	

#jkf#data_x_1
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.0734257853765204e+01	3.0858833639755453e+01	3.0882176222160602e+01	3.0776161972308770e+01	3.0727045580790541e+01	3.0625543674106463e+01	3.0628126679767991e+01	3.0813847235081273e+01	3.0818232441351718e+01	3.0456824701077952e+01	3.0680591633556528e+01	3.0795881706995800e+01	3.0779562580493170e+01	3.0517507121790306e+01	3.0572070092578731e+01	
6.7615367278283429e+01	6.7889434007462000e+01	6.7940787688753332e+01	6.7707556339079304e+01	6.7599500277739196e+01	6.7376196083034230e+01	6.7381878695489561e+01	6.7790463917178784e+01	6.7800111370973781e+01	6.7005014342371510e+01	6.7497301593824332e+01	6.7750939755390760e+01	6.7715037677084965e+01	6.7138515667938677e+01	6.7258554203673214e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_2
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.0734257853765204e+01	3.0858833639755453e+01	3.0882176222160602e+01	3.0776161972308770e+01	3.0727045580790541e+01	3.0625543674106463e+01	3.0628126679767991e+01	3.0813847235081273e+01	3.0818232441351718e+01	3.0456824701077952e+01	3.0680591633556528e+01	3.0795881706995800e+01	3.0779562580493170e+01	3.0517507121790306e+01	3.0572070092578731e+01	
7.9909070419789515e+01	8.0232967463364176e+01	8.0293658177617559e+01	8.0018021128002815e+01	7.9890318510055423e+01	7.9626413552676823e+01	7.9633129367396776e+01	8.0116002811211288e+01	8.0127404347514442e+01	7.9187744222802678e+01	7.9769538247246956e+01	8.0069292438189080e+01	8.0026862709282241e+01	7.9345518516654792e+01	7.9487382240704704e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_3
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.0734257853765204e+01	3.0858833639755453e+01	3.0882176222160602e+01	3.0776161972308770e+01	3.0727045580790541e+01	3.0625543674106463e+01	3.0628126679767991e+01	3.0813847235081273e+01	3.0818232441351718e+01	3.0456824701077952e+01	3.0680591633556528e+01	3.0795881706995800e+01	3.0779562580493170e+01	3.0517507121790306e+01	3.0572070092578731e+01	
9.2202773561295615e+01	9.2576500919266351e+01	9.2646528666481800e+01	9.2328485916926311e+01	9.2181136742371635e+01	9.1876631022319415e+01	9.1884380039303963e+01	9.2441541705243807e+01	9.2454697324055132e+01	9.1370474103233875e+01	9.2041774900669566e+01	9.2387645120987401e+01	9.2338687741479490e+01	9.1552521365370907e+01	9.1716210277736181e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_4
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
9.2202773561295608e+00	9.2576500919266351e+00	9.2646528666481789e+00	9.2328485916926333e+00	9.2181136742371628e+00	9.1876631022319408e+00	9.1884380039303952e+00	9.2441541705243804e+00	9.2454697324055157e+00	9.1370474103233867e+00	9.2041774900669573e+00	9.2387645120987401e+00	9.2338687741479504e+00	9.1552521365370936e+00	9.1716210277736199e+00	
6.7615367278283429e+01	6.7889434007462000e+01	6.7940787688753332e+01	6.7707556339079304e+01	6.7599500277739196e+01	6.7376196083034230e+01	6.7381878695489561e+01	6.7790463917178784e+01	6.7800111370973781e+01	6.7005014342371510e+01	6.7497301593824332e+01	6.7750939755390760e+01	6.7715037677084965e+01	6.7138515667938677e+01	6.7258554203673214e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_5
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
9.2202773561295608e+00	9.2576500919266351e+00	9.2646528666481789e+00	9.2328485916926333e+00	9.2181136742371628e+00	9.1876631022319408e+00	9.1884380039303952e+00	9.2441541705243804e+00	9.2454697324055157e+00	9.1370474103233867e+00	9.2041774900669573e+00	9.2387645120987401e+00	9.2338687741479504e+00	9.1552521365370936e+00	9.1716210277736199e+00	
7.9909070419789515e+01	8.0232967463364176e+01	8.0293658177617559e+01	8.0018021128002815e+01	7.9890318510055423e+01	7.9626413552676823e+01	7.9633129367396776e+01	8.0116002811211288e+01	8.0127404347514442e+01	7.9187744222802678e+01	7.9769538247246956e+01	8.0069292438189080e+01	8.0026862709282241e+01	7.9345518516654792e+01	7.9487382240704704e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_6
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
9.2202773561295608e+00	9.2576500919266351e+00	9.2646528666481789e+00	9.2328485916926333e+00	9.2181136742371628e+00	9.1876631022319408e+00	9.1884380039303952e+00	9.2441541705243804e+00	9.2454697324055157e+00	9.1370474103233867e+00	9.2041774900669573e+00	9.2387645120987401e+00	9.2338687741479504e+00	9.1552521365370936e+00	9.1716210277736199e+00	
9.2202773561295615e+01	9.2576500919266351e+01	9.2646528666481800e+01	9.2328485916926311e+01	9.2181136742371635e+01	9.1876631022319415e+01	9.1884380039303963e+01	9.2441541705243807e+01	9.2454697324055132e+01	9.1370474103233875e+01	9.2041774900669566e+01	9.2387645120987401e+01	9.2338687741479490e+01	9.1552521365370907e+01	9.1716210277736181e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_7
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.2293703141506082e+01	1.2343533455902181e+01	1.2352870488864241e+01	1.2310464788923509e+01	1.2290818232316218e+01	1.2250217469642587e+01	1.2251250671907195e+01	1.2325538894032508e+01	1.2327292976540686e+01	1.2182729880431182e+01	1.2272236653422608e+01	1.2318352682798320e+01	1.2311825032197268e+01	1.2207002848716122e+01	1.2228828037031493e+01	
6.7615367278283429e+01	6.7889434007462000e+01	6.7940787688753332e+01	6.7707556339079304e+01	6.7599500277739196e+01	6.7376196083034230e+01	6.7381878695489561e+01	6.7790463917178784e+01	6.7800111370973781e+01	6.7005014342371510e+01	6.7497301593824332e+01	6.7750939755390760e+01	6.7715037677084965e+01	6.7138515667938677e+01	6.7258554203673214e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_8
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.2293703141506082e+01	1.2343533455902181e+01	1.2352870488864241e+01	1.2310464788923509e+01	1.2290818232316218e+01	1.2250217469642587e+01	1.2251250671907195e+01	1.2325538894032508e+01	1.2327292976540686e+01	1.2182729880431182e+01	1.2272236653422608e+01	1.2318352682798320e+01	1.2311825032197268e+01	1.2207002848716122e+01	1.2228828037031493e+01	
7.9909070419789515e+01	8.0232967463364176e+01	8.0293658177617559e+01	8.0018021128002815e+01	7.9890318510055423e+01	7.9626413552676823e+01	7.9633129367396776e+01	8.0116002811211288e+01	8.0127404347514442e+01	7.9187744222802678e+01	7.9769538247246956e+01	8.0069292438189080e+01	8.0026862709282241e+01	7.9345518516654792e+01	7.9487382240704704e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_9
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.2293703141506082e+01	1.2343533455902181e+01	1.2352870488864241e+01	1.2310464788923509e+01	1.2290818232316218e+01	1.2250217469642587e+01	1.2251250671907195e+01	1.2325538894032508e+01	1.2327292976540686e+01	1.2182729880431182e+01	1.2272236653422608e+01	1.2318352682798320e+01	1.2311825032197268e+01	1.2207002848716122e+01	1.2228828037031493e+01	
9.2202773561295615e+01	9.2576500919266351e+01	9.2646528666481800e+01	9.2328485916926311e+01	9.2181136742371635e+01	9.1876631022319415e+01	9.1884380039303963e+01	9.2441541705243807e+01	9.2454697324055132e+01	9.1370474103233875e+01	9.2041774900669566e+01	9.2387645120987401e+01	9.2338687741479490e+01	9.1552521365370907e+01	9.1716210277736181e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_10
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.2293703141506082e+01	1.2343533455902181e+01	1.2352870488864241e+01	1.2310464788923509e+01	1.2290818232316218e+01	1.2250217469642587e+01	1.2251250671907195e+01	1.2325538894032508e+01	1.2327292976540686e+01	1.2182729880431182e+01	1.2272236653422608e+01	1.2318352682798320e+01	1.2311825032197268e+01	1.2207002848716122e+01	1.2228828037031493e+01	
6.7615367278283429e+01	6.7889434007462000e+01	6.7940787688753332e+01	6.7707556339079304e+01	6.7599500277739196e+01	6.7376196083034230e+01	6.7381878695489561e+01	6.7790463917178784e+01	6.7800111370973781e+01	6.7005014342371510e+01	6.7497301593824332e+01	6.7750939755390760e+01	6.7715037677084965e+01	6.7138515667938677e+01	6.7258554203673214e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_11
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.2293703141506082e+01	1.2343533455902181e+01	1.2352870488864241e+01	1.2310464788923509e+01	1.2290818232316218e+01	1.2250217469642587e+01	1.2251250671907195e+01	1.2325538894032508e+01	1.2327292976540686e+01	1.2182729880431182e+01	1.2272236653422608e+01	1.2318352682798320e+01	1.2311825032197268e+01	1.2207002848716122e+01	1.2228828037031493e+01	
7.9909070419789515e+01	8.0232967463364176e+01	8.0293658177617559e+01	8.0018021128002815e+01	7.9890318510055423e+01	7.9626413552676823e+01	7.9633129367396776e+01	8.0116002811211288e+01	8.0127404347514442e+01	7.9187744222802678e+01	7.9769538247246956e+01	8.0069292438189080e+01	8.0026862709282241e+01	7.9345518516654792e+01	7.9487382240704704e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_12
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.2293703141506082e+01	1.2343533455902181e+01	1.2352870488864241e+01	1.2310464788923509e+01	1.2290818232316218e+01	1.2250217469642587e+01	1.2251250671907195e+01	1.2325538894032508e+01	1.2327292976540686e+01	1.2182729880431182e+01	1.2272236653422608e+01	1.2318352682798320e+01	1.2311825032197268e+01	1.2207002848716122e+01	1.2228828037031493e+01	
9.2202773561295615e+01	9.2576500919266351e+01	9.2646528666481800e+01	9.2328485916926311e+01	9.2181136742371635e+01	9.1876631022319415e+01	9.1884380039303963e+01	9.2441541705243807e+01	9.2454697324055132e+01	9.1370474103233875e+01	9.2041774900669566e+01	9.2387645120987401e+01	9.2338687741479490e+01	9.1552521365370907e+01	9.1716210277736181e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_13
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2293703141506082e+01	1.2343533455902181e+01	1.2352870488864241e+01	1.2310464788923509e+01	1.2290818232316218e+01	1.2250217469642587e+01	1.2251250671907195e+01	1.2325538894032508e+01	1.2327292976540686e+01	1.2182729880431182e+01	1.2272236653422608e+01	1.2318352682798320e+01	1.2311825032197268e+01	1.2207002848716122e+01	1.2228828037031493e+01	
6.7615367278283429e+01	6.7889434007462000e+01	6.7940787688753332e+01	6.7707556339079304e+01	6.7599500277739196e+01	6.7376196083034230e+01	6.7381878695489561e+01	6.7790463917178784e+01	6.7800111370973781e+01	6.7005014342371510e+01	6.7497301593824332e+01	6.7750939755390760e+01	6.7715037677084965e+01	6.7138515667938677e+01	6.7258554203673214e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_14
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2293703141506082e+01	1.2343533455902181e+01	1.2352870488864241e+01	1.2310464788923509e+01	1.2290818232316218e+01	1.2250217469642587e+01	1.2251250671907195e+01	1.2325538894032508e+01	1.2327292976540686e+01	1.2182729880431182e+01	1.2272236653422608e+01	1.2318352682798320e+01	1.2311825032197268e+01	1.2207002848716122e+01	1.2228828037031493e+01	
7.9909070419789515e+01	8.0232967463364176e+01	8.0293658177617559e+01	8.0018021128002815e+01	7.9890318510055423e+01	7.9626413552676823e+01	7.9633129367396776e+01	8.0116002811211288e+01	8.0127404347514442e+01	7.9187744222802678e+01	7.9769538247246956e+01	8.0069292438189080e+01	8.0026862709282241e+01	7.9345518516654792e+01	7.9487382240704704e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_15
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2293703141506082e+01	1.2343533455902181e+01	1.2352870488864241e+01	1.2310464788923509e+01	1.2290818232316218e+01	1.2250217469642587e+01	1.2251250671907195e+01	1.2325538894032508e+01	1.2327292976540686e+01	1.2182729880431182e+01	1.2272236653422608e+01	1.2318352682798320e+01	1.2311825032197268e+01	1.2207002848716122e+01	1.2228828037031493e+01	
9.2202773561295615e+01	9.2576500919266351e+01	9.2646528666481800e+01	9.2328485916926311e+01	9.2181136742371635e+01	9.1876631022319415e+01	9.1884380039303963e+01	9.2441541705243807e+01	9.2454697324055132e+01	9.1370474103233875e+01	9.2041774900669566e+01	9.2387645120987401e+01	9.2338687741479490e+01	9.1552521365370907e+01	9.1716210277736181e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_16
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.2293703141506082e+01	1.2343533455902181e+01	1.2352870488864241e+01	1.2310464788923509e+01	1.2290818232316218e+01	1.2250217469642587e+01	1.2251250671907195e+01	1.2325538894032508e+01	1.2327292976540686e+01	1.2182729880431182e+01	1.2272236653422608e+01	1.2318352682798320e+01	1.2311825032197268e+01	1.2207002848716122e+01	1.2228828037031493e+01	
6.7615367278283429e+01	6.7889434007462000e+01	6.7940787688753332e+01	6.7707556339079304e+01	6.7599500277739196e+01	6.7376196083034230e+01	6.7381878695489561e+01	6.7790463917178784e+01	6.7800111370973781e+01	6.7005014342371510e+01	6.7497301593824332e+01	6.7750939755390760e+01	6.7715037677084965e+01	6.7138515667938677e+01	6.7258554203673214e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_17
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.2293703141506082e+01	1.2343533455902181e+01	1.2352870488864241e+01	1.2310464788923509e+01	1.2290818232316218e+01	1.2250217469642587e+01	1.2251250671907195e+01	1.2325538894032508e+01	1.2327292976540686e+01	1.2182729880431182e+01	1.2272236653422608e+01	1.2318352682798320e+01	1.2311825032197268e+01	1.2207002848716122e+01	1.2228828037031493e+01	
7.9909070419789515e+01	8.0232967463364176e+01	8.0293658177617559e+01	8.0018021128002815e+01	7.9890318510055423e+01	7.9626413552676823e+01	7.9633129367396776e+01	8.0116002811211288e+01	8.0127404347514442e+01	7.9187744222802678e+01	7.9769538247246956e+01	8.0069292438189080e+01	8.0026862709282241e+01	7.9345518516654792e+01	7.9487382240704704e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_18
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.2293703141506082e+01	1.2343533455902181e+01	1.2352870488864241e+01	1.2310464788923509e+01	1.2290818232316218e+01	1.2250217469642587e+01	1.2251250671907195e+01	1.2325538894032508e+01	1.2327292976540686e+01	1.2182729880431182e+01	1.2272236653422608e+01	1.2318352682798320e+01	1.2311825032197268e+01	1.2207002848716122e+01	1.2228828037031493e+01	
9.2202773561295615e+01	9.2576500919266351e+01	9.2646528666481800e+01	9.2328485916926311e+01	9.2181136742371635e+01	9.1876631022319415e+01	9.1884380039303963e+01	9.2441541705243807e+01	9.2454697324055132e+01	9.1370474103233875e+01	9.2041774900669566e+01	9.2387645120987401e+01	9.2338687741479490e+01	9.1552521365370907e+01	9.1716210277736181e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_19
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2293703141506082e+01	1.2343533455902181e+01	1.2352870488864241e+01	1.2310464788923509e+01	1.2290818232316218e+01	1.2250217469642587e+01	1.2251250671907195e+01	1.2325538894032508e+01	1.2327292976540686e+01	1.2182729880431182e+01	1.2272236653422608e+01	1.2318352682798320e+01	1.2311825032197268e+01	1.2207002848716122e+01	1.2228828037031493e+01	
6.7615367278283429e+01	6.7889434007462000e+01	6.7940787688753332e+01	6.7707556339079304e+01	6.7599500277739196e+01	6.7376196083034230e+01	6.7381878695489561e+01	6.7790463917178784e+01	6.7800111370973781e+01	6.7005014342371510e+01	6.7497301593824332e+01	6.7750939755390760e+01	6.7715037677084965e+01	6.7138515667938677e+01	6.7258554203673214e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_20
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2293703141506082e+01	1.2343533455902181e+01	1.2352870488864241e+01	1.2310464788923509e+01	1.2290818232316218e+01	1.2250217469642587e+01	1.2251250671907195e+01	1.2325538894032508e+01	1.2327292976540686e+01	1.2182729880431182e+01	1.2272236653422608e+01	1.2318352682798320e+01	1.2311825032197268e+01	1.2207002848716122e+01	1.2228828037031493e+01	
7.9909070419789515e+01	8.0232967463364176e+01	8.0293658177617559e+01	8.0018021128002815e+01	7.9890318510055423e+01	7.9626413552676823e+01	7.9633129367396776e+01	8.0116002811211288e+01	8.0127404347514442e+01	7.9187744222802678e+01	7.9769538247246956e+01	8.0069292438189080e+01	8.0026862709282241e+01	7.9345518516654792e+01	7.9487382240704704e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_21
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2293703141506082e+01	1.2343533455902181e+01	1.2352870488864241e+01	1.2310464788923509e+01	1.2290818232316218e+01	1.2250217469642587e+01	1.2251250671907195e+01	1.2325538894032508e+01	1.2327292976540686e+01	1.2182729880431182e+01	1.2272236653422608e+01	1.2318352682798320e+01	1.2311825032197268e+01	1.2207002848716122e+01	1.2228828037031493e+01	
9.2202773561295615e+01	9.2576500919266351e+01	9.2646528666481800e+01	9.2328485916926311e+01	9.2181136742371635e+01	9.1876631022319415e+01	9.1884380039303963e+01	9.2441541705243807e+01	9.2454697324055132e+01	9.1370474103233875e+01	9.2041774900669566e+01	9.2387645120987401e+01	9.2338687741479490e+01	9.1552521365370907e+01	9.1716210277736181e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_22
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.5367128926882602e+01	1.5429416819877726e+01	1.5441088111080301e+01	1.5388080986154385e+01	1.5363522790395271e+01	1.5312771837053232e+01	1.5314063339883996e+01	1.5406923617540636e+01	1.5409116220675859e+01	1.5228412350538976e+01	1.5340295816778264e+01	1.5397940853497900e+01	1.5389781290246585e+01	1.5258753560895153e+01	1.5286035046289365e+01	
6.7615367278283429e+01	6.7889434007462000e+01	6.7940787688753332e+01	6.7707556339079304e+01	6.7599500277739196e+01	6.7376196083034230e+01	6.7381878695489561e+01	6.7790463917178784e+01	6.7800111370973781e+01	6.7005014342371510e+01	6.7497301593824332e+01	6.7750939755390760e+01	6.7715037677084965e+01	6.7138515667938677e+01	6.7258554203673214e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_23
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.5367128926882602e+01	1.5429416819877726e+01	1.5441088111080301e+01	1.5388080986154385e+01	1.5363522790395271e+01	1.5312771837053232e+01	1.5314063339883996e+01	1.5406923617540636e+01	1.5409116220675859e+01	1.5228412350538976e+01	1.5340295816778264e+01	1.5397940853497900e+01	1.5389781290246585e+01	1.5258753560895153e+01	1.5286035046289365e+01	
7.9909070419789515e+01	8.0232967463364176e+01	8.0293658177617559e+01	8.0018021128002815e+01	7.9890318510055423e+01	7.9626413552676823e+01	7.9633129367396776e+01	8.0116002811211288e+01	8.0127404347514442e+01	7.9187744222802678e+01	7.9769538247246956e+01	8.0069292438189080e+01	8.0026862709282241e+01	7.9345518516654792e+01	7.9487382240704704e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_24
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.5367128926882602e+01	1.5429416819877726e+01	1.5441088111080301e+01	1.5388080986154385e+01	1.5363522790395271e+01	1.5312771837053232e+01	1.5314063339883996e+01	1.5406923617540636e+01	1.5409116220675859e+01	1.5228412350538976e+01	1.5340295816778264e+01	1.5397940853497900e+01	1.5389781290246585e+01	1.5258753560895153e+01	1.5286035046289365e+01	
9.2202773561295615e+01	9.2576500919266351e+01	9.2646528666481800e+01	9.2328485916926311e+01	9.2181136742371635e+01	9.1876631022319415e+01	9.1884380039303963e+01	9.2441541705243807e+01	9.2454697324055132e+01	9.1370474103233875e+01	9.2041774900669566e+01	9.2387645120987401e+01	9.2338687741479490e+01	9.1552521365370907e+01	9.1716210277736181e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_25
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.8440554712259122e+01	1.8515300183853270e+01	1.8529305733296358e+01	1.8465697183385267e+01	1.8436227348474326e+01	1.8375326204463882e+01	1.8376876007860790e+01	1.8488308341048761e+01	1.8490939464811031e+01	1.8274094820646773e+01	1.8408354980133915e+01	1.8477529024197480e+01	1.8467737548295901e+01	1.8310504273074187e+01	1.8343242055547240e+01	
6.7615367278283429e+01	6.7889434007462000e+01	6.7940787688753332e+01	6.7707556339079304e+01	6.7599500277739196e+01	6.7376196083034230e+01	6.7381878695489561e+01	6.7790463917178784e+01	6.7800111370973781e+01	6.7005014342371510e+01	6.7497301593824332e+01	6.7750939755390760e+01	6.7715037677084965e+01	6.7138515667938677e+01	6.7258554203673214e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_26
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.8440554712259122e+01	1.8515300183853270e+01	1.8529305733296358e+01	1.8465697183385267e+01	1.8436227348474326e+01	1.8375326204463882e+01	1.8376876007860790e+01	1.8488308341048761e+01	1.8490939464811031e+01	1.8274094820646773e+01	1.8408354980133915e+01	1.8477529024197480e+01	1.8467737548295901e+01	1.8310504273074187e+01	1.8343242055547240e+01	
7.9909070419789515e+01	8.0232967463364176e+01	8.0293658177617559e+01	8.0018021128002815e+01	7.9890318510055423e+01	7.9626413552676823e+01	7.9633129367396776e+01	8.0116002811211288e+01	8.0127404347514442e+01	7.9187744222802678e+01	7.9769538247246956e+01	8.0069292438189080e+01	8.0026862709282241e+01	7.9345518516654792e+01	7.9487382240704704e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_27
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.8440554712259122e+01	1.8515300183853270e+01	1.8529305733296358e+01	1.8465697183385267e+01	1.8436227348474326e+01	1.8375326204463882e+01	1.8376876007860790e+01	1.8488308341048761e+01	1.8490939464811031e+01	1.8274094820646773e+01	1.8408354980133915e+01	1.8477529024197480e+01	1.8467737548295901e+01	1.8310504273074187e+01	1.8343242055547240e+01	
9.2202773561295615e+01	9.2576500919266351e+01	9.2646528666481800e+01	9.2328485916926311e+01	9.2181136742371635e+01	9.1876631022319415e+01	9.1884380039303963e+01	9.2441541705243807e+01	9.2454697324055132e+01	9.1370474103233875e+01	9.2041774900669566e+01	9.2387645120987401e+01	9.2338687741479490e+01	9.1552521365370907e+01	9.1716210277736181e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_28
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.4587406283012164e+01	2.4687066911804362e+01	2.4705740977728482e+01	2.4620929577847019e+01	2.4581636464632435e+01	2.4500434939285174e+01	2.4502501343814391e+01	2.4651077788065017e+01	2.4654585953081373e+01	2.4365459760862365e+01	2.4544473306845216e+01	2.4636705365596640e+01	2.4623650064394536e+01	2.4414005697432245e+01	2.4457656074062985e+01	
6.7615367278283429e+01	6.7889434007462000e+01	6.7940787688753332e+01	6.7707556339079304e+01	6.7599500277739196e+01	6.7376196083034230e+01	6.7381878695489561e+01	6.7790463917178784e+01	6.7800111370973781e+01	6.7005014342371510e+01	6.7497301593824332e+01	6.7750939755390760e+01	6.7715037677084965e+01	6.7138515667938677e+01	6.7258554203673214e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_29
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.4587406283012164e+01	2.4687066911804362e+01	2.4705740977728482e+01	2.4620929577847019e+01	2.4581636464632435e+01	2.4500434939285174e+01	2.4502501343814391e+01	2.4651077788065017e+01	2.4654585953081373e+01	2.4365459760862365e+01	2.4544473306845216e+01	2.4636705365596640e+01	2.4623650064394536e+01	2.4414005697432245e+01	2.4457656074062985e+01	
7.9909070419789515e+01	8.0232967463364176e+01	8.0293658177617559e+01	8.0018021128002815e+01	7.9890318510055423e+01	7.9626413552676823e+01	7.9633129367396776e+01	8.0116002811211288e+01	8.0127404347514442e+01	7.9187744222802678e+01	7.9769538247246956e+01	8.0069292438189080e+01	8.0026862709282241e+01	7.9345518516654792e+01	7.9487382240704704e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_30
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.4587406283012164e+01	2.4687066911804362e+01	2.4705740977728482e+01	2.4620929577847019e+01	2.4581636464632435e+01	2.4500434939285174e+01	2.4502501343814391e+01	2.4651077788065017e+01	2.4654585953081373e+01	2.4365459760862365e+01	2.4544473306845216e+01	2.4636705365596640e+01	2.4623650064394536e+01	2.4414005697432245e+01	2.4457656074062985e+01	
9.2202773561295615e+01	9.2576500919266351e+01	9.2646528666481800e+01	9.2328485916926311e+01	9.2181136742371635e+01	9.1876631022319415e+01	9.1884380039303963e+01	9.2441541705243807e+01	9.2454697324055132e+01	9.1370474103233875e+01	9.2041774900669566e+01	9.2387645120987401e+01	9.2338687741479490e+01	9.1552521365370907e+01	9.1716210277736181e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_31
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
9.0404474050355415e+00	9.0581316372808889e+00	9.0579333956934640e+00	9.0399339904717042e+00	9.0395423587545665e+00	9.0039126323052940e+00	9.0195231776816644e+00	9.0635042484174075e+00	9.0153792324449391e+00	8.9766901582931435e+00	9.0134468403938524e+00	9.0567814175648564e+00	9.0372014006354551e+00	8.9734184499014429e+00	8.9995907506172195e+00	
6.8707400278270114e+01	6.8841800443334762e+01	6.8840293807270314e+01	6.8703498327584967e+01	6.8700521926534705e+01	6.8429736005520226e+01	6.8548376150380648e+01	6.8882632287972285e+01	6.8516882166581539e+01	6.8222845203027887e+01	6.8502195986993272e+01	6.8831538773492923e+01	6.8682730644829462e+01	6.8197980219250951e+01	6.8396889704690878e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_32
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
9.0404474050355415e+00	9.0581316372808889e+00	9.0579333956934640e+00	9.0399339904717042e+00	9.0395423587545665e+00	9.0039126323052940e+00	9.0195231776816644e+00	9.0635042484174075e+00	9.0153792324449391e+00	8.9766901582931435e+00	9.0134468403938524e+00	9.0567814175648564e+00	9.0372014006354551e+00	8.9734184499014429e+00	8.9995907506172195e+00	
7.9555937164312766e+01	7.9711558408071824e+01	7.9709813882102480e+01	7.9551419116151010e+01	7.9547972757040171e+01	7.9234431164286576e+01	7.9371803963598666e+01	7.9758837386073168e+01	7.9335337245515461e+01	7.8994873392979670e+01	7.9318332195465899e+01	7.9699676474570737e+01	7.9527372325592012e+01	7.8966082359132685e+01	7.9196398605431540e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_33
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
9.0404474050355415e+00	9.0581316372808889e+00	9.0579333956934640e+00	9.0399339904717042e+00	9.0395423587545665e+00	9.0039126323052940e+00	9.0195231776816644e+00	9.0635042484174075e+00	9.0153792324449391e+00	8.9766901582931435e+00	9.0134468403938524e+00	9.0567814175648564e+00	9.0372014006354551e+00	8.9734184499014429e+00	8.9995907506172195e+00	
9.0404474050355418e+01	9.0581316372808914e+01	9.0579333956934647e+01	9.0399339904717067e+01	9.0395423587545665e+01	9.0039126323052940e+01	9.0195231776816669e+01	9.0635042484174065e+01	9.0153792324449412e+01	8.9766901582931453e+01	9.0134468403938513e+01	9.0567814175648579e+01	9.0372014006354561e+01	8.9734184499014418e+01	8.9995907506172216e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_34
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2656626367049757e+01	1.2681384292193245e+01	1.2681106753970850e+01	1.2655907586660387e+01	1.2655359302256393e+01	1.2605477685227411e+01	1.2627332448754332e+01	1.2688905947784370e+01	1.2621530925422915e+01	1.2567366221610401e+01	1.2618825576551391e+01	1.2679493984590799e+01	1.2652081960889639e+01	1.2562785829862019e+01	1.2599427050864108e+01	
6.8707400278270114e+01	6.8841800443334762e+01	6.8840293807270314e+01	6.8703498327584967e+01	6.8700521926534705e+01	6.8429736005520226e+01	6.8548376150380648e+01	6.8882632287972285e+01	6.8516882166581539e+01	6.8222845203027887e+01	6.8502195986993272e+01	6.8831538773492923e+01	6.8682730644829462e+01	6.8197980219250951e+01	6.8396889704690878e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_35
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2656626367049757e+01	1.2681384292193245e+01	1.2681106753970850e+01	1.2655907586660387e+01	1.2655359302256393e+01	1.2605477685227411e+01	1.2627332448754332e+01	1.2688905947784370e+01	1.2621530925422915e+01	1.2567366221610401e+01	1.2618825576551391e+01	1.2679493984590799e+01	1.2652081960889639e+01	1.2562785829862019e+01	1.2599427050864108e+01	
7.9555937164312766e+01	7.9711558408071824e+01	7.9709813882102480e+01	7.9551419116151010e+01	7.9547972757040171e+01	7.9234431164286576e+01	7.9371803963598666e+01	7.9758837386073168e+01	7.9335337245515461e+01	7.8994873392979670e+01	7.9318332195465899e+01	7.9699676474570737e+01	7.9527372325592012e+01	7.8966082359132685e+01	7.9196398605431540e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_36
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2656626367049757e+01	1.2681384292193245e+01	1.2681106753970850e+01	1.2655907586660387e+01	1.2655359302256393e+01	1.2605477685227411e+01	1.2627332448754332e+01	1.2688905947784370e+01	1.2621530925422915e+01	1.2567366221610401e+01	1.2618825576551391e+01	1.2679493984590799e+01	1.2652081960889639e+01	1.2562785829862019e+01	1.2599427050864108e+01	
9.0404474050355418e+01	9.0581316372808914e+01	9.0579333956934647e+01	9.0399339904717067e+01	9.0395423587545665e+01	9.0039126323052940e+01	9.0195231776816669e+01	9.0635042484174065e+01	9.0153792324449412e+01	8.9766901582931453e+01	9.0134468403938513e+01	9.0567814175648579e+01	9.0372014006354561e+01	8.9734184499014418e+01	8.9995907506172216e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_37
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9888984291078188e+01	1.9927889602017956e+01	1.9927453470525620e+01	1.9887854779037749e+01	1.9886993189260043e+01	1.9808607791071648e+01	1.9842950990899663e+01	1.9939709346518292e+01	1.9833834311378862e+01	1.9748718348244918e+01	1.9829583048866475e+01	1.9924919118642684e+01	1.9881843081397999e+01	1.9741520589783171e+01	1.9799099651357885e+01	
6.8707400278270114e+01	6.8841800443334762e+01	6.8840293807270314e+01	6.8703498327584967e+01	6.8700521926534705e+01	6.8429736005520226e+01	6.8548376150380648e+01	6.8882632287972285e+01	6.8516882166581539e+01	6.8222845203027887e+01	6.8502195986993272e+01	6.8831538773492923e+01	6.8682730644829462e+01	6.8197980219250951e+01	6.8396889704690878e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_38
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9888984291078188e+01	1.9927889602017956e+01	1.9927453470525620e+01	1.9887854779037749e+01	1.9886993189260043e+01	1.9808607791071648e+01	1.9842950990899663e+01	1.9939709346518292e+01	1.9833834311378862e+01	1.9748718348244918e+01	1.9829583048866475e+01	1.9924919118642684e+01	1.9881843081397999e+01	1.9741520589783171e+01	1.9799099651357885e+01	
7.9555937164312766e+01	7.9711558408071824e+01	7.9709813882102480e+01	7.9551419116151010e+01	7.9547972757040171e+01	7.9234431164286576e+01	7.9371803963598666e+01	7.9758837386073168e+01	7.9335337245515461e+01	7.8994873392979670e+01	7.9318332195465899e+01	7.9699676474570737e+01	7.9527372325592012e+01	7.8966082359132685e+01	7.9196398605431540e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_39
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9888984291078188e+01	1.9927889602017956e+01	1.9927453470525620e+01	1.9887854779037749e+01	1.9886993189260043e+01	1.9808607791071648e+01	1.9842950990899663e+01	1.9939709346518292e+01	1.9833834311378862e+01	1.9748718348244918e+01	1.9829583048866475e+01	1.9924919118642684e+01	1.9881843081397999e+01	1.9741520589783171e+01	1.9799099651357885e+01	
9.0404474050355418e+01	9.0581316372808914e+01	9.0579333956934647e+01	9.0399339904717067e+01	9.0395423587545665e+01	9.0039126323052940e+01	9.0195231776816669e+01	9.0635042484174065e+01	9.0153792324449412e+01	8.9766901582931453e+01	9.0134468403938513e+01	9.0567814175648579e+01	9.0372014006354561e+01	8.9734184499014418e+01	8.9995907506172216e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_40
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.7121342215106619e+01	2.7174394911842668e+01	2.7173800187080392e+01	2.7119801971415111e+01	2.7118627076263699e+01	2.7011737896915879e+01	2.7058569533044995e+01	2.7190512745252221e+01	2.7046137697334814e+01	2.6930070474879429e+01	2.7040340521181552e+01	2.7170344252694569e+01	2.7111604201906367e+01	2.6920255349704323e+01	2.6998772251851658e+01	
6.8707400278270114e+01	6.8841800443334762e+01	6.8840293807270314e+01	6.8703498327584967e+01	6.8700521926534705e+01	6.8429736005520226e+01	6.8548376150380648e+01	6.8882632287972285e+01	6.8516882166581539e+01	6.8222845203027887e+01	6.8502195986993272e+01	6.8831538773492923e+01	6.8682730644829462e+01	6.8197980219250951e+01	6.8396889704690878e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_41
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.7121342215106619e+01	2.7174394911842668e+01	2.7173800187080392e+01	2.7119801971415111e+01	2.7118627076263699e+01	2.7011737896915879e+01	2.7058569533044995e+01	2.7190512745252221e+01	2.7046137697334814e+01	2.6930070474879429e+01	2.7040340521181552e+01	2.7170344252694569e+01	2.7111604201906367e+01	2.6920255349704323e+01	2.6998772251851658e+01	
7.9555937164312766e+01	7.9711558408071824e+01	7.9709813882102480e+01	7.9551419116151010e+01	7.9547972757040171e+01	7.9234431164286576e+01	7.9371803963598666e+01	7.9758837386073168e+01	7.9335337245515461e+01	7.8994873392979670e+01	7.9318332195465899e+01	7.9699676474570737e+01	7.9527372325592012e+01	7.8966082359132685e+01	7.9196398605431540e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_42
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.7121342215106619e+01	2.7174394911842668e+01	2.7173800187080392e+01	2.7119801971415111e+01	2.7118627076263699e+01	2.7011737896915879e+01	2.7058569533044995e+01	2.7190512745252221e+01	2.7046137697334814e+01	2.6930070474879429e+01	2.7040340521181552e+01	2.7170344252694569e+01	2.7111604201906367e+01	2.6920255349704323e+01	2.6998772251851658e+01	
9.0404474050355418e+01	9.0581316372808914e+01	9.0579333956934647e+01	9.0399339904717067e+01	9.0395423587545665e+01	9.0039126323052940e+01	9.0195231776816669e+01	9.0635042484174065e+01	9.0153792324449412e+01	8.9766901582931453e+01	9.0134468403938513e+01	9.0567814175648579e+01	9.0372014006354561e+01	8.9734184499014418e+01	8.9995907506172216e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_43
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.0737521177120843e+01	3.0797647566755028e+01	3.0796973545357783e+01	3.0735775567603799e+01	3.0734444019765530e+01	3.0613302949838001e+01	3.0666378804117667e+01	3.0815914444619182e+01	3.0652289390312795e+01	3.0520746538196690e+01	3.0645719257339096e+01	3.0793056819720515e+01	3.0726484762160549e+01	3.0509622729664901e+01	3.0598608552098554e+01	
6.8707400278270114e+01	6.8841800443334762e+01	6.8840293807270314e+01	6.8703498327584967e+01	6.8700521926534705e+01	6.8429736005520226e+01	6.8548376150380648e+01	6.8882632287972285e+01	6.8516882166581539e+01	6.8222845203027887e+01	6.8502195986993272e+01	6.8831538773492923e+01	6.8682730644829462e+01	6.8197980219250951e+01	6.8396889704690878e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_44
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.0737521177120843e+01	3.0797647566755028e+01	3.0796973545357783e+01	3.0735775567603799e+01	3.0734444019765530e+01	3.0613302949838001e+01	3.0666378804117667e+01	3.0815914444619182e+01	3.0652289390312795e+01	3.0520746538196690e+01	3.0645719257339096e+01	3.0793056819720515e+01	3.0726484762160549e+01	3.0509622729664901e+01	3.0598608552098554e+01	
7.9555937164312766e+01	7.9711558408071824e+01	7.9709813882102480e+01	7.9551419116151010e+01	7.9547972757040171e+01	7.9234431164286576e+01	7.9371803963598666e+01	7.9758837386073168e+01	7.9335337245515461e+01	7.8994873392979670e+01	7.9318332195465899e+01	7.9699676474570737e+01	7.9527372325592012e+01	7.8966082359132685e+01	7.9196398605431540e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_45
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.0737521177120843e+01	3.0797647566755028e+01	3.0796973545357783e+01	3.0735775567603799e+01	3.0734444019765530e+01	3.0613302949838001e+01	3.0666378804117667e+01	3.0815914444619182e+01	3.0652289390312795e+01	3.0520746538196690e+01	3.0645719257339096e+01	3.0793056819720515e+01	3.0726484762160549e+01	3.0509622729664901e+01	3.0598608552098554e+01	
9.0404474050355418e+01	9.0581316372808914e+01	9.0579333956934647e+01	9.0399339904717067e+01	9.0395423587545665e+01	9.0039126323052940e+01	9.0195231776816669e+01	9.0635042484174065e+01	9.0153792324449412e+01	8.9766901582931453e+01	9.0134468403938513e+01	9.0567814175648579e+01	9.0372014006354561e+01	8.9734184499014418e+01	8.9995907506172216e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_46
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.1645190721435217e+00	7.1634718324706457e+00	7.1812907698579815e+00	7.1523508736590742e+00	7.1704690668312949e+00	7.1530028461202111e+00	7.1509687006493987e+00	7.1843876891132767e+00	7.1533153719793701e+00	7.1046540670850034e+00	7.1444580652161696e+00	7.1576922751615202e+00	7.1617386151142188e+00	7.1166360314879178e+00	7.1171179541174876e+00	
6.4958306254101245e+01	6.4948811281067194e+01	6.5110369646712371e+01	6.4847981254508937e+01	6.5012252872603739e+01	6.4853892471489914e+01	6.4835449552554564e+01	6.5138448381293713e+01	6.4856726039279607e+01	6.4415530208237357e+01	6.4776419791293250e+01	6.4896409961464443e+01	6.4933096777035587e+01	6.4524166685490457e+01	6.4528536117331896e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_47
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.1645190721435217e+00	7.1634718324706457e+00	7.1812907698579815e+00	7.1523508736590742e+00	7.1704690668312949e+00	7.1530028461202111e+00	7.1509687006493987e+00	7.1843876891132767e+00	7.1533153719793701e+00	7.1046540670850034e+00	7.1444580652161696e+00	7.1576922751615202e+00	7.1617386151142188e+00	7.1166360314879178e+00	7.1171179541174876e+00	
7.6899171374340455e+01	7.6887931001851598e+01	7.7079187596475663e+01	7.6768566043940737e+01	7.6963034650655899e+01	7.6775563881690260e+01	7.6753730720303565e+01	7.7112427863149179e+01	7.6778918325911903e+01	7.6256620320045712e+01	7.6683849899986882e+01	7.6825897086733647e+01	7.6869327802225953e+01	7.6385226737970314e+01	7.6390399374194388e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_48
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.1645190721435217e+00	7.1634718324706457e+00	7.1812907698579815e+00	7.1523508736590742e+00	7.1704690668312949e+00	7.1530028461202111e+00	7.1509687006493987e+00	7.1843876891132767e+00	7.1533153719793701e+00	7.1046540670850034e+00	7.1444580652161696e+00	7.1576922751615202e+00	7.1617386151142188e+00	7.1166360314879178e+00	7.1171179541174876e+00	
8.8840036494579650e+01	8.8827050722636002e+01	8.9048005546238969e+01	8.8689150833372523e+01	8.8913816428708046e+01	8.8697235291890607e+01	8.8672011888052538e+01	8.9086407345004631e+01	8.8701110612544184e+01	8.8097710431854040e+01	8.8591280008680499e+01	8.8755384212002852e+01	8.8805558827416306e+01	8.8246286790450171e+01	8.8252262631056851e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_49
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
9.5526920961913611e+00	9.5512957766275282e+00	9.5750543598106432e+00	9.5364678315454317e+00	9.5606254224417260e+00	9.5373371281602815e+00	9.5346249341992007e+00	9.5791835854843690e+00	9.5377538293058262e+00	9.4728720894466711e+00	9.5259440869548939e+00	9.5435897002153602e+00	9.5489848201522918e+00	9.4888480419838910e+00	9.4894906054899835e+00	
6.4958306254101245e+01	6.4948811281067194e+01	6.5110369646712371e+01	6.4847981254508937e+01	6.5012252872603739e+01	6.4853892471489914e+01	6.4835449552554564e+01	6.5138448381293713e+01	6.4856726039279607e+01	6.4415530208237357e+01	6.4776419791293250e+01	6.4896409961464443e+01	6.4933096777035587e+01	6.4524166685490457e+01	6.4528536117331896e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_50
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
9.5526920961913611e+00	9.5512957766275282e+00	9.5750543598106432e+00	9.5364678315454317e+00	9.5606254224417260e+00	9.5373371281602815e+00	9.5346249341992007e+00	9.5791835854843690e+00	9.5377538293058262e+00	9.4728720894466711e+00	9.5259440869548939e+00	9.5435897002153602e+00	9.5489848201522918e+00	9.4888480419838910e+00	9.4894906054899835e+00	
7.6899171374340455e+01	7.6887931001851598e+01	7.7079187596475663e+01	7.6768566043940737e+01	7.6963034650655899e+01	7.6775563881690260e+01	7.6753730720303565e+01	7.7112427863149179e+01	7.6778918325911903e+01	7.6256620320045712e+01	7.6683849899986882e+01	7.6825897086733647e+01	7.6869327802225953e+01	7.6385226737970314e+01	7.6390399374194388e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_51
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
9.5526920961913611e+00	9.5512957766275282e+00	9.5750543598106432e+00	9.5364678315454317e+00	9.5606254224417260e+00	9.5373371281602815e+00	9.5346249341992007e+00	9.5791835854843690e+00	9.5377538293058262e+00	9.4728720894466711e+00	9.5259440869548939e+00	9.5435897002153602e+00	9.5489848201522918e+00	9.4888480419838910e+00	9.4894906054899835e+00	
8.8840036494579650e+01	8.8827050722636002e+01	8.9048005546238969e+01	8.8689150833372523e+01	8.8913816428708046e+01	8.8697235291890607e+01	8.8672011888052538e+01	8.9086407345004631e+01	8.8701110612544184e+01	8.8097710431854040e+01	8.8591280008680499e+01	8.8755384212002852e+01	8.8805558827416306e+01	8.8246286790450171e+01	8.8252262631056851e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_52
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.4329038144287043e+01	1.4326943664941291e+01	1.4362581539715963e+01	1.4304701747318148e+01	1.4340938133662590e+01	1.4306005692240422e+01	1.4301937401298797e+01	1.4368775378226553e+01	1.4306630743958740e+01	1.4209308134170007e+01	1.4288916130432339e+01	1.4315384550323040e+01	1.4323477230228438e+01	1.4233272062975836e+01	1.4234235908234975e+01	
6.4958306254101245e+01	6.4948811281067194e+01	6.5110369646712371e+01	6.4847981254508937e+01	6.5012252872603739e+01	6.4853892471489914e+01	6.4835449552554564e+01	6.5138448381293713e+01	6.4856726039279607e+01	6.4415530208237357e+01	6.4776419791293250e+01	6.4896409961464443e+01	6.4933096777035587e+01	6.4524166685490457e+01	6.4528536117331896e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_53
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.4329038144287043e+01	1.4326943664941291e+01	1.4362581539715963e+01	1.4304701747318148e+01	1.4340938133662590e+01	1.4306005692240422e+01	1.4301937401298797e+01	1.4368775378226553e+01	1.4306630743958740e+01	1.4209308134170007e+01	1.4288916130432339e+01	1.4315384550323040e+01	1.4323477230228438e+01	1.4233272062975836e+01	1.4234235908234975e+01	
7.6899171374340455e+01	7.6887931001851598e+01	7.7079187596475663e+01	7.6768566043940737e+01	7.6963034650655899e+01	7.6775563881690260e+01	7.6753730720303565e+01	7.7112427863149179e+01	7.6778918325911903e+01	7.6256620320045712e+01	7.6683849899986882e+01	7.6825897086733647e+01	7.6869327802225953e+01	7.6385226737970314e+01	7.6390399374194388e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_54
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.4329038144287043e+01	1.4326943664941291e+01	1.4362581539715963e+01	1.4304701747318148e+01	1.4340938133662590e+01	1.4306005692240422e+01	1.4301937401298797e+01	1.4368775378226553e+01	1.4306630743958740e+01	1.4209308134170007e+01	1.4288916130432339e+01	1.4315384550323040e+01	1.4323477230228438e+01	1.4233272062975836e+01	1.4234235908234975e+01	
8.8840036494579650e+01	8.8827050722636002e+01	8.9048005546238969e+01	8.8689150833372523e+01	8.8913816428708046e+01	8.8697235291890607e+01	8.8672011888052538e+01	8.9086407345004631e+01	8.8701110612544184e+01	8.8097710431854040e+01	8.8591280008680499e+01	8.8755384212002852e+01	8.8805558827416306e+01	8.8246286790450171e+01	8.8252262631056851e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_y
2.9881381859037408e+05	3.0122780959913001e+05	3.0168424496883259e+05	3.0076280559073586e+05	3.0063484289150679e+05	2.9958053597446973e+05	3.0000467280628573e+05	3.0091145368579100e+05	2.9835996904564305e+05	2.9687261791485368e+05	2.9817398003166576e+05	3.0154688761966262e+05	3.0026539326087962e+05	2.9727821127471002e+05	2.9719690983617364e+05	
3.3609028358516219e+05	3.3877933656324999e+05	3.3933511749693449e+05	3.3829735578688618e+05	3.3813118944882654e+05	3.3697103222721966e+05	3.3748278126815241e+05	3.3847822974423348e+05	3.3559263587623136e+05	3.3385194502212945e+05	3.3536127302805497e+05	3.3914735059985740e+05	3.3776358238158526e+05	3.3438063447060727e+05	3.3428648682417657e+05	
3.7358465577972634e+05	3.7655381984916731e+05	3.7720654875141871e+05	3.7604900684704317e+05	3.7584867107493978e+05	3.7458195322192000e+05	3.7518351782680862e+05	3.7626488360820955e+05	3.7304439333260449e+05	3.7104790520210151e+05	3.7276357269498636e+05	3.7696768288567784e+05	3.7548288843053044e+05	3.7169664437701972e+05	3.7159109034189617e+05	
2.3428133982418591e+05	2.3614344182732570e+05	2.3660389790631336e+05	2.3560383484598377e+05	2.3570162513126733e+05	2.3477361011214962e+05	2.3454539227539100e+05	2.3601286775625401e+05	2.3355013915034509e+05	2.3203179295262409e+05	2.3328429221286927e+05	2.3578285490522729e+05	2.3538035488913837e+05	2.3319461527700297e+05	2.3289607922199616e+05	
2.7115608917610603e+05	2.7331921416673617e+05	2.7384461406686233e+05	2.7269013466425415e+05	2.7280269513495406e+05	2.7173251863314566e+05	2.7155114914293552e+05	2.7315458965388470e+05	2.7033504229882627e+05	2.6854756576706545e+05	2.7000922166115814e+05	2.7291007695279561e+05	2.7244321209672536e+05	2.6987494438966300e+05	2.6953609764653479e+05	
3.0815908094036102e+05	3.1062075952755968e+05	3.1121478993153741e+05	3.0990558690046589e+05	3.1003405026313005e+05	3.0882011077286530e+05	3.0869238481974328e+05	3.1042789886555116e+05	3.0725078848702082e+05	3.0519162137007888e+05	3.0686565314835531e+05	3.1016874900750385e+05	3.0963661244746530e+05	3.0668302945910697e+05	3.0630095556597039e+05	
2.5026011081356977e+05	2.5223911308857234e+05	2.5317860849550052e+05	2.5144722904063482e+05	2.5164543788254852e+05	2.5107320170967944e+05	2.5105867908157117e+05	2.5191928617884094e+05	2.4917785298410984e+05	2.4785893970491338e+05	2.5032294390203612e+05	2.5136888190419177e+05	2.5206160480471342e+05	2.4843268156914876e+05	2.4856851134446889e+05	
2.8766304845641711e+05	2.8985377594053891e+05	2.9095853496911831e+05	2.8903716111744015e+05	2.8923959832568263e+05	2.8853494120282994e+05	2.8858340516490745e+05	2.8953607398144860e+05	2.8650340279574215e+05	2.8490375569483446e+05	2.8761386873644369e+05	2.8895165473066649e+05	2.8965162065429788e+05	2.8555585076831869e+05	2.8573347745178739e+05	
3.2521804342869588e+05	3.2762782155381952e+05	3.2889581183972204e+05	3.2677737453375442e+05	3.2699131562094070e+05	3.2615830799728603e+05	3.2626948333832202e+05	3.2731268384620891e+05	3.2398357158809149e+05	3.2210459204712027e+05	3.2505447442241147e+05	3.2669794314400048e+05	3.2740063784027949e+05	3.2282324321580632e+05	3.2304972673971695e+05	
2.4631314883117945e+05	2.4847308903589417e+05	2.4906793534154358e+05	2.4776940735901057e+05	2.4702932592065883e+05	2.4669659088430341e+05	2.4715173614340712e+05	2.4859904144235159e+05	2.4661959363753657e+05	2.4445527116110612e+05	2.4567972448230218e+05	2.4809141362217619e+05	2.4775365041400297e+05	2.4501094077991770e+05	2.4443838698033575e+05	
2.8326853929853917e+05	2.8574935668756749e+05	2.8644404843768833e+05	2.8499229857600527e+05	2.8417151014826103e+05	2.8378775847734697e+05	2.8429040631706250e+05	2.8591732353368029e+05	2.8360944238576869e+05	2.8118842846635025e+05	2.8254132073979423e+05	2.8535926650313049e+05	2.8497242540010740e+05	2.8187231349192315e+05	2.8122217714865005e+05	
3.2037011834902520e+05	3.2317678137834341e+05	3.2396949191797792e+05	3.2236642581694399e+05	3.2146580045338138e+05	3.2103515606940439e+05	3.2158023356241192e+05	3.2337849603534967e+05	3.2074097805496916e+05	3.1806750323599187e+05	3.1954552983953751e+05	3.2277481188541517e+05	3.2233300759153470e+05	3.1887540836164023e+05	3.1815557282443024e+05	
2.4129213773796093e+05	2.4244786708268995e+05	2.4376086860633493e+05	2.4268024478536099e+05	2.4239902722398334e+05	2.4183213474872927e+05	2.4215489490269902e+05	2.4269519239197066e+05	2.4069405420942983e+05	2.3919226865262268e+05	2.4014238009909142e+05	2.4236940463821564e+05	2.4231054542950890e+05	2.3965597735002826e+05	2.3977973829491663e+05	
2.7803247464492748e+05	2.7944913831884734e+05	2.8088436801135907e+05	2.7967094287925883e+05	2.7934730087670177e+05	2.7869315420144744e+05	2.7910316732564208e+05	2.7967370083456021e+05	2.7741054374808917e+05	2.7563973516720103e+05	2.7674858586393064e+05	2.7933366531714407e+05	2.7926047778425430e+05	2.7617409140068426e+05	2.7632620778877701e+05	
3.1491495259706664e+05	3.1659726247023226e+05	3.1815337141055323e+05	3.1681123240919842e+05	3.1644401334892318e+05	3.1569798268674192e+05	3.1619947067915881e+05	3.1679829596570722e+05	3.1427217210219870e+05	3.1223128644420439e+05	3.1349853826270631e+05	3.1644897608170076e+05	3.1635638066148228e+05	3.1283624081848306e+05	3.1301113676211651e+05	
2.3995374008359647e+05	2.4159749622893846e+05	2.4228363046453954e+05	2.4145113368657246e+05	2.4146997156123136e+05	2.4086528435353719e+05	2.4117737765760961e+05	2.4171782525746673e+05	2.3925249673351791e+05	2.3816467419196572e+05	2.3954876265917649e+05	2.4186334019624777e+05	2.4123858843254199e+05	2.3873933134362288e+05	2.3835393034946703e+05	
2.7641002408550301e+05	2.7827633217243332e+05	2.7907044749254861e+05	2.7813002130964695e+05	2.7811108716040873e+05	2.7742444754056406e+05	2.7779359154416004e+05	2.7843077758474817e+05	2.7561068764326227e+05	2.7432235461308312e+05	2.7588134924755251e+05	2.7856232918568997e+05	2.7787655025693082e+05	2.7497730246713362e+05	2.7455367456289945e+05	
3.1304079878728179e+05	3.1513070450578252e+05	3.1603388029175327e+05	3.1498321026697895e+05	3.1492670625433850e+05	3.1415853006941697e+05	3.1458582952407689e+05	3.1532009134728770e+05	3.1214525575342478e+05	3.1065064696897392e+05	3.1238870550670591e+05	3.1543829847807286e+05	3.1469261540516128e+05	3.1139097831877833e+05	3.1093070355285850e+05	
2.4088783523895824e+05	2.4230896033543540e+05	2.4308865965444394e+05	2.4256143665051268e+05	2.4224116776319747e+05	2.4149476976638191e+05	2.4237113230238424e+05	2.4239722638067006e+05	2.4012708649610562e+05	2.3884315352835762e+05	2.4001725422143523e+05	2.4241587147944514e+05	2.4210380536410928e+05	2.3941796041424980e+05	2.3931339163190016e+05	
2.7759386972664850e+05	2.7927261284745927e+05	2.8013148135540338e+05	2.7950717126770719e+05	2.7915429207265802e+05	2.7830629623006814e+05	2.7927033775278745e+05	2.7934258936272090e+05	2.7673971920682018e+05	2.7525547686206060e+05	2.7663996001685422e+05	2.7938674345142714e+05	2.7900458825891954e+05	2.7590202273143211e+05	2.7578098424908525e+05	
3.1445788260815683e+05	3.1639721215849923e+05	3.1733716407481593e+05	3.1661347638183692e+05	3.1622629052824539e+05	3.1528026487149950e+05	3.1632934161604178e+05	3.1645092185167153e+05	3.1351385930640099e+05	3.1182624581650388e+05	3.1342268429523188e+05	3.1651976911214151e+05	3.1606467268070800e+05	3.1254457326241926e+05	3.1240690713735163e+05	
2.4975868814800415e+05	2.5164945636235393e+05	2.5212520880631707e+05	2.5148485901995498e+05	2.5109643953943523e+05	2.5068110287468374e+05	2.5080473794045721e+05	2.5170813728687190e+05	2.4930930524842895e+05	2.4788798829922362e+05	2.4930702167076833e+05	2.5153078011116807e+05	2.5104860454396400e+05	2.4863727096721710e+05	2.4814095482097339e+05	
2.8657958428964118e+05	2.8874541309393296e+05	2.8932649386704178e+05	2.8855185227710137e+05	2.8813320573459397e+05	2.8762368996588275e+05	2.8782446556314267e+05	2.8881777276122407e+05	2.8605022492379940e+05	2.8439381954025925e+05	2.8603542269587831e+05	2.8860985877498769e+05	2.8805680443692842e+05	2.8528552802761539e+05	2.8470823811195506e+05	
3.2357392953481013e+05	3.2601464204783831e+05	3.2670062898570311e+05	3.2579169008736691e+05	3.2534417357460666e+05	3.2473866667695896e+05	3.2501848748875124e+05	3.2610137298202381e+05	3.2296147576564015e+05	3.2106968433784001e+05	3.2293437018630194e+05	3.2586220340617589e+05	3.2523907117545541e+05	3.2210345191910019e+05	3.2144615593988565e+05	
2.6148556657542707e+05	2.6345279656437930e+05	2.6457843618506700e+05	2.6378353137484123e+05	2.6344598229048698e+05	2.6251493288231723e+05	2.6313776989283151e+05	2.6414772993857757e+05	2.6140124298555759e+05	2.5966069174310353e+05	2.6120704197198825e+05	2.6388592741922534e+05	2.6310679889545770e+05	2.6034673376594376e+05	2.6035841647334641e+05	
2.9843470715974289e+05	3.0068173729500582e+05	3.0193478571057378e+05	3.0099794303926191e+05	3.0063159877177764e+05	2.9957445199004852e+05	3.0030620314437791e+05	3.0143394234559190e+05	2.9829170717897150e+05	2.9633600634717435e+05	2.9806690292075608e+05	3.0110925529235497e+05	3.0026517107047886e+05	2.9707728359051648e+05	2.9710487947636913e+05	
3.3555661558510666e+05	3.3808066400033154e+05	3.3946212232538662e+05	3.3837925455876382e+05	3.3798708563034539e+05	3.3680243442440586e+05	3.3764601243558637e+05	3.3889101882557553e+05	3.3535159542336594e+05	3.3318051831901120e+05	3.3509597930425557e+05	3.3850458192556410e+05	3.3759469865962549e+05	3.3397542992465559e+05	3.3401709863494197e+05	
2.7860410276841174e+05	2.7997662703110784e+05	2.8077016058240260e+05	2.7998450376616057e+05	2.8002432945163478e+05	2.7910694382155681e+05	2.8022784950479213e+05	2.8023327381560596e+05	2.7785728952264594e+05	2.7574184610510181e+05	2.7741180848827149e+05	2.8029990037498984e+05	2.7978043905536889e+05	2.7660534304965660e+05	2.7662183872807532e+05	
3.1559169194037037e+05	3.1718899214445986e+05	3.1807653783541039e+05	3.1716574476752314e+05	3.1720478278701706e+05	3.1619088519608398e+05	3.1743566687490634e+05	3.1745395034654083e+05	3.1476816210343019e+05	3.1238282985176868e+05	3.1428645186185348e+05	3.1752842010027426e+05	3.1695290043410438e+05	3.1335108913439896e+05	3.1335082179825119e+05	
3.5279690168509120e+05	3.5461976261877135e+05	3.5560272336998110e+05	3.5456612973179639e+05	3.5460096016164689e+05	3.5349385002066870e+05	3.5485665736942209e+05	3.5489668040961481e+05	3.5189732102920325e+05	3.4924276721908548e+05	3.5138057134876674e+05	3.5497970046128950e+05	3.5434328578155651e+05	3.5031531293825194e+05	3.5029569404676277e+05	
2.2507976188943535e+05	2.2577725315491844e+05	2.2554866214208794e+05	2.2519223919790497e+05	2.2547729096522304e+05	2.2403590140873700e+05	2.2530186813296421e+05	2.2620229274132708e+05	2.2287194857894175e+05	2.2321025381340992e+05	2.2380540402743942e+05	2.2614644747174135e+05	2.2485530710756092e+05	2.2226557213555192e+05	2.2344996419401097e+05	
2.5586576251870205e+05	2.5670142424177361e+05	2.5646002834449513e+05	2.5606004635721166e+05	2.5637630809572866e+05	2.5475857306509482e+05	2.5618652004600974e+05	2.5718187505452603e+05	2.5340272505865514e+05	2.5378262241135706e+05	2.5446781186288584e+05	2.5712116849386782e+05	2.5567207490123980e+05	2.5273834699027814e+05	2.5405814028164980e+05	
2.8675099047989497e+05	2.8772839072648657e+05	2.8747547589865088e+05	2.8702874173269485e+05	2.8737736168236769e+05	2.8558238544864143e+05	2.8717005025100574e+05	2.8826140105286380e+05	2.8403552404123946e+05	2.8445409605438542e+05	2.8522954949187755e+05	2.8820086720425979e+05	2.8658888401826593e+05	2.8331187413819635e+05	2.8476529404072766e+05	
2.3350288003172798e+05	2.3423091879023568e+05	2.3452696398725366e+05	2.3411073536869319e+05	2.3417247066406105e+05	2.3308956347160455e+05	2.3434645416179814e+05	2.3475091163051754e+05	2.3106109701421531e+05	2.3132164946344786e+05	2.3247372219722869e+05	2.3483505728420659e+05	2.3353090864466564e+05	2.3143591798965022e+05	2.3208745497462922e+05	
2.6435987355450779e+05	2.6515467440688907e+05	2.6550803829117934e+05	2.6503020682647504e+05	2.6511458885759307e+05	2.6387823662514292e+05	2.6528620110323315e+05	2.6577544292670744e+05	2.6160875850113534e+05	2.6189032042705608e+05	2.6318272442879074e+05	2.6583839539348899e+05	2.6440980319413281e+05	2.6197558928487275e+05	2.6273521696291445e+05	
2.9531876394250803e+05	2.9618224045788712e+05	2.9659454914708657e+05	2.9605504652314808e+05	2.9616454736813833e+05	2.9477049407906440e+05	2.9633012662531890e+05	2.9690892638360773e+05	2.9226119895480748e+05	2.9256591194015997e+05	2.9399496313560085e+05	2.9694612546359567e+05	2.9539676511136140e+05	2.9261755759195116e+05	2.9348874447704072e+05	
2.5251239940982516e+05	2.5359910839681610e+05	2.5353643852005058e+05	2.5275202682072192e+05	2.5336814332228329e+05	2.5209042589246633e+05	2.5279620871607904e+05	2.5424904949435740e+05	2.5021342135648179e+05	2.5070598880055395e+05	2.5135149294123176e+05	2.5399581911915800e+05	2.5263225984632157e+05	2.5014195750544581e+05	2.5067187473691368e+05	
2.8333640121050738e+05	2.8455286399425886e+05	2.8449926948326756e+05	2.8364260409595101e+05	2.8432239482770162e+05	2.8287067708912346e+05	2.8369037852095813e+05	2.8530766754629352e+05	2.8077112629424292e+05	2.8130214208329376e+05	2.8207744285119028e+05	2.8500876518902532e+05	2.8350469120706490e+05	2.8070148423405713e+05	2.8130256431988021e+05	
3.1429508786966128e+05	3.1563918028752814e+05	3.1560006709958450e+05	3.1466961237125628e+05	3.1541215291573695e+05	3.1378216284745059e+05	3.1472188466662983e+05	3.1649877319105831e+05	3.1146090704513137e+05	3.1202917859158729e+05	3.1293645574926358e+05	3.1615808671272238e+05	3.1451274925894290e+05	3.1139386793540331e+05	3.1206950046300807e+05	
2.7394100693286292e+05	2.7499530742975301e+05	2.7511615467083390e+05	2.7420879011703905e+05	2.7460224446843890e+05	2.7347120193200873e+05	2.7485947032794275e+05	2.7551203110380942e+05	2.7191027100465907e+05	2.7132280973955791e+05	2.7251957464957557e+05	2.7493272623003431e+05	2.7426940915304789e+05	2.7119840179608646e+05	2.7220344729695504e+05	
3.0504043978321570e+05	3.0622945056563581e+05	3.0632647809921019e+05	3.0536078821726365e+05	3.0577692632173293e+05	3.0450811958750477e+05	3.0604894185926358e+05	3.0679336150237935e+05	3.0275392872949503e+05	3.0212628836359206e+05	3.0345305828230694e+05	3.0616517785023485e+05	3.0540984970536671e+05	3.0195400625929271e+05	3.0310284108066413e+05	
3.3628180518939014e+05	3.3760679563946743e+05	3.3767734332065890e+05	3.3665755928317265e+05	3.3709524680837546e+05	3.3568733849742432e+05	3.3737869674865104e+05	3.3821776137145638e+05	3.3373642313333374e+05	3.3307251774058939e+05	3.3452566174955800e+05	3.3754266564316617e+05	3.3669084882144141e+05	3.3284994526808528e+05	3.3414167738319933e+05	
2.8728830873343511e+05	2.8828314802750933e+05	2.8788335520458012e+05	2.8852767073769803e+05	2.8883271272449673e+05	2.8665546828328294e+05	2.8792920719085558e+05	2.8935086249165062e+05	2.8488612329902087e+05	2.8488184846361139e+05	2.8588864879534754e+05	2.8936010277413012e+05	2.8744086804383615e+05	2.8473927446444717e+05	2.8528349473658495e+05	
3.1843901358441770e+05	3.1950823369600228e+05	3.1909655913617928e+05	3.1974604048762866e+05	3.2011111266187398e+05	3.1770814121497283e+05	3.1910783322184248e+05	3.2069585928243003e+05	3.1575291363970301e+05	3.1575819422075601e+05	3.1685977954339056e+05	3.2067950555226591e+05	3.1860007602830481e+05	3.1556064058037620e+05	3.1623035924567003e+05	
3.4973161018888926e+05	3.5087326251190365e+05	3.5045300604932435e+05	3.5110536231265950e+05	3.5152917739117617e+05	3.4890041670703929e+05	3.5042708497301635e+05	3.5218126465529116e+05	3.4676191395575664e+05	3.4677319854456879e+05	3.4796959985054366e+05	3.5214164022992516e+05	3.4989864191008214e+05	3.4652021322557156e+05	3.4731538947725436e+05	
1.9683737314363953e+05	1.9613132423578118e+05	1.9751109149491950e+05	1.9586605340725466e+05	1.9743811068555241e+05	1.9669063467102608e+05	1.9696126931268489e+05	1.9799557313775210e+05	1.9581053179817169e+05	1.9432007300836325e+05	1.9583176337878674e+05	1.9637564393242184e+05	1.9623990826810716e+05	1.9442764780982235e+05	1.9453730732238691e+05	
2.2896565465214968e+05	2.2818588506207033e+05	2.2978706030305006e+05	2.2789089868250603e+05	2.2968102172314547e+05	2.2886349085913051e+05	2.2911526766129051e+05	2.3032966359649276e+05	2.2775517311898357e+05	2.2603895860808645e+05	2.2783559956522280e+05	2.2845945815141272e+05	2.2835684913146385e+05	2.2620474072348422e+05	2.2631645102557680e+05	
2.6124209502275125e+05	2.6039615384021538e+05	2.6220805432188394e+05	2.6006003854769285e+05	2.6206858022899076e+05	2.6118360455708628e+05	2.6141389611353705e+05	2.6281285650459677e+05	2.5984287725436702e+05	2.5789869168333194e+05	2.5998486341531703e+05	2.6069057989779967e+05	2.6062246441370042e+05	2.5812695188039861e+05	2.5824064442028239e+05	
2.0258459729937464e+05	2.0251298633066210e+05	2.0354195356820943e+05	2.0227022354331319e+05	2.0378412376111496e+05	2.0300134268957685e+05	2.0302070351611276e+05	2.0422889446045659e+05	2.0143039121842128e+05	2.0006167757051843e+05	2.0167962933359502e+05	2.0246200519524392e+05	2.0253670149484751e+05	2.0055249076921554e+05	2.0067468455237805e+05	
2.3475848976509887e+05	2.3469073266607730e+05	2.3584336089189479e+05	2.3439141193490414e+05	2.3614656115595676e+05	2.3526915063247966e+05	2.3523501129559503e+05	2.3662842397974394e+05	2.3345787191430139e+05	2.3184621716535083e+05	2.3367552256308877e+05	2.3462029022698093e+05	2.3469864629806756e+05	2.3241618444359137e+05	2.3248763829276568e+05	
2.6708782394023519e+05	2.6702240580374736e+05	2.6830038747088623e+05	2.6666530686108157e+05	2.6866439010705397e+05	2.6769299937603681e+05	2.6760732243052730e+05	2.6917617605903518e+05	2.6563755557958648e+05	2.6378872089890426e+05	2.6582249964675604e+05	2.6693713225357112e+05	2.6701291269881569e+05	2.6443705171153066e+05	2.6445129137811804e+05	
2.1556124642326718e+05	2.1537833245269791e+05	2.1701812572977872e+05	2.1571623922955946e+05	2.1685967120924473e+05	2.1547132697567708e+05	2.1574048501081907e+05	2.1701184757610256e+05	2.1444191472628739e+05	2.1322166376080946e+05	2.1445709193016266e+05	2.1555211840816561e+05	2.1591945726354880e+05	2.1379190940679872e+05	2.1298096500237769e+05	
2.4785682803152697e+05	2.4765385913689199e+05	2.4949222724314505e+05	2.4801885257004673e+05	2.4931530959929878e+05	2.4778142780085187e+05	2.4804646102648604e+05	2.4950510919661124e+05	2.4654079151332736e+05	2.4516032221261004e+05	2.4660247171832676e+05	2.4783672186952201e+05	2.4824581102010267e+05	2.4581840974753263e+05	2.4488749871730295e+05	
2.8029915671123931e+05	2.8008178441880259e+05	2.8211037629714195e+05	2.8046501867492334e+05	2.8192022727421706e+05	2.8023951888289530e+05	2.8049837750824750e+05	2.8214555209606973e+05	2.7878937801441440e+05	2.7724288192290696e+05	2.7889202873132785e+05	2.8027149258046475e+05	2.8071642280850344e+05	2.7798921615641518e+05	2.7694237934977963e+05	

#plot#xiexiyeyytheyth
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.0711110875705373e+01	4.5990838436890047e-01	6.7564443926551817e+01	1.0117984456115729e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.9955427687271422e+05	5.9785485498988528e+03	2.9627156036873115e+05	6.0023766529977011e+03	
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.0711110875705373e+01	4.5990838436890047e-01	7.9848888276833947e+01	1.1957617993591267e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.3692994895488711e+05	6.7453233220393449e+03	3.3330550541482260e+05	6.7526737346224345e+03	
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.0711110875705373e+01	4.5990838436890047e-01	9.2133332627116104e+01	1.3797251531066839e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.7452448228160327e+05	7.5210431517075904e+03	3.7033945046091400e+05	7.5029708162471934e+03	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.2133332627116111e+00	1.3797251531066793e-01	6.7564443926551817e+01	1.0117984456115729e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.3465240921920494e+05	5.0222164910743395e+03	2.3306713178667208e+05	4.7323411534587849e+03	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.2133332627116111e+00	1.3797251531066793e-01	7.9848888276833947e+01	1.1957617993591267e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7159381103010982e+05	5.8264949936969260e+03	2.7035787287253962e+05	5.4895157380122482e+03	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.2133332627116111e+00	1.3797251531066793e-01	9.2133332627116104e+01	1.3797251531066839e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.0866480476711434e+05	6.6339322557807782e+03	3.0764861395840714e+05	6.2466903225656388e+03	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	6.7564443926551817e+01	1.0117984456115729e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.5070753883363330e+05	5.6685706852668363e+03	2.4931424097972986e+05	5.4046141151908259e+03	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	7.9848888276833947e+01	1.1957617993591267e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.8815467799936497e+05	6.4274183198567453e+03	2.8767027805353445e+05	6.2360932098356116e+03	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	9.2133332627116104e+01	1.3797251531066839e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.2575766874374507e+05	7.2006554576733579e+03	3.2602631512733910e+05	7.0675723044803599e+03	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	6.7564443926551817e+01	1.0117984456115729e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.4687661706904840e+05	5.3437623844678155e+03	2.4432618610395194e+05	5.0919952296211941e+03	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	7.9848888276833947e+01	1.1957617993591267e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.8395910770745832e+05	6.0783174420113810e+03	2.8191483011994459e+05	5.8753791111014225e+03	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	9.2133332627116104e+01	1.3797251531066839e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.2118902102509048e+05	6.8183053414522346e+03	3.1950347413593717e+05	6.6587629925815636e+03	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	6.7564443926551817e+01	1.0117984456115729e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.4156044907690282e+05	4.9031570943436082e+03	2.4124220517247598e+05	4.9409222955747327e+03	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	7.9848888276833947e+01	1.1957617993591267e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7838317027752160e+05	5.6589946366053109e+03	2.7835639058362605e+05	5.7010641872016413e+03	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	9.2133332627116104e+01	1.3797251531066839e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1535142084669834e+05	6.4230156151739548e+03	3.1547057599477627e+05	6.4612060788285189e+03	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	6.7564443926551817e+01	1.0117984456115729e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.4051183888000209e+05	4.9852251937594592e+03	2.4055295519730050e+05	4.9098788644217075e+03	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	7.9848888276833947e+01	1.1957617993591267e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7702873179110425e+05	5.7363708449803098e+03	2.7756110215073131e+05	5.6652448435635370e+03	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	9.2133332627116104e+01	1.3797251531066839e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1372113033539290e+05	6.4905023967738462e+03	3.1456924910416215e+05	6.4206108227053346e+03	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	6.7564443926551817e+01	1.0117984456115729e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.4130598074850580e+05	5.0837038088748495e+03	2.4040234415449647e+05	4.9027818020752165e+03	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	7.9848888276833947e+01	1.1957617993591267e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7808587635947007e+05	5.8414108320192145e+03	2.7738732017826516e+05	5.6570559254714462e+03	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	9.2133332627116104e+01	1.3797251531066839e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1502608438010165e+05	6.6035692106008355e+03	3.1437229620203387e+05	6.4113300488675932e+03	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.5355555437852686e+01	2.2995419218445023e-01	6.7564443926551817e+01	1.0117984456115729e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.5034470370932147e+05	5.0313976556731996e+03	2.4973942012401932e+05	5.1533022112233893e+03	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.5355555437852686e+01	2.2995419218445023e-01	7.9848888276833947e+01	1.1957617993591267e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.8724949160426564e+05	5.8200320190847806e+03	2.8673785273498500e+05	5.9167543906639085e+03	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.5355555437852686e+01	2.2995419218445023e-01	9.2133332627116104e+01	1.3797251531066839e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.2432666694056382e+05	6.6141439070059942e+03	3.2373628534595086e+05	6.6802065701043493e+03	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.8426666525423222e+01	2.7594503062133585e-01	6.7564443926551817e+01	1.0117984456115729e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.6243423993057001e+05	5.6587637064730334e+03	2.6042192128554633e+05	5.4426906213289894e+03	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.8426666525423222e+01	2.7594503062133585e-01	7.9848888276833947e+01	1.1957617993591267e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.9948310502220009e+05	6.4577423392894343e+03	2.9762505289776722e+05	6.2202178529474586e+03	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.8426666525423222e+01	2.7594503062133585e-01	9.2133332627116104e+01	1.3797251531066839e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.3670167399846140e+05	7.2605761310512926e+03	3.3482818450998812e+05	6.9977450845658868e+03	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.4568888700564294e+01	3.6792670749511830e-01	6.7564443926551817e+01	1.0117984456115729e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7888308373771881e+05	5.8947467322113725e+03	2.7782459980963811e+05	5.7383370398940142e+03	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.4568888700564294e+01	3.6792670749511830e-01	7.9848888276833947e+01	1.1957617993591267e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1592859514509287e+05	6.6691486279920364e+03	3.1486787978425657e+05	6.5034486452132851e+03	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.4568888700564294e+01	3.6792670749511830e-01	9.2133332627116104e+01	1.3797251531066839e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.5319255454612721e+05	7.4449819039148970e+03	3.5191115975887497e+05	7.2685602505324996e+03	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.0263624730327621e+00	1.0498862054806064e-01	6.8600354795048986e+01	7.9791351616526962e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.2461467779741698e+05	4.5096038382890711e+03	2.2747841455052086e+05	4.4528793359355486e+03	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.0263624730327621e+00	1.0498862054806064e-01	7.9431989762688332e+01	9.2389986082293041e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.5538889518156502e+05	5.1140697927349875e+03	2.5921958867384944e+05	5.0742113362986320e+03	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.0263624730327621e+00	1.0498862054806064e-01	9.0263624730327621e+01	1.0498862054806100e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.8626405908410385e+05	5.7219170769237762e+03	2.9096076279717794e+05	5.6955433366617326e+03	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2636907462245867e+01	1.4698406876728579e-01	6.8600354795048986e+01	7.9791351616526962e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.3329844704492899e+05	4.7368303881572383e+03	2.3624301374889500e+05	4.6600068770574517e+03	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2636907462245867e+01	1.4698406876728579e-01	7.9431989762688332e+01	9.2389986082293041e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.6411653805227467e+05	5.3564096720097587e+03	2.6774208224874770e+05	5.2813411273317961e+03	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2636907462245867e+01	1.4698406876728579e-01	9.0263624730327621e+01	1.0498862054806100e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.9503973074675171e+05	5.9783897092352227e+03	2.9924115074860037e+05	5.9026753776060787e+03	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9857997440672079e+01	2.3097496520573124e-01	6.8600354795048986e+01	7.9791351616526962e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.5230777432524710e+05	4.9997795739792919e+03	2.5529235187220975e+05	5.0705562978880935e+03	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9857997440672079e+01	2.3097496520573124e-01	7.9431989762688332e+01	9.2389986082293041e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.8312603152978775e+05	5.6058695305765259e+03	2.8655263985656196e+05	5.6914407425273994e+03	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9857997440672079e+01	2.3097496520573124e-01	9.0263624730327621e+01	1.0498862054806100e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.1407864446699765e+05	6.2159341694601662e+03	3.1781292784091411e+05	6.3123251871667162e+03	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.7079087419098286e+01	3.1496586164418600e-01	6.8600354795048986e+01	7.9791351616526962e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.7367085645684035e+05	5.2977447169711231e+03	2.7572912789617764e+05	5.4091051686880483e+03	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.7079087419098286e+01	3.1496586164418600e-01	7.9431989762688332e+01	9.2389986082293041e-01	4.5696372227459053e-01	4.6494090638068116e-03	3.0473664374714391e+05	5.9258154300471579e+03	3.0694374614857516e+05	6.0214566972187304e+03	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.7079087419098286e+01	3.1496586164418600e-01	9.0263624730327621e+01	1.0498862054806100e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.3594415243986459e+05	6.5578907287099710e+03	3.3815836440097261e+05	6.6338082257495116e+03	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.0689632408311397e+01	3.5696130986340946e-01	6.8600354795048986e+01	7.9791351616526962e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.8714873959803249e+05	5.9859668770544595e+03	2.8832222080757120e+05	5.6360307309601249e+03	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.0689632408311397e+01	3.5696130986340946e-01	7.9431989762688332e+01	9.2389986082293041e-01	4.5696372227459053e-01	4.6494090638068116e-03	3.1825695080638753e+05	6.6064229963369626e+03	3.1977555398657901e+05	6.2508704470648081e+03	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.0689632408311397e+01	3.5696130986340946e-01	9.0263624730327621e+01	1.0498862054806100e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.4950545213220007e+05	7.2304532241418137e+03	3.5122888716558681e+05	6.8657101631695086e+03	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.1517382154004725e+00	8.3287931493135223e-02	6.4842426486297626e+01	7.5514391220442789e-01	3.4663858919498985e-01	3.6935439821443932e-03	1.9619828704044470e+05	4.0504812883271852e+03	1.9574814465188439e+05	4.0224329207839537e+03	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.1517382154004725e+00	8.3287931493135223e-02	7.6761990178631748e+01	8.9395713135963994e-01	3.4663858919498985e-01	3.6935439821443932e-03	2.2825241152427107e+05	4.7118989445188663e+03	2.2815677787239503e+05	4.6883986361455245e+03	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.1517382154004725e+00	8.3287931493135223e-02	8.8681553870965857e+01	1.0327703505148722e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.6045282347346339e+05	5.3792086754347383e+03	2.6056541109290562e+05	5.3543643515070971e+03	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	9.5356509538672967e+00	1.1105057532418011e-01	6.4842426486297626e+01	7.5514391220442789e-01	3.4663858919498985e-01	3.6935439821443932e-03	2.0228949368686936e+05	4.3775226604180325e+03	2.0103413633980497e+05	4.1266459558874294e+03	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	9.5356509538672967e+00	1.1105057532418011e-01	7.6761990178631748e+01	8.9395713135963994e-01	3.4663858919498985e-01	3.6935439821443932e-03	2.3441103421505983e+05	5.0596139647194086e+03	2.3325114536861982e+05	4.7879674231770132e+03	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	9.5356509538672967e+00	1.1105057532418011e-01	8.8681553870965857e+01	1.0327703505148722e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.6668693174772570e+05	5.7415368285204913e+03	2.6546815439743467e+05	5.4492888904666734e+03	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.4303476430800945e+01	1.6657586298627045e-01	6.4842426486297626e+01	7.5514391220442789e-01	3.4663858919498985e-01	3.6935439821443932e-03	2.1527482634035312e+05	4.5970444747880892e+03	2.1231203694972940e+05	4.3705297156921370e+03	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.4303476430800945e+01	1.6657586298627045e-01	7.6761990178631748e+01	8.9395713135963994e-01	3.4663858919498985e-01	3.6935439821443932e-03	2.4751747342690558e+05	5.2561505349077097e+03	2.4428674130962841e+05	5.0287420222722185e+03	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.4303476430800945e+01	1.6657586298627045e-01	8.8681553870965857e+01	1.0327703505148722e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.7990692076182325e+05	5.9166118391467926e+03	2.7626144566952740e+05	5.6869543288523655e+03	

#dense#x2#x_yth_eyth#a=0#ms_phys
1.0000000000000000e+00	0.0000000000000000e+00	3.4048240258784781e+00	9.8158257224029626e+01	0.0000000000000000e+00	2.4567030933987963e+05	3.6326827190894078e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.6778868943767469e+00	9.8158257224029626e+01	0.0000000000000000e+00	2.4622707582165490e+05	3.6298611383830980e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.9509497628750161e+00	9.8158257224029626e+01	0.0000000000000000e+00	2.4678475111596915e+05	3.6275911240426112e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.2240126313732844e+00	9.8158257224029626e+01	0.0000000000000000e+00	2.4734334697738016e+05	3.6258573260979888e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.4970754998715536e+00	9.8158257224029626e+01	0.0000000000000000e+00	2.4790287516044572e+05	3.6246441499431239e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.7701383683698229e+00	9.8158257224029626e+01	0.0000000000000000e+00	2.4846334741972384e+05	3.6239357890106589e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.0432012368680912e+00	9.8158257224029626e+01	0.0000000000000000e+00	2.4902477550977230e+05	3.6237162574177764e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.3162641053663604e+00	9.8158257224029626e+01	0.0000000000000000e+00	2.4958717118514903e+05	3.6239694224567970e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.5893269738646296e+00	9.8158257224029626e+01	0.0000000000000000e+00	2.5015054620041171e+05	3.6246790368108595e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.8623898423628980e+00	9.8158257224029626e+01	0.0000000000000000e+00	2.5071491231011838e+05	3.6258287703851997e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.1354527108611681e+00	9.8158257224029626e+01	0.0000000000000000e+00	2.5128028126882680e+05	3.6274022416526282e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.4085155793594364e+00	9.8158257224029626e+01	0.0000000000000000e+00	2.5184666483109488e+05	3.6293830484225377e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.6815784478577047e+00	9.8158257224029626e+01	0.0000000000000000e+00	2.5241407475148034e+05	3.6317547979513756e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.9546413163559748e+00	9.8158257224029626e+01	0.0000000000000000e+00	2.5298252278454127e+05	3.6345011363241674e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.2277041848542432e+00	9.8158257224029626e+01	0.0000000000000000e+00	2.5355202068483533e+05	3.6376057770455282e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.5007670533525115e+00	9.8158257224029626e+01	0.0000000000000000e+00	2.5412258020692057e+05	3.6410525287887563e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.7738299218507816e+00	9.8158257224029626e+01	0.0000000000000000e+00	2.5469421310535463e+05	3.6448253222619110e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.0468927903490499e+00	9.8158257224029626e+01	0.0000000000000000e+00	2.5526693113469536e+05	3.6489082361586406e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.3199556588473182e+00	9.8158257224029626e+01	0.0000000000000000e+00	2.5584074604950089e+05	3.6532855221702725e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.5930185273455884e+00	9.8158257224029626e+01	0.0000000000000000e+00	2.5641566960432887e+05	3.6579416290455224e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.8660813958438567e+00	9.8158257224029626e+01	0.0000000000000000e+00	2.5699171355373718e+05	3.6628612256903575e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.1391442643421250e+00	9.8158257224029626e+01	0.0000000000000000e+00	2.5756888965228360e+05	3.6680292233093364e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.4122071328403951e+00	9.8158257224029626e+01	0.0000000000000000e+00	2.5814720965452623e+05	3.6734307965967655e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.6852700013386634e+00	9.8158257224029626e+01	0.0000000000000000e+00	2.5872668531502268e+05	3.6790514039911945e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.9583328698369318e+00	9.8158257224029626e+01	0.0000000000000000e+00	2.5930732838833096e+05	3.6848768070130031e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0231395738335202e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.5988915062900883e+05	3.6908930887106017e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0504458606833470e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.6047216379161412e+05	3.6970866712441534e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0777521475331740e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.6105637963070485e+05	3.7034443326394094e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1050584343830009e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.6164180990083874e+05	3.7099532227493282e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1323647212328277e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.6222846635657368e+05	3.7166008784609644e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1596710080826545e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.6281636075246747e+05	3.7233752381904969e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1869772949324815e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.6340550484307815e+05	3.7302646557079497e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2142835817823084e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.6399591038296343e+05	3.7372579133363988e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2415898686321352e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.6458758912668115e+05	3.7443442345703320e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2688961554819622e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.6518055282878922e+05	3.7515132961586864e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2962024423317891e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.6577481324384542e+05	3.7587552396965953e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3235087291816159e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.6637038212640776e+05	3.7660606827723727e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3508150160314429e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.6696727123103401e+05	3.7734207297121661e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3781213028812697e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.6756549231228203e+05	3.7808269819661759e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4054275897310966e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.6816505712470959e+05	3.7882715481780660e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4327338765809236e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.6876597742287471e+05	3.7957470539780652e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4600401634307504e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.6936826496133511e+05	3.8032466515380383e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4873464502805772e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.6997193149464874e+05	3.8107640289257224e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5146527371304042e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.7057698877737345e+05	3.8182934192922485e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5419590239802311e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.7118344856406702e+05	3.8258296099255754e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5692653108300579e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.7179132260928734e+05	3.8333679512002404e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5965715976798849e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.7240062266759237e+05	3.8409043654501506e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6238778845297119e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.7301136049353972e+05	3.8484353557898448e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6511841713795388e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.7362354784168757e+05	3.8559580149056019e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6784904582293656e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.7423719646659348e+05	3.8634700338360594e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7057967450791924e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.7485231812281552e+05	3.8709697107584884e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7331030319290196e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.7546892456491140e+05	3.8784559597925959e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7604093187788465e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.7608702754743909e+05	3.8859283198325852e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7877156056286733e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.7670663882495638e+05	3.8933869634136668e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8150218924785001e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.7732777015202120e+05	3.9008327056146422e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8423281793283270e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.7795043328319129e+05	3.9082670129972707e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8696344661781538e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.7857463997302449e+05	3.9156920125766655e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8969407530279810e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.7920040197607887e+05	3.9231105008146742e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9242470398778078e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.7982773104691214e+05	3.9305259526239552e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9515533267276346e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.8045663894008211e+05	3.9379425303657704e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9788596135774615e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.8108713741014671e+05	3.9453650928211887e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0061659004272883e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.8171923821166379e+05	3.9527992041103175e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0334721872771155e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.8235295309919125e+05	3.9602511425294874e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0607784741269423e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.8298829382728686e+05	3.9677279092735334e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0880847609767692e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.8362527215050842e+05	3.9752372370022349e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1153910478265960e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.8426389982341399e+05	3.9827875982091964e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1426973346764228e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.8490418860056123e+05	3.9903882133433999e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1700036215262500e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.8554615023650823e+05	3.9980490586296560e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1973099083760768e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.8618979648581258e+05	4.0057808735309177e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2246161952259037e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.8683513910303218e+05	4.0135951677873095e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2519224820757305e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.8748218984272506e+05	4.0215042279643721e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2792287689255573e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.8813096045944904e+05	4.0295211234367948e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3065350557753842e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.8878146270776185e+05	4.0376597117295742e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3338413426252114e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.8943370834222145e+05	4.0459346431337244e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3611476294750382e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.9008770911738562e+05	4.0543613645095506e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3884539163248650e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.9074347678781231e+05	4.0629561221854483e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4157602031746919e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.9140102310805919e+05	4.0717359638575854e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4430664900245187e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.9206035983268439e+05	4.0807187393918693e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4703727768743455e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.9272149871624564e+05	4.0899231004262210e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4976790637241727e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.9338445151330071e+05	4.0993684986697854e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5249853505739996e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.9404922997840750e+05	4.1090751827936765e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5522916374238264e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.9471584586612391e+05	4.1190641938070648e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5795979242736532e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.9538431093100790e+05	4.1293573588121581e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6069042111234801e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.9605463692761719e+05	4.1399772830338416e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6342104979733069e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.9672683561050956e+05	4.1509473400203651e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6615167848231341e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.9740091873424297e+05	4.1622916599155251e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6888230716729609e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.9807689805337531e+05	4.1740351157083087e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7161293585227877e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.9875478532246442e+05	4.1862033073700477e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7434356453726146e+01	9.8158257224029626e+01	0.0000000000000000e+00	2.9943459229606809e+05	4.1988225437980491e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7707419322224414e+01	9.8158257224029626e+01	0.0000000000000000e+00	3.0011633072874427e+05	4.2119198224931097e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7980482190722682e+01	9.8158257224029626e+01	0.0000000000000000e+00	3.0080001237505075e+05	4.2255228069090981e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8253545059220954e+01	9.8158257224029626e+01	0.0000000000000000e+00	3.0148564898954541e+05	4.2396598014238025e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8526607927719223e+01	9.8158257224029626e+01	0.0000000000000000e+00	3.0217325232678611e+05	4.2543597238958055e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8799670796217491e+01	9.8158257224029626e+01	0.0000000000000000e+00	3.0286283414133068e+05	4.2696520757850121e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9072733664715759e+01	9.8158257224029626e+01	0.0000000000000000e+00	3.0355440618773707e+05	4.2855669098336084e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9345796533214028e+01	9.8158257224029626e+01	0.0000000000000000e+00	3.0424798022056289e+05	4.3021347953197128e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9618859401712296e+01	9.8158257224029626e+01	0.0000000000000000e+00	3.0494356799436628e+05	4.3193867809181211e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9891922270210568e+01	9.8158257224029626e+01	0.0000000000000000e+00	3.0564118126370502e+05	4.3373543552214896e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0164985138708836e+01	9.8158257224029626e+01	0.0000000000000000e+00	3.0634083178313688e+05	4.3560694049957856e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0438048007207104e+01	9.8158257224029626e+01	0.0000000000000000e+00	3.0704253130721982e+05	4.3755641712704919e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0711110875705373e+01	9.8158257224029626e+01	0.0000000000000000e+00	3.0774629159051151e+05	4.3958712033800593e+03	

#dense#x2#x_yth_eyth#a_1#ms_phys
1.0000000000000000e+00	0.0000000000000000e+00	3.4048240258784781e+00	9.8158257224029626e+01	5.1100492969656763e-01	3.0833299052748393e+05	4.5211133223082825e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.6778868943767469e+00	9.8158257224029626e+01	5.1100492969656763e-01	3.0905823212110408e+05	4.5425462427169559e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.9509497628750161e+00	9.8158257224029626e+01	5.1100492969656763e-01	3.0978438252726296e+05	4.5641835513124634e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.2240126313732844e+00	9.8158257224029626e+01	5.1100492969656763e-01	3.1051145350051875e+05	4.5860045768882646e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.4970754998715536e+00	9.8158257224029626e+01	5.1100492969656763e-01	3.1123945679542923e+05	4.6079890075309513e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.7701383683698229e+00	9.8158257224029626e+01	5.1100492969656763e-01	3.1196840416655212e+05	4.6301168980145767e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.0432012368680912e+00	9.8158257224029626e+01	5.1100492969656763e-01	3.1269830736844538e+05	4.6523686760105311e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.3162641053663604e+00	9.8158257224029626e+01	5.1100492969656763e-01	3.1342917815566674e+05	4.6747251472032294e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.5893269738646296e+00	9.8158257224029626e+01	5.1100492969656763e-01	3.1416102828277426e+05	4.6971674993994620e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.8623898423628980e+00	9.8158257224029626e+01	5.1100492969656763e-01	3.1489386950432573e+05	4.7196773057155642e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.1354527108611681e+00	9.8158257224029626e+01	5.1100492969656763e-01	3.1562771357487899e+05	4.7422365269266365e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.4085155793594364e+00	9.8158257224029626e+01	5.1100492969656763e-01	3.1636257224899175e+05	4.7648275130548136e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.6815784478577047e+00	9.8158257224029626e+01	5.1100492969656763e-01	3.1709845728122216e+05	4.7874330042736001e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.9546413163559748e+00	9.8158257224029626e+01	5.1100492969656763e-01	3.1783538042612787e+05	4.8100361312004443e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.2277041848542432e+00	9.8158257224029626e+01	5.1100492969656763e-01	3.1857335343826673e+05	4.8326204146462142e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.5007670533525115e+00	9.8158257224029626e+01	5.1100492969656763e-01	3.1931238807219663e+05	4.8551697648862291e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.7738299218507816e+00	9.8158257224029626e+01	5.1100492969656763e-01	3.2005249608247547e+05	4.8776684805156365e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.0468927903490499e+00	9.8158257224029626e+01	5.1100492969656763e-01	3.2079368922366115e+05	4.9001012469453817e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.3199556588473182e+00	9.8158257224029626e+01	5.1100492969656763e-01	3.2153597925031144e+05	4.9224531345950900e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.5930185273455884e+00	9.8158257224029626e+01	5.1100492969656763e-01	3.2227937791698414e+05	4.9447095968322737e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.8660813958438567e+00	9.8158257224029626e+01	5.1100492969656763e-01	3.2302389697823726e+05	4.9668564677069844e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.1391442643421250e+00	9.8158257224029626e+01	5.1100492969656763e-01	3.2376954818862857e+05	4.9888799595251385e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.4122071328403951e+00	9.8158257224029626e+01	5.1100492969656763e-01	3.2451634330271580e+05	5.0107666603036450e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.6852700013386634e+00	9.8158257224029626e+01	5.1100492969656763e-01	3.2526429407505714e+05	5.0325035311441870e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.9583328698369318e+00	9.8158257224029626e+01	5.1100492969656763e-01	3.2601341226021026e+05	5.0540779035622772e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0231395738335202e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.2676370961273281e+05	5.0754774768053458e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0504458606833470e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.2751519788718293e+05	5.0966903151903025e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0777521475331740e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.2826788883811847e+05	5.1177048454865317e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1050584343830009e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.2902179422009719e+05	5.1385098543763806e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1323647212328277e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.2977692578767688e+05	5.1590944860099235e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1596710080826545e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.3053329529541550e+05	5.1794482396836056e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1869772949324815e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.3129091449787089e+05	5.1995609676573649e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2142835817823084e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.3204979514960095e+05	5.2194228731337598e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2415898686321352e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.3280994900516351e+05	5.2390245084140215e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2688961554819622e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.3357138781911635e+05	5.2583567732485544e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2962024423317891e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.3433412334601738e+05	5.2774109133961547e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3235087291816159e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.3509816734042449e+05	5.2961785194071081e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3508150160314429e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.3586353155689553e+05	5.3146515256411403e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3781213028812697e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.3663022774998832e+05	5.3328222095342107e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4054275897310966e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.3739826767426071e+05	5.3506831911241625e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4327338765809236e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.3816766308427049e+05	5.3682274328458425e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4600401634307504e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.3893842573457584e+05	5.3854482396065305e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4873464502805772e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.3971056737973419e+05	5.4023392591486727e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5146527371304042e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.4048409977430373e+05	5.4188944827116875e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5419590239802311e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.4125903467284213e+05	5.4351082459978825e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5692653108300579e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.4203538382990722e+05	5.4509752304535450e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5965715976798849e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.4281315900005691e+05	5.4664904648700231e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6238778845297119e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.4359237193784915e+05	5.4816493273135138e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6511841713795388e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.4437303439784172e+05	5.4964475473906878e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6784904582293656e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.4515515813459246e+05	5.5108812088551622e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7057967450791924e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.4593875490265928e+05	5.5249467525643549e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7331030319290196e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.4672383645659994e+05	5.5386409797897313e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7604093187788465e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.4751041455097246e+05	5.5519610558887307e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7877156056286733e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.4829850094033452e+05	5.5649045143441808e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8150218924785001e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.4908810737924412e+05	5.5774692611760011e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8423281793283270e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.4987924562225898e+05	5.5896535797323786e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8696344661781538e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.5067192742393701e+05	5.6014561358646215e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8969407530279810e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.5146616453883616e+05	5.6128759834917701e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9242470398778078e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.5226196872151422e+05	5.6239125705607976e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9515533267276346e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.5305935172652890e+05	5.6345657454052644e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9788596135774615e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.5385832530843833e+05	5.6448357635099082e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0061659004272883e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.5465890122180030e+05	5.6547232946838976e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0334721872771155e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.5546109122117248e+05	5.6642294306462536e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0607784741269423e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.5626490706111281e+05	5.6733556930303712e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0880847609767692e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.5707036049617932e+05	5.6821040418065277e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1153910478265960e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.5787746328092960e+05	5.6904768841295027e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1426973346764228e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.5868622716992162e+05	5.6984770836099524e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1700036215262500e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.5949666391771333e+05	5.7061079700140763e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1973099083760768e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.6030878527886252e+05	5.7133733493906320e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2246161952259037e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.6112260300792701e+05	5.7202775146254844e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2519224820757305e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.6193812885946472e+05	5.7268252564232253e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2792287689255573e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.6275537458803336e+05	5.7330218747135859e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3065350557753842e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.6357435194819106e+05	5.7388731904793494e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3338413426252114e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.6439507269449538e+05	5.7443855580003928e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3611476294750382e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.6521754858150438e+05	5.7495658775082720e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3884539163248650e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.6604179136377579e+05	5.7544216082435878e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4157602031746919e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.6686781279586744e+05	5.7589607819049252e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4430664900245187e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.6769562463233754e+05	5.7631920164790026e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4703727768743455e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.6852523862774344e+05	5.7671245304362155e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4976790637241727e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.6935666653664334e+05	5.7707681572748961e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5249853505739996e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.7018992011359503e+05	5.7741333603961175e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5522916374238264e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.7102501111315627e+05	5.7772312482831730e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5795979242736532e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.7186195128988498e+05	5.7800735899629899e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6069042111234801e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.7270075239833898e+05	5.7826728307167732e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6342104979733069e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.7354142619307613e+05	5.7850421080081969e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6615167848231341e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.7438398442865437e+05	5.7871952675905422e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6888230716729609e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.7522843885963160e+05	5.7891468797496973e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7161293585227877e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.7607480124056549e+05	5.7909122556372658e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7434356453726146e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.7692308332601388e+05	5.7925074636399713e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7707419322224414e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.7777329687053489e+05	5.7939493457280905e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7980482190722682e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.7862545362868608e+05	5.7952555337190897e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8253545059220954e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.7947956535502558e+05	5.7964444653860692e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8526607927719223e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.8033564380411111e+05	5.7975354003366519e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8799670796217491e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.8119370073050045e+05	5.7985484355757744e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9072733664715759e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.8205374788875156e+05	5.7995045206664090e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9345796533214028e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.8291579703342216e+05	5.8004254723883523e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9618859401712296e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.8377985991907038e+05	5.8013339887910306e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9891922270210568e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.8464594830025377e+05	5.8022536625297489e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0164985138708836e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.8551407393153053e+05	5.8032089933637008e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0438048007207104e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.8638424856745824e+05	5.8042253996896361e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0711110875705373e+01	9.8158257224029626e+01	5.1100492969656763e-01	3.8725648396259488e+05	5.8053292289767978e+03	

#dense#x2#x_yth_eyth#a_2#ms_phys
1.0000000000000000e+00	0.0000000000000000e+00	3.4048240258784781e+00	9.8158257224029626e+01	4.5696372227459053e-01	2.9578005985763099e+05	3.9096257446399322e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.6778868943767469e+00	9.8158257224029626e+01	4.5696372227459053e-01	2.9647155159633741e+05	3.9263811795408697e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.9509497628750161e+00	9.8158257224029626e+01	4.5696372227459053e-01	2.9716395214758266e+05	3.9434430046253756e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.2240126313732844e+00	9.8158257224029626e+01	4.5696372227459053e-01	2.9785727326592483e+05	3.9607877945383711e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.4970754998715536e+00	9.8158257224029626e+01	4.5696372227459053e-01	2.9855152670592157e+05	3.9783924656633926e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.7701383683698229e+00	9.8158257224029626e+01	4.5696372227459053e-01	2.9924672422213084e+05	3.9962342939403989e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.0432012368680912e+00	9.8158257224029626e+01	4.5696372227459053e-01	2.9994287756911031e+05	4.0142909306652650e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.3162641053663604e+00	9.8158257224029626e+01	4.5696372227459053e-01	3.0063999850141822e+05	4.0325404163849562e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.5893269738646296e+00	9.8158257224029626e+01	4.5696372227459053e-01	3.0133809877361200e+05	4.0509611930046972e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.8623898423628980e+00	9.8158257224029626e+01	4.5696372227459053e-01	3.0203719014024979e+05	4.0695321142234047e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.1354527108611681e+00	9.8158257224029626e+01	4.5696372227459053e-01	3.0273728435588937e+05	4.0882324544163494e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.4085155793594364e+00	9.8158257224029626e+01	4.5696372227459053e-01	3.0343839317508851e+05	4.1070419160798192e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.6815784478577047e+00	9.8158257224029626e+01	4.5696372227459053e-01	3.0414052835240518e+05	4.1259406359529976e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.9546413163559748e+00	9.8158257224029626e+01	4.5696372227459053e-01	3.0484370164239715e+05	4.1449091899291761e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.2277041848542432e+00	9.8158257224029626e+01	4.5696372227459053e-01	3.0554792479962239e+05	4.1639285968644581e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.5007670533525115e+00	9.8158257224029626e+01	4.5696372227459053e-01	3.0625320957863866e+05	4.1829803213890318e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.7738299218507816e+00	9.8158257224029626e+01	4.5696372227459053e-01	3.0695956773400382e+05	4.2020462758217873e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.0468927903490499e+00	9.8158257224029626e+01	4.5696372227459053e-01	3.0766701102027582e+05	4.2211088212853510e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.3199556588473182e+00	9.8158257224029626e+01	4.5696372227459053e-01	3.0837555119201238e+05	4.2401507681124594e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.5930185273455884e+00	9.8158257224029626e+01	4.5696372227459053e-01	3.0908520000377146e+05	4.2591553756315843e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.8660813958438567e+00	9.8158257224029626e+01	4.5696372227459053e-01	3.0979596921011084e+05	4.2781063514142497e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.1391442643421250e+00	9.8158257224029626e+01	4.5696372227459053e-01	3.1050787056558847e+05	4.2969878500615696e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.4122071328403951e+00	9.8158257224029626e+01	4.5696372227459053e-01	3.1122091582476214e+05	4.3157844716028512e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.6852700013386634e+00	9.8158257224029626e+01	4.5696372227459053e-01	3.1193511674218974e+05	4.3344812595755957e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.9583328698369318e+00	9.8158257224029626e+01	4.5696372227459053e-01	3.1265048507242912e+05	4.3530636988494707e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0231395738335202e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.1336703257003805e+05	4.3715177132557064e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0504458606833470e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.1408477098957455e+05	4.3898296630762979e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0777521475331740e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.1480371208559634e+05	4.4079863424437735e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1050584343830009e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.1552386761266139e+05	4.4259749767026669e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1323647212328277e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.1624524932532746e+05	4.4437832197720963e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1596710080826545e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.1696786897815240e+05	4.4613991515558409e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1869772949324815e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.1769173832569417e+05	4.4788112754328404e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2142835817823084e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.1841686912251054e+05	4.4960085158665297e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2415898686321352e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.1914327312315936e+05	4.5129802161638372e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2688961554819622e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.1987096208219853e+05	4.5297161364131653e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2962024423317891e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.2059994775418588e+05	4.5462064516301907e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3235087291816159e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.2133024189367937e+05	4.5624417501354446e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3508150160314429e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.2206185625523672e+05	4.5784130321877719e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3781213028812697e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.2279480259341584e+05	4.5941117088952906e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4054275897310966e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.2352909266277449e+05	4.6095296014233236e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4327338765809236e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.2426473821787076e+05	4.6246589405182003e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4600401634307504e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.2500175101326226e+05	4.6394923663647724e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4873464502805772e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.2574014280350704e+05	4.6540229287921638e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5146527371304042e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.2647992534316285e+05	4.6682440878440621e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5419590239802311e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.2722111038678756e+05	4.6821497147268328e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5692653108300579e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.2796370968893898e+05	4.6957340931491644e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5965715976798849e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.2870773500417511e+05	4.7089919210651733e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6238778845297119e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.2945319808705366e+05	4.7219183128319601e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6511841713795388e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.3020011069213250e+05	4.7345088017948565e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6784904582293656e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.3094848457396956e+05	4.7467593433078528e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7057967450791924e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.3169833148712269e+05	4.7586663182019956e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7331030319290196e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.3244966318614979e+05	4.7702265367094360e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7604093187788465e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.3320249142560858e+05	4.7814372428519127e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7877156056286733e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.3395682796005701e+05	4.7922961193047968e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8150218924785001e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.3471268454405293e+05	4.8028012927411910e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8423281793283270e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.3547007293215406e+05	4.8129513396671573e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8696344661781538e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.3622900487891847e+05	4.8227452927531422e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8969407530279810e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.3698949213890394e+05	4.8321826476694760e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9242470398778078e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.3775154646666831e+05	4.8412633704323780e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9515533267276346e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.3851517961676943e+05	4.8499879052653368e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9788596135774615e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.3928040334376507e+05	4.8583571829823795e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0061659004272883e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.4004722940221330e+05	4.8663726298968941e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0334721872771155e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.4081566954667191e+05	4.8740361772590277e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0607784741269423e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.4158573553169856e+05	4.8813502712273012e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0880847609767692e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.4235743911185133e+05	4.8883178833724678e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1153910478265960e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.4313079204168794e+05	4.8949425217182707e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1426973346764228e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.4390580607576633e+05	4.9012282423153547e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1700036215262500e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.4468249296864442e+05	4.9071796613492033e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1973099083760768e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.4546086447487987e+05	4.9128019677770844e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2246161952259037e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.4624093234903063e+05	4.9181009364885476e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2519224820757305e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.4702270834565465e+05	4.9230829419837874e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2792287689255573e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.4780620421930973e+05	4.9277549725589251e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3065350557753842e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.4859143172455369e+05	4.9321246449868277e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3338413426252114e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.4937840261594433e+05	4.9362002196788499e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3611476294750382e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.5016712864803977e+05	4.9399906163087617e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3884539163248650e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.5095762157539744e+05	4.9435054298794030e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4157602031746919e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.5174989315257559e+05	4.9467549472048086e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4430664900245187e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.5254395513413183e+05	4.9497501637809864e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4703727768743455e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.5333981927462411e+05	4.9525028010097030e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4976790637241727e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.5413749732861028e+05	4.9550253237385050e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5249853505739996e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.5493700105064834e+05	4.9573309580723881e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5522916374238264e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.5573834219529585e+05	4.9594337094075127e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5795979242736532e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.5654153251711093e+05	4.9613483806318472e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6069042111234801e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.5734658377065120e+05	4.9630905904297833e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6342104979733069e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.5815350771047478e+05	4.9646767916221715e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6615167848231341e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.5896231609113934e+05	4.9661242894631423e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6888230716729609e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.5977302066720277e+05	4.9674512598106858e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7161293585227877e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.6058563319322298e+05	4.9686767670762665e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7434356453726146e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.6140016542375775e+05	4.9698207818510928e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7707419322224414e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.6221662911336502e+05	4.9709041980975826e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7980482190722682e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.6303503601660265e+05	4.9719488497856573e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8253545059220954e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.6385539788802841e+05	4.9729775268403209e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8526607927719223e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.6467772648220020e+05	4.9740139902623387e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8799670796217491e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.6550203355367598e+05	4.9750829862675700e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9072733664715759e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.6632833085701329e+05	4.9762102592855599e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9345796533214028e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.6715663014677045e+05	4.9774225636433457e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9618859401712296e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.6798694317750487e+05	4.9787476737535644e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9891922270210568e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.6881928170377476e+05	4.9802143926164235e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0164985138708836e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.6965365748013766e+05	4.9818525584320259e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0438048007207104e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.7049008226115175e+05	4.9836930491178191e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0711110875705373e+01	9.8158257224029626e+01	4.5696372227459053e-01	3.7132856780137465e+05	4.9857677845129383e+03	

#dense#x2#x_yth_eyth#a_3#ms_phys
1.0000000000000000e+00	0.0000000000000000e+00	3.4048240258784781e+00	9.8158257224029626e+01	3.4663858919498985e-01	2.7450482166736713e+05	3.2841830073686692e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.6778868943767469e+00	9.8158257224029626e+01	3.4663858919498985e-01	2.7513911272353493e+05	3.2913914586306273e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.9509497628750161e+00	9.8158257224029626e+01	3.4663858919498985e-01	2.7577431259224168e+05	3.2990944829859723e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.2240126313732844e+00	9.8158257224029626e+01	3.4663858919498985e-01	2.7641043302804511e+05	3.3072675829651203e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.4970754998715536e+00	9.8158257224029626e+01	3.4663858919498985e-01	2.7704748578550329e+05	3.3158863062366713e+03	
1.0000000000000000e+00	0.0000000000000000e+00	4.7701383683698229e+00	9.8158257224029626e+01	3.4663858919498985e-01	2.7768548261917394e+05	3.3249262901992934e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.0432012368680912e+00	9.8158257224029626e+01	3.4663858919498985e-01	2.7832443528361496e+05	3.3343633040582063e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.3162641053663604e+00	9.8158257224029626e+01	3.4663858919498985e-01	2.7896435553338414e+05	3.3441732883481809e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.5893269738646296e+00	9.8158257224029626e+01	3.4663858919498985e-01	2.7960525512303936e+05	3.3543323918854276e+03	
1.0000000000000000e+00	0.0000000000000000e+00	5.8623898423628980e+00	9.8158257224029626e+01	3.4663858919498985e-01	2.8024714580713853e+05	3.3648170061590608e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.1354527108611681e+00	9.8158257224029626e+01	3.4663858919498985e-01	2.8089003934023948e+05	3.3756037971914234e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.4085155793594364e+00	9.8158257224029626e+01	3.4663858919498985e-01	2.8153394747690012e+05	3.3866697349166793e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.6815784478577047e+00	9.8158257224029626e+01	3.4663858919498985e-01	2.8217888197167811e+05	3.3979921201440284e+03	
1.0000000000000000e+00	0.0000000000000000e+00	6.9546413163559748e+00	9.8158257224029626e+01	3.4663858919498985e-01	2.8282485457913147e+05	3.4095486091849007e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.2277041848542432e+00	9.8158257224029626e+01	3.4663858919498985e-01	2.8347187705381814e+05	3.4213172362360633e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.5007670533525115e+00	9.8158257224029626e+01	3.4663858919498985e-01	2.8411996115029586e+05	3.4332764336210103e+03	
1.0000000000000000e+00	0.0000000000000000e+00	7.7738299218507816e+00	9.8158257224029626e+01	3.4663858919498985e-01	2.8476911862312240e+05	3.4454050499965279e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.0468927903490499e+00	9.8158257224029626e+01	3.4663858919498985e-01	2.8541936122685578e+05	3.4576823666420164e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.3199556588473182e+00	9.8158257224029626e+01	3.4663858919498985e-01	2.8607070071605383e+05	3.4700881119487444e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.5930185273455884e+00	9.8158257224029626e+01	3.4663858919498985e-01	2.8672314884527429e+05	3.4826024742304207e+03	
1.0000000000000000e+00	0.0000000000000000e+00	8.8660813958438567e+00	9.8158257224029626e+01	3.4663858919498985e-01	2.8737671736907505e+05	3.4952061129786507e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.1391442643421250e+00	9.8158257224029626e+01	3.4663858919498985e-01	2.8803141804201406e+05	3.5078801686839620e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.4122071328403951e+00	9.8158257224029626e+01	3.4663858919498985e-01	2.8868726261864917e+05	3.5206062713458923e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.6852700013386634e+00	9.8158257224029626e+01	3.4663858919498985e-01	2.8934426285353815e+05	3.5333665477893110e+03	
1.0000000000000000e+00	0.0000000000000000e+00	9.9583328698369318e+00	9.8158257224029626e+01	3.4663858919498985e-01	2.9000243050123891e+05	3.5461436279042359e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0231395738335202e+01	9.8158257224029626e+01	3.4663858919498985e-01	2.9066177731630934e+05	3.5589206499229099e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0504458606833470e+01	9.8158257224029626e+01	3.4663858919498985e-01	2.9132231505330728e+05	3.5716812648428386e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0777521475331740e+01	9.8158257224029626e+01	3.4663858919498985e-01	2.9198405546679045e+05	3.5844096401001029e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1050584343830009e+01	9.8158257224029626e+01	3.4663858919498985e-01	2.9264701031131682e+05	3.5970904625953449e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1323647212328277e+01	9.8158257224029626e+01	3.4663858919498985e-01	2.9331119134144438e+05	3.6097089411666420e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1596710080826545e+01	9.8158257224029626e+01	3.4663858919498985e-01	2.9397661031173071e+05	3.6222508086017688e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1869772949324815e+01	9.8158257224029626e+01	3.4663858919498985e-01	2.9464327897673380e+05	3.6347023232748552e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2142835817823084e+01	9.8158257224029626e+01	3.4663858919498985e-01	2.9531120909101161e+05	3.6470502704904870e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2415898686321352e+01	9.8158257224029626e+01	3.4663858919498985e-01	2.9598041240912187e+05	3.6592819636103272e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2688961554819622e+01	9.8158257224029626e+01	3.4663858919498985e-01	2.9665090068562247e+05	3.6713852450368540e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2962024423317891e+01	9.8158257224029626e+01	3.4663858919498985e-01	2.9732268567507120e+05	3.6833484871189507e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3235087291816159e+01	9.8158257224029626e+01	3.4663858919498985e-01	2.9799577913202607e+05	3.6951605930454507e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3508150160314429e+01	9.8158257224029626e+01	3.4663858919498985e-01	2.9867019281104481e+05	3.7068109977840422e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3781213028812697e+01	9.8158257224029626e+01	3.4663858919498985e-01	2.9934593846668536e+05	3.7182896691219180e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4054275897310966e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.0002302785350551e+05	3.7295871088582726e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4327338765809236e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.0070147272606305e+05	3.7406943541984174e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4600401634307504e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.0138128483891604e+05	3.7516029793920020e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4873464502805772e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.0206247594662226e+05	3.7623050976576633e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5146527371304042e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.0274505780373944e+05	3.7727933634328419e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5419590239802311e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.0342904216482554e+05	3.7830609749823984e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5692653108300579e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.0411444078443840e+05	3.7931016774007812e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5965715976798849e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.0480126541713596e+05	3.8029097660364728e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6238778845297119e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.0548952781747590e+05	3.8124800903666878e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6511841713795388e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.0617923974001606e+05	3.8218080583488081e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6784904582293656e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.0687041293931461e+05	3.8308896412699473e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7057967450791924e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.0756305916992913e+05	3.8397213791177442e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7331030319290196e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.0825719018641749e+05	3.8483003864903167e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7604093187788465e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.0895281774333777e+05	3.8566243590617742e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7877156056286733e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.0964995359524759e+05	3.8646915806207971e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8150218924785001e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.1034860949670500e+05	3.8725009306915640e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8423281793283270e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.1104879720226757e+05	3.8800518927517851e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8696344661781538e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.1175052846649336e+05	3.8873445630539636e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8969407530279810e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.1245381504394021e+05	3.8943796600569681e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9242470398778078e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.1315866868916596e+05	3.9011585344736372e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9515533267276346e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.1386510115672852e+05	3.9076831799339170e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9788596135774615e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.1457312420118559e+05	3.9139562442649371e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0061659004272883e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.1528274957709515e+05	3.9199810413830605e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0334721872771155e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.1599398903901514e+05	3.9257615637907979e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0607784741269423e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.1670685434150323e+05	3.9313024956710842e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0880847609767692e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.1742135723911744e+05	3.9366092265615425e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1153910478265960e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.1813750948641542e+05	3.9416878655951509e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1426973346764228e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.1885532283795526e+05	3.9465452562824566e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1700036215262500e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.1957480904829467e+05	3.9511889918110865e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1973099083760768e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.2029597987199161e+05	3.9556274308299166e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2246161952259037e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.2101884706360387e+05	3.9598697136815331e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2519224820757305e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.2174342237768922e+05	3.9639257790398742e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2792287689255573e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.2246971756880562e+05	3.9678063809041573e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3065350557753842e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.2319774439151102e+05	3.9715231058921549e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3338413426252114e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.2392751460036321e+05	3.9750883907698530e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3611476294750382e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.2465903994991980e+05	3.9785155401448155e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3884539163248650e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.2539233219473902e+05	3.9818187442440917e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4157602031746919e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.2612740308937855e+05	3.9850130966857178e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4430664900245187e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.2686426438839611e+05	3.9881146121456068e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4703727768743455e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.2760292784634995e+05	3.9911402438103401e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4976790637241727e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.2834340521779750e+05	3.9941079004948861e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5249853505739996e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.2908570825729688e+05	3.9970364632953288e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5522916374238264e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.2982984871940583e+05	3.9999458016323833e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5795979242736532e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.3057583835868223e+05	4.0028567885318512e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6069042111234801e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.3132368892968405e+05	4.0057913149756459e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6342104979733069e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.3207341218696896e+05	4.0087723031431701e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6615167848231341e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.3282501988509501e+05	4.0118237183533925e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6888230716729609e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.3357852377861983e+05	4.0149705795046511e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7161293585227877e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.3433393562210142e+05	4.0182389677972687e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7434356453726146e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.3509126717009762e+05	4.0216560335150148e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7707419322224414e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.3585053017716628e+05	4.0252500006298183e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7980482190722682e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.3661173639786534e+05	4.0290501689873886e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8253545059220954e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.3737489758675249e+05	4.0330869138214298e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8526607927719223e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.3814002549838572e+05	4.0373916823427971e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8799670796217491e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.3890713188732287e+05	4.0419969871430503e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9072733664715759e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.3967622850812168e+05	4.0469363961541471e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9345796533214028e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.4044732711534016e+05	4.0522445189061923e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9618859401712296e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.4122043946353608e+05	4.0579569888330066e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9891922270210568e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.4199557730726729e+05	4.0641104413850048e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0164985138708836e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.4277275240109174e+05	4.0707424877184235e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0438048007207104e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.4355197649956710e+05	4.0778916837552965e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0711110875705373e+01	9.8158257224029626e+01	3.4663858919498985e-01	3.4433326135725138e+05	4.0855974944248096e+03	

#plot#xiexiytheyth#L=inf
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.0711110875705373e+01	4.5990838436890047e-01	6.7564443926551817e+01	1.0117984456115729e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.9531879137964424e+05	5.9613128895850623e+03	
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.0711110875705373e+01	4.5990838436890047e-01	7.9848888276833947e+01	1.1957617993591267e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.3223364030209975e+05	6.7064770007832449e+03	
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.0711110875705373e+01	4.5990838436890047e-01	9.2133332627116104e+01	1.3797251531066839e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.6914848922455532e+05	7.4516411119813338e+03	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	9.2133332627116111e+00	1.3797251531066793e-01	6.7564443926551817e+01	1.0117984456115729e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.3165999951001946e+05	4.6652344653007758e+03	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	9.2133332627116111e+00	1.3797251531066793e-01	7.9848888276833947e+01	1.1957617993591267e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.6872559943162254e+05	5.4116719797489313e+03	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	9.2133332627116111e+00	1.3797251531066793e-01	9.2133332627116104e+01	1.3797251531066839e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.0579119935322565e+05	6.1581094941970432e+03	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	6.7564443926551817e+01	1.0117984456115729e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.4035168667092710e+05	4.9005850028429431e+03	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	7.9848888276833947e+01	1.1957617993591267e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7732886923568515e+05	5.6545211571265045e+03	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	9.2133332627116104e+01	1.3797251531066839e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1430605180044321e+05	6.4084573114100458e+03	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	6.7564443926551817e+01	1.0117984456115729e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.4035168667092710e+05	4.9005850028429431e+03	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	7.9848888276833947e+01	1.1957617993591267e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7732886923568515e+05	5.6545211571265045e+03	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	9.2133332627116104e+01	1.3797251531066839e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1430605180044321e+05	6.4084573114100458e+03	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	6.7564443926551817e+01	1.0117984456115729e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.4035168667092710e+05	4.9005850028429431e+03	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	7.9848888276833947e+01	1.1957617993591267e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7732886923568515e+05	5.6545211571265045e+03	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	9.2133332627116104e+01	1.3797251531066839e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1430605180044321e+05	6.4084573114100458e+03	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	6.7564443926551817e+01	1.0117984456115729e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.4035168667092710e+05	4.9005850028429431e+03	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	7.9848888276833947e+01	1.1957617993591267e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7732886923568515e+05	5.6545211571265045e+03	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	9.2133332627116104e+01	1.3797251531066839e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1430605180044321e+05	6.4084573114100458e+03	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	6.7564443926551817e+01	1.0117984456115729e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.4035168667092710e+05	4.9005850028429431e+03	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	7.9848888276833947e+01	1.1957617993591267e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7732886923568515e+05	5.6545211571265045e+03	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	9.2133332627116104e+01	1.3797251531066839e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1430605180044321e+05	6.4084573114100458e+03	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.5355555437852686e+01	2.2995419218445023e-01	6.7564443926551817e+01	1.0117984456115729e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.4914964852801623e+05	5.1230666618461291e+03	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.5355555437852686e+01	2.2995419218445023e-01	7.9848888276833947e+01	1.1957617993591267e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.8606070756920381e+05	5.8820395006381441e+03	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.5355555437852686e+01	2.2995419218445023e-01	9.2133332627116104e+01	1.3797251531066839e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.2297176661039150e+05	6.6410123394301481e+03	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.8426666525423222e+01	2.7594503062133585e-01	6.7564443926551817e+01	1.0117984456115729e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.5807060545624289e+05	5.3265084500104422e+03	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.8426666525423222e+01	2.7594503062133585e-01	7.9848888276833947e+01	1.1957617993591267e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.9493783480713470e+05	6.0874382285834545e+03	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.8426666525423222e+01	2.7594503062133585e-01	9.2133332627116104e+01	1.3797251531066839e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.3180506415802659e+05	6.8483680071563413e+03	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.4568888700564294e+01	3.6792670749511830e-01	6.7564443926551817e+01	1.0117984456115729e+00	5.1100492969656763e-01	5.2742860696814962e-03	2.7634838602593256e+05	5.6693789132551256e+03	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.4568888700564294e+01	3.6792670749511830e-01	7.9848888276833947e+01	1.1957617993591267e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.1319483749605698e+05	6.4252961016892023e+03	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.4568888700564294e+01	3.6792670749511830e-01	9.2133332627116104e+01	1.3797251531066839e+00	5.1100492969656763e-01	5.2742860696814962e-03	3.5004128896618128e+05	7.1812132901232289e+03	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	9.0263624730327621e+00	1.0498862054806064e-01	6.8600354795048986e+01	7.9791351616526962e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.2466687244372637e+05	4.3385892941619095e+03	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	9.0263624730327621e+00	1.0498862054806064e-01	7.9431989762688332e+01	9.2389986082293041e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.5601573836610685e+05	4.9439738468356618e+03	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	9.0263624730327621e+00	1.0498862054806064e-01	9.0263624730327621e+01	1.0498862054806100e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.8736460428848729e+05	5.5493583995094232e+03	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2636907462245867e+01	1.4698406876728579e-01	6.8600354795048986e+01	7.9791351616526962e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.3443375829136709e+05	4.5901267085325526e+03	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2636907462245867e+01	1.4698406876728579e-01	7.9431989762688332e+01	9.2389986082293041e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.6569159273021604e+05	5.2021436030035820e+03	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2636907462245867e+01	1.4698406876728579e-01	9.0263624730327621e+01	1.0498862054806100e+00	4.5696372227459053e-01	4.6494090638068116e-03	2.9694942716906499e+05	5.8141604974745433e+03	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9857997440672079e+01	2.3097496520573124e-01	6.8600354795048986e+01	7.9791351616526962e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.5445116615306839e+05	5.0381176503408287e+03	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9857997440672079e+01	2.3097496520573124e-01	7.9431989762688332e+01	9.2389986082293041e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.8560845180446457e+05	5.6550300156886278e+03	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9857997440672079e+01	2.3097496520573124e-01	9.0263624730327621e+01	1.0498862054806100e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.1676573745586071e+05	6.2719423810364842e+03	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.7079087419098286e+01	3.1496586164418600e-01	6.8600354795048986e+01	7.9791351616526962e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.7529456485801883e+05	5.3923990106763813e+03	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.7079087419098286e+01	3.1496586164418600e-01	7.9431989762688332e+01	9.2389986082293041e-01	4.5696372227459053e-01	4.6494090638068116e-03	3.0645998729477572e+05	6.0028592760359115e+03	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.7079087419098286e+01	3.1496586164418600e-01	9.0263624730327621e+01	1.0498862054806100e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.3762540973153268e+05	6.6133195413955755e+03	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.0689632408311397e+01	3.5696130986340946e-01	6.8600354795048986e+01	7.9791351616526962e-01	4.5696372227459053e-01	4.6494090638068116e-03	2.8609393925972091e+05	5.5628436856225735e+03	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.0689632408311397e+01	3.5696130986340946e-01	7.9431989762688332e+01	9.2389986082293041e-01	4.5696372227459053e-01	4.6494090638068116e-03	3.1730418717896321e+05	6.1696993604176841e+03	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.0689632408311397e+01	3.5696130986340946e-01	9.0263624730327621e+01	1.0498862054806100e+00	4.5696372227459053e-01	4.6494090638068116e-03	3.4851443509820558e+05	6.7765550352128421e+03	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	7.1517382154004725e+00	8.3287931493135223e-02	6.4842426486297626e+01	7.5514391220442789e-01	3.4663858919498985e-01	3.6935439821443932e-03	1.9367078542901340e+05	3.8964291108134771e+03	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	7.1517382154004725e+00	8.3287931493135223e-02	7.6761990178631748e+01	8.9395713135963994e-01	3.4663858919498985e-01	3.6935439821443932e-03	2.2573548500335336e+05	4.5415332682329281e+03	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	7.1517382154004725e+00	8.3287931493135223e-02	8.8681553870965857e+01	1.0327703505148722e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.5780018457769329e+05	5.1866374256523977e+03	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	9.5356509538672967e+00	1.1105057532418011e-01	6.4842426486297626e+01	7.5514391220442789e-01	3.4663858919498985e-01	3.6935439821443932e-03	1.9958610804427401e+05	4.0419863443169270e+03	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	9.5356509538672967e+00	1.1105057532418011e-01	7.6761990178631748e+01	8.9395713135963994e-01	3.4663858919498985e-01	3.6935439821443932e-03	2.3157106125649743e+05	4.6897405661625462e+03	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	9.5356509538672967e+00	1.1105057532418011e-01	8.8681553870965857e+01	1.0327703505148722e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.6355601446872076e+05	5.3374947880082063e+03	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4303476430800945e+01	1.6657586298627045e-01	6.4842426486297626e+01	7.5514391220442789e-01	3.4663858919498985e-01	3.6935439821443932e-03	2.1158066791092753e+05	4.3300276622485371e+03	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4303476430800945e+01	1.6657586298627045e-01	7.6761990178631748e+01	8.9395713135963994e-01	3.4663858919498985e-01	3.6935439821443932e-03	2.4344522633124798e+05	4.9821402619847149e+03	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4303476430800945e+01	1.6657586298627045e-01	8.8681553870965857e+01	1.0327703505148722e+00	3.4663858919498985e-01	3.6935439821443932e-03	2.7530978475156834e+05	5.6342528617209036e+03	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
3.3774729237660654e+00	3.4189856946418797e+00	3.4030089599342972e+00	3.4327690328825624e+00	3.3780323376871748e+00	3.4234001536525738e+00	3.3928418635461570e+00	3.3831768536372624e+00	3.3897483040063809e+00	3.4135455251159432e+00	3.4091839265735251e+00	3.4114158125886673e+00	3.4220413800976450e+00	3.4219960125615314e+00	3.3947416074855137e+00	
9.1188741880043253e+01	9.1964749278650189e+01	9.1643297334929414e+01	9.2044236806407980e+01	9.1145811367919919e+01	9.1702028766730493e+01	9.1647873521283486e+01	9.1038851623721229e+01	9.1634176604890101e+01	9.2149834499982575e+01	9.1746695582011640e+01	9.1792091079722525e+01	9.2004712725771853e+01	9.2317483012859498e+01	9.2029750831379133e+01	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
3.4048240258784781e+00	6.4566919821882021e-02	
9.1736688994420206e+01	1.3594731705476191e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
2.3013289202938371e+05	2.3013484035538937e+05	2.3013422403213390e+05	2.3013649051021234e+05	2.3013322293787161e+05	2.3013700954575359e+05	2.3013264146460453e+05	2.3013462668352830e+05	2.3013224537047092e+05	2.3013296441944648e+05	2.3013458115415039e+05	2.3013466445585183e+05	2.3013507973212289e+05	2.3013330491462463e+05	2.3013077529832307e+05	

#ae#Y_extr
2.3013397086025786e+05	5.8805945895461624e+00	

#CH2_RED(smart_print)
0.128(65)	



==> isoQCD/Data/fit_Lsla/fit/M2_3GeV/M_pi2_MeV.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 6
Simultaneous fit of M_pi2_MeV

[The fit converged for all jkf indices]
----------

#jkf#m0
3.1661900134549481e+00	3.2059823282530151e+00	3.1899240024711988e+00	3.2191051447823669e+00	3.1680802618469759e+00	3.2081599151011626e+00	3.1817256073628495e+00	3.1728094043805921e+00	3.1770790857854823e+00	3.1976771891902196e+00	3.1944443788019803e+00	3.1997776249288505e+00	3.2080493216138937e+00	3.2057782140629834e+00	3.1804680347996137e+00	

#ae#m0
3.1916833684557422e+00	5.9616797307136857e-02	

#jkf#c_fL
1.1029329029910095e+02	1.2115234004395550e+02	1.1474971285518109e+02	1.0946412854970394e+02	1.0585353487754399e+02	1.1063162475148384e+02	1.0892344804194768e+02	1.0966583829424216e+02	1.0578941939884362e+02	1.1257162475221752e+02	1.1746648105337516e+02	1.1010785967306516e+02	1.1298925642296989e+02	1.0695140333215667e+02	1.0840435421302101e+02	

#ae#c_fL
1.1100095443725388e+02	1.5336829202502686e+01	

#jkf#ca2
2.4097185039732425e+00	2.4362115783094183e+00	2.4352518276354784e+00	2.4515036880428562e+00	2.4230773300698618e+00	2.4509056300225187e+00	2.4357134077211113e+00	2.4247230838847251e+00	2.4025474331588215e+00	2.4313478299542521e+00	2.4246960207591353e+00	2.4407047213570050e+00	2.4428161443458749e+00	2.4374072739839017e+00	2.4180376456073986e+00	

#ae#ca2
2.4309774745883730e+00	5.0491041299497719e-02	

#jkf#c_l2_log
1.1280742720593333e+00	1.1180316433189315e+00	1.1218685804551780e+00	1.1127942773187951e+00	1.1219959128580583e+00	1.1220907521439099e+00	1.1201127638499662e+00	1.1225192443928418e+00	1.1238310388763466e+00	1.1283658231615159e+00	1.1249385456974426e+00	1.1161319251389143e+00	1.1177657719225553e+00	1.1247739134540784e+00	1.1289649819432668e+00	

#ae#c_l2_log
1.1221506297727424e+00	1.6788508368283991e-02	

#jkf#c_l2
-4.9522735624435410e-01	-4.6398397583641143e-01	-4.9512490806898235e-01	-4.6490052356052852e-01	-4.8585659045666801e-01	-4.9043995869241069e-01	-4.8146425716187191e-01	-4.7933007696900293e-01	-5.1436624381265972e-01	-5.0714696405470439e-01	-5.0614297708885980e-01	-4.5910571082348794e-01	-4.8174251851513811e-01	-5.0754297381485469e-01	-5.1845468026503949e-01	

#ae#c_l2
-4.9005531435766497e-01	6.7300096478108307e-02	

#jkf#c_a2_log
5.0682151878821713e-01	4.9938865649844105e-01	4.9864918160966309e-01	4.9542228623553419e-01	5.0299222184566961e-01	4.9604948039113550e-01	5.0078210776745424e-01	5.0244208818712899e-01	5.0760770103094022e-01	5.0195681815037274e-01	5.0321258432362159e-01	4.9860333044380623e-01	4.9769808906082758e-01	4.9963427988185077e-01	5.0460164401399854e-01	

#ae#c_a2_log
5.0105746588191080e-01	1.3127275436104107e-02	

#jkf#CH2_RED
3.4046707507755619e-01	3.3883597001317228e-01	3.5468724287543590e-01	3.3391269016817282e-01	3.5817169087054052e-01	3.2457026695644714e-01	2.9932081267422611e-01	3.4342642853629973e-01	4.0410454760761788e-01	3.3140421315871066e-01	3.2500676334960515e-01	3.3323996581616061e-01	3.2708156625545021e-01	3.3474110853342803e-01	3.1943836558439392e-01	

#ae#CH2_RED
3.3789391383181444e-01	8.3631032730583948e-02	

#jkf#data_x_1
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.0734257853765204e+01	3.0858833639755453e+01	3.0882176222160602e+01	3.0776161972308770e+01	3.0727045580790541e+01	3.0625543674106463e+01	3.0628126679767991e+01	3.0813847235081273e+01	3.0818232441351718e+01	3.0456824701077952e+01	3.0680591633556528e+01	3.0795881706995800e+01	3.0779562580493170e+01	3.0517507121790306e+01	3.0572070092578731e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_2
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
9.2202773561295608e+00	9.2576500919266351e+00	9.2646528666481789e+00	9.2328485916926333e+00	9.2181136742371628e+00	9.1876631022319408e+00	9.1884380039303952e+00	9.2441541705243804e+00	9.2454697324055157e+00	9.1370474103233867e+00	9.2041774900669573e+00	9.2387645120987401e+00	9.2338687741479504e+00	9.1552521365370936e+00	9.1716210277736199e+00	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_3
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.2293703141506082e+01	1.2343533455902181e+01	1.2352870488864241e+01	1.2310464788923509e+01	1.2290818232316218e+01	1.2250217469642587e+01	1.2251250671907195e+01	1.2325538894032508e+01	1.2327292976540686e+01	1.2182729880431182e+01	1.2272236653422608e+01	1.2318352682798320e+01	1.2311825032197268e+01	1.2207002848716122e+01	1.2228828037031493e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_4
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.2293703141506082e+01	1.2343533455902181e+01	1.2352870488864241e+01	1.2310464788923509e+01	1.2290818232316218e+01	1.2250217469642587e+01	1.2251250671907195e+01	1.2325538894032508e+01	1.2327292976540686e+01	1.2182729880431182e+01	1.2272236653422608e+01	1.2318352682798320e+01	1.2311825032197268e+01	1.2207002848716122e+01	1.2228828037031493e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_5
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2293703141506082e+01	1.2343533455902181e+01	1.2352870488864241e+01	1.2310464788923509e+01	1.2290818232316218e+01	1.2250217469642587e+01	1.2251250671907195e+01	1.2325538894032508e+01	1.2327292976540686e+01	1.2182729880431182e+01	1.2272236653422608e+01	1.2318352682798320e+01	1.2311825032197268e+01	1.2207002848716122e+01	1.2228828037031493e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_6
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.2293703141506082e+01	1.2343533455902181e+01	1.2352870488864241e+01	1.2310464788923509e+01	1.2290818232316218e+01	1.2250217469642587e+01	1.2251250671907195e+01	1.2325538894032508e+01	1.2327292976540686e+01	1.2182729880431182e+01	1.2272236653422608e+01	1.2318352682798320e+01	1.2311825032197268e+01	1.2207002848716122e+01	1.2228828037031493e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_7
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2293703141506082e+01	1.2343533455902181e+01	1.2352870488864241e+01	1.2310464788923509e+01	1.2290818232316218e+01	1.2250217469642587e+01	1.2251250671907195e+01	1.2325538894032508e+01	1.2327292976540686e+01	1.2182729880431182e+01	1.2272236653422608e+01	1.2318352682798320e+01	1.2311825032197268e+01	1.2207002848716122e+01	1.2228828037031493e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_8
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.5367128926882602e+01	1.5429416819877726e+01	1.5441088111080301e+01	1.5388080986154385e+01	1.5363522790395271e+01	1.5312771837053232e+01	1.5314063339883996e+01	1.5406923617540636e+01	1.5409116220675859e+01	1.5228412350538976e+01	1.5340295816778264e+01	1.5397940853497900e+01	1.5389781290246585e+01	1.5258753560895153e+01	1.5286035046289365e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_9
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.8440554712259122e+01	1.8515300183853270e+01	1.8529305733296358e+01	1.8465697183385267e+01	1.8436227348474326e+01	1.8375326204463882e+01	1.8376876007860790e+01	1.8488308341048761e+01	1.8490939464811031e+01	1.8274094820646773e+01	1.8408354980133915e+01	1.8477529024197480e+01	1.8467737548295901e+01	1.8310504273074187e+01	1.8343242055547240e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_10
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
2.4587406283012164e+01	2.4687066911804362e+01	2.4705740977728482e+01	2.4620929577847019e+01	2.4581636464632435e+01	2.4500434939285174e+01	2.4502501343814391e+01	2.4651077788065017e+01	2.4654585953081373e+01	2.4365459760862365e+01	2.4544473306845216e+01	2.4636705365596640e+01	2.4623650064394536e+01	2.4414005697432245e+01	2.4457656074062985e+01	
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#jkf#data_x_11
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
9.0404474050355415e+00	9.0581316372808889e+00	9.0579333956934640e+00	9.0399339904717042e+00	9.0395423587545665e+00	9.0039126323052940e+00	9.0195231776816644e+00	9.0635042484174075e+00	9.0153792324449391e+00	8.9766901582931435e+00	9.0134468403938524e+00	9.0567814175648564e+00	9.0372014006354551e+00	8.9734184499014429e+00	8.9995907506172195e+00	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_12
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2656626367049757e+01	1.2681384292193245e+01	1.2681106753970850e+01	1.2655907586660387e+01	1.2655359302256393e+01	1.2605477685227411e+01	1.2627332448754332e+01	1.2688905947784370e+01	1.2621530925422915e+01	1.2567366221610401e+01	1.2618825576551391e+01	1.2679493984590799e+01	1.2652081960889639e+01	1.2562785829862019e+01	1.2599427050864108e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_13
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9888984291078188e+01	1.9927889602017956e+01	1.9927453470525620e+01	1.9887854779037749e+01	1.9886993189260043e+01	1.9808607791071648e+01	1.9842950990899663e+01	1.9939709346518292e+01	1.9833834311378862e+01	1.9748718348244918e+01	1.9829583048866475e+01	1.9924919118642684e+01	1.9881843081397999e+01	1.9741520589783171e+01	1.9799099651357885e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_14
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.7121342215106619e+01	2.7174394911842668e+01	2.7173800187080392e+01	2.7119801971415111e+01	2.7118627076263699e+01	2.7011737896915879e+01	2.7058569533044995e+01	2.7190512745252221e+01	2.7046137697334814e+01	2.6930070474879429e+01	2.7040340521181552e+01	2.7170344252694569e+01	2.7111604201906367e+01	2.6920255349704323e+01	2.6998772251851658e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_15
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.0737521177120843e+01	3.0797647566755028e+01	3.0796973545357783e+01	3.0735775567603799e+01	3.0734444019765530e+01	3.0613302949838001e+01	3.0666378804117667e+01	3.0815914444619182e+01	3.0652289390312795e+01	3.0520746538196690e+01	3.0645719257339096e+01	3.0793056819720515e+01	3.0726484762160549e+01	3.0509622729664901e+01	3.0598608552098554e+01	
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#jkf#data_x_16
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.1645190721435217e+00	7.1634718324706457e+00	7.1812907698579815e+00	7.1523508736590742e+00	7.1704690668312949e+00	7.1530028461202111e+00	7.1509687006493987e+00	7.1843876891132767e+00	7.1533153719793701e+00	7.1046540670850034e+00	7.1444580652161696e+00	7.1576922751615202e+00	7.1617386151142188e+00	7.1166360314879178e+00	7.1171179541174876e+00	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_17
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
9.5526920961913611e+00	9.5512957766275282e+00	9.5750543598106432e+00	9.5364678315454317e+00	9.5606254224417260e+00	9.5373371281602815e+00	9.5346249341992007e+00	9.5791835854843690e+00	9.5377538293058262e+00	9.4728720894466711e+00	9.5259440869548939e+00	9.5435897002153602e+00	9.5489848201522918e+00	9.4888480419838910e+00	9.4894906054899835e+00	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_x_18
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.4329038144287043e+01	1.4326943664941291e+01	1.4362581539715963e+01	1.4304701747318148e+01	1.4340938133662590e+01	1.4306005692240422e+01	1.4301937401298797e+01	1.4368775378226553e+01	1.4306630743958740e+01	1.4209308134170007e+01	1.4288916130432339e+01	1.4315384550323040e+01	1.4323477230228438e+01	1.4233272062975836e+01	1.4234235908234975e+01	
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#jkf#data_y
1.8820604478734141e+05	1.8965020253650218e+05	1.8987965110248566e+05	1.8916581010415175e+05	1.8929971124558480e+05	1.8858909133801787e+05	1.8887848616611169e+05	1.8932923577038763e+05	1.8778054242093448e+05	1.8694146994216315e+05	1.8750943386609890e+05	1.8990053505186230e+05	1.8902792905885278e+05	1.8716655941737365e+05	1.8707111390901031e+05	
5.8723615646602171e+04	5.9109053706720282e+04	5.9268200711556026e+04	5.9112045741303933e+04	5.9122029181133868e+04	5.8862597537718175e+04	5.8535325875847389e+04	5.9273251080469869e+04	5.8511001461933454e+04	5.8245064495252584e+04	5.8492274034985334e+04	5.9151926354052419e+04	5.9005527101935440e+04	5.8478505264651583e+04	5.8436741148591311e+04	
8.2704776969348895e+04	8.3835070909295653e+04	8.3971967339167706e+04	8.3245048451621275e+04	8.3202818326586261e+04	8.3220718460550808e+04	8.3137618948340314e+04	8.3400663574026563e+04	8.2137574674221643e+04	8.2123478198606288e+04	8.3035970584554612e+04	8.3219384777510611e+04	8.3550356238160239e+04	8.2164547073373353e+04	8.2278351248994964e+04	
8.0321240704758849e+04	8.1114536988667736e+04	8.1180313834101384e+04	8.0676885293342115e+04	8.0242697523466588e+04	8.0204595559886278e+04	8.0368623664998478e+04	8.0907114823384210e+04	8.0347849035155959e+04	7.9555344282925755e+04	8.0056051984070553e+04	8.0863818617206038e+04	8.0507620318464091e+04	7.9452058778575971e+04	7.9303090453358003e+04	
7.6658647176973915e+04	7.6985553359383601e+04	7.7479719037623974e+04	7.7064697075548233e+04	7.7033127984579041e+04	7.6729819270195425e+04	7.6992628015687704e+04	7.7178641750102528e+04	7.6329093382360137e+04	7.5932592735918559e+04	7.6289358402408354e+04	7.6931753141027817e+04	7.6901280536581864e+04	7.6084221446368872e+04	7.6076417097933314e+04	
7.6971338694630234e+04	7.7603068265949507e+04	7.7867806702627480e+04	7.7556991843430209e+04	7.7676515433327615e+04	7.7492299007348818e+04	7.7541645637747250e+04	7.7668480361647351e+04	7.6763625737698385e+04	7.6502588666227195e+04	7.7134598449125842e+04	7.7841748345911517e+04	7.7572567327653771e+04	7.6793316507993994e+04	7.6709657251435085e+04	
7.6428075512189185e+04	7.6687991470866633e+04	7.7171228051049024e+04	7.6992937928072657e+04	7.6909329647648308e+04	7.6641242832560951e+04	7.6971689143439624e+04	7.7008619958517331e+04	7.6210054820323276e+04	7.5724561734708870e+04	7.6039497744638851e+04	7.6874728950425473e+04	7.6859370906784723e+04	7.5940184523120362e+04	7.6057174436088550e+04	
9.4456767841096633e+04	9.5196365961552176e+04	9.5220319575395581e+04	9.5101057491473111e+04	9.4922042701703380e+04	9.4834388615168922e+04	9.4709584717420235e+04	9.5179196264393293e+04	9.4311489280367285e+04	9.3793239398520571e+04	9.4392544014595653e+04	9.5106053856923638e+04	9.5013996454813619e+04	9.3971327931183507e+04	9.3901706141024959e+04	
1.1485910368561861e+05	1.1567720624566678e+05	1.1634286877325825e+05	1.1599426970015271e+05	1.1582958077456213e+05	1.1552393872318987e+05	1.1558966635825884e+05	1.1614922974869442e+05	1.1492435175432464e+05	1.1410621503126652e+05	1.1488224420699924e+05	1.1610138405386194e+05	1.1570240900293483e+05	1.1455375845033082e+05	1.1442233641819605e+05	
1.5113546701430736e+05	1.5161145553435929e+05	1.5213118439712308e+05	1.5176641825859254e+05	1.5170005608661540e+05	1.5126756989990233e+05	1.5183931106626423e+05	1.5197590932936317e+05	1.5046644841048756e+05	1.4938154266359808e+05	1.5035572733239344e+05	1.5200316033470223e+05	1.5153927905816559e+05	1.4985804316179163e+05	1.4996426569400760e+05	
5.5442238424838288e+04	5.5605254436433053e+04	5.5554763976572845e+04	5.5297124039446593e+04	5.5381108231543010e+04	5.4990158698720581e+04	5.5343657858925173e+04	5.5600145599585543e+04	5.4826750105456522e+04	5.4901712979623087e+04	5.4994385068481184e+04	5.5687633479066055e+04	5.5277068578252023e+04	5.4593667900385939e+04	5.4990108065673507e+04	
7.4730312277532124e+04	7.5144686180911696e+04	7.5080211507209708e+04	7.5021029598186666e+04	7.5131226256079928e+04	7.4732205281324757e+04	7.5172435126359691e+04	7.5273407831213000e+04	7.3975096498778759e+04	7.4140322574101534e+04	7.4431970043796115e+04	7.5287785803721636e+04	7.4901742274514123e+04	7.4229226219715783e+04	7.4403729124130550e+04	
1.1507966639167137e+05	1.1544122500765156e+05	1.1550805042855053e+05	1.1518854204959692e+05	1.1543824509383306e+05	1.1483525634277322e+05	1.1514809419294041e+05	1.1573676856869897e+05	1.1395063357109595e+05	1.1414635238299462e+05	1.1440474085900777e+05	1.1575094378196004e+05	1.1510313025217320e+05	1.1389223368208294e+05	1.1416498416729136e+05	
1.5598861609046560e+05	1.5658946059520845e+05	1.5659990088237642e+05	1.5601606048368537e+05	1.5639782421877515e+05	1.5567971733629407e+05	1.5653014871249461e+05	1.5686476601466240e+05	1.5468879599523023e+05	1.5456845468805748e+05	1.5518788403305592e+05	1.5643657037030192e+05	1.5616930248615990e+05	1.5445791584665902e+05	1.5505192470324287e+05	
1.7910558175972480e+05	1.7977775100827593e+05	1.7945915619945942e+05	1.8010440918398922e+05	1.8011200301968743e+05	1.7878209851066739e+05	1.7958826134299330e+05	1.8050265680710928e+05	1.7761988351961711e+05	1.7769193975261514e+05	1.7816966333919053e+05	1.8050831713161594e+05	1.7919603626198095e+05	1.7765594586990360e+05	1.7777036347522392e+05	
4.1996438636753192e+04	4.1866070305745474e+04	4.2001688498537689e+04	4.1524464382189333e+04	4.2060094480462241e+04	4.1687137890998383e+04	4.1952435861533835e+04	4.2097515206258715e+04	4.1766511774900231e+04	4.1459110552702550e+04	4.1626100098947791e+04	4.1814931031569460e+04	4.1659822452818189e+04	4.1393099174410774e+04	4.1591639206508778e+04	
5.3845230692833189e+04	5.3706831163572519e+04	5.4065842567952699e+04	5.3719311698789839e+04	5.4071943249535499e+04	5.3837364968010705e+04	5.3979847496363916e+04	5.4214859194278695e+04	5.3339024382429932e+04	5.3246019094089410e+04	5.3599396535574859e+04	5.3802318499920410e+04	5.3802925546575287e+04	5.3335284933613642e+04	5.3414632277307610e+04	
7.9875910257970376e+04	7.9856207063066206e+04	8.0437803006601724e+04	7.9965423427198228e+04	8.0527820324395565e+04	7.9846958116439841e+04	7.9962466686893400e+04	8.0479259803083216e+04	7.9716205464815503e+04	7.8930055001727465e+04	7.9523008294545201e+04	8.0014743576973386e+04	8.0033163807950434e+04	7.9138828069941723e+04	7.9084850840724437e+04	

#plot#xiexiyeyytheyth
2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.0711110875705373e+01	4.5990838436890047e-01	5.1100492969656763e-01	5.2742860696814962e-03	1.8855972111445855e+05	3.7626538912228461e+03	1.8733609574379041e+05	3.8971284846999852e+03	
1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.2133332627116111e+00	1.3797251531066793e-01	5.1100492969656763e-01	5.2742860696814962e-03	5.8821810622850251e+04	1.2596355519862250e+03	5.7655994001084211e+04	1.2463262920252239e+03	
1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	5.1100492969656763e-01	5.2742860696814962e-03	8.3015223051623936e+04	2.1899102415711086e+03	8.3122701627734859e+04	2.0770682689662094e+03	
1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	5.1100492969656763e-01	5.2742860696814962e-03	8.0340122790824156e+04	2.0793642008399111e+03	7.9248172052551832e+04	1.7451757393148832e+03	
1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.6711170027512911e+04	1.6750794267123108e+03	7.6852744619200705e+04	1.5889891312151663e+03	
1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.7313083215516963e+04	1.6402520977669053e+03	7.6317356571788929e+04	1.5593598709254732e+03	
1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.6567779177362259e+04	1.6761945507450691e+03	7.6200369823091110e+04	1.5529131192109000e+03	
1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.5355555437852686e+01	2.2995419218445023e-01	5.1100492969656763e-01	5.2742860696814962e-03	9.4674005349708837e+04	1.8134402583289811e+03	9.5778975759757901e+04	1.9399810714679986e+03	
1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.8426666525423222e+01	2.7594503062133585e-01	5.1100492969656763e-01	5.2742860696814962e-03	1.1537723752848771e+05	2.5238028089309346e+03	1.1651899175789683e+05	2.4218596040721491e+03	
1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	2.4568888700564294e+01	3.6792670749511830e-01	5.1100492969656763e-01	5.2742860696814962e-03	1.5113305588277822e+05	3.2339253617436875e+03	1.5249554535409334e+05	3.1280887945090126e+03	
1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.0263624730327621e+00	1.0498862054806064e-01	4.5696372227459053e-01	4.6494090638068116e-03	5.5232385162866900e+04	1.1934437147694964e+03	5.5384768844412669e+04	1.1275542653710895e+03	
1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2636907462245867e+01	1.4698406876728579e-01	4.5696372227459053e-01	4.6494090638068116e-03	7.4777025773171757e+04	1.5881667652159629e+03	7.6491695009491843e+04	1.4883065874103204e+03	
1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9857997440672079e+01	2.3097496520573124e-01	4.5696372227459053e-01	4.6494090638068116e-03	1.1491925778482144e+05	2.3394639573094864e+03	1.1698933054963796e+05	2.2461168562706330e+03	
1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.7079087419098286e+01	3.1496586164418600e-01	4.5696372227459053e-01	4.6494090638068116e-03	1.5581515616377795e+05	2.9634279784227401e+03	1.5545079883160180e+05	3.0748040868414300e+03	
1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.0689632408311397e+01	3.5696130986340946e-01	4.5696372227459053e-01	4.6494090638068116e-03	1.7906960447880358e+05	3.8400316361423579e+03	1.7697309449438649e+05	3.6662320990102494e+03	
7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.1517382154004725e+00	8.3287931493135223e-02	3.4663858919498985e-01	3.6935439821443932e-03	4.1766470636955775e+04	8.1476007722773818e+02	4.1399605848901585e+04	8.1552756234517108e+02	
8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	9.5356509538672967e+00	1.1105057532418011e-01	3.4663858919498985e-01	3.6935439821443932e-03	5.3732055486723213e+04	1.0682119418452346e+03	5.4205248947043714e+04	1.0441282030309701e+03	
9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.4303476430800945e+01	1.6657586298627045e-01	3.4663858919498985e-01	3.6935439821443932e-03	7.9826180249488447e+04	1.7661605641152194e+03	7.8610486184397843e+04	1.4919505763037196e+03	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	3.4048240258784781e+00	0.0000000000000000e+00	1.8849756955108551e+04	3.3878466304411677e+02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6778868943767469e+00	0.0000000000000000e+00	2.0275485993588103e+04	3.6345923087201385e+02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9509497628750161e+00	0.0000000000000000e+00	2.1690216219407917e+04	3.8782492829864771e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2240126313732844e+00	0.0000000000000000e+00	2.3094183772151922e+04	4.1189102613755097e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4970754998715536e+00	0.0000000000000000e+00	2.4487608979532008e+04	4.3566638344175590e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7701383683698229e+00	0.0000000000000000e+00	2.5870698343977994e+04	4.5915950269997222e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0432012368680912e+00	0.0000000000000000e+00	2.7243646176658214e+04	4.8237857525991240e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3162641053663604e+00	0.0000000000000000e+00	2.8606635957761693e+04	5.0533151914817665e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.5893269738646296e+00	0.0000000000000000e+00	2.9959841480992513e+04	5.2802601088302015e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.8623898423628980e+00	0.0000000000000000e+00	3.1303427825653402e+04	5.5046951247593336e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.1354527108611681e+00	0.0000000000000000e+00	3.2637552189311653e+04	5.7266929453229693e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4085155793594364e+00	0.0000000000000000e+00	3.3962364606504903e+04	5.9463245615408528e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.6815784478577047e+00	0.0000000000000000e+00	3.5278008573384570e+04	6.1636594219448307e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.9546413163559748e+00	0.0000000000000000e+00	3.6584621594032054e+04	6.3787655829922846e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.2277041848542432e+00	0.0000000000000000e+00	3.7882335661022757e+04	6.5917098408270124e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5007670533525115e+00	0.0000000000000000e+00	3.9171277680386680e+04	6.8025578471963763e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.7738299218507816e+00	0.0000000000000000e+00	4.0451569849227642e+04	7.0113742118100140e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0468927903490499e+00	0.0000000000000000e+00	4.1723329992783591e+04	7.2182225930204572e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.3199556588473182e+00	0.0000000000000000e+00	4.2986671866537275e+04	7.4231657783796277e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.5930185273455884e+00	0.0000000000000000e+00	4.4241705428048997e+04	7.6262657563647804e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.8660813958438567e+00	0.0000000000000000e+00	4.5488537082427618e+04	7.8275837803604725e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1391442643421250e+00	0.0000000000000000e+00	4.6727269904742869e+04	8.0271804258138695e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.4122071328403951e+00	0.0000000000000000e+00	4.7958003842179533e+04	8.2251156413370688e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.6852700013386634e+00	0.0000000000000000e+00	4.9180835898322148e+04	8.4214487944246287e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.9583328698369318e+00	0.0000000000000000e+00	5.0395860301616209e+04	8.6162387123504800e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0231395738335202e+01	0.0000000000000000e+00	5.1603168659767653e+04	8.8095437187376808e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0504458606833470e+01	0.0000000000000000e+00	5.2802850101603173e+04	9.0014216662238425e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0777521475331740e+01	0.0000000000000000e+00	5.3994991407714027e+04	9.1919299655913176e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1050584343830009e+01	0.0000000000000000e+00	5.5179677131035234e+04	9.3811256116865263e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1323647212328277e+01	0.0000000000000000e+00	5.6356989708368499e+04	9.5690652064098174e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1596710080826545e+01	0.0000000000000000e+00	5.7527009563733671e+04	9.7558049790263271e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1869772949324815e+01	0.0000000000000000e+00	5.8689815204328253e+04	9.9414008040186252e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2142835817823084e+01	0.0000000000000000e+00	5.9845483309783209e+04	1.0125908216678263e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2415898686321352e+01	0.0000000000000000e+00	6.0994088815325886e+04	1.0309382426611596e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2688961554819622e+01	0.0000000000000000e+00	6.2135704989391903e+04	1.0491878329316121e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2962024423317891e+01	0.0000000000000000e+00	6.3270403506169569e+04	1.0673450515970962e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3235087291816159e+01	0.0000000000000000e+00	6.4398254513508517e+04	1.0854153281568872e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3508150160314429e+01	0.0000000000000000e+00	6.5519326696579490e+04	1.1034040631506443e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3781213028812697e+01	0.0000000000000000e+00	6.6633687337632306e+04	1.1213166286739852e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4054275897310966e+01	0.0000000000000000e+00	6.7741402372164855e+04	1.1391583687602697e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4327338765809236e+01	0.0000000000000000e+00	6.8842536441784454e+04	1.1569345996377788e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4600401634307504e+01	0.0000000000000000e+00	6.9937152944016707e+04	1.1746506098704056e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4873464502805772e+01	0.0000000000000000e+00	7.1025314079292279e+04	1.1923116603900160e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5146527371304042e+01	0.0000000000000000e+00	7.2107080895320876e+04	1.2099229844272011e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5419590239802311e+01	0.0000000000000000e+00	7.3182513329042486e+04	1.2274897873478196e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5692653108300579e+01	0.0000000000000000e+00	7.4251670246329464e+04	1.2450172464013040e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5965715976798849e+01	0.0000000000000000e+00	7.5314609479597202e+04	1.2625105103871902e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6238778845297119e+01	0.0000000000000000e+00	7.6371387863467578e+04	1.2799746992453593e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6511841713795388e+01	0.0000000000000000e+00	7.7422061268617850e+04	1.2974149035758485e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6784904582293656e+01	0.0000000000000000e+00	7.8466684633935351e+04	1.3148361840932134e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7057967450791924e+01	0.0000000000000000e+00	7.9505311997090044e+04	1.3322435710208047e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7331030319290196e+01	0.0000000000000000e+00	8.0537996523626090e+04	1.3496420634297738e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7604093187788465e+01	0.0000000000000000e+00	8.1564790534667540e+04	1.3670366285275943e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7877156056286733e+01	0.0000000000000000e+00	8.2585745533324123e+04	1.3844322009006275e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8150218924785001e+01	0.0000000000000000e+00	8.3600912229877329e+04	1.4018336817153952e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8423281793283270e+01	0.0000000000000000e+00	8.4610340565821170e+04	1.4192459378826466e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8696344661781538e+01	0.0000000000000000e+00	8.5614079736825559e+04	1.4366738011887173e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8969407530279810e+01	0.0000000000000000e+00	8.6612178214685875e+04	1.4541220673982627e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9242470398778078e+01	0.0000000000000000e+00	8.7604683768317554e+04	1.4715954953321507e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9515533267276346e+01	0.0000000000000000e+00	8.8591643483850537e+04	1.4890988059247773e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9788596135774615e+01	0.0000000000000000e+00	8.9573103783873943e+04	1.5066366812645101e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0061659004272883e+01	0.0000000000000000e+00	9.0549110445878265e+04	1.5242137636209211e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0334721872771155e+01	0.0000000000000000e+00	9.1519708619939585e+04	1.5418346544625863e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0607784741269423e+01	0.0000000000000000e+00	9.2484942845685888e+04	1.5595039134689493e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0880847609767692e+01	0.0000000000000000e+00	9.3444857068584854e+04	1.5772260575396626e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1153910478265960e+01	0.0000000000000000e+00	9.4399494655587958e+04	1.5950055598049441e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1426973346764228e+01	0.0000000000000000e+00	9.5348898410164911e+04	1.6128468486399327e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1700036215262500e+01	0.0000000000000000e+00	9.6293110586759401e+04	1.6307543066865171e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1973099083760768e+01	0.0000000000000000e+00	9.7232172904695704e+04	1.6487322698854609e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2246161952259037e+01	0.0000000000000000e+00	9.8166126561563375e+04	1.6667850265218851e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2519224820757305e+01	0.0000000000000000e+00	9.9095012246106024e+04	1.6849168162868309e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2792287689255573e+01	0.0000000000000000e+00	1.0001887015063838e+05	1.7031318293579980e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3065350557753842e+01	0.0000000000000000e+00	1.0093773998301418e+05	1.7214342055014499e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3338413426252114e+01	0.0000000000000000e+00	1.0185166097816618e+05	1.7398280331979379e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3611476294750382e+01	0.0000000000000000e+00	1.0276067190923943e+05	1.7583173487951258e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3884539163248650e+01	0.0000000000000000e+00	1.0366481109833517e+05	1.7769061356883572e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4157602031746919e+01	0.0000000000000000e+00	1.0456411642688441e+05	1.7955983235325070e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4430664900245187e+01	0.0000000000000000e+00	1.0545862534566780e+05	1.8143977874858831e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4703727768743455e+01	0.0000000000000000e+00	1.0634837488449729e+05	1.8333083474891218e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4976790637241727e+01	0.0000000000000000e+00	1.0723340166157535e+05	1.8523337675799389e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5249853505739996e+01	0.0000000000000000e+00	1.0811374189254492e+05	1.8714777552455162e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5522916374238264e+01	0.0000000000000000e+00	1.0898943139924470e+05	1.8907439608142704e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5795979242736532e+01	0.0000000000000000e+00	1.0986050561818147e+05	1.9101359768878501e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6069042111234801e+01	0.0000000000000000e+00	1.1072699960873211e+05	1.9296573378145517e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6342104979733069e+01	0.0000000000000000e+00	1.1158894806108654e+05	1.9493115192055300e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6615167848231341e+01	0.0000000000000000e+00	1.1244638530394193e+05	1.9691019374939717e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6888230716729609e+01	0.0000000000000000e+00	1.1329934531195952e+05	1.9890319495387121e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7161293585227877e+01	0.0000000000000000e+00	1.1414786171299237e+05	2.0091048522722160e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7434356453726146e+01	0.0000000000000000e+00	1.1499196779509453e+05	2.0293238823937625e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7707419322224414e+01	0.0000000000000000e+00	1.1583169651331961e+05	2.0496922161079169e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7980482190722682e+01	0.0000000000000000e+00	1.1666708049631726e+05	2.0702129689085605e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8253545059220954e+01	0.0000000000000000e+00	1.1749815205273576e+05	2.0908891954086953e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8526607927719223e+01	0.0000000000000000e+00	1.1832494317743792e+05	2.1117238892152873e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8799670796217491e+01	0.0000000000000000e+00	1.1914748555753766e+05	2.1327199828500034e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9072733664715759e+01	0.0000000000000000e+00	1.1996581057826395e+05	2.1538803477144120e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9345796533214028e+01	0.0000000000000000e+00	1.2077994932865887e+05	2.1752077941001503e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9618859401712296e+01	0.0000000000000000e+00	1.2158993260711589e+05	2.1967050712427663e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9891922270210568e+01	0.0000000000000000e+00	1.2239579092676386e+05	2.2183748674193948e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0164985138708836e+01	0.0000000000000000e+00	1.2319755452070326e+05	2.2402198100886308e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0438048007207104e+01	0.0000000000000000e+00	1.2399525334709945e+05	2.2622424660725023e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0711110875705373e+01	0.0000000000000000e+00	1.2478891709413788e+05	2.2844453417795471e+03	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	3.4048240258784781e+00	5.1100492969656763e-01	1.9830759127766356e+04	3.5731717024617677e+02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6778868943767469e+00	5.1100492969656763e-01	2.1554415427106822e+04	3.8219808971979023e+02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9509497628750161e+00	5.1100492969656763e-01	2.3282753541987637e+04	4.0702116895227886e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2240126313732844e+00	5.1100492969656763e-01	2.5014924077911986e+04	4.3181051013617048e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4970754998715536e+00	5.1100492969656763e-01	2.6750202493771420e+04	4.5658640953565907e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7701383683698229e+00	5.1100492969656763e-01	2.8487965394830127e+04	4.8136613792389875e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0432012368680912e+00	5.1100492969656763e-01	3.0227672374759793e+04	5.0616453021589092e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3162641053663604e+00	5.1100492969656763e-01	3.1968851882342460e+04	5.3099443802673750e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.5893269738646296e+00	5.1100492969656763e-01	3.3711090063493255e+04	5.5586708188023442e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.8623898423628980e+00	5.1100492969656763e-01	3.5454021840336172e+04	5.8079232871945419e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.1354527108611681e+00	5.1100492969656763e-01	3.7197323697783504e+04	6.0577891298448742e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4085155793594364e+00	5.1100492969656763e-01	3.8940707791157678e+04	6.3083461448695573e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.6815784478577047e+00	5.1100492969656763e-01	4.0683917088403643e+04	6.5596640281237705e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.9546413163559748e+00	5.1100492969656763e-01	4.2426721331565059e+04	6.8118055550819031e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.2277041848542432e+00	5.1100492969656763e-01	4.4168913653583630e+04	7.0648275553871360e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5007670533525115e+00	5.1100492969656763e-01	4.5910307724142534e+04	7.3187817219463227e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.7738299218507816e+00	5.1100492969656763e-01	4.7650735326240712e+04	7.5737152868985436e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0468927903490499e+00	5.1100492969656763e-01	4.9390044286202232e+04	7.8296715896572209e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.3199556588473182e+00	5.1100492969656763e-01	5.1128096695796958e+04	8.0866905568411119e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.5930185273455884e+00	5.1100492969656763e-01	5.2864767377409487e+04	8.3448091098069312e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.8660813958438567e+00	5.1100492969656763e-01	5.4599942552697088e+04	8.6040615123373357e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1391442643421250e+00	5.1100492969656763e-01	5.6333518682607530e+04	8.8644796685813401e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.4122071328403951e+00	5.1100492969656763e-01	5.8065401452484868e+04	9.1260933794282539e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.6852700013386634e+00	5.1100492969656763e-01	5.9795504880645043e+04	9.3889305639792121e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.9583328698369318e+00	5.1100492969656763e-01	6.1523750532526115e+04	9.6530174515793192e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0231395738335202e+01	5.1100492969656763e-01	6.3250066825516900e+04	9.9183787489083068e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0504458606833470e+01	5.1100492969656763e-01	6.4974388411999760e+04	1.0185037785860786e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.0777521475331740e+01	5.1100492969656763e-01	6.6696655630125068e+04	1.0453016643314386e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1050584343830009e+01	5.1100492969656763e-01	6.8416814013461859e+04	1.0722336265378417e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1323647212328277e+01	5.1100492969656763e-01	7.0134813852009393e+04	1.0993016558299323e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1596710080826545e+01	5.1100492969656763e-01	7.1850609798165242e+04	1.1265076477858472e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.1869772949324815e+01	5.1100492969656763e-01	7.3564160512170900e+04	1.1538534106807049e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2142835817823084e+01	5.1100492969656763e-01	7.5275428342329091e+04	1.1813406723665375e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2415898686321352e+01	5.1100492969656763e-01	7.6984379035937483e+04	1.2089710863997464e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2688961554819622e+01	5.1100492969656763e-01	7.8690981477431007e+04	1.2367462375128027e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2962024423317891e+01	5.1100492969656763e-01	8.0395207450689530e+04	1.2646676465119083e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3235087291816159e+01	5.1100492969656763e-01	8.2097031422862419e+04	1.2927367746715850e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3508150160314429e+01	5.1100492969656763e-01	8.3796430347397065e+04	1.3209550276870038e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3781213028812697e+01	5.1100492969656763e-01	8.5493383484247941e+04	1.3493237592367727e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4054275897310966e+01	5.1100492969656763e-01	8.7187872235488423e+04	1.3778442742018010e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4327338765809236e+01	5.1100492969656763e-01	8.8879879994762057e+04	1.4065178315801500e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4600401634307504e+01	5.1100492969656763e-01	9.0569392009192889e+04	1.4353456471321604e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4873464502805772e+01	5.1100492969656763e-01	9.2256395252534872e+04	1.4643288957860404e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5146527371304042e+01	5.1100492969656763e-01	9.3940878308477855e+04	1.4934687138307806e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5419590239802311e+01	5.1100492969656763e-01	9.5622831263149725e+04	1.5227662009188177e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5692653108300579e+01	5.1100492969656763e-01	9.7302245605957680e+04	1.5522224218992387e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5965715976798849e+01	5.1100492969656763e-01	9.8979114138006305e+04	1.5818384084994605e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6238778845297119e+01	5.1100492969656763e-01	1.0065343088740889e+05	1.6116151608707753e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6511841713795388e+01	5.1100492969656763e-01	1.0232519103088113e+05	1.6415536490120146e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6784904582293656e+01	5.1100492969656763e-01	1.0399439082106837e+05	1.6716548140836721e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7057967450791924e+01	5.1100492969656763e-01	1.0566102751911321e+05	1.7019195696230704e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7331030319290196e+01	5.1100492969656763e-01	1.0732509933201948e+05	1.7323488026706825e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7604093187788465e+01	5.1100492969656763e-01	1.0898660535441207e+05	1.7629433748158826e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7877156056286733e+01	5.1100492969656763e-01	1.1064554551433082e+05	1.7937041231701271e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8150218924785001e+01	5.1100492969656763e-01	1.1230192052273088e+05	1.8246318612739456e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8423281793283270e+01	5.1100492969656763e-01	1.1395573182639295e+05	1.8557273799445152e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8696344661781538e+01	5.1100492969656763e-01	1.1560698156397420e+05	1.8869914480685111e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8969407530279810e+01	5.1100492969656763e-01	1.1725567252495549e+05	1.9184248133457561e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9242470398778078e+01	5.1100492969656763e-01	1.1890180811126131e+05	1.9500282029877924e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9515533267276346e+01	5.1100492969656763e-01	1.2054539230135089e+05	1.9818023243750938e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9788596135774615e+01	5.1100492969656763e-01	1.2218642961659413e+05	2.0137478656769374e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0061659004272883e+01	5.1100492969656763e-01	1.2382492508976413e+05	2.0458654964367042e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0334721872771155e+01	5.1100492969656763e-01	1.2546088423549107e+05	2.0781558681257429e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0607784741269423e+01	5.1100492969656763e-01	1.2709431302253595e+05	2.1106196146680477e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0880847609767692e+01	5.1100492969656763e-01	1.2872521784775479e+05	2.1432573529385345e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1153910478265960e+01	5.1100492969656763e-01	1.3035360551163342e+05	2.1760696832366066e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1426973346764228e+01	5.1100492969656763e-01	1.3197948319528377e+05	2.2090571897371474e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1700036215262500e+01	5.1100492969656763e-01	1.3360285843880087e+05	2.2422204409206734e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1973099083760768e+01	5.1100492969656763e-01	1.3522373912088783e+05	2.2755599899840399e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2246161952259037e+01	5.1100492969656763e-01	1.3684213343966348e+05	2.3090763752332896e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2519224820757305e+01	5.1100492969656763e-01	1.3845804989457346e+05	2.3427701204597665e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2792287689255573e+01	5.1100492969656763e-01	1.4007149726933244e+05	2.3766417353010911e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3065350557753842e+01	5.1100492969656763e-01	1.4168248461582983e+05	2.4106917155872134e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3338413426252114e+01	5.1100492969656763e-01	1.4329102123893690e+05	2.4449205436737520e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3611476294750382e+01	5.1100492969656763e-01	1.4489711668215765e+05	2.4793286887621289e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3884539163248650e+01	5.1100492969656763e-01	1.4650078071407028e+05	2.5139166072084113e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4157602031746919e+01	5.1100492969656763e-01	1.4810202331550920e+05	2.5486847428211231e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4430664900245187e+01	5.1100492969656763e-01	1.4970085466744174e+05	2.5836335271486591e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4703727768743455e+01	5.1100492969656763e-01	1.5129728513949769e+05	2.6187633797570397e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4976790637241727e+01	5.1100492969656763e-01	1.5289132527911075e+05	2.6540747084988534e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5249853505739996e+01	5.1100492969656763e-01	1.5448298580123542e+05	2.6895679097730635e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5522916374238264e+01	5.1100492969656763e-01	1.5607227757860572e+05	2.7252433687774915e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5795979242736532e+01	5.1100492969656763e-01	1.5765921163250221e+05	2.7611014597527542e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6069042111234801e+01	5.1100492969656763e-01	1.5924379912399867e+05	2.7971425462197631e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6342104979733069e+01	5.1100492969656763e-01	1.6082605134566006e+05	2.8333669812099401e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6615167848231341e+01	5.1100492969656763e-01	1.6240597971366587e+05	2.8697751074889870e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6888230716729609e+01	5.1100492969656763e-01	1.6398359576033405e+05	2.9063672577744642e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7161293585227877e+01	5.1100492969656763e-01	1.6555891112702392e+05	2.9431437549475509e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7434356453726146e+01	5.1100492969656763e-01	1.6713193755739555e+05	2.9801049122590152e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7707419322224414e+01	5.1100492969656763e-01	1.6870268689100633e+05	3.0172510335300449e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7980482190722682e+01	5.1100492969656763e-01	1.7027117105722625e+05	3.0545824133475894e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8253545059220954e+01	5.1100492969656763e-01	1.7183740206945370e+05	3.0920993372554449e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8526607927719223e+01	5.1100492969656763e-01	1.7340139201961641e+05	3.1298020819396625e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8799670796217491e+01	5.1100492969656763e-01	1.7496315307294118e+05	3.1676909154103405e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9072733664715759e+01	5.1100492969656763e-01	1.7652269746297869e+05	3.2057660971786227e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9345796533214028e+01	5.1100492969656763e-01	1.7808003748686923e+05	3.2440278784296097e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9618859401712296e+01	5.1100492969656763e-01	1.7963518550083743e+05	3.2824765021912335e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9891922270210568e+01	5.1100492969656763e-01	1.8118815391590277e+05	3.3211122034993359e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0164985138708836e+01	5.1100492969656763e-01	1.8273895519379614e+05	3.3599352095588993e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0438048007207104e+01	5.1100492969656763e-01	1.8428760184307033e+05	3.3989457399017892e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0711110875705373e+01	5.1100492969656763e-01	1.8583410641539577e+05	3.4381440065410266e+03	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	3.4048240258784781e+00	4.5696372227459053e-01	1.9634239412571264e+04	2.7456698187826305e+02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6778868943767469e+00	4.5696372227459053e-01	2.1298213295210644e+04	2.9498390585479592e+02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9509497628750161e+00	4.5696372227459053e-01	2.2963727764274015e+04	3.1545949536725539e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2240126313732844e+00	4.5696372227459053e-01	2.4630150885382725e+04	3.3600399080015563e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4970754998715536e+00	4.5696372227459053e-01	2.6296947398712950e+04	3.5662581200324604e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7701383683698229e+00	4.5696372227459053e-01	2.7963660159063482e+04	3.7733198891733059e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0432012368680912e+00	4.5696372227459053e-01	2.9629895942729239e+04	3.9812847712951231e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3162641053663604e+00	4.5696372227459053e-01	3.1295314417962676e+04	4.1902039258534916e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.5893269738646296e+00	4.5696372227459053e-01	3.2959619451494749e+04	4.4001218846264067e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.8623898423628980e+00	4.5696372227459053e-01	3.4622552169432180e+04	4.6110778999814090e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.1354527108611681e+00	4.5696372227459053e-01	3.6283885355672799e+04	4.8231069831115030e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4085155793594364e+00	4.5696372227459053e-01	3.7943418883895873e+04	5.0362407107669890e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.6815784478577047e+00	4.5696372227459053e-01	3.9600975958045092e+04	5.2505078571595277e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.9546413163559748e+00	4.5696372227459053e-01	4.1256399992264880e+04	5.4659348924888673e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.2277041848542432e+00	4.5696372227459053e-01	4.2909552001710195e+04	5.6825463787813646e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5007670533525115e+00	4.5696372227459053e-01	4.4560308405280681e+04	5.9003652860092825e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.7738299218507816e+00	4.5696372227459053e-01	4.6208559163315513e+04	6.1194132458562069e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0468927903490499e+00	4.5696372227459053e-01	4.7854206189796409e+04	6.3397107563781276e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.3199556588473182e+00	4.5696372227459053e-01	4.9497161991143228e+04	6.5612773477533369e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.5930185273455884e+00	4.5696372227459053e-01	5.1137348493303674e+04	6.7841317170253171e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.8660813958438567e+00	4.5696372227459053e-01	5.2774696026287085e+04	7.0082918380117906e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1391442643421250e+00	4.5696372227459053e-01	5.4409142441111042e+04	7.2337750512291120e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.4122071328403951e+00	4.5696372227459053e-01	5.6040632338712916e+04	7.4605981376697321e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.6852700013386634e+00	4.5696372227459053e-01	5.7669116394017445e+04	7.6887773794841542e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.9583328698369318e+00	4.5696372227459053e-01	5.9294550761259736e+04	7.9183286100042187e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0231395738335202e+01	4.5696372227459053e-01	6.0916896549004567e+04	8.1492672550689883e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0504458606833470e+01	4.5696372227459053e-01	6.2536119355199633e+04	8.3816083672300795e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0777521475331740e+01	4.5696372227459053e-01	6.4152188854145221e+04	8.6153666541199107e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1050584343830009e+01	4.5696372227459053e-01	6.5765078428529290e+04	8.8505565020215511e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1323647212328277e+01	4.5696372227459053e-01	6.7374764840720614e+04	9.0871919954903228e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1596710080826545e+01	4.5696372227459053e-01	6.8981227938375348e+04	9.3252869337215225e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1869772949324815e+01	4.5696372227459053e-01	7.0584450390132013e+04	9.5648548442345691e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2142835817823084e+01	4.5696372227459053e-01	7.2184417447769636e+04	9.8059089943455410e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2415898686321352e+01	4.5696372227459053e-01	7.3781116731708622e+04	1.0048462400812424e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2688961554819622e+01	4.5696372227459053e-01	7.5374538037157166e+04	1.0292527837974201e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.2962024423317891e+01	4.5696372227459053e-01	7.6964673158567559e+04	1.0538117844650228e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3235087291816159e+01	4.5696372227459053e-01	7.8551515730369778e+04	1.0785244730017450e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3508150160314429e+01	4.5696372227459053e-01	8.0135061082211294e+04	1.1033920578651682e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.3781213028812697e+01	4.5696372227459053e-01	8.1715306107153679e+04	1.1284157254879433e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4054275897310966e+01	4.5696372227459053e-01	8.3292249141467764e+04	1.1535966406572393e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4327338765809236e+01	4.5696372227459053e-01	8.4865889854833149e+04	1.1789359468485029e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4600401634307504e+01	4.5696372227459053e-01	8.6436229149889317e+04	1.2044347665224898e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.4873464502805772e+01	4.5696372227459053e-01	8.8003269070209062e+04	1.2300942013927850e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5146527371304042e+01	4.5696372227459053e-01	8.9567012715870718e+04	1.2559153326698770e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5419590239802311e+01	4.5696372227459053e-01	9.1127464165898404e+04	1.2818992212867411e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5692653108300579e+01	4.5696372227459053e-01	9.2684628406921023e+04	1.3080469081100180e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5965715976798849e+01	4.5696372227459053e-01	9.4238511267470589e+04	1.3343594141405872e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6238778845297119e+01	4.5696372227459053e-01	9.5789119357403397e+04	1.3608377407057919e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6511841713795388e+01	4.5696372227459053e-01	9.7336460011981151e+04	1.3874828696460054e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6784904582293656e+01	4.5696372227459053e-01	9.8880541240197810e+04	1.4142957634974623e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7057967450791924e+01	4.5696372227459053e-01	1.0042137167698012e+05	1.4412773656726472e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7331030319290196e+01	4.5696372227459053e-01	1.0195896053892706e+05	1.4684286006397135e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7604093187788465e+01	4.5696372227459053e-01	1.0349331758328664e+05	1.4957503741015746e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7877156056286733e+01	4.5696372227459053e-01	1.0502445306989846e+05	1.5232435731759936e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8150218924785001e+01	4.5696372227459053e-01	1.0655237772585588e+05	1.5509090665766005e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8423281793283270e+01	4.5696372227459053e-01	1.0807710271266560e+05	1.5787477047958596e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8696344661781538e+01	4.5696372227459053e-01	1.0959863959570268e+05	1.6067603202898417e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8969407530279810e+01	4.5696372227459053e-01	1.1111700031577880e+05	1.6349477276654216e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9242470398778078e+01	4.5696372227459053e-01	1.1263219716265645e+05	1.6633107238696457e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9515533267276346e+01	4.5696372227459053e-01	1.1414424275035906e+05	1.6918500883817201e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9788596135774615e+01	4.5696372227459053e-01	1.1565314999413771e+05	1.7205665834072086e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0061659004272883e+01	4.5696372227459053e-01	1.1715893208896983e+05	1.7494609540748249e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0334721872771155e+01	4.5696372227459053e-01	1.1866160248947471e+05	1.7785339286353235e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0607784741269423e+01	4.5696372227459053e-01	1.2016117489114020e+05	1.8077862186627351e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0880847609767692e+01	4.5696372227459053e-01	1.2165766321276536e+05	1.8372185192575157e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1153910478265960e+01	4.5696372227459053e-01	1.2315108158003014e+05	1.8668315092517300e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1426973346764228e+01	4.5696372227459053e-01	1.2464144431011194e+05	1.8966258514157605e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1700036215262500e+01	4.5696372227459053e-01	1.2612876589727364e+05	1.9266021926667593e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1973099083760768e+01	4.5696372227459053e-01	1.2761306099935659e+05	1.9567611642783525e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2246161952259037e+01	4.5696372227459053e-01	1.2909434442511386e+05	1.9871033820915266e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2519224820757305e+01	4.5696372227459053e-01	1.3057263112232712e+05	2.0176294467264045e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2792287689255573e+01	4.5696372227459053e-01	1.3204793616665347e+05	2.0483399437950975e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3065350557753842e+01	4.5696372227459053e-01	1.3352027475115246e+05	2.0792354441146294e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3338413426252114e+01	4.5696372227459053e-01	1.3498966217644891e+05	2.1103165039209630e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3611476294750382e+01	4.5696372227459053e-01	1.3645611384148823e+05	2.1415836650825740e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3884539163248650e+01	4.5696372227459053e-01	1.3791964523484634e+05	2.1730374553144702e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4157602031746919e+01	4.5696372227459053e-01	1.3938027192655759e+05	2.2046783883921016e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4430664900245187e+01	4.5696372227459053e-01	1.4083800956042734e+05	2.2365069643647680e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4703727768743455e+01	4.5696372227459053e-01	1.4229287384679870e+05	2.2685236697686537e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4976790637241727e+01	4.5696372227459053e-01	1.4374488055574422e+05	2.3007289778394615e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5249853505739996e+01	4.5696372227459053e-01	1.4519404551065568e+05	2.3331233487240343e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5522916374238264e+01	4.5696372227459053e-01	1.4664038458220803e+05	2.3657072296912270e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5795979242736532e+01	4.5696372227459053e-01	1.4808391368267330e+05	2.3984810553417824e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6069042111234801e+01	4.5696372227459053e-01	1.4952464876056401e+05	2.4314452478170297e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6342104979733069e+01	4.5696372227459053e-01	1.5096260579558514e+05	2.4646002170063962e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6615167848231341e+01	4.5696372227459053e-01	1.5239780079387693e+05	2.4979463607533930e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6888230716729609e+01	4.5696372227459053e-01	1.5383024978353013e+05	2.5314840650604001e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7161293585227877e+01	4.5696372227459053e-01	1.5525996881035870e+05	2.5652137042916675e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7434356453726146e+01	4.5696372227459053e-01	1.5668697393391328e+05	2.5991356413747885e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7707419322224414e+01	4.5696372227459053e-01	1.5811128122372300e+05	2.6332502280003414e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7980482190722682e+01	4.5696372227459053e-01	1.5953290675575047e+05	2.6675578048198827e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8253545059220954e+01	4.5696372227459053e-01	1.6095186660904955e+05	2.7020587016419795e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8526607927719223e+01	4.5696372227459053e-01	1.6236817686261269e+05	2.7367532376261984e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8799670796217491e+01	4.5696372227459053e-01	1.6378185359239765e+05	2.7716417214752314e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9072733664715759e+01	4.5696372227459053e-01	1.6519291286852406e+05	2.8067244516248647e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9345796533214028e+01	4.5696372227459053e-01	1.6660137075262866e+05	2.8420017164320393e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9618859401712296e+01	4.5696372227459053e-01	1.6800724329537203e+05	2.8774737943603741e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9891922270210568e+01	4.5696372227459053e-01	1.6941054653408713e+05	2.9131409541640032e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0164985138708836e+01	4.5696372227459053e-01	1.7081129649056267e+05	2.9490034550687315e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0438048007207104e+01	4.5696372227459053e-01	1.7220950916895331e+05	2.9850615469510713e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0711110875705373e+01	4.5696372227459053e-01	1.7360520055380970e+05	3.0213154705153765e+03	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	3.4048240258784781e+00	3.4663858919498985e-01	1.9301169481746321e+04	2.0889146560581054e+02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6778868943767469e+00	3.4663858919498985e-01	2.0863991078558465e+04	2.2647180069686036e+02	
1.0000000000000000e+00	0.0000000000000000e+00	3.9509497628750161e+00	3.4663858919498985e-01	2.2423029373738638e+04	2.4410816321584517e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.2240126313732844e+00	3.4663858919498985e-01	2.3978020993520237e+04	2.6179636039609903e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.4970754998715536e+00	3.4663858919498985e-01	2.5528751480011782e+04	2.7953334357757575e+02	
1.0000000000000000e+00	0.0000000000000000e+00	4.7701383683698229e+00	3.4663858919498985e-01	2.7075045454759638e+04	2.9731700361684852e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.0432012368680912e+00	3.4663858919498985e-01	2.8616759145397984e+04	3.1514600946169094e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.3162641053663604e+00	3.4663858919498985e-01	3.0153774616491428e+04	3.3301967918300909e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.5893269738646296e+00	3.4663858919498985e-01	3.1685995252992045e+04	3.5093787576813980e+02	
1.0000000000000000e+00	0.0000000000000000e+00	5.8623898423628980e+00	3.4663858919498985e-01	3.3213342180011423e+04	3.6890092205367256e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.1354527108611681e+00	3.4663858919498985e-01	3.4735751393043887e+04	3.8690953063011762e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.4085155793594364e+00	3.4663858919498985e-01	3.6253171434552496e+04	4.0496474558666023e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.6815784478577047e+00	3.4663858919498985e-01	3.7765561495847491e+04	4.2306789371393592e+02	
1.0000000000000000e+00	0.0000000000000000e+00	6.9546413163559748e+00	3.4663858919498985e-01	3.9272889853667744e+04	4.4122054333181813e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.2277041848542432e+00	3.4663858919498985e-01	4.0775132572816343e+04	4.5942446931746332e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.5007670533525115e+00	3.4663858919498985e-01	4.2272272422220762e+04	4.7768162321525034e+02	
1.0000000000000000e+00	0.0000000000000000e+00	7.7738299218507816e+00	3.4663858919498985e-01	4.3764297963638724e+04	4.9599410754280154e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.0468927903490499e+00	3.4663858919498985e-01	4.5251202781103326e+04	5.1436415358618285e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.3199556588473182e+00	3.4663858919498985e-01	4.6732984825916981e+04	5.3279410211502022e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.5930185273455884e+00	3.4663858919498985e-01	4.8209645857139796e+04	5.5128638655659825e+02	
1.0000000000000000e+00	0.0000000000000000e+00	8.8660813958438567e+00	3.4663858919498985e-01	4.9681190961483022e+04	5.6984351825271199e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.1391442643421250e+00	3.4663858919498985e-01	5.1147628139606328e+04	5.8846807349049891e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.4122071328403951e+00	3.4663858919498985e-01	5.2608967948241741e+04	6.0716268205205427e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.6852700013386634e+00	3.4663858919498985e-01	5.4065223189486038e+04	6.2593001707132464e+02	
1.0000000000000000e+00	0.0000000000000000e+00	9.9583328698369318e+00	3.4663858919498985e-01	5.5516408640131471e+04	6.4477278602117531e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0231395738335202e+01	3.4663858919498985e-01	5.6962540815131491e+04	6.6369372268252448e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0504458606833470e+01	3.4663858919498985e-01	5.8403637760287689e+04	6.8269557997037543e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0777521475331740e+01	3.4663858919498985e-01	5.9839718870048760e+04	7.0178112351088885e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1050584343830009e+01	3.4663858919498985e-01	6.1270804726968250e+04	7.2095312587934814e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1323647212328277e+01	3.4663858919498985e-01	6.2696916959907103e+04	7.4021436142226491e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1596710080826545e+01	3.4663858919498985e-01	6.4118078118512021e+04	7.5956760159740179e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1869772949324815e+01	3.4663858919498985e-01	6.5534311561868999e+04	7.7901561077498491e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2142835817823084e+01	3.4663858919498985e-01	6.6945641359538175e+04	7.9856114245119215e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2415898686321352e+01	3.4663858919498985e-01	6.8352092203433946e+04	8.1820693583094862e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2688961554819622e+01	3.4663858919498985e-01	6.9753689329228233e+04	8.3795571274320798e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2962024423317891e+01	3.4663858919498985e-01	7.1150458446138306e+04	8.5781017485621362e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3235087291816159e+01	3.4663858919498985e-01	7.2542425674112601e+04	8.7777300116420156e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3508150160314429e+01	3.4663858919498985e-01	7.3929617487560157e+04	8.9784684572073297e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.3781213028812697e+01	3.4663858919498985e-01	7.5312060664878809e+04	9.1803433559628240e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4054275897310966e+01	3.4663858919498985e-01	7.6689782243134032e+04	9.3833806904067433e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4327338765809236e+01	3.4663858919498985e-01	7.8062809477320086e+04	9.5876061383282513e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4600401634307504e+01	3.4663858919498985e-01	7.9431169803706653e+04	9.7930450580232275e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.4873464502805772e+01	3.4663858919498985e-01	8.0794890806833442e+04	9.9997224750883026e+02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5146527371304042e+01	3.4663858919498985e-01	8.2154000189768165e+04	1.0207663070667613e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5419590239802311e+01	3.4663858919498985e-01	8.3508525747287887e+04	1.0416891171041782e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5692653108300579e+01	3.4663858919498985e-01	8.4858495341683956e+04	1.0627430738452856e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.5965715976798849e+01	3.4663858919498985e-01	8.6203936880923953e+04	1.0839305363076874e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6238778845297119e+01	3.4663858919498985e-01	8.7544878298934636e+04	1.1052538256057330e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6511841713795388e+01	3.4663858919498985e-01	8.8881347537795969e+04	1.1267152243521825e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.6784904582293656e+01	3.4663858919498985e-01	9.0213372531659305e+04	1.1483169761514289e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7057967450791924e+01	3.4663858919498985e-01	9.1540981192222142e+04	1.1700612851774404e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7331030319290196e+01	3.4663858919498985e-01	9.2864201395611133e+04	1.1919503158308096e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7604093187788465e+01	3.4663858919498985e-01	9.4183060970539256e+04	1.2139861924690679e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.7877156056286733e+01	3.4663858919498985e-01	9.5497587687617735e+04	1.2361709992053370e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8150218924785001e+01	3.4663858919498985e-01	9.6807809249714948e+04	1.2585067797706233e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8423281793283270e+01	3.4663858919498985e-01	9.8113753283266225e+04	1.2809955374351807e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8696344661781538e+01	3.4663858919498985e-01	9.9415447330447103e+04	1.3036392349848959e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.8969407530279810e+01	3.4663858919498985e-01	1.0071291884213209e+05	1.3264397947490477e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9242470398778078e+01	3.4663858919498985e-01	1.0200619517156784e+05	1.3493990986753629e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9515533267276346e+01	3.4663858919498985e-01	1.0329530356869724e+05	1.3725189884496428e+03	
1.0000000000000000e+00	0.0000000000000000e+00	1.9788596135774615e+01	3.4663858919498985e-01	1.0458027117507647e+05	1.3958012656561170e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0061659004272883e+01	3.4663858919498985e-01	1.0586112501933254e+05	1.4192476919761580e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0334721872771155e+01	3.4663858919498985e-01	1.0713789201311421e+05	1.4428599894220508e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0607784741269423e+01	3.4663858919498985e-01	1.0841059894749294e+05	1.4666398406035935e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.0880847609767692e+01	3.4663858919498985e-01	1.0967927248977525e+05	1.4905888890246404e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1153910478265960e+01	3.4663858919498985e-01	1.1094393918069031e+05	1.5147087394076045e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1426973346764228e+01	3.4663858919498985e-01	1.1220462543192093e+05	1.5390009580433366e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1700036215262500e+01	3.4663858919498985e-01	1.1346135752394839e+05	1.5634670731647082e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.1973099083760768e+01	3.4663858919498985e-01	1.1471416160418421e+05	1.5881085753413249e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2246161952259037e+01	3.4663858919498985e-01	1.1596306368536416e+05	1.6129269178942018e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2519224820757305e+01	3.4663858919498985e-01	1.1720808964418284e+05	1.6379235173279183e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.2792287689255573e+01	3.4663858919498985e-01	1.1844926522014750e+05	1.6630997537791486e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3065350557753842e+01	3.4663858919498985e-01	1.1968661601463308e+05	1.6884569714794986e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3338413426252114e+01	3.4663858919498985e-01	1.2092016749012108e+05	1.7139964792315950e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3611476294750382e+01	3.4663858919498985e-01	1.2214994496960680e+05	1.7397195508966090e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.3884539163248650e+01	3.4663858919498985e-01	1.2337597363616043e+05	1.7656274258920960e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4157602031746919e+01	3.4663858919498985e-01	1.2459827853262893e+05	1.7917213096987518e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4430664900245187e+01	3.4663858919498985e-01	1.2581688456146677e+05	1.8180023743751115e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4703727768743455e+01	3.4663858919498985e-01	1.2703181648468410e+05	1.8444717590786765e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.4976790637241727e+01	3.4663858919498985e-01	1.2824309892390278e+05	1.8711305705927693e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5249853505739996e+01	3.4663858919498985e-01	1.2945075636051019e+05	1.8979798838579106e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5522916374238264e+01	3.4663858919498985e-01	1.3065481313590329e+05	1.9250207425067958e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.5795979242736532e+01	3.4663858919498985e-01	1.3185529345181346e+05	1.9522541594019797e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6069042111234801e+01	3.4663858919498985e-01	1.3305222137070689e+05	1.9796811171754562e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6342104979733069e+01	3.4663858919498985e-01	1.3424562081625193e+05	2.0073025687694562e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6615167848231341e+01	3.4663858919498985e-01	1.3543551557384850e+05	2.0351194379773167e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.6888230716729609e+01	3.4663858919498985e-01	1.3662192929121348e+05	2.0631326199843043e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7161293585227877e+01	3.4663858919498985e-01	1.3780488547901670e+05	2.0913429819073021e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7434356453726146e+01	3.4663858919498985e-01	1.3898440751156324e+05	2.1197513633328931e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7707419322224414e+01	3.4663858919498985e-01	1.4016051862751684e+05	2.1483585768534335e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.7980482190722682e+01	3.4663858919498985e-01	1.4133324193066137e+05	2.1771654086001945e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8253545059220954e+01	3.4663858919498985e-01	1.4250260039069527e+05	2.2061726187737827e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8526607927719223e+01	3.4663858919498985e-01	1.4366861684405690e+05	2.2353809421703368e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.8799670796217491e+01	3.4663858919498985e-01	1.4483131399477687e+05	2.2647910887042444e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9072733664715759e+01	3.4663858919498985e-01	1.4599071441535378e+05	2.2944037439261592e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9345796533214028e+01	3.4663858919498985e-01	1.4714684054765242e+05	2.3242195695363607e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9618859401712296e+01	3.4663858919498985e-01	1.4829971470381986e+05	2.3542392038929056e+03	
1.0000000000000000e+00	0.0000000000000000e+00	2.9891922270210568e+01	3.4663858919498985e-01	1.4944935906721858e+05	2.3844632625146282e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0164985138708836e+01	3.4663858919498985e-01	1.5059579569337409e+05	2.4148923385781409e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0438048007207104e+01	3.4663858919498985e-01	1.5173904651093468e+05	2.4455270034092669e+03	
1.0000000000000000e+00	0.0000000000000000e+00	3.0711110875705373e+01	3.4663858919498985e-01	1.5287913332264189e+05	2.4763678069681555e+03	

#plot#xiexiytheyth#L=inf
2.2189364698212666e-01	4.2541750315165888e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.0711110875705373e+01	4.5990838436890047e-01	5.1100492969656763e-01	5.2742860696814962e-03	1.8583288081806470e+05	3.8126446863491842e+03	
1.2393368737482932e-01	5.4121899838672507e-04	0.0000000000000000e+00	0.0000000000000000e+00	9.2133332627116111e+00	1.3797251531066793e-01	5.1100492969656763e-01	5.2742860696814962e-03	5.6803449740305114e+04	1.1949325515346100e+03	
1.4723038566902477e-01	8.7235488497184254e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.6161019952773335e+04	1.5509223372131366e+03	
1.4483881612827190e-01	8.1022118726637794e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.6161019952773335e+04	1.5509223372131366e+03	
1.4153019547212675e-01	2.9276579349975365e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.6161019952773335e+04	1.5509223372131366e+03	
1.4208445123945884e-01	3.8833819152757831e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.6161019952773335e+04	1.5509223372131366e+03	
1.4139786037312077e-01	3.5339381828351763e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2284444350282147e+01	1.8396335374755915e-01	5.1100492969656763e-01	5.2742860696814962e-03	7.6161019952773335e+04	1.5509223372131366e+03	
1.5723022202964779e-01	3.1870848710555463e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.5355555437852686e+01	2.2995419218445023e-01	5.1100492969656763e-01	5.2742860696814962e-03	9.5227547625340259e+04	1.9075283668454133e+03	
1.7357207659698987e-01	3.6408210399015037e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.8426666525423222e+01	2.7594503062133585e-01	5.1100492969656763e-01	5.2742860696814962e-03	1.1397503388926024e+05	2.2686851456919080e+03	
1.9865507341777222e-01	3.5720312691727785e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.4568888700564294e+01	3.6792670749511830e-01	5.1100492969656763e-01	5.2742860696814962e-03	1.5050799120340627e+05	3.0163351399195981e+03	
1.0739240050572040e-01	3.4243743385951029e-04	0.0000000000000000e+00	0.0000000000000000e+00	9.0263624730327621e+00	1.0498862054806064e-01	4.5696372227459053e-01	4.6494090638068116e-03	5.3734140250794968e+04	1.0339647910044107e+03	
1.2495705756876617e-01	2.8828284823774697e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2636907462245867e+01	1.4698406876728579e-01	4.5696372227459053e-01	4.6494090638068116e-03	7.5070710636321761e+04	1.4172986221233741e+03	
1.5490781375976528e-01	1.6702816977035592e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9857997440672079e+01	2.3097496520573124e-01	4.5696372227459053e-01	4.6494090638068116e-03	1.1603588688307947e+05	2.2029043912324587e+03	
1.8037743708662762e-01	3.3411906600741125e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.7079087419098286e+01	3.1496586164418600e-01	4.5696372227459053e-01	4.6494090638068116e-03	1.5482980192397162e+05	3.0455639993944483e+03	
1.9336932936823784e-01	4.9992392614689354e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.0689632408311397e+01	3.5696130986340946e-01	4.5696372227459053e-01	4.6494090638068116e-03	1.7349565815071791e+05	3.4970802005540963e+03	
7.0841317652399122e-02	4.1957125227293484e-04	0.0000000000000000e+00	0.0000000000000000e+00	7.1517382154004725e+00	8.3287931493135223e-02	3.4663858919498985e-01	3.6935439821443932e-03	4.0357751319925163e+04	7.7144184275831640e+02	
8.0350569981928174e-02	2.5195480571819158e-04	0.0000000000000000e+00	0.0000000000000000e+00	9.5356509538672967e+00	1.1105057532418011e-01	3.4663858919498985e-01	3.6935439821443932e-03	5.3267985087875750e+04	1.0085704181792662e+03	
9.7936396653834593e-02	2.4857135497327522e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4303476430800945e+01	1.6657586298627045e-01	3.4663858919498985e-01	3.6935439821443932e-03	7.7943154639680346e+04	1.4715134693375915e+03	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
3.3774729237660654e+00	3.4189856946418797e+00	3.4030089599342972e+00	3.4327690328825624e+00	3.3780323376871748e+00	3.4234001536525738e+00	3.3928418635461570e+00	3.3831768536372624e+00	3.3897483040063809e+00	3.4135455251159432e+00	3.4091839265735251e+00	3.4114158125886673e+00	3.4220413800976450e+00	3.4219960125615314e+00	3.3947416074855137e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
3.4048240258784781e+00	6.4566919821882021e-02	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
1.8849315151496088e+04	1.8849315151495957e+04	1.8849315151495983e+04	1.8849315151496106e+04	1.8849315151496103e+04	1.8849315151496074e+04	1.8849315151495994e+04	1.8849315151496081e+04	1.8849315151496136e+04	1.8849315151496055e+04	1.8849315151496092e+04	1.8849315151495983e+04	1.8849315151496074e+04	1.8849315151496070e+04	1.8849315151496110e+04	

#ae#Y_extr
1.8849315151496059e+04	1.9766425914686259e-10	

#CH2_RED(smart_print)
0.338(84)	



==> isoQCD/Data/fit_Lsla/fit/M2_3GeV/rs.dat <==
*** Results of the xexyey fit ***
----------
n_var : 5
n_pts : 54
n_par : 8
Simultaneous fit of rs

[The fit converged for all jkf indices]
----------

#jkf#c_fL
8.8247348056461057e+00	9.6746094373925331e+00	1.3928220914750922e+01	1.6484163342000848e+01	8.5285631729827891e+00	1.0425885500833850e+01	8.3151992643587125e+00	8.8337019765171902e+00	1.6527178844123259e+01	1.2696656626472402e+01	1.4476964160976786e+01	-2.9380586664227115e+00	8.4951955090974511e+00	1.6022955182659040e+01	-2.6154447669093930e+00	

#ae#c_fL
9.8453683536319865e+00	2.1605742156604098e+01	

#jkf#c_l
-1.1306766498039449e+00	-1.5362009480759788e+00	-1.7443698891212127e+00	-1.2612192093640444e+00	-1.4673472335165842e+00	-1.3038736085700857e+00	-1.4016695922839035e+00	-1.4750239390166695e+00	-9.4974859849807902e-01	1.9677563505932620e+00	-1.1149067798029852e+00	-2.3735229838217591e+00	-1.4962205997510734e+00	-9.9025301970021873e-01	-3.0624916694353401e+00	

#ae#c_l
-1.2893178913445746e+00	3.8132059654829824e+00	

#jkf#ca2
4.1405763731534417e-01	4.3603613881964282e-01	4.3092821458989544e-01	4.3493948345709477e-01	4.2162045978338697e-01	4.3357209138551911e-01	4.3766482135152840e-01	4.1793813160864152e-01	4.0627693366483281e-01	4.3423700437850049e-01	4.1674589799083139e-01	3.5400638474107998e-01	4.3418584019436574e-01	4.3431825864697954e-01	3.6649621358296880e-01	

#ae#ca2
4.1820156743404086e-01	9.2237027327697924e-02	

#jkf#c_s
6.1248399188143372e+00	6.0958930212852840e+00	6.0638064047253710e+00	6.0513517518788467e+00	6.1397294973250567e+00	6.1332084233093749e+00	6.0478805095291701e+00	6.1171545920253703e+00	6.1501305920730607e+00	-7.8694744587120722e+00	6.1330501359088236e+00	1.0127791916840412e+01	6.0502890150756405e+00	6.1360178067361462e+00	1.0577214300221684e+01	

#ae#c_s
5.7385922284691002e+00	1.4634709447151058e+01	

#jkf#ms_phys
9.4086755312822970e-02	9.4040336640394545e-02	9.3609245305777369e-02	9.4603740935886776e-02	9.3479348067055684e-02	9.4041982404402216e-02	9.4128005864111894e-02	9.3456607948495390e-02	9.4774506374660339e-02	-2.2971382413851332e-01	9.4322655131468661e-02	8.7771257612979561e-02	9.4180260281232650e-02	9.4966539229812075e-02	8.6315652329431961e-02	

#ae#ms_phys
7.1604204620001249e-02	3.0145731633732592e-01	

#jkf#c_l2
1.6379703581663612e+00	7.0326510032091516e+00	1.0344681993739425e+01	3.2612735894215290e+00	5.5884094781568585e+00	3.6321149920802300e+00	5.3899120362789352e+00	5.9146264319621791e+00	-7.8985995165663556e-02	-3.3653832903597025e-01	1.0731373798777644e+00	1.6292362000219178e+01	7.1213286882422571e+00	-5.8465918913882753e-01	2.6142164605503854e+01	

#ae#c_l2
6.1620299362344841e+00	2.5739900138536736e+01	

#jkf#c_s2
-2.8861425555626557e+01	-2.8699425928739323e+01	-2.6554313266859587e+01	-2.8251408992612799e+01	-2.7397905365057962e+01	-2.6517499119008075e+01	-2.8248023413076076e+01	-2.7375388703486955e+01	-2.6405151680507259e+01	2.4351813964276801e+01	-2.8144144870329878e+01	1.4166227316800342e+02	-2.7663315982792255e+01	-2.7746989209510264e+01	2.0261924677423860e+02	

#ae#c_s2
2.4512227879274544e+00	2.5708067206144977e+02	

#jkf#c_ls
-7.0577314642328020e+00	-5.9414343591622778e+00	-3.1208754831425196e+00	-5.7901152332817043e+00	-5.7590657804802561e+00	-5.3116888536169951e+00	-4.5326650191015103e+00	-5.3313659576030537e+00	-6.4596571365985556e+00	-9.1323863615647767e+00	-6.9072176496902618e+00	-1.5159476829362664e+01	-4.2312662145932167e+00	-7.8457838775974329e+00	1.2035771517839216e+00	

#ae#c_ls
-6.0918102045496063e+00	1.2433350279557905e+01	

#jkf#CH2_RED
6.7601528917298193e-01	7.4327279867390861e-01	5.4304367161031009e-01	6.4106888105151849e-01	6.2009481255065413e-01	6.7217311908299759e-01	5.3269570693577817e-01	6.8897751858271106e-01	6.4408305655773257e-01	6.6603002337446138e-01	6.6982262237635037e-01	2.2120918752518350e+00	5.3380768671517165e-01	6.3931840777561688e-01	3.2832898319606407e+00	

#ae#CH2_RED
9.1771902011151130e-01	2.7918390170299356e+00	

#jkf#data_x_1
2.2162571379751866e-01	2.2182462039999429e-01	2.2165019871090527e-01	2.2165610501953345e-01	2.2180378023561270e-01	2.2149316739054881e-01	2.2148203474541481e-01	2.2149296611306479e-01	2.2161858889261532e-01	2.2184601294649881e-01	2.2165703594052347e-01	2.2195348957557468e-01	2.2155832788462826e-01	2.2168709676644108e-01	2.2170141306001734e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
6.7610163618582880e-02	6.7900923623417139e-02	6.7949724018323263e-02	6.7711957402961376e-02	6.7597137184359141e-02	6.7375828949547634e-02	6.7384302045224484e-02	6.7805793629337807e-02	6.7816179779365160e-02	6.7008501654436919e-02	6.7497491412037952e-02	6.7748367152402580e-02	6.7726584589487965e-02	6.7140154449345527e-02	6.7258907001652754e-02	
6.0556205904695529e-02	6.0575000617531710e-02	6.0673467635972464e-02	6.0432089254922883e-02	6.0437688738029502e-02	6.0469162157883949e-02	6.0495977466957798e-02	6.0152801279041060e-02	6.0313659515766588e-02	6.0520270656637676e-02	6.0335996950058313e-02	6.0732173235539630e-02	6.0708626086197343e-02	6.0170328152234942e-02	6.0281321967518967e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_2
2.2162571379751866e-01	2.2182462039999429e-01	2.2165019871090527e-01	2.2165610501953345e-01	2.2180378023561270e-01	2.2149316739054881e-01	2.2148203474541481e-01	2.2149296611306479e-01	2.2161858889261532e-01	2.2184601294649881e-01	2.2165703594052347e-01	2.2195348957557468e-01	2.2155832788462826e-01	2.2168709676644108e-01	2.2170141306001734e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
7.9902920640143399e-02	8.0246546100402064e-02	8.0304219294382015e-02	8.0023222385317991e-02	7.9887525763333522e-02	7.9625979667647201e-02	7.9635993326174409e-02	8.0134119743762861e-02	8.0146394284704284e-02	7.9191865591607263e-02	7.9769762577863057e-02	8.0066252089203038e-02	8.0040509060303952e-02	7.9347455258317434e-02	7.9487799183771440e-02	
5.6071391574607096e-02	5.6087825594619764e-02	5.6135162988245113e-02	5.5951104556863349e-02	5.5929982834438216e-02	5.6000091331261312e-02	5.5990021120106662e-02	5.5708087938246810e-02	5.5873144386407683e-02	5.6019433290024664e-02	5.5902036933059368e-02	5.6200366655491538e-02	5.6126506434956785e-02	5.5753301123154866e-02	5.5869675825707052e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_3
2.2162571379751866e-01	2.2182462039999429e-01	2.2165019871090527e-01	2.2165610501953345e-01	2.2180378023561270e-01	2.2149316739054881e-01	2.2148203474541481e-01	2.2149296611306479e-01	2.2161858889261532e-01	2.2184601294649881e-01	2.2165703594052347e-01	2.2195348957557468e-01	2.2155832788462826e-01	2.2168709676644108e-01	2.2170141306001734e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
9.2195677661703931e-02	9.2592168577387002e-02	9.2658714570440795e-02	9.2334487367674606e-02	9.2177914342307918e-02	9.1876130385746782e-02	9.1887684607124306e-02	9.2462445858187928e-02	9.2476608790043394e-02	9.1375229528777621e-02	9.2042033743688134e-02	9.2384137026003510e-02	9.2354433531119939e-02	9.1554756067289356e-02	9.1716691365890113e-02	
5.2135553221216650e-02	5.2148784041345604e-02	5.2166138985962625e-02	5.2030276608557323e-02	5.1991127032668373e-02	5.2076179294942494e-02	5.2044939608864069e-02	5.1812120849234783e-02	5.1970034377973096e-02	5.2079835314848215e-02	5.2006839489734773e-02	5.2236291078996321e-02	5.2132831635203200e-02	5.1870667534339658e-02	5.1984214636990822e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_4
1.2399756344348503e-01	1.2391825290981592e-01	1.2395480807601418e-01	1.2402961246333810e-01	1.2409787597059931e-01	1.2401969177286894e-01	1.2348964329457827e-01	1.2404749795670478e-01	1.2389860112966547e-01	1.2401150220913301e-01	1.2394077014401944e-01	1.2404858773946104e-01	1.2397060920871165e-01	1.2408526577641664e-01	1.2407629697149257e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
6.7610163618582880e-02	6.7900923623417139e-02	6.7949724018323263e-02	6.7711957402961376e-02	6.7597137184359141e-02	6.7375828949547634e-02	6.7384302045224484e-02	6.7805793629337807e-02	6.7816179779365160e-02	6.7008501654436919e-02	6.7497491412037952e-02	6.7748367152402580e-02	6.7726584589487965e-02	6.7140154449345527e-02	6.7258907001652754e-02	
1.5647935529466302e-02	1.5661501726573646e-02	1.5597356800361735e-02	1.5638466784972400e-02	1.5610301166795432e-02	1.5707246912089974e-02	1.5452973859393728e-02	1.5686010450384570e-02	1.5530601558019753e-02	1.5574016173250171e-02	1.5612572742906599e-02	1.5688789566385145e-02	1.5553789625184652e-02	1.5640219036710801e-02	1.5633531342247115e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_5
1.2399756344348503e-01	1.2391825290981592e-01	1.2395480807601418e-01	1.2402961246333810e-01	1.2409787597059931e-01	1.2401969177286894e-01	1.2348964329457827e-01	1.2404749795670478e-01	1.2389860112966547e-01	1.2401150220913301e-01	1.2394077014401944e-01	1.2404858773946104e-01	1.2397060920871165e-01	1.2408526577641664e-01	1.2407629697149257e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
7.9902920640143399e-02	8.0246546100402064e-02	8.0304219294382015e-02	8.0023222385317991e-02	7.9887525763333522e-02	7.9625979667647201e-02	7.9635993326174409e-02	8.0134119743762861e-02	8.0146394284704284e-02	7.9191865591607263e-02	7.9769762577863057e-02	8.0066252089203038e-02	8.0040509060303952e-02	7.9347455258317434e-02	7.9487799183771440e-02	
1.4057338371877916e-02	1.4076315866185754e-02	1.4030544289346553e-02	1.4055400238139587e-02	1.4041051836255831e-02	1.4109277265980220e-02	1.3873827946969463e-02	1.4094414472880255e-02	1.3964054244748003e-02	1.4009191782980213e-02	1.4030916701443685e-02	1.4100974731075796e-02	1.3985590544401145e-02	1.4058780151864785e-02	1.4050915611611186e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_6
1.2399756344348503e-01	1.2391825290981592e-01	1.2395480807601418e-01	1.2402961246333810e-01	1.2409787597059931e-01	1.2401969177286894e-01	1.2348964329457827e-01	1.2404749795670478e-01	1.2389860112966547e-01	1.2401150220913301e-01	1.2394077014401944e-01	1.2404858773946104e-01	1.2397060920871165e-01	1.2408526577641664e-01	1.2407629697149257e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
9.2195677661703931e-02	9.2592168577387002e-02	9.2658714570440795e-02	9.2334487367674606e-02	9.2177914342307918e-02	9.1876130385746782e-02	9.1887684607124306e-02	9.2462445858187928e-02	9.2476608790043394e-02	9.1375229528777621e-02	9.2042033743688134e-02	9.2384137026003510e-02	9.2354433531119939e-02	9.1554756067289356e-02	9.1716691365890113e-02	
1.2679480858130025e-02	1.2699958488566362e-02	1.2666586743293577e-02	1.2681744605692033e-02	1.2675687821930171e-02	1.2723160567898899e-02	1.2506776206113120e-02	1.2714254404351949e-02	1.2603767256435940e-02	1.2648961731574992e-02	1.2657919721777995e-02	1.2722357429236785e-02	1.2623276898719074e-02	1.2687965837226148e-02	1.2678503480100738e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_7
1.4680733915584196e-01	1.4768664250154384e-01	1.4770260275076871e-01	1.4685888913331613e-01	1.4715880318477359e-01	1.4746665034554371e-01	1.4714674764617833e-01	1.4741666088513675e-01	1.4661893391760206e-01	1.4723581955067025e-01	1.4762296103218600e-01	1.4712456766415150e-01	1.4759610953691374e-01	1.4686181404919768e-01	1.4708535698672903e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
6.7610163618582880e-02	6.7900923623417139e-02	6.7949724018323263e-02	6.7711957402961376e-02	6.7597137184359141e-02	6.7375828949547634e-02	6.7384302045224484e-02	6.7805793629337807e-02	6.7816179779365160e-02	6.7008501654436919e-02	6.7497491412037952e-02	6.7748367152402580e-02	6.7726584589487965e-02	6.7140154449345527e-02	6.7258907001652754e-02	
2.3042742014193773e-02	2.3322736731346515e-02	2.3521437500319001e-02	2.3361579876623621e-02	2.3131191698945008e-02	2.3449658263630775e-02	2.3229782531773897e-02	2.3259453493154870e-02	2.3205733067448650e-02	2.3394540344396930e-02	2.3266692890505383e-02	2.3146822007048217e-02	2.3283189954931800e-02	2.3224171201270766e-02	2.3317921822955945e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_8
1.4680733915584196e-01	1.4768664250154384e-01	1.4770260275076871e-01	1.4685888913331613e-01	1.4715880318477359e-01	1.4746665034554371e-01	1.4714674764617833e-01	1.4741666088513675e-01	1.4661893391760206e-01	1.4723581955067025e-01	1.4762296103218600e-01	1.4712456766415150e-01	1.4759610953691374e-01	1.4686181404919768e-01	1.4708535698672903e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
7.9902920640143399e-02	8.0246546100402064e-02	8.0304219294382015e-02	8.0023222385317991e-02	7.9887525763333522e-02	7.9625979667647201e-02	7.9635993326174409e-02	8.0134119743762861e-02	8.0146394284704284e-02	7.9191865591607263e-02	7.9769762577863057e-02	8.0066252089203038e-02	8.0040509060303952e-02	7.9347455258317434e-02	7.9487799183771440e-02	
2.1312971648629116e-02	2.1606238779096447e-02	2.1722778723583368e-02	2.1545301147952296e-02	2.1423174062033243e-02	2.1663836786113840e-02	2.1479927072702760e-02	2.1525940200675771e-02	2.1447202652434862e-02	2.1602532733289378e-02	2.1550974532675616e-02	2.1411995313759553e-02	2.1559466674398307e-02	2.1474282120666339e-02	2.1543122101377560e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_9
1.4680733915584196e-01	1.4768664250154384e-01	1.4770260275076871e-01	1.4685888913331613e-01	1.4715880318477359e-01	1.4746665034554371e-01	1.4714674764617833e-01	1.4741666088513675e-01	1.4661893391760206e-01	1.4723581955067025e-01	1.4762296103218600e-01	1.4712456766415150e-01	1.4759610953691374e-01	1.4686181404919768e-01	1.4708535698672903e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
9.2195677661703931e-02	9.2592168577387002e-02	9.2658714570440795e-02	9.2334487367674606e-02	9.2177914342307918e-02	9.1876130385746782e-02	9.1887684607124306e-02	9.2462445858187928e-02	9.2476608790043394e-02	9.1375229528777621e-02	9.2042033743688134e-02	9.2384137026003510e-02	9.2354433531119939e-02	9.1554756067289356e-02	9.1716691365890113e-02	
1.9703695146768039e-02	1.9997584089930950e-02	2.0066829284632333e-02	1.9879342189210735e-02	1.9825475378221956e-02	2.0013266538405922e-02	1.9856270952691442e-02	1.9910452221586956e-02	1.9810862978271511e-02	1.9951605802245444e-02	1.9941558978592535e-02	1.9799493594589677e-02	1.9948328997727721e-02	1.9846095937652474e-02	1.9902683677653556e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_10
1.4468288060617412e-01	1.4492844381758299e-01	1.4465134286982501e-01	1.4466117087534835e-01	1.4420772824119787e-01	1.4430746247647946e-01	1.4434469163902205e-01	1.4462511909791631e-01	1.4487554448039955e-01	1.4458187861865018e-01	1.4457388028427132e-01	1.4460173106376314e-01	1.4421358766657200e-01	1.4409524490553191e-01	1.4425206702952428e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
6.7610163618582880e-02	6.7900923623417139e-02	6.7949724018323263e-02	6.7711957402961376e-02	6.7597137184359141e-02	6.7375828949547634e-02	6.7384302045224484e-02	6.7805793629337807e-02	6.7816179779365160e-02	6.7008501654436919e-02	6.7497491412037952e-02	6.7748367152402580e-02	6.7726584589487965e-02	6.7140154449345527e-02	6.7258907001652754e-02	
2.2757078657896564e-02	2.2927137320369360e-02	2.2736119863316823e-02	2.2927292816567357e-02	2.2587417971447265e-02	2.2584846365930750e-02	2.2743221592162483e-02	2.2803106711493659e-02	2.2716766230621958e-02	2.2842470627272550e-02	2.2866295967071081e-02	2.2875760050617061e-02	2.2585108440260886e-02	2.2760684600247830e-02	2.2681530660423905e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_11
1.4468288060617412e-01	1.4492844381758299e-01	1.4465134286982501e-01	1.4466117087534835e-01	1.4420772824119787e-01	1.4430746247647946e-01	1.4434469163902205e-01	1.4462511909791631e-01	1.4487554448039955e-01	1.4458187861865018e-01	1.4457388028427132e-01	1.4460173106376314e-01	1.4421358766657200e-01	1.4409524490553191e-01	1.4425206702952428e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
7.9902920640143399e-02	8.0246546100402064e-02	8.0304219294382015e-02	8.0023222385317991e-02	7.9887525763333522e-02	7.9625979667647201e-02	7.9635993326174409e-02	8.0134119743762861e-02	8.0146394284704284e-02	7.9191865591607263e-02	7.9769762577863057e-02	8.0066252089203038e-02	8.0040509060303952e-02	7.9347455258317434e-02	7.9487799183771440e-02	
2.0777286954015612e-02	2.0941862877689621e-02	2.0770541816663681e-02	2.0918814007219826e-02	2.0618458848381593e-02	2.0602087143995536e-02	2.0770035964889241e-02	2.0828549847784164e-02	2.0798747712176699e-02	2.0846448620955950e-02	2.0873522921244995e-02	2.0864016738840432e-02	2.0625384881421956e-02	2.0774514749370018e-02	2.0711856585861145e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_12
1.4468288060617412e-01	1.4492844381758299e-01	1.4465134286982501e-01	1.4466117087534835e-01	1.4420772824119787e-01	1.4430746247647946e-01	1.4434469163902205e-01	1.4462511909791631e-01	1.4487554448039955e-01	1.4458187861865018e-01	1.4457388028427132e-01	1.4460173106376314e-01	1.4421358766657200e-01	1.4409524490553191e-01	1.4425206702952428e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
9.2195677661703931e-02	9.2592168577387002e-02	9.2658714570440795e-02	9.2334487367674606e-02	9.2177914342307918e-02	9.1876130385746782e-02	9.1887684607124306e-02	9.2462445858187928e-02	9.2476608790043394e-02	9.1375229528777621e-02	9.2042033743688134e-02	9.2384137026003510e-02	9.2354433531119939e-02	9.1554756067289356e-02	9.1716691365890113e-02	
1.9039573715671332e-02	1.9195493369622046e-02	1.9042923012728266e-02	1.9156508347539947e-02	1.8886214239506535e-02	1.8872316400991136e-02	1.9033105918753544e-02	1.9092347502250497e-02	1.9095917871934921e-02	1.9098860422204669e-02	1.9124411873006460e-02	1.9103767238367111e-02	1.8904985469228149e-02	1.9029333011980086e-02	1.8978132203702331e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_13
1.4167561687468966e-01	1.4150894711833434e-01	1.4178975511490494e-01	1.4166968016050355e-01	1.4169124161097627e-01	1.4153260693993461e-01	1.4161581865255066e-01	1.4168941897708551e-01	1.4148986903036223e-01	1.4162811359392352e-01	1.4149623549502410e-01	1.4148244027328363e-01	1.4142099374667505e-01	1.4153002741701379e-01	1.4162728841346478e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
6.7610163618582880e-02	6.7900923623417139e-02	6.7949724018323263e-02	6.7711957402961376e-02	6.7597137184359141e-02	6.7375828949547634e-02	6.7384302045224484e-02	6.7805793629337807e-02	6.7816179779365160e-02	6.7008501654436919e-02	6.7497491412037952e-02	6.7748367152402580e-02	6.7726584589487965e-02	6.7140154449345527e-02	6.7258907001652754e-02	
2.2170874661728839e-02	2.2311539752430387e-02	2.2284448367644552e-02	2.2288549015862573e-02	2.2257128577469806e-02	2.2202657672848028e-02	2.2249773935703984e-02	2.2335963746037860e-02	2.2158688241328668e-02	2.2255868985266981e-02	2.2123134127887484e-02	2.2043689964772403e-02	2.2191147475336612e-02	2.2125419917543725e-02	2.2289098832634986e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_14
1.4167561687468966e-01	1.4150894711833434e-01	1.4178975511490494e-01	1.4166968016050355e-01	1.4169124161097627e-01	1.4153260693993461e-01	1.4161581865255066e-01	1.4168941897708551e-01	1.4148986903036223e-01	1.4162811359392352e-01	1.4149623549502410e-01	1.4148244027328363e-01	1.4142099374667505e-01	1.4153002741701379e-01	1.4162728841346478e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
7.9902920640143399e-02	8.0246546100402064e-02	8.0304219294382015e-02	8.0023222385317991e-02	7.9887525763333522e-02	7.9625979667647201e-02	7.9635993326174409e-02	8.0134119743762861e-02	8.0146394284704284e-02	7.9191865591607263e-02	7.9769762577863057e-02	8.0066252089203038e-02	8.0040509060303952e-02	7.9347455258317434e-02	7.9487799183771440e-02	
2.0181479990572650e-02	2.0270277670302289e-02	2.0270775993245938e-02	2.0260013697080942e-02	2.0253849851062111e-02	2.0189959087771641e-02	2.0235023984010888e-02	2.0309510836554689e-02	2.0151422263393590e-02	2.0231612092712237e-02	2.0117395081819194e-02	2.0054670688570107e-02	2.0170200441843349e-02	2.0145666215864250e-02	2.0263033422288586e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_15
1.4167561687468966e-01	1.4150894711833434e-01	1.4178975511490494e-01	1.4166968016050355e-01	1.4169124161097627e-01	1.4153260693993461e-01	1.4161581865255066e-01	1.4168941897708551e-01	1.4148986903036223e-01	1.4162811359392352e-01	1.4149623549502410e-01	1.4148244027328363e-01	1.4142099374667505e-01	1.4153002741701379e-01	1.4162728841346478e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
9.2195677661703931e-02	9.2592168577387002e-02	9.2658714570440795e-02	9.2334487367674606e-02	9.2177914342307918e-02	9.1876130385746782e-02	9.1887684607124306e-02	9.2462445858187928e-02	9.2476608790043394e-02	9.1375229528777621e-02	9.2042033743688134e-02	9.2384137026003510e-02	9.2354433531119939e-02	9.1554756067289356e-02	9.1716691365890113e-02	
1.8418527436136863e-02	1.8471451721053612e-02	1.8489393106290244e-02	1.8469733941043870e-02	1.8476512878937611e-02	1.8408906630997958e-02	1.8454083373599835e-02	1.8518320321376371e-02	1.8378982505179442e-02	1.8445012241321172e-02	1.8345357044470007e-02	1.8295491772241178e-02	1.8385996992091133e-02	1.8387062511577585e-02	1.8474127742350757e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_16
1.4183968605012845e-01	1.4194212619384997e-01	1.4200073195267598e-01	1.4193469917199039e-01	1.4218156865390988e-01	1.4209914390583769e-01	1.4197160261226952e-01	1.4195546027360209e-01	1.4183275801023709e-01	1.4192476595485065e-01	1.4221029972409116e-01	1.4220582141215160e-01	1.4201262434832310e-01	1.4209034000720289e-01	1.4204299013275432e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
6.7610163618582880e-02	6.7900923623417139e-02	6.7949724018323263e-02	6.7711957402961376e-02	6.7597137184359141e-02	6.7375828949547634e-02	6.7384302045224484e-02	6.7805793629337807e-02	6.7816179779365160e-02	6.7008501654436919e-02	6.7497491412037952e-02	6.7748367152402580e-02	6.7726584589487965e-02	6.7140154449345527e-02	6.7258907001652754e-02	
2.2090059108257530e-02	2.2086860847838147e-02	2.2154541169037128e-02	2.2212518197578291e-02	2.2232305358036698e-02	2.2181163719150219e-02	2.2183398772281437e-02	2.2141981350177746e-02	2.2144645443509033e-02	2.2086212533672895e-02	2.2204997954327631e-02	2.2281957511710450e-02	2.2150000227970604e-02	2.2192902544073072e-02	2.2195851663474545e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_17
1.4183968605012845e-01	1.4194212619384997e-01	1.4200073195267598e-01	1.4193469917199039e-01	1.4218156865390988e-01	1.4209914390583769e-01	1.4197160261226952e-01	1.4195546027360209e-01	1.4183275801023709e-01	1.4192476595485065e-01	1.4221029972409116e-01	1.4220582141215160e-01	1.4201262434832310e-01	1.4209034000720289e-01	1.4204299013275432e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
7.9902920640143399e-02	8.0246546100402064e-02	8.0304219294382015e-02	8.0023222385317991e-02	7.9887525763333522e-02	7.9625979667647201e-02	7.9635993326174409e-02	8.0134119743762861e-02	8.0146394284704284e-02	7.9191865591607263e-02	7.9769762577863057e-02	8.0066252089203038e-02	8.0040509060303952e-02	7.9347455258317434e-02	7.9487799183771440e-02	
2.0027279650736553e-02	2.0029345440406635e-02	2.0099563711457876e-02	2.0136135041917358e-02	2.0155912472583117e-02	2.0111956366000879e-02	2.0109742266032606e-02	2.0077697293758894e-02	2.0067676240813910e-02	2.0023152655604684e-02	2.0141593683789139e-02	2.0197628390332567e-02	2.0084774744564108e-02	2.0121834762966147e-02	2.0115229210470285e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_18
1.4183968605012845e-01	1.4194212619384997e-01	1.4200073195267598e-01	1.4193469917199039e-01	1.4218156865390988e-01	1.4209914390583769e-01	1.4197160261226952e-01	1.4195546027360209e-01	1.4183275801023709e-01	1.4192476595485065e-01	1.4221029972409116e-01	1.4220582141215160e-01	1.4201262434832310e-01	1.4209034000720289e-01	1.4204299013275432e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
9.2195677661703931e-02	9.2592168577387002e-02	9.2658714570440795e-02	9.2334487367674606e-02	9.2177914342307918e-02	9.1876130385746782e-02	9.1887684607124306e-02	9.2462445858187928e-02	9.2476608790043394e-02	9.1375229528777621e-02	9.2042033743688134e-02	9.2384137026003510e-02	9.2354433531119939e-02	9.1554756067289356e-02	9.1716691365890113e-02	
1.8242722245188941e-02	1.8246662794674171e-02	1.8315567086061850e-02	1.8339105271058514e-02	1.8360552667852366e-02	1.8318635353281616e-02	1.8314116397508729e-02	1.8289495807094998e-02	1.8270781639447727e-02	1.8238656517350370e-02	1.8352477757138587e-02	1.8393918818093550e-02	1.8295051963612780e-02	1.8328997073916289e-02	1.8317420240222006e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_19
1.4114361568195968e-01	1.4096795694693554e-01	1.4126950986870063e-01	1.4127415796048601e-01	1.4117332176731395e-01	1.4112451289378508e-01	1.4127434051028295e-01	1.4114286615269514e-01	1.4107765049703452e-01	1.4102104157323092e-01	1.4101114385534527e-01	1.4101967570133173e-01	1.4116660186370911e-01	1.4105858935469404e-01	1.4125785177924294e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
6.7610163618582880e-02	6.7900923623417139e-02	6.7949724018323263e-02	6.7711957402961376e-02	6.7597137184359141e-02	6.7375828949547634e-02	6.7384302045224484e-02	6.7805793629337807e-02	6.7816179779365160e-02	6.7008501654436919e-02	6.7497491412037952e-02	6.7748367152402580e-02	6.7726584589487965e-02	6.7140154449345527e-02	6.7258907001652754e-02	
2.1747623118645271e-02	2.1615115569646532e-02	2.1678196978181023e-02	2.1820765644928391e-02	2.1724302804373211e-02	2.1706473994549946e-02	2.1717895247820682e-02	2.1698041547741888e-02	2.1685259603028341e-02	2.1729878278015948e-02	2.1474930902578945e-02	2.1576456471822790e-02	2.1826469786869362e-02	2.1669158842206975e-02	2.1702825164244724e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_20
1.4114361568195968e-01	1.4096795694693554e-01	1.4126950986870063e-01	1.4127415796048601e-01	1.4117332176731395e-01	1.4112451289378508e-01	1.4127434051028295e-01	1.4114286615269514e-01	1.4107765049703452e-01	1.4102104157323092e-01	1.4101114385534527e-01	1.4101967570133173e-01	1.4116660186370911e-01	1.4105858935469404e-01	1.4125785177924294e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9902920640143399e-02	8.0246546100402064e-02	8.0304219294382015e-02	8.0023222385317991e-02	7.9887525763333522e-02	7.9625979667647201e-02	7.9635993326174409e-02	8.0134119743762861e-02	8.0146394284704284e-02	7.9191865591607263e-02	7.9769762577863057e-02	8.0066252089203038e-02	8.0040509060303952e-02	7.9347455258317434e-02	7.9487799183771440e-02	
1.9745471141303896e-02	1.9636235975241473e-02	1.9697008990586816e-02	1.9810232390815200e-02	1.9715855689856024e-02	1.9699408587529360e-02	1.9727505231936091e-02	1.9698720672514422e-02	1.9691180401355108e-02	1.9718272336869389e-02	1.9512353170149200e-02	1.9606842615270282e-02	1.9802374481517771e-02	1.9678801165156710e-02	1.9710207029162128e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_21
1.4114361568195968e-01	1.4096795694693554e-01	1.4126950986870063e-01	1.4127415796048601e-01	1.4117332176731395e-01	1.4112451289378508e-01	1.4127434051028295e-01	1.4114286615269514e-01	1.4107765049703452e-01	1.4102104157323092e-01	1.4101114385534527e-01	1.4101967570133173e-01	1.4116660186370911e-01	1.4105858935469404e-01	1.4125785177924294e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
9.2195677661703931e-02	9.2592168577387002e-02	9.2658714570440795e-02	9.2334487367674606e-02	9.2177914342307918e-02	9.1876130385746782e-02	9.1887684607124306e-02	9.2462445858187928e-02	9.2476608790043394e-02	9.1375229528777621e-02	9.2042033743688134e-02	9.2384137026003510e-02	9.2354433531119939e-02	9.1554756067289356e-02	9.1716691365890113e-02	
1.8002901026511055e-02	1.7910379118328226e-02	1.7969550951932679e-02	1.8059879205900610e-02	1.7969932299935983e-02	1.7957367745998432e-02	1.7993545416973056e-02	1.7958443475484250e-02	1.7953514517291613e-02	1.7970807256216175e-02	1.7801040157697456e-02	1.7887803744913659e-02	1.8046082856551817e-02	1.7944263862535611e-02	1.7974609973827139e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_22
1.5699015802218233e-01	1.5714144582959000e-01	1.5692982356887014e-01	1.5710874415781279e-01	1.5697546359899969e-01	1.5704677506265663e-01	1.5678714911713115e-01	1.5710374195368884e-01	1.5702228267331514e-01	1.5708512757741239e-01	1.5719182679968341e-01	1.5701865148556970e-01	1.5705809960270692e-01	1.5702313390331565e-01	1.5705286626310871e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
6.7610163618582880e-02	6.7900923623417139e-02	6.7949724018323263e-02	6.7711957402961376e-02	6.7597137184359141e-02	6.7375828949547634e-02	6.7384302045224484e-02	6.7805793629337807e-02	6.7816179779365160e-02	6.7008501654436919e-02	6.7497491412037952e-02	6.7748367152402580e-02	6.7726584589487965e-02	6.7140154449345527e-02	6.7258907001652754e-02	
2.8576932660408283e-02	2.8641044898793454e-02	2.8538283563437614e-02	2.8587113999279552e-02	2.8543182432992475e-02	2.8626171113951840e-02	2.8443280149226438e-02	2.8594260739266776e-02	2.8702241965965748e-02	2.8613628919744914e-02	2.8596792754760111e-02	2.8620628514012675e-02	2.8596951846228291e-02	2.8559357473645838e-02	2.8549175653620751e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_23
1.5699015802218233e-01	1.5714144582959000e-01	1.5692982356887014e-01	1.5710874415781279e-01	1.5697546359899969e-01	1.5704677506265663e-01	1.5678714911713115e-01	1.5710374195368884e-01	1.5702228267331514e-01	1.5708512757741239e-01	1.5719182679968341e-01	1.5701865148556970e-01	1.5705809960270692e-01	1.5702313390331565e-01	1.5705286626310871e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
7.9902920640143399e-02	8.0246546100402064e-02	8.0304219294382015e-02	8.0023222385317991e-02	7.9887525763333522e-02	7.9625979667647201e-02	7.9635993326174409e-02	8.0134119743762861e-02	8.0146394284704284e-02	7.9191865591607263e-02	7.9769762577863057e-02	8.0066252089203038e-02	8.0040509060303952e-02	7.9347455258317434e-02	7.9487799183771440e-02	
2.6062934041468491e-02	2.6122297665593208e-02	2.6025475217987183e-02	2.6073115109503935e-02	2.6038564322868975e-02	2.6105114531267078e-02	2.5940144875943802e-02	2.6080528499487179e-02	2.6159539411741269e-02	2.6094542440009569e-02	2.6094389316993795e-02	2.6109379752522664e-02	2.6078763007915971e-02	2.6038180500969413e-02	2.6026930510887884e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_24
1.5699015802218233e-01	1.5714144582959000e-01	1.5692982356887014e-01	1.5710874415781279e-01	1.5697546359899969e-01	1.5704677506265663e-01	1.5678714911713115e-01	1.5710374195368884e-01	1.5702228267331514e-01	1.5708512757741239e-01	1.5719182679968341e-01	1.5701865148556970e-01	1.5705809960270692e-01	1.5702313390331565e-01	1.5705286626310871e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
9.2195677661703931e-02	9.2592168577387002e-02	9.2658714570440795e-02	9.2334487367674606e-02	9.2177914342307918e-02	9.1876130385746782e-02	9.1887684607124306e-02	9.2462445858187928e-02	9.2476608790043394e-02	9.1375229528777621e-02	9.2042033743688134e-02	9.2384137026003510e-02	9.2354433531119939e-02	9.1554756067289356e-02	9.1716691365890113e-02	
2.3876040529896673e-02	2.3930712962445748e-02	2.3839464790340437e-02	2.3883792906734740e-02	2.3858402143459762e-02	2.3912784712743669e-02	2.3765639991723455e-02	2.3891548388070415e-02	2.3951323853038900e-02	2.3903080675309048e-02	2.3913010050605886e-02	2.3922566097435292e-02	2.3888406292046697e-02	2.3848722227130172e-02	2.3834228539537615e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_25
1.7297794314997311e-01	1.7299094561825051e-01	1.7321956800278193e-01	1.7334662897035344e-01	1.7320012092725914e-01	1.7311171309935258e-01	1.7306967754490118e-01	1.7329862343249958e-01	1.7313468192174192e-01	1.7296920459951473e-01	1.7317718368892959e-01	1.7333016585800384e-01	1.7305355230725911e-01	1.7327305153070877e-01	1.7321158547772003e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
6.7610163618582880e-02	6.7900923623417139e-02	6.7949724018323263e-02	6.7711957402961376e-02	6.7597137184359141e-02	6.7375828949547634e-02	6.7384302045224484e-02	6.7805793629337807e-02	6.7816179779365160e-02	6.7008501654436919e-02	6.7497491412037952e-02	6.7748367152402580e-02	6.7726584589487965e-02	6.7140154449345527e-02	6.7258907001652754e-02	
3.6082461867151520e-02	3.5793732519109438e-02	3.5914104750352123e-02	3.6318980549710604e-02	3.5986796154930951e-02	3.6117592491059045e-02	3.5739183946909663e-02	3.5965325309485111e-02	3.6191397258597081e-02	3.5956515554241293e-02	3.6120831480316237e-02	3.5869636810798397e-02	3.5903944533106628e-02	3.6138531528094840e-02	3.6163967975211042e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_26
1.7297794314997311e-01	1.7299094561825051e-01	1.7321956800278193e-01	1.7334662897035344e-01	1.7320012092725914e-01	1.7311171309935258e-01	1.7306967754490118e-01	1.7329862343249958e-01	1.7313468192174192e-01	1.7296920459951473e-01	1.7317718368892959e-01	1.7333016585800384e-01	1.7305355230725911e-01	1.7327305153070877e-01	1.7321158547772003e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
7.9902920640143399e-02	8.0246546100402064e-02	8.0304219294382015e-02	8.0023222385317991e-02	7.9887525763333522e-02	7.9625979667647201e-02	7.9635993326174409e-02	8.0134119743762861e-02	8.0146394284704284e-02	7.9191865591607263e-02	7.9769762577863057e-02	8.0066252089203038e-02	8.0040509060303952e-02	7.9347455258317434e-02	7.9487799183771440e-02	
3.3032222929898866e-02	3.2837733784298023e-02	3.2966124559443019e-02	3.3254781568138617e-02	3.2992768154164374e-02	3.3062924129851838e-02	3.2770957572603586e-02	3.2975595573833047e-02	3.3093623528971813e-02	3.2951152730044307e-02	3.3099190620257589e-02	3.2894611500110832e-02	3.2906855498579871e-02	3.3104420853400936e-02	3.3139027849873125e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_27
1.7297794314997311e-01	1.7299094561825051e-01	1.7321956800278193e-01	1.7334662897035344e-01	1.7320012092725914e-01	1.7311171309935258e-01	1.7306967754490118e-01	1.7329862343249958e-01	1.7313468192174192e-01	1.7296920459951473e-01	1.7317718368892959e-01	1.7333016585800384e-01	1.7305355230725911e-01	1.7327305153070877e-01	1.7321158547772003e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
9.2195677661703931e-02	9.2592168577387002e-02	9.2658714570440795e-02	9.2334487367674606e-02	9.2177914342307918e-02	9.1876130385746782e-02	9.1887684607124306e-02	9.2462445858187928e-02	9.2476608790043394e-02	9.1375229528777621e-02	9.2042033743688134e-02	9.2384137026003510e-02	9.2354433531119939e-02	9.1554756067289356e-02	9.1716691365890113e-02	
3.0382388286256418e-02	3.0251838275886157e-02	3.0378355497186316e-02	3.0594062281348033e-02	3.0384432513461790e-02	3.0413684062491050e-02	3.0187689884405129e-02	3.0370546059977549e-02	3.0422825361457843e-02	3.0333228326677578e-02	3.0471291085308654e-02	3.0297149271138038e-02	3.0298974478231364e-02	3.0465493718824163e-02	3.0505508225478747e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_28
1.9885288769195525e-01	1.9857064109140579e-01	1.9859537361880394e-01	1.9872882741487832e-01	1.9877103371924248e-01	1.9864399502821550e-01	1.9883012296423902e-01	1.9869790758825082e-01	1.9871510907097439e-01	1.9854581311049785e-01	1.9861297523842003e-01	1.9874158105409434e-01	1.9861843081104566e-01	1.9862721392549490e-01	1.9882529713725264e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
6.7610163618582880e-02	6.7900923623417139e-02	6.7949724018323263e-02	6.7711957402961376e-02	6.7597137184359141e-02	6.7375828949547634e-02	6.7384302045224484e-02	6.7805793629337807e-02	6.7816179779365160e-02	6.7008501654436919e-02	6.7497491412037952e-02	6.7748367152402580e-02	6.7726584589487965e-02	6.7140154449345527e-02	6.7258907001652754e-02	
4.8837974618971693e-02	4.9136388405146988e-02	4.9036964673522247e-02	4.9122038183727589e-02	4.8733255195560113e-02	4.8959917703765073e-02	4.9068960378404851e-02	4.8926710852229910e-02	4.9003399126831430e-02	4.9028118987373054e-02	4.9012144195327484e-02	4.9053591592586099e-02	4.8817714575743264e-02	4.9029095932836636e-02	4.9003334173710847e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_29
1.9885288769195525e-01	1.9857064109140579e-01	1.9859537361880394e-01	1.9872882741487832e-01	1.9877103371924248e-01	1.9864399502821550e-01	1.9883012296423902e-01	1.9869790758825082e-01	1.9871510907097439e-01	1.9854581311049785e-01	1.9861297523842003e-01	1.9874158105409434e-01	1.9861843081104566e-01	1.9862721392549490e-01	1.9882529713725264e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
7.9902920640143399e-02	8.0246546100402064e-02	8.0304219294382015e-02	8.0023222385317991e-02	7.9887525763333522e-02	7.9625979667647201e-02	7.9635993326174409e-02	8.0134119743762861e-02	8.0146394284704284e-02	7.9191865591607263e-02	7.9769762577863057e-02	8.0066252089203038e-02	8.0040509060303952e-02	7.9347455258317434e-02	7.9487799183771440e-02	
4.4932154499254737e-02	4.5093071752078780e-02	4.5061918426209359e-02	4.5121306004335601e-02	4.4815781413241489e-02	4.4995555094950589e-02	4.5078862165477109e-02	4.4969593864534529e-02	4.5036977547225972e-02	4.5024933367541507e-02	4.5033309183598276e-02	4.5083259762975135e-02	4.4890108116623140e-02	4.5050439781421460e-02	4.5015591264595048e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_30
1.9885288769195525e-01	1.9857064109140579e-01	1.9859537361880394e-01	1.9872882741487832e-01	1.9877103371924248e-01	1.9864399502821550e-01	1.9883012296423902e-01	1.9869790758825082e-01	1.9871510907097439e-01	1.9854581311049785e-01	1.9861297523842003e-01	1.9874158105409434e-01	1.9861843081104566e-01	1.9862721392549490e-01	1.9882529713725264e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
9.2195677661703931e-02	9.2592168577387002e-02	9.2658714570440795e-02	9.2334487367674606e-02	9.2177914342307918e-02	9.1876130385746782e-02	9.1887684607124306e-02	9.2462445858187928e-02	9.2476608790043394e-02	9.1375229528777621e-02	9.2042033743688134e-02	9.2384137026003510e-02	9.2354433531119939e-02	9.1554756067289356e-02	9.1716691365890113e-02	
4.1549507240344119e-02	4.1619688510125742e-02	4.1628766985344214e-02	4.1671712442286603e-02	4.1426034676197786e-02	4.1570453075833014e-02	4.1639083285712614e-02	4.1554749886714495e-02	4.1609296011663702e-02	4.1575840562493561e-02	4.1601573589808552e-02	4.1651781924818929e-02	4.1490117677597818e-02	4.1611792651624797e-02	4.1579916999064083e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_31
1.0736168974974894e-01	1.0724225986632474e-01	1.0712554478143523e-01	1.0707759563402527e-01	1.0701128233278968e-01	1.0695448691592377e-01	1.0703299931490551e-01	1.0710160293906325e-01	1.0720710436663870e-01	1.0728270502523707e-01	1.0713861764154083e-01	1.0733546001224045e-01	1.0699474458266499e-01	1.0707745649242584e-01	1.0721693815682626e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
6.8703498412078304e-02	6.8854628413464306e-02	6.8850895316280011e-02	6.8706996457169600e-02	6.8704459650273955e-02	6.8430746676241785e-02	6.8552523053694830e-02	6.8901217288681982e-02	6.8535331435061048e-02	6.8225623495342475e-02	6.8505498831579331e-02	6.8829360551142818e-02	6.8693080682056720e-02	6.8197828835275864e-02	6.8397858504627790e-02	
1.4465481199494673e-02	1.4389618899273711e-02	1.4305374755265488e-02	1.4333411650933176e-02	1.4264760807958184e-02	1.4237214748226840e-02	1.4231374084661897e-02	1.4353392732397198e-02	1.4332259218382194e-02	1.4372691923598791e-02	1.4298581625142557e-02	1.4425253204436519e-02	1.4205790963987053e-02	1.4271261217465771e-02	1.4329444810479645e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_32
1.0736168974974894e-01	1.0724225986632474e-01	1.0712554478143523e-01	1.0707759563402527e-01	1.0701128233278968e-01	1.0695448691592377e-01	1.0703299931490551e-01	1.0710160293906325e-01	1.0720710436663870e-01	1.0728270502523707e-01	1.0713861764154083e-01	1.0733546001224045e-01	1.0699474458266499e-01	1.0707745649242584e-01	1.0721693815682626e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
7.9551419213985397e-02	7.9726411847169193e-02	7.9722089313587388e-02	7.9555469581985852e-02	7.9552532226632985e-02	7.9235601414595749e-02	7.9376605641120340e-02	7.9780356860579146e-02	7.9356699556386467e-02	7.8998090363028142e-02	7.9322156541828698e-02	7.9697154322375882e-02	7.9539356579223564e-02	7.8965907072424679e-02	7.9197520373779556e-02	
1.3237078326941858e-02	1.3169959673957843e-02	1.3087042604635495e-02	1.3121883331330412e-02	1.3048870238924089e-02	1.3029385154177436e-02	1.3030769381282618e-02	1.3132290497149032e-02	1.3118374198603299e-02	1.3153358297085235e-02	1.3096456791308154e-02	1.3201142221599901e-02	1.2995890938853526e-02	1.3056796338943244e-02	1.3115694461336376e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_33
1.0736168974974894e-01	1.0724225986632474e-01	1.0712554478143523e-01	1.0707759563402527e-01	1.0701128233278968e-01	1.0695448691592377e-01	1.0703299931490551e-01	1.0710160293906325e-01	1.0720710436663870e-01	1.0728270502523707e-01	1.0713861764154083e-01	1.0733546001224045e-01	1.0699474458266499e-01	1.0707745649242584e-01	1.0721693815682626e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
9.0399340015892518e-02	9.0598195280874094e-02	9.0593283310894765e-02	9.0403942706802104e-02	9.0400604802992043e-02	9.0040456152949713e-02	9.0200688228545850e-02	9.0659496432476297e-02	9.0178067677711915e-02	8.9770557230713810e-02	9.0138814252078064e-02	9.0564948093608974e-02	9.0385632476390421e-02	8.9733985309573508e-02	8.9997182242931323e-02	
1.2129506518852435e-02	1.2068913764869616e-02	1.1990056579622991e-02	1.2025968748197918e-02	1.1953374758461366e-02	1.1937710956335997e-02	1.1945486533808114e-02	1.2030537057643301e-02	1.2023170688497769e-02	1.2053706724820177e-02	1.2008484083916020e-02	1.2096050425001031e-02	1.1906333061206545e-02	1.1961630072117910e-02	1.2020229638926377e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_34
1.2478554018495558e-01	1.2491188203387132e-01	1.2483169510711943e-01	1.2492518713198764e-01	1.2491181458673048e-01	1.2497355380858914e-01	1.2496482004301641e-01	1.2488185199665079e-01	1.2472291509067358e-01	1.2488665545209728e-01	1.2486908776712451e-01	1.2491211604671280e-01	1.2486976025928306e-01	1.2502456259296141e-01	1.2492819037711202e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
6.8703498412078304e-02	6.8854628413464306e-02	6.8850895316280011e-02	6.8706996457169600e-02	6.8704459650273955e-02	6.8430746676241785e-02	6.8552523053694830e-02	6.8901217288681982e-02	6.8535331435061048e-02	6.8225623495342475e-02	6.8505498831579331e-02	6.8829360551142818e-02	6.8693080682056720e-02	6.8197828835275864e-02	6.8397858504627790e-02	
2.1527900144420804e-02	2.1568679031431278e-02	2.1475875989760265e-02	2.1643741589731078e-02	2.1581735222083516e-02	2.1593322713846078e-02	2.1653351344619615e-02	2.1538209194216951e-02	2.1410827923793171e-02	2.1615006777144601e-02	2.1599551200705638e-02	2.1572661826357867e-02	2.1576516382217421e-02	2.1615476884088988e-02	2.1677944005768314e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_35
1.2478554018495558e-01	1.2491188203387132e-01	1.2483169510711943e-01	1.2492518713198764e-01	1.2491181458673048e-01	1.2497355380858914e-01	1.2496482004301641e-01	1.2488185199665079e-01	1.2472291509067358e-01	1.2488665545209728e-01	1.2486908776712451e-01	1.2491211604671280e-01	1.2486976025928306e-01	1.2502456259296141e-01	1.2492819037711202e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
7.9551419213985397e-02	7.9726411847169193e-02	7.9722089313587388e-02	7.9555469581985852e-02	7.9552532226632985e-02	7.9235601414595749e-02	7.9376605641120340e-02	7.9780356860579146e-02	7.9356699556386467e-02	7.8998090363028142e-02	7.9322156541828698e-02	7.9697154322375882e-02	7.9539356579223564e-02	7.8965907072424679e-02	7.9197520373779556e-02	
1.9890861952386246e-02	1.9919861006025399e-02	1.9846896598262411e-02	1.9981309736958497e-02	1.9938021495439918e-02	1.9949928567738768e-02	1.9988676555036982e-02	1.9898611316121761e-02	1.9775899983093165e-02	1.9960123585852682e-02	1.9944318146151906e-02	1.9927627986269160e-02	1.9922024136406022e-02	1.9975785556322644e-02	2.0019890407363700e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_36
1.2478554018495558e-01	1.2491188203387132e-01	1.2483169510711943e-01	1.2492518713198764e-01	1.2491181458673048e-01	1.2497355380858914e-01	1.2496482004301641e-01	1.2488185199665079e-01	1.2472291509067358e-01	1.2488665545209728e-01	1.2486908776712451e-01	1.2491211604671280e-01	1.2486976025928306e-01	1.2502456259296141e-01	1.2492819037711202e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
9.0399340015892518e-02	9.0598195280874094e-02	9.0593283310894765e-02	9.0403942706802104e-02	9.0400604802992043e-02	9.0040456152949713e-02	9.0200688228545850e-02	9.0659496432476297e-02	9.0178067677711915e-02	8.9770557230713810e-02	9.0138814252078064e-02	9.0564948093608974e-02	9.0385632476390421e-02	8.9733985309573508e-02	8.9997182242931323e-02	
1.8423164327445857e-02	1.8444758927707035e-02	1.8385883081551785e-02	1.8498113463661234e-02	1.8466384424498571e-02	1.8477565656507183e-02	1.8503912083964315e-02	1.8430778997796340e-02	1.8312990758943833e-02	1.8480244988616730e-02	1.8466279934771127e-02	1.8454281750422585e-02	1.8444145322945839e-02	1.8506556301707555e-02	1.8536750703775088e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_37
1.5484939589556862e-01	1.5489046669552686e-01	1.5481389615354202e-01	1.5474283792106552e-01	1.5482031444300837e-01	1.5485134832884256e-01	1.5477401732460527e-01	1.5473167901581350e-01	1.5484169826054850e-01	1.5491177545933910e-01	1.5484427254875080e-01	1.5489142524518384e-01	1.5481099453871378e-01	1.5481720570583354e-01	1.5473555944381528e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
6.8703498412078304e-02	6.8854628413464306e-02	6.8850895316280011e-02	6.8706996457169600e-02	6.8704459650273955e-02	6.8430746676241785e-02	6.8552523053694830e-02	6.8901217288681982e-02	6.8535331435061048e-02	6.8225623495342475e-02	6.8505498831579331e-02	6.8829360551142818e-02	6.8693080682056720e-02	6.8197828835275864e-02	6.8397858504627790e-02	
3.6203799072394238e-02	3.6188328764775117e-02	3.6110776770478643e-02	3.6069928670825938e-02	3.6037003568811239e-02	3.6088568332597402e-02	3.6003741168913576e-02	3.6048902789043970e-02	3.6014157469462967e-02	3.6311875973908669e-02	3.6088354240787587e-02	3.6224156339471403e-02	3.6129618008503506e-02	3.6007260507720372e-02	3.6223122822251416e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_38
1.5484939589556862e-01	1.5489046669552686e-01	1.5481389615354202e-01	1.5474283792106552e-01	1.5482031444300837e-01	1.5485134832884256e-01	1.5477401732460527e-01	1.5473167901581350e-01	1.5484169826054850e-01	1.5491177545933910e-01	1.5484427254875080e-01	1.5489142524518384e-01	1.5481099453871378e-01	1.5481720570583354e-01	1.5473555944381528e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
7.9551419213985397e-02	7.9726411847169193e-02	7.9722089313587388e-02	7.9555469581985852e-02	7.9552532226632985e-02	7.9235601414595749e-02	7.9376605641120340e-02	7.9780356860579146e-02	7.9356699556386467e-02	7.8998090363028142e-02	7.9322156541828698e-02	7.9697154322375882e-02	7.9539356579223564e-02	7.8965907072424679e-02	7.9197520373779556e-02	
3.3754140350196193e-02	3.3745779858540027e-02	3.3667669026191976e-02	3.3609155669135110e-02	3.3605770603189519e-02	3.3656613576415612e-02	3.3586325892391848e-02	3.3609101089555699e-02	3.3587784833558523e-02	3.3834159567353778e-02	3.3651410971653570e-02	3.3778386632816217e-02	3.3671160232347778e-02	3.3571284109242427e-02	3.3758122655492495e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_39
1.5484939589556862e-01	1.5489046669552686e-01	1.5481389615354202e-01	1.5474283792106552e-01	1.5482031444300837e-01	1.5485134832884256e-01	1.5477401732460527e-01	1.5473167901581350e-01	1.5484169826054850e-01	1.5491177545933910e-01	1.5484427254875080e-01	1.5489142524518384e-01	1.5481099453871378e-01	1.5481720570583354e-01	1.5473555944381528e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
9.0399340015892518e-02	9.0598195280874094e-02	9.0593283310894765e-02	9.0403942706802104e-02	9.0400604802992043e-02	9.0040456152949713e-02	9.0200688228545850e-02	9.0659496432476297e-02	9.0178067677711915e-02	8.9770557230713810e-02	9.0138814252078064e-02	9.0564948093608974e-02	9.0385632476390421e-02	8.9733985309573508e-02	8.9997182242931323e-02	
3.1547493427797529e-02	3.1545568573919776e-02	3.1467789552479919e-02	3.1399711810922756e-02	3.1415524674970371e-02	3.1465104108258660e-02	3.1404775121946234e-02	3.1413160179402176e-02	3.1402961088391294e-02	3.1608396280100620e-02	3.1457081289833266e-02	3.1574426372171643e-02	3.1462545859235531e-02	3.1379709420379653e-02	3.1539115035370484e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_40
1.8031554298681349e-01	1.8036458425357496e-01	1.8039342423840612e-01	1.8022671284481323e-01	1.8027236502584612e-01	1.8039757861997582e-01	1.8051007807364486e-01	1.8031837450361526e-01	1.8052134322560853e-01	1.8029283973113752e-01	1.8034471887522158e-01	1.8019720555468002e-01	1.8042018575331370e-01	1.8044710654387272e-01	1.8039046384851448e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
6.8703498412078304e-02	6.8854628413464306e-02	6.8850895316280011e-02	6.8706996457169600e-02	6.8704459650273955e-02	6.8430746676241785e-02	6.8552523053694830e-02	6.8901217288681982e-02	6.8535331435061048e-02	6.8225623495342475e-02	6.8505498831579331e-02	6.8829360551142818e-02	6.8693080682056720e-02	6.8197828835275864e-02	6.8397858504627790e-02	
5.1138031632516130e-02	5.0905542178291262e-02	5.1071487609063694e-02	5.1038658989035431e-02	5.0922112957379140e-02	5.0950667787644448e-02	5.1130618415714514e-02	5.1223722774148606e-02	5.1140462860619823e-02	5.1165641272055980e-02	5.0856979910955703e-02	5.1078478560120641e-02	5.0914405033645041e-02	5.1122960748532321e-02	5.0955906078461580e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_41
1.8031554298681349e-01	1.8036458425357496e-01	1.8039342423840612e-01	1.8022671284481323e-01	1.8027236502584612e-01	1.8039757861997582e-01	1.8051007807364486e-01	1.8031837450361526e-01	1.8052134322560853e-01	1.8029283973113752e-01	1.8034471887522158e-01	1.8019720555468002e-01	1.8042018575331370e-01	1.8044710654387272e-01	1.8039046384851448e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
7.9551419213985397e-02	7.9726411847169193e-02	7.9722089313587388e-02	7.9555469581985852e-02	7.9552532226632985e-02	7.9235601414595749e-02	7.9376605641120340e-02	7.9780356860579146e-02	7.9356699556386467e-02	7.8998090363028142e-02	7.9322156541828698e-02	7.9697154322375882e-02	7.9539356579223564e-02	7.8965907072424679e-02	7.9197520373779556e-02	
4.7763219099330290e-02	4.7568865698914178e-02	4.7688910941759644e-02	4.7687614001021866e-02	4.7552903107049925e-02	4.7616132986214428e-02	4.7794315885701009e-02	4.7833952956743239e-02	4.7802087247046390e-02	4.7767010201156035e-02	4.7519900161969955e-02	4.7690910801430168e-02	4.7586356748170557e-02	4.7747089504680811e-02	4.7645126829661905e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_42
1.8031554298681349e-01	1.8036458425357496e-01	1.8039342423840612e-01	1.8022671284481323e-01	1.8027236502584612e-01	1.8039757861997582e-01	1.8051007807364486e-01	1.8031837450361526e-01	1.8052134322560853e-01	1.8029283973113752e-01	1.8034471887522158e-01	1.8019720555468002e-01	1.8042018575331370e-01	1.8044710654387272e-01	1.8039046384851448e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
9.0399340015892518e-02	9.0598195280874094e-02	9.0593283310894765e-02	9.0403942706802104e-02	9.0400604802992043e-02	9.0040456152949713e-02	9.0200688228545850e-02	9.0659496432476297e-02	9.0178067677711915e-02	8.9770557230713810e-02	9.0138814252078064e-02	9.0564948093608974e-02	9.0385632476390421e-02	8.9733985309573508e-02	8.9997182242931323e-02	
4.4761156678043999e-02	4.4594928932214437e-02	4.4684161675047962e-02	4.4694271286149660e-02	4.4555385496377886e-02	4.4634949319371398e-02	4.4814525670175416e-02	4.4822062593181035e-02	4.4818253676526629e-02	4.4745887406162983e-02	4.4546984220520537e-02	4.4679019054136578e-02	4.4616715687256683e-02	4.4745682985645269e-02	4.4685778802641053e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_43
1.9327447138547102e-01	1.9330054351924392e-01	1.9312326537112537e-01	1.9373747708825298e-01	1.9352732353984137e-01	1.9351630130256389e-01	1.9352611414786741e-01	1.9347810274306446e-01	1.9345163754516398e-01	1.9337307367710060e-01	1.9342128624963797e-01	1.9367971215251800e-01	1.9341129515419353e-01	1.9354655657784992e-01	1.9322844786193180e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
6.8703498412078304e-02	6.8854628413464306e-02	6.8850895316280011e-02	6.8706996457169600e-02	6.8704459650273955e-02	6.8430746676241785e-02	6.8552523053694830e-02	6.8901217288681982e-02	6.8535331435061048e-02	6.8225623495342475e-02	6.8505498831579331e-02	6.8829360551142818e-02	6.8693080682056720e-02	6.8197828835275864e-02	6.8397858504627790e-02	
5.8845084794523397e-02	5.9351750316193455e-02	5.9074297507583751e-02	5.9253672109468900e-02	5.9143029363094707e-02	5.8699527987644398e-02	5.8886044497856130e-02	5.9175747459638148e-02	5.8911180714509612e-02	5.8911221633029712e-02	5.8580752570404820e-02	5.9471790782386028e-02	5.9356994859796466e-02	5.9003468648530233e-02	5.8905448140283242e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_44
1.9327447138547102e-01	1.9330054351924392e-01	1.9312326537112537e-01	1.9373747708825298e-01	1.9352732353984137e-01	1.9351630130256389e-01	1.9352611414786741e-01	1.9347810274306446e-01	1.9345163754516398e-01	1.9337307367710060e-01	1.9342128624963797e-01	1.9367971215251800e-01	1.9341129515419353e-01	1.9354655657784992e-01	1.9322844786193180e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
7.9551419213985397e-02	7.9726411847169193e-02	7.9722089313587388e-02	7.9555469581985852e-02	7.9552532226632985e-02	7.9235601414595749e-02	7.9376605641120340e-02	7.9780356860579146e-02	7.9356699556386467e-02	7.8998090363028142e-02	7.9322156541828698e-02	7.9697154322375882e-02	7.9539356579223564e-02	7.8965907072424679e-02	7.9197520373779556e-02	
5.5045421488129194e-02	5.5412723531623499e-02	5.5179691800505797e-02	5.5387061151843886e-02	5.5305344574658501e-02	5.4965771471890308e-02	5.5095722241580644e-02	5.5295314369345906e-02	5.5066920619998794e-02	5.5064118280443872e-02	5.4800307408773272e-02	5.5518056396571626e-02	5.5487241914655573e-02	5.5164436248304513e-02	5.5071744194174453e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_45
1.9327447138547102e-01	1.9330054351924392e-01	1.9312326537112537e-01	1.9373747708825298e-01	1.9352732353984137e-01	1.9351630130256389e-01	1.9352611414786741e-01	1.9347810274306446e-01	1.9345163754516398e-01	1.9337307367710060e-01	1.9342128624963797e-01	1.9367971215251800e-01	1.9341129515419353e-01	1.9354655657784992e-01	1.9322844786193180e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
9.0399340015892518e-02	9.0598195280874094e-02	9.0593283310894765e-02	9.0403942706802104e-02	9.0400604802992043e-02	9.0040456152949713e-02	9.0200688228545850e-02	9.0659496432476297e-02	9.0178067677711915e-02	8.9770557230713810e-02	9.0138814252078064e-02	9.0564948093608974e-02	9.0385632476390421e-02	8.9733985309573508e-02	8.9997182242931323e-02	
5.1668329081654849e-02	5.1934857856365244e-02	5.1741825827625286e-02	5.1960753596018552e-02	5.1897455550365436e-02	5.1634154683056599e-02	5.1725253977165028e-02	5.1863514874866699e-02	5.1664261332231204e-02	5.1659300909292896e-02	5.1445705922036164e-02	5.2036885292650693e-02	5.2048021553841653e-02	5.1762106920048262e-02	5.1675274861306825e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_46
7.0462477074512739e-02	7.0347467667925753e-02	7.0272822259899628e-02	7.0079884806371590e-02	7.0350315243057626e-02	7.0299302066720151e-02	7.0442328089448836e-02	7.0447174736758947e-02	7.0546928219542240e-02	7.0452531394700313e-02	7.0400267526051635e-02	7.0309168948110873e-02	7.0064689252170242e-02	7.0218709172094163e-02	7.0371575378592885e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
6.4955217980200999e-02	6.4962361090810578e-02	6.5120882209555239e-02	6.4858076652587207e-02	6.5019165186947919e-02	6.4858755962929490e-02	6.4840457327338924e-02	6.5154440372454575e-02	6.4876517965626837e-02	6.4425475947926691e-02	6.4781188666461750e-02	6.4903509215890207e-02	6.4947858709165945e-02	6.4529909879036618e-02	6.4540781080806894e-02	
9.7314077553465640e-03	9.7552356628449501e-03	9.8117718614870730e-03	9.7004955336780115e-03	9.7829852459861977e-03	9.7901921979092546e-03	9.7456898364507612e-03	9.8769373055669525e-03	9.9173566524636998e-03	9.8042950225300553e-03	9.7918418589239796e-03	9.7119083731039557e-03	9.6266499260765116e-03	9.6814524592493297e-03	9.7383092460497610e-03	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_47
7.0462477074512739e-02	7.0347467667925753e-02	7.0272822259899628e-02	7.0079884806371590e-02	7.0350315243057626e-02	7.0299302066720151e-02	7.0442328089448836e-02	7.0447174736758947e-02	7.0546928219542240e-02	7.0452531394700313e-02	7.0400267526051635e-02	7.0309168948110873e-02	7.0064689252170242e-02	7.0218709172094163e-02	7.0371575378592885e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.6895515403032078e-02	7.6903971585444861e-02	7.7091632615723493e-02	7.6780517213724558e-02	7.6971217611019230e-02	7.6781321397291519e-02	7.6759659041923292e-02	7.7131359558567550e-02	7.6802348474014126e-02	7.6268394320707339e-02	7.6689495406620151e-02	7.6834301351164147e-02	7.6886803324821451e-02	7.6392025665624225e-02	7.6404895250072866e-02	
8.6924606041678051e-03	8.7064432938832488e-03	8.7466379291740830e-03	8.6450333540814897e-03	8.7254175435898459e-03	8.7237873863069623e-03	8.7097424680483981e-03	8.8136441998700917e-03	8.8514916358882721e-03	8.7456730836989877e-03	8.7440205220699653e-03	8.6714488446949997e-03	8.5921302319330699e-03	8.6333759209594498e-03	8.7022599454802778e-03	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_48
7.0462477074512739e-02	7.0347467667925753e-02	7.0272822259899628e-02	7.0079884806371590e-02	7.0350315243057626e-02	7.0299302066720151e-02	7.0442328089448836e-02	7.0447174736758947e-02	7.0546928219542240e-02	7.0452531394700313e-02	7.0400267526051635e-02	7.0309168948110873e-02	7.0064689252170242e-02	7.0218709172094163e-02	7.0371575378592885e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
8.8835812825863128e-02	8.8845582080079158e-02	8.9062383021891733e-02	8.8702957774861896e-02	8.8923270035090540e-02	8.8703886831653561e-02	8.8678860756507633e-02	8.9108278744680511e-02	8.8728178982401415e-02	8.8111312693487973e-02	8.8597802146778565e-02	8.8765093486438088e-02	8.8825747940476943e-02	8.8254141452211832e-02	8.8269009419338837e-02	
7.7655295033459337e-03	7.7723274156785436e-03	7.8023475456968630e-03	7.7097100828131320e-03	7.7856934548526909e-03	7.7768636614124554e-03	7.7842075872521033e-03	7.8676783842857485e-03	7.9047177729811395e-03	7.8056008946569095e-03	7.8100986321440790e-03	7.7446878474559692e-03	7.6679257882178225e-03	7.7021946810039909e-03	7.7751703530153709e-03	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_49
8.0448962255044984e-02	8.0409478162735262e-02	8.0413168701743837e-02	8.0571825454224047e-02	8.0409530583011632e-02	8.0439533238766736e-02	8.0460421121910222e-02	8.0583139070674298e-02	8.0383429197501841e-02	8.0537628473671519e-02	8.0591406998636983e-02	8.0437666005769917e-02	8.0438440573142214e-02	8.0487163981389984e-02	8.0579774123816283e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
6.4955217980200999e-02	6.4962361090810578e-02	6.5120882209555239e-02	6.4858076652587207e-02	6.5019165186947919e-02	6.4858755962929490e-02	6.4840457327338924e-02	6.5154440372454575e-02	6.4876517965626837e-02	6.4425475947926691e-02	6.4781188666461750e-02	6.4903509215890207e-02	6.4947858709165945e-02	6.4529909879036618e-02	6.4540781080806894e-02	
1.4684195812110841e-02	1.4532771307387282e-02	1.4684841894462744e-02	1.4640315771527367e-02	1.4608985461041512e-02	1.4626305152477495e-02	1.4665124552971968e-02	1.4731539467261381e-02	1.4575372097937665e-02	1.4598055347055522e-02	1.4662784457345913e-02	1.4573194457357649e-02	1.4629946536160884e-02	1.4640182315584331e-02	1.4617202452848154e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_50
8.0448962255044984e-02	8.0409478162735262e-02	8.0413168701743837e-02	8.0571825454224047e-02	8.0409530583011632e-02	8.0439533238766736e-02	8.0460421121910222e-02	8.0583139070674298e-02	8.0383429197501841e-02	8.0537628473671519e-02	8.0591406998636983e-02	8.0437666005769917e-02	8.0438440573142214e-02	8.0487163981389984e-02	8.0579774123816283e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.6895515403032078e-02	7.6903971585444861e-02	7.7091632615723493e-02	7.6780517213724558e-02	7.6971217611019230e-02	7.6781321397291519e-02	7.6759659041923292e-02	7.7131359558567550e-02	7.6802348474014126e-02	7.6268394320707339e-02	7.6689495406620151e-02	7.6834301351164147e-02	7.6886803324821451e-02	7.6392025665624225e-02	7.6404895250072866e-02	
1.3358360479779806e-02	1.3234951161415005e-02	1.3343713055705256e-02	1.3317648687562821e-02	1.3295951362589264e-02	1.3306144466422681e-02	1.3334863352172557e-02	1.3386304564174296e-02	1.3259008397734195e-02	1.3276514117508631e-02	1.3335372148886419e-02	1.3259272624519144e-02	1.3308560692989347e-02	1.3308359665067715e-02	1.3290665348874117e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_51
8.0448962255044984e-02	8.0409478162735262e-02	8.0413168701743837e-02	8.0571825454224047e-02	8.0409530583011632e-02	8.0439533238766736e-02	8.0460421121910222e-02	8.0583139070674298e-02	8.0383429197501841e-02	8.0537628473671519e-02	8.0591406998636983e-02	8.0437666005769917e-02	8.0438440573142214e-02	8.0487163981389984e-02	8.0579774123816283e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
8.8835812825863128e-02	8.8845582080079158e-02	8.9062383021891733e-02	8.8702957774861896e-02	8.8923270035090540e-02	8.8703886831653561e-02	8.8678860756507633e-02	8.9108278744680511e-02	8.8728178982401415e-02	8.8111312693487973e-02	8.8597802146778565e-02	8.8765093486438088e-02	8.8825747940476943e-02	8.8254141452211832e-02	8.8269009419338837e-02	
1.2164219737920420e-02	1.2061322218516121e-02	1.2140260868083431e-02	1.2131152932730149e-02	1.2111419846787343e-02	1.2120201867577368e-02	1.2139384931959152e-02	1.2186000523079610e-02	1.2075273880641647e-02	1.2091311860477957e-02	1.2146254633642807e-02	1.2080537383729231e-02	1.2120196110804692e-02	1.2115559773659561e-02	1.2104215358098407e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_52
9.7535682598692788e-02	9.7533199330885598e-02	9.7669582072986136e-02	9.7632141014682788e-02	9.7699521519240454e-02	9.7391405320195634e-02	9.7552284854708127e-02	9.7562744060727943e-02	9.7588282657708483e-02	9.7590265617172142e-02	9.7418565096798207e-02	9.7600904975500447e-02	9.7600776052742283e-02	9.7619657261485207e-02	9.7536860958234203e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
6.4955217980200999e-02	6.4962361090810578e-02	6.5120882209555239e-02	6.4858076652587207e-02	6.5019165186947919e-02	6.4858755962929490e-02	6.4840457327338924e-02	6.5154440372454575e-02	6.4876517965626837e-02	6.4425475947926691e-02	6.4781188666461750e-02	6.4903509215890207e-02	6.4947858709165945e-02	6.4529909879036618e-02	6.4540781080806894e-02	
2.5110743743728091e-02	2.4906294421329390e-02	2.4771988494314064e-02	2.4911371627862507e-02	2.5014278443432347e-02	2.4892484798828655e-02	2.4867395877209354e-02	2.5023420070167425e-02	2.4873150939328646e-02	2.4829821309528391e-02	2.4833847726806454e-02	2.4889522735611173e-02	2.4831553010055289e-02	2.4854482659184912e-02	2.4876899708239898e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_53
9.7535682598692788e-02	9.7533199330885598e-02	9.7669582072986136e-02	9.7632141014682788e-02	9.7699521519240454e-02	9.7391405320195634e-02	9.7552284854708127e-02	9.7562744060727943e-02	9.7588282657708483e-02	9.7590265617172142e-02	9.7418565096798207e-02	9.7600904975500447e-02	9.7600776052742283e-02	9.7619657261485207e-02	9.7536860958234203e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.6895515403032078e-02	7.6903971585444861e-02	7.7091632615723493e-02	7.6780517213724558e-02	7.6971217611019230e-02	7.6781321397291519e-02	7.6759659041923292e-02	7.7131359558567550e-02	7.6802348474014126e-02	7.6268394320707339e-02	7.6689495406620151e-02	7.6834301351164147e-02	7.6886803324821451e-02	7.6392025665624225e-02	7.6404895250072866e-02	
2.3020329958070983e-02	2.2859400094958661e-02	2.2746801311568081e-02	2.2866111951183123e-02	2.2952072216759243e-02	2.2815645906703579e-02	2.2824155549823182e-02	2.2924724944838121e-02	2.2837641001277369e-02	2.2803078843863327e-02	2.2799172853069885e-02	2.2844226386964525e-02	2.2793503523354196e-02	2.2827572431205170e-02	2.2834033736089648e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_54
9.7535682598692788e-02	9.7533199330885598e-02	9.7669582072986136e-02	9.7632141014682788e-02	9.7699521519240454e-02	9.7391405320195634e-02	9.7552284854708127e-02	9.7562744060727943e-02	9.7588282657708483e-02	9.7590265617172142e-02	9.7418565096798207e-02	9.7600904975500447e-02	9.7600776052742283e-02	9.7619657261485207e-02	9.7536860958234203e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
8.8835812825863128e-02	8.8845582080079158e-02	8.9062383021891733e-02	8.8702957774861896e-02	8.8923270035090540e-02	8.8703886831653561e-02	8.8678860756507633e-02	8.9108278744680511e-02	8.8728178982401415e-02	8.8111312693487973e-02	8.8597802146778565e-02	8.8765093486438088e-02	8.8825747940476943e-02	8.8254141452211832e-02	8.8269009419338837e-02	
2.1196268440625766e-02	2.1065066304600366e-02	2.0976399691940928e-02	2.1075522950902710e-02	2.1148013915712822e-02	2.1008011096134222e-02	2.1036255079845155e-02	2.1101127413884046e-02	2.1054427060841305e-02	2.1027108673020559e-02	2.1014153427829210e-02	2.1054957768036568e-02	2.1012035559472269e-02	2.1049000917984437e-02	2.1047216856861537e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_y
1.4695511854059445e-01	1.4690752204509705e-01	1.4717418950670852e-01	1.4669472124856384e-01	1.4647261429500241e-01	1.4690598723318424e-01	1.4684074350455395e-01	1.4624671149729543e-01	1.4652543950440630e-01	1.4682658298463200e-01	1.4656209944002457e-01	1.4715417997725891e-01	1.4732813044310919e-01	1.4605213809630788e-01	1.4638917143963218e-01	
1.6210754431106900e-01	1.6203959797141293e-01	1.6224415174286161e-01	1.6181818835014844e-01	1.6150303397813093e-01	1.6208378216390934e-01	1.6195087214642701e-01	1.6136997883630383e-01	1.6170945994898264e-01	1.6188391259391050e-01	1.6175648539774465e-01	1.6223484672209787e-01	1.6231899409707612e-01	1.6123493681324000e-01	1.6163294407494766e-01	
1.7546912063039813e-01	1.7538120335607393e-01	1.7554050221767142e-01	1.7518421415097618e-01	1.7478629533589393e-01	1.7547059817773392e-01	1.7528644384217335e-01	1.7472974431364374e-01	1.7510227006942305e-01	1.7517907265770266e-01	1.7516844185263006e-01	1.7554586078544610e-01	1.7555693345408924e-01	1.7463357660504955e-01	1.7507325292519965e-01	
1.5613098702743430e-01	1.5667822633082704e-01	1.5596407032464088e-01	1.5587499719257170e-01	1.5567450755123666e-01	1.5630165232937701e-01	1.5550567942642018e-01	1.5624897442872548e-01	1.5538280297641693e-01	1.5533058380956635e-01	1.5579329225198527e-01	1.5615751280176690e-01	1.5544730950180188e-01	1.5596290230464274e-01	1.5586465357621110e-01	
1.7113927063941567e-01	1.7178783064454398e-01	1.7111905141148859e-01	1.7092141161300517e-01	1.7079841339162946e-01	1.7131020620659684e-01	1.7048155352308364e-01	1.7128181135338552e-01	1.7046491209998860e-01	1.7043297432717194e-01	1.7082894193320955e-01	1.7123183188926169e-01	1.7053031373400399e-01	1.7101161450669533e-01	1.7089613825852332e-01	
1.8425729793927437e-01	1.8497640085893580e-01	1.8434780475571769e-01	1.8406652135680096e-01	1.8400409855682598e-01	1.8440357829401008e-01	1.8357847743635070e-01	1.8441316124091545e-01	1.8365432333984727e-01	1.8363644009229196e-01	1.8396070548652552e-01	1.8439200305773618e-01	1.8371400805153756e-01	1.8417637194239378e-01	1.8403472144485392e-01	
1.5119486106672328e-01	1.5066627206534761e-01	1.5178143815156561e-01	1.5242122248601325e-01	1.5077870011899427e-01	1.5165000890924515e-01	1.5094156744936546e-01	1.5065098418872847e-01	1.5205114935344713e-01	1.5166734541668661e-01	1.5088035439770511e-01	1.5047302375663335e-01	1.5081509538028082e-01	1.5163442932413851e-01	1.5180880580736578e-01	
1.6789026843172494e-01	1.6747516719610137e-01	1.6830968925821613e-01	1.6886355669854577e-01	1.6760147717570628e-01	1.6820557507326858e-01	1.6758924868307379e-01	1.6736124247144524e-01	1.6878281885111548e-01	1.6820376208724303e-01	1.6765901571292502e-01	1.6713880682161253e-01	1.6757593311032870e-01	1.6832998637837246e-01	1.6843097088752546e-01	
1.8237189809242441e-01	1.8204176425017973e-01	1.8268087967275118e-01	1.8314316999404817e-01	1.8219465954820915e-01	1.8257745169592260e-01	1.8204577059984681e-01	1.8186072036763851e-01	1.8325557568484965e-01	1.8257429295060673e-01	1.8217768412136323e-01	1.8161475335525049e-01	1.8210923162265097e-01	1.8278585452394189e-01	1.8286172313156412e-01	
1.5213652475279316e-01	1.5277151883117801e-01	1.5240021735226675e-01	1.5301770157207012e-01	1.5197915802840686e-01	1.5190868730191318e-01	1.5258955167416552e-01	1.5285708103016848e-01	1.5202036372240363e-01	1.5295918998970778e-01	1.5302280503479743e-01	1.5298663026736514e-01	1.5252920407312642e-01	1.5366211737323410e-01	1.5258094958654916e-01	
1.6734698250529809e-01	1.6808586932451638e-01	1.6771007452029832e-01	1.6824487470370836e-01	1.6720533763676224e-01	1.6704330779908511e-01	1.6790520450434038e-01	1.6819089657054587e-01	1.6756823889672656e-01	1.6821686960235194e-01	1.6827953260186643e-01	1.6816085207166229e-01	1.6782884437498238e-01	1.6901719984954214e-01	1.6792026024184328e-01	
1.8068934732968420e-01	1.8150517668428434e-01	1.8114624050403297e-01	1.8157843035357307e-01	1.8053538934134114e-01	1.8037403700295887e-01	1.8131724825382053e-01	1.8163131964924839e-01	1.8117107349116340e-01	1.8161339499880924e-01	1.8165049735893168e-01	1.8146832928681270e-01	1.8125883400955725e-01	1.8245969096700879e-01	1.8135270891736696e-01	
1.5296610647023343e-01	1.5379573822641909e-01	1.5339494352476640e-01	1.5352353809087402e-01	1.5321108157419602e-01	1.5334464582983715e-01	1.5324124720295210e-01	1.5351417517191454e-01	1.5327762105421192e-01	1.5345245450019171e-01	1.5282158006918006e-01	1.5232428031848716e-01	1.5353665974236344e-01	1.5284826461277246e-01	1.5371301745829716e-01	
1.6822755012693494e-01	1.6893346005863316e-01	1.6860607959623206e-01	1.6867572165196471e-01	1.6848059450552519e-01	1.6853305565517374e-01	1.6846316507016210e-01	1.6869593686395490e-01	1.6849021187281915e-01	1.6859915199075595e-01	1.6797177567314031e-01	1.6751015977562478e-01	1.6869179354080313e-01	1.6815439875898966e-01	1.6889308930580846e-01	
1.8140282436004418e-01	1.8199495749221919e-01	1.8172926431669703e-01	1.8175344781418726e-01	1.8163619780818233e-01	1.8162328407930023e-01	1.8160144583316692e-01	1.8178753872461237e-01	1.8163486007226373e-01	1.8167302704687560e-01	1.8105313996331338e-01	1.8063421631999121e-01	1.8176680509327689e-01	1.8135270441945237e-01	1.8198769192049050e-01	
1.5111547600782732e-01	1.5086808486236816e-01	1.5107185350733043e-01	1.5152341355247828e-01	1.5113348914361974e-01	1.5105877014331623e-01	1.5125000324626023e-01	1.5108310161340432e-01	1.5123850808496783e-01	1.5102113982949067e-01	1.5098405201502280e-01	1.5135477978810929e-01	1.5100391732812091e-01	1.5108081654742420e-01	1.5107780601948984e-01	
1.6568568254985078e-01	1.6543299083567223e-01	1.6570861196418210e-01	1.6610592738935637e-01	1.6567232134852522e-01	1.6561374072247473e-01	1.6579878224657488e-01	1.6566419248880757e-01	1.6576727630785057e-01	1.6556202671631187e-01	1.6556478864985730e-01	1.6588770117382728e-01	1.6557683351634281e-01	1.6563372142915209e-01	1.6558751821534437e-01	
1.7844300365490226e-01	1.7817521309294465e-01	1.7850169065201593e-01	1.7885990250784115e-01	1.7840273899497222e-01	1.7833508764940370e-01	1.7851888846771499e-01	1.7841853624879672e-01	1.7847176782703342e-01	1.7829336676653657e-01	1.7831638589005055e-01	1.7859635519149442e-01	1.7831971768880669e-01	1.7836792354069736e-01	1.7829249077322282e-01	
1.5177759784127892e-01	1.5137816582907312e-01	1.5101251545210459e-01	1.5196815454943816e-01	1.5159312671593678e-01	1.5150193964623365e-01	1.5145594767751888e-01	1.5131076095519230e-01	1.5139060734344512e-01	1.5195060783038408e-01	1.5052027733418558e-01	1.5105720265883407e-01	1.5209691086662089e-01	1.5145078859715108e-01	1.5119622113571460e-01	
1.6664775566636317e-01	1.6631738511532823e-01	1.6592015514268749e-01	1.6683131342310983e-01	1.6639750961398642e-01	1.6630650234714303e-01	1.6633705223266440e-01	1.6614289435789292e-01	1.6626319359296793e-01	1.6677568463778367e-01	1.6542480733175843e-01	1.6600291781209575e-01	1.6690445497447537e-01	1.6632743770715686e-01	1.6605964607458240e-01	
1.7964309007096205e-01	1.7937350966395657e-01	1.7895644379325285e-01	1.7981221832032732e-01	1.7933660166271131e-01	1.7926801053461386e-01	1.7934809321930362e-01	1.7910512252968569e-01	1.7925438019082288e-01	1.7973781499778671e-01	1.7846511462824635e-01	1.7906815032333223e-01	1.7985505745028219e-01	1.7932442386886732e-01	1.7905178321730833e-01	
1.5197764233683264e-01	1.5205659364043275e-01	1.5194003031843736e-01	1.5187166998871951e-01	1.5183487422211070e-01	1.5216416158523918e-01	1.5169624554758254e-01	1.5185455945627765e-01	1.5246311381028682e-01	1.5204990572491717e-01	1.5177472654104995e-01	1.5210860157742750e-01	1.5188000581928598e-01	1.5199614409988349e-01	1.5166603454277394e-01	
1.6680526027202536e-01	1.6689469198236118e-01	1.6677366469539609e-01	1.6669159817524890e-01	1.6669688154998638e-01	1.6698278749915871e-01	1.6652481472940081e-01	1.6668500143992521e-01	1.6722963475625893e-01	1.6684714110573801e-01	1.6663968768201015e-01	1.6697847804471252e-01	1.6668791792600687e-01	1.6677456478115657e-01	1.6640686989279660e-01	
1.7973362035182994e-01	1.7982768089405984e-01	1.7970254110209108e-01	1.7959892915558617e-01	1.7965683897454293e-01	1.7990120506468879e-01	1.7947319017857555e-01	1.7960386505370551e-01	1.8009550664402696e-01	1.7974332540044569e-01	1.7959115188826849e-01	1.7993775488636857e-01	1.7959595920753765e-01	1.7966741303346920e-01	1.7925162457806609e-01	
1.5301989000692293e-01	1.5212028568869318e-01	1.5231203389942338e-01	1.5353338690785007e-01	1.5255812562769858e-01	1.5300479695569288e-01	1.5180175722434469e-01	1.5241414708240653e-01	1.5336793213503191e-01	1.5283722578961537e-01	1.5305303913262164e-01	1.5188128041972657e-01	1.5238971625338124e-01	1.5275976000098054e-01	1.5316408054664746e-01	
1.6782209733963913e-01	1.6714301057341577e-01	1.6740984870503944e-01	1.6836845976198006e-01	1.6750040335396074e-01	1.6777828034147726e-01	1.6671898401407964e-01	1.6735763036032705e-01	1.6800494462915802e-01	1.6775253233126414e-01	1.6795958900028554e-01	1.6679547375931475e-01	1.6728762241126424e-01	1.6759811072279066e-01	1.6808638478904375e-01	
1.8074239045971863e-01	1.8025395756088883e-01	1.8056340672341792e-01	1.8132237589056127e-01	1.8056372435943277e-01	1.8068972286798535e-01	1.7978416602476852e-01	1.8042346551002561e-01	1.8083054385974082e-01	1.8077856137481607e-01	1.8099221963617276e-01	1.7982084277855787e-01	1.8031759174971279e-01	1.8055619451022736e-01	1.8111717198987126e-01	
1.4934827047668592e-01	1.5037475877656117e-01	1.5005266144602536e-01	1.5011437313672352e-01	1.4914711120112742e-01	1.4984130294471756e-01	1.5014313460119197e-01	1.4958796994075094e-01	1.4992150709307889e-01	1.5007215084244119e-01	1.5001441336160318e-01	1.4996399303706121e-01	1.4956146452879882e-01	1.4996344281682200e-01	1.4967073616016430e-01	
1.6414637353756215e-01	1.6492263773243312e-01	1.6475834353173363e-01	1.6475725618859641e-01	1.6386409533274535e-01	1.6454198760158212e-01	1.6479877386856934e-01	1.6427804726897652e-01	1.6463020651546534e-01	1.6468811585758492e-01	1.6470734308836035e-01	1.6467537013844363e-01	1.6431409347091944e-01	1.6464523861151914e-01	1.6428637619560071e-01	
1.7717770292568855e-01	1.7773542254690025e-01	1.7769483300550593e-01	1.7764264888158537e-01	1.7681646109530275e-01	1.7747460355406128e-01	1.7769983397014530e-01	1.7722166225144656e-01	1.7756803671303098e-01	1.7755340763801883e-01	1.7764637828229746e-01	1.7761538529390755e-01	1.7729014491325490e-01	1.7754964903414472e-01	1.7716123436257028e-01	
1.5150523947875710e-01	1.5133528868158885e-01	1.5081921116031535e-01	1.5126650238618067e-01	1.5099006083235655e-01	1.5084975508980258e-01	1.5075433695211826e-01	1.5131873097714196e-01	1.5097454215707670e-01	1.5120355127644858e-01	1.5101993278014617e-01	1.5122250670149101e-01	1.5056461259988227e-01	1.5063393507635614e-01	1.5091532893734674e-01	
1.6498270332164897e-01	1.6485771203601637e-01	1.6427793441045244e-01	1.6483445520662693e-01	1.6445461353306182e-01	1.6436982983845838e-01	1.6431572352612894e-01	1.6480397172287903e-01	1.6448753240115160e-01	1.6470884747133960e-01	1.6461604158516185e-01	1.6472168838696161e-01	1.6401481503670540e-01	1.6409900586180820e-01	1.6442220317154949e-01	
1.7692345865420481e-01	1.7683764667958551e-01	1.7622129246911217e-01	1.7684394997595040e-01	1.7639525575046133e-01	1.7634169678902120e-01	1.7633673128309360e-01	1.7674642201804697e-01	1.7647101910763757e-01	1.7668074097657396e-01	1.7666148843921906e-01	1.7667675566730587e-01	1.7595248992365028e-01	1.7603535734316719e-01	1.7639433682604849e-01	
1.4853777451067943e-01	1.4838571588755006e-01	1.4823256360305165e-01	1.4890922962559153e-01	1.4844819862242428e-01	1.4852024023833868e-01	1.4901921739558660e-01	1.4815587996503202e-01	1.4790821527479503e-01	1.4863451106874248e-01	1.4889317825138462e-01	1.4850259664896487e-01	1.4848700950784324e-01	1.4856831503652634e-01	1.4904700825684011e-01	
1.6194667789189862e-01	1.6171151436045578e-01	1.6163737319967775e-01	1.6223110781465347e-01	1.6183386747466236e-01	1.6191075387748566e-01	1.6233158225309116e-01	1.6153058805455142e-01	1.6124180825128578e-01	1.6198298473137185e-01	1.6224065486036657e-01	1.6186086612551592e-01	1.6182271353199021e-01	1.6197300440824627e-01	1.6241770134814695e-01	
1.7388781912217260e-01	1.7358640218163887e-01	1.7358132720346417e-01	1.7411706213292530e-01	1.7376652537744577e-01	1.7383980870238697e-01	1.7420855798141674e-01	1.7345739109247912e-01	1.7313105144684826e-01	1.7388016302081644e-01	1.7414698287206562e-01	1.7376003778530422e-01	1.7371700348411201e-01	1.7392104091860819e-01	1.7433154810398072e-01	
1.4568528709313305e-01	1.4574665934888831e-01	1.4549939961792346e-01	1.4534868008769194e-01	1.4527230143238862e-01	1.4549087584705966e-01	1.4507431103368013e-01	1.4555844922166614e-01	1.4511329491659600e-01	1.4623785795532446e-01	1.4549971401495781e-01	1.4577799652898454e-01	1.4552202924971944e-01	1.4525846884626042e-01	1.4592988084558045e-01	
1.5908687989371145e-01	1.5917248406624734e-01	1.5889407106139578e-01	1.5866778296705988e-01	1.5868381429832404e-01	1.5891717132255670e-01	1.5852417940661404e-01	1.5895467464816393e-01	1.5851900956339682e-01	1.5959263404097485e-01	1.5893221043151928e-01	1.5921267100962502e-01	1.5887813833643541e-01	1.5864001628752245e-01	1.5931416551026070e-01	
1.7103621571040387e-01	1.7114836098422903e-01	1.7084422024308837e-01	1.7055697018417332e-01	1.7065078479187462e-01	1.7089454236598722e-01	1.7052264728137884e-01	1.7090637275260687e-01	1.7048808876609509e-01	1.7150262364099372e-01	1.7091876149643720e-01	1.7119379831306367e-01	1.7080028974141412e-01	1.7058597956914121e-01	1.7124114952885941e-01	
1.4552230595130652e-01	1.4496551471160599e-01	1.4527374796985068e-01	1.4532570624386226e-01	1.4496813046244644e-01	1.4507465201378911e-01	1.4539269146087108e-01	1.4562189813836077e-01	1.4546835654074361e-01	1.4551359456574570e-01	1.4483807390964740e-01	1.4531918894994722e-01	1.4486614998577280e-01	1.4523490245456874e-01	1.4498311908498646e-01	
1.5878154024719171e-01	1.5825488318265982e-01	1.5846423349124000e-01	1.5863260775822655e-01	1.5815712146091479e-01	1.5837121479299635e-01	1.5874576823310568e-01	1.5886860356851371e-01	1.5881396918794269e-01	1.5871159279138439e-01	1.5809299890389070e-01	1.5852913853547357e-01	1.5817037151796665e-01	1.5845002507374259e-01	1.5835025517997789e-01	
1.7067630779175369e-01	1.7017595012858894e-01	1.7030153954159932e-01	1.7054385121082655e-01	1.6998317401342489e-01	1.7027195232793063e-01	1.7071166625321915e-01	1.7075650621133770e-01	1.7076487492032941e-01	1.7054358090293395e-01	1.6998360254260880e-01	1.7037437405797889e-01	1.7009884261827890e-01	1.7030910092359727e-01	1.7033283898466187e-01	
1.4480348144927294e-01	1.4592783004316867e-01	1.4527102887520865e-01	1.4524438778223464e-01	1.4541927614459227e-01	1.4407015517477012e-01	1.4445011332433330e-01	1.4527819517246157e-01	1.4478047395831173e-01	1.4485177175353287e-01	1.4405945122141831e-01	1.4572196533547416e-01	1.4564012938579837e-01	1.4485121993410402e-01	1.4499287129625968e-01	
1.5790485663790813e-01	1.5882634187004546e-01	1.5820643823308198e-01	1.5825074176135512e-01	1.5849787327407511e-01	1.5725045673623494e-01	1.5754132061315865e-01	1.5825697212463591e-01	1.5776720490697174e-01	1.5784131846125352e-01	1.5709170878712522e-01	1.5858938285581647e-01	1.5872207644309069e-01	1.5785699984638432e-01	1.5804011035594315e-01	
1.6968243480363229e-01	1.7041755432879804e-01	1.6985232642580553e-01	1.6994465112611271e-01	1.7024880578345822e-01	1.6909616834928001e-01	1.6931142586263662e-01	1.6993338763320903e-01	1.6945783479135473e-01	1.6953137856110595e-01	1.6882381284129594e-01	1.7017753156434454e-01	1.7045536469299172e-01	1.6955648411934096e-01	1.6977939626152899e-01	
1.4008484365324878e-01	1.4036049477823012e-01	1.4142460505013943e-01	1.4109762720494867e-01	1.4091230011993963e-01	1.4114050180313437e-01	1.4032106261980518e-01	1.4132053340524833e-01	1.4136411904677912e-01	1.4081934709791868e-01	1.4091687334160921e-01	1.4036685511545741e-01	1.4048172951912413e-01	1.4043586479789560e-01	1.4054985752898419e-01	
1.5518970835931542e-01	1.5544092729980835e-01	1.5647701429287053e-01	1.5614287071564398e-01	1.5595680406231949e-01	1.5616081792888417e-01	1.5549269403876373e-01	1.5641867443653817e-01	1.5644782131207494e-01	1.5585072755703469e-01	1.5608460414943681e-01	1.5548952187423470e-01	1.5564862828556209e-01	1.5547227152197285e-01	1.5575105671425624e-01	
1.6847485047415425e-01	1.6870315025662541e-01	1.6971818146374970e-01	1.6939025375904326e-01	1.6918312849572559e-01	1.6935009012364316e-01	1.6883114005239988e-01	1.6968248380473622e-01	1.6971305313398302e-01	1.6907224533950341e-01	1.6941879175782057e-01	1.6879917642746131e-01	1.6896779283089677e-01	1.6870376173710888e-01	1.6909824150339867e-01	
1.3935305788923469e-01	1.3859492810537072e-01	1.3951169676743211e-01	1.3868036204224843e-01	1.3936499328711813e-01	1.3928606397021140e-01	1.3945346103394579e-01	1.3940929340875577e-01	1.3890629849225394e-01	1.3856588108521625e-01	1.3879064504441674e-01	1.3871545752261466e-01	1.3899813552654985e-01	1.3895681505629348e-01	1.3876367417474028e-01	
1.5468250698439803e-01	1.5399079665505827e-01	1.5471934961095746e-01	1.5394609476088369e-01	1.5474574914421246e-01	1.5463777711907833e-01	1.5472416221076052e-01	1.5459794014722053e-01	1.5422925904579265e-01	1.5381445937697263e-01	1.5402011225793805e-01	1.5401454227902003e-01	1.5429376920775581e-01	1.5418759476131583e-01	1.5395142092424985e-01	
1.6813088390770825e-01	1.6750024574761818e-01	1.6806264018035647e-01	1.6738050892211909e-01	1.6824129088503653e-01	1.6813857726894063e-01	1.6813224016111661e-01	1.6797688663208796e-01	1.6769380426464603e-01	1.6723760184842396e-01	1.6742821560564911e-01	1.6749252283165331e-01	1.6772872566951533e-01	1.6759024798756961e-01	1.6733507442028930e-01	
1.4118061472158336e-01	1.4027327749309934e-01	1.3956734027666429e-01	1.4045690346694445e-01	1.4056124096542438e-01	1.4058864720020148e-01	1.4010562339213667e-01	1.4076552563369513e-01	1.4002964688665198e-01	1.4015598350588571e-01	1.4040747595652875e-01	1.4010947004041532e-01	1.3999247622426941e-01	1.4011033814662524e-01	1.4009193850355345e-01	
1.5613648249847398e-01	1.5529647462846308e-01	1.5455190444321043e-01	1.5548740821401419e-01	1.5554656291410812e-01	1.5548690325290107e-01	1.5509895079088937e-01	1.5559020988070382e-01	1.5505105918924597e-01	1.5522920043886737e-01	1.5547623050944770e-01	1.5510799979162732e-01	1.5498255784868770e-01	1.5519279616175391e-01	1.5510114276601847e-01	
1.6940699574208029e-01	1.6862448459458770e-01	1.6788825221817380e-01	1.6883263778724680e-01	1.6884840086636879e-01	1.6873383784431498e-01	1.6841718437353154e-01	1.6877033947579875e-01	1.6839683362603095e-01	1.6862352038568293e-01	1.6884200627945795e-01	1.6843553785128648e-01	1.6831236916521211e-01	1.6858249365600231e-01	1.6844243194114469e-01	

#plot#xiexiyeyytheyth
2.2167003676525943e-01	5.0218240873989913e-04	4.1666666666666664e-02	0.0000000000000000e+00	6.7568801100698836e-02	1.0237780976548349e-03	6.0456984641265886e-02	6.5316136458633343e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.4673568998375808e-01	1.3019031959451428e-03	1.4735675911218687e-01	2.1207337715395212e-03	
2.2167003676525943e-01	5.0218240873989913e-04	4.1666666666666664e-02	0.0000000000000000e+00	7.9854037664462280e-02	1.2099195699556999e-03	5.5974542172479352e-02	5.0572406930179210e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6185924860988415e-01	1.1816850792229720e-03	1.6151567692657895e-01	3.2088546606748036e-03	
2.2167003676525943e-01	5.0218240873989913e-04	4.1666666666666664e-02	0.0000000000000000e+00	9.2139274228225695e-02	1.3960610422565772e-03	5.2045722247391860e-02	4.0833201339934085e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.7520716869160699e-01	1.0966631243741678e-03	1.7587698947914490e-01	5.5882650897500939e-03	
1.2397243860442028e-01	5.3015385194705382e-04	3.1250000000000000e-02	0.0000000000000000e+00	6.7568801100698836e-02	1.0237780976548349e-03	1.5615687551649472e-02	2.4231047687547796e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5588787678890831e-01	1.3766458074996573e-03	1.5335896641183130e-01	8.8717435688030462e-04	
1.2397243860442028e-01	5.3015385194705382e-04	3.1250000000000000e-02	0.0000000000000000e+00	7.9854037664462280e-02	1.2099195699556999e-03	1.4035906270384027e-02	2.1821435145780383e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.7094908503546691e-01	1.3761225994148500e-03	1.6793193851610186e-01	3.3017354070687794e-03	
1.2397243860442028e-01	5.3015385194705382e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.2139274228225695e-02	1.3960610422565772e-03	1.2664693470069856e-02	1.9909039503500641e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.8410772759026783e-01	1.3673301382872390e-03	1.8262428299979766e-01	6.0306312503887989e-03	
1.4722599322270352e-01	1.2523227819817525e-03	5.0000000000000003e-02	0.0000000000000000e+00	6.7568801100698836e-02	1.0237780976548349e-03	2.3277176893236339e-02	4.5100138752099460e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5129435052481602e-01	2.1624240388701441e-03	1.5325880716006635e-01	3.1282854242052774e-03	
1.4722599322270352e-01	1.2523227819817525e-03	5.0000000000000003e-02	0.0000000000000000e+00	7.9854037664462280e-02	1.2099195699556999e-03	2.1524649636625901e-02	3.7709306056166669e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6796116792248028e-01	1.9007782742136580e-03	1.6774087883853531e-01	6.5926472651528590e-03	
1.4722599322270352e-01	1.2523227819817525e-03	5.0000000000000003e-02	0.0000000000000000e+00	9.2139274228225695e-02	1.3960610422565772e-03	1.9896903051212080e-02	3.4055748194835179e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.8241969530741650e-01	1.7063206114919182e-03	1.8236722462004964e-01	3.3469732763561576e-03	
1.4450685157815057e-01	9.1566425298762754e-04	4.1666666666666664e-02	0.0000000000000000e+00	6.7568801100698836e-02	1.0237780976548349e-03	2.2759655858379971e-02	4.2024059038452079e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5262811337267640e-01	1.7557981658432036e-03	1.5254756762594640e-01	1.3888418259832115e-03	
1.4450685157815057e-01	9.1566425298762754e-04	4.1666666666666664e-02	0.0000000000000000e+00	7.9854037664462280e-02	1.2099195699556999e-03	2.0781475311367363e-02	3.8021533558218557e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6791495634690201e-01	1.7994546831837147e-03	1.6707815687539249e-01	4.9028950564711489e-03	
1.4450685157815057e-01	9.1566425298762754e-04	4.1666666666666664e-02	0.0000000000000000e+00	9.2139274228225695e-02	1.3960610422565772e-03	1.9043592706499135e-02	3.5110020357402577e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.8131678120990624e-01	1.8531393771527064e-03	1.8173773748892919e-01	4.4455150845171777e-03	
1.4158987022791511e-01	3.7371041073005508e-04	3.1250000000000000e-02	0.0000000000000000e+00	6.7568801100698836e-02	1.0237780976548349e-03	2.2219198884966460e-02	2.9888883452672922e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5326435692311313e-01	1.3972322176957388e-03	1.5213593211081530e-01	5.2021569634753506e-04	
1.4158987022791511e-01	3.7371041073005508e-04	3.1250000000000000e-02	0.0000000000000000e+00	7.9854037664462280e-02	1.2099195699556999e-03	2.0206992754472831e-02	2.5284296959783863e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6846174296310149e-01	1.3327118160805097e-03	1.6668233379531597e-01	3.8814648774389750e-03	
1.4158987022791511e-01	3.7371041073005508e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.2139274228225695e-02	1.3960610422565772e-03	1.8427930681244507e-02	2.1965159045672121e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.8157542701760490e-01	1.2746259375514982e-03	1.8135979258728924e-01	5.3766061273532711e-03	
1.4201630789359165e-01	4.3773624756065219e-04	2.5000000000000001e-02	0.0000000000000000e+00	6.7568801100698836e-02	1.0237780976548349e-03	2.2169293093406362e-02	2.0109673275004876e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5112434744594869e-01	5.8339780700190425e-04	1.5203398092273609e-01	5.3249338306728675e-04	
1.4201630789359165e-01	4.3773624756065219e-04	2.5000000000000001e-02	0.0000000000000000e+00	7.9854037664462280e-02	1.2099195699556999e-03	2.0099968128762320e-02	1.7970316103528582e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6568414103694201e-01	5.8055278108120581e-04	1.6659112961725905e-01	3.6975937721123349e-03	
1.4201630789359165e-01	4.3773624756065219e-04	2.5000000000000001e-02	0.0000000000000000e+00	9.2139274228225695e-02	1.3960610422565772e-03	1.8308277442166829e-02	1.6324692959707247e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.7842087126309555e-01	5.8565814226288243e-04	1.8127249975670637e-01	5.5684878840312419e-03	
1.4113218909378317e-01	3.7815858269165699e-04	2.0833333333333332e-02	0.0000000000000000e+00	6.7568801100698836e-02	1.0237780976548349e-03	2.1691559596976932e-02	3.1808329123209327e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5144405496220745e-01	1.4873235599632362e-03	1.5208934080020015e-01	5.3293835002229039e-04	
1.4113218909378317e-01	3.7815858269165699e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.9854037664462280e-02	1.2099195699556999e-03	1.9696697991950927e-02	2.6364817011571444e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6631058066866641e-01	1.3958196873541673e-03	1.6664116386067016e-01	3.5833416038094424e-03	
1.4113218909378317e-01	3.7815858269165699e-04	2.0833333333333332e-02	0.0000000000000000e+00	9.2139274228225695e-02	1.3960610422565772e-03	1.7960008107339848e-02	2.2473593085368813e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.7930665429809731e-01	1.3176974182200526e-03	1.8131831384703409e-01	5.6765997939055212e-03	
1.5703568597440290e-01	3.4591417257850369e-04	3.1250000000000000e-02	0.0000000000000000e+00	6.7568801100698836e-02	1.0237780976548349e-03	2.8585936445688982e-02	2.0955825392175639e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5195562061408383e-01	7.2766261003459056e-04	1.5108136181593804e-01	7.8958266749107147e-04	
1.5703568597440290e-01	3.4591417257850369e-04	3.1250000000000000e-02	0.0000000000000000e+00	7.9854037664462280e-02	1.2099195699556999e-03	2.6069993280344032e-02	1.8753397025784500e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6677459963547880e-01	7.2094060395447572e-04	1.6560500005048323e-01	4.3117226231947220e-03	
1.5703568597440290e-01	3.4591417257850369e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.2139274228225695e-02	1.3960610422565772e-03	2.3881314944034563e-02	1.6909988238030684e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.7969204042755083e-01	7.2896088760015848e-04	1.8026233067178024e-01	4.9070423152888492e-03	
1.7315764307528334e-01	4.5765002536904398e-04	4.1666666666666664e-02	0.0000000000000000e+00	6.7568801100698836e-02	1.0237780976548349e-03	3.6017533515271601e-02	5.8167461900742780e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5268116384473582e-01	1.8967976195186059e-03	1.5027642251848727e-01	1.4340099574327526e-03	
1.7315764307528334e-01	4.5765002536904398e-04	4.1666666666666664e-02	0.0000000000000000e+00	7.9854037664462280e-02	1.2099195699556999e-03	3.3005466056897990e-02	4.5422212001874316e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6757222480620271e-01	1.6866215680926898e-03	1.6474405310420190e-01	5.1037708474117073e-03	
1.7315764307528334e-01	4.5765002536904398e-04	4.1666666666666664e-02	0.0000000000000000e+00	9.2139274228225695e-02	1.3960610422565772e-03	3.0383831155208589e-02	3.7305366565679112e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.8058375568639318e-01	1.5458799628206162e-03	1.7935694603909322e-01	4.0956166281043089e-03	
1.9869181396431806e-01	3.5752511374482755e-04	4.1666666666666664e-02	0.0000000000000000e+00	6.7568801100698836e-02	1.0237780976548349e-03	4.8984640573049153e-02	4.0801648480448028e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.4985181935758354e-01	1.1869503453258768e-03	1.4854477627590593e-01	8.5714313728152023e-04	
1.9869181396431806e-01	3.5752511374482755e-04	4.1666666666666664e-02	0.0000000000000000e+00	7.9854037664462280e-02	1.2099195699556999e-03	4.5013524149604182e-02	2.9787144300210929e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6453428392933947e-01	1.0543288356021138e-03	1.6288989370254991e-01	4.4673545419328794e-03	
1.9869181396431806e-01	3.5752511374482755e-04	4.1666666666666664e-02	0.0000000000000000e+00	9.2139274228225695e-02	1.3960610422565772e-03	4.1585354367975336e-02	2.2937802088881853e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.7745649363119070e-01	9.5539577290676468e-04	1.7740490780392146e-01	4.4536422485131153e-03	
1.0714403252078604e-01	4.5455018024351333e-04	3.1250000000000000e-02	0.0000000000000000e+00	6.8605969840198053e-02	8.0776912451540283e-04	1.4321060789446912e-02	2.6498920870002436e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.5102490233913390e-01	9.9906522859178324e-04	1.5132312161110237e-01	6.8557320249956158e-04	
1.0714403252078604e-01	4.5455018024351333e-04	3.1250000000000000e-02	0.0000000000000000e+00	7.9438491393913527e-02	9.3531161785993268e-04	1.3106332830408568e-02	2.4353348129752987e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.6453113850066339e-01	1.0412245454831882e-03	1.6416802983363260e-01	2.8142168719604661e-03	
1.0714403252078604e-01	4.5455018024351333e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.0271012947629028e-02	1.0628541112044677e-03	1.2010077307485172e-02	2.2471349078298064e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.7650124279353854e-01	1.0715972758559974e-03	1.7711320212167667e-01	4.4732681875448068e-03	
1.2489330883192568e-01	2.6949602059349244e-04	3.1250000000000000e-02	0.0000000000000000e+00	6.8605969840198053e-02	8.0776912451540283e-04	2.1576720015345708e-02	2.4826475942573177e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.4854997692622340e-01	1.1569181400070973e-03	1.4987593763908622e-01	6.1186598123457478e-04	
1.2489330883192568e-01	2.6949602059349244e-04	3.1250000000000000e-02	0.0000000000000000e+00	7.9438491393913527e-02	9.3531161785993268e-04	1.9929322468628618e-02	2.1851907610897616e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.6191154654556000e-01	1.1342946905774369e-03	1.6270011723616093e-01	3.3718341463935520e-03	
1.2489330883192568e-01	2.6949602059349244e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.0271012947629028e-02	1.0628541112044677e-03	1.8455454048287672e-02	1.9742297712562777e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.7382218142837769e-01	1.1271865393946668e-03	1.7562756384123507e-01	3.8431550808736017e-03	
1.5482179246534383e-01	2.0373757541925543e-04	3.1250000000000000e-02	0.0000000000000000e+00	6.8605969840198053e-02	8.0776912451540283e-04	3.6116639633329735e-02	3.4001388542936705e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.4553434706932361e-01	1.1232491032813394e-03	1.4750794036597659e-01	1.1096518433484049e-03	
1.5482179246534383e-01	2.0373757541925543e-04	3.1250000000000000e-02	0.0000000000000000e+00	7.9438491393913527e-02	9.3531161785993268e-04	3.3672457671205386e-02	2.9740313179640285e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.5893266018958718e-01	1.1022305487038166e-03	1.6024087853479535e-01	3.9272907608605004e-03	
1.5482179246534383e-01	2.0373757541925543e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.0271012947629028e-02	1.0628541112044677e-03	3.1472224186345328e-02	2.6416539148797291e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.7088605369131643e-01	1.0788717084437836e-03	1.7309449683083697e-01	3.1837191370387308e-03	
1.8036083493860255e-01	3.3969274232860906e-04	3.1250000000000000e-02	0.0000000000000000e+00	6.8605969840198053e-02	8.0776912451540283e-04	5.1041045120545622e-02	4.1338477179597526e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.4522453549623365e-01	9.3213775549016867e-04	1.4563693631115437e-01	8.8114221715469463e-04	
1.8036083493860255e-01	3.3969274232860906e-04	3.1250000000000000e-02	0.0000000000000000e+00	7.9438491393913527e-02	9.3531161785993268e-04	4.7684293078056703e-02	3.5999423385196604e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.5849295492834847e-01	9.3232197606949786e-04	1.5824005120115794e-01	3.1882667040014200e-03	
1.8036083493860255e-01	3.3969274232860906e-04	3.1250000000000000e-02	0.0000000000000000e+00	9.0271012947629028e-02	1.0628541112044677e-03	4.4693317565563433e-02	3.3006329749438212e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.7038854416193799e-01	9.6638050417304476e-04	1.7098461228310607e-01	3.6303541632643778e-03	
1.9343970722105513e-01	5.9344621415775888e-04	4.1666666666666664e-02	0.0000000000000000e+00	6.8605969840198053e-02	8.0776912451540283e-04	5.9038000758996186e-02	9.1706105821092788e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.4502415672339608e-01	2.0154235189270790e-03	1.4509446823206865e-01	1.4516463774224360e-03	
1.9343970722105513e-01	5.9344621415775888e-04	4.1666666666666664e-02	0.0000000000000000e+00	7.9438491393913527e-02	9.3531161785993268e-04	5.5190658379499991e-02	7.3984627114692311e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.5804292019380534e-01	1.8459822993803095e-03	1.5760287117592822e-01	2.7625581180704406e-03	
1.9343970722105513e-01	5.9344621415775888e-04	4.1666666666666664e-02	0.0000000000000000e+00	9.0271012947629028e-02	1.0628541112044677e-03	5.1781180149235037e-02	6.1438232789230653e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.6975123714299303e-01	1.7038379874504185e-03	1.7026810176800297e-01	3.9714567697464948e-03	
7.0337709455730507e-02	4.9491860917795483e-04	2.0833333333333332e-02	0.0000000000000000e+00	6.4851639883182668e-02	7.5746703063236530e-04	9.7644352625111362e-03	2.6730831693260848e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.4077310767216419e-01	1.5630720227200697e-03	1.4147192763746536e-01	5.9094216292063543e-03	
7.0337709455730507e-02	4.9491860917795483e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.6772897214650040e-02	8.9670729361626179e-04	8.7135711309231298e-03	2.3786750743821106e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.5586827616991442e-01	1.4878133604917143e-03	1.5556917365270254e-01	1.5898288301947573e-03	
7.0337709455730507e-02	4.9491860917795483e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.8694154546117454e-02	1.0359475566001518e-03	7.7783169069875176e-03	2.1691662600037471e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.6914042274401667e-01	1.4376373405076428e-03	1.6977891881797927e-01	4.6996053712152789e-03	
8.0479437862802636e-02	2.6464355401851678e-04	2.0833333333333332e-02	0.0000000000000000e+00	6.4851639883182668e-02	7.5746703063236530e-04	1.4631387805568715e-02	1.8342733139497313e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.3902338422709346e-01	1.2267786786019994e-03	1.4045382608944426e-01	5.2790017063334208e-03	
8.0479437862802636e-02	2.6464355401851678e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.6772897214650040e-02	8.9670729361626179e-04	1.3307712675026751e-02	1.4669814234748263e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.5430370229904095e-01	1.2443628477815652e-03	1.5453346699932441e-01	1.8336013655764316e-03	
8.0479437862802636e-02	2.6464355401851678e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.8694154546117454e-02	1.0359475566001518e-03	1.2119154128513859e-02	1.2245790835961579e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.6773796442218200e-01	1.2459118382207796e-03	1.6873047227941637e-01	4.1012715573548108e-03	
9.7568791559450682e-02	2.9693821515414841e-04	2.0833333333333332e-02	0.0000000000000000e+00	6.4851639883182668e-02	7.5746703063236530e-04	2.4899150371041776e-02	3.1718401293687231e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.4029310016091193e-01	1.3860868800971416e-03	1.3861417647624028e-01	4.3845746699830409e-03	
9.7568791559450682e-02	2.9693821515414841e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.6772897214650040e-02	8.9670729361626179e-04	2.2849898047315274e-02	2.4965875640740008e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.5528905888856082e-01	1.2960649660080539e-03	1.5266412574625637e-01	2.6484725787865844e-03	
9.7568791559450682e-02	2.9693821515414841e-04	2.0833333333333332e-02	0.0000000000000000e+00	8.8694154546117454e-02	1.0359475566001518e-03	2.1057704343846125e-02	2.0328248077202673e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.6861048838712803e-01	1.2175285323117299e-03	1.6683385505858730e-01	3.0971647579626361e-03	

#dense#x3#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.7783169069875176e-03	0.0000000000000000e+00	5.9225936900262018e-02	2.6149893852333694e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.3051035843303006e-03	0.0000000000000000e+00	5.9160409661122633e-02	2.6139454258393047e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.8318902616730845e-03	0.0000000000000000e+00	5.9095460124857641e-02	2.6129225874020651e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.3586769390158683e-03	0.0000000000000000e+00	5.9031088291467061e-02	2.6119208541603894e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.8854636163586522e-03	0.0000000000000000e+00	5.8967294160950895e-02	2.6109402104858803e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0412250293701436e-02	0.0000000000000000e+00	5.8904077733309156e-02	2.6099806408845272e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0939036971044220e-02	0.0000000000000000e+00	5.8841439008541808e-02	2.6090421299982075e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1465823648387004e-02	0.0000000000000000e+00	5.8779377986648881e-02	2.6081246626061794e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1992610325729788e-02	0.0000000000000000e+00	5.8717894667630374e-02	2.6072282236265554e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2519397003072572e-02	0.0000000000000000e+00	5.8656989051486273e-02	2.6063527981177675e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3046183680415355e-02	0.0000000000000000e+00	5.8596661138216585e-02	2.6054983712800123e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3572970357758138e-02	0.0000000000000000e+00	5.8536910927821310e-02	2.6046649284566809e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4099757035100921e-02	0.0000000000000000e+00	5.8477738420300449e-02	2.6038524551357772e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4626543712443705e-02	0.0000000000000000e+00	5.8419143615653993e-02	2.6030609369513225e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5153330389786487e-02	0.0000000000000000e+00	5.8361126513881971e-02	2.6022903596847319e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5680117067129271e-02	0.0000000000000000e+00	5.8303687114984334e-02	2.6015407092661919e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6206903744472055e-02	0.0000000000000000e+00	5.8246825418961132e-02	2.6008119717760098e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6733690421814839e-02	0.0000000000000000e+00	5.8190541425812314e-02	2.6001041334459501e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7260477099157623e-02	0.0000000000000000e+00	5.8134835135537938e-02	2.5994171806605515e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7787263776500407e-02	0.0000000000000000e+00	5.8079706548137953e-02	2.5987510999584368e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8314050453843191e-02	0.0000000000000000e+00	5.8025155663612382e-02	2.5981058780335903e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8840837131185974e-02	0.0000000000000000e+00	5.7971182481961231e-02	2.5974815017366321e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9367623808528758e-02	0.0000000000000000e+00	5.7917787003184493e-02	2.5968779580760631e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9894410485871542e-02	0.0000000000000000e+00	5.7864969227282168e-02	2.5962952342195039e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0421197163214326e-02	0.0000000000000000e+00	5.7812729154254242e-02	2.5957333174949021e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0947983840557110e-02	0.0000000000000000e+00	5.7761066784100756e-02	2.5951921953917356e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1474770517899894e-02	0.0000000000000000e+00	5.7709982116821656e-02	2.5946718555621850e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2001557195242678e-02	0.0000000000000000e+00	5.7659475152416984e-02	2.5941722858222971e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2528343872585458e-02	0.0000000000000000e+00	5.7609545890886717e-02	2.5936934741531209e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3055130549928242e-02	0.0000000000000000e+00	5.7560194332230870e-02	2.5932354087018333e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3581917227271026e-02	0.0000000000000000e+00	5.7511420476449415e-02	2.5927980777828374e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4108703904613810e-02	0.0000000000000000e+00	5.7463224323542395e-02	2.5923814698788478e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4635490581956593e-02	0.0000000000000000e+00	5.7415605873509780e-02	2.5919855736419528e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5162277259299377e-02	0.0000000000000000e+00	5.7368565126351578e-02	2.5916103778946559e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5689063936642161e-02	0.0000000000000000e+00	5.7322102082067783e-02	2.5912558716309031e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6215850613984945e-02	0.0000000000000000e+00	5.7276216740658414e-02	2.5909220440170833e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6742637291327729e-02	0.0000000000000000e+00	5.7230909102123431e-02	2.5906088843930097e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7269423968670513e-02	0.0000000000000000e+00	5.7186179166462875e-02	2.5903163822728864e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7796210646013297e-02	0.0000000000000000e+00	5.7142026933676732e-02	2.5900445273462497e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8322997323356081e-02	0.0000000000000000e+00	5.7098452403765015e-02	2.5897933094788855e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8849784000698864e-02	0.0000000000000000e+00	5.7055455576727698e-02	2.5895627187137327e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9376570678041645e-02	0.0000000000000000e+00	5.7013036452564780e-02	2.5893527452717624e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9903357355384429e-02	0.0000000000000000e+00	5.6971195031276289e-02	2.5891633795528368e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0430144032727213e-02	0.0000000000000000e+00	5.6929931312862211e-02	2.5889946121365431e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0956930710069996e-02	0.0000000000000000e+00	5.6889245297322547e-02	2.5888464337830130e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1483717387412784e-02	0.0000000000000000e+00	5.6849136984657281e-02	2.5887188354337110e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2010504064755564e-02	0.0000000000000000e+00	5.6809606374866456e-02	2.5886118082122145e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2537290742098351e-02	0.0000000000000000e+00	5.6770653467950016e-02	2.5885253434249555e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3064077419441132e-02	0.0000000000000000e+00	5.6732278263907990e-02	2.5884594325619559e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3590864096783919e-02	0.0000000000000000e+00	5.6694480762740383e-02	2.5884140672975314e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4117650774126700e-02	0.0000000000000000e+00	5.6657260964447183e-02	2.5883892394909763e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4644437451469487e-02	0.0000000000000000e+00	5.6620618869028423e-02	2.5883849411872245e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5171224128812267e-02	0.0000000000000000e+00	5.6584554476484049e-02	2.5884011646174909e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5698010806155055e-02	0.0000000000000000e+00	5.6549067786814074e-02	2.5884379021998899e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6224797483497835e-02	0.0000000000000000e+00	5.6514158800018532e-02	2.5884951465400291e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6751584160840622e-02	0.0000000000000000e+00	5.6479827516097411e-02	2.5885728904315808e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7278370838183403e-02	0.0000000000000000e+00	5.6446073935050689e-02	2.5886711268568341e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7805157515526183e-02	0.0000000000000000e+00	5.6412898056878380e-02	2.5887898489872213e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8331944192868971e-02	0.0000000000000000e+00	5.6380299881580470e-02	2.5889290501838236e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8858730870211751e-02	0.0000000000000000e+00	5.6348279409157001e-02	2.5890887239978500e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9385517547554538e-02	0.0000000000000000e+00	5.6316836639607931e-02	2.5892688641710987e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9912304224897326e-02	0.0000000000000000e+00	5.6285971572933274e-02	2.5894694646363914e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0439090902240106e-02	0.0000000000000000e+00	5.6255684209133031e-02	2.5896905195179903e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0965877579582893e-02	0.0000000000000000e+00	5.6225974548207186e-02	2.5899320231319806e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1492664256925674e-02	0.0000000000000000e+00	5.6196842590155768e-02	2.5901939699866450e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2019450934268454e-02	0.0000000000000000e+00	5.6168288334978750e-02	2.5904763547828030e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2546237611611241e-02	0.0000000000000000e+00	5.6140311782676158e-02	2.5907791724141327e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3073024288954022e-02	0.0000000000000000e+00	5.6112912933247980e-02	2.5911024179674691e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3599810966296809e-02	0.0000000000000000e+00	5.6086091786694200e-02	2.5914460867230787e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4126597643639590e-02	0.0000000000000000e+00	5.6059848343014848e-02	2.5918101741549093e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4653384320982377e-02	0.0000000000000000e+00	5.6034182602209895e-02	2.5921946759308212e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5180170998325157e-02	0.0000000000000000e+00	5.6009094564279362e-02	2.5925995879127867e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5706957675667945e-02	0.0000000000000000e+00	5.5984584229223255e-02	2.5930249061570787e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6233744353010725e-02	0.0000000000000000e+00	5.5960651597041527e-02	2.5934706269144248e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6760531030353512e-02	0.0000000000000000e+00	5.5937296667734226e-02	2.5939367466301438e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7287317707696293e-02	0.0000000000000000e+00	5.5914519441301352e-02	2.5944232619442603e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7814104385039080e-02	0.0000000000000000e+00	5.5892319917742871e-02	2.5949301696915883e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8340891062381861e-02	0.0000000000000000e+00	5.5870698097058816e-02	2.5954574669018049e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8867677739724648e-02	0.0000000000000000e+00	5.5849653979249167e-02	2.5960051507994858e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9394464417067428e-02	0.0000000000000000e+00	5.5829187564313917e-02	2.5965732188041335e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9921251094410216e-02	0.0000000000000000e+00	5.5809298852253095e-02	2.5971616685301657e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0448037771752996e-02	0.0000000000000000e+00	5.5789987843066692e-02	2.5977704977868965e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0974824449095776e-02	0.0000000000000000e+00	5.5771254536754689e-02	2.5983997045784818e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1501611126438564e-02	0.0000000000000000e+00	5.5753098933317091e-02	2.5990492871038529e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2028397803781344e-02	0.0000000000000000e+00	5.5735521032753935e-02	2.5997192437566180e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2555184481124131e-02	0.0000000000000000e+00	5.5718520835065163e-02	2.6004095731249460e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3081971158466912e-02	0.0000000000000000e+00	5.5702098340250819e-02	2.6011202739914291e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3608757835809699e-02	0.0000000000000000e+00	5.5686253548310874e-02	2.6018513453329145e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4135544513152480e-02	0.0000000000000000e+00	5.5670986459245356e-02	2.6026027863203249e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4662331190495267e-02	0.0000000000000000e+00	5.5656297073054237e-02	2.6033745963184485e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5189117867838047e-02	0.0000000000000000e+00	5.5642185389737545e-02	2.6041667748857095e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5715904545180835e-02	0.0000000000000000e+00	5.5628651409295252e-02	2.6049793217739142e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6242691222523615e-02	0.0000000000000000e+00	5.5615695131727372e-02	2.6058122369279779e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6769477899866402e-02	0.0000000000000000e+00	5.5603316557033912e-02	2.6066655204856287e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7296264577209183e-02	0.0000000000000000e+00	5.5591515685214865e-02	2.6075391727770886e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7823051254551970e-02	0.0000000000000000e+00	5.5580292516270224e-02	2.6084331943247296e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8349837931894750e-02	0.0000000000000000e+00	5.5569647050199997e-02	2.6093475858427184e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8876624609237531e-02	0.0000000000000000e+00	5.5559579287004182e-02	2.6102823482366244e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9403411286580318e-02	0.0000000000000000e+00	5.5550089226682781e-02	2.6112374826030171e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9930197963923099e-02	0.0000000000000000e+00	5.5541176869235792e-02	2.6122129902290425e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265886e-02	0.0000000000000000e+00	5.5532842214663217e-02	2.6132088725919667e-01	

#dense#x3#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.7783169069875176e-03	5.1097211075513416e-01	7.7670195920619273e-02	2.5798489794667367e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.3051035843303006e-03	5.1097211075513416e-01	7.7604668681479874e-02	2.5788018624066300e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.8318902616730845e-03	5.1097211075513416e-01	7.7539719145214875e-02	2.5777758798392458e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.3586769390158683e-03	5.1097211075513416e-01	7.7475347311824316e-02	2.5767710158818041e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.8854636163586522e-03	5.1097211075513416e-01	7.7411553181308157e-02	2.5757872547852773e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0412250293701436e-02	5.1097211075513416e-01	7.7348336753666397e-02	2.5748245809359405e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0939036971044220e-02	5.1097211075513416e-01	7.7285698028899064e-02	2.5738829788569118e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1465823648387004e-02	5.1097211075513416e-01	7.7223637007006130e-02	2.5729624332096757e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1992610325729788e-02	5.1097211075513416e-01	7.7162153687987622e-02	2.5720629287955915e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2519397003072572e-02	5.1097211075513416e-01	7.7101248071843514e-02	2.5711844505573889e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3046183680415355e-02	5.1097211075513416e-01	7.7040920158573847e-02	2.5703269835806486e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3572970357758138e-02	5.1097211075513416e-01	7.6981169948178566e-02	2.5694905130952622e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4099757035100921e-02	5.1097211075513416e-01	7.6921997440657683e-02	2.5686750244768869e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4626543712443705e-02	5.1097211075513416e-01	7.6863402636011241e-02	2.5678805032483748e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5153330389786487e-02	5.1097211075513416e-01	7.6805385534239212e-02	2.5671069350811893e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5680117067129271e-02	5.1097211075513416e-01	7.6747946135341583e-02	2.5663543057968047e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6206903744472055e-02	5.1097211075513416e-01	7.6691084439318380e-02	2.5656226013680944e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6733690421814839e-02	5.1097211075513416e-01	7.6634800446169563e-02	2.5649118079206923e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7260477099157623e-02	5.1097211075513416e-01	7.6579094155895186e-02	2.5642219117343457e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7787263776500407e-02	5.1097211075513416e-01	7.6523965568495209e-02	2.5635528992442475e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8314050453843191e-02	5.1097211075513416e-01	7.6469414683969630e-02	2.5629047570423502e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8840837131185974e-02	5.1097211075513416e-01	7.6415441502318493e-02	2.5622774718786634e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9367623808528758e-02	5.1097211075513416e-01	7.6362046023541741e-02	2.5616710306625329e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9894410485871542e-02	5.1097211075513416e-01	7.6309228247639416e-02	2.5610854204639011e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0421197163214326e-02	5.1097211075513416e-01	7.6256988174611490e-02	2.5605206285145504e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0947983840557110e-02	5.1097211075513416e-01	7.6205325804457991e-02	2.5599766422093279e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1474770517899894e-02	5.1097211075513416e-01	7.6154241137178891e-02	2.5594534491073473e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2001557195242678e-02	5.1097211075513416e-01	7.6103734172774218e-02	2.5589510369331753e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2528343872585458e-02	5.1097211075513416e-01	7.6053804911243972e-02	2.5584693935780023e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3055130549928242e-02	5.1097211075513416e-01	7.6004453352588125e-02	2.5580085071007830e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3581917227271026e-02	5.1097211075513416e-01	7.5955679496806677e-02	2.5575683657293696e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4108703904613810e-02	5.1097211075513416e-01	7.5907483343899643e-02	2.5571489578616163e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4635490581956593e-02	5.1097211075513416e-01	7.5859864893867035e-02	2.5567502720664653e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5162277259299377e-02	5.1097211075513416e-01	7.5812824146708827e-02	2.5563722970850189e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5689063936642161e-02	5.1097211075513416e-01	7.5766361102425031e-02	2.5560150218315808e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6215850613984945e-02	5.1097211075513416e-01	7.5720475761015649e-02	2.5556784353946865e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6742637291327729e-02	5.1097211075513416e-01	7.5675168122480693e-02	2.5553625270381064e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7269423968670513e-02	5.1097211075513416e-01	7.5630438186820123e-02	2.5550672862018314e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7796210646013297e-02	5.1097211075513416e-01	7.5586285954033980e-02	2.5547927025030354e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8322997323356081e-02	5.1097211075513416e-01	7.5542711424122250e-02	2.5545387657370183e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8849784000698864e-02	5.1097211075513416e-01	7.5499714597084933e-02	2.5543054658781278e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9376570678041645e-02	5.1097211075513416e-01	7.5457295472922042e-02	2.5540927930806556e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9903357355384429e-02	5.1097211075513416e-01	7.5415454051633551e-02	2.5539007376797179e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0430144032727213e-02	5.1097211075513416e-01	7.5374190333219446e-02	2.5537292901921099e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0956930710069996e-02	5.1097211075513416e-01	7.5333504317679795e-02	2.5535784413171414e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1483717387412784e-02	5.1097211075513416e-01	7.5293396005014529e-02	2.5534481819374438e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2010504064755564e-02	5.1097211075513416e-01	7.5253865395223704e-02	2.5533385031197653e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2537290742098351e-02	5.1097211075513416e-01	7.5214912488307251e-02	2.5532493961157354e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3064077419441132e-02	5.1097211075513416e-01	7.5176537284265238e-02	2.5531808523626087e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3590864096783919e-02	5.1097211075513416e-01	7.5138739783097638e-02	2.5531328634839884e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4117650774126700e-02	5.1097211075513416e-01	7.5101519984804438e-02	2.5531054212905280e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4644437451469487e-02	5.1097211075513416e-01	7.5064877889385664e-02	2.5530985177806026e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5171224128812267e-02	5.1097211075513416e-01	7.5028813496841290e-02	2.5531121451409672e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5698010806155055e-02	5.1097211075513416e-01	7.4993326807171329e-02	2.5531462957473872e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6224797483497835e-02	5.1097211075513416e-01	7.4958417820375781e-02	2.5532009621652446e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6751584160840622e-02	5.1097211075513416e-01	7.4924086536454645e-02	2.5532761371501245e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7278370838183403e-02	5.1097211075513416e-01	7.4890332955407937e-02	2.5533718136483746e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7805157515526183e-02	5.1097211075513416e-01	7.4857157077235628e-02	2.5534879847976472e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8331944192868971e-02	5.1097211075513416e-01	7.4824558901937718e-02	2.5536246439274096e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8858730870211751e-02	5.1097211075513416e-01	7.4792538429514249e-02	2.5537817845594396e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9385517547554538e-02	5.1097211075513416e-01	7.4761095659965179e-02	2.5539594004082916e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9912304224897326e-02	5.1097211075513416e-01	7.4730230593290523e-02	2.5541574853817411e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0439090902240106e-02	5.1097211075513416e-01	7.4699943229490279e-02	2.5543760335812077e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0965877579582893e-02	5.1097211075513416e-01	7.4670233568564434e-02	2.5546150393021505e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1492664256925674e-02	5.1097211075513416e-01	7.4641101610513017e-02	2.5548744970344428e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2019450934268454e-02	5.1097211075513416e-01	7.4612547355336012e-02	2.5551544014627225e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2546237611611241e-02	5.1097211075513416e-01	7.4584570803033406e-02	2.5554547474667189e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3073024288954022e-02	5.1097211075513416e-01	7.4557171953605228e-02	2.5557755301215535e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3599810966296809e-02	5.1097211075513416e-01	7.4530350807051449e-02	2.5561167446980204e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4126597643639590e-02	5.1097211075513416e-01	7.4504107363372110e-02	2.5564783866628438e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4653384320982377e-02	5.1097211075513416e-01	7.4478441622567143e-02	2.5568604516789045e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5180170998325157e-02	5.1097211075513416e-01	7.4453353584636617e-02	2.5572629356054521e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5706957675667945e-02	5.1097211075513416e-01	7.4428843249580490e-02	2.5576858344982867e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6233744353010725e-02	5.1097211075513416e-01	7.4404910617398776e-02	2.5581291446099191e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6760531030353512e-02	5.1097211075513416e-01	7.4381555688091475e-02	2.5585928623897081e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7287317707696293e-02	5.1097211075513416e-01	7.4358778461658601e-02	2.5590769844839728e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7814104385039080e-02	5.1097211075513416e-01	7.4336578938100112e-02	2.5595815077360806e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8340891062381861e-02	5.1097211075513416e-01	7.4314957117416064e-02	2.5601064291865155e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8867677739724648e-02	5.1097211075513416e-01	7.4293912999606415e-02	2.5606517460729150e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9394464417067428e-02	5.1097211075513416e-01	7.4273446584671179e-02	2.5612174558300921e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9921251094410216e-02	5.1097211075513416e-01	7.4253557872610343e-02	2.5618035560900282e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0448037771752996e-02	5.1097211075513416e-01	7.4234246863423947e-02	2.5624100446818426e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0974824449095776e-02	5.1097211075513416e-01	7.4215513557111937e-02	2.5630369196317426e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1501611126438564e-02	5.1097211075513416e-01	7.4197357953674353e-02	2.5636841791629444e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2028397803781344e-02	5.1097211075513416e-01	7.4179780053111183e-02	2.5643518216955768e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2555184481124131e-02	5.1097211075513416e-01	7.4162779855422425e-02	2.5650398458465529e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3081971158466912e-02	5.1097211075513416e-01	7.4146357360608067e-02	2.5657482504294321e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3608757835809699e-02	5.1097211075513416e-01	7.4130512568668122e-02	2.5664770344542437e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4135544513152480e-02	5.1097211075513416e-01	7.4115245479602604e-02	2.5672261971272958e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4662331190495267e-02	5.1097211075513416e-01	7.4100556093411485e-02	2.5679957378509621e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5189117867838047e-02	5.1097211075513416e-01	7.4086444410094793e-02	2.5687856562234429e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5715904545180835e-02	5.1097211075513416e-01	7.4072910429652500e-02	2.5695959520385003e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6242691222523615e-02	5.1097211075513416e-01	7.4059954152084620e-02	2.5704266252851815e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6769477899866402e-02	5.1097211075513416e-01	7.4047575577391153e-02	2.5712776761475015e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7296264577209183e-02	5.1097211075513416e-01	7.4035774705572113e-02	2.5721491050041223e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7823051254551970e-02	5.1097211075513416e-01	7.4024551536627473e-02	2.5730409124279974e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8349837931894750e-02	5.1097211075513416e-01	7.4013906070557245e-02	2.5739530991859999e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8876624609237531e-02	5.1097211075513416e-01	7.4003838307361430e-02	2.5748856662385222e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9403411286580318e-02	5.1097211075513416e-01	7.3994348247040029e-02	2.5758386147390605e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9930197963923099e-02	5.1097211075513416e-01	7.3985435889593040e-02	2.5768119460337718e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265886e-02	5.1097211075513416e-01	7.3977101235020465e-02	2.5778056616610145e-01	

#dense#x3#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.7783169069875176e-03	4.5692639961794757e-01	7.3974826366177582e-02	2.5868764721532617e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.3051035843303006e-03	4.5692639961794757e-01	7.3909299127038169e-02	2.5858299893538217e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.8318902616730845e-03	4.5692639961794757e-01	7.3844349590773184e-02	2.5848046384138812e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.3586769390158683e-03	4.5692639961794757e-01	7.3779977757382612e-02	2.5838004034752360e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.8854636163586522e-03	4.5692639961794757e-01	7.3716183626866452e-02	2.5828172688132522e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0412250293701436e-02	4.5692639961794757e-01	7.3652967199224706e-02	2.5818552188384114e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0939036971044220e-02	4.5692639961794757e-01	7.3590328474457373e-02	2.5809142380978395e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1465823648387004e-02	4.5692639961794757e-01	7.3528267452564439e-02	2.5799943112768287e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1992610325729788e-02	4.5692639961794757e-01	7.3466784133545932e-02	2.5790954232003355e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2519397003072572e-02	4.5692639961794757e-01	7.3405878517401824e-02	2.5782175588344708e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3046183680415355e-02	4.5692639961794757e-01	7.3345550604132143e-02	2.5773607032879736e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3572970357758138e-02	4.5692639961794757e-01	7.3285800393736861e-02	2.5765248418136683e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4099757035100921e-02	4.5692639961794757e-01	7.3226627886216006e-02	2.5757099598099048e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4626543712443705e-02	4.5692639961794757e-01	7.3168033081569550e-02	2.5749160428219853e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5153330389786487e-02	4.5692639961794757e-01	7.3110015979797521e-02	2.5741430765435791e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5680117067129271e-02	4.5692639961794757e-01	7.3052576580899892e-02	2.5733910468181093e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6206903744472055e-02	4.5692639961794757e-01	7.2995714884876675e-02	2.5726599396401356e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6733690421814839e-02	4.5692639961794757e-01	7.2939430891727858e-02	2.5719497411567144e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7260477099157623e-02	4.5692639961794757e-01	7.2883724601453481e-02	2.5712604376687370e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7787263776500407e-02	4.5692639961794757e-01	7.2828596014053504e-02	2.5705920156322670e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8314050453843191e-02	4.5692639961794757e-01	7.2774045129527939e-02	2.5699444616598366e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8840837131185974e-02	4.5692639961794757e-01	7.2720071947876788e-02	2.5693177625217473e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9367623808528758e-02	4.5692639961794757e-01	7.2666676469100050e-02	2.5687119051473373e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9894410485871542e-02	4.5692639961794757e-01	7.2613858693197725e-02	2.5681268766262411e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0421197163214326e-02	4.5692639961794757e-01	7.2561618620169813e-02	2.5675626642096239e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0947983840557110e-02	4.5692639961794757e-01	7.2509956250016300e-02	2.5670192553113991e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1474770517899894e-02	4.5692639961794757e-01	7.2458871582737214e-02	2.5664966375094295e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2001557195242678e-02	4.5692639961794757e-01	7.2408364618332541e-02	2.5659947985467063e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2528343872585458e-02	4.5692639961794757e-01	7.2358435356802267e-02	2.5655137263325123e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3055130549928242e-02	4.5692639961794757e-01	7.2309083798146420e-02	2.5650534089435606e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3581917227271026e-02	4.5692639961794757e-01	7.2260309942364959e-02	2.5646138346251202e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4108703904613810e-02	4.5692639961794757e-01	7.2212113789457938e-02	2.5641949917921159e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4635490581956593e-02	4.5692639961794757e-01	7.2164495339425330e-02	2.5637968690302126e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5162277259299377e-02	4.5692639961794757e-01	7.2117454592267122e-02	2.5634194550968753e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5689063936642161e-02	4.5692639961794757e-01	7.2070991547983326e-02	2.5630627389224142e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6215850613984945e-02	4.5692639961794757e-01	7.2025106206573958e-02	2.5627267096110051e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6742637291327729e-02	4.5692639961794757e-01	7.1979798568038988e-02	2.5624113564416889e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7269423968670513e-02	4.5692639961794757e-01	7.1935068632378432e-02	2.5621166688693525e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7796210646013297e-02	4.5692639961794757e-01	7.1890916399592289e-02	2.5618426365256897e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8322997323356081e-02	4.5692639961794757e-01	7.1847341869680559e-02	2.5615892492201353e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8849784000698864e-02	4.5692639961794757e-01	7.1804345042643242e-02	2.5613564969407870e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9376570678041645e-02	4.5692639961794757e-01	7.1761925918480338e-02	2.5611443698552938e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9903357355384429e-02	4.5692639961794757e-01	7.1720084497191847e-02	2.5609528583117380e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0430144032727213e-02	4.5692639961794757e-01	7.1678820778777769e-02	2.5607819528394798e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0956930710069996e-02	4.5692639961794757e-01	7.1638134763238104e-02	2.5606316441499904e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1483717387412784e-02	4.5692639961794757e-01	7.1598026450572838e-02	2.5605019231376597e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2010504064755564e-02	4.5692639961794757e-01	7.1558495840781999e-02	2.5603927808805854e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2537290742098351e-02	4.5692639961794757e-01	7.1519542933865560e-02	2.5603042086413313e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3064077419441132e-02	4.5692639961794757e-01	7.1481167729823547e-02	2.5602361978676724e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3590864096783919e-02	4.5692639961794757e-01	7.1443370228655934e-02	2.5601887401933116e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4117650774126700e-02	4.5692639961794757e-01	7.1406150430362747e-02	2.5601618274385807e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4644437451469487e-02	4.5692639961794757e-01	7.1369508334943960e-02	2.5601554516111086e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5171224128812267e-02	4.5692639961794757e-01	7.1333443942399599e-02	2.5601696049064759e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5698010806155055e-02	4.5692639961794757e-01	7.1297957252729652e-02	2.5602042797088426e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6224797483497835e-02	4.5692639961794757e-01	7.1263048265934104e-02	2.5602594685915514e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6751584160840622e-02	4.5692639961794757e-01	7.1228716982012955e-02	2.5603351643177136e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7278370838183403e-02	4.5692639961794757e-01	7.1194963400966246e-02	2.5604313598407652e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7805157515526183e-02	4.5692639961794757e-01	7.1161787522793923e-02	2.5605480483050064e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8331944192868971e-02	4.5692639961794757e-01	7.1129189347496041e-02	2.5606852230461091e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8858730870211751e-02	4.5692639961794757e-01	7.1097168875072558e-02	2.5608428775916120e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9385517547554538e-02	4.5692639961794757e-01	7.1065726105523488e-02	2.5610210056613841e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9912304224897326e-02	4.5692639961794757e-01	7.1034861038848818e-02	2.5612196011680688e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0439090902240106e-02	4.5692639961794757e-01	7.1004573675048574e-02	2.5614386582175031e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0965877579582893e-02	4.5692639961794757e-01	7.0974864014122729e-02	2.5616781711091097e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1492664256925674e-02	4.5692639961794757e-01	7.0945732056071326e-02	2.5619381343362785e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2019450934268454e-02	4.5692639961794757e-01	7.0917177800894321e-02	2.5622185425867056e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2546237611611241e-02	4.5692639961794757e-01	7.0889201248591716e-02	2.5625193907427263e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3073024288954022e-02	4.5692639961794757e-01	7.0861802399163537e-02	2.5628406738816095e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3599810966296809e-02	4.5692639961794757e-01	7.0834981252609758e-02	2.5631823872758452e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4126597643639590e-02	4.5692639961794757e-01	7.0808737808930391e-02	2.5635445263933893e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4653384320982377e-02	4.5692639961794757e-01	7.0783072068125452e-02	2.5639270868979008e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5180170998325157e-02	4.5692639961794757e-01	7.0757984030194926e-02	2.5643300646489459e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5706957675667945e-02	4.5692639961794757e-01	7.0733473695138799e-02	2.5647534557021839e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6233744353010725e-02	4.5692639961794757e-01	7.0709541062957085e-02	2.5651972563095254e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6760531030353512e-02	4.5692639961794757e-01	7.0686186133649798e-02	2.5656614629192687e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7287317707696293e-02	4.5692639961794757e-01	7.0663408907216896e-02	2.5661460721762119e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7814104385039080e-02	4.5692639961794757e-01	7.0641209383658421e-02	2.5666510809217447e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8340891062381861e-02	4.5692639961794757e-01	7.0619587562974359e-02	2.5671764861939111e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8867677739724648e-02	4.5692639961794757e-01	7.0598543445164724e-02	2.5677222852274517e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9394464417067428e-02	4.5692639961794757e-01	7.0578077030229475e-02	2.5682884754538210e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9921251094410216e-02	4.5692639961794757e-01	7.0558188318168652e-02	2.5688750545011879e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0448037771752996e-02	4.5692639961794757e-01	7.0538877308982242e-02	2.5694820201943991e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0974824449095776e-02	4.5692639961794757e-01	7.0520144002670260e-02	2.5701093705549338e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1501611126438564e-02	4.5692639961794757e-01	7.0501988399232662e-02	2.5707571038008242e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2028397803781344e-02	4.5692639961794757e-01	7.0484410498669492e-02	2.5714252183465608e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2555184481124131e-02	4.5692639961794757e-01	7.0467410300980721e-02	2.5721137128029653e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3081971158466912e-02	4.5692639961794757e-01	7.0450987806166376e-02	2.5728225859770532e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3608757835809699e-02	4.5692639961794757e-01	7.0435143014226417e-02	2.5735518368718568e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4135544513152480e-02	4.5692639961794757e-01	7.0419875925160913e-02	2.5743014646862444e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4662331190495267e-02	4.5692639961794757e-01	7.0405186538969794e-02	2.5750714688146958e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5189117867838047e-02	4.5692639961794757e-01	7.0391074855653088e-02	2.5758618488470747e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5715904545180835e-02	4.5692639961794757e-01	7.0377540875210809e-02	2.5766726045683630e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6242691222523615e-02	4.5692639961794757e-01	7.0364584597642929e-02	2.5775037359583819e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6769477899866402e-02	4.5692639961794757e-01	7.0352206022949462e-02	2.5783552431914875e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7296264577209183e-02	4.5692639961794757e-01	7.0340405151130422e-02	2.5792271266362393e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7823051254551970e-02	4.5692639961794757e-01	7.0329181982185782e-02	2.5801193868550559e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8349837931894750e-02	4.5692639961794757e-01	7.0318536516115554e-02	2.5810320246038421e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8876624609237531e-02	4.5692639961794757e-01	7.0308468752919739e-02	2.5819650408315892e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9403411286580318e-02	4.5692639961794757e-01	7.0298978692598352e-02	2.5829184366799679e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9930197963923099e-02	4.5692639961794757e-01	7.0290066335151336e-02	2.5838922134828834e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265886e-02	4.5692639961794757e-01	7.0281731680578760e-02	2.5848863727660204e-01	

#dense#x3#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.7783169069875176e-03	3.4658935092121362e-01	6.7711823986416550e-02	2.5988018140878294e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.3051035843303006e-03	3.4658935092121362e-01	6.7646296747277151e-02	2.5977564044386947e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.8318902616730845e-03	3.4658935092121362e-01	6.7581347211012166e-02	2.5967321220947798e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.3586769390158683e-03	3.4658935092121362e-01	6.7516975377621594e-02	2.5957289512392678e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.8854636163586522e-03	3.4658935092121362e-01	6.7453181247105420e-02	2.5947468761886056e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0412250293701436e-02	3.4658935092121362e-01	6.7389964819463688e-02	2.5937858813940434e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0939036971044220e-02	3.4658935092121362e-01	6.7327326094696341e-02	2.5928459514431507e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1465823648387004e-02	3.4658935092121362e-01	6.7265265072803421e-02	2.5919270710613213e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1992610325729788e-02	3.4658935092121362e-01	6.7203781753784914e-02	2.5910292251132705e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2519397003072572e-02	3.4658935092121362e-01	6.7142876137640806e-02	2.5901523986045033e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3046183680415355e-02	3.4658935092121362e-01	6.7082548224371111e-02	2.5892965766827847e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3572970357758138e-02	3.4658935092121362e-01	6.7022798013975843e-02	2.5884617446395786e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4099757035100921e-02	3.4658935092121362e-01	6.6963625506454988e-02	2.5876478879114845e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4626543712443705e-02	3.4658935092121362e-01	6.6905030701808532e-02	2.5868549920816508e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5153330389786487e-02	3.4658935092121362e-01	6.6847013600036490e-02	2.5860830428811760e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5680117067129271e-02	3.4658935092121362e-01	6.6789574201138874e-02	2.5853320261904866e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6206903744472055e-02	3.4658935092121362e-01	6.6732712505115643e-02	2.5846019280407129e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6733690421814839e-02	3.4658935092121362e-01	6.6676428511966854e-02	2.5838927346150309e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7260477099157623e-02	3.4658935092121362e-01	6.6620722221692463e-02	2.5832044322500003e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7787263776500407e-02	3.4658935092121362e-01	6.6565593634292486e-02	2.5825370074368803e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8314050453843191e-02	3.4658935092121362e-01	6.6511042749766908e-02	2.5818904468229270e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8840837131185974e-02	3.4658935092121362e-01	6.6457069568115770e-02	2.5812647372126757e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9367623808528758e-02	3.4658935092121362e-01	6.6403674089339032e-02	2.5806598655692053e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9894410485871542e-02	3.4658935092121362e-01	6.6350856313436707e-02	2.5800758190153811e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0421197163214326e-02	3.4658935092121362e-01	6.6298616240408781e-02	2.5795125848350847e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0947983840557110e-02	3.4658935092121362e-01	6.6246953870255282e-02	2.5789701504744222e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1474770517899894e-02	3.4658935092121362e-01	6.6195869202976182e-02	2.5784485035429122e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2001557195242678e-02	3.4658935092121362e-01	6.6145362238571509e-02	2.5779476318146638e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2528343872585458e-02	3.4658935092121362e-01	6.6095432977041249e-02	2.5774675232295186e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3055130549928242e-02	3.4658935092121362e-01	6.6046081418385388e-02	2.5770081658941918e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3581917227271026e-02	3.4658935092121362e-01	6.5997307562603941e-02	2.5765695480833822e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4108703904613810e-02	3.4658935092121362e-01	6.5949111409696920e-02	2.5761516582408694e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4635490581956593e-02	3.4658935092121362e-01	6.5901492959664326e-02	2.5757544849805847e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5162277259299377e-02	3.4658935092121362e-01	6.5854452212506104e-02	2.5753780170876661e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5689063936642161e-02	3.4658935092121362e-01	6.5807989168222322e-02	2.5750222435194919e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6215850613984945e-02	3.4658935092121362e-01	6.5762103826812940e-02	2.5746871534066978e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6742637291327729e-02	3.4658935092121362e-01	6.5716796188277971e-02	2.5743727360541652e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7269423968670513e-02	3.4658935092121362e-01	6.5672066252617414e-02	2.5740789809419978e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7796210646013297e-02	3.4658935092121362e-01	6.5627914019831271e-02	2.5738058777264700e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8322997323356081e-02	3.4658935092121362e-01	6.5584339489919541e-02	2.5735534162409612e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8849784000698864e-02	3.4658935092121362e-01	6.5541342662882224e-02	2.5733215864968634e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9376570678041645e-02	3.4658935092121362e-01	6.5498923538719320e-02	2.5731103786844689e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9903357355384429e-02	3.4658935092121362e-01	6.5457082117430829e-02	2.5729197831738393e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0430144032727213e-02	3.4658935092121362e-01	6.5415818399016751e-02	2.5727497905156499e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0956930710069996e-02	3.4658935092121362e-01	6.5375132383477072e-02	2.5726003914420142e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1483717387412784e-02	3.4658935092121362e-01	6.5335024070811820e-02	2.5724715768672840e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2010504064755564e-02	3.4658935092121362e-01	6.5295493461020981e-02	2.5723633378888344e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2537290742098351e-02	3.4658935092121362e-01	6.5256540554104542e-02	2.5722756657878137e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3064077419441132e-02	3.4658935092121362e-01	6.5218165350062529e-02	2.5722085520298882e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3590864096783919e-02	3.4658935092121362e-01	6.5180367848894916e-02	2.5721619882659491e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4117650774126700e-02	3.4658935092121362e-01	6.5143148050601729e-02	2.5721359663328097e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4644437451469487e-02	3.4658935092121362e-01	6.5106505955182942e-02	2.5721304782538695e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5171224128812267e-02	3.4658935092121362e-01	6.5070441562638581e-02	2.5721455162397605e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5698010806155055e-02	3.4658935092121362e-01	6.5034954872968620e-02	2.5721810726889760e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6224797483497835e-02	3.4658935092121362e-01	6.5000045886173072e-02	2.5722371401884669e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6751584160840622e-02	3.4658935092121362e-01	6.4965714602251937e-02	2.5723137115142214e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7278370838183403e-02	3.4658935092121362e-01	6.4931961021205215e-02	2.5724107796318196e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7805157515526183e-02	3.4658935092121362e-01	6.4898785143032905e-02	2.5725283376969676e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8331944192868971e-02	3.4658935092121362e-01	6.4866186967735009e-02	2.5726663790560039e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8858730870211751e-02	3.4658935092121362e-01	6.4834166495311527e-02	2.5728248972463885e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9385517547554538e-02	3.4658935092121362e-01	6.4802723725762457e-02	2.5730038859971671e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9912304224897326e-02	3.4658935092121362e-01	6.4771858659087800e-02	2.5732033392294046e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0439090902240106e-02	3.4658935092121362e-01	6.4741571295287556e-02	2.5734232510566096e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0965877579582893e-02	3.4658935092121362e-01	6.4711861634361725e-02	2.5736636157851228e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1492664256925674e-02	3.4658935092121362e-01	6.4682729676310308e-02	2.5739244279144896e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2019450934268454e-02	3.4658935092121362e-01	6.4654175421133275e-02	2.5742056821378045e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2546237611611241e-02	3.4658935092121362e-01	6.4626198868830698e-02	2.5745073733420371e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3073024288954022e-02	3.4658935092121362e-01	6.4598800019402519e-02	2.5748294966083302e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3599810966296809e-02	3.4658935092121362e-01	6.4571978872848740e-02	2.5751720472122785e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4126597643639590e-02	3.4658935092121362e-01	6.4545735429169387e-02	2.5755350206241778e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4653384320982377e-02	3.4658935092121362e-01	6.4520069688364420e-02	2.5759184125092616e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5180170998325157e-02	3.4658935092121362e-01	6.4494981650433894e-02	2.5763222187278978e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5706957675667945e-02	3.4658935092121362e-01	6.4470471315377767e-02	2.5767464353357805e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6233744353010725e-02	3.4658935092121362e-01	6.4446538683196053e-02	2.5771910585840846e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6760531030353512e-02	3.4658935092121362e-01	6.4423183753888766e-02	2.5776560849196006e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7287317707696293e-02	3.4658935092121362e-01	6.4400406527455878e-02	2.5781415109848549e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7814104385039080e-02	3.4658935092121362e-01	6.4378207003897403e-02	2.5786473336181875e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8340891062381861e-02	3.4658935092121362e-01	6.4356585183213341e-02	2.5791735498538271e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8867677739724648e-02	3.4658935092121362e-01	6.4335541065403692e-02	2.5797201569219297e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9394464417067428e-02	3.4658935092121362e-01	6.4315074650468457e-02	2.5802871522485954e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9921251094410216e-02	3.4658935092121362e-01	6.4295185938407634e-02	2.5808745334558714e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0448037771752996e-02	3.4658935092121362e-01	6.4275874929221224e-02	2.5814822983617175e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0974824449095776e-02	3.4658935092121362e-01	6.4257141622909228e-02	2.5821104449799581e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1501611126438564e-02	3.4658935092121362e-01	6.4238986019471631e-02	2.5827589715202098e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2028397803781344e-02	3.4658935092121362e-01	6.4221408118908460e-02	2.5834278763877822e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2555184481124131e-02	3.4658935092121362e-01	6.4204407921219703e-02	2.5841171581835604e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3081971158466912e-02	3.4658935092121362e-01	6.4187985426405345e-02	2.5848268157038606e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3608757835809699e-02	3.4658935092121362e-01	6.4172140634465413e-02	2.5855568479402646e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4135544513152480e-02	3.4658935092121362e-01	6.4156873545399881e-02	2.5863072540794335e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4662331190495267e-02	3.4658935092121362e-01	6.4142184159208762e-02	2.5870780335028931e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5189117867838047e-02	3.4658935092121362e-01	6.4128072475892056e-02	2.5878691857868036e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5715904545180835e-02	3.4658935092121362e-01	6.4114538495449791e-02	2.5886807107016974e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6242691222523615e-02	3.4658935092121362e-01	6.4101582217881897e-02	2.5895126082122094e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6769477899866402e-02	3.4658935092121362e-01	6.4089203643188444e-02	2.5903648784767663e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7296264577209183e-02	3.4658935092121362e-01	6.4077402771369391e-02	2.5912375218472705e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7823051254551970e-02	3.4658935092121362e-01	6.4066179602424750e-02	2.5921305388687482e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8349837931894750e-02	3.4658935092121362e-01	6.4055534136354522e-02	2.5930439302789871e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8876624609237531e-02	3.4658935092121362e-01	6.4045466373158721e-02	2.5939776970081430e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9403411286580318e-02	3.4658935092121362e-01	6.4035976312837320e-02	2.5949318401783295e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9930197963923099e-02	3.4658935092121362e-01	6.4027063955390318e-02	2.5959063611031835e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265886e-02	3.4658935092121362e-01	6.4018729300817728e-02	2.5969012612874132e-01	

#CH2_RED(smart_print)
0.9(2.8)	



==> isoQCD/Data/fit_Lsla/fit/M_Omega.dat <==
*** Results of the xexyey fit ***
----------
n_var : 5
n_pts : 54
n_par : 9
Simultaneous fit of a*M_Omega=M_Omega^{(lat)} over all the ensembles

[The fit converged for all jkf indices]
----------

#jkf#a1Lambda
5.1153305583751940e-01	5.0983104662684542e-01	5.0910606182565810e-01	5.0995556282897359e-01	5.1012422167239224e-01	5.1074065065003182e-01	5.1020626252245915e-01	5.0964798916310106e-01	5.1202536716732994e-01	5.1365282321180528e-01	5.1225931862745999e-01	5.0974285379787099e-01	5.1018765552319101e-01	5.1292193386595153e-01	5.1313914212792389e-01	

#ae#a1Lambda
5.1100492969656763e-01	5.2742860696814962e-03	

#jkf#a2Lambda
4.5667952604764561e-01	4.5595846793048228e-01	4.5580879985143724e-01	4.5629144250112935e-01	4.5600743747662092e-01	4.5730601382450453e-01	4.5628320072877759e-01	4.5525324791795491e-01	4.5883709632639824e-01	4.5873179159327249e-01	4.5796842738954585e-01	4.5549611745618046e-01	4.5656509006204632e-01	4.5903590152513918e-01	4.5823327348772247e-01	

#ae#a2Lambda
4.5696372227459053e-01	4.6494090638068116e-03	

#jkf#a3Lambda
3.4623574474809005e-01	3.4637283986748618e-01	3.4543262369822109e-01	3.4661482865778931e-01	3.4558527222662039e-01	3.4617332341707641e-01	3.4615452963505372e-01	3.4514433817548346e-01	3.4722651349221756e-01	3.4854889301357844e-01	3.4716790211288523e-01	3.4638332146941853e-01	3.4622918892521887e-01	3.4803138741799899e-01	3.4827813106770938e-01	

#ae#a3Lambda
3.4663858919498985e-01	3.6935439821443932e-03	

#jkf#c_fL
1.2412119042426328e+00	-1.7038317759457029e+00	-2.6826122965165764e+00	-6.1948349716478992e+00	1.7557623297468330e+00	-2.1106253639287780e+00	1.0236809021788909e+00	7.6006228080193128e-01	-3.9160552459267013e+00	-4.9561699784294557e+00	-4.2628603775841993e+00	2.1507150842068201e+00	2.1680524704920532e+00	-6.8924632593439688e+00	-5.4198492472756339e+00	

#ae#c_fL
-1.9359878363286502e+00	1.1722650767900516e+01	

#jkf#c_s
2.4864051574220261e+00	2.5190725541705414e+00	2.5643618662780470e+00	2.5146981466608502e+00	2.5016871583480760e+00	2.5569107641192015e+00	2.5506170334480518e+00	2.5073675799890975e+00	2.5038980247863005e+00	2.4597548934792250e+00	2.5286148193629465e+00	2.5329659015765054e+00	2.5489046362842944e+00	2.4553386806052178e+00	2.4821119131153968e+00	

#ae#c_s
2.5141806086430516e+00	1.2218472449909196e-01	

#jkf#c_l
7.2026702653300634e-01	9.6273823336082498e-01	1.1305501891713794e+00	8.8006208523429308e-01	9.2332796713214238e-01	8.2366367835624987e-01	9.2771147031455647e-01	9.8059337468628138e-01	6.4371848234791285e-01	4.9181640749669453e-01	7.0392376631631337e-01	9.6026827847251306e-01	9.5431738238932784e-01	5.8159228289271880e-01	5.5103586484951850e-01	

#ae#c_l
8.1570576597024880e-01	6.8130012573459631e-01	

#jkf#c_sl
1.0177890382252599e+01	9.4767515344810516e+00	7.2162630020493905e+00	9.7542645404777755e+00	1.0429960789232572e+01	8.1751530296569950e+00	8.2505190307151306e+00	1.0196489348140148e+01	9.5922905159390890e+00	1.0813393573914675e+01	8.5945218912309631e+00	9.2228340656086516e+00	8.1507256958460204e+00	1.1026933609485596e+01	1.0360299299410661e+01	

#ae#c_sl
9.4292193538960891e+00	4.0820999918453547e+00	

#jkf#c_ss
1.4459209453002840e+01	1.4971609143517675e+01	1.3417128144417587e+01	1.4646960809110359e+01	1.4420934611173976e+01	1.4902135499324185e+01	1.4616927167158773e+01	1.3919207801641013e+01	1.4698390357549128e+01	1.4033163449761945e+01	1.4814570343795351e+01	1.4733375827362481e+01	1.4217093736303692e+01	1.3816881166377833e+01	1.4390808106778168e+01	

#ae#c_ss
1.4403893041151667e+01	1.6073223099710208e+00	

#jkf#c_ll
3.1275794175611096e+00	-7.6885316574430063e-01	-3.9758576044845984e+00	9.9825459421685747e-01	9.8615970731064806e-01	1.4747904352283232e+00	-2.1062972418872244e-01	-1.7553402026776144e-01	3.9076066505379230e+00	6.0752054213473219e+00	3.4137343911838114e+00	-8.4548192780050835e-01	-1.1300803448523551e+00	5.3960438992926996e+00	5.9377077088462622e+00	

#ae#c_ll
1.6140430292124475e+00	1.0649784646228806e+01	

#jkf#CH2_RED
2.0198197885768545e+00	2.6102976319567430e+00	1.6439002334369399e+00	1.6915467660503698e+00	1.7281809078428598e+00	2.0886311798051889e+00	1.5130452671200705e+00	2.2306232125488084e+00	1.9605991469279394e+00	1.7093217055508241e+00	2.1389814606414030e+00	1.7793274420504372e+00	1.4679261069775811e+00	1.8162344359244704e+00	1.7759428551133425e+00	

#ae#CH2_RED
1.8782918760349219e+00	1.0869279957901277e+00	

#jkf#data_x_1
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-2.2141900407263493e-02	-2.2134508332799535e-02	-2.1863717769885493e-02	-2.2310111969544577e-02	-2.2534709864459712e-02	-2.2199503311605390e-02	-2.2233826875625723e-02	-2.2833458559148978e-02	-2.2552444487436707e-02	-2.2239460165620034e-02	-2.2456825103065736e-02	-2.1875397563682120e-02	-2.1748898946724327e-02	-2.2998974772661052e-02	-2.2676096426520909e-02	
6.0733189745982380e-02	6.0696995888857200e-02	6.0791339805995326e-02	6.0516887366460187e-02	6.0524977790920517e-02	6.0654617596102453e-02	6.0650512740566362e-02	6.0312936228914357e-02	6.0471508401038487e-02	6.0666278700318613e-02	6.0434886386577499e-02	6.0841715669909563e-02	6.0865620369459750e-02	6.0301405914632747e-02	6.0426554727100928e-02	

#jkf#data_x_2
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-6.9776797282882774e-03	-6.9943001471095556e-03	-6.7858201978057142e-03	-7.1809879761972895e-03	-7.4984328825140334e-03	-7.0093763271244780e-03	-7.1133415680092182e-03	-7.6995508284553038e-03	-7.3579705967407039e-03	-7.1723600163506596e-03	-7.2559020979650057e-03	-6.7873732199595083e-03	-6.7473697192934334e-03	-7.8075229297242532e-03	-7.4227637586748996e-03	
5.6236580507393275e-02	5.6201688606571126e-02	5.6245099822341327e-02	5.6030245776637969e-02	5.6011414588512082e-02	5.6173214715724021e-02	5.6134199727971762e-02	5.5857582496434813e-02	5.6020539825559906e-02	5.6155670793714710e-02	5.5994389322197899e-02	5.6302551490977834e-02	5.6272835144755229e-02	5.5875725759548037e-02	5.6005348552758502e-02	

#jkf#data_x_3
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
2.2191695646230858e-01	2.2202553954689191e-01	2.2184389445597938e-01	2.2179597261515679e-01	2.2194783901924695e-01	2.2179855345749896e-01	2.2173642012883191e-01	2.2175792843184722e-01	2.2187929244686269e-01	2.2208667708218552e-01	2.2182037174760308e-01	2.2213359241367850e-01	2.2181603319501819e-01	2.2190413729949798e-01	2.2194149642929192e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
6.3942477114741492e-03	6.3544440960611182e-03	6.5174702118925010e-03	6.1899875624265022e-03	5.7899466120400755e-03	6.3882674171259757e-03	6.2312976568913714e-03	5.6695413731616406e-03	6.0440278608596687e-03	6.1313522337191062e-03	6.1617970993327054e-03	6.5300767045670394e-03	6.4998655171837894e-03	5.5987230907663943e-03	6.0259648818699330e-03	
5.2290391033569535e-02	5.2255508194787310e-02	5.2269135885170410e-02	5.2104468090535865e-02	5.2067440649951148e-02	5.2238474948979298e-02	5.2180050687574954e-02	5.1952288683145754e-02	5.2108241479965386e-02	5.2207520632260647e-02	5.2093449136461016e-02	5.2332040053304274e-02	5.2269864465537552e-02	5.1985485942051705e-02	5.2111467573749432e-02	

#jkf#data_x_4
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.2775335046015190e-02	-1.2253984714547944e-02	-1.2951414859355331e-02	-1.3029064612230301e-02	-1.3223540119983723e-02	-1.2580116354560578e-02	-1.3396403712835181e-02	-1.2682596933015627e-02	-1.3521222958456369e-02	-1.3572736929633955e-02	-1.3108729754062909e-02	-1.2736073410957671e-02	-1.3458107068702346e-02	-1.2939535837548116e-02	-1.3043980633670099e-02	
1.5634222496344712e-02	1.5673677665377500e-02	1.5592806877786847e-02	1.5622493483203281e-02	1.5588313731444717e-02	1.5668980489456436e-02	1.5435021892077985e-02	1.5697546705554604e-02	1.5514592386321972e-02	1.5557301805879366e-02	1.5594559642383665e-02	1.5662340672538598e-02	1.5539171089117777e-02	1.5622622072330540e-02	1.5622130445557200e-02	

#jkf#data_x_5
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.2319742474979920e-03	2.8564812409621332e-03	2.2032470659470449e-03	2.0162197916539226e-03	1.8988218727661876e-03	2.4257132880583510e-03	1.5781929445966014e-03	2.3510587710027786e-03	1.5597600007067336e-03	1.5284813949482112e-03	1.9256452673618307e-03	2.3363731725584702e-03	1.6238688097761911e-03	2.1079328607582770e-03	1.9866975544937104e-03	
1.4044599657224478e-02	1.4087630163196505e-02	1.4026313528316979e-02	1.4040556952919728e-02	1.4020608248547967e-02	1.4073735077947614e-02	1.3857153418885423e-02	1.4105131948691917e-02	1.3949171237458747e-02	1.3993649608632832e-02	1.4014178260720298e-02	1.4076398341207903e-02	1.3972000362057820e-02	1.4042426691230736e-02	1.4040321209069711e-02	

#jkf#data_x_6
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.2395958034319311e-01	1.2395192676563091e-01	1.2394218256316300e-01	1.2398533746581256e-01	1.2403681640711869e-01	1.2391393167427837e-01	1.2343968514013494e-01	1.2407940130183737e-01	1.2385405881703672e-01	1.2396504567006897e-01	1.2389081801932095e-01	1.2397542114865454e-01	1.2392995539573891e-01	1.2403647134043819e-01	1.2404467857001238e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.5349157542313863e-02	1.6045799586578452e-02	1.5431722570425022e-02	1.5160348999539358e-02	1.5103163775312151e-02	1.5516722309890790e-02	1.4674010990754244e-02	1.5483118666971607e-02	1.4748193353221306e-02	1.4730928226450918e-02	1.5056302319637754e-02	1.5494918542907549e-02	1.4806669783902465e-02	1.5271612409254148e-02	1.5124581365523110e-02	
1.2667586148519424e-02	1.2710524654352611e-02	1.2662633822015140e-02	1.2667881856382530e-02	1.2656587496872880e-02	1.2689981445447064e-02	1.2491207545138511e-02	1.2724261871724700e-02	1.2589862136490805e-02	1.2634438490844967e-02	1.2642287782094655e-02	1.2699406837494299e-02	1.2610580059783064e-02	1.2672690263794667e-02	1.2668608452860473e-02	

#jkf#data_x_7
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
-1.7847657521330496e-02	-1.8225801595589675e-02	-1.7067232186586678e-02	-1.6611483637199664e-02	-1.8135656726584820e-02	-1.7217568267756417e-02	-1.7963829481593585e-02	-1.8173673593659428e-02	-1.6920278001574945e-02	-1.7237410704918688e-02	-1.8035409634091060e-02	-1.8416500412192782e-02	-1.8053716322671581e-02	-1.7352550149541818e-02	-1.7153960550720299e-02	
2.3165225495676438e-02	2.3294775285712700e-02	2.3450072731900192e-02	2.3474250893265425e-02	2.3125513437952987e-02	2.3397200334061216e-02	2.3215144356161836e-02	2.3164076168971655e-02	2.3257125315899612e-02	2.3379261359431101e-02	2.3262421815730468e-02	2.3116311069303241e-02	2.3231966551313096e-02	2.3291115568379997e-02	2.3360653074470914e-02	

#jkf#data_x_8
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
-1.1451361004371219e-03	-1.4185030431496659e-03	-5.4322296417677607e-04	-1.6235079745721692e-04	-1.3132043614946798e-03	-6.6510528219812515e-04	-1.3170029630629743e-03	-1.4689268746196915e-03	-1.8559043990937218e-04	-7.0190266122710510e-04	-1.2569925386861913e-03	-1.7524884665989782e-03	-1.2958195924263616e-03	-6.5308344267744900e-04	-5.2927226957658058e-04	
2.1428341074220106e-02	2.1579873911776393e-02	2.1655655839405156e-02	2.1651173537384185e-02	2.1417820492663116e-02	2.1614482035009437e-02	2.1466143612268430e-02	2.1436074440169605e-02	2.1495576836888609e-02	2.1588162375188392e-02	2.1546947677715707e-02	2.1383255495399961e-02	2.1511184270582236e-02	2.1537316835145138e-02	2.1583330151908484e-02	

#jkf#data_x_9
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.4710891791261146e-01	1.4761794211484275e-01	1.4752833201433499e-01	1.4713349077862353e-01	1.4714481518475209e-01	1.4733847003493936e-01	1.4711080641470425e-01	1.4718212470876396e-01	1.4674469677708077e-01	1.4719848729187332e-01	1.4761245414009883e-01	1.4704944727447761e-01	1.4747014226366770e-01	1.4702578396309160e-01	1.4718987416150947e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.3343112058999074e-02	1.3146597741627741e-02	1.3824062126058190e-02	1.4123498453864430e-02	1.3279674290855803e-02	1.3703903184757005e-02	1.3138725880475322e-02	1.3025414709723626e-02	1.4289974748923823e-02	1.3667791109396532e-02	1.3261446781354713e-02	1.2721811831674451e-02	1.3234730012549462e-02	1.3806422443400135e-02	1.3903812156394885e-02	
1.9812446073622255e-02	1.9972715491911819e-02	2.0003611724754185e-02	1.9978978622823346e-02	1.9820425529004211e-02	1.9966779943000390e-02	1.9843280565491821e-02	1.9825722772930768e-02	1.9856428807626225e-02	1.9938072536884541e-02	1.9937761212029972e-02	1.9772400011594599e-02	1.9902795501258098e-02	1.9905492911623138e-02	1.9940559546251672e-02	

#jkf#data_x_10
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.6902163143556054e-02	-1.6261027930327965e-02	-1.6684677098921907e-02	-1.5978242374146634e-02	-1.7061343673099194e-02	-1.7148227970271351e-02	-1.6451326056764831e-02	-1.6202039563043974e-02	-1.7006147116828380e-02	-1.6082404006477119e-02	-1.6047185852632539e-02	-1.6077605870063211e-02	-1.6613445964970552e-02	-1.5456134571653873e-02	-1.6441984502902018e-02	
2.2875731447674651e-02	2.3039648975304198e-02	2.2900979207934370e-02	2.3003201656212974e-02	2.2707884566382199e-02	2.2721726531544174e-02	2.2864064216521731e-02	2.2942192198134995e-02	2.2823241963282857e-02	2.2964029516886360e-02	2.3016251747929935e-02	2.3019961081474267e-02	2.2807723371786770e-02	2.2958901438564681e-02	2.2784429643303971e-02	

#jkf#data_x_11
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.6837413300109239e-03	-9.3914807005271439e-04	-1.3638260838083616e-03	-7.4593001636530376e-04	-1.8270759792758662e-03	-2.0043521628352878e-03	-1.1275854472253266e-03	-8.5892769541134895e-04	-1.4513387298771829e-03	-8.1652213078070579e-04	-7.8036452381552435e-04	-8.9358839643863264e-04	-1.2989283088628012e-03	-8.7706407400217623e-05	-1.0957848448097107e-03	
2.0887975682753520e-02	2.1046845165687583e-02	2.0924407314199263e-02	2.0989583620722351e-02	2.0730837357848600e-02	2.0729711999344841e-02	2.0882790809883815e-02	2.0958339007170278e-02	2.0898290232209332e-02	2.0959805247517518e-02	2.1013384940355814e-02	2.0998422100370243e-02	2.0833122458696049e-02	2.0959385899741268e-02	2.0807866565943009e-02	

#jkf#data_x_12
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.4497359473021668e-01	1.4520301209016900e-01	1.4505530985225321e-01	1.4484612963592514e-01	1.4450361277077450e-01	1.4464387633074757e-01	1.4464021228632015e-01	1.4496517101038647e-01	1.4513715479932157e-01	1.4487863957351724e-01	1.4493956444293041e-01	1.4495335411457066e-01	1.4475995555912466e-01	1.4457854460618474e-01	1.4450411012163658e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.1665613752124715e-02	1.2486782583981754e-02	1.2082002796283270e-02	1.2592134960297485e-02	1.1510091435468744e-02	1.1334451427850140e-02	1.2291577706932649e-02	1.2589669523768970e-02	1.2157651217721582e-02	1.2587184638460924e-02	1.2599459802195012e-02	1.2422459903272787e-02	1.2144121836922595e-02	1.3366511124534575e-02	1.2342727591350439e-02	
1.9143272186659718e-02	1.9293852363353514e-02	1.9187125613906852e-02	1.9222768634244401e-02	1.8991477038807793e-02	1.8991866869528775e-02	1.9138741359070299e-02	1.9213962521158812e-02	1.9189305038805626e-02	1.9205035675981877e-02	1.9255414323172008e-02	1.9229601515335881e-02	1.9099662535291696e-02	1.9202477747883171e-02	1.9068078423147724e-02	

#jkf#data_x_13
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.5935184947232423e-02	-1.5103834995011250e-02	-1.5492688959815371e-02	-1.5354173617322164e-02	-1.5665148973289911e-02	-1.5552208618522995e-02	-1.5659916083969355e-02	-1.5363240547001139e-02	-1.5630597126950196e-02	-1.5432127609315366e-02	-1.6095393261481405e-02	-1.6556205425801329e-02	-1.5407745980122622e-02	-1.6051836043903672e-02	-1.5168707714356744e-02	
2.2152130972623554e-02	2.2291077867289625e-02	2.2252045745655223e-02	2.2246225617487667e-02	2.2213324018384630e-02	2.2179477014637048e-02	2.2230902116054347e-02	2.2293344358382441e-02	2.2146871315919692e-02	2.2220415988202968e-02	2.2120072351977826e-02	2.2004140602489824e-02	2.2215518091251583e-02	2.2105485467648758e-02	2.2250788898717771e-02	

#jkf#data_x_14
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-6.7503111689906636e-04	3.2449059860467644e-05	-2.8380101817362946e-04	-2.0494775656548780e-04	-3.9866241255623325e-04	-3.6541085814678631e-04	-4.3930983219067632e-04	-1.8444933042194300e-04	-4.1882712801127875e-04	-2.8790525359437269e-04	-9.4541043263415836e-04	-1.3730590247313657e-03	-2.5090974007332956e-04	-7.4706916686800851e-04	8.6902175019665240e-06	
2.0164026127835546e-02	2.0251253562503867e-02	2.0240621501080514e-02	2.0220647999040012e-02	2.0213071662572427e-02	2.0168390494521085e-02	2.0217463779792531e-02	2.0269861924360418e-02	2.0140426157652897e-02	2.0198634230491411e-02	2.0114546081022568e-02	2.0017854382355156e-02	2.0192868616148718e-02	2.0127099035150815e-02	2.0227397404023944e-02	

#jkf#data_x_15
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.4162968165176554e-01	1.4145910192717975e-01	1.4171058364690114e-01	1.4156636194258973e-01	1.4158417406319343e-01	1.4147591552514135e-01	1.4156971473451124e-01	1.4158553319422953e-01	1.4146093675533133e-01	1.4154150010557659e-01	1.4148873011289057e-01	1.4138520331605919e-01	1.4148054758392137e-01	1.4148114682474108e-01	1.4153380069786967e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2499100103853938e-02	1.3092679477704011e-02	1.2837394908063016e-02	1.2870168093190082e-02	1.2754255851678720e-02	1.2723391037298498e-02	1.2697811526797415e-02	1.2904526914092801e-02	1.2725096277893089e-02	1.2783785259862124e-02	1.2135765874164650e-02	1.1748580280813492e-02	1.2825604821703751e-02	1.2450021956329105e-02	1.3100931909938301e-02	
1.8402216585755995e-02	1.8453694628997701e-02	1.8461227408353150e-02	1.8432978555469923e-02	1.8438419728870094e-02	1.8388764566428614e-02	1.8437682573398260e-02	1.8481297025324809e-02	1.8368711192979011e-02	1.8414218921763519e-02	1.8342696027047609e-02	1.8261092704847815e-02	1.8407162157093180e-02	1.8369709868129754e-02	1.8440852646331829e-02	

#jkf#data_x_16
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
-1.7836501090821938e-02	-1.8085743495025508e-02	-1.7874360374835946e-02	-1.7430536932619534e-02	-1.7783545724703032e-02	-1.7893011176696616e-02	-1.7711591940235305e-02	-1.7868953602337617e-02	-1.7693855934643787e-02	-1.7958633506192784e-02	-1.7960442731055376e-02	-1.7570609888310690e-02	-1.7950338939742488e-02	-1.7859001466292851e-02	-1.7874274518438676e-02	
2.2122001100335666e-02	2.2120654098660722e-02	2.2180719944632381e-02	2.2246433576105017e-02	2.2229305119788347e-02	2.2212909932591958e-02	2.2224958852205854e-02	2.2174001459348579e-02	2.2156974356549532e-02	2.2145950762785253e-02	2.2229457593834708e-02	2.2287312081559329e-02	2.2184221389262900e-02	2.2212685451218999e-02	2.2227897094831923e-02	

#jkf#data_x_17
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
-3.2640090248924891e-03	-3.5184254388560265e-03	-3.2357400149535809e-03	-2.8455906998667013e-03	-3.2449285495951830e-03	-3.3357691817790525e-03	-3.1598331865492768e-03	-3.2855740644047726e-03	-3.1642011596266506e-03	-3.4134710584324823e-03	-3.3779623740322617e-03	-3.0373039280085778e-03	-3.3749763308103808e-03	-3.3046804358327075e-03	-3.3622580196190077e-03	
2.0056936118908707e-02	2.0060726608363787e-02	2.0123880584022459e-02	2.0167618024569324e-02	2.0153127264132403e-02	2.0141431163683565e-02	2.0148322592585650e-02	2.0107428740400127e-02	2.0079118601720031e-02	2.0078615323777919e-02	2.0164309601107575e-02	2.0202598385597317e-02	2.0116549485146167e-02	2.0140201521379832e-02	2.0144970338862558e-02	

#jkf#data_x_18
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.4191824225397137e-01	1.4202530318579915e-01	1.4206504694835109e-01	1.4201781011566120e-01	1.4217420635130151e-01	1.4217711523769996e-01	1.4207356947532818e-01	1.4203413116706912e-01	1.4186302536297732e-01	1.4207175488247129e-01	1.4227037590295724e-01	1.4221893983516828e-01	1.4209671197015997e-01	1.4213891076641899e-01	1.4212162513654794e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
9.4952893388509374e-03	9.2258867071476069e-03	9.5589550549535773e-03	9.9104895637063262e-03	9.4853031706438051e-03	9.3875463142269189e-03	9.5628532701406144e-03	9.4707522665997967e-03	9.5410573621395600e-03	9.3215672470225996e-03	9.3751467953471224e-03	9.6716828878004035e-03	9.3700279079184656e-03	9.4307475770778471e-03	9.3447056234439996e-03	
1.8270401454669138e-02	1.8275954073900123e-02	1.8338267576553106e-02	1.8368483108622231e-02	1.8357953385609645e-02	1.8346141581887285e-02	1.8350116488511994e-02	1.8317244682720783e-02	1.8281456997770455e-02	1.8290420930293184e-02	1.8373681745270928e-02	1.8398556015216436e-02	1.8324706637929886e-02	1.8346137930964686e-02	1.8345170283429722e-02	

#jkf#data_x_19
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.7252705025835730e-02	-1.7629431382885558e-02	-1.7971392941077857e-02	-1.7043441762017414e-02	-1.7446811362545944e-02	-1.7526929950938519e-02	-1.7575434413888841e-02	-1.7724888581892334e-02	-1.7639515800704969e-02	-1.7101379236331121e-02	-1.8498162422533160e-02	-1.7988714207080453e-02	-1.6934683877152967e-02	-1.7585598075031045e-02	-1.7827822888548672e-02	
2.1857890879188827e-02	2.1702677675034119e-02	2.1742070264792378e-02	2.1912326849812865e-02	2.1844205776284820e-02	2.1815308485151029e-02	2.1829242232657288e-02	2.1813655978255402e-02	2.1795347640607306e-02	2.1861830238160022e-02	2.1573335552726586e-02	2.1702338231166206e-02	2.1938029424072119e-02	2.1785510407818006e-02	2.1806834081936885e-02	

#jkf#data_x_20
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.3747971225675235e-03	-2.6841009750225575e-03	-3.0593001225403538e-03	-2.1738371959600100e-03	-2.6339677602285616e-03	-2.7146880432775133e-03	-2.6865417753919596e-03	-2.8846266570392298e-03	-2.7592063946905998e-03	-2.2669786952560778e-03	-3.5867873160394248e-03	-3.0342427303748642e-03	-2.1192348373653691e-03	-2.7007970107522927e-03	-2.9571111194004740e-03	
1.9847988823663475e-02	1.9717686959021163e-02	1.9756429149243561e-02	1.9895347903313945e-02	1.9827297957499893e-02	1.9800563871378806e-02	1.9831064133421311e-02	1.9806206580875455e-02	1.9793545282442513e-02	1.9840900563338017e-02	1.9603912711375977e-02	1.9723968051169792e-02	1.9906029186787383e-02	1.9787000776494753e-02	1.9806929116573915e-02	

#jkf#data_x_21
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.4141652641768973e-01	1.4118545584412537e-01	1.4142818691025119e-01	1.4150043650748642e-01	1.4147035982779380e-01	1.4139423247565081e-01	1.4155046281508810e-01	1.4142949327257981e-01	1.4135058645322074e-01	1.4134747792041014e-01	1.4125684022842402e-01	1.4133279406352289e-01	1.4144199032322471e-01	1.4134716265165020e-01	1.4151589988569382e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.0627282551513184e-02	1.0377353317345739e-02	9.9808713456730758e-03	1.0812679266335196e-02	1.0312479095784755e-02	1.0253485343914792e-02	1.0331283923519285e-02	1.0084676858147817e-02	1.0238710259594108e-02	1.0703251113394374e-02	9.4594887243990289e-03	1.0038632121674468e-02	1.0838226685895125e-02	1.0303293335768182e-02	1.0041372949991773e-02	
1.8098673439388830e-02	1.7986500358367952e-02	1.8025088292941371e-02	1.8139383153321649e-02	1.8074019760291438e-02	1.8051857830126371e-02	1.8090319606186255e-02	1.8058854040451044e-02	1.8049149341949261e-02	1.8085336034037388e-02	1.7886630954973681e-02	1.7997286840000321e-02	1.8142878514367786e-02	1.8045359289063659e-02	1.8064985134572609e-02	

#jkf#data_x_22
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.7043014825804725e-02	-1.6936137343643159e-02	-1.7056051579623338e-02	-1.7117515694650864e-02	-1.7171007253207360e-02	-1.6862599387566540e-02	-1.7326382096884474e-02	-1.7123254569989449e-02	-1.6557028867081214e-02	-1.6971274119288532e-02	-1.7231455568704174e-02	-1.6893595905350695e-02	-1.7131829213533289e-02	-1.7019164480298166e-02	-1.7339586209792146e-02	
2.8677554716474554e-02	2.8713740776298242e-02	2.8614330354927206e-02	2.8656264576078838e-02	2.8629028801739433e-02	2.8732896980186433e-02	2.8545872687122331e-02	2.8652039658962757e-02	2.8802349536762695e-02	2.8714773657379511e-02	2.8682939757943136e-02	2.8702790890219758e-02	2.8688751772476463e-02	2.8654630947256392e-02	2.8634761299615716e-02	

#jkf#data_x_23
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.2082339934066109e-03	-2.0928636822359348e-03	-2.2170003589821741e-03	-2.2926663626997856e-03	-2.3029058308587369e-03	-2.0363653477108445e-03	-2.4905136809713069e-03	-2.2887019799755770e-03	-1.7833257669559732e-03	-2.1668315508138192e-03	-2.3603936691687089e-03	-2.0178842318574475e-03	-2.3173750394977211e-03	-2.2339388948855177e-03	-2.5926335538666301e-03	
2.6156393200329364e-02	2.6189818223619217e-02	2.6096105165794331e-02	2.6137344540881492e-02	2.6118316597142976e-02	2.6204232271565514e-02	2.6035438179744790e-02	2.6134196812816826e-02	2.6252464828385051e-02	2.6188479989990257e-02	2.6174435561601546e-02	2.6185706922521500e-02	2.6164020866849463e-02	2.6126649070440364e-02	2.6106398850980012e-02	

#jkf#data_x_24
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.5721364750800118e-01	1.5730280379547903e-01	1.5709887878125586e-01	1.5726243893227954e-01	1.5716631946395665e-01	1.5728356696134332e-01	1.5701558124259185e-01	1.5723214223394316e-01	1.5724388999226335e-01	1.5730967988711447e-01	1.5738332381968764e-01	1.5720097204926847e-01	1.5726197990301397e-01	1.5723490153046413e-01	1.5724320434405401e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0726356994125774e-02	1.0844628321656363e-02	1.0716588415369599e-02	1.0618950209400763e-02	1.0662356240435766e-02	1.0888668301515025e-02	1.0464202704052905e-02	1.0633741185930218e-02	1.1088783478193753e-02	1.0735622586672877e-02	1.0596388651692795e-02	1.0946473949732805e-02	1.0596356625875741e-02	1.0664818920235547e-02	1.0257439182564998e-02	
2.3963268781029699e-02	2.3993730428278105e-02	2.3905382370490818e-02	2.3943736746349045e-02	2.3932849770995815e-02	2.4005286369346304e-02	2.3854592359674964e-02	2.3941637149274591e-02	2.4038011912301004e-02	2.3990748382510776e-02	2.3987738180610490e-02	2.3993811927499935e-02	2.3967973767137489e-02	2.3931281233792723e-02	2.3908378828467615e-02	

#jkf#data_x_25
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.6091002201339744e-02	-1.7001345353684139e-02	-1.6820905055232038e-02	-1.5552578102455389e-02	-1.6566534823404977e-02	-1.6154705162742922e-02	-1.7311263652333542e-02	-1.6699716181839214e-02	-1.5772796017114676e-02	-1.6350168990806407e-02	-1.6089749613398874e-02	-1.7214869958227880e-02	-1.6770697862630329e-02	-1.6323471560803299e-02	-1.5936841845110405e-02	
3.6273318968843081e-02	3.5995328454915647e-02	3.6127008598436462e-02	3.6484910453444944e-02	3.6191421499463382e-02	3.6357059502923735e-02	3.5932169717016800e-02	3.6159153467159720e-02	3.6412090304172570e-02	3.6223875228091958e-02	3.6343585119765667e-02	3.6045752082181713e-02	3.6144323542547090e-02	3.6301727983307601e-02	3.6344855260397803e-02	

#jkf#data_x_26
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.2751997917981317e-03	-1.9646096439685790e-03	-1.7083753129571999e-03	-7.0569690605265523e-04	-1.6099178585945173e-03	-1.3641533658845517e-03	-2.3805516640851843e-03	-1.7426629645546643e-03	-1.1198587077923539e-03	-1.4160427999559133e-03	-1.1674954609049437e-03	-2.2883798495857421e-03	-1.8558970245661222e-03	-1.4735726645959957e-03	-1.0017838364065890e-03	
3.3209484954765008e-02	3.3025318895111296e-02	3.3164313470868546e-02	3.3408903129600230e-02	3.3183054260148524e-02	3.3285322730642539e-02	3.2950458144197295e-02	3.3155853792143641e-02	3.3298391759351093e-02	3.3199692754693255e-02	3.3306239974876986e-02	3.3058430002440187e-02	3.3130339827839091e-02	3.3256069134216505e-02	3.3307161368752364e-02	

#jkf#data_x_27
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.7336300050816766e-01	1.7340043169281807e-01	1.7365134535076285e-01	1.7368031618958568e-01	1.7361437746325525e-01	1.7359468301771333e-01	1.7346237571857651e-01	1.7369146653349246e-01	1.7357913069498365e-01	1.7350992792849801e-01	1.7362662481087648e-01	1.7368801207609658e-01	1.7354062088195574e-01	1.7360248694844191e-01	1.7357634913962336e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.1656903781919942e-02	1.1158593955454821e-02	1.1458099636802360e-02	1.2258472696346334e-02	1.1465895196703518e-02	1.1562092181166633e-02	1.0696366606981367e-02	1.1334996118097351e-02	1.1719470372339252e-02	1.1626379744743814e-02	1.1878793079648287e-02	1.0747725344923326e-02	1.1188773016891918e-02	1.1494555183205968e-02	1.2040106821833013e-02	
3.0547839857484001e-02	3.0427166774749062e-02	3.0563627477230758e-02	3.0737930368991855e-02	3.0562226569619939e-02	3.0621279642738621e-02	3.0355454195621183e-02	3.0538980345334692e-02	3.0613863742288298e-02	3.0565374850178739e-02	3.0664682535262056e-02	3.0450231598201476e-02	3.0507758104481114e-02	3.0607097939274450e-02	3.0662538286945901e-02	

#jkf#data_x_28
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.9578162917875064e-02	-1.8513699641780401e-02	-1.8854086515334961e-02	-1.8769480275256711e-02	-1.9725867820178350e-02	-1.9078193378158720e-02	-1.8765520531654506e-02	-1.9322938992057392e-02	-1.8942190540861520e-02	-1.8836949143936854e-02	-1.8916467163712924e-02	-1.8953142477625806e-02	-1.9351665218976466e-02	-1.8918736539768610e-02	-1.9187056745106817e-02	
4.8844372906961545e-02	4.9104811716917447e-02	4.9023677528311459e-02	4.9085856489136714e-02	4.8686199110294766e-02	4.8959378920070282e-02	4.9057580404680209e-02	4.8917584678467137e-02	4.8947061654200721e-02	4.9017183867179986e-02	4.9022989614072483e-02	4.9050692000702001e-02	4.8810809216947443e-02	4.8991240182856124e-02	4.8941091972410859e-02	

#jkf#data_x_29
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-4.7796101994714013e-03	-3.9681056770583534e-03	-4.1493513806588334e-03	-4.1291885378761384e-03	-5.0122068146465082e-03	-4.3775470692135054e-03	-4.1106948989336756e-03	-4.6335104186712162e-03	-4.2374998901507921e-03	-4.2217690965628829e-03	-4.2227634222426480e-03	-4.2419717183645178e-03	-4.5995244550846859e-03	-4.2396414876452182e-03	-4.5758694532918864e-03	
4.4938103129717188e-02	4.5063780054999156e-02	4.5049578232030707e-02	4.5087715624237051e-02	4.4772048454062234e-02	4.4995054659175131e-02	4.5068295826408991e-02	4.4961116445611168e-02	4.4984648846271007e-02	4.5014783215118190e-02	4.5043380587630161e-02	4.5080566513212190e-02	4.4883690936056118e-02	4.5015284774014716e-02	4.4957801806916532e-02	

#jkf#data_x_30
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.9886433383152488e-01	1.9851452425481306e-01	1.9857171712731178e-01	1.9866445765928395e-01	1.9868670879648270e-01	1.9864303426818028e-01	1.9880984986342301e-01	1.9868161902344605e-01	1.9861466527499708e-01	1.9852634615096187e-01	1.9863229268799579e-01	1.9873641658749724e-01	1.9860608687996659e-01	1.9855978763650173e-01	1.9871426122419725e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
8.2521086159086376e-03	8.8427162315448116e-03	8.7863202343772262e-03	8.7539698186491210e-03	7.9372834836619333e-03	8.5550357517010234e-03	8.7896637854946447e-03	8.3095447126335931e-03	8.6968660279938270e-03	8.6428463658223542e-03	8.7169393575162735e-03	8.6978650997597828e-03	8.3761043885694497e-03	8.6624347547079039e-03	8.2951524140415511e-03	
4.1555066443552911e-02	4.1592359718910073e-02	4.1617244649901811e-02	4.1640356398651761e-02	4.1385177181267455e-02	4.1569985771622180e-02	4.1629218363792145e-02	4.1546832318956353e-02	4.1560431590129732e-02	4.1566366728118906e-02	4.1610977408018640e-02	4.1649267012395581e-02	4.1484123095712144e-02	4.1578971824490538e-02	4.1525963841021717e-02	

#jkf#data_x_31
1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.7481554454153281e-02	-1.7693734977507758e-02	-1.8222344630314191e-02	-1.7740562761968115e-02	-1.8048620651147013e-02	-1.8181701004870210e-02	-1.8286830217344674e-02	-1.7698178386452740e-02	-1.8036048000073024e-02	-1.7796559140774271e-02	-1.8001944946453907e-02	-1.7758124757960042e-02	-1.8492132632234232e-02	-1.8355854647393616e-02	-1.8098591452428037e-02	
1.4532240025833958e-02	1.4498607451799189e-02	1.4426895439323937e-02	1.4420441692510864e-02	1.4383407184890652e-02	1.4348635736328517e-02	1.4352506147553741e-02	1.4450266989420802e-02	1.4422814268960797e-02	1.4452767234250541e-02	1.4400424245171534e-02	1.4485849557316455e-02	1.4342501089532448e-02	1.4341015834644418e-02	1.4423330093683313e-02	

#jkf#data_x_32
1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-4.0002231691239343e-03	-4.1650201803614673e-03	-4.7565860925413428e-03	-4.1676062504139577e-03	-4.5771995772359297e-03	-4.6552105047393544e-03	-4.7185085077264266e-03	-4.2073292723375233e-03	-4.5178409857337121e-03	-4.2866380696861828e-03	-4.4000166465127388e-03	-4.2554382478344477e-03	-5.0340329411364126e-03	-4.8867517883939560e-03	-4.5863084747787275e-03	
1.3299969711143618e-02	1.3272656783764564e-02	1.3201528001058154e-02	1.3203909681800179e-02	1.3160648242650737e-02	1.3134390390804083e-02	1.3144966308566885e-02	1.3223556385794481e-02	1.3203712478917520e-02	1.3228808731539914e-02	1.3192479916411665e-02	1.3258233749824846e-02	1.3124703810124205e-02	1.3122518882574308e-02	1.3204171001093501e-02	

#jkf#data_x_33
1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	
1.0753056302210218e-01	1.0751850123783033e-01	1.0743439903966108e-01	1.0729848652819549e-01	1.0731310159143620e-01	1.0723817121702439e-01	1.0734168522734998e-01	1.0734727324833764e-01	1.0743722304775434e-01	1.0748597163802394e-01	1.0739763395250816e-01	1.0748900943802822e-01	1.0734336445026467e-01	1.0725505999048014e-01	1.0745556395680905e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
7.9440191870921995e-03	7.8205940556085596e-03	7.1931065377000558e-03	7.8464147177328691e-03	7.3696309205867894e-03	7.3224552028497425e-03	7.3087682432698697e-03	7.7401812372598633e-03	7.4703524475112915e-03	7.6894263632344695e-03	7.6506970912086913e-03	7.7027930862835770e-03	6.9107537033323008e-03	7.0532356901953641e-03	7.3907068163626688e-03	
1.2188910879393916e-02	1.2165931282275472e-02	1.2098207404463990e-02	1.2103468899844323e-02	1.2058964481764810e-02	1.2036917435936354e-02	1.2053414467060767e-02	1.2116742731859288e-02	1.2103802242052972e-02	1.2124986231588575e-02	1.2099240325355285e-02	1.2149977899452210e-02	1.2028034174953416e-02	1.2023716618518622e-02	1.2103824542041088e-02	

#jkf#data_x_34
1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.0407744000975475e-02	-2.0569626276099706e-02	-2.0716147036028892e-02	-2.0034842892787813e-02	-2.0508201373517942e-02	-2.0418418669082311e-02	-1.9963126248161100e-02	-2.0773859732380384e-02	-2.1044901196308419e-02	-2.0294670923383079e-02	-2.0060854643556253e-02	-2.0449057036477508e-02	-2.0471046716018043e-02	-2.0369846811643610e-02	-1.9902293195380116e-02	
2.1553383549504583e-02	2.1603986088509938e-02	2.1504551522269693e-02	2.1667779001539295e-02	2.1618100111454621e-02	2.1611946514695956e-02	2.1715659881796211e-02	2.1547913785058236e-02	2.1443909288325496e-02	2.1624153662699055e-02	2.1633548989075407e-02	2.1604280405229142e-02	2.1614537499507588e-02	2.1633603625687850e-02	2.1707210351417431e-02	

#jkf#data_x_35
1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-6.9973647788120485e-03	-7.2417712902299036e-03	-7.3096818584983403e-03	-6.7115567814630683e-03	-7.1204219238922006e-03	-7.0268247673332396e-03	-6.6471081602738347e-03	-7.3985889395091764e-03	-7.7093868641639196e-03	-6.9456634004652074e-03	-6.7113922431094875e-03	-7.0889503732460557e-03	-7.1331210881589446e-03	-6.9641091976506420e-03	-6.5298924843835149e-03	
1.9914869516525803e-02	1.9953111550139999e-02	1.9873916549867372e-02	2.0003939226503911e-02	1.9972275787423329e-02	1.9967472105986539e-02	2.0047331861830862e-02	1.9907753203611260e-02	1.9807059991971753e-02	1.9968736611118625e-02	1.9976330143056855e-02	1.9957409378460016e-02	1.9957823649984066e-02	1.9992864055648450e-02	2.0047449133323049e-02	

#jkf#data_x_36
1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	
1.2484177653965374e-01	1.2498975686616406e-01	1.2489511410660446e-01	1.2497807583480683e-01	1.2499198486481430e-01	1.2501462188657933e-01	1.2510186635576218e-01	1.2490327963127115e-01	1.2479618031187681e-01	1.2490679785552516e-01	1.2494396835318360e-01	1.2498184799775286e-01	1.2495356786285872e-01	1.2506451983685571e-01	1.2499250522778367e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.9450996266078850e-03	4.6349563741018007e-03	4.6357570174062335e-03	5.1756536635184369e-03	4.8141256226334750e-03	4.9031978951337152e-03	5.2331259742647018e-03	4.5287178525257876e-03	4.1815755318836412e-03	4.9519922933176641e-03	5.1967089785050768e-03	4.8118667311612129e-03	4.7631533163327022e-03	4.9848665798692959e-03	5.3854817483442730e-03	
1.8445848716439488e-02	1.8476169628673014e-02	1.8411418161038622e-02	1.8519486826496970e-02	1.8498749072739754e-02	1.8494141357189322e-02	1.8559308984545254e-02	1.8439417131178557e-02	1.8342431567337340e-02	1.8488380609544382e-02	1.8496518721760558e-02	1.8482417697994507e-02	1.8477960384154064e-02	1.8522695533875325e-02	1.8562781952840467e-02	

#jkf#data_x_37
1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.3274579873681811e-02	-2.3189403413686943e-02	-2.3475704581522261e-02	-2.3637726396015135e-02	-2.3710587979294956e-02	-2.3494203744285319e-02	-2.3878175394275364e-02	-2.3442350211246410e-02	-2.3832139801174101e-02	-2.2722923526828115e-02	-2.3452363352319011e-02	-2.3185503728771623e-02	-2.3446295124964461e-02	-2.3715633522298052e-02	-2.3042210188286921e-02	
3.6243630932638007e-02	3.6204356420779231e-02	3.6165845863353238e-02	3.6136300047961881e-02	3.6099857873923710e-02	3.6153612817371304e-02	3.6036192490297971e-02	3.6129667115385386e-02	3.6039557080661935e-02	3.6352622349490132e-02	3.6120396501493304e-02	3.6267621490656439e-02	3.6177907276616274e-02	3.6061327769707767e-02	3.6275178749547700e-02	

#jkf#data_x_38
1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-9.8707148718638893e-03	-9.7626667266798861e-03	-1.0077893331081472e-02	-1.0314808301852829e-02	-1.0295502694533692e-02	-1.0064214722699166e-02	-1.0426471657171366e-02	-1.0041519525587211e-02	-1.0424983645414582e-02	-9.3658023509701760e-03	-1.0018043677062383e-02	-9.7483548957818800e-03	-1.0087416707274172e-02	-1.0331004949087175e-02	-9.6549387495177552e-03	
3.3791700009200447e-02	3.3760895544896141e-02	3.3719598312098094e-02	3.3671711831476686e-02	3.3665052489476148e-02	3.3717964515100375e-02	3.3616941849606161e-02	3.3685260156735744e-02	3.3611742935798793e-02	3.3872560852727676e-02	3.3681629973664112e-02	3.3819377431652017e-02	3.3716680169486236e-02	3.3622270239280924e-02	3.3807191808699823e-02	

#jkf#data_x_39
1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	
1.5492119516985350e-01	1.5491937957039878e-01	1.5491334524164638e-01	1.5486274912564327e-01	1.5493401806372928e-01	1.5496889442873532e-01	1.5483276039440005e-01	1.5487764242367613e-01	1.5488768718865384e-01	1.5498506798148595e-01	1.5490218698263866e-01	1.5496975622544029e-01	1.5489816345832561e-01	1.5491508462981421e-01	1.5482927551203815e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.0806677384601346e-03	2.2140316798319459e-03	1.8750830680834552e-03	1.5778044660486601e-03	1.6746861149486980e-03	1.9164846890757092e-03	1.5736525073332119e-03	1.9143235374383949e-03	1.5453935619492987e-03	2.5462938725813455e-03	1.9701491292629936e-03	2.2350021246385909e-03	1.8372225924543073e-03	1.6177303342621852e-03	2.2747339806487854e-03	
3.1583006293170152e-02	3.1559862771745759e-02	3.1516891620913728e-02	3.1458842422476277e-02	3.1471588245325192e-02	3.1523126678599050e-02	3.1433734789420756e-02	3.1485174287999559e-02	3.1425621185965980e-02	3.1644690941941868e-02	3.1485658550436384e-02	3.1613187454025624e-02	3.1505577901624233e-02	3.1427923548687564e-02	3.1585495477010013e-02	

#jkf#data_x_40
1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.3431010105263439e-02	-2.3995757400033374e-02	-2.3635038661326740e-02	-2.3596408531201485e-02	-2.3993907771196615e-02	-2.3869889973438474e-02	-2.3535878703282387e-02	-2.3291670242796242e-02	-2.3414213487909924e-02	-2.3443996483469287e-02	-2.4124684508542105e-02	-2.3575762234790243e-02	-2.4057976940880299e-02	-2.3658976091639999e-02	-2.3966582250539742e-02	
5.1171312582514977e-02	5.0946779183359485e-02	5.1060239133669992e-02	5.1040738657528069e-02	5.0964116084451061e-02	5.0975174668300892e-02	5.1139153473296894e-02	5.1217256048734505e-02	5.1102997782702254e-02	5.1203197214699840e-02	5.0899703222574130e-02	5.1053394638287009e-02	5.0918496853727027e-02	5.1096804188169920e-02	5.0985572307416661e-02	

#jkf#data_x_41
1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.0169835192354676e-02	-1.0704001976666488e-02	-1.0445211305868174e-02	-1.0289386397996925e-02	-1.0802462474206187e-02	-1.0571910663592421e-02	-1.0182309866609368e-02	-1.0045342999618706e-02	-1.0070761757607183e-02	-1.0243793961220160e-02	-1.0867284144748968e-02	-1.0367282336763373e-02	-1.0753519207591294e-02	-1.0445379541144800e-02	-1.0597743778253982e-02	
4.7794559432305588e-02	4.7607715751669402e-02	4.7678320632296718e-02	4.7689573050674235e-02	4.7592451935599772e-02	4.7639223336232092e-02	4.7802358878844944e-02	4.7827864418304541e-02	4.7766783086025145e-02	4.7802361847189501e-02	4.7560148104038545e-02	4.7667296567096000e-02	4.7590212367157381e-02	4.7722459012997098e-02	4.7673090681322687e-02	

#jkf#data_x_42
1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	
1.8036737892129417e-01	1.8042908626573823e-01	1.8037587333067628e-01	1.8022995639146069e-01	1.8033801271089117e-01	1.8043589154511511e-01	1.8052338911402221e-01	1.8030831541900205e-01	1.8046290840393153e-01	1.8035129774971112e-01	1.8041159427284956e-01	1.8015811226859937e-01	1.8042658810774209e-01	1.8040631621368780e-01	1.8043683558469295e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.7266586268916417e-03	1.2191924291130862e-03	1.3915100944469905e-03	1.6219647981660923e-03	1.0257736178780341e-03	1.3300932962722889e-03	1.7840276366702101e-03	1.8422236151655613e-03	1.8782125514992809e-03	1.5901536012370154e-03	1.0255247351228236e-03	1.4766464843071758e-03	1.1751626566314233e-03	1.4123395174847897e-03	1.3863617004856998e-03	
4.4790770736334945e-02	4.4631651525119172e-02	4.4674156015629171e-02	4.4696122592239040e-02	4.4592750785353602e-02	4.4656773244458624e-02	4.4822129180153214e-02	4.4816310082782071e-02	4.4784880938785653e-02	4.4779279601288816e-02	4.4585026921435421e-02	4.4656711521237201e-02	4.4620360542333051e-02	4.4722409285186650e-02	4.4712220980246110e-02	

#jkf#data_x_43
1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-2.4114019071762971e-02	-2.3010524555908157e-02	-2.3628072775037118e-02	-2.3612117737134564e-02	-2.3501051334759021e-02	-2.4744903762223547e-02	-2.4359367164359963e-02	-2.3600276706539386e-02	-2.4088760041606289e-02	-2.4067266553612521e-02	-2.4784869629872697e-02	-2.3091180127119942e-02	-2.3184115211258127e-02	-2.4023743732064923e-02	-2.3910610576048430e-02	
5.8842550208988195e-02	5.9370069808699161e-02	5.9053364051258397e-02	5.9190142522267009e-02	5.9143321735874901e-02	5.8594551818066970e-02	5.8775489879978257e-02	5.9134184232067982e-02	5.8860379607856519e-02	5.8910224833604002e-02	5.8505038315124699e-02	5.9364901138409032e-02	5.9261204350281885e-02	5.8958397208128052e-02	5.8888894906020228e-02	

#jkf#data_x_44
1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.1012790726462357e-02	-1.0110920880689683e-02	-1.0693902189267468e-02	-1.0609486058480527e-02	-1.0422437174285953e-02	-1.1570591883630993e-02	-1.1274545215809145e-02	-1.0623946605243517e-02	-1.1105003844113365e-02	-1.1077778258428927e-02	-1.1756994107851915e-02	-1.0230145461696316e-02	-1.0107776453587014e-02	-1.1020595771024350e-02	-1.0864338243846305e-02	
5.5043033745928553e-02	5.5429951175787549e-02	5.5159997116284123e-02	5.5327253865108401e-02	5.5305619916448417e-02	5.4866784985185164e-02	5.4991552963977321e-02	5.5256197992654230e-02	5.5019094264512777e-02	5.5063179893555192e-02	5.4728975197179286e-02	5.5417549607513321e-02	5.5397059704762185e-02	5.5121996759142082e-02	5.5056157687392783e-02	

#jkf#data_x_45
1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	1.9500000000000000e+00	
1.9327073666744632e-01	1.9332733189439569e-01	1.9309254920132665e-01	1.9364420125169013e-01	1.9352775295998503e-01	1.9336101981854051e-01	1.9336303421862344e-01	1.9341709322337738e-01	1.9337677504358816e-01	1.9337160563040856e-01	1.9330915312148816e-01	1.9352331206037185e-01	1.9327109217464458e-01	1.9348019969603297e-01	1.9320408356164745e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
7.6465692677424313e-04	1.4812555983851339e-03	9.5089250830313055e-04	1.0811248761135872e-03	1.3285104587271723e-03	2.6977515808679353e-04	4.8988199752897366e-04	1.0503049434281153e-03	5.8299300701003531e-04	6.1223014434064194e-04	-2.8778487353942062e-05	1.3523832916361722e-03	1.6205274527344160e-03	6.7655594415211295e-04	8.7409118969847266e-04	
5.1666071851941789e-02	5.1951121480207085e-02	5.1723224638556588e-02	5.1904244739446555e-02	5.1897715768525358e-02	5.1540512767678716e-02	5.1626762735701555e-02	5.1826562458076521e-02	5.1619068010004800e-02	5.1658414219487060e-02	5.1378262144114936e-02	5.1941998458787955e-02	5.1962823687527859e-02	5.1721999988666029e-02	5.1660544826566242e-02	

#jkf#data_x_46
2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.9065871895775863e-02	-2.8806446666473223e-02	-2.7741857531027037e-02	-2.8082279199163063e-02	-2.8254889834170044e-02	-2.7958894457618538e-02	-2.8814055589087895e-02	-2.7773755039726039e-02	-2.7752579195902322e-02	-2.8344512029371327e-02	-2.8205988982879765e-02	-2.8798225893303858e-02	-2.8721327191451679e-02	-2.8760937653377838e-02	-2.8678981505773776e-02	
9.9620881978000897e-03	1.0002142000977182e-02	1.0058199336082426e-02	9.9603668312186165e-03	1.0030140093524733e-02	9.9695533520910741e-03	9.9607729387727120e-03	1.0051190643970233e-02	1.0114019788574048e-02	1.0048119043248944e-02	9.9946690768418396e-03	9.9569542752941109e-03	9.9096715300811961e-03	9.9582198039516560e-03	1.0047113174236622e-02	

#jkf#data_x_47
2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.3946455869280061e-02	-1.3710314418591496e-02	-1.2673589222344211e-02	-1.3020351117946721e-02	-1.3194565486789572e-02	-1.2927006519841883e-02	-1.3628907624209180e-02	-1.2664463061190373e-02	-1.2656292091954818e-02	-1.3297528937882747e-02	-1.3025401726566493e-02	-1.3660060791153006e-02	-1.3536537712674990e-02	-1.3706865456831530e-02	-1.3458365439570713e-02	
8.9085897261921947e-03	8.9376499057119731e-03	8.9772063378177405e-03	8.8882200811010934e-03	8.9567519861277894e-03	8.8915767284619279e-03	8.9113090244501911e-03	8.9767465910275158e-03	9.0355699333469278e-03	8.9738944720453052e-03	8.9339912915021580e-03	8.9009964035116108e-03	8.8572611235990251e-03	8.8924777931927157e-03	8.9916469927361423e-03	

#jkf#data_x_48
2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	
7.0954204147382530e-02	7.0872039309304163e-02	7.0794044760278479e-02	7.0631618506615521e-02	7.0874555451902146e-02	7.0679690146859320e-02	7.0900387703200923e-02	7.0815607436882227e-02	7.0962185494195071e-02	7.0969819079307647e-02	7.0830845701220238e-02	7.0830884447005582e-02	7.0667932531269281e-02	7.0808009307290240e-02	7.1027940763273262e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-6.4833131212116424e-04	-4.3410836649496187e-04	5.8163774234565313e-04	2.4181736010012167e-04	4.5816501172080137e-05	2.7254096927906146e-04	-2.7838567399693370e-04	6.0926682172696145e-04	6.2011844031434338e-04	-6.2155783414535870e-05	3.2024481879933120e-04	-3.3660151052641862e-04	-2.0139021801771073e-04	-4.5968005536398127e-04	-9.3805812938080324e-05	
7.9686761830502321e-03	7.9895509322277965e-03	8.0188561605298060e-03	7.9381113751851584e-03	8.0029703428350744e-03	7.9343777092054334e-03	7.9736982070778110e-03	8.0208602607238985e-03	8.0776173600786913e-03	8.0199669110037584e-03	7.9886104645942001e-03	7.9604306788725772e-03	7.9170737305612124e-03	7.9456013669057489e-03	8.0471825627810058e-03	

#jkf#data_x_49
2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.9510331977005005e-02	-3.0251895858248501e-02	-2.9358835057643917e-02	-3.0114917504855371e-02	-2.9528876551877775e-02	-2.9571678008393443e-02	-2.9447218350741794e-02	-2.9393966605952004e-02	-2.9912766444178507e-02	-3.0296106479391904e-02	-3.0014462997439012e-02	-3.0155365998389166e-02	-2.9853417906734014e-02	-2.9904140387374156e-02	-3.0110214705498378e-02	
1.4627550571779429e-02	1.4459560164435420e-02	1.4635338612967671e-02	1.4515560212060078e-02	1.4582820193466312e-02	1.4564012024511228e-02	1.4645768831088455e-02	1.4614764375398041e-02	1.4474401927799009e-02	1.4540007805092587e-02	1.4547857392630544e-02	1.4523982871790367e-02	1.4561464862873644e-02	1.4581102652680849e-02	1.4571056226515722e-02	

#jkf#data_x_50
2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.4184388549116245e-02	-1.4860494041596700e-02	-1.4154281124914736e-02	-1.4856903031851748e-02	-1.4149730028955559e-02	-1.4223813964711896e-02	-1.4177720132771521e-02	-1.4212636433971387e-02	-1.4596041779871616e-02	-1.5051123461807148e-02	-1.4792123987766165e-02	-1.4859315207685297e-02	-1.4562018927441800e-02	-1.4677041084353776e-02	-1.4925334334308649e-02	
1.3305220906722984e-02	1.3166206751498859e-02	1.3297308685006344e-02	1.3200611373727158e-02	1.3271395429186199e-02	1.3247700443641805e-02	1.3316710589133501e-02	1.3276846038795129e-02	1.3164274116827336e-02	1.3222061849717318e-02	1.3227573288019500e-02	1.3213095004653348e-02	1.3244313721615841e-02	1.3252960404166209e-02	1.3247385500861509e-02	

#jkf#data_x_51
2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	
8.0342533514338399e-02	8.0270985458190044e-02	8.0320210684945229e-02	8.0336398483110347e-02	8.0360238077316890e-02	8.0322181524622283e-02	8.0424032603980691e-02	8.0363699417388121e-02	8.0192806645165621e-02	8.0428001905837168e-02	8.0374727794978243e-02	8.0344743368676516e-02	8.0309444879595016e-02	8.0375876621874273e-02	8.0492668748903637e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-7.3916907682419764e-04	-1.3550842507745464e-03	-8.1377134052990074e-04	-1.4294125067963737e-03	-6.5564012174998409e-04	-7.2647158923647148e-04	-7.7072325682253640e-04	-8.4021825453059473e-04	-1.1371041581642871e-03	-1.6312053521597425e-03	-1.3904062008897877e-03	-1.3840564625464402e-03	-1.1308708686528501e-03	-1.2776840800906575e-03	-1.5442445166773955e-03	
1.2114237615881762e-02	1.1996617110337737e-02	1.2096637282398685e-02	1.2021039255074521e-02	1.2088315747002764e-02	1.2065215619183358e-02	1.2122313243327205e-02	1.2083070303127056e-02	1.1986147196880854e-02	1.2040083954490556e-02	1.2044841333610605e-02	1.2037081571357851e-02	1.2059757542401746e-02	1.2063456734748720e-02	1.2063499188493983e-02	

#jkf#data_x_52
2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.7947830002880314e-02	-2.8872818346497575e-02	-2.9546889245493674e-02	-2.8712687450574342e-02	-2.8598892741042575e-02	-2.8609687703353814e-02	-2.9029929685552847e-02	-2.8383327091310778e-02	-2.9181203286621965e-02	-2.8979715276387624e-02	-2.8825871061939540e-02	-2.9057407670227436e-02	-2.9153041899424387e-02	-2.8995883914962245e-02	-2.9091857979886920e-02	
2.5319153361620668e-02	2.5132355154355197e-02	2.4966182909900915e-02	2.5160927438810189e-02	2.5254377043328211e-02	2.5170784595812817e-02	2.5082913848327754e-02	2.5252237688602214e-02	2.5163966006031491e-02	2.5045484985230598e-02	2.5147159638703655e-02	2.5136365339682810e-02	2.5057036027177973e-02	2.5040669614201309e-02	2.5140661085109151e-02	

#jkf#data_x_53
2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.2978283508489064e-02	-1.3834999010916837e-02	-1.4549844314160149e-02	-1.3666056258410858e-02	-1.3597977620755514e-02	-1.3693159173275904e-02	-1.4022669779446495e-02	-1.3543523723467010e-02	-1.4141065312646445e-02	-1.3892652528562782e-02	-1.3736925431793223e-02	-1.4042915497742559e-02	-1.4148404085890492e-02	-1.3901480860710885e-02	-1.4065610685994989e-02	
2.3215060858462894e-02	2.3070838627767466e-02	2.2928514962367551e-02	2.3099541317037061e-02	2.3176577645051804e-02	2.3075673226309431e-02	2.3025741013587914e-02	2.3138423442437845e-02	2.3109730396598666e-02	2.3004896704722371e-02	2.3092293687739698e-02	2.3075106569763280e-02	2.3004430351361248e-02	2.3001814347098842e-02	2.3080752081532003e-02	

#jkf#data_x_54
2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	2.1000000000000001e+00	
9.7854276847885099e-02	9.7880948612480492e-02	9.7970077445788839e-02	9.8016289781746826e-02	9.8068198612629914e-02	9.7818902391646520e-02	9.7884315997685406e-02	9.7913537231064621e-02	9.8036136655851092e-02	9.7923045161284042e-02	9.7900737953678263e-02	9.7981025645074257e-02	9.7948698822484775e-02	9.7906882041698798e-02	9.7942876606520138e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
3.0416556445983511e-04	-4.9417103674914697e-04	-1.2025859594824717e-03	-3.0670826514203609e-04	-2.8249845729746981e-04	-4.3032062016828965e-04	-6.9224480839455427e-04	-3.5025682648756606e-04	-7.7888620122568142e-04	-4.8619993314039101e-04	-3.5343603808188351e-04	-7.0141317345026599e-04	-8.0586914084038175e-04	-5.0130184339614026e-04	-7.0941462189907933e-04	
2.1379063511675105e-02	2.1263686829366094e-02	2.1147202763026077e-02	2.1294833896720440e-02	2.1358878132808009e-02	2.1252134454046362e-02	2.1225649155200161e-02	2.1301688609599252e-02	2.1310111781526836e-02	2.1216793885272773e-02	2.1289560638797941e-02	2.1271873686202196e-02	2.1210238758953656e-02	2.1212761310811769e-02	2.1279028313334201e-02	

#jkf#data_y
8.5433538215453908e-01	8.5498275376497601e-01	8.5368631749820190e-01	8.5524158816967355e-01	8.5577571198697489e-01	8.5437716623353377e-01	8.5416383951582309e-01	8.5639437124644380e-01	8.5585164776495126e-01	8.5541302742997383e-01	8.5585757802804507e-01	8.5448246393677996e-01	8.5311003898901205e-01	8.5703269833253448e-01	8.5637802830727050e-01	
8.8431039003140333e-01	8.8498827977927552e-01	8.8395945844387136e-01	8.8527975323165431e-01	8.8601883098366296e-01	8.8428356339598602e-01	8.8431009069092192e-01	8.8634781057573631e-01	8.8568079600815919e-01	8.8555576026191729e-01	8.8563013155324366e-01	8.8471038128896407e-01	8.8365390312676517e-01	8.8680368675152466e-01	8.8603633861338071e-01	
9.1339091594288302e-01	9.1410796640036285e-01	9.1325463530935214e-01	9.1433401886751375e-01	9.1524808168232918e-01	9.1330529241061131e-01	9.1350202398925451e-01	9.1536159519465721e-01	9.1464817151727584e-01	9.1473178635908958e-01	9.1452023220862133e-01	9.1396019827479758e-01	9.1313430284809660e-01	9.1570617209590777e-01	9.1487951640960929e-01	
8.2873705013239407e-01	8.2795615009990231e-01	8.2938874628486103e-01	8.2912661194966109e-01	8.3010552420551387e-01	8.2778910357141833e-01	8.2895986903973107e-01	8.2836665484751404e-01	8.3025425998758529e-01	8.3020196966377302e-01	8.2901249515698849e-01	8.2832260686665837e-01	8.3030462794434257e-01	8.2946617437117787e-01	8.2953017720466959e-01	
8.5984607447455352e-01	8.5890430041169996e-01	8.6010385425777836e-01	8.6010839492996582e-01	8.6087884332767750e-01	8.5892759798180329e-01	8.6012734522969858e-01	8.5942657604633166e-01	8.6109327327748064e-01	8.6093991464097819e-01	8.5999873696651818e-01	8.5929884350524344e-01	8.6114594017486101e-01	8.6042441006352777e-01	8.6052493611083269e-01	
8.8982908228668933e-01	8.8879142208357131e-01	8.8981773757131422e-01	8.9000719597332367e-01	8.9063593243085604e-01	8.8898859549744103e-01	8.9015144264885926e-01	8.8939143710591739e-01	8.9085736361454149e-01	8.9062926844154222e-01	8.8991571786257406e-01	8.8921407311828871e-01	8.9092592199116560e-01	8.9026396835935506e-01	8.9041649718844484e-01	
8.5069409129872708e-01	8.5179458525081286e-01	8.4908512695690463e-01	8.4647375629212973e-01	8.5146722939004094e-01	8.4873595026556026e-01	8.4999586028176743e-01	8.5113378416971930e-01	8.4728697107028383e-01	8.4818207083388819e-01	8.5222206556313029e-01	8.5104650414297223e-01	8.5183291633513447e-01	8.4842936976894234e-01	8.4839456818566794e-01	
8.7653005551380803e-01	8.7720659977720217e-01	8.7550344514536282e-01	8.7322919477002414e-01	8.7690772452059962e-01	8.7501135311111411e-01	8.7595370749259527e-01	8.7684588751945347e-01	8.7331819701479863e-01	8.7458604702748999e-01	8.7768437803985588e-01	8.7687777039916714e-01	8.7739305454412431e-01	8.7434497610176132e-01	8.7460947334004169e-01	
9.0280861354988373e-01	9.0321061781914891e-01	9.0214074841991709e-01	9.0014094591024307e-01	9.0289325270849385e-01	9.0160082576160427e-01	9.0229642995896842e-01	9.0303213701458107e-01	8.9982840387200602e-01	9.0122875684063497e-01	9.0376855937619693e-01	9.0312496767299222e-01	9.0348955028726374e-01	9.0072155097568241e-01	9.0113401865324450e-01	
8.4243365783405089e-01	8.4144130688038565e-01	8.4254942152512113e-01	8.3988734343568072e-01	8.4209237281200067e-01	8.4271171411456014e-01	8.4066200407454428e-01	8.4144106207145231e-01	8.4413250566085440e-01	8.4062961388078838e-01	8.4024480428925474e-01	8.4027237255164844e-01	8.4215975046398550e-01	8.3896079680031710e-01	8.4100291342632061e-01	
8.7221386697468262e-01	8.7109308777456707e-01	8.7213064395447604e-01	8.6984886529211869e-01	8.7186936380858859e-01	8.7273352752304989e-01	8.7028978657536149e-01	8.7105464099424756e-01	8.7303494439109752e-01	8.7051165678029219e-01	8.7003664532356884e-01	8.7035408170478690e-01	8.7179444083719237e-01	8.6871509490197496e-01	8.7065250014359752e-01	
9.0113220393529803e-01	8.9994412442204352e-01	9.0087725478728820e-01	8.9896039317711030e-01	9.0085645258237979e-01	9.0172404512729443e-01	8.9913865628076717e-01	8.9985182750373593e-01	9.0134767489399947e-01	8.9946940096680872e-01	8.9897524500544612e-01	8.9950749844144195e-01	9.0056327053225160e-01	8.9765053407941875e-01	8.9952157471060157e-01	
8.3324501975750209e-01	8.3024737647224278e-01	8.3228307447273697e-01	8.3151951404504598e-01	8.3209653602812872e-01	8.3194673739146408e-01	8.3175909850992735e-01	8.3095698545029884e-01	8.3232801546613933e-01	8.3174387592810906e-01	8.3287798965932824e-01	8.3394531633783386e-01	8.3145601424566207e-01	8.3304390967423669e-01	8.3126282633097504e-01	
8.6348437754973706e-01	8.6104962928455675e-01	8.6275032292897003e-01	8.6219149281919749e-01	8.6242116514151124e-01	8.6247694454547330e-01	8.6226283542138538e-01	8.6152226869739446e-01	8.6283411140812105e-01	8.6239223927227027e-01	8.6341939639611587e-01	8.6434517039259107e-01	8.6211313096447295e-01	8.6317139409109200e-01	8.6188530176157285e-01	
8.9322724366172823e-01	8.9123946672410770e-01	8.9269043468344944e-01	8.9228218135340132e-01	8.9229801511742690e-01	8.9249627620442162e-01	8.9221995044722202e-01	8.9154774517450153e-01	8.9275809123118965e-01	8.9245809834384049e-01	8.9339645946882640e-01	8.9419859312655292e-01	8.9219893890353585e-01	8.9286787962611025e-01	8.9193745638143485e-01	
8.3537841158746851e-01	8.3602811802876698e-01	8.3539316213319814e-01	8.3416819648913099e-01	8.3533366956614585e-01	8.3558725334809336e-01	8.3480501295785381e-01	8.3530839960934566e-01	8.3454789257937634e-01	8.3593526804124718e-01	8.3589650654159731e-01	8.3476113817023501e-01	8.3552878444981848e-01	8.3536596091407089e-01	8.3504502695330318e-01	
8.6697092287948974e-01	8.6756359257288351e-01	8.6678566823544978e-01	8.6579291420262294e-01	8.6697985481354467e-01	8.6718619556994658e-01	8.6644357518717496e-01	8.6686253216006781e-01	8.6627511444111327e-01	8.6755784491523524e-01	8.6738597681908491e-01	8.6645603132045779e-01	8.6709719440659994e-01	8.6697300369833552e-01	8.6679068199161025e-01	
8.9740276915049000e-01	8.9798007576036487e-01	8.9711467467085015e-01	8.9627658262341348e-01	8.9745181141601171e-01	8.9768144446238207e-01	8.9695661281432215e-01	8.9729564005330764e-01	8.9685540306506251e-01	8.9801413785669415e-01	8.9777758885606229e-01	8.9700887042698585e-01	8.9755735154868344e-01	8.9744029341870135e-01	8.9734846259916146e-01	
8.3626030603535850e-01	8.3716889881407819e-01	8.3802804109343487e-01	8.3596122797855599e-01	8.3677889328777966e-01	8.3675169136641692e-01	8.3747193326273173e-01	8.3698457952314387e-01	8.3678592924447737e-01	8.3579442527699077e-01	8.3950323254353854e-01	8.3804755191797820e-01	8.3524138051872809e-01	8.3690993608128261e-01	8.3759600375137999e-01	
8.6729405717725061e-01	8.6800657794084068e-01	8.6886295087638854e-01	8.6703678951141716e-01	8.6796201753981062e-01	8.6793177221311735e-01	8.6839192087831485e-01	8.6805594015748189e-01	8.6777860958504804e-01	8.6698616946834139e-01	8.7031882942390204e-01	8.6880928521466916e-01	8.6650493121596983e-01	8.6786463074559972e-01	8.6857445970127467e-01	
8.9731627687262161e-01	8.9787991382974497e-01	8.9872255448881810e-01	8.9711380281424913e-01	8.9810369838587722e-01	8.9802154351807528e-01	8.9831721225635552e-01	8.9811877123744499e-01	8.9779338443237089e-01	8.9711905234003075e-01	9.0015365171612294e-01	8.9862093197198067e-01	8.9668026469316597e-01	8.9784027981181380e-01	8.9855640415542837e-01	
8.3538692743602139e-01	8.3543399259808238e-01	8.3552318843212592e-01	8.3589747284300919e-01	8.3570815981991275e-01	8.3510623901326442e-01	8.3588987105489720e-01	8.3578631970354667e-01	8.3407942185445560e-01	8.3545834139153463e-01	8.3622496606386365e-01	8.3502212718477975e-01	8.3551168676659293e-01	8.3577039051381852e-01	8.3604923212198434e-01	
8.6680884556756155e-01	8.6686011729071755e-01	8.6697088382259380e-01	8.6732901882551217e-01	8.6704985326868200e-01	8.6656446549279664e-01	8.6731280288051193e-01	8.6720344347661671e-01	8.6571234291697352e-01	8.6691562591472882e-01	8.6750649652577627e-01	8.6635303135635966e-01	8.6697481975052915e-01	8.6731823707670130e-01	8.6763137410958480e-01	
8.9723392446856931e-01	8.9729772455293921e-01	8.9742533773734734e-01	8.9779800690348688e-01	8.9740849467753525e-01	8.9701936179512853e-01	8.9769373139867314e-01	8.9765575918905283e-01	8.9631616279913406e-01	8.9738048595921849e-01	8.9784456765487231e-01	8.9671565974935052e-01	8.9744100025407547e-01	8.9782305078492963e-01	8.9820588258477119e-01	
8.3591182552402676e-01	8.3880733344585034e-01	8.3872987710301850e-01	8.3538958090621884e-01	8.3792200381357740e-01	8.3621532068773119e-01	8.3972774560750751e-01	8.3860928610818997e-01	8.3560706597865564e-01	8.3710154582056773e-01	8.3649996635055879e-01	8.3970322326855806e-01	8.3802584588685081e-01	8.3679026864603645e-01	8.3624542091964493e-01	
8.6737475620209237e-01	8.6956874777977733e-01	8.6930903432014794e-01	8.6680156111916074e-01	8.6891994804066053e-01	8.6771067902591270e-01	8.7069936703291340e-01	8.6960206821076746e-01	8.6749132242990701e-01	8.6821628336464740e-01	8.6764364765578939e-01	8.7064849339534400e-01	8.6912480668658709e-01	8.6806697872815064e-01	8.6738243234201251e-01	
8.9779913675031975e-01	8.9944963049019555e-01	8.9910207038124290e-01	8.9715844513520937e-01	8.9892754431460120e-01	8.9811493026685429e-01	9.0064026191667068e-01	8.9960705350847403e-01	8.9812361031666021e-01	8.9834882301763108e-01	8.9775885464903249e-01	9.0066191903351922e-01	8.9920241684965685e-01	8.9832582067973266e-01	8.9752462452769344e-01	
8.4349949126489387e-01	8.4004999249068435e-01	8.4090310190662354e-01	8.4082717728369927e-01	8.4394775010671730e-01	8.4169052010940393e-01	8.4165571771313064e-01	8.4217003974723947e-01	8.4166338395561135e-01	8.4075992230611496e-01	8.4116481325120618e-01	8.4139677936697710e-01	8.4265857154429136e-01	8.4109725402442381e-01	8.4213057922394330e-01	
8.7479888656743132e-01	8.7220014539824720e-01	8.7257104680316666e-01	8.7265731434505001e-01	8.7542516035871298e-01	8.7334428622333260e-01	8.7345962799059773e-01	8.7380058591118215e-01	8.7330739380634248e-01	8.7266488301293288e-01	8.7288946201770423e-01	8.7303361896001452e-01	8.7412318093783958e-01	8.7280765289626661e-01	8.7397216301479164e-01	
9.0492053231546665e-01	9.0298016464014585e-01	9.0300787539415672e-01	9.0321379530682500e-01	9.0570671786833890e-01	9.0377393212220580e-01	9.0397887510553798e-01	9.0416618273361471e-01	9.0373423202757663e-01	9.0327686662890538e-01	9.0334188478186683e-01	9.0345775471599532e-01	9.0440992323848746e-01	9.0331117205152145e-01	9.0451021182231672e-01	
7.3728685743540434e-01	7.3778765750011277e-01	7.3845836996758596e-01	7.3763663157323456e-01	7.3838357186225345e-01	7.3847609067761177e-01	7.3912109491103217e-01	7.3745246438501399e-01	7.3854898760477095e-01	7.3836173150473949e-01	7.3866771755537119e-01	7.3780692860414954e-01	7.3930802978398635e-01	7.3872587207199381e-01	7.3866606479508889e-01	
7.5961802606017126e-01	7.6005096939061079e-01	7.6080975767484194e-01	7.5980190277272519e-01	7.6073096006292917e-01	7.6070183295139027e-01	7.6123359230048138e-01	7.5977321728927516e-01	7.6078808513859608e-01	7.6065482292201170e-01	7.6072201179467847e-01	7.6011646179211967e-01	7.6163366807000976e-01	7.6104897871090282e-01	7.6090921401075040e-01	
7.8159482683047066e-01	7.8198198737650815e-01	7.8277365759918849e-01	7.8167423145493975e-01	7.8270559828340247e-01	7.8261816216730651e-01	7.8302967981335869e-01	7.8175433324860732e-01	7.8267800996606229e-01	7.8259334916232726e-01	7.8248433168850440e-01	7.8209756081272552e-01	7.8357124095169606e-01	7.8301672376627784e-01	7.8281115989880634e-01	
7.4220846983739852e-01	7.4242460148014244e-01	7.4316719617826921e-01	7.4152119513615533e-01	7.4225304716958018e-01	7.4246803878939760e-01	7.4163090555210298e-01	7.4264590914651218e-01	7.4337699797427448e-01	7.4166801211008371e-01	7.4176587639783820e-01	7.4237376927382892e-01	7.4207152772387353e-01	7.4248085012858100e-01	7.4109263036102280e-01	
7.6468150470546437e-01	7.6503928361171614e-01	7.6559659593626672e-01	7.6424048828139013e-01	7.6477842361576964e-01	7.6498572073349524e-01	7.6437758301953573e-01	7.6516037598168885e-01	7.6595285599377438e-01	7.6430783298429095e-01	7.6442661680698842e-01	7.6492929462643333e-01	7.6475027741526314e-01	7.6492750140742505e-01	7.6370771022611839e-01	
7.8666728928579210e-01	7.8712607640067589e-01	7.8754190194808593e-01	7.8637734237980506e-01	7.8678791203085341e-01	7.8700225143159552e-01	7.8653646841947666e-01	7.8715535637501055e-01	7.8799953429728087e-01	7.8641324366168930e-01	7.8652041688652763e-01	7.8697877300301811e-01	7.8687023429147462e-01	7.8687127998722439e-01	7.8579496104548707e-01	
7.4724810916625928e-01	7.4758097412203561e-01	7.4788727430741486e-01	7.4790056797896887e-01	7.4856294874347673e-01	7.4826213369784367e-01	7.4863022292140924e-01	7.4803035788272609e-01	7.4886634740664526e-01	7.4661019813129847e-01	7.4822981277437561e-01	7.4727382384413699e-01	7.4770888918788947e-01	7.4880829484779032e-01	7.4653082844976570e-01	
7.6951891456982735e-01	7.6980248818463104e-01	7.7016526827402454e-01	7.7036976312373640e-01	7.7078780517347900e-01	7.7045699239525856e-01	7.7074306839945039e-01	7.7031473078248447e-01	7.7106615745400531e-01	7.6906939509871997e-01	7.7047140385379898e-01	7.6949743401742199e-01	7.7011756426941402e-01	7.7110196618345894e-01	7.6891539939234821e-01	
7.9138399355864930e-01	7.9161379231506401e-01	7.9202740923841530e-01	7.9237012376350136e-01	7.9260255136059032e-01	7.9224685737407485e-01	7.9247717661418415e-01	7.9217332887073255e-01	7.9284257115569223e-01	7.9107385726070301e-01	7.9229385141326247e-01	7.9132050946927646e-01	7.9206692022445446e-01	7.9295889561944066e-01	7.9088875483087084e-01	
7.4951512019841249e-01	7.5122931745445409e-01	7.5027028390018857e-01	7.4978983897143603e-01	7.5073732111933977e-01	7.5107281856996755e-01	7.5037179904506168e-01	7.4897263993636209e-01	7.5035480734311977e-01	7.4924206181282826e-01	7.5146317679826946e-01	7.4940888387926896e-01	7.5140313899999511e-01	7.5015966401047052e-01	7.5100910116719211e-01	
7.7237187769782156e-01	7.7396314371040353e-01	7.7323277012975933e-01	7.7252738778357077e-01	7.7368113319264531e-01	7.7376807097420264e-01	7.7298467221220102e-01	7.7188328659753247e-01	7.7297783673755294e-01	7.7224777168609438e-01	7.7422701132994642e-01	7.7237751472482741e-01	7.7407709100653099e-01	7.7304982140211664e-01	7.7353127457679227e-01	
7.9456474663925092e-01	7.9606662636959058e-01	7.9550281163961345e-01	7.9468953126447495e-01	7.9596623581807235e-01	7.9590206574705824e-01	7.9501014632466604e-01	7.9410779161938061e-01	7.9503101558710843e-01	7.9458250596191560e-01	7.9635092180094247e-01	7.9467725954261959e-01	7.9614310318838555e-01	7.9526396595369453e-01	7.9547724905576966e-01	
7.5470213693774169e-01	7.5190513084014543e-01	7.5279735769314626e-01	7.5416452159080483e-01	7.5397877723521922e-01	7.5648637688704545e-01	7.5544889027407558e-01	7.5359991186126807e-01	7.5501358130838803e-01	7.5470672277004169e-01	7.5680208454390585e-01	7.5269677863256479e-01	7.5230608665364929e-01	7.5485365316638620e-01	7.5417543253239494e-01	
7.7756255498537474e-01	7.7536612144286976e-01	7.7611136925053126e-01	7.7727923276653321e-01	7.7694723371036778e-01	7.7903777592423995e-01	7.7825820003517110e-01	7.7681242184808696e-01	7.7813993903530188e-01	7.7784155797038479e-01	7.7970137940420403e-01	7.7622955290123219e-01	7.7534569616295168e-01	7.7790830148417678e-01	7.7721185299863260e-01	
7.9972592786203323e-01	7.9801509627077105e-01	7.9859797173086022e-01	7.9964247514740006e-01	7.9920609930162245e-01	8.0096092285341924e-01	8.0037723144025918e-01	7.9923417826131848e-01	8.0048687653595973e-01	8.0019576844091433e-01	8.0186305133853464e-01	7.9888615521992790e-01	7.9770342728129573e-01	8.0020960964256849e-01	7.9948795687754415e-01	
5.4904380101698569e-01	5.4775156942612435e-01	5.4623500113259582e-01	5.4657580099147984e-01	5.4731353765831059e-01	5.4679741855583575e-01	5.4864897363983112e-01	5.4651540544594779e-01	5.4662482326996009e-01	5.4775563082560463e-01	5.4755541818584630e-01	5.4817381428637457e-01	5.4768877649363334e-01	5.4797601157671050e-01	5.4822064741928245e-01	
5.6722548581001886e-01	5.6604326204869926e-01	5.6470832100632906e-01	5.6501453926840950e-01	5.6571879522689295e-01	5.6533837323472702e-01	5.6674602001088181e-01	5.6488858413758813e-01	5.6500141529182890e-01	5.6617009141473251e-01	5.6578028062475660e-01	5.6637707829773065e-01	5.6586582911355054e-01	5.6634842234564020e-01	5.6631393994468282e-01	
5.8506957739219867e-01	5.8397778944182099e-01	5.8275565617797886e-01	5.8301573871495938e-01	5.8373265706972555e-01	5.8348675817173301e-01	5.8452603415762650e-01	5.8289357670219577e-01	5.8298026334862518e-01	5.8418059451568394e-01	5.8365699330521637e-01	5.8421650327599994e-01	5.8373399059442010e-01	5.8432264713341375e-01	5.8412070000294436e-01	
5.4964121062970084e-01	5.5132335814456390e-01	5.4938837866631984e-01	5.5104526400247622e-01	5.5033869654070822e-01	5.5032084633360245e-01	5.4996434855610610e-01	5.4995058770007788e-01	5.5059369347929998e-01	5.5135658907136220e-01	5.5088978042623760e-01	5.5099334119643961e-01	5.5026648055609440e-01	5.5046796700293998e-01	5.5139776820022057e-01	
5.6748184099287169e-01	5.6895286944313794e-01	5.6743617457482343e-01	5.6892504881323913e-01	5.6808643301124173e-01	5.6815388817186119e-01	5.6789475107421505e-01	5.6803354396316186e-01	5.6842634129056302e-01	5.6926764423415388e-01	5.6881204908418226e-01	5.6880611572874062e-01	5.6811193152284190e-01	5.6845890009479993e-01	5.6936430475832689e-01	
5.8513173648769712e-01	5.8644285920408068e-01	5.8524240017725282e-01	5.8653859476630532e-01	5.8566344162179351e-01	5.8574553802720031e-01	5.8559988575243660e-01	5.8577027407273763e-01	5.8603547039160020e-01	5.8690956072250555e-01	5.8644652295295419e-01	5.8634887039458339e-01	5.8573767084051331e-01	5.8616452160005794e-01	5.8701559953918669e-01	
5.4652647981336022e-01	5.4827514276438016e-01	5.5021062815111299e-01	5.4878731319736040e-01	5.4827545662032973e-01	5.4759755484531270e-01	5.4871977970382524e-01	5.4742908572594273e-01	5.4887229430037066e-01	5.4926000279995169e-01	5.4825867101188319e-01	5.4880119392732440e-01	5.4930409208473063e-01	5.4921094688714733e-01	5.4855055537012187e-01	
5.6539589569380133e-01	5.6691644375330608e-01	5.6879211422485598e-01	5.6742721444336275e-01	5.6699626220613386e-01	5.6651114134470770e-01	5.6736527849696472e-01	5.6646341275871226e-01	5.6744523433083327e-01	5.6778861094186661e-01	5.6682711615273496e-01	5.6745545907383732e-01	5.6794181133733279e-01	5.6772430956054898e-01	5.6718082208099385e-01	
5.8356313264243909e-01	5.8492348640241620e-01	5.8667759910313066e-01	5.8540678591170769e-01	5.8504891079563359e-01	5.8467332141970152e-01	5.8534129742461327e-01	5.8472160890526004e-01	5.8536583705959022e-01	5.8566563102046454e-01	5.8477164884504740e-01	5.8543596041737878e-01	5.8588775668294435e-01	5.8561119976419995e-01	5.8513329637706257e-01	

#plot#xiexiyeyytheyth
1.8999999999999999e+00	0.0000000000000000e+00	2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	-2.2319988970402917e-02	1.2950605410445763e-03	6.0592628488855757e-02	6.5509829157785768e-04	8.5513884089058201e-01	3.9917284991293212e-03	8.4906412190204439e-01	4.6002244952441894e-03	
1.8999999999999999e+00	0.0000000000000000e+00	2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	-7.1873834662808224e-03	1.1698905925471767e-03	5.6101139142073243e-02	5.1007659703129608e-04	8.8517127831576436e-01	3.4064933278108059e-03	8.7988285241074038e-01	3.6745688061609978e-03	
1.8999999999999999e+00	0.0000000000000000e+00	2.2189364698212666e-01	4.2541750315165888e-04	4.1666666666666664e-02	0.0000000000000000e+00	6.1684673352914660e-03	1.0821538113003919e-03	5.2164388497136290e-02	4.1321798280579206e-04	9.1427232730069086e-01	3.0152992411708345e-03	9.1092664048759542e-01	3.3104678571777920e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.3018189529705024e-02	1.3614839385871775e-03	1.5601718763691682e-02	2.4908724083273499e-04	8.2916813475507933e-01	3.0042888198566378e-03	8.3808493839503340e-01	2.9249448378927344e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.0420312188725626e-03	1.3605080817014482e-03	1.4022924980407242e-02	2.2514909466186519e-04	8.6011660275993007e-01	2.6719826620260341e-03	8.6911280736123309e-01	3.1639186709808177e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.2393368737482932e-01	5.4121899838672507e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.5199816696178852e-02	1.3513933332703000e-03	1.2652569257587721e-02	2.0607201107007030e-04	8.8998904374492571e-01	2.4052180520894471e-03	9.0049082846080353e-01	3.4235545353454712e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	-1.7627515252400795e-02	2.0523609177527892e-03	2.3279007563882060e-02	4.1180480692839866e-04	8.4978498998704544e-01	6.5820795206813368e-03	8.3281864596413779e-01	5.6857165360807331e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	-9.6057345317988592e-04	1.7886224985300620e-03	2.1526355905715000e-02	3.1358115496407782e-04	8.7573345762115995e-01	5.3377216029924252e-03	8.6662481177038497e-01	5.5097542172963419e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.4723038566902477e-01	8.7235488497184254e-04	5.0000000000000003e-02	0.0000000000000000e+00	1.3498065168670345e-02	1.5965709761481003e-03	1.9898498083387135e-02	2.5951204075216704e-04	9.0209462525472406e-01	4.5188491063318081e-03	9.0102541169802997e-01	5.5390265429513339e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.6427597046377307e-02	1.7262852002066598e-03	2.2895331170862541e-02	3.9292066857417481e-04	8.4137477598806443e-01	4.8078887471972647e-03	8.3567150898062015e-01	4.2284177862002238e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.1316546751313275e-03	1.7721493345825188e-03	2.0908051226829562e-02	3.5269733902306419e-04	8.7108887646530675e-01	4.3132340059599608e-03	8.6656498916229940e-01	4.4869678693503787e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.4483881612827190e-01	8.1022118726637794e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.2278162686744375e-02	1.8264617628025320e-03	1.9162176123089878e-02	3.2556486170435363e-04	8.9996801042972574e-01	3.9887220138539797e-03	8.9799013835838692e-01	4.7039897139159181e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.5631267326939730e-02	1.3993247382571843e-03	2.2194788028448192e-02	2.8171752254736558e-04	8.3204748598464207e-01	3.4448203161449266e-03	8.3726347562500214e-01	3.0774329793929736e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	-4.3557691956692680e-04	1.3356442984154059e-03	2.0184277530570130e-02	2.3424804442513758e-04	8.6255465204496418e-01	2.9864645572710031e-03	8.6811381245796504e-01	3.4429556891105027e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.4153019547212675e-01	2.9276579349975365e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2676607619558867e-02	1.2779217035560184e-03	1.8406714972719413e-02	2.0051330693569345e-04	8.9252112202984990e-01	2.6493696398951273e-03	8.9887999876913505e-01	3.5729868119354852e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	-1.7823426754796808e-02	5.9918475919573102e-04	2.2197032187580745e-02	1.7160415255774343e-04	8.3527218675797688e-01	1.9030334357917726e-03	8.3317241684365762e-01	1.2147159223390371e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	-3.2616482311506102e-03	5.9369482874079200e-04	2.0125722290283827e-02	1.5278920970280920e-04	8.6687474021424105e-01	1.7510600303232459e-03	8.6177614881529074e-01	1.3829690185142081e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.4208445123945884e-01	3.8833819152757831e-04	2.5000000000000001e-02	0.0000000000000000e+00	9.4768007391346394e-03	5.9641960170708731e-04	1.8332312859556641e-02	1.3866316066078662e-04	8.9734411458149965e-01	1.6510985092193671e-03	8.9070528607265742e-01	1.4382662337260785e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.7583127461897639e-02	1.4691715242014681e-03	2.1798706914510923e-02	3.2913708901577757e-04	8.3701893537972494e-01	3.7861141964999822e-03	8.3340656925908019e-01	2.7104371675129874e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.7090811837271207e-03	1.3805578000882202e-03	1.9796324737773333e-02	2.7157177374845747e-04	8.6802526277662850e-01	3.3489333063893554e-03	8.6279599885203517e-01	3.0353160361400694e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.4139786037312077e-01	3.5339381828351763e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.0293539126196726e-02	1.3049548895188925e-03	1.8053088172669308e-02	2.3012998240904119e-04	8.9802384950160674e-01	3.0283660715512495e-03	8.9257164100453790e-01	3.1202707971152090e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.7051993141027875e-02	7.1463215662466298e-04	2.8673515094229562e-02	2.1392107744217984e-04	8.3552322245319255e-01	1.8704673668964403e-03	8.3865558524522010e-01	1.5066838822787756e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.2267755962591196e-03	7.1124298961279130e-04	2.6151333405510846e-02	1.8950766228775708e-04	8.6696742388504311e-01	1.7607085376166885e-03	8.6851436774381041e-01	1.6578193902217454e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.5723022202964779e-01	3.1870848710555463e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0696091717830331e-02	7.2100262649720762e-04	2.3957228547183955e-02	1.7013590808982292e-04	8.9741727670060556e-01	1.7174736341976750e-03	8.9848249246124412e-01	1.8675162543657215e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.6443776425408257e-02	1.8945488763614600e-03	3.6222438678844546e-02	5.7052698451900540e-04	8.3741908733779957e-01	5.2978453564174726e-03	8.4454019333878960e-01	3.3355894145913421e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.5382798567802095e-03	1.6852103153185561e-03	3.3195935613309774e-02	4.4012530987206245e-04	8.6857067508892472e-01	4.4269771385461133e-03	8.7525507310662620e-01	3.5138556361646103e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.7357207659698987e-01	3.6408210399015037e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.1485814915803860e-02	1.5443617903959071e-03	3.0561736819226804e-02	3.5740158389770338e-04	8.9871634278916623e-01	3.8466182844007395e-03	9.0600539595611485e-01	3.7407122653923871e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.9047610526819005e-02	1.1862965282544459e-03	4.8964035350880605e-02	4.0930866373480165e-04	8.4170767295299731e-01	3.7866682219705643e-03	8.4788236876370970e-01	2.6836639417853738e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	-4.3666169679914841e-03	1.0470504657332227e-03	4.4994389940364039e-02	3.0567428381923805e-04	8.7340369388290762e-01	3.2112303398275487e-03	8.7784615996599269e-01	2.2529453093829261e-03	
1.8999999999999999e+00	0.0000000000000000e+00	1.9865507341777222e-01	3.5720312691727785e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.5543234028254752e-03	9.4165380888888109e-04	4.1567489489769467e-02	2.4339995722598464e-04	9.0385267471686415e-01	2.7966470900917923e-03	9.0792580230246411e-01	2.1041248650784331e-03	
1.9500000000000000e+00	0.0000000000000000e+00	1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.7992852177405008e-02	1.0436706858340851e-03	1.4418780199414744e-02	2.1333449654123689e-04	7.3831253801548991e-01	2.1511275561548887e-03	7.4019954597657389e-01	1.9036702353646552e-03	
1.9500000000000000e+00	0.0000000000000000e+00	1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	-4.4809807139037407e-03	1.0819376586147249e-03	1.3198416938404577e-02	1.9483332881676377e-04	7.6057290006276623e-01	2.0946421992036109e-03	7.6346090749154449e-01	1.8785808413405243e-03	
1.9500000000000000e+00	0.0000000000000000e+00	1.0739240050572040e-01	3.4243743385951029e-04	3.1250000000000000e-02	0.0000000000000000e+00	7.4942090200152203e-03	1.1081635769259947e-03	1.2097075974437406e-02	1.7919095960053705e-04	7.8249232353467868e-01	2.0380580012754521e-03	7.8722739413608367e-01	2.1457775410681688e-03	
1.9500000000000000e+00	0.0000000000000000e+00	1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.0398975783453371e-02	1.1442660312444492e-03	2.1605637618451363e-02	2.5724782031959047e-04	7.4220993515060429e-01	2.2138657836547411e-03	7.4024475642710963e-01	2.5909368241049725e-03	
1.9500000000000000e+00	0.0000000000000000e+00	1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	-7.0357222767459728e-03	1.1243446879308731e-03	1.9956556184363459e-02	2.2508680381846163e-04	7.6479080435637459e-01	2.0033715196861148e-03	7.6293814278177807e-01	2.7231637992508871e-03	
1.9500000000000000e+00	0.0000000000000000e+00	1.2495705756876617e-01	2.8828284823774697e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.8764186137070604e-03	1.1192583533806057e-03	1.8481181756387171e-02	2.0233810218295373e-04	7.8684286942959980e-01	1.8785242711176870e-03	7.8621557653719321e-01	2.9939615378879428e-03	
1.9500000000000000e+00	0.0000000000000000e+00	1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.3433320055910027e-02	1.1287849159339522e-03	3.6164271651992284e-02	3.3084059470598199e-04	7.4787538556413580e-01	2.6410052938693526e-03	7.4320613162671367e-01	2.3793100061507010e-03	
1.9500000000000000e+00	0.0000000000000000e+00	1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.0032289120438508e-02	1.1101078512352018e-03	3.3717371874659958e-02	2.8561034051991299e-04	7.7015989007813723e-01	2.4466597685141311e-03	7.6595131273493289e-01	2.2652253966566746e-03	
1.9500000000000000e+00	0.0000000000000000e+00	1.5490781375976528e-01	1.6702816977035592e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9235506264678481e-03	1.0886210747032372e-03	3.1514692144622811e-02	2.5041779486873324e-04	7.9202270620459414e-01	2.2892347969267006e-03	7.8918058735895369e-01	2.2877615757847490e-03	
1.9500000000000000e+00	0.0000000000000000e+00	1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.3706116892420689e-02	9.7906218452008687e-04	5.1051662402628852e-02	3.7031909417822249e-04	7.5033333154709114e-01	2.9443503347527499e-03	7.5115254976633428e-01	3.1254469153229312e-03	
1.9500000000000000e+00	0.0000000000000000e+00	1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.0437081706949512e-02	9.7671228384019616e-04	4.7694294606783566e-02	3.1819958661327837e-04	7.7312671091746665e-01	2.6570677327581380e-03	7.7429206657329086e-01	3.1079282371068375e-03	
1.9500000000000000e+00	0.0000000000000000e+00	1.8037743708662762e-01	3.3411906600741125e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4590563574248074e-03	1.0068865664428198e-03	4.4702770263505505e-02	2.9122482462895499e-04	7.9528906510083608e-01	2.4959940170204450e-03	7.9782476590271156e-01	3.2466502306371771e-03	
1.9500000000000000e+00	0.0000000000000000e+00	1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	-2.3848058598620509e-02	1.9694784578750983e-03	5.8990180974441690e-02	9.3697632880387221e-04	7.5424249619511852e-01	5.1684021015915016e-03	7.5534994893785179e-01	3.4475871243644664e-03	
1.9500000000000000e+00	0.0000000000000000e+00	1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.0832083524961188e-02	1.8041646508511534e-03	5.5145626991695430e-02	7.5206756604819847e-04	7.7731687932800397e-01	4.4927295986332619e-03	7.7828814679541647e-01	4.0314879816738675e-03	
1.9500000000000000e+00	0.0000000000000000e+00	1.9336932936823784e-01	4.9992392614689354e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.7376033397100396e-04	1.6658236794619395e-03	5.1738621851685936e-02	6.1971457691505809e-04	7.9963951654696175e-01	3.9843566553985780e-03	8.0155595104858512e-01	4.6480666210233865e-03	
2.1000000000000001e+00	0.0000000000000000e+00	7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.8384040177673483e-02	1.6303588085692360e-03	1.0001548005777698e-02	1.9723502078982359e-04	5.4752510866163484e-01	3.0211666294849850e-03	5.4811632845707636e-01	2.6178868064755845e-03	
2.1000000000000001e+00	0.0000000000000000e+00	7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.3273780365121855e-02	1.5502255051403862e-03	8.9355925593882848e-03	1.7596790810243425e-04	5.6583602918509801e-01	2.6462981680563276e-03	5.6526365096013786e-01	2.6580485396124386e-03	
2.1000000000000001e+00	0.0000000000000000e+00	7.0841317652399122e-02	4.1957125227293484e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1798928057584383e-05	1.4946306855754153e-03	7.9869056163754931e-03	1.6259923761629701e-04	5.8377796533363624e-01	2.4025148858872599e-03	5.8334142477616291e-01	2.8508696715650221e-03	
2.1000000000000001e+00	0.0000000000000000e+00	8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.9828279655581533e-02	1.1933978506613572e-03	1.4563016581672623e-02	1.9986413352204713e-04	5.5052922070040999e-01	2.2824966519685921e-03	5.4823355530070061e-01	1.5728471288296863e-03	
2.1000000000000001e+00	0.0000000000000000e+00	8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.4552197739408282e-02	1.2083923108807721e-03	1.3243577606904868e-02	1.6678924744324198e-04	5.6841412245054412e-01	2.1609677783137357e-03	5.6549952613298649e-01	1.4762242388817691e-03	
2.1000000000000001e+00	0.0000000000000000e+00	8.0350569981928174e-02	2.5195480571819158e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.1217374690963844e-03	1.2104960528789334e-03	1.2058820913221156e-02	1.4222507319700347e-04	5.8605286310339366e-01	2.0356808730117534e-03	5.8370785882462684e-01	1.4688582121719380e-03	
2.1000000000000001e+00	0.0000000000000000e+00	9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.8865802890410401e-02	1.3757538874247944e-03	2.5138018315792997e-02	3.3320173936285554e-04	5.4853861314687691e-01	3.2058374450255273e-03	5.5304886379750240e-01	1.8151051723935537e-03	
2.1000000000000001e+00	0.0000000000000000e+00	9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.3854371186150884e-02	1.2853109824286836e-03	2.3073293015455871e-02	2.6494053154847946e-04	5.6721540842666618e-01	2.8067350957104139e-03	5.7072363634324086e-01	1.7970418388293043e-03	
2.1000000000000001e+00	0.0000000000000000e+00	9.7936396653834593e-02	2.4857135497327522e-04	2.0833333333333332e-02	0.0000000000000000e+00	-5.1940942408636821e-04	1.2070448393560866e-03	2.1267567048489394e-02	2.1707337521315793e-04	5.8521516485143932e-01	2.4927163402459576e-03	5.8931805175426577e-01	1.9657418161620217e-03	

#dense#x4#x_yth_eyth#beta_1_rs_phys
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.5463019467102441e-01	8.8209797372388096e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0592628488855753e-04	8.5505285545827781e-01	8.4818439298357234e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2118525697771151e-03	8.5547653385017286e-01	8.1496350375302434e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8177788546656726e-03	8.5590122984670991e-01	7.8243770680066597e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4237051395542301e-03	8.5632694344788918e-01	7.5060968544935413e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0296314244427879e-03	8.5675367465371044e-01	7.1948244346498342e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6355577093313452e-03	8.5718142346417348e-01	6.8905934857340957e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2414839942199025e-03	8.5761018987927873e-01	6.5934418248336304e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8474102791084602e-03	8.5803997389902598e-01	6.3034119841881200e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4533365639970180e-03	8.5847077552341500e-01	6.0205518730140880e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0592628488855757e-03	8.5890259475244635e-01	5.7449155386388936e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6651891337741326e-03	8.5933543158611969e-01	5.4765640411032048e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2711154186626903e-03	8.5976928602443492e-01	5.2155664565373449e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8770417035512481e-03	8.6020415806739225e-01	4.9620010252737880e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4829679884398049e-03	8.6064004771499147e-01	4.7159564604379832e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0888942733283636e-03	8.6107695496723269e-01	4.4775334309968551e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.6948205582169204e-03	8.6151487982411612e-01	4.2468462289922170e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0300746843105477e-02	8.6195382228564121e-01	4.0240246225046686e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0906673127994036e-02	8.6239378235180852e-01	3.8092158817238596e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1512599412882593e-02	8.6283476002261794e-01	3.6025869424615811e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2118525697771151e-02	8.6327675529806935e-01	3.4043266355619668e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2724451982659708e-02	8.6371976817816276e-01	3.2146478569037174e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3330378267548265e-02	8.6416379866289794e-01	3.0337894749139656e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3936304552436824e-02	8.6460884675227523e-01	2.8620176643594790e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4542230837325381e-02	8.6505491244629451e-01	2.6996262118135221e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5148157122213938e-02	8.6550199574495590e-01	2.5469351600699765e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5754083407102496e-02	8.6595009664825939e-01	2.4042869581971855e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6360009691991053e-02	8.6639921515620455e-01	2.2720390948340707e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6965935976879610e-02	8.6684935126879203e-01	2.1505520822012705e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7571862261768167e-02	8.6730050498602140e-01	2.0401717368484181e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8177788546656727e-02	8.6775267630789288e-01	1.9412051163992742e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8783714831545284e-02	8.6820586523440613e-01	1.8538903632650452e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9389641116433841e-02	8.6866007176556148e-01	1.7783621316238942e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9995567401322398e-02	8.6911529590135905e-01	1.7146160749073891e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0601493686210955e-02	8.6957153764179840e-01	1.6624775775768933e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1207419971099515e-02	8.7002879698687985e-01	1.6215807896191809e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1813346255988072e-02	8.7048707393660330e-01	1.5913633441782414e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2419272540876629e-02	8.7094636849096885e-01	1.5710796613642769e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3025198825765186e-02	8.7140668064997617e-01	1.5598320284693004e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3631125110653742e-02	8.7186801041362549e-01	1.5566149502205396e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4237051395542303e-02	8.7233035778191725e-01	1.5603659060220354e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4842977680430860e-02	8.7279372275485056e-01	1.5700153256255260e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5448903965319417e-02	8.7325810533242598e-01	1.5845300743111113e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6054830250207973e-02	8.7372350551464362e-01	1.6029471614929264e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6660756535096530e-02	8.7418992330150314e-01	1.6243968036131812e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7266682819985087e-02	8.7465735869300443e-01	1.6481157616211469e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7872609104873648e-02	8.7512581168914805e-01	1.6734528462835144e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8478535389762204e-02	8.7559528228993366e-01	1.6998687614713257e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9084461674650761e-02	8.7606577049536116e-01	1.7269322816529944e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9690387959539318e-02	8.7653727630543066e-01	1.7543143701267512e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0296314244427875e-02	8.7700979972014226e-01	1.7817814047477603e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0902240529316435e-02	8.7748334073949574e-01	1.8091882795738901e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1508166814204992e-02	8.7795789936349122e-01	1.8364718302152920e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2114093099093549e-02	8.7843347559212903e-01	1.8636447914473144e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2720019383982106e-02	8.7891006942540850e-01	1.8907903265274759e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3325945668870663e-02	8.7938768086333008e-01	1.9180570530801088e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3931871953759220e-02	8.7986630990589365e-01	1.9456544162352867e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4537798238647777e-02	8.8034595655309922e-01	1.9738482152901610e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5143724523536334e-02	8.8082662080494678e-01	2.0029560688664210e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5749650808424897e-02	8.8130830266143634e-01	2.0333426021445448e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6355577093313454e-02	8.8179100212256789e-01	2.0654141575541345e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6961503378202011e-02	8.8227471918834166e-01	2.0996128678040129e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7567429663090568e-02	8.8275945385875731e-01	2.1364099877863299e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8173355947979125e-02	8.8324520613381485e-01	2.1762984585437599e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8779282232867682e-02	8.8373197601351450e-01	2.2197847682198539e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9385208517756239e-02	8.8421976349785625e-01	2.2673802741543037e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9991134802644795e-02	8.8470856858683977e-01	2.3195922459753461e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0597061087533352e-02	8.8519839128046562e-01	2.3769149683004333e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1202987372421909e-02	8.8568923157873336e-01	2.4398212900859323e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1808913657310466e-02	8.8618108948164298e-01	2.5087550154342521e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2414839942199030e-02	8.8667396498919449e-01	2.5841244932774017e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3020766227087587e-02	8.8716785810138821e-01	2.6662976839829876e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3626692511976144e-02	8.8766276881822403e-01	2.7555988702855218e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4232618796864701e-02	8.8815869713970141e-01	2.8523070541663863e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4838545081753257e-02	8.8865564306582134e-01	2.9566559584888749e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5444471366641814e-02	8.8915360659658327e-01	3.0688354484628396e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6050397651530371e-02	8.8965258773198674e-01	3.1889941145330602e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6656323936418928e-02	8.9015258647203266e-01	3.3172427197251443e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7262250221307485e-02	8.9065360281672046e-01	3.4536582093356973e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7868176506196042e-02	8.9115563676605025e-01	3.5982880029663978e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8474102791084606e-02	8.9165868832002193e-01	3.7511543296878665e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9080029075973163e-02	8.9216275747863572e-01	3.9122584176625695e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9685955360861719e-02	8.9266784424189149e-01	4.0815844020931193e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0291881645750276e-02	8.9317394860978916e-01	4.2591028642384723e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0897807930638833e-02	8.9368107058232904e-01	4.4447739558988331e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1503734215527390e-02	8.9418921015951092e-01	4.6385500967353983e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2109660500415947e-02	8.9469836734133468e-01	4.8403782559235690e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2715586785304504e-02	8.9520854212780032e-01	5.0502018458473156e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3321513070193061e-02	8.9571973451890841e-01	5.2679622651504417e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3927439355081618e-02	8.9623194451465815e-01	5.4936001329578118e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4533365639970174e-02	8.9674517211504989e-01	5.7270562568847404e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5139291924858738e-02	8.9725941732008385e-01	5.9682723757525143e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5745218209747295e-02	8.9777468012975969e-01	6.2171917147155640e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6351144494635852e-02	8.9829096054407764e-01	6.4737593864802852e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6957070779524409e-02	8.9880825856303748e-01	6.7379226679926754e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7562997064412966e-02	8.9932657418663919e-01	7.0096311777284176e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8168923349301523e-02	8.9984590741488324e-01	7.2888369747419156e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8774849634190079e-02	9.0036625824776928e-01	7.5754945970422771e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9380775919078636e-02	9.0088762668529709e-01	7.8695610537089424e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9986702203967193e-02	9.0141001272746701e-01	8.1709957824414661e-03	
1.8999999999999999e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0592628488855750e-02	9.0193341637427893e-01	8.4797605819378237e-03	

#dense#x4#x_yth_eyth#beta_2_rs_phys
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.6424897731813901e-01	7.7759041887637253e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0592628488855753e-04	7.6462695971592387e-01	7.4966666420593353e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2118525697771151e-03	7.6500585162965795e-01	7.2249410940828573e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8177788546656726e-03	7.6538565305934092e-01	6.9608348727167009e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4237051395542301e-03	7.6576636400497289e-01	6.7044625303645088e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0296314244427879e-03	7.6614798446655408e-01	6.4559459589366231e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6355577093313452e-03	7.6653051444408382e-01	6.2154143741610188e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2414839942199025e-03	7.6691395393756279e-01	5.9830041252703168e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8474102791084602e-03	7.6729830294699086e-01	5.7588582771879154e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4533365639970180e-03	7.6768356147236783e-01	5.5431259029955562e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0592628488855757e-03	7.6806972951369357e-01	5.3359610153211473e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6651891337741326e-03	7.6845680707096864e-01	5.1375210574175637e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2711154186626903e-03	7.6884479414419260e-01	4.9479648695905870e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8770417035512481e-03	7.6923369073336545e-01	4.7674500463170547e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4829679884398049e-03	7.6962349683848741e-01	4.5961296064221894e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0888942733283636e-03	7.7001421245955859e-01	4.4341479159893549e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.6948205582169204e-03	7.7040583759657832e-01	4.2816358342628261e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0300746843105477e-02	7.7079837224954728e-01	4.1387050991648520e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0906673127994036e-02	7.7119181641846546e-01	4.0054420323527191e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1512599412882593e-02	7.7158617010333219e-01	3.8819007227453872e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2118525697771151e-02	7.7198143330414803e-01	3.7680959374827719e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2724451982659708e-02	7.7237760602091299e-01	3.6639961014184193e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3330378267548265e-02	7.7277468825362683e-01	3.5695167674324440e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3936304552436824e-02	7.7317268000228967e-01	3.4845150540405872e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4542230837325381e-02	7.7357158126690173e-01	3.4087855377459646e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5148157122213938e-02	7.7397139204746257e-01	3.3420580427641704e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5754083407102496e-02	7.7437211234397241e-01	3.2839976655329901e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6360009691991053e-02	7.7477374215643124e-01	3.2342072121854318e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6965935976879610e-02	7.7517628148483919e-01	3.1922320320807614e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7571862261768167e-02	7.7557973032919625e-01	3.1575670267281189e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8177788546656727e-02	7.7598408868950197e-01	3.1296654315719759e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8783714831545284e-02	7.7638935656575681e-01	3.1079488351579113e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9389641116433841e-02	7.7679553395796064e-01	3.0918178334080931e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9995567401322398e-02	7.7720262086611336e-01	3.0806627203115349e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0601493686210955e-02	7.7761061729021541e-01	3.0738736818170347e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1207419971099515e-02	7.7801952323026624e-01	3.0708500694841896e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1813346255988072e-02	7.7842933868626574e-01	3.0710084628366172e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2419272540876629e-02	7.7884006365821490e-01	3.0737893637369606e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3025198825765186e-02	7.7925169814611250e-01	3.0786624863671829e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3631125110653742e-02	7.7966424214995933e-01	3.0851307026210921e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4237051395542303e-02	7.8007769566975527e-01	3.0927327710340070e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4842977680430860e-02	7.8049205870549998e-01	3.1010450186898489e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5448903965319417e-02	7.8090733125719392e-01	3.1096821637869414e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6054830250207973e-02	7.8132351332483663e-01	3.1182974671178092e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6660756535096530e-02	7.8174060490842834e-01	3.1265823891180053e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7266682819985087e-02	7.8215860600796927e-01	3.1342659102974796e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7872609104873648e-02	7.8257751662345898e-01	3.1411136506393940e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8478535389762204e-02	7.8299733675489769e-01	3.1469269007527115e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9084461674650761e-02	7.8341806640228540e-01	3.1515416559698387e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9690387959539318e-02	7.8383970556562232e-01	3.1548277252123579e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0296314244427875e-02	7.8426225424490803e-01	3.1566879696623526e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0902240529316435e-02	7.8468571244014285e-01	3.1570577120678916e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1508166814204992e-02	7.8511008015132644e-01	3.1559043455602169e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2114093099093549e-02	7.8553535737845914e-01	3.1532271606936929e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2720019383982106e-02	7.8596154412154096e-01	3.1490574004635710e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3325945668870663e-02	7.8638864038057177e-01	3.1434585446823531e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3931871953759220e-02	7.8681664615555158e-01	3.1365268166562463e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4537798238647777e-02	7.8724556144648017e-01	3.1283918959166342e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5143724523536334e-02	7.8767538625335809e-01	3.1192178101860329e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5749650808424897e-02	7.8810612057618479e-01	3.1092039671444457e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6355577093313454e-02	7.8853776441496037e-01	3.0985862713828788e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6961503378202011e-02	7.8897031776968507e-01	3.0876382537764462e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7567429663090568e-02	7.8940378064035865e-01	3.0766721192687640e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8173355947979125e-02	7.8983815302698157e-01	3.0660395950589422e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8779282232867682e-02	7.9027343492955315e-01	3.0561324353851685e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9385208517756239e-02	7.9070962634807385e-01	3.0473824134043159e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9991134802644795e-02	7.9114672728254354e-01	3.0402606080620286e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0597061087533352e-02	7.9158473773296201e-01	3.0352757786875567e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1202987372421909e-02	7.9202365769932970e-01	3.0329716178626319e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1808913657310466e-02	7.9246348718164650e-01	3.0339226903872171e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2414839942199030e-02	7.9290422617991207e-01	3.0387289093248889e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3020766227087587e-02	7.9334587469412676e-01	3.0480084741455380e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3626692511976144e-02	7.9378843272429045e-01	3.0623893024891240e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4232618796864701e-02	7.9423190027040313e-01	3.0824991220699607e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4838545081753257e-02	7.9467627733246471e-01	3.1089545416202249e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5444471366641814e-02	7.9512156391047528e-01	3.1423495708990112e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6050397651530371e-02	7.9556776000443497e-01	3.1832441854378829e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6656323936418928e-02	7.9601486561434354e-01	3.2321536062079039e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7262250221307485e-02	7.9646288074020111e-01	3.2895389669260061e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7868176506196042e-02	7.9691180538200779e-01	3.3557999624316852e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8474102791084606e-02	7.9736163953976347e-01	3.4312699159876245e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9080029075973163e-02	7.9781238321346792e-01	3.5162134926669175e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9685955360861719e-02	7.9826403640312160e-01	3.6108270526986675e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0291881645750276e-02	7.9871659910872428e-01	3.7152414190253060e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0897807930638833e-02	7.9917007133027573e-01	3.8295266586578329e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1503734215527390e-02	7.9962445306777630e-01	3.9536983675733045e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2109660500415947e-02	8.0007974432122608e-01	4.0877249094045456e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2715586785304504e-02	8.0053594509062465e-01	4.2315350816602426e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3321513070193061e-02	8.0099305537597210e-01	4.3850257535444220e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3927439355081618e-02	8.0145107517726855e-01	4.5480691170311383e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4533365639970174e-02	8.0191000449451411e-01	4.7205192992014746e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5139291924858738e-02	8.0236984332770889e-01	4.9022181845129100e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5745218209747295e-02	8.0283059167685245e-01	5.0930003814564709e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6351144494635852e-02	8.0329224954194500e-01	5.2926973346320736e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6957070779524409e-02	8.0375481692298634e-01	5.5011406302008826e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7562997064412966e-02	8.0421829381997689e-01	5.7181645720005307e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8168923349301523e-02	8.0468268023291645e-01	5.9436081205898605e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8774849634190079e-02	8.0514797616180489e-01	6.1773162917852795e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9380775919078636e-02	8.0561418160664244e-01	6.4191411082000337e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9986702203967193e-02	8.0608129656742900e-01	6.6689421897033465e-03	
1.9500000000000000e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0592628488855750e-02	8.0654932104416455e-01	6.9265870587556840e-03	

#dense#x4#x_yth_eyth#beta_3_rs_phys
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7973570849916078e-01	6.1772676329374006e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0592628488855753e-04	5.8002242796254433e-01	5.9668755178229190e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2118525697771151e-03	5.8030983746454290e-01	5.7621608614723324e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8177788546656726e-03	5.8059793700515627e-01	5.5631941540853144e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4237051395542301e-03	5.8088672658438445e-01	5.3700495623218566e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0296314244427879e-03	5.8117620620222743e-01	5.1828048068858837e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6355577093313452e-03	5.8146637585868544e-01	5.0015409377222398e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2414839942199025e-03	5.8175723555375802e-01	4.8263419819734492e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8474102791084602e-03	5.8204878528744564e-01	4.6572944364231721e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4533365639970180e-03	5.8234102505974794e-01	4.4944865730828206e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0592628488855757e-03	5.8263395487066516e-01	4.3380075242025534e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6651891337741326e-03	5.8292757472019729e-01	4.1879461119101406e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2711154186626903e-03	5.8322188460834423e-01	4.0443893885770289e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8770417035512481e-03	5.8351688453510608e-01	3.9074208577192055e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4829679884398049e-03	5.8381257450048274e-01	3.7771183527154149e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0888942733283636e-03	5.8410895450447420e-01	3.6535515627632146e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.6948205582169204e-03	5.8440602454708046e-01	3.5367792130892120e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0300746843105477e-02	5.8470378462830164e-01	3.4268459298507879e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0906673127994036e-02	5.8500223474813762e-01	3.3237788491729966e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1512599412882593e-02	5.8530137490658851e-01	3.2275840631462603e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2118525697771151e-02	5.8560120510365410e-01	3.1382430310125334e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2724451982659708e-02	5.8590172533933471e-01	3.0557091175858384e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3330378267548265e-02	5.8620293561363002e-01	2.9799044484923143e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3936304552436824e-02	5.8650483592654035e-01	2.9107172878116657e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4542230837325381e-02	5.8680742627806526e-01	2.8480001431779485e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5148157122213938e-02	5.8711070666820531e-01	2.7915687827290200e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5754083407102496e-02	5.8741467709696005e-01	2.7412023063520352e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6360009691991053e-02	5.8771933756432959e-01	2.6966443526001923e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6965935976879610e-02	5.8802468807031416e-01	2.6576054480466588e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7571862261768167e-02	5.8833072861491331e-01	2.6237664261187501e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8177788546656727e-02	5.8863745919812738e-01	2.5947827674658729e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8783714831545284e-02	5.8894487981995647e-01	2.5702896530492660e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9389641116433841e-02	5.8925299048040036e-01	2.5499074816045810e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9995567401322398e-02	5.8956179117945906e-01	2.5332475885147983e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0601493686210955e-02	5.8987128191713245e-01	2.5199179131489800e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1207419971099515e-02	5.9018146269342076e-01	2.5095283925064705e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1813346255988072e-02	5.9049233350832420e-01	2.5016959043622938e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2419272540876629e-02	5.9080389436184200e-01	2.4960486359064458e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3025198825765186e-02	5.9111614525397504e-01	2.4922298073518831e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3631125110653742e-02	5.9142908618472279e-01	2.4899007287878831e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4237051395542303e-02	5.9174271715408533e-01	2.4887432091217376e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4842977680430860e-02	5.9205703816206279e-01	2.4884613665760156e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5448903965319417e-02	5.9237204920865494e-01	2.4887829107708200e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6054830250207973e-02	5.9268775029386223e-01	2.4894599778591477e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6660756535096530e-02	5.9300414141768409e-01	2.4902696041296849e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7266682819985087e-02	5.9332122258012088e-01	2.4910139217447767e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7872609104873648e-02	5.9363899378117257e-01	2.4915201546342131e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8478535389762204e-02	5.9395745502083908e-01	2.4916404845280213e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9084461674650761e-02	5.9427660629912027e-01	2.4912518478808878e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9690387959539318e-02	5.9459644761601660e-01	2.4902557148953259e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0296314244427875e-02	5.9491697897152762e-01	2.4885778925152328e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0902240529316435e-02	5.9523820036565334e-01	2.4861683844514546e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1508166814204992e-02	5.9556011179839408e-01	2.4830013330739580e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2114093099093549e-02	5.9588271326974984e-01	2.4790750603121579e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2720019383982106e-02	5.9620600477972019e-01	2.4744122173326936e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3325945668870663e-02	5.9652998632830545e-01	2.4690600454766475e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3931871953759220e-02	5.9685465791550540e-01	2.4630907433986519e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4537798238647777e-02	5.9718001954132027e-01	2.4566019272532669e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5143724523536334e-02	5.9750607120575017e-01	2.4497171617729606e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5749650808424897e-02	5.9783281290879486e-01	2.4425865299276101e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6355577093313454e-02	5.9816024465045425e-01	2.4353871973466011e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6961503378202011e-02	5.9848836643072867e-01	2.4283239148237697e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7567429663090568e-02	5.9881717824961778e-01	2.4216293882278880e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8173355947979125e-02	5.9914668010712191e-01	2.4155644305938742e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8779282232867682e-02	5.9947687200324062e-01	2.4104177971265789e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9385208517756239e-02	5.9980775393797436e-01	2.4065055918863192e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9991134802644795e-02	6.0013932591132291e-01	2.4041701273037528e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0597061087533352e-02	6.0047158792328614e-01	2.4037781171561377e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1202987372421909e-02	6.0080453997386452e-01	2.4057180934240942e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1808913657310466e-02	6.0113818206305758e-01	2.4103969606584985e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2414839942199030e-02	6.0147251419086534e-01	2.4182356405748839e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3020766227087587e-02	6.0180753635728823e-01	2.4296638154126158e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3626692511976144e-02	6.0214324856232582e-01	2.4451138495075980e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4232618796864701e-02	6.0247965080597821e-01	2.4650140496051665e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4838545081753257e-02	6.0281674308824562e-01	2.4897815072188220e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5444471366641814e-02	6.0315452540912762e-01	2.5198148394666902e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6050397651530371e-02	6.0349299776862475e-01	2.5554871956739496e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6656323936418928e-02	6.0383216016673646e-01	2.5971399143087165e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7262250221307485e-02	6.0417201260346309e-01	2.6450771913520614e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7868176506196042e-02	6.0451255507880453e-01	2.6995620563978352e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8474102791084606e-02	6.0485378759276087e-01	2.7608138534653479e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9080029075973163e-02	6.0519571014533213e-01	2.8290073030823957e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9685955360861719e-02	6.0553832273651820e-01	2.9042730977762638e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0291881645750276e-02	6.0588162536631918e-01	2.9866998718929769e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0897807930638833e-02	6.0622561803473485e-01	3.0763373022152027e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1503734215527390e-02	6.0657030074176532e-01	3.1732000458587453e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2109660500415947e-02	6.0691567348741093e-01	3.2772722074001517e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2715586785304504e-02	6.0726173627167113e-01	3.3885120435454201e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3321513070193061e-02	6.0760848909454623e-01	3.5068566526777790e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3927439355081618e-02	6.0795593195603626e-01	3.6322264488067718e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4533365639970174e-02	6.0830406485614097e-01	3.7645292759296632e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5139291924858738e-02	6.0865288779486049e-01	3.9036640726347644e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5745218209747295e-02	6.0900240077219525e-01	4.0495240433657959e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6351144494635852e-02	6.0935260378814449e-01	4.2019993298288141e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6957070779524409e-02	6.0970349684270853e-01	4.3609792031131123e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7562997064412966e-02	6.1005507993588770e-01	4.5263538149937881e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8168923349301523e-02	6.1040735306768157e-01	4.6980155570743578e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8774849634190079e-02	6.1076031623809035e-01	4.8758600806122826e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9380775919078636e-02	6.1111396944711371e-01	5.0597870297535118e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9986702203967193e-02	6.1146831269475221e-01	5.2497005379158026e-03	
2.1000000000000001e+00	1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0592628488855750e-02	6.1182334598100530e-01	5.4455095323923623e-03	

#jkf#X_extr(fixed)
1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	1.8999999999999999e+00	
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.8999999999999999e+00	0.0000000000000000e+00	
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
8.5551345923545929e-01	8.5266693393106763e-01	8.5145443310032187e-01	8.5287518105331683e-01	8.5315725453599245e-01	8.5418820117964567e-01	8.5329446375568685e-01	8.5236077947582833e-01	8.5633682531900090e-01	8.5905866418058374e-01	8.5672809743849543e-01	8.5251943583424938e-01	8.5326334447976082e-01	8.5783628829411063e-01	8.5819955825184635e-01	

#ae#Y_extr
8.5463019467102441e-01	8.8209797372388096e-03	

#CH2_RED(smart_print)
1.9(1.1)	



==> isoQCD/Data/fit_Lsla/fit/MeV/analytic/M1_2GeV/m_l.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 5
Simultaneous fit of m_l (MeV)

[The fit converged for all jkf indices]
----------

#jkf#A0
4.6754276330758087e+00	4.6756534186382597e+00	4.6719380006639240e+00	4.7333908352831173e+00	4.6775785146804623e+00	4.7269883823693517e+00	4.6757610147660049e+00	4.6758418172285223e+00	4.6746584717310862e+00	4.6824508543144141e+00	4.6763239075884773e+00	4.7340757130414026e+00	4.7366174727877155e+00	4.6810768244246868e+00	4.6806926065392540e+00	

#ae#A0
4.6918983644754988e+00	9.2967218153930178e-02	

#jkf#c_fL
3.0438029998211068e+01	3.7039896516543365e+01	6.9066701462380520e+00	1.7472578190264109e+01	1.3749019434803369e+01	2.0964135834061210e+01	6.4190857555549821e+00	1.8446035589990728e+01	1.4545868518148756e+01	3.5620598071024865e+01	1.9501219643269749e+01	2.3344300992140855e+01	1.0741571785004382e+01	3.5224561537438589e+01	1.6422314478819505e+01	

#ae#c_fL
2.0455725766100908e+01	3.6358542039664805e+01	

#jkf#c_l
1.2985167253983377e+02	1.3284392050664306e+02	1.3382462268003965e+02	1.2981253699839169e+02	1.3167252115940295e+02	1.3007860516196359e+02	1.3230837520935810e+02	1.3198872001421083e+02	1.3104841753223380e+02	1.3054719524544674e+02	1.3035612310706131e+02	1.3115494579002947e+02	1.3009044077468519e+02	1.3103707563154239e+02	1.3098853834602926e+02	

#ae#c_l
1.3117358071312478e+02	4.2244553152910846e+00	

#jkf#c_a2
-1.8463489088240277e+00	-1.9858138277047750e+00	-1.9944294504078093e+00	-1.9772863032408643e+00	-1.9501642739576435e+00	-1.9989190396172338e+00	-1.9674813957739856e+00	-1.9670597429487999e+00	-1.8394094394974769e+00	-1.9608064787115227e+00	-1.8718043428226061e+00	-2.0058079554460053e+00	-1.9179274226868859e+00	-1.9698385186891909e+00	-1.9511925089527986e+00	

#ae#c_a2
-1.9469526406187749e+00	1.9464990892706360e-01	

#jkf#c_l2
2.5029654686680053e+02	2.1819591937324330e+02	2.0283647083147270e+02	2.2245206417464871e+02	2.2391669009625801e+02	2.1645263204779332e+02	1.8993109840982677e+02	2.3372795928690152e+02	2.3971457933514904e+02	2.1668883535229770e+02	2.5593327880777088e+02	1.9195232333345521e+02	2.1179318829902837e+02	2.1410783610863152e+02	2.2191905652981538e+02	

#ae#c_l2
2.2066123192353950e+02	6.7757063707746553e+01	

#jkf#CH2_RED
7.5457677409025536e-02	7.1605561003727128e-02	6.7417082542165246e-02	8.0393852329814650e-02	7.4233176380171878e-02	7.7386430936767753e-02	7.1649898856682173e-02	8.8053316869719386e-02	1.0198003677350366e-01	6.4657332737245665e-02	8.5636732489559358e-02	6.6062785846921990e-02	5.2500354581580345e-02	7.6985777498616514e-02	6.5632872822350724e-02	

#ae#CH2_RED
7.4643525938523470e-02	4.2223213980453200e-02	

#jkf#data_x_1
2.2162571379751866e-01	2.2182462039999429e-01	2.2165019871090527e-01	2.2165610501953345e-01	2.2180378023561270e-01	2.2149316739054881e-01	2.2148203474541481e-01	2.2149296611306479e-01	2.2161858889261532e-01	2.2184601294649881e-01	2.2165703594052347e-01	2.2195348957557468e-01	2.2155832788462826e-01	2.2168709676644108e-01	2.2170141306001734e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.1986611584796012e-02	5.1730738833158110e-02	5.1838640441445399e-02	5.1740791437422877e-02	5.1756284168968464e-02	5.1833705002256585e-02	5.1925813367110246e-02	5.1348279337387837e-02	5.1523503749372132e-02	5.1677540460855265e-02	5.1561603488573485e-02	5.2158658412735155e-02	5.2026600964542098e-02	5.1397655588463723e-02	5.1640647484484700e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_2
1.2399756344348503e-01	1.2391825290981592e-01	1.2395480807601418e-01	1.2402961246333810e-01	1.2409787597059931e-01	1.2401969177286894e-01	1.2348964329457827e-01	1.2404749795670478e-01	1.2389860112966547e-01	1.2401150220913301e-01	1.2394077014401944e-01	1.2404858773946104e-01	1.2397060920871165e-01	1.2408526577641664e-01	1.2407629697149257e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4113716940079714e-02	1.4176968735724767e-02	1.4063554014415135e-02	1.4088310995874154e-02	1.4064923802873178e-02	1.4179842990860742e-02	1.3869015564133596e-02	1.4157533731762515e-02	1.3941057326883520e-02	1.3978763363946364e-02	1.4041032944748726e-02	1.4165096152666218e-02	1.3971173935993578e-02	1.4105229105290329e-02	1.4083157419288103e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_3
1.4680733915584196e-01	1.4768664250154384e-01	1.4770260275076871e-01	1.4685888913331613e-01	1.4715880318477359e-01	1.4746665034554371e-01	1.4714674764617833e-01	1.4741666088513675e-01	1.4661893391760206e-01	1.4723581955067025e-01	1.4762296103218600e-01	1.4712456766415150e-01	1.4759610953691374e-01	1.4686181404919768e-01	1.4708535698672903e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.9414040903756383e-02	1.9333390174459879e-02	1.9533238131161895e-02	1.9570090388414903e-02	1.9619332341839366e-02	1.9597947505774687e-02	1.9568153379414924e-02	1.9445095422017278e-02	1.9383061047959269e-02	1.9383173286921004e-02	1.9354411866030086e-02	1.9397907101126273e-02	1.9614284072222512e-02	1.9425695061093429e-02	1.9557878380778458e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_4
1.4468288060617412e-01	1.4492844381758299e-01	1.4465134286982501e-01	1.4466117087534835e-01	1.4420772824119787e-01	1.4430746247647946e-01	1.4434469163902205e-01	1.4462511909791631e-01	1.4487554448039955e-01	1.4458187861865018e-01	1.4457388028427132e-01	1.4460173106376314e-01	1.4421358766657200e-01	1.4409524490553191e-01	1.4425206702952428e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.9610008756505808e-02	1.9739988796314709e-02	1.9544421476406493e-02	1.9833137951658170e-02	1.9488753188695078e-02	1.9355434552878036e-02	1.9710449370215044e-02	1.9732177750471626e-02	1.9597773424959088e-02	1.9699504689346500e-02	1.9733855578775827e-02	1.9808085842993942e-02	1.9522413918333443e-02	1.9810379118637849e-02	1.9606020219385036e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_5
1.4167561687468966e-01	1.4150894711833434e-01	1.4178975511490494e-01	1.4166968016050355e-01	1.4169124161097627e-01	1.4153260693993461e-01	1.4161581865255066e-01	1.4168941897708551e-01	1.4148986903036223e-01	1.4162811359392352e-01	1.4149623549502410e-01	1.4148244027328363e-01	1.4142099374667505e-01	1.4153002741701379e-01	1.4162728841346478e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9843060497577947e-02	2.0000148027867693e-02	1.9963092546590042e-02	1.9982545233571392e-02	1.9956435080914277e-02	1.9886090193072449e-02	1.9936281291920117e-02	2.0021857665182045e-02	1.9842241194902091e-02	1.9931540658885676e-02	1.9729273586099015e-02	1.9625926345929648e-02	1.9888679622987404e-02	1.9803116763617973e-02	2.0016198873994823e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_6
1.4183968605012845e-01	1.4194212619384997e-01	1.4200073195267598e-01	1.4193469917199039e-01	1.4218156865390988e-01	1.4209914390583769e-01	1.4197160261226952e-01	1.4195546027360209e-01	1.4183275801023709e-01	1.4192476595485065e-01	1.4221029972409116e-01	1.4220582141215160e-01	1.4201262434832310e-01	1.4209034000720289e-01	1.4204299013275432e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9524889403869136e-02	1.9485338752304716e-02	1.9596572459158364e-02	1.9690101269964989e-02	1.9650307241614162e-02	1.9594206367710143e-02	1.9620087885156089e-02	1.9568498550501752e-02	1.9570216692812538e-02	1.9501219993358278e-02	1.9616365563151054e-02	1.9717271757428070e-02	1.9562950097550092e-02	1.9610828691649051e-02	1.9595448781016829e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_7
1.4114361568195968e-01	1.4096795694693554e-01	1.4126950986870063e-01	1.4127415796048601e-01	1.4117332176731395e-01	1.4112451289378508e-01	1.4127434051028295e-01	1.4114286615269514e-01	1.4107765049703452e-01	1.4102104157323092e-01	1.4101114385534527e-01	1.4101967570133173e-01	1.4116660186370911e-01	1.4105858935469404e-01	1.4125785177924294e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9429712304253662e-02	1.9279180338538340e-02	1.9287257339097617e-02	1.9517478568019431e-02	1.9365536922192780e-02	1.9339104509219059e-02	1.9372563137639614e-02	1.9314890668621198e-02	1.9325442582646735e-02	1.9419083157899204e-02	1.9041843857550558e-02	1.9211207386716885e-02	1.9519710703785845e-02	1.9321623894996681e-02	1.9317563135226087e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_8
1.5699015802218233e-01	1.5714144582959000e-01	1.5692982356887014e-01	1.5710874415781279e-01	1.5697546359899969e-01	1.5704677506265663e-01	1.5678714911713115e-01	1.5710374195368884e-01	1.5702228267331514e-01	1.5708512757741239e-01	1.5719182679968341e-01	1.5701865148556970e-01	1.5705809960270692e-01	1.5702313390331565e-01	1.5705286626310871e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5425564216566762e-02	2.5468785324254103e-02	2.5361951747988012e-02	2.5417229298974317e-02	2.5398271985854544e-02	2.5492155964976490e-02	2.5272479454146513e-02	2.5410449327346013e-02	2.5579930276135671e-02	2.5449864466739594e-02	2.5410508867616144e-02	2.5504800210116294e-02	2.5414284125559752e-02	2.5403767915228442e-02	2.5322446006589394e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_9
1.7297794314997311e-01	1.7299094561825051e-01	1.7321956800278193e-01	1.7334662897035344e-01	1.7320012092725914e-01	1.7311171309935258e-01	1.7306967754490118e-01	1.7329862343249958e-01	1.7313468192174192e-01	1.7296920459951473e-01	1.7317718368892959e-01	1.7333016585800384e-01	1.7305355230725911e-01	1.7327305153070877e-01	1.7321158547772003e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.1448511462409935e-02	3.0955506583088419e-02	3.1148409220025791e-02	3.1732372069496348e-02	3.1434016071887054e-02	3.1400867361938936e-02	3.1028972342011907e-02	3.1248228848443450e-02	3.1435741505930648e-02	3.1226021593705328e-02	3.1415803249492641e-02	3.1121063289732388e-02	3.1208727640727262e-02	3.1430962844451148e-02	3.1578757856207521e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_10
1.9885288769195525e-01	1.9857064109140579e-01	1.9859537361880394e-01	1.9872882741487832e-01	1.9877103371924248e-01	1.9864399502821550e-01	1.9883012296423902e-01	1.9869790758825082e-01	1.9871510907097439e-01	1.9854581311049785e-01	1.9861297523842003e-01	1.9874158105409434e-01	1.9861843081104566e-01	1.9862721392549490e-01	1.9882529713725264e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.1945644314968701e-02	4.2050310545295247e-02	4.2013828892147595e-02	4.2204452399431595e-02	4.1836846240177430e-02	4.2009891979687061e-02	4.2299980912341023e-02	4.1926096476574012e-02	4.2004505366924134e-02	4.1983157792867126e-02	4.2006509903153876e-02	4.2233913749525856e-02	4.1914770856051019e-02	4.2107792237652056e-02	4.1978522080641213e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_11
1.0736168974974894e-01	1.0724225986632474e-01	1.0712554478143523e-01	1.0707759563402527e-01	1.0701128233278968e-01	1.0695448691592377e-01	1.0703299931490551e-01	1.0710160293906325e-01	1.0720710436663870e-01	1.0728270502523707e-01	1.0713861764154083e-01	1.0733546001224045e-01	1.0699474458266499e-01	1.0707745649242584e-01	1.0721693815682626e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2696970645223789e-02	1.2603224860693457e-02	1.2475596141197177e-02	1.2577349742692485e-02	1.2474139046399210e-02	1.2437923324513100e-02	1.2449033592103104e-02	1.2571651805322763e-02	1.2535025578999139e-02	1.2585324755538932e-02	1.2522998364030341e-02	1.2639848805888691e-02	1.2373333528769924e-02	1.2447205134765878e-02	1.2534203267474300e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_12
1.2478554018495558e-01	1.2491188203387132e-01	1.2483169510711943e-01	1.2492518713198764e-01	1.2491181458673048e-01	1.2497355380858914e-01	1.2496482004301641e-01	1.2488185199665079e-01	1.2472291509067358e-01	1.2488665545209728e-01	1.2486908776712451e-01	1.2491211604671280e-01	1.2486976025928306e-01	1.2502456259296141e-01	1.2492819037711202e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.8807364177064554e-02	1.8774211278791836e-02	1.8714603130992550e-02	1.8922712084259365e-02	1.8847196405918615e-02	1.8854859844387954e-02	1.8946494074367309e-02	1.8754204296716870e-02	1.8599018433309623e-02	1.8861000710081146e-02	1.8873509855500018e-02	1.8828686960705263e-02	1.8808661939687169e-02	1.8901932807357850e-02	1.8987149005750808e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_13
1.5484939589556862e-01	1.5489046669552686e-01	1.5481389615354202e-01	1.5474283792106552e-01	1.5482031444300837e-01	1.5485134832884256e-01	1.5477401732460527e-01	1.5473167901581350e-01	1.5484169826054850e-01	1.5491177545933910e-01	1.5484427254875080e-01	1.5489142524518384e-01	1.5481099453871378e-01	1.5481720570583354e-01	1.5473555944381528e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1606214388592319e-02	3.1589651950712054e-02	3.1469214191126124e-02	3.1377828159232839e-02	3.1415649106934063e-02	3.1491887000580671e-02	3.1380035128199445e-02	3.1433945940477818e-02	3.1348889611414313e-02	3.1745882932045014e-02	3.1471230257100732e-02	3.1664635435990879e-02	3.1471633033637723e-02	3.1365382824280919e-02	3.1644897854117504e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_14
1.8031554298681349e-01	1.8036458425357496e-01	1.8039342423840612e-01	1.8022671284481323e-01	1.8027236502584612e-01	1.8039757861997582e-01	1.8051007807364486e-01	1.8031837450361526e-01	1.8052134322560853e-01	1.8029283973113752e-01	1.8034471887522158e-01	1.8019720555468002e-01	1.8042018575331370e-01	1.8044710654387272e-01	1.8039046384851448e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.4768831235990639e-02	4.4426854595312787e-02	4.4563829242184848e-02	4.4672500611185752e-02	4.4402502292958980e-02	4.4532886571645766e-02	4.4840809257681136e-02	4.4830522023410660e-02	4.4827273097497788e-02	4.4705256397096063e-02	4.4348096735562045e-02	4.4614579281668489e-02	4.4463516889442826e-02	4.4669143619078130e-02	4.4607002864133577e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_15
1.9327447138547102e-01	1.9330054351924392e-01	1.9312326537112537e-01	1.9373747708825298e-01	1.9352732353984137e-01	1.9351630130256389e-01	1.9352611414786741e-01	1.9347810274306446e-01	1.9345163754516398e-01	1.9337307367710060e-01	1.9342128624963797e-01	1.9367971215251800e-01	1.9341129515419353e-01	1.9354655657784992e-01	1.9322844786193180e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.9735323235153971e-02	4.9979971400880445e-02	4.9648571715539366e-02	5.0067467845252706e-02	5.0223001437742949e-02	4.9457271120258800e-02	4.9755264466701116e-02	4.9915139932950998e-02	4.9477353200854918e-02	4.9523161796235372e-02	4.9086923390188525e-02	5.0274120494235186e-02	5.0291700885001331e-02	4.9742800824741480e-02	4.9724661152797334e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_16
7.0462477074512739e-02	7.0347467667925753e-02	7.0272822259899628e-02	7.0079884806371590e-02	7.0350315243057626e-02	7.0299302066720151e-02	7.0442328089448836e-02	7.0447174736758947e-02	7.0546928219542240e-02	7.0452531394700313e-02	7.0400267526051635e-02	7.0309168948110873e-02	7.0064689252170242e-02	7.0218709172094163e-02	7.0371575378592885e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.7296416298505534e-03	7.7538879466388681e-03	7.8528234082259965e-03	7.7367877666695622e-03	7.7990582253838836e-03	7.8022954601270527e-03	7.7736417778506419e-03	7.9163281084762768e-03	7.9554183415889296e-03	7.8105432843686038e-03	7.8399263653506010e-03	7.7310420376710603e-03	7.6666366326424333e-03	7.6824068994848548e-03	7.7833471261652748e-03	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_17
8.0448962255044984e-02	8.0409478162735262e-02	8.0413168701743837e-02	8.0571825454224047e-02	8.0409530583011632e-02	8.0439533238766736e-02	8.0460421121910222e-02	8.0583139070674298e-02	8.0383429197501841e-02	8.0537628473671519e-02	8.0591406998636983e-02	8.0437666005769917e-02	8.0438440573142214e-02	8.0487163981389984e-02	8.0579774123816283e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2090731452947732e-02	1.1935396798386691e-02	1.2059289666023633e-02	1.1991034231861809e-02	1.2047454878073911e-02	1.2046899278922954e-02	1.2065693248417362e-02	1.2095921128765820e-02	1.1964437361600386e-02	1.1938151031565196e-02	1.2008831836245213e-02	1.1948313284048377e-02	1.2011017883944070e-02	1.1993053536516605e-02	1.1958759213731820e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_18
9.7535682598692788e-02	9.7533199330885598e-02	9.7669582072986136e-02	9.7632141014682788e-02	9.7699521519240454e-02	9.7391405320195634e-02	9.7552284854708127e-02	9.7562744060727943e-02	9.7588282657708483e-02	9.7590265617172142e-02	9.7418565096798207e-02	9.7600904975500447e-02	9.7600776052742283e-02	9.7619657261485207e-02	9.7536860958234203e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1246558046183327e-02	2.1007640868816811e-02	2.0820984697994392e-02	2.1047385989999525e-02	2.1121742577976704e-02	2.0963765775424425e-02	2.0951987159163028e-02	2.1061535422692401e-02	2.0967384499215515e-02	2.0971494197973617e-02	2.0987484384651360e-02	2.0972559279625227e-02	2.0912822502031751e-02	2.0989164084586988e-02	2.0966111602399570e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_y
3.7028043322088635e+01	3.7198036865201253e+01	3.7214696213730349e+01	3.7057864957170317e+01	3.6976084727581252e+01	3.6823803315963090e+01	3.6814168478522433e+01	3.7118543212603079e+01	3.7196665478560810e+01	3.6625423482101148e+01	3.6961405310404565e+01	3.7081143568055623e+01	3.7074357572684733e+01	3.6705761819160244e+01	3.6803511264937910e+01	
1.1108412996626591e+01	1.1159411059560377e+01	1.1164408864119105e+01	1.1117359487151095e+01	1.1092825418274375e+01	1.1047140994788927e+01	1.1044250543556732e+01	1.1135562963780924e+01	1.1158999643568244e+01	1.0987627044630344e+01	1.1088421593121369e+01	1.1124343070416685e+01	1.1122307271805420e+01	1.1011728545748072e+01	1.1041053379481372e+01	
1.4811217328835454e+01	1.4879214746080503e+01	1.4885878485492139e+01	1.4823145982868127e+01	1.4790433891032500e+01	1.4729521326385235e+01	1.4725667391408976e+01	1.4847417285041232e+01	1.4878666191424326e+01	1.4650169392840459e+01	1.4784562124161825e+01	1.4832457427222248e+01	1.4829743029073892e+01	1.4682304727664098e+01	1.4721404505975164e+01	
1.4811217328835454e+01	1.4879214746080503e+01	1.4885878485492139e+01	1.4823145982868127e+01	1.4790433891032500e+01	1.4729521326385235e+01	1.4725667391408976e+01	1.4847417285041232e+01	1.4878666191424326e+01	1.4650169392840459e+01	1.4784562124161825e+01	1.4832457427222248e+01	1.4829743029073892e+01	1.4682304727664098e+01	1.4721404505975164e+01	
1.4811217328835454e+01	1.4879214746080503e+01	1.4885878485492139e+01	1.4823145982868127e+01	1.4790433891032500e+01	1.4729521326385235e+01	1.4725667391408976e+01	1.4847417285041232e+01	1.4878666191424326e+01	1.4650169392840459e+01	1.4784562124161825e+01	1.4832457427222248e+01	1.4829743029073892e+01	1.4682304727664098e+01	1.4721404505975164e+01	
1.4811217328835454e+01	1.4879214746080503e+01	1.4885878485492139e+01	1.4823145982868127e+01	1.4790433891032500e+01	1.4729521326385235e+01	1.4725667391408976e+01	1.4847417285041232e+01	1.4878666191424326e+01	1.4650169392840459e+01	1.4784562124161825e+01	1.4832457427222248e+01	1.4829743029073892e+01	1.4682304727664098e+01	1.4721404505975164e+01	
1.4811217328835454e+01	1.4879214746080503e+01	1.4885878485492139e+01	1.4823145982868127e+01	1.4790433891032500e+01	1.4729521326385235e+01	1.4725667391408976e+01	1.4847417285041232e+01	1.4878666191424326e+01	1.4650169392840459e+01	1.4784562124161825e+01	1.4832457427222248e+01	1.4829743029073892e+01	1.4682304727664098e+01	1.4721404505975164e+01	
1.8514021661044318e+01	1.8599018432600626e+01	1.8607348106865174e+01	1.8528932478585158e+01	1.8488042363790626e+01	1.8411901657981545e+01	1.8407084239261216e+01	1.8559271606301539e+01	1.8598332739280405e+01	1.8312711741050574e+01	1.8480702655202283e+01	1.8540571784027811e+01	1.8537178786342366e+01	1.8352880909580122e+01	1.8401755632468955e+01	
2.2216825993253181e+01	2.2318822119120753e+01	2.2328817728238210e+01	2.2234718974302190e+01	2.2185650836548749e+01	2.2094281989577855e+01	2.2088501087113464e+01	2.2271125927561847e+01	2.2317999287136487e+01	2.1975254089260687e+01	2.2176843186242738e+01	2.2248686140833371e+01	2.2244614543610840e+01	2.2023457091496144e+01	2.2082106758962745e+01	
2.9622434657670908e+01	2.9758429492161007e+01	2.9771756970984278e+01	2.9646291965736253e+01	2.9580867782064999e+01	2.9459042652770471e+01	2.9451334782817952e+01	2.9694834570082463e+01	2.9757332382848652e+01	2.9300338785680918e+01	2.9569124248323650e+01	2.9664914854444497e+01	2.9659486058147785e+01	2.9364609455328196e+01	2.9442809011950327e+01	
1.0767539398973721e+01	1.0793600199299933e+01	1.0790791581251227e+01	1.0762349421070857e+01	1.0757746059435554e+01	1.0707945985502679e+01	1.0723818901511294e+01	1.0794839993943659e+01	1.0753443547947191e+01	1.0676379729458496e+01	1.0735417302646344e+01	1.0782260100965969e+01	1.0762048476374803e+01	1.0673894763820684e+01	1.0712503230488617e+01	
1.5074555158563211e+01	1.5111040279019905e+01	1.5107108213751717e+01	1.5067289189499197e+01	1.5060844483209774e+01	1.4991124379703752e+01	1.5013346462115811e+01	1.5112775991521124e+01	1.5054820967126068e+01	1.4946931621241893e+01	1.5029584223704880e+01	1.5095164141352358e+01	1.5066867866924724e+01	1.4943452669348957e+01	1.4997504522684064e+01	
2.3688586677742187e+01	2.3745920438459848e+01	2.3739741478752695e+01	2.3677168726355880e+01	2.3667041330758217e+01	2.3557481168105891e+01	2.3592401583324847e+01	2.3748647986676051e+01	2.3657575805483820e+01	2.3488035404808688e+01	2.3617918065821954e+01	2.3720972222125134e+01	2.3676506648024564e+01	2.3482568480405501e+01	2.3567507107074956e+01	
3.2302618196921166e+01	3.2380800597899793e+01	3.2372374743753682e+01	3.2287048263212561e+01	3.2273238178306656e+01	3.2123837956508034e+01	3.2171456704533881e+01	3.2384519981830977e+01	3.2260330643841570e+01	3.2029139188375481e+01	3.2206251907939027e+01	3.2346780302897905e+01	3.2286145429124403e+01	3.2021684291462051e+01	3.2137509691465851e+01	
3.6609633956510656e+01	3.6698240677619765e+01	3.6688691376254170e+01	3.6591988031640909e+01	3.6576336602080886e+01	3.6407016350709114e+01	3.6460984265138400e+01	3.6702455979408448e+01	3.6561708063020454e+01	3.6299691080158887e+01	3.6500418828997567e+01	3.6659684343284304e+01	3.6590964819674333e+01	3.6291242196990325e+01	3.6422510983661297e+01	
8.4006047861442426e+00	8.4018907173911241e+00	8.4220531584422034e+00	8.3871652875059279e+00	8.4073518201911632e+00	8.3855426915177240e+00	8.3826879663241929e+00	8.4258061989393234e+00	8.3922997597701681e+00	8.3296056467563062e+00	8.3779309688621595e+00	8.3931539074959058e+00	8.3990630308604324e+00	8.3433942909499308e+00	8.3459166647973095e+00	
1.1200806381525657e+01	1.1202520956521500e+01	1.1229404211256272e+01	1.1182887050007903e+01	1.1209802426921552e+01	1.1180723588690300e+01	1.1176917288432257e+01	1.1234408265252430e+01	1.1189733013026890e+01	1.1106140862341743e+01	1.1170574625149548e+01	1.1190871876661207e+01	1.1198750707813909e+01	1.1124525721266574e+01	1.1127888886396413e+01	
1.6801209572288485e+01	1.6803781434782248e+01	1.6844106316884407e+01	1.6774330575011856e+01	1.6814703640382326e+01	1.6771085383035448e+01	1.6765375932648386e+01	1.6851612397878647e+01	1.6784599519540336e+01	1.6659211293512612e+01	1.6755861937724319e+01	1.6786307814991812e+01	1.6798126061720865e+01	1.6686788581899862e+01	1.6691833329594619e+01	

#plot#xiexiyeyytheyth
2.2167003676525943e-01	5.0218240873989913e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.1743138288104812e-02	8.2801792690001140e-04	5.1097211075513416e-01	5.3230815083782114e-03	3.6978633972584362e+01	6.6972878926288570e-01	3.6929767780424804e+01	8.1360377922234628e-01	
1.2397243860442028e-01	5.3015385194705382e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4066625134969379e-02	3.3427491971019512e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.1093590191775311e+01	2.0091863677886648e-01	1.1182449115592236e+01	2.7905552213856977e-01	
1.4722599322270352e-01	1.2523227819817525e-03	5.0000000000000003e-02	0.0000000000000000e+00	1.9479846604198024e-02	3.7095937814433569e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.4791453589033745e+01	2.6789151570515479e-01	1.4771227927092827e+01	2.4066971735307871e-01	
1.4450685157815057e-01	9.1566425298762754e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.9652826975705112e-02	4.9126075732766530e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.4791453589033745e+01	2.6789151570515479e-01	1.4838778517532141e+01	3.8510411738029582e-01	
1.4158987022791511e-01	3.7371041073005508e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9895099172207501e-02	4.0398503584760623e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.4791453589033745e+01	2.6789151570515479e-01	1.4969137738690963e+01	3.6444520376365608e-01	
1.4201630789359165e-01	4.3773624756065219e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9593620233816351e-02	2.2952401074037969e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.4791453589033745e+01	2.6789151570515479e-01	1.4764829904056134e+01	2.9500113215743423e-01	
1.4113218909378317e-01	3.7815858269165699e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9337479900426915e-02	4.2482120228973588e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.4791453589033745e+01	2.6789151570515479e-01	1.4595374002517728e+01	3.4520648912592339e-01	
1.5703568597440290e-01	3.4591417257850369e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5422165945872800e-02	2.6775502056149115e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.8489316986292181e+01	3.3486439463144285e-01	1.8627001473118121e+01	3.8898900826170774e-01	
1.7315764307528334e-01	4.5765002536904398e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.1320930795969926e-02	7.6123569397737315e-04	5.1097211075513416e-01	5.3230815083782114e-03	2.2187180383550622e+01	4.0183727355773297e-01	2.2618889111779918e+01	5.3538856276840185e-01	
1.9869181396431806e-01	3.5752511374482755e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.2034414916495864e-02	4.5956494559923670e-04	5.1097211075513416e-01	5.3230815083782114e-03	2.9582907178067490e+01	5.3578303141030958e-01	3.0017035268944376e+01	5.0775056169257948e-01	
1.0714403252078604e-01	4.5455018024351333e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2528255239574149e-02	3.1290800526263341e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.0746305246179404e+01	1.4450508041815779e-01	1.0684455253088242e+01	2.6955277760433372e-01	
1.2489330883192568e-01	2.6949602059349244e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.8832107000326066e-02	3.5130893334739150e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.5044827344651166e+01	2.0230711258542117e-01	1.4758169893498158e+01	1.7441548135097951e-01	
1.5482179246534383e-01	2.0373757541925543e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1498465187629492e-02	4.4507389131395405e-04	4.5692639961794757e-01	4.6803791585377048e-03	2.3641871541594686e+01	3.1791117691994852e-01	2.3204093474657427e+01	4.0579941191432772e-01	
1.8036083493860255e-01	3.3969274232860906e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.4618240314323300e-02	5.8330962767752851e-04	4.5692639961794757e-01	4.6803791585377048e-03	3.2238915738538203e+01	4.3351524125447327e-01	3.2308485860876900e+01	5.7526852196663958e-01	
1.9343970722105513e-01	5.9344621415775888e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.9793515526568959e-02	1.2246103001341249e-03	4.5692639961794757e-01	4.6803791585377048e-03	3.6537437837009968e+01	4.9131727342173759e-01	3.6012259635226343e+01	1.0741934023903110e+00	
7.0337709455730507e-02	4.9491860917795483e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.7889190006996392e-03	2.8782501488249228e-04	3.4658935092121362e-01	3.6909174712074101e-03	8.3862977930632070e+00	1.0014856947512350e-01	8.4727365524942950e+00	2.0282433247626436e-01	
8.0479437862802636e-02	2.6464355401851678e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.2010332322070104e-02	1.9817367021891577e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.1181730390750943e+01	1.3353142596683082e-01	1.1149803005395164e+01	1.9970918342721894e-01	
9.7568791559450682e-02	2.9693821515414841e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.0999241405915643e-02	3.4700086897564180e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.6772595586126414e+01	2.0029713895024701e-01	1.6981651275489909e+01	2.6787400800668548e-01	

#plot#xiexiytheyth#L=inf
2.2167003676525943e-01	5.0218240873989913e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104812e-02	8.2801792690001140e-04	5.1097211075513416e-01	5.3230815083782114e-03	3.6922581130910245e+01	8.1767848860500647e-01	
1.2397243860442028e-01	5.3015385194705382e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4066625134969379e-02	3.3427491971019512e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.1168944120964561e+01	2.7795310281867952e-01	
1.4722599322270352e-01	1.2523227819817525e-03	0.0000000000000000e+00	0.0000000000000000e+00	1.9479846604198024e-02	3.7095937814433569e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.4688327076663571e+01	3.4493480933955456e-01	
1.4450685157815057e-01	9.1566425298762754e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9652826975705112e-02	4.9126075732766530e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.4801797805673674e+01	3.8012679001176281e-01	
1.4158987022791511e-01	3.7371041073005508e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9895099172207501e-02	4.0398503584760623e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.4960916318631776e+01	3.7084222064414146e-01	
1.4201630789359165e-01	4.3773624756065219e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9593620233816351e-02	2.2952401074037969e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.4762964146944368e+01	2.9705638477245389e-01	
1.4113218909378317e-01	3.7815858269165699e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9337479900426915e-02	4.2482120228973588e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.4594899406799989e+01	3.4555038849492387e-01	
1.5703568597440290e-01	3.4591417257850369e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.5422165945872800e-02	2.6775502056149115e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.8621724539409801e+01	3.9053046849211964e-01	
1.7315764307528334e-01	4.5765002536904398e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1320930795969926e-02	7.6123569397737315e-04	5.1097211075513416e-01	5.3230815083782114e-03	2.2598519657805227e+01	5.4578181189338371e-01	
1.9869181396431806e-01	3.5752511374482755e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.2034414916495864e-02	4.5956494559923670e-04	5.1097211075513416e-01	5.3230815083782114e-03	3.0005213139838485e+01	5.1406884919978868e-01	
1.0714403252078604e-01	4.5455018024351333e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2528255239574149e-02	3.1290800526263341e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.0657546828681371e+01	2.6225007779801596e-01	
1.2489330883192568e-01	2.6949602059349244e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.8832107000326066e-02	3.5130893334739150e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.4741696637398560e+01	1.8691568497185279e-01	
1.5482179246534383e-01	2.0373757541925543e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1498465187629492e-02	4.4507389131395405e-04	4.5692639961794757e-01	4.6803791585377048e-03	2.3197056391637961e+01	4.0526439760015948e-01	
1.8036083493860255e-01	3.3969274232860906e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.4618240314323300e-02	5.8330962767752851e-04	4.5692639961794757e-01	4.6803791585377048e-03	3.2305128798318577e+01	5.7688008441827765e-01	
1.9343970722105513e-01	5.9344621415775888e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.9793515526568959e-02	1.2246103001341249e-03	4.5692639961794757e-01	4.6803791585377048e-03	3.5995712414867242e+01	1.0797368450878952e+00	
7.0337709455730507e-02	4.9491860917795483e-04	0.0000000000000000e+00	0.0000000000000000e+00	7.7889190006996392e-03	2.8782501488249228e-04	3.4658935092121362e-01	3.6909174712074101e-03	8.4509985487609462e+00	2.2032936488286858e-01	
8.0479437862802636e-02	2.6464355401851678e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2010332322070104e-02	1.9817367021891577e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.1135510005237649e+01	2.1443639638491713e-01	
9.7568791559450682e-02	2.9693821515414841e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0999241405915643e-02	3.4700086897564180e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.6974718947223693e+01	2.6869347513773889e-01	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6918983644754988e+00	9.2967218153930178e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-04	0.0000000000000000e+00	5.0106227968072554e+00	9.4353936128968224e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-03	0.0000000000000000e+00	5.3299015297521217e+00	9.6451349800034836e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431443e-03	0.0000000000000000e+00	5.6497345633100968e+00	9.9182801997309833e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-03	0.0000000000000000e+00	5.9701218974811825e+00	1.0246784586301445e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052405e-03	0.0000000000000000e+00	6.2910635322653770e+00	1.0622721486172168e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862886e-03	0.0000000000000000e+00	6.6125594676626820e+00	1.1038634209216361e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673367e-03	0.0000000000000000e+00	6.9346097036730940e+00	1.1487744341593921e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-03	0.0000000000000000e+00	7.2572142402966193e+00	1.1964043058188752e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294333e-03	0.0000000000000000e+00	7.5803730775332525e+00	1.2462299886284695e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-03	0.0000000000000000e+00	7.9040862153829936e+00	1.2978020481688957e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.6917452116915287e-03	0.0000000000000000e+00	8.2283536538458470e+00	1.3507377667648043e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2091765945725772e-03	0.0000000000000000e+00	8.5531753929218084e+00	1.4047132240239221e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7266079774536258e-03	0.0000000000000000e+00	8.8785514326108803e+00	1.4594553660875889e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2440393603346734e-03	0.0000000000000000e+00	9.2044817729130628e+00	1.5147346168818504e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7614707432157211e-03	0.0000000000000000e+00	9.5309664138283523e+00	1.5703582848404343e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.2789021260967696e-03	0.0000000000000000e+00	9.8580053553567524e+00	1.6261648378554566e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.7963335089778182e-03	0.0000000000000000e+00	1.0185598597498263e+01	1.6820190192914242e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3137648918588667e-03	0.0000000000000000e+00	1.0513746140252884e+01	1.7378077289754140e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8311962747399135e-03	0.0000000000000000e+00	1.0842447983620611e+01	1.7934365743934511e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-02	0.0000000000000000e+00	1.1171704127601449e+01	1.8488269954093614e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0866059040502011e-02	0.0000000000000000e+00	1.1501514572195397e+01	1.9039138723967716e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1383490423383057e-02	0.0000000000000000e+00	1.1831879317402455e+01	1.9586435378919476e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1900921806264106e-02	0.0000000000000000e+00	1.2162798363222626e+01	2.0129721230437325e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2418353189145154e-02	0.0000000000000000e+00	1.2494271709655900e+01	2.0668641808656701e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2935784572026203e-02	0.0000000000000000e+00	1.2826299356702291e+01	2.1202915379506110e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3453215954907252e-02	0.0000000000000000e+00	1.3158881304361785e+01	2.1732323346703133e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3970647337788298e-02	0.0000000000000000e+00	1.3492017552634387e+01	2.2256702209579202e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4488078720669347e-02	0.0000000000000000e+00	1.3825708101520107e+01	2.2775936806641572e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5005510103550395e-02	0.0000000000000000e+00	1.4159952951018933e+01	2.3289954623409750e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431442e-02	0.0000000000000000e+00	1.4494752101130864e+01	2.3798720982904029e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6040372869312491e-02	0.0000000000000000e+00	1.4830105551855910e+01	2.4302234969717357e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6557804252193539e-02	0.0000000000000000e+00	1.5166013303194063e+01	2.4800525965100673e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7075235635074588e-02	0.0000000000000000e+00	1.5502475355145325e+01	2.5293650692090502e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7592667017955636e-02	0.0000000000000000e+00	1.5839491707709701e+01	2.5781690687280284e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8110098400836685e-02	0.0000000000000000e+00	1.6177062360887181e+01	2.6264750130160336e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8627529783717733e-02	0.0000000000000000e+00	1.6515187314677775e+01	2.6742953972641997e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9144961166598778e-02	0.0000000000000000e+00	1.6853866569081475e+01	2.7216446320945037e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9662392549479827e-02	0.0000000000000000e+00	1.7193100124098290e+01	2.7685389029848878e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0179823932360876e-02	0.0000000000000000e+00	1.7532887979728208e+01	2.8149960475738639e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-02	0.0000000000000000e+00	1.7873230135971241e+01	2.8610354480186911e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1214686698122973e-02	0.0000000000000000e+00	1.8214126592827380e+01	2.9066779360164546e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1732118081004021e-02	0.0000000000000000e+00	1.8555577350296627e+01	2.9519457084606254e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2249549463885070e-02	0.0000000000000000e+00	1.8897582408378991e+01	2.9968622520061955e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2766980846766115e-02	0.0000000000000000e+00	1.9240141767074451e+01	3.0414522750677314e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3284412229647163e-02	0.0000000000000000e+00	1.9583255426383037e+01	3.0857416459846643e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3801843612528212e-02	0.0000000000000000e+00	1.9926923386304722e+01	3.1297573362640740e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4319274995409260e-02	0.0000000000000000e+00	2.0271145646839518e+01	3.1735273679614989e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4836706378290309e-02	0.0000000000000000e+00	2.0615922207987431e+01	3.2170807643861926e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5354137761171357e-02	0.0000000000000000e+00	2.0961253069748448e+01	3.2604475034251940e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052406e-02	0.0000000000000000e+00	2.1307138232122572e+01	3.3036584728752205e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6389000526933454e-02	0.0000000000000000e+00	2.1653577695109810e+01	3.3467454272496783e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6906431909814503e-02	0.0000000000000000e+00	2.2000571458710155e+01	3.3897409456001870e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7423863292695548e-02	0.0000000000000000e+00	2.2348119522923611e+01	3.4326783899537905e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7941294675576597e-02	0.0000000000000000e+00	2.2696221887750177e+01	3.4755918640208827e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8458726058457645e-02	0.0000000000000000e+00	2.3044878553189850e+01	3.5185161718809471e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8976157441338694e-02	0.0000000000000000e+00	2.3394089519242637e+01	3.5614867763950236e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9493588824219742e-02	0.0000000000000000e+00	2.3743854785908532e+01	3.6045397571381782e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0011020207100791e-02	0.0000000000000000e+00	2.4094174353187537e+01	3.6477117676800225e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0528451589981839e-02	0.0000000000000000e+00	2.4445048221079642e+01	3.6910399920805942e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862884e-02	0.0000000000000000e+00	2.4796476389584864e+01	3.7345621004982277e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1563314355743936e-02	0.0000000000000000e+00	2.5148458858703201e+01	3.7783162038412205e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2080745738624981e-02	0.0000000000000000e+00	2.5500995628434644e+01	3.8223408074217496e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2598177121506033e-02	0.0000000000000000e+00	2.5854086698779192e+01	3.8666747636020299e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3115608504387078e-02	0.0000000000000000e+00	2.6207732069736856e+01	3.9113572234463911e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3633039887268124e-02	0.0000000000000000e+00	2.6561931741307625e+01	3.9564275874220556e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4150471270149176e-02	0.0000000000000000e+00	2.6916685713491503e+01	4.0019254552121342e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4667902653030221e-02	0.0000000000000000e+00	2.7271993986288489e+01	4.0478905747307942e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5185334035911273e-02	0.0000000000000000e+00	2.7627856559698596e+01	4.0943627904485602e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5702765418792318e-02	0.0000000000000000e+00	2.7984273433721800e+01	4.1413819911581173e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673370e-02	0.0000000000000000e+00	2.8341244608358124e+01	4.1889880573273458e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6737628184554415e-02	0.0000000000000000e+00	2.8698770083607549e+01	4.2372208082028573e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7255059567435467e-02	0.0000000000000000e+00	2.9056849859470088e+01	4.2861199488417345e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7772490950316512e-02	0.0000000000000000e+00	2.9415483935945733e+01	4.3357250172606182e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8289922333197557e-02	0.0000000000000000e+00	2.9774672313034490e+01	4.3860753319012480e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8807353716078609e-02	0.0000000000000000e+00	3.0134414990736357e+01	4.4372099396190445e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9324785098959654e-02	0.0000000000000000e+00	3.0494711969051330e+01	4.4891675644054285e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9842216481840706e-02	0.0000000000000000e+00	3.0855563247979426e+01	4.5419865570582513e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0359647864721751e-02	0.0000000000000000e+00	3.1216968827520613e+01	4.5957048460130434e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0877079247602803e-02	0.0000000000000000e+00	3.1578928707674919e+01	4.6503598895459530e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-02	0.0000000000000000e+00	3.1941442888442332e+01	4.7059886295549525e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1911942013364893e-02	0.0000000000000000e+00	3.2304511369822862e+01	4.7626274471156155e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2429373396245945e-02	0.0000000000000000e+00	3.2668134151816496e+01	4.8203121200007143e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2946804779126990e-02	0.0000000000000000e+00	3.3032311234423233e+01	4.8790777823401216e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3464236162008042e-02	0.0000000000000000e+00	3.3397042617643088e+01	4.9389588865827344e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3981667544889087e-02	0.0000000000000000e+00	3.3762328301476046e+01	4.9999891679063047e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4499098927770139e-02	0.0000000000000000e+00	3.4128168285922129e+01	5.0622016112064294e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5016530310651184e-02	0.0000000000000000e+00	3.4494562570981309e+01	5.1256284207740688e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5533961693532229e-02	0.0000000000000000e+00	3.4861511156653592e+01	5.1903009927533927e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6051393076413281e-02	0.0000000000000000e+00	3.5229014042938992e+01	5.2562498904527055e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294327e-02	0.0000000000000000e+00	3.5597071229837503e+01	5.3235048225574499e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7086255842175379e-02	0.0000000000000000e+00	3.5965682717349132e+01	5.3920946242768519e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7603687225056424e-02	0.0000000000000000e+00	3.6334848505473850e+01	5.4620472414341259e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8121118607937476e-02	0.0000000000000000e+00	3.6704568594211693e+01	5.5333897174894719e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8638549990818521e-02	0.0000000000000000e+00	3.7074842983562654e+01	5.6061481834662819e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9155981373699573e-02	0.0000000000000000e+00	3.7445671673526704e+01	5.6803478507332317e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9673412756580618e-02	0.0000000000000000e+00	3.7817054664103871e+01	5.7560130065759219e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0190844139461663e-02	0.0000000000000000e+00	3.8188991955294149e+01	5.8331670124770207e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0708275522342715e-02	0.0000000000000000e+00	3.8561483547097531e+01	5.9118323050079036e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1225706905223760e-02	0.0000000000000000e+00	3.8934529439514023e+01	5.9920303992246227e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104812e-02	0.0000000000000000e+00	3.9308129632543647e+01	6.0737818944439281e-01	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1097211075513416e-01	2.3067348203538671e+00	2.2751445501181741e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-04	5.1097211075513416e-01	2.6254592526856233e+00	2.2139051968547852e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-03	5.1097211075513416e-01	2.9447379856304887e+00	2.1556822468218023e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431443e-03	5.1097211075513416e-01	3.2645710191884652e+00	2.1005773209402512e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-03	5.1097211075513416e-01	3.5849583533595495e+00	2.0486931038491915e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052405e-03	5.1097211075513416e-01	3.9058999881437444e+00	2.0001318630448020e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862886e-03	5.1097211075513416e-01	4.2273959235410494e+00	1.9549936821062941e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673367e-03	5.1097211075513416e-01	4.5494461595514633e+00	1.9133744197932803e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-03	5.1097211075513416e-01	4.8720506961749859e+00	1.8753634285023618e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294333e-03	5.1097211075513416e-01	5.1952095334116200e+00	1.8410410908795918e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-03	5.1097211075513416e-01	5.5189226712613637e+00	1.8104762603459909e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.6917452116915287e-03	5.1097211075513416e-01	5.8431901097242145e+00	1.7837237169560544e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2091765945725772e-03	5.1097211075513416e-01	6.1680118488001758e+00	1.7608217706408857e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7266079774536258e-03	5.1097211075513416e-01	6.4933878884892478e+00	1.7417901554700616e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2440393603346734e-03	5.1097211075513416e-01	6.8193182287914293e+00	1.7266283575433902e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7614707432157211e-03	5.1097211075513416e-01	7.1458028697067189e+00	1.7153145032875985e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.2789021260967696e-03	5.1097211075513416e-01	7.4728418112351198e+00	1.7078049041840512e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.7963335089778182e-03	5.1097211075513416e-01	7.8004350533766305e+00	1.7040343107222039e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3137648918588667e-03	5.1097211075513416e-01	8.1285825961312490e+00	1.7039168774493166e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8311962747399135e-03	5.1097211075513416e-01	8.4572844394989772e+00	1.7073477887584562e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-02	5.1097211075513416e-01	8.7865405834798178e+00	1.7142054482832181e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0866059040502011e-02	5.1097211075513416e-01	9.1163510280737654e+00	1.7243540992395998e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1383490423383057e-02	5.1097211075513416e-01	9.4467157732808236e+00	1.7376467224963854e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1900921806264106e-02	5.1097211075513416e-01	9.7776348191009905e+00	1.7539280546736788e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2418353189145154e-02	5.1097211075513416e-01	1.0109108165534268e+01	1.7730375787434052e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2935784572026203e-02	5.1097211075513416e-01	1.0441135812580656e+01	1.7948123611099667e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3453215954907252e-02	5.1097211075513416e-01	1.0773717760240153e+01	1.8190896376674354e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3970647337788298e-02	5.1097211075513416e-01	1.1106854008512757e+01	1.8457090824727504e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4488078720669347e-02	5.1097211075513416e-01	1.1440544557398475e+01	1.8745147227063408e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5005510103550395e-02	5.1097211075513416e-01	1.1774789406897300e+01	1.9053564898336098e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431442e-02	5.1097211075513416e-01	1.2109588557009232e+01	1.9380914178126241e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6040372869312491e-02	5.1097211075513416e-01	1.2444942007734275e+01	1.9725845143288140e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6557804252193539e-02	5.1097211075513416e-01	1.2780849759072431e+01	2.0087093406657849e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7075235635074588e-02	5.1097211075513416e-01	1.3117311811023695e+01	2.0463483407202729e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7592667017955636e-02	5.1097211075513416e-01	1.3454328163588068e+01	2.0853929608394317e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8110098400836685e-02	5.1097211075513416e-01	1.3791898816765549e+01	2.1257436006338612e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8627529783717733e-02	5.1097211075513416e-01	1.4130023770556145e+01	2.1673094316362726e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9144961166598778e-02	5.1097211075513416e-01	1.4468703024959844e+01	2.2100081164013077e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9662392549479827e-02	5.1097211075513416e-01	1.4807936579976655e+01	2.2537654559731357e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0179823932360876e-02	5.1097211075513416e-01	1.5147724435606575e+01	2.2985149889931850e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-02	5.1097211075513416e-01	1.5488066591849606e+01	2.3441975613606886e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1214686698122973e-02	5.1097211075513416e-01	1.5828963048705747e+01	2.3907608814395906e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1732118081004021e-02	5.1097211075513416e-01	1.6170413806174995e+01	2.4381590724047986e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2249549463885070e-02	5.1097211075513416e-01	1.6512418864257359e+01	2.4863522304433905e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2766980846766115e-02	5.1097211075513416e-01	1.6854978222952823e+01	2.5353059951518558e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3284412229647163e-02	5.1097211075513416e-01	1.7198091882261402e+01	2.5849911365489214e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3801843612528212e-02	5.1097211075513416e-01	1.7541759842183090e+01	2.6353831615976403e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4319274995409260e-02	5.1097211075513416e-01	1.7885982102717890e+01	2.6864619419456287e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4836706378290309e-02	5.1097211075513416e-01	1.8230758663865796e+01	2.7382113636860805e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5354137761171357e-02	5.1097211075513416e-01	1.8576089525626813e+01	2.7906189992668201e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052406e-02	5.1097211075513416e-01	1.8921974688000940e+01	2.8436758011851893e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6389000526933454e-02	5.1097211075513416e-01	1.9268414150988178e+01	2.8973758167620689e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6906431909814503e-02	5.1097211075513416e-01	1.9615407914588523e+01	2.9517159230592982e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7423863292695548e-02	5.1097211075513416e-01	1.9962955978801979e+01	3.0066955808608059e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7941294675576597e-02	5.1097211075513416e-01	2.0311058343628542e+01	3.0623166065637353e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8458726058457645e-02	5.1097211075513416e-01	2.0659715009068218e+01	3.1185829607977361e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8976157441338694e-02	5.1097211075513416e-01	2.1008925975121006e+01	3.1755005525990032e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9493588824219742e-02	5.1097211075513416e-01	2.1358691241786897e+01	3.2330770579999485e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0011020207100791e-02	5.1097211075513416e-01	2.1709010809065905e+01	3.2913217519456089e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0528451589981839e-02	5.1097211075513416e-01	2.2059884676958017e+01	3.3502453525088799e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862884e-02	5.1097211075513416e-01	2.2411312845463236e+01	3.4098598764441468e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1563314355743936e-02	5.1097211075513416e-01	2.2763295314581566e+01	3.4701785051893891e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2080745738624981e-02	5.1097211075513416e-01	2.3115832084313006e+01	3.5312154604953616e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2598177121506033e-02	5.1097211075513416e-01	2.3468923154657563e+01	3.5929858889305349e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3115608504387078e-02	5.1097211075513416e-01	2.3822568525615218e+01	3.6555057545745140e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3633039887268124e-02	5.1097211075513416e-01	2.4176768197185989e+01	3.7187917392758463e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4150471270149176e-02	5.1097211075513416e-01	2.4531522169369868e+01	3.7828611499055481e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4667902653030221e-02	5.1097211075513416e-01	2.4886830442166861e+01	3.8477318320939335e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5185334035911273e-02	5.1097211075513416e-01	2.5242693015576961e+01	3.9134220899841099e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5702765418792318e-02	5.1097211075513416e-01	2.5599109889600168e+01	3.9799506115821387e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673370e-02	5.1097211075513416e-01	2.5956081064236489e+01	4.0473363993224681e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6737628184554415e-02	5.1097211075513416e-01	2.6313606539485921e+01	4.1155987055042981e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7255059567435467e-02	5.1097211075513416e-01	2.6671686315348452e+01	4.1847569722863320e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7772490950316512e-02	5.1097211075513416e-01	2.7030320391824105e+01	4.2548307759563481e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8289922333197557e-02	5.1097211075513416e-01	2.7389508768912851e+01	4.3258397752171779e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8807353716078609e-02	5.1097211075513416e-01	2.7749251446614728e+01	4.3978036632541623e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9324785098959654e-02	5.1097211075513416e-01	2.8109548424929702e+01	4.4707421233676164e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9842216481840706e-02	5.1097211075513416e-01	2.8470399703857787e+01	4.5446747879727145e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0359647864721751e-02	5.1097211075513416e-01	2.8831805283398982e+01	4.6196212007830728e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0877079247602803e-02	5.1097211075513416e-01	2.9193765163553291e+01	4.6956007820087370e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-02	5.1097211075513416e-01	2.9556279344320700e+01	4.7726327964109638e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1911942013364893e-02	5.1097211075513416e-01	2.9919347825701223e+01	4.8507363240642348e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2429373396245945e-02	5.1097211075513416e-01	3.0282970607694860e+01	4.9299302336879242e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2946804779126990e-02	5.1097211075513416e-01	3.0647147690301601e+01	5.0102331584152660e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3464236162008042e-02	5.1097211075513416e-01	3.1011879073521449e+01	5.0916634738750910e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3981667544889087e-02	5.1097211075513416e-01	3.1377164757354421e+01	5.1742392784666813e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4499098927770139e-02	5.1097211075513416e-01	3.1743004741800494e+01	5.2579783757146337e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5016530310651184e-02	5.1097211075513416e-01	3.2109399026859670e+01	5.3428982585942675e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5533961693532229e-02	5.1097211075513416e-01	3.2476347612531967e+01	5.4290160957219535e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6051393076413281e-02	5.1097211075513416e-01	3.2843850498817361e+01	5.5163487193097838e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294327e-02	5.1097211075513416e-01	3.3211907685715872e+01	5.6049126147854389e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7086255842175379e-02	5.1097211075513416e-01	3.3580519173227493e+01	5.6947239119831616e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7603687225056424e-02	5.1097211075513416e-01	3.3949684961352219e+01	5.7857983778136357e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8121118607937476e-02	5.1097211075513416e-01	3.4319405050090062e+01	5.8781514103239385e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8638549990818521e-02	5.1097211075513416e-01	3.4689679439441008e+01	5.9717980340603150e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9155981373699573e-02	5.1097211075513416e-01	3.5060508129405072e+01	6.0667528966515982e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9673412756580618e-02	5.1097211075513416e-01	3.5431891119982232e+01	6.1630302665308823e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0190844139461663e-02	5.1097211075513416e-01	3.5803828411172510e+01	6.2606440317177126e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0708275522342715e-02	5.1097211075513416e-01	3.6176320002975906e+01	6.3596076995852846e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1225706905223760e-02	5.1097211075513416e-01	3.6549365895392398e+01	6.4599343975387902e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104812e-02	5.1097211075513416e-01	3.6922966088422008e+01	6.5616368745350484e-01	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5692639961794757e-01	2.7846103876826005e+00	1.8030595384338963e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-04	4.5692639961794757e-01	3.1033348200143567e+00	1.7425269161006374e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-03	4.5692639961794757e-01	3.4226135529592225e+00	1.6855206414930543e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431443e-03	4.5692639961794757e-01	3.7424465865171972e+00	1.6322181868056893e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-03	4.5692639961794757e-01	4.0628339206882833e+00	1.5828009981663946e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052405e-03	4.5692639961794757e-01	4.3837755554724778e+00	1.5374507039392590e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862886e-03	4.5692639961794757e-01	4.7052714908697819e+00	1.4963443184919359e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673367e-03	4.5692639961794757e-01	5.0273217268801975e+00	1.4596484889008304e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-03	4.5692639961794757e-01	5.3499262635037192e+00	1.4275129567577774e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294333e-03	4.5692639961794757e-01	5.6730851007403542e+00	1.4000635544369547e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-03	4.5692639961794757e-01	5.9967982385900971e+00	1.3773952033939660e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.6917452116915287e-03	4.5692639961794757e-01	6.3210656770529479e+00	1.3595654996655357e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2091765945725772e-03	4.5692639961794757e-01	6.6458874161289092e+00	1.3465895229421629e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7266079774536258e-03	4.5692639961794757e-01	6.9712634558179811e+00	1.3384364611010963e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2440393603346734e-03	4.5692639961794757e-01	7.2971937961201618e+00	1.3350284913272598e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7614707432157211e-03	4.5692639961794757e-01	7.6236784370354531e+00	1.3362421184552403e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.2789021260967696e-03	4.5692639961794757e-01	7.9507173785638532e+00	1.3419118840500813e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.7963335089778182e-03	4.5692639961794757e-01	8.2783106207053638e+00	1.3518360844663779e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3137648918588667e-03	4.5692639961794757e-01	8.6064581634599833e+00	1.3657839284612341e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8311962747399135e-03	4.5692639961794757e-01	8.9351600068277115e+00	1.3835034608184529e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-02	4.5692639961794757e-01	9.2644161508085521e+00	1.4047295850327721e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0866059040502011e-02	4.5692639961794757e-01	9.5942265954024997e+00	1.4291916159225887e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1383490423383057e-02	4.5692639961794757e-01	9.9245913406095561e+00	1.4566199464754845e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1900921806264106e-02	4.5692639961794757e-01	1.0255510386429721e+01	1.4867515836684012e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2418353189145154e-02	4.5692639961794757e-01	1.0586983732862999e+01	1.5193344641648088e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2935784572026203e-02	4.5692639961794757e-01	1.0919011379909389e+01	1.5541305837161035e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3453215954907252e-02	4.5692639961794757e-01	1.1251593327568887e+01	1.5909180570651571e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3970647337788298e-02	4.5692639961794757e-01	1.1584729575841491e+01	1.6294922705615944e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4488078720669347e-02	4.5692639961794757e-01	1.1918420124727206e+01	1.6696663050152763e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5005510103550395e-02	4.5692639961794757e-01	1.2252664974226033e+01	1.7112708006235949e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431442e-02	4.5692639961794757e-01	1.2587464124337965e+01	1.7541534175386522e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6040372869312491e-02	4.5692639961794757e-01	1.2922817575063009e+01	1.7981780214632392e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6557804252193539e-02	4.5692639961794757e-01	1.3258725326401164e+01	1.8432236982292291e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7075235635074588e-02	4.5692639961794757e-01	1.3595187378352428e+01	1.8891836774727230e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7592667017955636e-02	4.5692639961794757e-01	1.3932203730916800e+01	1.9359642247460063e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8110098400836685e-02	4.5692639961794757e-01	1.4269774384094283e+01	1.9834835442279622e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8627529783717733e-02	4.5692639961794757e-01	1.4607899337884874e+01	2.0316707205520521e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9144961166598778e-02	4.5692639961794757e-01	1.4946578592288576e+01	2.0804647178077101e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9662392549479827e-02	4.5692639961794757e-01	1.5285812147305391e+01	2.1298134459870782e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0179823932360876e-02	4.5692639961794757e-01	1.5625600002935307e+01	2.1796728995367418e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-02	4.5692639961794757e-01	1.5965942159178340e+01	2.2300063687597446e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1214686698122973e-02	4.5692639961794757e-01	1.6306838616034479e+01	2.2807837221895830e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1732118081004021e-02	4.5692639961794757e-01	1.6648289373503733e+01	2.3319807563933351e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2249549463885070e-02	4.5692639961794757e-01	1.6990294431586090e+01	2.3835786086928221e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2766980846766115e-02	4.5692639961794757e-01	1.7332853790281558e+01	2.4355632278142106e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3284412229647163e-02	4.5692639961794757e-01	1.7675967449590139e+01	2.4879248973385978e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3801843612528212e-02	4.5692639961794757e-01	1.8019635409511821e+01	2.5406578069111135e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4319274995409260e-02	4.5692639961794757e-01	1.8363857670046624e+01	2.5937596663966372e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4836706378290309e-02	4.5692639961794757e-01	1.8708634231194534e+01	2.6472313584825274e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5354137761171357e-02	4.5692639961794757e-01	1.9053965092955551e+01	2.7010766255856322e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052406e-02	4.5692639961794757e-01	1.9399850255329667e+01	2.7553017872924429e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6389000526933454e-02	4.5692639961794757e-01	1.9746289718316909e+01	2.8099154849310676e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6906431909814503e-02	4.5692639961794757e-01	2.0093283481917261e+01	2.8649284502268008e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7423863292695548e-02	4.5692639961794757e-01	2.0440831546130713e+01	2.9203532953252287e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7941294675576597e-02	4.5692639961794757e-01	2.0788933910957279e+01	2.9762043217744583e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8458726058457645e-02	4.5692639961794757e-01	2.1137590576396949e+01	3.0324973463380689e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8976157441338694e-02	4.5692639961794757e-01	2.1486801542449740e+01	3.0892495417616406e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9493588824219742e-02	4.5692639961794757e-01	2.1836566809115631e+01	3.1464792908463302e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0011020207100791e-02	4.5692639961794757e-01	2.2186886376394632e+01	3.2042060523822508e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0528451589981839e-02	4.5692639961794757e-01	2.2537760244286748e+01	3.2624502376780867e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862884e-02	4.5692639961794757e-01	2.2889188412791970e+01	3.3212330965803000e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1563314355743936e-02	4.5692639961794757e-01	2.3241170881910303e+01	3.3805766120183689e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2080745738624981e-02	4.5692639961794757e-01	2.3593707651641740e+01	3.4405034022350967e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2598177121506033e-02	4.5692639961794757e-01	2.3946798721986294e+01	3.5010366299710355e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3115608504387078e-02	4.5692639961794757e-01	2.4300444092943955e+01	3.5621999179664493e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3633039887268124e-02	4.5692639961794757e-01	2.4654643764514724e+01	3.6240172702291312e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4150471270149176e-02	4.5692639961794757e-01	2.5009397736698606e+01	3.6865129985868345e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4667902653030221e-02	4.5692639961794757e-01	2.5364706009495595e+01	3.7497116541086978e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5185334035911273e-02	4.5692639961794757e-01	2.5720568582905699e+01	3.8136379630324529e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5702765418792318e-02	4.5692639961794757e-01	2.6076985456928902e+01	3.8783167668834101e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673370e-02	4.5692639961794757e-01	2.6433956631565220e+01	3.9437729665103965e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6737628184554415e-02	4.5692639961794757e-01	2.6791482106814652e+01	4.0100314697992390e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7255059567435467e-02	4.5692639961794757e-01	2.7149561882677190e+01	4.0771171428544040e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7772490950316512e-02	4.5692639961794757e-01	2.7508195959152836e+01	4.1450547644635499e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8289922333197557e-02	4.5692639961794757e-01	2.7867384336241585e+01	4.2138689836821996e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8807353716078609e-02	4.5692639961794757e-01	2.8227127013943459e+01	4.2835842803921687e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9324785098959654e-02	4.5692639961794757e-01	2.8587423992258437e+01	4.3542249287032192e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9842216481840706e-02	4.5692639961794757e-01	2.8948275271186521e+01	4.4258149630785154e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0359647864721751e-02	4.5692639961794757e-01	2.9309680850727712e+01	4.4983781470747786e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0877079247602803e-02	4.5692639961794757e-01	2.9671640730882018e+01	4.5719379445952102e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-02	4.5692639961794757e-01	3.0034154911649434e+01	4.6465174935612830e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1911942013364893e-02	4.5692639961794757e-01	3.0397223393029954e+01	4.7221395819106210e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2429373396245945e-02	4.5692639961794757e-01	3.0760846175023595e+01	4.7988266258358220e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2946804779126990e-02	4.5692639961794757e-01	3.1125023257630332e+01	4.8766006501790721e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3464236162008042e-02	4.5692639961794757e-01	3.1489754640850190e+01	4.9554832709001601e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3981667544889087e-02	4.5692639961794757e-01	3.1855040324683145e+01	5.0354956795366079e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4499098927770139e-02	4.5692639961794757e-01	3.2220880309129228e+01	5.1166586295752003e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5016530310651184e-02	4.5692639961794757e-01	3.2587274594188401e+01	5.1989924246554797e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5533961693532229e-02	4.5692639961794757e-01	3.2954223179860691e+01	5.2825169085245194e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6051393076413281e-02	4.5692639961794757e-01	3.3321726066146091e+01	5.3672514566644369e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294327e-02	4.5692639961794757e-01	3.3689783253044610e+01	5.4532149695115983e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7086255842175379e-02	4.5692639961794757e-01	3.4058394740556231e+01	5.5404258671890483e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7603687225056424e-02	4.5692639961794757e-01	3.4427560528680957e+01	5.6289020856725958e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8121118607937476e-02	4.5692639961794757e-01	3.4797280617418792e+01	5.7186610743107680e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8638549990818521e-02	4.5692639961794757e-01	3.5167555006769746e+01	5.8097197946208001e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9155981373699573e-02	4.5692639961794757e-01	3.5538383696733810e+01	5.9020947202821972e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9673412756580618e-02	4.5692639961794757e-01	3.5909766687310977e+01	5.9958018382507539e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0190844139461663e-02	4.5692639961794757e-01	3.6281703978501248e+01	6.0908566509164841e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0708275522342715e-02	4.5692639961794757e-01	3.6654195570304637e+01	6.1872741792312935e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1225706905223760e-02	4.5692639961794757e-01	3.7027241462721136e+01	6.2850689667324378e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104812e-02	4.5692639961794757e-01	3.7400841655750739e+01	6.3842550843892099e-01	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4658935092121362e-01	3.5945255453728802e+00	1.0966194161726414e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-04	3.4658935092121362e-01	3.9132499777046363e+00	1.0440878095743888e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-03	3.4658935092121362e-01	4.2325287106495022e+00	9.9733490346386094e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431443e-03	3.4658935092121362e-01	4.5523617442074782e+00	9.5688033846088413e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-03	3.4658935092121362e-01	4.8727490783785630e+00	9.2322174402477239e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052405e-03	3.4658935092121362e-01	5.1936907131627574e+00	8.9679350575311068e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862886e-03	3.4658935092121362e-01	5.5151866485600634e+00	8.7792009915418606e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673367e-03	3.4658935092121362e-01	5.8372368845704763e+00	8.6677186634583958e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-03	3.4658935092121362e-01	6.1598414211939989e+00	8.6333324678020643e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294333e-03	3.4658935092121362e-01	6.4830002584306339e+00	8.6739219844203450e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-03	3.4658935092121362e-01	6.8067133962803741e+00	8.7855446728307640e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.6917452116915287e-03	3.4658935092121362e-01	7.1309808347432275e+00	8.9627942615584474e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.2091765945725772e-03	3.4658935092121362e-01	7.4558025738191906e+00	9.1992868278488918e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.7266079774536258e-03	3.4658935092121362e-01	7.7811786135082608e+00	9.4881689212675396e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.2440393603346734e-03	3.4658935092121362e-01	8.1071089538104406e+00	9.8225619027185698e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.7614707432157211e-03	3.4658935092121362e-01	8.4335935947257319e+00	1.0195895674836242e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.2789021260967696e-03	3.4658935092121362e-01	8.7606325362541337e+00	1.0602122654839395e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.7963335089778182e-03	3.4658935092121362e-01	9.0882257783956444e+00	1.1035827648877454e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3137648918588667e-03	3.4658935092121362e-01	9.4163733211502620e+00	1.1492259809642542e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8311962747399135e-03	3.4658935092121362e-01	9.7450751645179921e+00	1.1967313226407464e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-02	3.4658935092121362e-01	1.0074331308498831e+01	1.2457477979093193e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0866059040502011e-02	3.4658935092121362e-01	1.0404141753092782e+01	1.2959777391660227e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1383490423383057e-02	3.4658935092121362e-01	1.0734506498299837e+01	1.3471701712648551e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1900921806264106e-02	3.4658935092121362e-01	1.1065425544120005e+01	1.3991144234569891e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2418353189145154e-02	3.4658935092121362e-01	1.1396898890553279e+01	1.4516342958601128e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2935784572026203e-02	3.4658935092121362e-01	1.1728926537599669e+01	1.5045829065617203e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3453215954907252e-02	3.4658935092121362e-01	1.2061508485259168e+01	1.5578382369019367e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3970647337788298e-02	3.4658935092121362e-01	1.2394644733531770e+01	1.6112993342280510e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4488078720669347e-02	3.4658935092121362e-01	1.2728335282417484e+01	1.6648831044242660e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5005510103550395e-02	3.4658935092121362e-01	1.3062580131916310e+01	1.7185216178492660e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431442e-02	3.4658935092121362e-01	1.3397379282028247e+01	1.7721598536501881e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6040372869312491e-02	3.4658935092121362e-01	1.3732732732753290e+01	1.8257538136898635e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6557804252193539e-02	3.4658935092121362e-01	1.4068640484091445e+01	1.8792689455664463e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7075235635074588e-02	3.4658935092121362e-01	1.4405102536042707e+01	1.9326788227837982e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7592667017955636e-02	3.4658935092121362e-01	1.4742118888607081e+01	1.9859640382140323e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8110098400836685e-02	3.4658935092121362e-01	1.5079689541784564e+01	2.0391112742088155e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8627529783717733e-02	3.4658935092121362e-01	1.5417814495575158e+01	2.0921125189517345e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9144961166598778e-02	3.4658935092121362e-01	1.5756493749978857e+01	2.1449644039229609e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9662392549479827e-02	3.4658935092121362e-01	1.6095727304995670e+01	2.1976676417587040e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0179823932360876e-02	3.4658935092121362e-01	1.6435515160625592e+01	2.2502265474384905e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-02	3.4658935092121362e-01	1.6775857316868620e+01	2.3026486287428985e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1214686698122973e-02	3.4658935092121362e-01	1.7116753773724760e+01	2.3549442343911298e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1732118081004021e-02	3.4658935092121362e-01	1.7458204531194010e+01	2.4071262502919397e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2249549463885070e-02	3.4658935092121362e-01	1.7800209589276371e+01	2.4592098359974482e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2766980846766115e-02	3.4658935092121362e-01	1.8142768947971838e+01	2.5112121948068528e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3284412229647163e-02	3.4658935092121362e-01	1.8485882607280416e+01	2.5631523720809934e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3801843612528212e-02	3.4658935092121362e-01	1.8829550567202105e+01	2.6150510772432295e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4319274995409260e-02	3.4658935092121362e-01	1.9173772827736908e+01	2.6669305256958054e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4836706378290309e-02	3.4658935092121362e-01	1.9518549388884807e+01	2.7188142975034485e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5354137761171357e-02	3.4658935092121362e-01	1.9863880250645828e+01	2.7707272102101366e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052406e-02	3.4658935092121362e-01	2.0209765413019955e+01	2.8226952035834779e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6389000526933454e-02	3.4658935092121362e-01	2.0556204876007193e+01	2.8747452344369384e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6906431909814503e-02	3.4658935092121362e-01	2.0903198639607538e+01	2.9269051799796919e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7423863292695548e-02	3.4658935092121362e-01	2.1250746703820987e+01	2.9792037483906342e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7941294675576597e-02	3.4658935092121362e-01	2.1598849068647556e+01	3.0316703955271457e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8458726058457645e-02	3.4658935092121362e-01	2.1947505734087233e+01	3.0843352468558566e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8976157441338694e-02	3.4658935092121362e-01	2.2296716700140017e+01	3.1372290238412043e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9493588824219742e-02	3.4658935092121362e-01	2.2646481966805911e+01	3.1903829741605244e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0011020207100791e-02	3.4658935092121362e-01	2.2996801534084913e+01	3.2438288052187791e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0528451589981839e-02	3.4658935092121362e-01	2.3347675401977025e+01	3.2975986205343089e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862884e-02	3.4658935092121362e-01	2.3699103570482244e+01	3.3517248586434401e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1563314355743936e-02	3.4658935092121362e-01	2.4051086039600580e+01	3.4062402342439030e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2080745738624981e-02	3.4658935092121362e-01	2.4403622809332020e+01	3.4611776813535511e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2598177121506033e-02	3.4658935092121362e-01	2.4756713879676571e+01	3.5165702983139946e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3115608504387078e-02	3.4658935092121362e-01	2.5110359250634232e+01	3.5724512945099929e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3633039887268124e-02	3.4658935092121362e-01	2.5464558922205004e+01	3.6288539387153318e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4150471270149176e-02	3.4658935092121362e-01	2.5819312894388887e+01	3.6858115090044608e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4667902653030221e-02	3.4658935092121362e-01	2.6174621167185869e+01	3.7433572441983098e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5185334035911273e-02	3.4658935092121362e-01	2.6530483740595976e+01	3.8015242968331675e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5702765418792318e-02	3.4658935092121362e-01	2.6886900614619183e+01	3.8603456876608144e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673370e-02	3.4658935092121362e-01	2.7243871789255504e+01	3.9198542617011262e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6737628184554415e-02	3.4658935092121362e-01	2.7601397264504932e+01	3.9800826458816752e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7255059567435467e-02	3.4658935092121362e-01	2.7959477040367471e+01	4.0410632083054188e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7772490950316512e-02	3.4658935092121362e-01	2.8318111116843113e+01	4.1028280191939370e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8289922333197557e-02	3.4658935092121362e-01	2.8677299493931873e+01	4.1654088135574407e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8807353716078609e-02	3.4658935092121362e-01	2.9037042171633747e+01	4.2288369556431310e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9324785098959654e-02	3.4658935092121362e-01	2.9397339149948714e+01	4.2931434052127337e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9842216481840706e-02	3.4658935092121362e-01	2.9758190428876798e+01	4.3583586856987433e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0359647864721751e-02	3.4658935092121362e-01	3.0119596008417993e+01	4.4245128542829698e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0877079247602803e-02	3.4658935092121362e-01	3.0481555888572306e+01	4.4916354739368869e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-02	3.4658935092121362e-01	3.0844070069339715e+01	4.5597555874583412e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1911942013364893e-02	3.4658935092121362e-01	3.1207138550720238e+01	4.6289016935278909e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2429373396245945e-02	3.4658935092121362e-01	3.1570761332713872e+01	4.6991017248049954e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2946804779126990e-02	3.4658935092121362e-01	3.1934938415320612e+01	4.7703830280723808e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3464236162008042e-02	3.4658935092121362e-01	3.2299669798540471e+01	4.8427723464303035e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3981667544889087e-02	3.4658935092121362e-01	3.2664955482373429e+01	4.9162958035312793e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4499098927770139e-02	3.4658935092121362e-01	3.3030795466819505e+01	4.9909788898398044e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5016530310651184e-02	3.4658935092121362e-01	3.3397189751878685e+01	5.0668464508904887e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5533961693532229e-02	3.4658935092121362e-01	3.3764138337550975e+01	5.1439226775103863e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6051393076413281e-02	3.4658935092121362e-01	3.4131641223836375e+01	5.2222310979628372e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294327e-02	3.4658935092121362e-01	3.4499698410734879e+01	5.3017945719631121e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7086255842175379e-02	3.4658935092121362e-01	3.4868309898246508e+01	5.3826352865082938e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7603687225056424e-02	3.4658935092121362e-01	3.5237475686371241e+01	5.4647747534563029e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8121118607937476e-02	3.4658935092121362e-01	3.5607195775109084e+01	5.5482338087866989e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8638549990818521e-02	3.4658935092121362e-01	3.5977470164460023e+01	5.6330326134650588e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9155981373699573e-02	3.4658935092121362e-01	3.6348298854424087e+01	5.7191906558346073e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9673412756580618e-02	3.4658935092121362e-01	3.6719681845001247e+01	5.8067267554491420e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0190844139461663e-02	3.4658935092121362e-01	3.7091619136191532e+01	5.8956590682627441e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0708275522342715e-02	3.4658935092121362e-01	3.7464110727994921e+01	5.9860050930884734e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1225706905223760e-02	3.4658935092121362e-01	3.7837156620411420e+01	6.0777816792337769e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104812e-02	3.4658935092121362e-01	3.8210756813441016e+01	6.1710050352245027e-01	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
4.6754276330758087e+00	4.6756534186382597e+00	4.6719380006639240e+00	4.7333908352831173e+00	4.6775785146804623e+00	4.7269883823693517e+00	4.6757610147660049e+00	4.6758418172285223e+00	4.6746584717310862e+00	4.6824508543144141e+00	4.6763239075884773e+00	4.7340757130414026e+00	4.7366174727877155e+00	4.6810768244246868e+00	4.6806926065392540e+00	

#ae#Y_extr
4.6918983644754988e+00	9.2967218153930178e-02	

#CH2_RED(smart_print)
0.075(42)	



==> isoQCD/Data/fit_Lsla/fit/MeV/analytic/M1_2GeV/m_s.dat <==
*** Results of the xexyey fit ***
----------
n_var : 5
n_pts : 54
n_par : 5
Simultaneous fit of m_s(MeV)

[The fit converged for all jkf indices]
----------

#jkf#A0
3.3999191155407682e-01	3.4703850957735943e-01	3.4286356619033853e-01	3.3929148286610600e-01	3.4603276137995342e-01	3.4937642151512632e-01	3.5278103839380870e-01	3.3140230086122280e-01	3.3716558667113261e-01	3.4455306577642192e-01	3.4947113015466569e-01	3.4527598645779722e-01	3.5294089541545426e-01	3.4669457921717550e-01	3.4803716332265267e-01	

#ae#A0
3.4486109329021947e-01	2.1353883572996016e-02	

#jkf#c_fL
-4.9811715768944502e+01	-6.3350723493295021e+01	-9.5634191964098221e+01	-1.0405620025464370e+02	-5.7212222258537714e+01	-6.0421094777448580e+01	-5.6547449634678443e+01	-6.1218825263021770e+01	-1.0262920293831611e+02	-7.9438370467305049e+01	-8.3037661481540553e+01	-5.1884411570830153e+01	-5.8152870338015617e+01	-9.4823922687970480e+01	-9.6847344225342567e+01	

#ae#c_fL
-7.4337747141599223e+01	7.2483303050841897e+01	

#jkf#cl
5.4979583185739118e+00	5.3692584869243625e+00	5.3274410301651400e+00	5.6738613376327516e+00	5.6078448879661620e+00	5.6326924166193422e+00	5.3606490032011944e+00	5.8999571150842627e+00	5.4419800309122728e+00	5.3779283452846807e+00	5.6508499672276153e+00	5.2158842412652833e+00	5.0991398178993936e+00	5.5355126006452871e+00	5.5071087316729823e+00	

#ae#cl
5.4798710887383093e+00	7.2514331638819685e-01	

#jkf#ca2
-1.9668252774090986e+00	-2.0110240694056198e+00	-1.9741691610171244e+00	-2.1018759104239932e+00	-1.9675358640858180e+00	-2.0661035682702575e+00	-2.0394916618209606e+00	-2.0084072035283005e+00	-1.9143649712050046e+00	-2.1213514899214938e+00	-1.9417001711454598e+00	-2.0129535482127219e+00	-1.9842359339482267e+00	-2.1016803870347633e+00	-2.0350495796806563e+00	

#ae#ca2
-2.0164512531406333e+00	2.2178978475861691e-01	

#jkf#c_r
1.6503651218547244e+01	1.6232880509636871e+01	1.6496144087843742e+01	1.6707936442309538e+01	1.6137794948789665e+01	1.5967373524245556e+01	1.5811655041924634e+01	1.7080297204335338e+01	1.6741181645156107e+01	1.6311598956162463e+01	1.5903927566363086e+01	1.6342880509325319e+01	1.5882832430003802e+01	1.6198476609915097e+01	1.6073142806863046e+01	

#ae#c_r
1.6292784900094766e+01	1.3046409978183811e+00	

#jkf#CH2_RED
1.0294180725315824e-01	1.1336830290998919e-01	8.3266083549755399e-02	9.7372427607368278e-02	9.4024801678791209e-02	9.8670329612833799e-02	7.9565080138339808e-02	1.0390068235387047e-01	9.5816581852824670e-02	7.9633408566595426e-02	1.0153523548937800e-01	8.7624285660686391e-02	8.1057543638425225e-02	9.3909036839365148e-02	8.6594506296458887e-02	

#ae#CH2_RED
9.3285340896522684e-02	3.6554856123022797e-02	

#jkf#data_x_1
2.2162571379751866e-01	2.2182462039999429e-01	2.2165019871090527e-01	2.2165610501953345e-01	2.2180378023561270e-01	2.2149316739054881e-01	2.2148203474541481e-01	2.2149296611306479e-01	2.2161858889261532e-01	2.2184601294649881e-01	2.2165703594052347e-01	2.2195348957557468e-01	2.2155832788462826e-01	2.2168709676644108e-01	2.2170141306001734e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-2.1964916565976655e-02	-2.2012513061474059e-02	-2.1745845599862590e-02	-2.2225313858007273e-02	-2.2447420811568697e-02	-2.2014047873386872e-02	-2.2079291602017159e-02	-2.2673323609275681e-02	-2.2394595602164807e-02	-2.2093452121939111e-02	-2.2357935666546536e-02	-2.1765855129312200e-02	-2.1591904663461919e-02	-2.2867897010263233e-02	-2.2530863666938933e-02	
6.0556205904695529e-02	6.0575000617531710e-02	6.0673467635972464e-02	6.0432089254922883e-02	6.0437688738029502e-02	6.0469162157883949e-02	6.0495977466957798e-02	6.0152801279041060e-02	6.0313659515766588e-02	6.0520270656637676e-02	6.0335996950058313e-02	6.0732173235539630e-02	6.0708626086197343e-02	6.0170328152234942e-02	6.0281321967518967e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_2
2.2162571379751866e-01	2.2182462039999429e-01	2.2165019871090527e-01	2.2165610501953345e-01	2.2180378023561270e-01	2.2149316739054881e-01	2.2148203474541481e-01	2.2149296611306479e-01	2.2161858889261532e-01	2.2184601294649881e-01	2.2165703594052347e-01	2.2195348957557468e-01	2.2155832788462826e-01	2.2168709676644108e-01	2.2170141306001734e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-6.8124907955021130e-03	-6.8804371351581795e-03	-6.6758833637095005e-03	-7.1018467564226695e-03	-7.4170011284401816e-03	-6.8362529426617691e-03	-6.9691629601441041e-03	-7.5500562702672802e-03	-7.2105751575884669e-03	-7.0361225126606142e-03	-7.1635497088264610e-03	-6.6851883844732396e-03	-6.6010410094949901e-03	-7.6850982933311107e-03	-7.2870910316234494e-03	
5.6071391574607096e-02	5.6087825594619764e-02	5.6135162988245113e-02	5.5951104556863349e-02	5.5929982834438216e-02	5.6000091331261312e-02	5.5990021120106662e-02	5.5708087938246810e-02	5.5873144386407683e-02	5.6019433290024664e-02	5.5902036933059368e-02	5.6200366655491538e-02	5.6126506434956785e-02	5.5753301123154866e-02	5.5869675825707052e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_3
2.2162571379751866e-01	2.2182462039999429e-01	2.2165019871090527e-01	2.2165610501953345e-01	2.2180378023561270e-01	2.2149316739054881e-01	2.2148203474541481e-01	2.2149296611306479e-01	2.2161858889261532e-01	2.2184601294649881e-01	2.2165703594052347e-01	2.2195348957557468e-01	2.2155832788462826e-01	2.2168709676644108e-01	2.2170141306001734e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
6.5490855238270196e-03	6.4611682495028244e-03	6.6204671111003144e-03	6.2641790444050716e-03	5.8662602293228228e-03	6.5505630711628071e-03	6.3664087356022359e-03	5.8097092070726331e-03	6.1822349628519457e-03	6.2590375511315521e-03	6.2484067460589487e-03	6.6258256788749859e-03	6.6368983475181276e-03	5.7135414984784416e-03	6.1532178186285424e-03	
5.2135553221216650e-02	5.2148784041345604e-02	5.2166138985962625e-02	5.2030276608557323e-02	5.1991127032668373e-02	5.2076179294942494e-02	5.2044939608864069e-02	5.1812120849234783e-02	5.1970034377973096e-02	5.2079835314848215e-02	5.2006839489734773e-02	5.2236291078996321e-02	5.2132831635203200e-02	5.1870667534339658e-02	5.1984214636990822e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_4
1.2399756344348503e-01	1.2391825290981592e-01	1.2395480807601418e-01	1.2402961246333810e-01	1.2409787597059931e-01	1.2401969177286894e-01	1.2348964329457827e-01	1.2404749795670478e-01	1.2389860112966547e-01	1.2401150220913301e-01	1.2394077014401944e-01	1.2404858773946104e-01	1.2397060920871165e-01	1.2408526577641664e-01	1.2407629697149257e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.2789048079136806e-02	-1.2241808775744073e-02	-1.2955964781930229e-02	-1.3045037913999413e-02	-1.3245527555334452e-02	-1.2618382777194098e-02	-1.3414355680150924e-02	-1.2671060677845625e-02	-1.3537232130154175e-02	-1.3589451297004757e-02	-1.3126742854585843e-02	-1.2762522304804208e-02	-1.3472725604769226e-02	-1.2957132801928367e-02	-1.3055381530360011e-02	
1.5647935529466302e-02	1.5661501726573646e-02	1.5597356800361735e-02	1.5638466784972400e-02	1.5610301166795432e-02	1.5707246912089974e-02	1.5452973859393728e-02	1.5686010450384570e-02	1.5530601558019753e-02	1.5574016173250171e-02	1.5612572742906599e-02	1.5688789566385145e-02	1.5553789625184652e-02	1.5640219036710801e-02	1.5633531342247115e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_5
1.2399756344348503e-01	1.2391825290981592e-01	1.2395480807601418e-01	1.2402961246333810e-01	1.2409787597059931e-01	1.2401969177286894e-01	1.2348964329457827e-01	1.2404749795670478e-01	1.2389860112966547e-01	1.2401150220913301e-01	1.2394077014401944e-01	1.2404858773946104e-01	1.2397060920871165e-01	1.2408526577641664e-01	1.2407629697149257e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.2192355328445601e-03	2.8677955379728670e-03	2.1990163049174782e-03	2.0013765064340605e-03	1.8783782850583519e-03	2.3901711000257342e-03	1.5615184165125306e-03	2.3617762468144121e-03	1.5448769934174877e-03	1.5129392206008341e-03	1.9089068266384401e-03	2.3117967826905839e-03	1.6102786274328762e-03	2.0915794001242216e-03	1.9761031519522076e-03	
1.4057338371877916e-02	1.4076315866185754e-02	1.4030544289346553e-02	1.4055400238139587e-02	1.4041051836255831e-02	1.4109277265980220e-02	1.3873827946969463e-02	1.4094414472880255e-02	1.3964054244748003e-02	1.4009191782980213e-02	1.4030916701443685e-02	1.4100974731075796e-02	1.3985590544401145e-02	1.4058780151864785e-02	1.4050915611611186e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_6
1.2399756344348503e-01	1.2391825290981592e-01	1.2395480807601418e-01	1.2402961246333810e-01	1.2409787597059931e-01	1.2401969177286894e-01	1.2348964329457827e-01	1.2404749795670478e-01	1.2389860112966547e-01	1.2401150220913301e-01	1.2394077014401944e-01	1.2404858773946104e-01	1.2397060920871165e-01	1.2408526577641664e-01	1.2407629697149257e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.5337262832703258e-02	1.6056365752364687e-02	1.5427769649146578e-02	1.5146486250229851e-02	1.5084063450254870e-02	1.5483543187438970e-02	1.4658442329779586e-02	1.5493126134344337e-02	1.4734288233276160e-02	1.4716404985720855e-02	1.5040670379954407e-02	1.5471967951165067e-02	1.4793972944966455e-02	1.5256336835822670e-02	1.5114686338282807e-02	
1.2679480858130025e-02	1.2699958488566362e-02	1.2666586743293577e-02	1.2681744605692033e-02	1.2675687821930171e-02	1.2723160567898899e-02	1.2506776206113120e-02	1.2714254404351949e-02	1.2603767256435940e-02	1.2648961731574992e-02	1.2657919721777995e-02	1.2722357429236785e-02	1.2623276898719074e-02	1.2687965837226148e-02	1.2678503480100738e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_7
1.4680733915584196e-01	1.4768664250154384e-01	1.4770260275076871e-01	1.4685888913331613e-01	1.4715880318477359e-01	1.4746665034554371e-01	1.4714674764617833e-01	1.4741666088513675e-01	1.4661893391760206e-01	1.4723581955067025e-01	1.4762296103218600e-01	1.4712456766415150e-01	1.4759610953691374e-01	1.4686181404919768e-01	1.4708535698672903e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
-1.7725174039847830e-02	-1.8253763041223503e-02	-1.7138596955005497e-02	-1.6498812620557857e-02	-1.8141334987576835e-02	-1.7270026197325955e-02	-1.7978467657205649e-02	-1.8269050917842644e-02	-1.6868885753123980e-02	-1.7252689689884498e-02	-1.8039680708865996e-02	-1.8447011349937759e-02	-1.8104939726290292e-02	-1.7285605782432600e-02	-1.7111229299205333e-02	
2.3042742014193773e-02	2.3322736731346515e-02	2.3521437500319001e-02	2.3361579876623621e-02	2.3131191698945008e-02	2.3449658263630775e-02	2.3229782531773897e-02	2.3259453493154870e-02	2.3205733067448650e-02	2.3394540344396930e-02	2.3266692890505383e-02	2.3146822007048217e-02	2.3283189954931800e-02	2.3224171201270766e-02	2.3317921822955945e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_8
1.4680733915584196e-01	1.4768664250154384e-01	1.4770260275076871e-01	1.4685888913331613e-01	1.4715880318477359e-01	1.4746665034554371e-01	1.4714674764617833e-01	1.4741666088513675e-01	1.4661893391760206e-01	1.4723581955067025e-01	1.4762296103218600e-01	1.4712456766415150e-01	1.4759610953691374e-01	1.4686181404919768e-01	1.4708535698672903e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
-1.0297666748461665e-03	-1.4448679104697437e-03	-6.1034584835498173e-04	-5.6478408025334437e-05	-1.3185579308648276e-03	-7.1446003330252750e-04	-1.3307864234973210e-03	-1.5587926351258719e-03	-1.3721625545562444e-04	-7.1627301932808418e-04	-1.2610193936460901e-03	-1.7812282849585803e-03	-1.3441019962424083e-03	-5.9004872819864995e-04	-4.8906421904565400e-04	
2.1312971648629116e-02	2.1606238779096447e-02	2.1722778723583368e-02	2.1545301147952296e-02	2.1423174062033243e-02	2.1663836786113840e-02	2.1479927072702760e-02	2.1525940200675771e-02	2.1447202652434862e-02	2.1602532733289378e-02	2.1550974532675616e-02	2.1411995313759553e-02	2.1559466674398307e-02	2.1474282120666339e-02	2.1543122101377560e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_9
1.4680733915584196e-01	1.4768664250154384e-01	1.4770260275076871e-01	1.4685888913331613e-01	1.4715880318477359e-01	1.4746665034554371e-01	1.4714674764617833e-01	1.4741666088513675e-01	1.4661893391760206e-01	1.4723581955067025e-01	1.4762296103218600e-01	1.4712456766415150e-01	1.4759610953691374e-01	1.4686181404919768e-01	1.4708535698672903e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.3451862985853297e-02	1.3121729143608624e-02	1.3760844566180069e-02	1.4223134887477062e-02	1.3274624441638044e-02	1.3657416589351490e-02	1.3125735493275698e-02	1.2940685261067397e-02	1.4335540578278544e-02	1.3654257844035622e-02	1.3257649014792122e-02	1.2694718248679376e-02	1.3189196516079860e-02	1.3865819417370778e-02	1.3941688024993015e-02	
1.9703695146768039e-02	1.9997584089930950e-02	2.0066829284632333e-02	1.9879342189210735e-02	1.9825475378221956e-02	2.0013266538405922e-02	1.9856270952691442e-02	1.9910452221586956e-02	1.9810862978271511e-02	1.9951605802245444e-02	1.9941558978592535e-02	1.9799493594589677e-02	1.9948328997727721e-02	1.9846095937652474e-02	1.9902683677653556e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_10
1.4468288060617412e-01	1.4492844381758299e-01	1.4465134286982501e-01	1.4466117087534835e-01	1.4420772824119787e-01	1.4430746247647946e-01	1.4434469163902205e-01	1.4462511909791631e-01	1.4487554448039955e-01	1.4458187861865018e-01	1.4457388028427132e-01	1.4460173106376314e-01	1.4421358766657200e-01	1.4409524490553191e-01	1.4425206702952428e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.6783510353777953e-02	-1.6148516275393099e-02	-1.6519817754304361e-02	-1.5902333534500990e-02	-1.6940877078164246e-02	-1.7011347804657934e-02	-1.6330483432405590e-02	-1.6062954076402625e-02	-1.6899671384167481e-02	-1.5960845116863326e-02	-1.5897230071773683e-02	-1.5933404839205967e-02	-1.6390831033444686e-02	-1.5257917733337012e-02	-1.6339085520021945e-02	
2.2757078657896564e-02	2.2927137320369360e-02	2.2736119863316823e-02	2.2927292816567357e-02	2.2587417971447265e-02	2.2584846365930750e-02	2.2743221592162483e-02	2.2803106711493659e-02	2.2716766230621958e-02	2.2842470627272550e-02	2.2866295967071081e-02	2.2875760050617061e-02	2.2585108440260886e-02	2.2760684600247830e-02	2.2681530660423905e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_11
1.4468288060617412e-01	1.4492844381758299e-01	1.4465134286982501e-01	1.4466117087534835e-01	1.4420772824119787e-01	1.4430746247647946e-01	1.4434469163902205e-01	1.4462511909791631e-01	1.4487554448039955e-01	1.4458187861865018e-01	1.4457388028427132e-01	1.4460173106376314e-01	1.4421358766657200e-01	1.4409524490553191e-01	1.4425206702952428e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.5730526012730228e-03	-8.3416578205472436e-04	-1.2099605862727902e-03	-6.7516040286275114e-04	-1.7146974698088735e-03	-1.8767273074860036e-03	-1.0148306022307318e-03	-7.2913853602524226e-04	-1.3517962098445468e-03	-7.0316550421917201e-04	-6.4050250470468195e-04	-7.5918303490882244e-04	-1.0911907315887259e-03	9.7164742971028728e-05	-9.9977486472782595e-04	
2.0777286954015612e-02	2.0941862877689621e-02	2.0770541816663681e-02	2.0918814007219826e-02	2.0618458848381593e-02	2.0602087143995536e-02	2.0770035964889241e-02	2.0828549847784164e-02	2.0798747712176699e-02	2.0846448620955950e-02	2.0873522921244995e-02	2.0864016738840432e-02	2.0625384881421956e-02	2.0774514749370018e-02	2.0711856585861145e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_12
1.4468288060617412e-01	1.4492844381758299e-01	1.4465134286982501e-01	1.4466117087534835e-01	1.4420772824119787e-01	1.4430746247647946e-01	1.4434469163902205e-01	1.4462511909791631e-01	1.4487554448039955e-01	1.4458187861865018e-01	1.4457388028427132e-01	1.4460173106376314e-01	1.4421358766657200e-01	1.4409524490553191e-01	1.4425206702952428e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.1769312223113088e-02	1.2585141577713232e-02	1.2226205397461859e-02	1.2658395247001963e-02	1.1615354234770031e-02	1.1454001896387761e-02	1.2397213147249425e-02	1.2711284542677281e-02	1.2251038384592294e-02	1.2693359892238132e-02	1.2730462252360575e-02	1.2548294180241587e-02	1.2338798902986142e-02	1.3539655860437677e-02	1.2432673810795852e-02	
1.9039573715671332e-02	1.9195493369622046e-02	1.9042923012728266e-02	1.9156508347539947e-02	1.8886214239506535e-02	1.8872316400991136e-02	1.9033105918753544e-02	1.9092347502250497e-02	1.9095917871934921e-02	1.9098860422204669e-02	1.9124411873006460e-02	1.9103767238367111e-02	1.8904985469228149e-02	1.9029333011980086e-02	1.8978132203702331e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_13
1.4167561687468966e-01	1.4150894711833434e-01	1.4178975511490494e-01	1.4166968016050355e-01	1.4169124161097627e-01	1.4153260693993461e-01	1.4161581865255066e-01	1.4168941897708551e-01	1.4148986903036223e-01	1.4162811359392352e-01	1.4149623549502410e-01	1.4148244027328363e-01	1.4142099374667505e-01	1.4153002741701379e-01	1.4162728841346478e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.5953928636337683e-02	-1.5124296880152016e-02	-1.5525091581804706e-02	-1.5396497015697092e-02	-1.5708953532375086e-02	-1.5575389276733964e-02	-1.5678787903619013e-02	-1.5405859934656568e-02	-1.5642414052359194e-02	-1.5467580606379400e-02	-1.6098455037391046e-02	-1.6595754788083950e-02	-1.5383375364207669e-02	-1.6071770493798654e-02	-1.5207017648273952e-02	
2.2170874661728839e-02	2.2311539752430387e-02	2.2284448367644552e-02	2.2288549015862573e-02	2.2257128577469806e-02	2.2202657672848028e-02	2.2249773935703984e-02	2.2335963746037860e-02	2.2158688241328668e-02	2.2255868985266981e-02	2.2123134127887484e-02	2.2043689964772403e-02	2.2191147475336612e-02	2.2125419917543725e-02	2.2289098832634986e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_14
1.4167561687468966e-01	1.4150894711833434e-01	1.4178975511490494e-01	1.4166968016050355e-01	1.4169124161097627e-01	1.4153260693993461e-01	1.4161581865255066e-01	1.4168941897708551e-01	1.4148986903036223e-01	1.4162811359392352e-01	1.4149623549502410e-01	1.4148244027328363e-01	1.4142099374667505e-01	1.4153002741701379e-01	1.4162728841346478e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-6.9248497963617095e-04	1.3424952062052187e-05	-3.1395551033905345e-04	-2.4431345460640408e-04	-4.3944060104592064e-04	-3.8697945139737344e-04	-4.5687003640901280e-04	-2.2409824261621081e-04	-4.2982323375195808e-04	-3.2088311581515705e-04	-9.4825943343079810e-04	-1.4098753309463308e-03	-2.2824156576797816e-04	-7.6563634758144983e-04	-2.6945800762651073e-05	
2.0181479990572650e-02	2.0270277670302289e-02	2.0270775993245938e-02	2.0260013697080942e-02	2.0253849851062111e-02	2.0189959087771641e-02	2.0235023984010888e-02	2.0309510836554689e-02	2.0151422263393590e-02	2.0231612092712237e-02	2.0117395081819194e-02	2.0054670688570107e-02	2.0170200441843349e-02	2.0145666215864250e-02	2.0263033422288586e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_15
1.4167561687468966e-01	1.4150894711833434e-01	1.4178975511490494e-01	1.4166968016050355e-01	1.4169124161097627e-01	1.4153260693993461e-01	1.4161581865255066e-01	1.4168941897708551e-01	1.4148986903036223e-01	1.4162811359392352e-01	1.4149623549502410e-01	1.4148244027328363e-01	1.4142099374667505e-01	1.4153002741701379e-01	1.4162728841346478e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2482789253473070e-02	1.3074922385648086e-02	1.2809229210125922e-02	1.2833412707616149e-02	1.2716162701611217e-02	1.2703248972729120e-02	1.2681410726595815e-02	1.2867503618041259e-02	1.2714824965692623e-02	1.2752991940304492e-02	1.2133104856742266e-02	1.1714181213420105e-02	1.2846769986705781e-02	1.2432669312881256e-02	1.3067656813919387e-02	
1.8418527436136863e-02	1.8471451721053612e-02	1.8489393106290244e-02	1.8469733941043870e-02	1.8476512878937611e-02	1.8408906630997958e-02	1.8454083373599835e-02	1.8518320321376371e-02	1.8378982505179442e-02	1.8445012241321172e-02	1.8345357044470007e-02	1.8295491772241178e-02	1.8385996992091133e-02	1.8387062511577585e-02	1.8474127742350757e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_16
1.4183968605012845e-01	1.4194212619384997e-01	1.4200073195267598e-01	1.4193469917199039e-01	1.4218156865390988e-01	1.4209914390583769e-01	1.4197160261226952e-01	1.4195546027360209e-01	1.4183275801023709e-01	1.4192476595485065e-01	1.4221029972409116e-01	1.4220582141215160e-01	1.4201262434832310e-01	1.4209034000720289e-01	1.4204299013275432e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
-1.7804559098743789e-02	-1.8051950244202947e-02	-1.7848181599240676e-02	-1.7396621554092828e-02	-1.7786545962951372e-02	-1.7861264963254880e-02	-1.7670031860310881e-02	-1.7836933493166784e-02	-1.7681527021603277e-02	-1.7898895277080440e-02	-1.7935983091548313e-02	-1.7565255318461814e-02	-1.7916117778450202e-02	-1.7839218559146913e-02	-1.7842229087081274e-02	
2.2090059108257530e-02	2.2086860847838147e-02	2.2154541169037128e-02	2.2212518197578291e-02	2.2232305358036698e-02	2.2181163719150219e-02	2.2183398772281437e-02	2.2141981350177746e-02	2.2144645443509033e-02	2.2086212533672895e-02	2.2204997954327631e-02	2.2281957511710450e-02	2.2150000227970604e-02	2.2192902544073072e-02	2.2195851663474545e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_17
1.4183968605012845e-01	1.4194212619384997e-01	1.4200073195267598e-01	1.4193469917199039e-01	1.4218156865390988e-01	1.4209914390583769e-01	1.4197160261226952e-01	1.4195546027360209e-01	1.4183275801023709e-01	1.4192476595485065e-01	1.4221029972409116e-01	1.4220582141215160e-01	1.4201262434832310e-01	1.4209034000720289e-01	1.4204299013275432e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
-3.2343525567203324e-03	-3.4870442708988814e-03	-3.2114231423890083e-03	-2.8141077172147422e-03	-3.2477137580458892e-03	-3.3062943840963810e-03	-3.1212528599962319e-03	-3.2558426177635436e-03	-3.1527587987205397e-03	-3.3580083902592373e-03	-3.3552464567138118e-03	-3.0323339327438248e-03	-3.3432015902283008e-03	-3.2863136774190227e-03	-3.3325168912267389e-03	
2.0027279650736553e-02	2.0029345440406635e-02	2.0099563711457876e-02	2.0136135041917358e-02	2.0155912472583117e-02	2.0111956366000879e-02	2.0109742266032606e-02	2.0077697293758894e-02	2.0067676240813910e-02	2.0023152655604684e-02	2.0141593683789139e-02	2.0197628390332567e-02	2.0084774744564108e-02	2.0121834762966147e-02	2.0115229210470285e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_18
1.4183968605012845e-01	1.4194212619384997e-01	1.4200073195267598e-01	1.4193469917199039e-01	1.4218156865390988e-01	1.4209914390583769e-01	1.4197160261226952e-01	1.4195546027360209e-01	1.4183275801023709e-01	1.4192476595485065e-01	1.4221029972409116e-01	1.4220582141215160e-01	1.4201262434832310e-01	1.4209034000720289e-01	1.4204299013275432e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
9.5229685483311510e-03	9.2551779863735417e-03	9.5816555454448227e-03	9.9398674012700361e-03	9.4827038884011117e-03	9.4150525428325915e-03	9.5988533611438831e-03	9.4985011422256127e-03	9.5517327204623081e-03	9.3733316599654559e-03	9.3963507834794457e-03	9.6763200849233066e-03	9.3996825822355856e-03	9.4478884341262503e-03	9.3724556666517078e-03	
1.8242722245188941e-02	1.8246662794674171e-02	1.8315567086061850e-02	1.8339105271058514e-02	1.8360552667852366e-02	1.8318635353281616e-02	1.8314116397508729e-02	1.8289495807094998e-02	1.8270781639447727e-02	1.8238656517350370e-02	1.8352477757138587e-02	1.8393918818093550e-02	1.8295051963612780e-02	1.8328997073916289e-02	1.8317420240222006e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_19
1.4114361568195968e-01	1.4096795694693554e-01	1.4126950986870063e-01	1.4127415796048601e-01	1.4117332176731395e-01	1.4112451289378508e-01	1.4127434051028295e-01	1.4114286615269514e-01	1.4107765049703452e-01	1.4102104157323092e-01	1.4101114385534527e-01	1.4101967570133173e-01	1.4116660186370911e-01	1.4105858935469404e-01	1.4125785177924294e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.7142437265292187e-02	-1.7541869277497985e-02	-1.7907519654466519e-02	-1.6951880557132953e-02	-1.7326908390634332e-02	-1.7418095460337457e-02	-1.7464087429052227e-02	-1.7609274151378806e-02	-1.7529427763125993e-02	-1.6969427276187027e-02	-1.8399757772385533e-02	-1.7862832447737037e-02	-1.6823124239950221e-02	-1.7469246509420028e-02	-1.7723813970856511e-02	
2.1747623118645271e-02	2.1615115569646532e-02	2.1678196978181023e-02	2.1820765644928391e-02	2.1724302804373211e-02	2.1706473994549946e-02	2.1717895247820682e-02	2.1698041547741888e-02	2.1685259603028341e-02	2.1729878278015948e-02	2.1474930902578945e-02	2.1576456471822790e-02	2.1826469786869362e-02	2.1669158842206975e-02	2.1702825164244724e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_20
1.4114361568195968e-01	1.4096795694693554e-01	1.4126950986870063e-01	1.4127415796048601e-01	1.4117332176731395e-01	1.4112451289378508e-01	1.4127434051028295e-01	1.4114286615269514e-01	1.4107765049703452e-01	1.4102104157323092e-01	1.4101114385534527e-01	1.4101967570133173e-01	1.4116660186370911e-01	1.4105858935469404e-01	1.4125785177924294e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.2722794402079416e-03	-2.6026499912428780e-03	-2.9998799638836227e-03	-2.0887216834612754e-03	-2.5225254925846929e-03	-2.6135327594280777e-03	-2.5829828739067084e-03	-2.7771407486781863e-03	-2.6568415136031809e-03	-2.1443504687874426e-03	-3.4952277748126759e-03	-2.9171172944753576e-03	-2.0155801320957401e-03	-2.5925973994142537e-03	-2.8603890319887082e-03	
1.9745471141303896e-02	1.9636235975241473e-02	1.9697008990586816e-02	1.9810232390815200e-02	1.9715855689856024e-02	1.9699408587529360e-02	1.9727505231936091e-02	1.9698720672514422e-02	1.9691180401355108e-02	1.9718272336869389e-02	1.9512353170149200e-02	1.9606842615270282e-02	1.9802374481517771e-02	1.9678801165156710e-02	1.9710207029162128e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_21
1.4114361568195968e-01	1.4096795694693554e-01	1.4126950986870063e-01	1.4127415796048601e-01	1.4117332176731395e-01	1.4112451289378508e-01	1.4127434051028295e-01	1.4114286615269514e-01	1.4107765049703452e-01	1.4102104157323092e-01	1.4101114385534527e-01	1.4101967570133173e-01	1.4116660186370911e-01	1.4105858935469404e-01	1.4125785177924294e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.0723054964390938e-02	1.0453474557385461e-02	1.0036408686681736e-02	1.0892183213756207e-02	1.0416566556140205e-02	1.0347975428042749e-02	1.0428058112732508e-02	1.0185087423114580e-02	1.0334345084251767e-02	1.0817779891215601e-02	9.5450795216752427e-03	1.0148115216761122e-02	1.0935022343711076e-02	1.0404388762296213e-02	1.0131748110737221e-02	
1.8002901026511055e-02	1.7910379118328226e-02	1.7969550951932679e-02	1.8059879205900610e-02	1.7969932299935983e-02	1.7957367745998432e-02	1.7993545416973056e-02	1.7958443475484250e-02	1.7953514517291613e-02	1.7970807256216175e-02	1.7801040157697456e-02	1.7887803744913659e-02	1.8046082856551817e-02	1.7944263862535611e-02	1.7974609973827139e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_22
1.5699015802218233e-01	1.5714144582959000e-01	1.5692982356887014e-01	1.5710874415781279e-01	1.5697546359899969e-01	1.5704677506265663e-01	1.5678714911713115e-01	1.5710374195368884e-01	1.5702228267331514e-01	1.5708512757741239e-01	1.5719182679968341e-01	1.5701865148556970e-01	1.5705809960270692e-01	1.5702313390331565e-01	1.5705286626310871e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.6942392769738468e-02	-1.6863441466138357e-02	-1.6980004788133746e-02	-1.7048365117851599e-02	-1.7085160884460410e-02	-1.6755873521331927e-02	-1.7223789558988567e-02	-1.7065475650293455e-02	-1.6456921296284288e-02	-1.6870129381653942e-02	-1.7145308565521156e-02	-1.6811433529143605e-02	-1.7040029287285124e-02	-1.6923891006687619e-02	-1.7254000563797167e-02	
2.8576932660408283e-02	2.8641044898793454e-02	2.8538283563437614e-02	2.8587113999279552e-02	2.8543182432992475e-02	2.8626171113951840e-02	2.8443280149226438e-02	2.8594260739266776e-02	2.8702241965965748e-02	2.8613628919744914e-02	2.8596792754760111e-02	2.8620628514012675e-02	2.8596951846228291e-02	2.8559357473645838e-02	2.8549175653620751e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_23
1.5699015802218233e-01	1.5714144582959000e-01	1.5692982356887014e-01	1.5710874415781279e-01	1.5697546359899969e-01	1.5704677506265663e-01	1.5678714911713115e-01	1.5710374195368884e-01	1.5702228267331514e-01	1.5708512757741239e-01	1.5719182679968341e-01	1.5701865148556970e-01	1.5705809960270692e-01	1.5702313390331565e-01	1.5705286626310871e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.1147748345457518e-03	-2.0253431242099329e-03	-2.1463704111750193e-03	-2.2284369313222141e-03	-2.2231535565847282e-03	-1.9372476074124012e-03	-2.3952203771702985e-03	-2.2350336666459025e-03	-1.6904003503121767e-03	-2.0728940008331032e-03	-2.2803474245609578e-03	-1.9415570618585842e-03	-2.2321171805642359e-03	-2.1454703254145391e-03	-2.5131652137745097e-03	
2.6062934041468491e-02	2.6122297665593208e-02	2.6025475217987183e-02	2.6073115109503935e-02	2.6038564322868975e-02	2.6105114531267078e-02	2.5940144875943802e-02	2.6080528499487179e-02	2.6159539411741269e-02	2.6094542440009569e-02	2.6094389316993795e-02	2.6109379752522664e-02	2.6078763007915971e-02	2.6038180500969413e-02	2.6026930510887884e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_24
1.5699015802218233e-01	1.5714144582959000e-01	1.5692982356887014e-01	1.5710874415781279e-01	1.5697546359899969e-01	1.5704677506265663e-01	1.5678714911713115e-01	1.5710374195368884e-01	1.5702228267331514e-01	1.5708512757741239e-01	1.5719182679968341e-01	1.5701865148556970e-01	1.5705809960270692e-01	1.5702313390331565e-01	1.5705286626310871e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0813585245258828e-02	1.0907645787488734e-02	1.0782505995519970e-02	1.0678894049015064e-02	1.0736803867971823e-02	1.0981169958117681e-02	1.0553155072004439e-02	1.0683829947134404e-02	1.1175471537455850e-02	1.0823290293874577e-02	1.0671116781697382e-02	1.1017719779797458e-02	1.0675924100966544e-02	1.0747377926898088e-02	1.0331589471494984e-02	
2.3876040529896673e-02	2.3930712962445748e-02	2.3839464790340437e-02	2.3883792906734740e-02	2.3858402143459762e-02	2.3912784712743669e-02	2.3765639991723455e-02	2.3891548388070415e-02	2.3951323853038900e-02	2.3903080675309048e-02	2.3913010050605886e-02	2.3922566097435292e-02	2.3888406292046697e-02	2.3848722227130172e-02	2.3834228539537615e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_25
1.7297794314997311e-01	1.7299094561825051e-01	1.7321956800278193e-01	1.7334662897035344e-01	1.7320012092725914e-01	1.7311171309935258e-01	1.7306967754490118e-01	1.7329862343249958e-01	1.7313468192174192e-01	1.7296920459951473e-01	1.7317718368892959e-01	1.7333016585800384e-01	1.7305355230725911e-01	1.7327305153070877e-01	1.7321158547772003e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.5900145099648183e-02	-1.6799749417877929e-02	-1.6608001207147727e-02	-1.5386648198721042e-02	-1.6361909478872533e-02	-1.5915238150878225e-02	-1.7118277882226418e-02	-1.6505888024164583e-02	-1.5552102971539195e-02	-1.6082809316955743e-02	-1.5866995973949471e-02	-1.7038754686844543e-02	-1.6530318853189868e-02	-1.6160275105590566e-02	-1.5755954559923652e-02	
3.6082461867151520e-02	3.5793732519109438e-02	3.5914104750352123e-02	3.6318980549710604e-02	3.5986796154930951e-02	3.6117592491059045e-02	3.5739183946909663e-02	3.5965325309485111e-02	3.6191397258597081e-02	3.5956515554241293e-02	3.6120831480316237e-02	3.5869636810798397e-02	3.5903944533106628e-02	3.6138531528094840e-02	3.6163967975211042e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_26
1.7297794314997311e-01	1.7299094561825051e-01	1.7321956800278193e-01	1.7334662897035344e-01	1.7320012092725914e-01	1.7311171309935258e-01	1.7306967754490118e-01	1.7329862343249958e-01	1.7313468192174192e-01	1.7296920459951473e-01	1.7317718368892959e-01	1.7333016585800384e-01	1.7305355230725911e-01	1.7327305153070877e-01	1.7321158547772003e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.0979377669319834e-03	-1.7770245331553414e-03	-1.5101864015316657e-03	-5.5157534459104873e-04	-1.4196317526103674e-03	-1.1417547650938442e-03	-2.2010510924914684e-03	-1.5624047462440560e-03	-9.1509047741308858e-04	-1.1675027753069722e-03	-9.6044610628556737e-04	-2.1245613472563596e-03	-1.6324126953068674e-03	-1.3219243837804540e-03	-8.3365031752735685e-04	
3.3032222929898866e-02	3.2837733784298023e-02	3.2966124559443019e-02	3.3254781568138617e-02	3.2992768154164374e-02	3.3062924129851838e-02	3.2770957572603586e-02	3.2975595573833047e-02	3.3093623528971813e-02	3.2951152730044307e-02	3.3099190620257589e-02	3.2894611500110832e-02	3.2906855498579871e-02	3.3104420853400936e-02	3.3139027849873125e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_27
1.7297794314997311e-01	1.7299094561825051e-01	1.7321956800278193e-01	1.7334662897035344e-01	1.7320012092725914e-01	1.7311171309935258e-01	1.7306967754490118e-01	1.7329862343249958e-01	1.7313468192174192e-01	1.7296920459951473e-01	1.7317718368892959e-01	1.7333016585800384e-01	1.7305355230725911e-01	1.7327305153070877e-01	1.7321158547772003e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.1822355353147518e-02	1.1333922454317719e-02	1.1643371616846809e-02	1.2402340783990162e-02	1.1643689252861661e-02	1.1769687761414238e-02	1.0864130918197407e-02	1.1503430403454501e-02	1.1910508753169707e-02	1.1858526268244962e-02	1.2072184529601654e-02	1.0900807671986756e-02	1.1397556643141682e-02	1.1636159403656254e-02	1.2197136883300153e-02	
3.0382388286256418e-02	3.0251838275886157e-02	3.0378355497186316e-02	3.0594062281348033e-02	3.0384432513461790e-02	3.0413684062491050e-02	3.0187689884405129e-02	3.0370546059977549e-02	3.0422825361457843e-02	3.0333228326677578e-02	3.0471291085308654e-02	3.0297149271138038e-02	3.0298974478231364e-02	3.0465493718824163e-02	3.0505508225478747e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_28
1.9885288769195525e-01	1.9857064109140579e-01	1.9859537361880394e-01	1.9872882741487832e-01	1.9877103371924248e-01	1.9864399502821550e-01	1.9883012296423902e-01	1.9869790758825082e-01	1.9871510907097439e-01	1.9854581311049785e-01	1.9861297523842003e-01	1.9874158105409434e-01	1.9861843081104566e-01	1.9862721392549490e-01	1.9882529713725264e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.9571764629885191e-02	-1.8545276330009935e-02	-1.8867373660545750e-02	-1.8805661969847592e-02	-1.9772923905443690e-02	-1.9078732161853545e-02	-1.8776900505379140e-02	-1.9332065165820173e-02	-1.8998528013492222e-02	-1.8847884264129922e-02	-1.8905621744967932e-02	-1.8956042069509904e-02	-1.9358570577772294e-02	-1.8956592289749108e-02	-1.9249298946406812e-02	
4.8837974618971693e-02	4.9136388405146988e-02	4.9036964673522247e-02	4.9122038183727589e-02	4.8733255195560113e-02	4.8959917703765073e-02	4.9068960378404851e-02	4.8926710852229910e-02	4.9003399126831430e-02	4.9028118987373054e-02	4.9012144195327484e-02	4.9053591592586099e-02	4.8817714575743264e-02	4.9029095932836636e-02	4.9003334173710847e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_29
1.9885288769195525e-01	1.9857064109140579e-01	1.9859537361880394e-01	1.9872882741487832e-01	1.9877103371924248e-01	1.9864399502821550e-01	1.9883012296423902e-01	1.9869790758825082e-01	1.9871510907097439e-01	1.9854581311049785e-01	1.9861297523842003e-01	1.9874158105409434e-01	1.9861843081104566e-01	1.9862721392549490e-01	1.9882529713725264e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-4.7736615690089634e-03	-3.9973973741379842e-03	-4.1616915748374783e-03	-4.1627789179747021e-03	-5.0559397738257628e-03	-4.3780475049889911e-03	-4.1212612380017721e-03	-4.6419878375945911e-03	-4.2898285911057710e-03	-4.2319192489861934e-03	-4.2126920182107563e-03	-4.2446649681274762e-03	-4.6059416356516725e-03	-4.2747964950519690e-03	-4.6336589109703952e-03	
4.4932154499254737e-02	4.5093071752078780e-02	4.5061918426209359e-02	4.5121306004335601e-02	4.4815781413241489e-02	4.4995555094950589e-02	4.5078862165477109e-02	4.4969593864534529e-02	4.5036977547225972e-02	4.5024933367541507e-02	4.5033309183598276e-02	4.5083259762975135e-02	4.4890108116623140e-02	4.5050439781421460e-02	4.5015591264595048e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_30
1.9885288769195525e-01	1.9857064109140579e-01	1.9859537361880394e-01	1.9872882741487832e-01	1.9877103371924248e-01	1.9864399502821550e-01	1.9883012296423902e-01	1.9869790758825082e-01	1.9871510907097439e-01	1.9854581311049785e-01	1.9861297523842003e-01	1.9874158105409434e-01	1.9861843081104566e-01	1.9862721392549490e-01	1.9882529713725264e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
8.2576678191174369e-03	8.8153874403291421e-03	8.7747978989348163e-03	8.7226137750142652e-03	7.8964259887316368e-03	8.5545684474901684e-03	8.7797988635741897e-03	8.3016271448754508e-03	8.6480016064598708e-03	8.6333725314477194e-03	8.7263431757263477e-03	8.6953501873364425e-03	8.3701098066837898e-03	8.6296139275736095e-03	8.2411992559991709e-03	
4.1549507240344119e-02	4.1619688510125742e-02	4.1628766985344214e-02	4.1671712442286603e-02	4.1426034676197786e-02	4.1570453075833014e-02	4.1639083285712614e-02	4.1554749886714495e-02	4.1609296011663702e-02	4.1575840562493561e-02	4.1601573589808552e-02	4.1651781924818929e-02	4.1490117677597818e-02	4.1611792651624797e-02	4.1579916999064083e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_31
1.0736168974974894e-01	1.0724225986632474e-01	1.0712554478143523e-01	1.0707759563402527e-01	1.0701128233278968e-01	1.0695448691592377e-01	1.0703299931490551e-01	1.0710160293906325e-01	1.0720710436663870e-01	1.0728270502523707e-01	1.0713861764154083e-01	1.0733546001224045e-01	1.0699474458266499e-01	1.0707745649242584e-01	1.0721693815682626e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.7414795627814006e-02	-1.7584746424982256e-02	-1.8100823946255756e-02	-1.7653532720390441e-02	-1.7929974274214555e-02	-1.8070280016768525e-02	-1.8165698154452847e-02	-1.7601304129429146e-02	-1.7945492949494407e-02	-1.7716483830122531e-02	-1.7900102326424944e-02	-1.7697528405080099e-02	-1.8355422506688840e-02	-1.8286100030214969e-02	-1.8004706169224366e-02	
1.4465481199494673e-02	1.4389618899273711e-02	1.4305374755265488e-02	1.4333411650933176e-02	1.4264760807958184e-02	1.4237214748226840e-02	1.4231374084661897e-02	1.4353392732397198e-02	1.4332259218382194e-02	1.4372691923598791e-02	1.4298581625142557e-02	1.4425253204436519e-02	1.4205790963987053e-02	1.4271261217465771e-02	1.4329444810479645e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_32
1.0736168974974894e-01	1.0724225986632474e-01	1.0712554478143523e-01	1.0707759563402527e-01	1.0701128233278968e-01	1.0695448691592377e-01	1.0703299931490551e-01	1.0710160293906325e-01	1.0720710436663870e-01	1.0728270502523707e-01	1.0713861764154083e-01	1.0733546001224045e-01	1.0699474458266499e-01	1.0707745649242584e-01	1.0721693815682626e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-3.9373317849221434e-03	-4.0623230705547353e-03	-4.6421006961186728e-03	-4.0855798999441806e-03	-4.4654215735092928e-03	-4.5502052681127281e-03	-4.6043115804421664e-03	-4.1160633836920812e-03	-4.4325027054195054e-03	-4.2111876352315114e-03	-4.3039935214092551e-03	-4.1983467196095026e-03	-4.9052200698657122e-03	-4.8210292447629088e-03	-4.4978319350216234e-03	
1.3237078326941858e-02	1.3169959673957843e-02	1.3087042604635495e-02	1.3121883331330412e-02	1.3048870238924089e-02	1.3029385154177436e-02	1.3030769381282618e-02	1.3132290497149032e-02	1.3118374198603299e-02	1.3153358297085235e-02	1.3096456791308154e-02	1.3201142221599901e-02	1.2995890938853526e-02	1.3056796338943244e-02	1.3115694461336376e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_33
1.0736168974974894e-01	1.0724225986632474e-01	1.0712554478143523e-01	1.0707759563402527e-01	1.0701128233278968e-01	1.0695448691592377e-01	1.0703299931490551e-01	1.0710160293906325e-01	1.0720710436663870e-01	1.0728270502523707e-01	1.0713861764154083e-01	1.0733546001224045e-01	1.0699474458266499e-01	1.0707745649242584e-01	1.0721693815682626e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
8.0034235476336979e-03	7.9176115730144048e-03	7.3012573625410582e-03	7.9239148693792949e-03	7.4752206438902236e-03	7.4216616824500925e-03	7.4166961765224915e-03	7.8263869114758577e-03	7.5509840010664631e-03	7.7607058700028542e-03	7.7414533326479462e-03	7.7567205607347589e-03	7.0324548170791756e-03	7.1153222365960833e-03	7.4743017194773831e-03	
1.2129506518852435e-02	1.2068913764869616e-02	1.1990056579622991e-02	1.2025968748197918e-02	1.1953374758461366e-02	1.1937710956335997e-02	1.1945486533808114e-02	1.2030537057643301e-02	1.2023170688497769e-02	1.2053706724820177e-02	1.2008484083916020e-02	1.2096050425001031e-02	1.1906333061206545e-02	1.1961630072117910e-02	1.2020229638926377e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_34
1.2478554018495558e-01	1.2491188203387132e-01	1.2483169510711943e-01	1.2492518713198764e-01	1.2491181458673048e-01	1.2497355380858914e-01	1.2496482004301641e-01	1.2488185199665079e-01	1.2472291509067358e-01	1.2488665545209728e-01	1.2486908776712451e-01	1.2491211604671280e-01	1.2486976025928306e-01	1.2502456259296141e-01	1.2492819037711202e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.0382260595891682e-02	-2.0534319219021047e-02	-2.0687471503519461e-02	-2.0010805480979582e-02	-2.0471836484146827e-02	-2.0399794868232429e-02	-1.9900817710984509e-02	-2.0764155141539092e-02	-2.1011819831776080e-02	-2.0285524037828628e-02	-2.0026856855186487e-02	-2.0417438457606241e-02	-2.0433025598727866e-02	-2.0351720070044765e-02	-1.9873026849730996e-02	
2.1527900144420804e-02	2.1568679031431278e-02	2.1475875989760265e-02	2.1643741589731078e-02	2.1581735222083516e-02	2.1593322713846078e-02	2.1653351344619615e-02	2.1538209194216951e-02	2.1410827923793171e-02	2.1615006777144601e-02	2.1599551200705638e-02	2.1572661826357867e-02	2.1576516382217421e-02	2.1615476884088988e-02	2.1677944005768314e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_35
1.2478554018495558e-01	1.2491188203387132e-01	1.2483169510711943e-01	1.2492518713198764e-01	1.2491181458673048e-01	1.2497355380858914e-01	1.2496482004301641e-01	1.2488185199665079e-01	1.2472291509067358e-01	1.2488665545209728e-01	1.2486908776712451e-01	1.2491211604671280e-01	1.2486976025928306e-01	1.2502456259296141e-01	1.2492819037711202e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-6.9733572146724876e-03	-7.2085207461153322e-03	-7.2826619068933618e-03	-6.6889272919176401e-03	-7.0861676319087519e-03	-7.0092812290854511e-03	-6.5884528534799480e-03	-7.3894470520196875e-03	-7.6782268552853250e-03	-6.9370503751992607e-03	-6.6793802462045415e-03	-7.0591689810551861e-03	-7.0973215745809004e-03	-6.9470306983248353e-03	-6.5023337584241558e-03	
1.9890861952386246e-02	1.9919861006025399e-02	1.9846896598262411e-02	1.9981309736958497e-02	1.9938021495439918e-02	1.9949928567738768e-02	1.9988676555036982e-02	1.9898611316121761e-02	1.9775899983093165e-02	1.9960123585852682e-02	1.9944318146151906e-02	1.9927627986269160e-02	1.9922024136406022e-02	1.9975785556322644e-02	2.0019890407363700e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_36
1.2478554018495558e-01	1.2491188203387132e-01	1.2483169510711943e-01	1.2492518713198764e-01	1.2491181458673048e-01	1.2497355380858914e-01	1.2496482004301641e-01	1.2488185199665079e-01	1.2472291509067358e-01	1.2488665545209728e-01	1.2486908776712451e-01	1.2491211604671280e-01	1.2486976025928306e-01	1.2502456259296141e-01	1.2492819037711202e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.9677840156014952e-03	4.6663670750677622e-03	4.6612920968930605e-03	5.1970270263541896e-03	4.8464902708746649e-03	4.9197735958158573e-03	5.2885228748456303e-03	4.5373559859080148e-03	4.2110163402771517e-03	4.9601279142453270e-03	5.2269477654945107e-03	4.8400026787331074e-03	4.7969683775409000e-03	5.0010058120370793e-03	5.4115129974096066e-03	
1.8423164327445857e-02	1.8444758927707035e-02	1.8385883081551785e-02	1.8498113463661234e-02	1.8466384424498571e-02	1.8477565656507183e-02	1.8503912083964315e-02	1.8430778997796340e-02	1.8312990758943833e-02	1.8480244988616730e-02	1.8466279934771127e-02	1.8454281750422585e-02	1.8444145322945839e-02	1.8506556301707555e-02	1.8536750703775088e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_37
1.5484939589556862e-01	1.5489046669552686e-01	1.5481389615354202e-01	1.5474283792106552e-01	1.5482031444300837e-01	1.5485134832884256e-01	1.5477401732460527e-01	1.5473167901581350e-01	1.5484169826054850e-01	1.5491177545933910e-01	1.5484427254875080e-01	1.5489142524518384e-01	1.5481099453871378e-01	1.5481720570583354e-01	1.5473555944381528e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.3234748013438056e-02	-2.3173375757682801e-02	-2.3420635488647645e-02	-2.3571355018879164e-02	-2.3647733674182492e-02	-2.3429159259511445e-02	-2.3845724072890984e-02	-2.3361585884904973e-02	-2.3806740189975112e-02	-2.2682177151246652e-02	-2.3420321091613294e-02	-2.3142038577586566e-02	-2.3398005856851672e-02	-2.3661566260310685e-02	-2.2990154260990658e-02	
3.6203799072394238e-02	3.6188328764775117e-02	3.6110776770478643e-02	3.6069928670825938e-02	3.6037003568811239e-02	3.6088568332597402e-02	3.6003741168913576e-02	3.6048902789043970e-02	3.6014157469462967e-02	3.6311875973908669e-02	3.6088354240787587e-02	3.6224156339471403e-02	3.6129618008503506e-02	3.6007260507720372e-02	3.6223122822251416e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_38
1.5484939589556862e-01	1.5489046669552686e-01	1.5481389615354202e-01	1.5474283792106552e-01	1.5482031444300837e-01	1.5485134832884256e-01	1.5477401732460527e-01	1.5473167901581350e-01	1.5484169826054850e-01	1.5491177545933910e-01	1.5484427254875080e-01	1.5489142524518384e-01	1.5481099453871378e-01	1.5481720570583354e-01	1.5473555944381528e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-9.8331552128596567e-03	-9.7475510403237653e-03	-1.0025964045175334e-02	-1.0252252139511225e-02	-1.0236220808247071e-02	-1.0002863784014410e-02	-1.0395855699957074e-02	-9.9653604584071798e-03	-1.0401025543174292e-02	-9.3274010655962636e-03	-9.9878246750518263e-03	-9.7073640969460862e-03	-1.0041896770135700e-02	-1.0280018819048664e-02	-9.6058695963104068e-03	
3.3754140350196193e-02	3.3745779858540027e-02	3.3667669026191976e-02	3.3609155669135110e-02	3.3605770603189519e-02	3.3656613576415612e-02	3.3586325892391848e-02	3.3609101089555699e-02	3.3587784833558523e-02	3.3834159567353778e-02	3.3651410971653570e-02	3.3778386632816217e-02	3.3671160232347778e-02	3.3571284109242427e-02	3.3758122655492495e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_39
1.5484939589556862e-01	1.5489046669552686e-01	1.5481389615354202e-01	1.5474283792106552e-01	1.5482031444300837e-01	1.5485134832884256e-01	1.5477401732460527e-01	1.5473167901581350e-01	1.5484169826054850e-01	1.5491177545933910e-01	1.5484427254875080e-01	1.5489142524518384e-01	1.5481099453871378e-01	1.5481720570583354e-01	1.5473555944381528e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.1161806038327569e-03	2.2283258776579218e-03	1.9241851365172646e-03	1.6369350776022085e-03	1.7307496853035120e-03	1.9745072594161139e-03	1.6026121748077271e-03	1.9863376460357574e-03	1.5680536595239769e-03	2.5825885344226140e-03	1.9987263898660901e-03	2.2737632064925573e-03	1.8802546348430094e-03	1.6659444625700959e-03	2.3211144222883007e-03	
3.1547493427797529e-02	3.1545568573919776e-02	3.1467789552479919e-02	3.1399711810922756e-02	3.1415524674970371e-02	3.1465104108258660e-02	3.1404775121946234e-02	3.1413160179402176e-02	3.1402961088391294e-02	3.1608396280100620e-02	3.1457081289833266e-02	3.1574426372171643e-02	3.1462545859235531e-02	3.1379709420379653e-02	3.1539115035370484e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_40
1.8031554298681349e-01	1.8036458425357496e-01	1.8039342423840612e-01	1.8022671284481323e-01	1.8027236502584612e-01	1.8039757861997582e-01	1.8051007807364486e-01	1.8031837450361526e-01	1.8052134322560853e-01	1.8029283973113752e-01	1.8034471887522158e-01	1.8019720555468002e-01	1.8042018575331370e-01	1.8044710654387272e-01	1.8039046384851448e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.3397729155264585e-02	-2.3954520394965123e-02	-2.3646287136720429e-02	-2.3594328862708847e-02	-2.3951904644124666e-02	-2.3845383092782002e-02	-2.3527343645700027e-02	-2.3298136968210342e-02	-2.3451678565827500e-02	-2.3406440540825413e-02	-2.4081961196923712e-02	-2.3600846156623889e-02	-2.4053885120798313e-02	-2.3685132652002366e-02	-2.3936916021584653e-02	
5.1138031632516130e-02	5.0905542178291262e-02	5.1071487609063694e-02	5.1038658989035431e-02	5.0922112957379140e-02	5.0950667787644448e-02	5.1130618415714514e-02	5.1223722774148606e-02	5.1140462860619823e-02	5.1165641272055980e-02	5.0856979910955703e-02	5.1078478560120641e-02	5.0914405033645041e-02	5.1122960748532321e-02	5.0955906078461580e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_41
1.8031554298681349e-01	1.8036458425357496e-01	1.8039342423840612e-01	1.8022671284481323e-01	1.8027236502584612e-01	1.8039757861997582e-01	1.8051007807364486e-01	1.8031837450361526e-01	1.8052134322560853e-01	1.8029283973113752e-01	1.8034471887522158e-01	1.8019720555468002e-01	1.8042018575331370e-01	1.8044710654387272e-01	1.8039046384851448e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.0138494859379399e-02	-1.0665151923911292e-02	-1.0455801615331106e-02	-1.0287427348344563e-02	-1.0762913645656319e-02	-1.0548820313574764e-02	-1.0174266873465426e-02	-1.0051431538057404e-02	-1.0106065918628421e-02	-1.0208442315186722e-02	-1.0827036202680412e-02	-1.0390896571097541e-02	-1.0749663588604463e-02	-1.0470010032828519e-02	-1.0569779926593220e-02	
4.7763219099330290e-02	4.7568865698914178e-02	4.7688910941759644e-02	4.7687614001021866e-02	4.7552903107049925e-02	4.7616132986214428e-02	4.7794315885701009e-02	4.7833952956743239e-02	4.7802087247046390e-02	4.7767010201156035e-02	4.7519900161969955e-02	4.7690910801430168e-02	4.7586356748170557e-02	4.7747089504680811e-02	4.7645126829661905e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_42
1.8031554298681349e-01	1.8036458425357496e-01	1.8039342423840612e-01	1.8022671284481323e-01	1.8027236502584612e-01	1.8039757861997582e-01	1.8051007807364486e-01	1.8031837450361526e-01	1.8052134322560853e-01	1.8029283973113752e-01	1.8034471887522158e-01	1.8019720555468002e-01	1.8042018575331370e-01	1.8044710654387272e-01	1.8039046384851448e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.7562726851825805e-03	1.2559150220178283e-03	1.3815044350282135e-03	1.6238161042554378e-03	1.0631389068537778e-03	1.3519172213595221e-03	1.7916311466480428e-03	1.8364711047665905e-03	1.8448398137582978e-03	1.6235457963628408e-03	1.0635674360376934e-03	1.4543389514077854e-03	1.1788075117077912e-03	1.3890658170261638e-03	1.4128038780907570e-03	
4.4761156678043999e-02	4.4594928932214437e-02	4.4684161675047962e-02	4.4694271286149660e-02	4.4555385496377886e-02	4.4634949319371398e-02	4.4814525670175416e-02	4.4822062593181035e-02	4.4818253676526629e-02	4.4745887406162983e-02	4.4546984220520537e-02	4.4679019054136578e-02	4.4616715687256683e-02	4.4745682985645269e-02	4.4685778802641053e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_43
1.9327447138547102e-01	1.9330054351924392e-01	1.9312326537112537e-01	1.9373747708825298e-01	1.9352732353984137e-01	1.9351630130256389e-01	1.9352611414786741e-01	1.9347810274306446e-01	1.9345163754516398e-01	1.9337307367710060e-01	1.9342128624963797e-01	1.9367971215251800e-01	1.9341129515419353e-01	1.9354655657784992e-01	1.9322844786193180e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-2.4116553657298173e-02	-2.2992205063402438e-02	-2.3649006231362457e-02	-2.3675647324336468e-02	-2.3500758961978840e-02	-2.4849879931800989e-02	-2.4469921782237808e-02	-2.3641839934109538e-02	-2.4139561148259381e-02	-2.4068263353038244e-02	-2.4860583885152804e-02	-2.3198069771096952e-02	-2.3279905720772737e-02	-2.4068815172467090e-02	-2.3927163810311430e-02	
5.8845084794523397e-02	5.9351750316193455e-02	5.9074297507583751e-02	5.9253672109468900e-02	5.9143029363094707e-02	5.8699527987644398e-02	5.8886044497856130e-02	5.9175747459638148e-02	5.8911180714509612e-02	5.8911221633029712e-02	5.8580752570404820e-02	5.9471790782386028e-02	5.9356994859796466e-02	5.9003468648530233e-02	5.8905448140283242e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_44
1.9327447138547102e-01	1.9330054351924392e-01	1.9312326537112537e-01	1.9373747708825298e-01	1.9352732353984137e-01	1.9351630130256389e-01	1.9352611414786741e-01	1.9347810274306446e-01	1.9345163754516398e-01	1.9337307367710060e-01	1.9342128624963797e-01	1.9367971215251800e-01	1.9341129515419353e-01	1.9354655657784992e-01	1.9322844786193180e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.1015178468662984e-02	-1.0093693236525647e-02	-1.0713596873489134e-02	-1.0669293345215991e-02	-1.0422161832496002e-02	-1.1669578370336164e-02	-1.1378714493412462e-02	-1.0663062981935201e-02	-1.1152830199599367e-02	-1.1078716645317593e-02	-1.1828326319445887e-02	-1.0330652250754635e-02	-1.0197958663480416e-02	-1.1063035260186788e-02	-1.0879924750627962e-02	
5.5045421488129194e-02	5.5412723531623499e-02	5.5179691800505797e-02	5.5387061151843886e-02	5.5305344574658501e-02	5.4965771471890308e-02	5.5095722241580644e-02	5.5295314369345906e-02	5.5066920619998794e-02	5.5064118280443872e-02	5.4800307408773272e-02	5.5518056396571626e-02	5.5487241914655573e-02	5.5164436248304513e-02	5.5071744194174453e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_45
1.9327447138547102e-01	1.9330054351924392e-01	1.9312326537112537e-01	1.9373747708825298e-01	1.9352732353984137e-01	1.9351630130256389e-01	1.9352611414786741e-01	1.9347810274306446e-01	1.9345163754516398e-01	1.9337307367710060e-01	1.9342128624963797e-01	1.9367971215251800e-01	1.9341129515419353e-01	1.9354655657784992e-01	1.9322844786193180e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
7.6239969706118349e-04	1.4975192222269340e-03	9.3229131923441844e-04	1.0246160195415965e-03	1.3287706768871088e-03	1.7613324270890351e-04	3.9139075606550722e-04	1.0133525266379229e-03	5.3779968478362417e-04	6.1134345453484062e-04	-9.6222265275169860e-05	1.2574964577734271e-03	1.5353295864206085e-03	6.3644901276985189e-04	8.5936115495788279e-04	
5.1668329081654849e-02	5.1934857856365244e-02	5.1741825827625286e-02	5.1960753596018552e-02	5.1897455550365436e-02	5.1634154683056599e-02	5.1725253977165028e-02	5.1863514874866699e-02	5.1664261332231204e-02	5.1659300909292896e-02	5.1445705922036164e-02	5.2036885292650693e-02	5.2048021553841653e-02	5.1762106920048262e-02	5.1675274861306825e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_46
7.0462477074512739e-02	7.0347467667925753e-02	7.0272822259899628e-02	7.0079884806371590e-02	7.0350315243057626e-02	7.0299302066720151e-02	7.0442328089448836e-02	7.0447174736758947e-02	7.0546928219542240e-02	7.0452531394700313e-02	7.0400267526051635e-02	7.0309168948110873e-02	7.0064689252170242e-02	7.0218709172094163e-02	7.0371575378592885e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.8835191453322334e-02	-2.8559540328340988e-02	-2.7495430056431680e-02	-2.7822407901622437e-02	-2.8007734986631477e-02	-2.7779533303436743e-02	-2.8598972486765933e-02	-2.7599501701322776e-02	-2.7555916059791991e-02	-2.8100688008652425e-02	-2.8003161764961898e-02	-2.8553179991113703e-02	-2.8438305587446977e-02	-2.8484170308675505e-02	-2.8370177577586919e-02	
9.7314077553465640e-03	9.7552356628449501e-03	9.8117718614870730e-03	9.7004955336780115e-03	9.7829852459861977e-03	9.7901921979092546e-03	9.7456898364507612e-03	9.8769373055669525e-03	9.9173566524636998e-03	9.8042950225300553e-03	9.7918418589239796e-03	9.7119083731039557e-03	9.6266499260765116e-03	9.6814524592493297e-03	9.7383092460497610e-03	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_47
7.0462477074512739e-02	7.0347467667925753e-02	7.0272822259899628e-02	7.0079884806371590e-02	7.0350315243057626e-02	7.0299302066720151e-02	7.0442328089448836e-02	7.0447174736758947e-02	7.0546928219542240e-02	7.0452531394700313e-02	7.0400267526051635e-02	7.0309168948110873e-02	7.0064689252170242e-02	7.0218709172094163e-02	7.0371575378592885e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.3730326747255689e-02	-1.3479107806762758e-02	-1.2443020813700578e-02	-1.2777164390927132e-02	-1.2963231044251622e-02	-1.2759217177686938e-02	-1.3427341067807380e-02	-1.2501360670032935e-02	-1.2472213794496173e-02	-1.3069307549536419e-02	-1.2835430957134297e-02	-1.3430513232336405e-02	-1.3271406821009024e-02	-1.3447763584598260e-02	-1.3168978392314873e-02	
8.6924606041678051e-03	8.7064432938832488e-03	8.7466379291740830e-03	8.6450333540814897e-03	8.7254175435898459e-03	8.7237873863069623e-03	8.7097424680483981e-03	8.8136441998700917e-03	8.8514916358882721e-03	8.7456730836989877e-03	8.7440205220699653e-03	8.6714488446949997e-03	8.5921302319330699e-03	8.6333759209594498e-03	8.7022599454802778e-03	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_48
7.0462477074512739e-02	7.0347467667925753e-02	7.0272822259899628e-02	7.0079884806371590e-02	7.0350315243057626e-02	7.0299302066720151e-02	7.0442328089448836e-02	7.0447174736758947e-02	7.0546928219542240e-02	7.0452531394700313e-02	7.0400267526051635e-02	7.0309168948110873e-02	7.0064689252170242e-02	7.0218709172094163e-02	7.0371575378592885e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-4.4518463241685624e-04	-2.1688484994569768e-04	7.9814635717859184e-04	4.7021865247215411e-04	2.6309338915447844e-04	4.3005501707205074e-04	-8.8895054171228560e-05	7.6244869816510796e-04	7.9301802741191252e-04	1.5221023293229829e-04	4.9875665124946011e-04	-1.2085867910979764e-04	4.7757724325664386e-05	-2.1627336946222764e-04	1.7820639682755712e-04	
7.7655295033459337e-03	7.7723274156785436e-03	7.8023475456968630e-03	7.7097100828131320e-03	7.7856934548526909e-03	7.7768636614124554e-03	7.7842075872521033e-03	7.8676783842857485e-03	7.9047177729811395e-03	7.8056008946569095e-03	7.8100986321440790e-03	7.7446878474559692e-03	7.6679257882178225e-03	7.7021946810039909e-03	7.7751703530153709e-03	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_49
8.0448962255044984e-02	8.0409478162735262e-02	8.0413168701743837e-02	8.0571825454224047e-02	8.0409530583011632e-02	8.0439533238766736e-02	8.0460421121910222e-02	8.0583139070674298e-02	8.0383429197501841e-02	8.0537628473671519e-02	8.0591406998636983e-02	8.0437666005769917e-02	8.0438440573142214e-02	8.0487163981389984e-02	8.0579774123816283e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.9566977217336421e-02	-3.0325107001200391e-02	-2.9408338339139001e-02	-3.0239673064322681e-02	-2.9555041819452982e-02	-2.9633971136359710e-02	-2.9466574072625318e-02	-2.9510741697815340e-02	-3.0013736614317166e-02	-3.0354154021354857e-02	-3.0129390062154371e-02	-3.0204577583956449e-02	-2.9921899580021255e-02	-2.9963220050277628e-02	-3.0156360931830828e-02	
1.4684195812110841e-02	1.4532771307387282e-02	1.4684841894462744e-02	1.4640315771527367e-02	1.4608985461041512e-02	1.4626305152477495e-02	1.4665124552971968e-02	1.4731539467261381e-02	1.4575372097937665e-02	1.4598055347055522e-02	1.4662784457345913e-02	1.4573194457357649e-02	1.4629946536160884e-02	1.4640182315584331e-02	1.4617202452848154e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_50
8.0448962255044984e-02	8.0409478162735262e-02	8.0413168701743837e-02	8.0571825454224047e-02	8.0409530583011632e-02	8.0439533238766736e-02	8.0460421121910222e-02	8.0583139070674298e-02	8.0383429197501841e-02	8.0537628473671519e-02	8.0591406998636983e-02	8.0437666005769917e-02	8.0438440573142214e-02	8.0487163981389984e-02	8.0579774123816283e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.4237528122173077e-02	-1.4929238451512838e-02	-1.4200685495613652e-02	-1.4973940345687414e-02	-1.4174285962358646e-02	-1.4282257987492775e-02	-1.4195872895810591e-02	-1.4322094959350579e-02	-1.4690776060778454e-02	-1.5105575729598475e-02	-1.4899922848633063e-02	-1.4905492827551076e-02	-1.4626265898815299e-02	-1.4732440345255282e-02	-1.4968614182321260e-02	
1.3358360479779806e-02	1.3234951161415005e-02	1.3343713055705256e-02	1.3317648687562821e-02	1.3295951362589264e-02	1.3306144466422681e-02	1.3334863352172557e-02	1.3386304564174296e-02	1.3259008397734195e-02	1.3276514117508631e-02	1.3335372148886419e-02	1.3259272624519144e-02	1.3308560692989347e-02	1.3308359665067715e-02	1.3290665348874117e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_51
8.0448962255044984e-02	8.0409478162735262e-02	8.0413168701743837e-02	8.0571825454224047e-02	8.0409530583011632e-02	8.0439533238766736e-02	8.0460421121910222e-02	8.0583139070674298e-02	8.0383429197501841e-02	8.0537628473671519e-02	8.0591406998636983e-02	8.0437666005769917e-02	8.0438440573142214e-02	8.0487163981389984e-02	8.0579774123816283e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-7.8915119886285856e-04	-1.4197893589529276e-03	-8.5739492621464408e-04	-1.5395261844520225e-03	-6.7874422153457736e-04	-7.8145783763047816e-04	-7.8779494545450079e-04	-9.4314847448315198e-04	-1.2262308419250800e-03	-1.6824332581471535e-03	-1.4918195009220037e-03	-1.4275122749178026e-03	-1.1913094370557820e-03	-1.3297871190015020e-03	-1.5849606862818055e-03	
1.2164219737920420e-02	1.2061322218516121e-02	1.2140260868083431e-02	1.2131152932730149e-02	1.2111419846787343e-02	1.2120201867577368e-02	1.2139384931959152e-02	1.2186000523079610e-02	1.2075273880641647e-02	1.2091311860477957e-02	1.2146254633642807e-02	1.2080537383729231e-02	1.2120196110804692e-02	1.2115559773659561e-02	1.2104215358098407e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_52
9.7535682598692788e-02	9.7533199330885598e-02	9.7669582072986136e-02	9.7632141014682788e-02	9.7699521519240454e-02	9.7391405320195634e-02	9.7552284854708127e-02	9.7562744060727943e-02	9.7588282657708483e-02	9.7590265617172142e-02	9.7418565096798207e-02	9.7600904975500447e-02	9.7600776052742283e-02	9.7619657261485207e-02	9.7536860958234203e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.7739420384987751e-02	-2.8646757613471768e-02	-2.9352694829906822e-02	-2.8463131639626660e-02	-2.8358794141146726e-02	-2.8331387906369632e-02	-2.8814411714434440e-02	-2.8154509472875983e-02	-2.8890388219919128e-02	-2.8764051600685403e-02	-2.8512559150042360e-02	-2.8810565066155785e-02	-2.8927558882301696e-02	-2.8809696959945869e-02	-2.8828096603017661e-02	
2.5110743743728091e-02	2.4906294421329390e-02	2.4771988494314064e-02	2.4911371627862507e-02	2.5014278443432347e-02	2.4892484798828655e-02	2.4867395877209354e-02	2.5023420070167425e-02	2.4873150939328646e-02	2.4829821309528391e-02	2.4833847726806454e-02	2.4889522735611173e-02	2.4831553010055289e-02	2.4854482659184912e-02	2.4876899708239898e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_53
9.7535682598692788e-02	9.7533199330885598e-02	9.7669582072986136e-02	9.7632141014682788e-02	9.7699521519240454e-02	9.7391405320195634e-02	9.7552284854708127e-02	9.7562744060727943e-02	9.7588282657708483e-02	9.7590265617172142e-02	9.7418565096798207e-02	9.7600904975500447e-02	9.7600776052742283e-02	9.7619657261485207e-02	9.7536860958234203e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.2783552608097132e-02	-1.3623560478108032e-02	-1.4368130663360679e-02	-1.3432626892556920e-02	-1.3373472192462987e-02	-1.3433131853670038e-02	-1.3821084315681742e-02	-1.3329825225867287e-02	-1.3868975917325138e-02	-1.3690834667703738e-02	-1.3443804597123410e-02	-1.3812035314943794e-02	-1.3937477257883413e-02	-1.3727238944817199e-02	-1.3818892340552641e-02	
2.3020329958070983e-02	2.2859400094958661e-02	2.2746801311568081e-02	2.2866111951183123e-02	2.2952072216759243e-02	2.2815645906703579e-02	2.2824155549823182e-02	2.2924724944838121e-02	2.2837641001277369e-02	2.2803078843863327e-02	2.2799172853069885e-02	2.2844226386964525e-02	2.2793503523354196e-02	2.2827572431205170e-02	2.2834033736089648e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_54
9.7535682598692788e-02	9.7533199330885598e-02	9.7669582072986136e-02	9.7632141014682788e-02	9.7699521519240454e-02	9.7391405320195634e-02	9.7552284854708127e-02	9.7562744060727943e-02	9.7588282657708483e-02	9.7590265617172142e-02	9.7418565096798207e-02	9.7600904975500447e-02	9.7600776052742283e-02	9.7619657261485207e-02	9.7536860958234203e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
4.8696063550918156e-04	-2.9555051198340565e-04	-1.0317828883973090e-03	-8.7397319324306055e-05	-7.1634240202317345e-05	-1.8619726225613253e-04	-5.0285073303957262e-04	-1.4969563077235626e-04	-5.2320148054016413e-04	-2.9651472088818021e-04	-7.8028827113163501e-05	-4.8449725528462717e-04	-6.0766594135899799e-04	-3.3754145056880125e-04	-4.7760316542641568e-04	
2.1196268440625766e-02	2.1065066304600366e-02	2.0976399691940928e-02	2.1075522950902710e-02	2.1148013915712822e-02	2.1008011096134222e-02	2.1036255079845155e-02	2.1101127413884046e-02	2.1054427060841305e-02	2.1027108673020559e-02	2.1014153427829210e-02	2.1054957768036568e-02	2.1012035559472269e-02	2.1049000917984437e-02	2.1047216856861537e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_y
8.1461695308594983e+01	8.1835681103442766e+01	8.1872331670206762e+01	8.1527302905774704e+01	8.1347386400678744e+01	8.1012367295118793e+01	8.0991170652749375e+01	8.1660795067726767e+01	8.1832664052833778e+01	8.0575931660622501e+01	8.1315091682890028e+01	8.1578515849722351e+01	8.1563586659906406e+01	8.0752676002152526e+01	8.0967724782863385e+01	
9.6272912637430437e+01	9.6714895849523259e+01	9.6758210155698890e+01	9.6350448888642816e+01	9.6137820291711236e+01	9.5741888621504032e+01	9.5716838044158337e+01	9.6508212352767998e+01	9.6711330244258093e+01	9.5226101053462983e+01	9.6099653807051865e+01	9.6410973276944603e+01	9.6393329688980302e+01	9.5434980729816616e+01	9.5689129288838558e+01	
1.1108412996626591e+02	1.1159411059560375e+02	1.1164408864119103e+02	1.1117359487151093e+02	1.1092825418274374e+02	1.1047140994788924e+02	1.1044250543556731e+02	1.1135562963780922e+02	1.1158999643568244e+02	1.0987627044630344e+02	1.1088421593121369e+02	1.1124343070416685e+02	1.1122307271805418e+02	1.1011728545748072e+02	1.1041053379481372e+02	
8.1461695308594983e+01	8.1835681103442766e+01	8.1872331670206762e+01	8.1527302905774704e+01	8.1347386400678744e+01	8.1012367295118793e+01	8.0991170652749375e+01	8.1660795067726767e+01	8.1832664052833778e+01	8.0575931660622501e+01	8.1315091682890028e+01	8.1578515849722351e+01	8.1563586659906406e+01	8.0752676002152526e+01	8.0967724782863385e+01	
9.6272912637430437e+01	9.6714895849523259e+01	9.6758210155698890e+01	9.6350448888642816e+01	9.6137820291711236e+01	9.5741888621504032e+01	9.5716838044158337e+01	9.6508212352767998e+01	9.6711330244258093e+01	9.5226101053462983e+01	9.6099653807051865e+01	9.6410973276944603e+01	9.6393329688980302e+01	9.5434980729816616e+01	9.5689129288838558e+01	
1.1108412996626591e+02	1.1159411059560375e+02	1.1164408864119103e+02	1.1117359487151093e+02	1.1092825418274374e+02	1.1047140994788924e+02	1.1044250543556731e+02	1.1135562963780922e+02	1.1158999643568244e+02	1.0987627044630344e+02	1.1088421593121369e+02	1.1124343070416685e+02	1.1122307271805418e+02	1.1011728545748072e+02	1.1041053379481372e+02	
8.1461695308594983e+01	8.1835681103442766e+01	8.1872331670206762e+01	8.1527302905774704e+01	8.1347386400678744e+01	8.1012367295118793e+01	8.0991170652749375e+01	8.1660795067726767e+01	8.1832664052833778e+01	8.0575931660622501e+01	8.1315091682890028e+01	8.1578515849722351e+01	8.1563586659906406e+01	8.0752676002152526e+01	8.0967724782863385e+01	
9.6272912637430437e+01	9.6714895849523259e+01	9.6758210155698890e+01	9.6350448888642816e+01	9.6137820291711236e+01	9.5741888621504032e+01	9.5716838044158337e+01	9.6508212352767998e+01	9.6711330244258093e+01	9.5226101053462983e+01	9.6099653807051865e+01	9.6410973276944603e+01	9.6393329688980302e+01	9.5434980729816616e+01	9.5689129288838558e+01	
1.1108412996626591e+02	1.1159411059560375e+02	1.1164408864119103e+02	1.1117359487151093e+02	1.1092825418274374e+02	1.1047140994788924e+02	1.1044250543556731e+02	1.1135562963780922e+02	1.1158999643568244e+02	1.0987627044630344e+02	1.1088421593121369e+02	1.1124343070416685e+02	1.1122307271805418e+02	1.1011728545748072e+02	1.1041053379481372e+02	
8.1461695308594983e+01	8.1835681103442766e+01	8.1872331670206762e+01	8.1527302905774704e+01	8.1347386400678744e+01	8.1012367295118793e+01	8.0991170652749375e+01	8.1660795067726767e+01	8.1832664052833778e+01	8.0575931660622501e+01	8.1315091682890028e+01	8.1578515849722351e+01	8.1563586659906406e+01	8.0752676002152526e+01	8.0967724782863385e+01	
9.6272912637430437e+01	9.6714895849523259e+01	9.6758210155698890e+01	9.6350448888642816e+01	9.6137820291711236e+01	9.5741888621504032e+01	9.5716838044158337e+01	9.6508212352767998e+01	9.6711330244258093e+01	9.5226101053462983e+01	9.6099653807051865e+01	9.6410973276944603e+01	9.6393329688980302e+01	9.5434980729816616e+01	9.5689129288838558e+01	
1.1108412996626591e+02	1.1159411059560375e+02	1.1164408864119103e+02	1.1117359487151093e+02	1.1092825418274374e+02	1.1047140994788924e+02	1.1044250543556731e+02	1.1135562963780922e+02	1.1158999643568244e+02	1.0987627044630344e+02	1.1088421593121369e+02	1.1124343070416685e+02	1.1122307271805418e+02	1.1011728545748072e+02	1.1041053379481372e+02	
8.1461695308594983e+01	8.1835681103442766e+01	8.1872331670206762e+01	8.1527302905774704e+01	8.1347386400678744e+01	8.1012367295118793e+01	8.0991170652749375e+01	8.1660795067726767e+01	8.1832664052833778e+01	8.0575931660622501e+01	8.1315091682890028e+01	8.1578515849722351e+01	8.1563586659906406e+01	8.0752676002152526e+01	8.0967724782863385e+01	
9.6272912637430437e+01	9.6714895849523259e+01	9.6758210155698890e+01	9.6350448888642816e+01	9.6137820291711236e+01	9.5741888621504032e+01	9.5716838044158337e+01	9.6508212352767998e+01	9.6711330244258093e+01	9.5226101053462983e+01	9.6099653807051865e+01	9.6410973276944603e+01	9.6393329688980302e+01	9.5434980729816616e+01	9.5689129288838558e+01	
1.1108412996626591e+02	1.1159411059560375e+02	1.1164408864119103e+02	1.1117359487151093e+02	1.1092825418274374e+02	1.1047140994788924e+02	1.1044250543556731e+02	1.1135562963780922e+02	1.1158999643568244e+02	1.0987627044630344e+02	1.1088421593121369e+02	1.1124343070416685e+02	1.1122307271805418e+02	1.1011728545748072e+02	1.1041053379481372e+02	
8.1461695308594983e+01	8.1835681103442766e+01	8.1872331670206762e+01	8.1527302905774704e+01	8.1347386400678744e+01	8.1012367295118793e+01	8.0991170652749375e+01	8.1660795067726767e+01	8.1832664052833778e+01	8.0575931660622501e+01	8.1315091682890028e+01	8.1578515849722351e+01	8.1563586659906406e+01	8.0752676002152526e+01	8.0967724782863385e+01	
9.6272912637430437e+01	9.6714895849523259e+01	9.6758210155698890e+01	9.6350448888642816e+01	9.6137820291711236e+01	9.5741888621504032e+01	9.5716838044158337e+01	9.6508212352767998e+01	9.6711330244258093e+01	9.5226101053462983e+01	9.6099653807051865e+01	9.6410973276944603e+01	9.6393329688980302e+01	9.5434980729816616e+01	9.5689129288838558e+01	
1.1108412996626591e+02	1.1159411059560375e+02	1.1164408864119103e+02	1.1117359487151093e+02	1.1092825418274374e+02	1.1047140994788924e+02	1.1044250543556731e+02	1.1135562963780922e+02	1.1158999643568244e+02	1.0987627044630344e+02	1.1088421593121369e+02	1.1124343070416685e+02	1.1122307271805418e+02	1.1011728545748072e+02	1.1041053379481372e+02	
8.1461695308594983e+01	8.1835681103442766e+01	8.1872331670206762e+01	8.1527302905774704e+01	8.1347386400678744e+01	8.1012367295118793e+01	8.0991170652749375e+01	8.1660795067726767e+01	8.1832664052833778e+01	8.0575931660622501e+01	8.1315091682890028e+01	8.1578515849722351e+01	8.1563586659906406e+01	8.0752676002152526e+01	8.0967724782863385e+01	
9.6272912637430437e+01	9.6714895849523259e+01	9.6758210155698890e+01	9.6350448888642816e+01	9.6137820291711236e+01	9.5741888621504032e+01	9.5716838044158337e+01	9.6508212352767998e+01	9.6711330244258093e+01	9.5226101053462983e+01	9.6099653807051865e+01	9.6410973276944603e+01	9.6393329688980302e+01	9.5434980729816616e+01	9.5689129288838558e+01	
1.1108412996626591e+02	1.1159411059560375e+02	1.1164408864119103e+02	1.1117359487151093e+02	1.1092825418274374e+02	1.1047140994788924e+02	1.1044250543556731e+02	1.1135562963780922e+02	1.1158999643568244e+02	1.0987627044630344e+02	1.1088421593121369e+02	1.1124343070416685e+02	1.1122307271805418e+02	1.1011728545748072e+02	1.1041053379481372e+02	
8.1461695308594983e+01	8.1835681103442766e+01	8.1872331670206762e+01	8.1527302905774704e+01	8.1347386400678744e+01	8.1012367295118793e+01	8.0991170652749375e+01	8.1660795067726767e+01	8.1832664052833778e+01	8.0575931660622501e+01	8.1315091682890028e+01	8.1578515849722351e+01	8.1563586659906406e+01	8.0752676002152526e+01	8.0967724782863385e+01	
9.6272912637430437e+01	9.6714895849523259e+01	9.6758210155698890e+01	9.6350448888642816e+01	9.6137820291711236e+01	9.5741888621504032e+01	9.5716838044158337e+01	9.6508212352767998e+01	9.6711330244258093e+01	9.5226101053462983e+01	9.6099653807051865e+01	9.6410973276944603e+01	9.6393329688980302e+01	9.5434980729816616e+01	9.5689129288838558e+01	
1.1108412996626591e+02	1.1159411059560375e+02	1.1164408864119103e+02	1.1117359487151093e+02	1.1092825418274374e+02	1.1047140994788924e+02	1.1044250543556731e+02	1.1135562963780922e+02	1.1158999643568244e+02	1.0987627044630344e+02	1.1088421593121369e+02	1.1124343070416685e+02	1.1122307271805418e+02	1.1011728545748072e+02	1.1041053379481372e+02	
8.1461695308594983e+01	8.1835681103442766e+01	8.1872331670206762e+01	8.1527302905774704e+01	8.1347386400678744e+01	8.1012367295118793e+01	8.0991170652749375e+01	8.1660795067726767e+01	8.1832664052833778e+01	8.0575931660622501e+01	8.1315091682890028e+01	8.1578515849722351e+01	8.1563586659906406e+01	8.0752676002152526e+01	8.0967724782863385e+01	
9.6272912637430437e+01	9.6714895849523259e+01	9.6758210155698890e+01	9.6350448888642816e+01	9.6137820291711236e+01	9.5741888621504032e+01	9.5716838044158337e+01	9.6508212352767998e+01	9.6711330244258093e+01	9.5226101053462983e+01	9.6099653807051865e+01	9.6410973276944603e+01	9.6393329688980302e+01	9.5434980729816616e+01	9.5689129288838558e+01	
1.1108412996626591e+02	1.1159411059560375e+02	1.1164408864119103e+02	1.1117359487151093e+02	1.1092825418274374e+02	1.1047140994788924e+02	1.1044250543556731e+02	1.1135562963780922e+02	1.1158999643568244e+02	1.0987627044630344e+02	1.1088421593121369e+02	1.1124343070416685e+02	1.1122307271805418e+02	1.1011728545748072e+02	1.1041053379481372e+02	
8.1461695308594983e+01	8.1835681103442766e+01	8.1872331670206762e+01	8.1527302905774704e+01	8.1347386400678744e+01	8.1012367295118793e+01	8.0991170652749375e+01	8.1660795067726767e+01	8.1832664052833778e+01	8.0575931660622501e+01	8.1315091682890028e+01	8.1578515849722351e+01	8.1563586659906406e+01	8.0752676002152526e+01	8.0967724782863385e+01	
9.6272912637430437e+01	9.6714895849523259e+01	9.6758210155698890e+01	9.6350448888642816e+01	9.6137820291711236e+01	9.5741888621504032e+01	9.5716838044158337e+01	9.6508212352767998e+01	9.6711330244258093e+01	9.5226101053462983e+01	9.6099653807051865e+01	9.6410973276944603e+01	9.6393329688980302e+01	9.5434980729816616e+01	9.5689129288838558e+01	
1.1108412996626591e+02	1.1159411059560375e+02	1.1164408864119103e+02	1.1117359487151093e+02	1.1092825418274374e+02	1.1047140994788924e+02	1.1044250543556731e+02	1.1135562963780922e+02	1.1158999643568244e+02	1.0987627044630344e+02	1.1088421593121369e+02	1.1124343070416685e+02	1.1122307271805418e+02	1.1011728545748072e+02	1.1041053379481372e+02	
8.1833299432200292e+01	8.2031361514679475e+01	8.2010016017509315e+01	8.1793855600138500e+01	8.1758870051710204e+01	8.1380389489820359e+01	8.1501023651485824e+01	8.2040783953971811e+01	8.1726170964398662e+01	8.1140485943884570e+01	8.1589171500112201e+01	8.1945176767341351e+01	8.1791568420448485e+01	8.1121600205037183e+01	8.1415024551713486e+01	
9.4754346710968747e+01	9.4983681753839392e+01	9.4958965915010779e+01	9.4708674905423521e+01	9.4668165323032881e+01	9.4229924672423564e+01	9.4369606333299387e+01	9.4994591946704205e+01	9.4630303221935279e+01	9.3952141619234752e+01	9.4471672263287815e+01	9.4883888888500522e+01	9.4706026592098254e+01	9.3930273921622003e+01	9.4270028428299824e+01	
1.0767539398973722e+02	1.0793600199299931e+02	1.0790791581251227e+02	1.0762349421070854e+02	1.0757746059435556e+02	1.0707945985502680e+02	1.0723818901511294e+02	1.0794839993943660e+02	1.0753443547947192e+02	1.0676379729458496e+02	1.0735417302646344e+02	1.0782260100965969e+02	1.0762048476374802e+02	1.0673894763820684e+02	1.0712503230488618e+02	
8.1833299432200292e+01	8.2031361514679475e+01	8.2010016017509315e+01	8.1793855600138500e+01	8.1758870051710204e+01	8.1380389489820359e+01	8.1501023651485824e+01	8.2040783953971811e+01	8.1726170964398662e+01	8.1140485943884570e+01	8.1589171500112201e+01	8.1945176767341351e+01	8.1791568420448485e+01	8.1121600205037183e+01	8.1415024551713486e+01	
9.4754346710968747e+01	9.4983681753839392e+01	9.4958965915010779e+01	9.4708674905423521e+01	9.4668165323032881e+01	9.4229924672423564e+01	9.4369606333299387e+01	9.4994591946704205e+01	9.4630303221935279e+01	9.3952141619234752e+01	9.4471672263287815e+01	9.4883888888500522e+01	9.4706026592098254e+01	9.3930273921622003e+01	9.4270028428299824e+01	
1.0767539398973722e+02	1.0793600199299931e+02	1.0790791581251227e+02	1.0762349421070854e+02	1.0757746059435556e+02	1.0707945985502680e+02	1.0723818901511294e+02	1.0794839993943660e+02	1.0753443547947192e+02	1.0676379729458496e+02	1.0735417302646344e+02	1.0782260100965969e+02	1.0762048476374802e+02	1.0673894763820684e+02	1.0712503230488618e+02	
8.1833299432200292e+01	8.2031361514679475e+01	8.2010016017509315e+01	8.1793855600138500e+01	8.1758870051710204e+01	8.1380389489820359e+01	8.1501023651485824e+01	8.2040783953971811e+01	8.1726170964398662e+01	8.1140485943884570e+01	8.1589171500112201e+01	8.1945176767341351e+01	8.1791568420448485e+01	8.1121600205037183e+01	8.1415024551713486e+01	
9.4754346710968747e+01	9.4983681753839392e+01	9.4958965915010779e+01	9.4708674905423521e+01	9.4668165323032881e+01	9.4229924672423564e+01	9.4369606333299387e+01	9.4994591946704205e+01	9.4630303221935279e+01	9.3952141619234752e+01	9.4471672263287815e+01	9.4883888888500522e+01	9.4706026592098254e+01	9.3930273921622003e+01	9.4270028428299824e+01	
1.0767539398973722e+02	1.0793600199299931e+02	1.0790791581251227e+02	1.0762349421070854e+02	1.0757746059435556e+02	1.0707945985502680e+02	1.0723818901511294e+02	1.0794839993943660e+02	1.0753443547947192e+02	1.0676379729458496e+02	1.0735417302646344e+02	1.0782260100965969e+02	1.0762048476374802e+02	1.0673894763820684e+02	1.0712503230488618e+02	
8.1833299432200292e+01	8.2031361514679475e+01	8.2010016017509315e+01	8.1793855600138500e+01	8.1758870051710204e+01	8.1380389489820359e+01	8.1501023651485824e+01	8.2040783953971811e+01	8.1726170964398662e+01	8.1140485943884570e+01	8.1589171500112201e+01	8.1945176767341351e+01	8.1791568420448485e+01	8.1121600205037183e+01	8.1415024551713486e+01	
9.4754346710968747e+01	9.4983681753839392e+01	9.4958965915010779e+01	9.4708674905423521e+01	9.4668165323032881e+01	9.4229924672423564e+01	9.4369606333299387e+01	9.4994591946704205e+01	9.4630303221935279e+01	9.3952141619234752e+01	9.4471672263287815e+01	9.4883888888500522e+01	9.4706026592098254e+01	9.3930273921622003e+01	9.4270028428299824e+01	
1.0767539398973722e+02	1.0793600199299931e+02	1.0790791581251227e+02	1.0762349421070854e+02	1.0757746059435556e+02	1.0707945985502680e+02	1.0723818901511294e+02	1.0794839993943660e+02	1.0753443547947192e+02	1.0676379729458496e+02	1.0735417302646344e+02	1.0782260100965969e+02	1.0762048476374802e+02	1.0673894763820684e+02	1.0712503230488618e+02	
8.1833299432200292e+01	8.2031361514679475e+01	8.2010016017509315e+01	8.1793855600138500e+01	8.1758870051710204e+01	8.1380389489820359e+01	8.1501023651485824e+01	8.2040783953971811e+01	8.1726170964398662e+01	8.1140485943884570e+01	8.1589171500112201e+01	8.1945176767341351e+01	8.1791568420448485e+01	8.1121600205037183e+01	8.1415024551713486e+01	
9.4754346710968747e+01	9.4983681753839392e+01	9.4958965915010779e+01	9.4708674905423521e+01	9.4668165323032881e+01	9.4229924672423564e+01	9.4369606333299387e+01	9.4994591946704205e+01	9.4630303221935279e+01	9.3952141619234752e+01	9.4471672263287815e+01	9.4883888888500522e+01	9.4706026592098254e+01	9.3930273921622003e+01	9.4270028428299824e+01	
1.0767539398973722e+02	1.0793600199299931e+02	1.0790791581251227e+02	1.0762349421070854e+02	1.0757746059435556e+02	1.0707945985502680e+02	1.0723818901511294e+02	1.0794839993943660e+02	1.0753443547947192e+02	1.0676379729458496e+02	1.0735417302646344e+02	1.0782260100965969e+02	1.0762048476374802e+02	1.0673894763820684e+02	1.0712503230488618e+02	
7.6165483394374476e+01	7.6177142504346193e+01	7.6359948636542640e+01	7.6043631940053729e+01	7.6226656503066536e+01	7.6028920403094034e+01	7.6003037561339326e+01	7.6393976203716534e+01	7.6090184488582850e+01	7.5521757863923838e+01	7.5959907451016932e+01	7.6097928761296203e+01	7.6151504813134579e+01	7.5646774904612684e+01	7.5669644427495598e+01	
9.0166491371281538e+01	9.0180293699998089e+01	9.0396703900612977e+01	9.0022240752563619e+01	9.0238909536718481e+01	9.0004824888956904e+01	8.9974184171879656e+01	9.0436986535282060e+01	9.0077350754866458e+01	8.9404433941851025e+01	8.9923125732453855e+01	9.0086518607122713e+01	9.0149943197901976e+01	8.9552432056195912e+01	8.9579505535491123e+01	
1.0416749934818861e+02	1.0418344489564994e+02	1.0443345916468331e+02	1.0400084956507349e+02	1.0425116257037041e+02	1.0398072937481977e+02	1.0394533078241997e+02	1.0447999686684760e+02	1.0406451702115010e+02	1.0328711001977818e+02	1.0388634401389076e+02	1.0407510845294922e+02	1.0414838158266936e+02	1.0345808920777912e+02	1.0348936664348662e+02	
7.6165483394374476e+01	7.6177142504346193e+01	7.6359948636542640e+01	7.6043631940053729e+01	7.6226656503066536e+01	7.6028920403094034e+01	7.6003037561339326e+01	7.6393976203716534e+01	7.6090184488582850e+01	7.5521757863923838e+01	7.5959907451016932e+01	7.6097928761296203e+01	7.6151504813134579e+01	7.5646774904612684e+01	7.5669644427495598e+01	
9.0166491371281538e+01	9.0180293699998089e+01	9.0396703900612977e+01	9.0022240752563619e+01	9.0238909536718481e+01	9.0004824888956904e+01	8.9974184171879656e+01	9.0436986535282060e+01	9.0077350754866458e+01	8.9404433941851025e+01	8.9923125732453855e+01	9.0086518607122713e+01	9.0149943197901976e+01	8.9552432056195912e+01	8.9579505535491123e+01	
1.0416749934818861e+02	1.0418344489564994e+02	1.0443345916468331e+02	1.0400084956507349e+02	1.0425116257037041e+02	1.0398072937481977e+02	1.0394533078241997e+02	1.0447999686684760e+02	1.0406451702115010e+02	1.0328711001977818e+02	1.0388634401389076e+02	1.0407510845294922e+02	1.0414838158266936e+02	1.0345808920777912e+02	1.0348936664348662e+02	
7.6165483394374476e+01	7.6177142504346193e+01	7.6359948636542640e+01	7.6043631940053729e+01	7.6226656503066536e+01	7.6028920403094034e+01	7.6003037561339326e+01	7.6393976203716534e+01	7.6090184488582850e+01	7.5521757863923838e+01	7.5959907451016932e+01	7.6097928761296203e+01	7.6151504813134579e+01	7.5646774904612684e+01	7.5669644427495598e+01	
9.0166491371281538e+01	9.0180293699998089e+01	9.0396703900612977e+01	9.0022240752563619e+01	9.0238909536718481e+01	9.0004824888956904e+01	8.9974184171879656e+01	9.0436986535282060e+01	9.0077350754866458e+01	8.9404433941851025e+01	8.9923125732453855e+01	9.0086518607122713e+01	9.0149943197901976e+01	8.9552432056195912e+01	8.9579505535491123e+01	
1.0416749934818861e+02	1.0418344489564994e+02	1.0443345916468331e+02	1.0400084956507349e+02	1.0425116257037041e+02	1.0398072937481977e+02	1.0394533078241997e+02	1.0447999686684760e+02	1.0406451702115010e+02	1.0328711001977818e+02	1.0388634401389076e+02	1.0407510845294922e+02	1.0414838158266936e+02	1.0345808920777912e+02	1.0348936664348662e+02	

#plot#xiexiyeyytheyth
2.2167003676525943e-01	5.0218240873989913e-04	4.1666666666666664e-02	0.0000000000000000e+00	-2.2184345122813049e-02	1.3019031959451428e-03	6.0456984641265886e-02	6.5316136458633343e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.1352994739685585e+01	1.4734033363783601e+00	8.1620675719476225e+01	1.9925196584216525e+00	
2.2167003676525943e-01	5.0218240873989913e-04	4.1666666666666664e-02	0.0000000000000000e+00	-7.0607864966869419e-03	1.1816850792229720e-03	5.5974542172479352e-02	5.0572406930179210e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.6144448328719321e+01	1.7412948520834963e+00	9.6222359822540483e+01	2.1349873900866201e+00	
2.2167003676525943e-01	5.0218240873989913e-04	4.1666666666666664e-02	0.0000000000000000e+00	6.2871335850358846e-03	1.0966631243741678e-03	5.2045722247391860e-02	4.0833201339934085e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.1093590191775307e+02	2.0091863677886574e+00	1.1007510146443630e+02	2.2857290627672970e+00	
1.2397243860442028e-01	5.3015385194705382e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.3032158317662813e-02	1.3766458074996573e-03	1.5615687551649472e-02	2.4231047687547796e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.1352994739685585e+01	1.4734033363783601e+00	8.3984661757368158e+01	2.3816645369059337e+00	
1.2397243860442028e-01	5.3015385194705382e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.0290499288957761e-03	1.3761225994148502e-03	1.4035906270384027e-02	2.1821435145780383e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.6144448328719321e+01	1.7412948520834963e+00	9.9074605847239425e+01	2.7230480814882321e+00	
1.2397243860442028e-01	5.3015385194705382e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.5187692483696705e-02	1.3673301382872388e-03	1.2664693470069856e-02	1.9909039503500641e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.1093590191775307e+02	2.0091863677886574e+00	1.1326598407819260e+02	3.0363262901252823e+00	
1.4722599322270352e-01	1.2523227819817525e-03	5.0000000000000003e-02	0.0000000000000000e+00	-1.7625684581755077e-02	2.1624240388701437e-03	2.3277176893236339e-02	4.5100138752099460e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.1352994739685585e+01	1.4734033363783601e+00	7.9249841238172834e+01	1.5706741245073685e+00	
1.4722599322270352e-01	1.2523227819817525e-03	5.0000000000000003e-02	0.0000000000000000e+00	-9.5886718409079097e-04	1.9007782742136580e-03	2.1524649636625901e-02	3.7709306056166669e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.6144448328719321e+01	1.7412948520834963e+00	9.5563849371933998e+01	1.8055402450576894e+00	
1.4722599322270352e-01	1.2523227819817525e-03	5.0000000000000003e-02	0.0000000000000000e+00	1.3499660200845401e-02	1.7063206114919182e-03	1.9896903051212080e-02	3.4055748194835179e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.1093590191775307e+02	2.0091863677886574e+00	1.1091698750614553e+02	2.0911683148936726e+00	
1.4450685157815057e-01	9.1566425298762754e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.6291921733894727e-02	1.7557981658432036e-03	2.2759655858379971e-02	4.2024059038452079e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.1352994739685585e+01	1.4734033363783601e+00	8.1381934935671239e+01	1.9017140258818186e+00	
1.4450685157815057e-01	9.1566425298762754e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.0050787596691257e-03	1.7994546831837147e-03	2.0781475311367363e-02	3.8021533558218557e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.6144448328719321e+01	1.7412948520834963e+00	9.6428132845046065e+01	2.2262791525878884e+00	
1.4450685157815057e-01	9.1566425298762754e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.2396746103335125e-02	1.8531393771527064e-03	1.9043592706499135e-02	3.5110020357402577e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.1093590191775307e+02	2.0091863677886574e+00	1.1065116065647830e+02	2.5572005091987102e+00	
1.4158987022791511e-01	3.7371041073005508e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.5655678183458002e-02	1.3972322176957388e-03	2.2219198884966460e-02	2.9888883452672922e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.1352994739685585e+01	1.4734033363783601e+00	8.2506115108441492e+01	2.0937569371572686e+00	
1.4158987022791511e-01	3.7371041073005508e-04	3.1250000000000000e-02	0.0000000000000000e+00	-4.5829214346962773e-04	1.3327118160805097e-03	2.0206992754472831e-02	2.5284296959783863e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.6144448328719321e+01	1.7412948520834963e+00	9.7556945657777050e+01	2.3018452216598346e+00	
1.4158987022791511e-01	3.7371041073005508e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2655391911033771e-02	1.2746259375514982e-03	1.8427930681244507e-02	2.1965159045672121e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.1093590191775307e+02	2.0091863677886574e+00	1.1153306148273958e+02	2.5040001395693245e+00	
1.4201630789359165e-01	4.3773624756065219e-04	2.5000000000000001e-02	0.0000000000000000e+00	-1.7795687660622426e-02	5.8339780700190436e-04	2.2169293093406362e-02	2.0109673275004876e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.1352994739685585e+01	1.4734033363783601e+00	8.0566584286053711e+01	1.6778078624343369e+00	
1.4201630789359165e-01	4.3773624756065219e-04	2.5000000000000001e-02	0.0000000000000000e+00	-3.2358940696290994e-03	5.8055278108120581e-04	2.0099968128762320e-02	1.7970316103528582e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.6144448328719321e+01	1.7412948520834963e+00	9.4779591958882790e+01	1.9664432239698380e+00	
1.4201630789359165e-01	4.3773624756065219e-04	2.5000000000000001e-02	0.0000000000000000e+00	9.5008361565244517e-03	5.8565814226288243e-04	1.8308277442166829e-02	1.6324692959707247e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.1093590191775307e+02	2.0091863677886574e+00	1.0814579276575809e+02	2.2368108442183234e+00	
1.4113218909378317e-01	3.7815858269165699e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.7475980144363655e-02	1.4873235599632362e-03	2.1691559596976932e-02	3.1808329123209327e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.1352994739685585e+01	1.4734033363783601e+00	8.0832763006261288e+01	1.7608750445857895e+00	
1.4113218909378317e-01	3.7815858269165699e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.6094544379047157e-03	1.3958196873541675e-03	1.9696697991950927e-02	2.6364817011571444e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.6144448328719321e+01	1.7412948520834963e+00	9.5398010524319986e+01	1.9979727886617635e+00	
1.4113218909378317e-01	3.7815858269165699e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.0386619191526177e-02	1.3176974182200526e-03	1.7960008107339848e-02	2.2473593085368813e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.1093590191775307e+02	2.0091863677886574e+00	1.0910296081373259e+02	2.2335582091890052e+00	
1.5703568597440290e-01	3.4591417257850369e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.6964414492487298e-02	7.2766261003459056e-04	2.8585936445688982e-02	2.0955825392175639e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.1352994739685585e+01	1.4734033363783601e+00	8.2216288042042990e+01	1.8002200049216905e+00	
1.5703568597440290e-01	3.4591417257850369e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.1454354710922904e-03	7.2094060395447572e-04	2.6069993280344032e-02	1.8753397025784500e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.6144448328719321e+01	1.7412948520834963e+00	9.6778606943568960e+01	2.0981227513073062e+00	
1.5703568597440290e-01	3.4591417257850369e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0772005320979720e-02	7.2896088760015837e-04	2.3881314944034563e-02	1.6909988238030684e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.1093590191775307e+02	2.0091863677886574e+00	1.1042179639921179e+02	2.3745428543445128e+00	
1.7315764307528334e-01	4.5765002536904398e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.6238871261835312e-02	1.8967976195186059e-03	3.6017533515271601e-02	5.8167461900742780e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.1352994739685585e+01	1.4734033363783601e+00	8.3684697631787827e+01	2.1215149848918151e+00	
1.7315764307528334e-01	4.5765002536904398e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.3478103003684296e-03	1.6866215680926898e-03	3.3005466056897990e-02	4.5422212001874316e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.6144448328719321e+01	1.7412948520834963e+00	9.8377387221970352e+01	2.1875172170726298e+00	
1.7315764307528334e-01	4.5765002536904398e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.1663720579822076e-02	1.5458799628206162e-03	3.0383831155208589e-02	3.7305366565679112e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.1093590191775307e+02	2.0091863677886574e+00	1.1216761060234582e+02	2.3133497923356718e+00	
1.9869181396431806e-01	3.5752511374482755e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.9068215748987552e-02	1.1869503453258768e-03	4.8984640573049153e-02	4.0801648480448028e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.1352994739685585e+01	1.4734033363783601e+00	8.2949190526490412e+01	1.7061704897371992e+00	
1.9869181396431806e-01	3.5752511374482755e-04	4.1666666666666664e-02	0.0000000000000000e+00	-4.3857511772316315e-03	1.0543288356021140e-03	4.5013524149604182e-02	2.9787144300210929e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.6144448328719321e+01	1.7412948520834963e+00	9.7243752932437886e+01	1.8982526375813293e+00	
1.9869181396431806e-01	3.5752511374482755e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.5364585246196049e-03	9.5539577290676468e-04	4.1585354367975336e-02	2.2937802088881853e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.1093590191775307e+02	2.0091863677886574e+00	1.1074644855099295e+02	2.1164497537151741e+00	
1.0714403252078604e-01	4.5455018024351333e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.7895132767437181e-02	9.9906522859178324e-04	1.4321060789446912e-02	2.6498920870002436e-04	4.5692639961794757e-01	4.6803791585377048e-03	8.1671919870963436e+01	1.0982386111779967e+00	8.1594054548532299e+01	1.8242801456995565e+00	
1.0714403252078604e-01	4.5455018024351333e-04	3.1250000000000000e-02	0.0000000000000000e+00	-4.3888966059077343e-03	1.0412245454831882e-03	1.3106332830408568e-02	2.4353348129752987e-04	4.5692639961794757e-01	4.6803791585377048e-03	9.4567486166378742e+01	1.2716447076797919e+00	9.4943039338305098e+01	2.0365659786316117e+00	
1.0714403252078604e-01	4.5455018024351333e-04	3.1250000000000000e-02	0.0000000000000000e+00	7.5812076869674512e-03	1.0715972758559976e-03	1.2010077307485172e-02	2.2471349078298064e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.0746305246179402e+02	1.4450508041815702e+00	1.0760100752811721e+02	2.2355496130818873e+00	
1.2489330883192568e-01	2.6949602059349244e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.0370058180347712e-02	1.1569181400070971e-03	2.1576720015345708e-02	2.4826475942573177e-04	4.5692639961794757e-01	4.6803791585377048e-03	8.1671919870963436e+01	1.0982386111779967e+00	8.0448999023557548e+01	1.1757950583565693e+00	
1.2489330883192568e-01	2.6949602059349244e-04	3.1250000000000000e-02	0.0000000000000000e+00	-7.0084885610111241e-03	1.1342946905774369e-03	1.9929322468628618e-02	2.1851907610897616e-04	4.5692639961794757e-01	4.6803791585377048e-03	9.4567486166378742e+01	1.2716447076797919e+00	9.3508753470976430e+01	1.2222609111778420e+00	
1.2489330883192568e-01	2.6949602059349244e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.9021463218065576e-03	1.1271865393946668e-03	1.8455454048287672e-02	1.9742297712562777e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.0746305246179402e+02	1.4450508041815702e+00	1.0595976442384699e+02	1.2867107501938431e+00	
1.5482179246534383e-01	2.0373757541925543e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.3385688037247478e-02	1.1232491032813394e-03	3.6116639633329735e-02	3.4001388542936705e-04	4.5692639961794757e-01	4.6803791585377048e-03	8.1671919870963436e+01	1.0982386111779967e+00	7.9765712961549951e+01	1.2541094921189833e+00	
1.5482179246534383e-01	2.0373757541925543e-04	3.1250000000000000e-02	0.0000000000000000e+00	-9.9873749169839317e-03	1.1022305487038166e-03	3.3672457671205386e-02	2.9740313179640285e-04	4.5692639961794757e-01	4.6803791585377048e-03	9.4567486166378742e+01	1.2716447076797919e+00	9.2722499219221532e+01	1.4253828067572898e+00	
1.5482179246534383e-01	2.0373757541925543e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9660185847453272e-03	1.0788717084437836e-03	3.1472224186345328e-02	2.6416539148797291e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.0746305246179402e+02	1.4450508041815702e+00	1.0507763900538326e+02	1.5914265063231636e+00	
1.8036083493860255e-01	3.3969274232860906e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.3695499610337459e-02	9.3213775549016867e-04	5.1041045120545622e-02	4.1338477179597526e-04	4.5692639961794757e-01	4.6803791585377048e-03	8.1671919870963436e+01	1.0982386111779967e+00	8.1588662871521819e+01	1.2397349250401777e+00	
1.8036083493860255e-01	3.3969274232860906e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.0427080178222638e-02	9.3232197606949797e-04	4.7684293078056703e-02	3.5999423385196604e-04	4.5692639961794757e-01	4.6803791585377048e-03	9.4567486166378742e+01	1.2716447076797919e+00	9.4446386369758002e+01	1.4275264979121574e+00	
1.8036083493860255e-01	3.3969274232860906e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4685090553668882e-03	9.6638050417304465e-04	4.4693317565563433e-02	3.3006329749438212e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.0746305246179402e+02	1.4450508041815702e+00	1.0674588763717964e+02	1.6450774522289930e+00	
1.9343970722105513e-01	5.9344621415775888e-04	4.1666666666666664e-02	0.0000000000000000e+00	-2.3895878383175025e-02	2.0154235189270790e-03	5.9038000758996186e-02	9.1706105821092788e-04	4.5692639961794757e-01	4.6803791585377048e-03	8.1671919870963436e+01	1.0982386111779967e+00	8.2235723046708557e+01	2.6004619995497427e+00	
1.9343970722105513e-01	5.9344621415775888e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.0877114912765747e-02	1.8459822993803093e-03	5.5190658379499991e-02	7.3984627114692311e-04	4.5692639961794757e-01	4.6803791585377048e-03	9.4567486166378742e+01	1.2716447076797919e+00	9.4821776589946154e+01	2.7038445194940190e+00	
1.9343970722105513e-01	5.9344621415775888e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.3120203642190950e-04	1.7038379874504187e-03	5.1781180149235037e-02	6.1438232789230653e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.0746305246179402e+02	1.4450508041815702e+00	1.0688127862077692e+02	2.7914840395951392e+00	
7.0337709455730507e-02	4.9491860917795483e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.8146927434406926e-02	1.5630720227200697e-03	9.7644352625111362e-03	2.6730831693260848e-04	3.4658935092121362e-01	3.6909174712074101e-03	7.6035766657106407e+01	9.0801369657446351e-01	7.5833623676776099e+01	1.5944850800485695e+00	
7.0337709455730507e-02	4.9491860917795483e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.3051758936656698e-02	1.4878133604917141e-03	8.7135711309231298e-03	2.3786750743821106e-04	3.4658935092121362e-01	3.6909174712074101e-03	9.0012929645545086e+01	1.0749279790329895e+00	9.0418224489682785e+01	1.7584742085181682e+00	
7.0337709455730507e-02	4.9491860917795483e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.2038763744556452e-04	1.4376373405076430e-03	7.7783169069875176e-03	2.1691662600037471e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.0399009263398376e+02	1.2418422614915461e+00	1.0427225934349121e+02	1.9289933412089875e+00	
8.0479437862802636e-02	2.6464355401851678e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.9896650879477626e-02	1.2267786786019992e-03	1.4631387805568715e-02	1.8342733139497313e-04	3.4658935092121362e-01	3.6909174712074101e-03	7.6035766657106407e+01	9.0801369657446351e-01	7.4985084875392431e+01	1.4966929382271696e+00	
8.0479437862802636e-02	2.6464355401851678e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.4616332807530167e-02	1.2443628477815652e-03	1.3307712675026751e-02	1.4669814234748263e-04	3.4658935092121362e-01	3.6909174712074101e-03	9.0012929645545086e+01	1.0749279790329895e+00	8.9655504598164370e+01	1.6983346396695822e+00	
8.0479437862802636e-02	2.6464355401851678e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.1820706843890861e-03	1.2459118382207798e-03	1.2119154128513859e-02	1.2245790835961579e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.0399009263398376e+02	1.2418422614915461e+00	1.0360139971795098e+02	1.8594091786526423e+00	
9.7568791559450682e-02	2.9693821515414841e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.8626934945659183e-02	1.3860868800971416e-03	2.4899150371041776e-02	3.1718401293687231e-04	3.4658935092121362e-01	3.6909174712074101e-03	7.6035766657106407e+01	9.0801369657446351e-01	7.7668664219070436e+01	1.3046294329736319e+00	
9.7568791559450682e-02	2.9693821515414841e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.3630976218010276e-02	1.2960649660080541e-03	2.2849898047315274e-02	2.4965875640740008e-04	3.4658935092121362e-01	3.6909174712074101e-03	9.0012929645545086e+01	1.0749279790329895e+00	9.2209832445487820e+01	1.2746590843939745e+00	
9.7568791559450682e-02	2.9693821515414841e-04	2.0833333333333332e-02	0.0000000000000000e+00	-3.0954671944310449e-04	1.2175285323117301e-03	2.1057704343846125e-02	2.0328248077202673e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.0399009263398376e+02	1.2418422614915461e+00	1.0614247607499077e+02	1.2480265755765945e+00	

#dense#x3#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1033695048250287e+02	1.2288720472902745e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-04	0.0000000000000000e+00	1.1043341733993971e+02	1.2227379479190272e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-03	0.0000000000000000e+00	1.1052988419737660e+02	1.2166699765464071e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379765e-03	0.0000000000000000e+00	1.1062635105481345e+02	1.2106691274893981e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-03	0.0000000000000000e+00	1.1072281791225029e+02	1.2047364037667339e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632941e-03	0.0000000000000000e+00	1.1081928476968719e+02	1.1988728167507925e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759529e-03	0.0000000000000000e+00	1.1091575162712404e+02	1.1930793857935302e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886118e-03	0.0000000000000000e+00	1.1101221848456090e+02	1.1873571378255743e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-03	0.0000000000000000e+00	1.1110868534199778e+02	1.1817071069277225e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139294e-03	0.0000000000000000e+00	1.1120515219943462e+02	1.1761303338746067e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-03	0.0000000000000000e+00	1.1130161905687150e+02	1.1706278656493971e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6502683105392471e-03	0.0000000000000000e+00	1.1139808591430833e+02	1.1652007549294030e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2548381569519059e-03	0.0000000000000000e+00	1.1149455277174522e+02	1.1598500595419945e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8594080033645639e-03	0.0000000000000000e+00	1.1159101962918209e+02	1.1545768418903133e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4639778497772235e-03	0.0000000000000000e+00	1.1168748648661895e+02	1.1493821683485377e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0685476961898832e-03	0.0000000000000000e+00	1.1178395334405582e+02	1.1442671086263421e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.6731175426025412e-03	0.0000000000000000e+00	1.1188042020149268e+02	1.1392327351024221e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0277687389015199e-02	0.0000000000000000e+00	1.1197688705892955e+02	1.1342801221268530e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0882257235427859e-02	0.0000000000000000e+00	1.1207335391636641e+02	1.1294103452924620e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1486827081840519e-02	0.0000000000000000e+00	1.1216982077380325e+02	1.1246244806749881e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-02	0.0000000000000000e+00	1.1226628763124013e+02	1.1199236040425451e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2695966774665834e-02	0.0000000000000000e+00	1.1236275448867701e+02	1.1153087900344711e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3300536621078494e-02	0.0000000000000000e+00	1.1245922134611386e+02	1.1107811113099468e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3905106467491154e-02	0.0000000000000000e+00	1.1255568820355073e+02	1.1063416376672044e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4509676313903812e-02	0.0000000000000000e+00	1.1265215506098760e+02	1.1019914351335258e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5114246160316470e-02	0.0000000000000000e+00	1.1274862191842448e+02	1.0977315650273995e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5718816006729128e-02	0.0000000000000000e+00	1.1284508877586131e+02	1.0935630829932477e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6323385853141789e-02	0.0000000000000000e+00	1.1294155563329821e+02	1.0894870380101824e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6927955699554447e-02	0.0000000000000000e+00	1.1303802249073506e+02	1.0855044713758784e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7532525545967105e-02	0.0000000000000000e+00	1.1313448934817190e+02	1.0816164156669352e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379766e-02	0.0000000000000000e+00	1.1323095620560879e+02	1.0778238936773061e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8741665238792424e-02	0.0000000000000000e+00	1.1332742306304564e+02	1.0741279173364504e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9346235085205082e-02	0.0000000000000000e+00	1.1342388992048252e+02	1.0705294866091666e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9950804931617740e-02	0.0000000000000000e+00	1.1352035677791936e+02	1.0670295883789649e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0555374778030398e-02	0.0000000000000000e+00	1.1361682363535624e+02	1.0636291953171624e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1159944624443060e-02	0.0000000000000000e+00	1.1371329049279311e+02	1.0603292647400593e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1764514470855718e-02	0.0000000000000000e+00	1.1380975735022994e+02	1.0571307374566896e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2369084317268376e-02	0.0000000000000000e+00	1.1390622420766681e+02	1.0540345366094670e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2973654163681037e-02	0.0000000000000000e+00	1.1400269106510369e+02	1.0510415665109136e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3578224010093695e-02	0.0000000000000000e+00	1.1409915792254056e+02	1.0481527114787255e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-02	0.0000000000000000e+00	1.1419562477997741e+02	1.0453688346727450e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4787363702919011e-02	0.0000000000000000e+00	1.1429209163741429e+02	1.0426907769363827e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5391933549331669e-02	0.0000000000000000e+00	1.1438855849485113e+02	1.0401193556461099e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5996503395744330e-02	0.0000000000000000e+00	1.1448502535228801e+02	1.0376553635718744e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6601073242156988e-02	0.0000000000000000e+00	1.1458149220972486e+02	1.0352995677521208e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7205643088569646e-02	0.0000000000000000e+00	1.1467795906716172e+02	1.0330527083862497e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7810212934982308e-02	0.0000000000000000e+00	1.1477442592459862e+02	1.0309154977489905e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8414782781394966e-02	0.0000000000000000e+00	1.1487089278203547e+02	1.0288886191285074e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9019352627807624e-02	0.0000000000000000e+00	1.1496735963947232e+02	1.0269727257934635e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9623922474220282e-02	0.0000000000000000e+00	1.1506382649690919e+02	1.0251684399909642e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632940e-02	0.0000000000000000e+00	1.1516029335434605e+02	1.0234763519796755e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0833062167045601e-02	0.0000000000000000e+00	1.1525676021178290e+02	1.0218970191013041e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1437632013458255e-02	0.0000000000000000e+00	1.1535322706921981e+02	1.0204309648932444e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2042201859870917e-02	0.0000000000000000e+00	1.1544969392665666e+02	1.0190786782462449e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2646771706283578e-02	0.0000000000000000e+00	1.1554616078409352e+02	1.0178406126096666e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3251341552696233e-02	0.0000000000000000e+00	1.1564262764153040e+02	1.0167171852474086e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3855911399108894e-02	0.0000000000000000e+00	1.1573909449896725e+02	1.0157087765474808e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4460481245521556e-02	0.0000000000000000e+00	1.1583556135640409e+02	1.0148157293873932e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5065051091934210e-02	0.0000000000000000e+00	1.1593202821384095e+02	1.0140383485583333e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5669620938346872e-02	0.0000000000000000e+00	1.1602849507127785e+02	1.0133769002498882e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759533e-02	0.0000000000000000e+00	1.1612496192871470e+02	1.0128316115976717e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6878760631172187e-02	0.0000000000000000e+00	1.1622142878615156e+02	1.0124026702954505e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7483330477584849e-02	0.0000000000000000e+00	1.1631789564358841e+02	1.0120902242732703e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8087900323997503e-02	0.0000000000000000e+00	1.1641436250102529e+02	1.0118943814430597e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8692470170410165e-02	0.0000000000000000e+00	1.1651082935846215e+02	1.0118152095124866e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9297040016822826e-02	0.0000000000000000e+00	1.1660729621589903e+02	1.0118527358682208e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9901609863235481e-02	0.0000000000000000e+00	1.1670376307333588e+02	1.0120069475282620e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0506179709648142e-02	0.0000000000000000e+00	1.1680022993077276e+02	1.0122777911647054e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1110749556060797e-02	0.0000000000000000e+00	1.1689669678820962e+02	1.0126651731956771e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1715319402473458e-02	0.0000000000000000e+00	1.1699316364564646e+02	1.0131689599469016e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886119e-02	0.0000000000000000e+00	1.1708963050308334e+02	1.0137889778818359e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2924459095298774e-02	0.0000000000000000e+00	1.1718609736052019e+02	1.0145250138995441e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3529028941711435e-02	0.0000000000000000e+00	1.1728256421795707e+02	1.0153768156991616e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4133598788124097e-02	0.0000000000000000e+00	1.1737903107539394e+02	1.0163440922095204e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4738168634536751e-02	0.0000000000000000e+00	1.1747549793283081e+02	1.0174265140821241e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5342738480949413e-02	0.0000000000000000e+00	1.1757196479026766e+02	1.0186237142457659e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5947308327362074e-02	0.0000000000000000e+00	1.1766843164770452e+02	1.0199352885200987e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6551878173774729e-02	0.0000000000000000e+00	1.1776489850514136e+02	1.0213607962868843e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7156448020187390e-02	0.0000000000000000e+00	1.1786136536257823e+02	1.0228997612147714e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7761017866600045e-02	0.0000000000000000e+00	1.1795783222001509e+02	1.0245516720366288e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-02	0.0000000000000000e+00	1.1805429907745197e+02	1.0263159833751108e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8970157559425367e-02	0.0000000000000000e+00	1.1815076593488884e+02	1.0281921166142258e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9574727405838022e-02	0.0000000000000000e+00	1.1824723279232569e+02	1.0301794608137362e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0179297252250683e-02	0.0000000000000000e+00	1.1834369964976257e+02	1.0322773736625330e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0783867098663338e-02	0.0000000000000000e+00	1.1844016650719941e+02	1.0344851824685799e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1388436945075999e-02	0.0000000000000000e+00	1.1853663336463629e+02	1.0368021851813995e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1993006791488661e-02	0.0000000000000000e+00	1.1863310022207315e+02	1.0392276514436336e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2597576637901315e-02	0.0000000000000000e+00	1.1872956707951002e+02	1.0417608236689930e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3202146484313977e-02	0.0000000000000000e+00	1.1882603393694689e+02	1.0444009181422107e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3806716330726638e-02	0.0000000000000000e+00	1.1892250079438375e+02	1.0471471261381748e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139292e-02	0.0000000000000000e+00	1.1901896765182062e+02	1.0499986150566523e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5015856023551954e-02	0.0000000000000000e+00	1.1911543450925750e+02	1.0529545295694016e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5620425869964615e-02	0.0000000000000000e+00	1.1921190136669435e+02	1.0560139927760714e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6224995716377270e-02	0.0000000000000000e+00	1.1930836822413120e+02	1.0591761073661601e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6829565562789931e-02	0.0000000000000000e+00	1.1940483508156807e+02	1.0624399567835252e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7434135409202586e-02	0.0000000000000000e+00	1.1950130193900493e+02	1.0658046063905464e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8038705255615247e-02	0.0000000000000000e+00	1.1959776879644181e+02	1.0692691046292910e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8643275102027909e-02	0.0000000000000000e+00	1.1969423565387866e+02	1.0728324841766073e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9247844948440563e-02	0.0000000000000000e+00	1.1979070251131553e+02	1.0764937630904730e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9852414794853225e-02	0.0000000000000000e+00	1.1988716936875242e+02	1.0802519459455520e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265879e-02	0.0000000000000000e+00	1.1998363622618925e+02	1.0841060249551235e+00	

#dense#x3#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1097211075513416e-01	9.5001204694687075e+01	1.7803635925557273e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-04	5.1097211075513416e-01	9.5097671552123941e+01	1.7745925695472318e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-03	5.1097211075513416e-01	9.5194138409560793e+01	1.7688694739762021e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379765e-03	5.1097211075513416e-01	9.5290605266997659e+01	1.7631947725409887e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-03	5.1097211075513416e-01	9.5387072124434539e+01	1.7575689339952247e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632941e-03	5.1097211075513416e-01	9.5483538981871376e+01	1.7519924290512172e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759529e-03	5.1097211075513416e-01	9.5580005839308242e+01	1.7464657302789255e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886118e-03	5.1097211075513416e-01	9.5676472696745122e+01	1.7409893120013735e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-03	5.1097211075513416e-01	9.5772939554181974e+01	1.7355636501856302e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139294e-03	5.1097211075513416e-01	9.5869406411618840e+01	1.7301892223299109e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-03	5.1097211075513416e-01	9.5965873269055734e+01	1.7248665073465685e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6502683105392471e-03	5.1097211075513416e-01	9.6062340126492586e+01	1.7195959854406340e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2548381569519059e-03	5.1097211075513416e-01	9.6158806983929423e+01	1.7143781379845811e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8594080033645639e-03	5.1097211075513416e-01	9.6255273841366304e+01	1.7092134473885232e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4639778497772235e-03	5.1097211075513416e-01	9.6351740698803169e+01	1.7041023969663427e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0685476961898832e-03	5.1097211075513416e-01	9.6448207556240021e+01	1.6990454707974665e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.6731175426025412e-03	5.1097211075513416e-01	9.6544674413676901e+01	1.6940431535845419e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0277687389015199e-02	5.1097211075513416e-01	9.6641141271113767e+01	1.6890959305067017e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0882257235427859e-02	5.1097211075513416e-01	9.6737608128550647e+01	1.6842042870686091e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1486827081840519e-02	5.1097211075513416e-01	9.6834074985987471e+01	1.6793687089452767e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-02	5.1097211075513416e-01	9.6930541843424351e+01	1.6745896818227408e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2695966774665834e-02	5.1097211075513416e-01	9.7027008700861217e+01	1.6698676912342829e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3300536621078494e-02	5.1097211075513416e-01	9.7123475558298082e+01	1.6652032223928128e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3905106467491154e-02	5.1097211075513416e-01	9.7219942415734948e+01	1.6605967600188465e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4509676313903812e-02	5.1097211075513416e-01	9.7316409273171814e+01	1.6560487881644859e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5114246160316470e-02	5.1097211075513416e-01	9.7412876130608680e+01	1.6515597900334393e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5718816006729128e-02	5.1097211075513416e-01	9.7509342988045532e+01	1.6471302477970442e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6323385853141789e-02	5.1097211075513416e-01	9.7605809845482398e+01	1.6427606424062156e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6927955699554447e-02	5.1097211075513416e-01	9.7702276702919249e+01	1.6384514533998882e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7532525545967105e-02	5.1097211075513416e-01	9.7798743560356158e+01	1.6342031587094024e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379766e-02	5.1097211075513416e-01	9.7895210417792995e+01	1.6300162344595808e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8741665238792424e-02	5.1097211075513416e-01	9.7991677275229847e+01	1.6258911547659110e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9346235085205082e-02	5.1097211075513416e-01	9.8088144132666741e+01	1.6218283915287450e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9950804931617740e-02	5.1097211075513416e-01	9.8184610990103579e+01	1.6178284142237185e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0555374778030398e-02	5.1097211075513416e-01	9.8281077847540431e+01	1.6138916896895152e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1159944624443060e-02	5.1097211075513416e-01	9.8377544704977311e+01	1.6100186819122650e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1764514470855718e-02	5.1097211075513416e-01	9.8474011562414191e+01	1.6062098518071808e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2369084317268376e-02	5.1097211075513416e-01	9.8570478419851028e+01	1.6024656569976008e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2973654163681037e-02	5.1097211075513416e-01	9.8666945277287923e+01	1.5987865515913573e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3578224010093695e-02	5.1097211075513416e-01	9.8763412134724774e+01	1.5951729859549100e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-02	5.1097211075513416e-01	9.8859878992161640e+01	1.5916254064853368e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4787363702919011e-02	5.1097211075513416e-01	9.8956345849598492e+01	1.5881442553802343e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5391933549331669e-02	5.1097211075513416e-01	9.9052812707035358e+01	1.5847299704060587e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5996503395744330e-02	5.1097211075513416e-01	9.9149279564472238e+01	1.5813829846648397e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6601073242156988e-02	5.1097211075513416e-01	9.9245746421909089e+01	1.5781037263595976e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7205643088569646e-02	5.1097211075513416e-01	9.9342213279345970e+01	1.5748926185588112e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7810212934982308e-02	5.1097211075513416e-01	9.9438680136782821e+01	1.5717500789598511e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8414782781394966e-02	5.1097211075513416e-01	9.9535146994219701e+01	1.5686765196521146e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9019352627807624e-02	5.1097211075513416e-01	9.9631613851656525e+01	1.5656723468797256e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9623922474220282e-02	5.1097211075513416e-01	9.9728080709093419e+01	1.5627379608040779e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632940e-02	5.1097211075513416e-01	9.9824547566530271e+01	1.5598737552669903e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0833062167045601e-02	5.1097211075513416e-01	9.9921014423967137e+01	1.5570801175539135e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1437632013458255e-02	5.1097211075513416e-01	1.0001748128140402e+02	1.5543574281583326e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2042201859870917e-02	5.1097211075513416e-01	1.0011394813884085e+02	1.5517060605470909e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2646771706283578e-02	5.1097211075513416e-01	1.0021041499627775e+02	1.5491263809271678e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3251341552696233e-02	5.1097211075513416e-01	1.0030688185371460e+02	1.5466187480141385e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3855911399108894e-02	5.1097211075513416e-01	1.0040334871115147e+02	1.5441835128026040e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4460481245521556e-02	5.1097211075513416e-01	1.0049981556858833e+02	1.5418210183391436e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5065051091934210e-02	5.1097211075513416e-01	1.0059628242602518e+02	1.5395315994975800e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5669620938346872e-02	5.1097211075513416e-01	1.0069274928346204e+02	1.5373155827575409e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759533e-02	5.1097211075513416e-01	1.0078921614089892e+02	1.5351732859860245e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6878760631172187e-02	5.1097211075513416e-01	1.0088568299833578e+02	1.5331050182226265e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7483330477584849e-02	5.1097211075513416e-01	1.0098214985577263e+02	1.5311110794687690e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8087900323997503e-02	5.1097211075513416e-01	1.0107861671320951e+02	1.5291917604809864e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8692470170410165e-02	5.1097211075513416e-01	1.0117508357064636e+02	1.5273473425688742e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9297040016822826e-02	5.1097211075513416e-01	1.0127155042808323e+02	1.5255780973977813e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9901609863235481e-02	5.1097211075513416e-01	1.0136801728552010e+02	1.5238842867966471e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0506179709648142e-02	5.1097211075513416e-01	1.0146448414295696e+02	1.5222661625714715e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1110749556060797e-02	5.1097211075513416e-01	1.0156095100039384e+02	1.5207239663241463e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1715319402473458e-02	5.1097211075513416e-01	1.0165741785783069e+02	1.5192579292778385e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886119e-02	5.1097211075513416e-01	1.0175388471526756e+02	1.5178682721082388e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2924459095298774e-02	5.1097211075513416e-01	1.0185035157270441e+02	1.5165552047816964e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3529028941711435e-02	5.1097211075513416e-01	1.0194681843014131e+02	1.5153189264001070e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4133598788124097e-02	5.1097211075513416e-01	1.0204328528757813e+02	1.5141596250529921e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4738168634536751e-02	5.1097211075513416e-01	1.0213975214501501e+02	1.5130774776769369e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5342738480949413e-02	5.1097211075513416e-01	1.0223621900245189e+02	1.5120726499226651e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5947308327362074e-02	5.1097211075513416e-01	1.0233268585988876e+02	1.5111452960299419e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6551878173774729e-02	5.1097211075513416e-01	1.0242915271732558e+02	1.5102955587106230e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7156448020187390e-02	5.1097211075513416e-01	1.0252561957476244e+02	1.5095235690398987e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7761017866600045e-02	5.1097211075513416e-01	1.0262208643219932e+02	1.5088294463560801e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-02	5.1097211075513416e-01	1.0271855328963616e+02	1.5082132981689995e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8970157559425367e-02	5.1097211075513416e-01	1.0281502014707306e+02	1.5076752200771699e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9574727405838022e-02	5.1097211075513416e-01	1.0291148700450994e+02	1.5072152956940230e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0179297252250683e-02	5.1097211075513416e-01	1.0300795386194679e+02	1.5068335965830992e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0783867098663338e-02	5.1097211075513416e-01	1.0310442071938364e+02	1.5065301822026362e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1388436945075999e-02	5.1097211075513416e-01	1.0320088757682052e+02	1.5063050998591727e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1993006791488661e-02	5.1097211075513416e-01	1.0329735443425737e+02	1.5061583846708519e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2597576637901315e-02	5.1097211075513416e-01	1.0339382129169422e+02	1.5060900595400362e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3202146484313977e-02	5.1097211075513416e-01	1.0349028814913112e+02	1.5061001351352854e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3806716330726638e-02	5.1097211075513416e-01	1.0358675500656797e+02	1.5061886098832751e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139292e-02	5.1097211075513416e-01	1.0368322186400484e+02	1.5063554699698525e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5015856023551954e-02	5.1097211075513416e-01	1.0377968872144170e+02	1.5066006893507937e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5620425869964615e-02	5.1097211075513416e-01	1.0387615557887858e+02	1.5069242297723324e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6224995716377270e-02	5.1097211075513416e-01	1.0397262243631542e+02	1.5073260408006741e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6829565562789931e-02	5.1097211075513416e-01	1.0406908929375230e+02	1.5078060598614977e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7434135409202586e-02	5.1097211075513416e-01	1.0416555615118915e+02	1.5083642122884906e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8038705255615247e-02	5.1097211075513416e-01	1.0426202300862603e+02	1.5090004113811788e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8643275102027909e-02	5.1097211075513416e-01	1.0435848986606287e+02	1.5097145584721876e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9247844948440563e-02	5.1097211075513416e-01	1.0445495672349975e+02	1.5105065430031754e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9852414794853225e-02	5.1097211075513416e-01	1.0455142358093663e+02	1.5113762426101296e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265879e-02	5.1097211075513416e-01	1.0464789043837347e+02	1.5123235232170353e+00	

#dense#x3#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5692639961794757e-01	9.8073773130014459e+01	1.4751481984428239e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-04	4.5692639961794757e-01	9.8170239987451311e+01	1.4685516238823642e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-03	4.5692639961794757e-01	9.8266706844888176e+01	1.4620060528343797e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379765e-03	4.5692639961794757e-01	9.8363173702325057e+01	1.4555121734013472e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-03	4.5692639961794757e-01	9.8459640559761908e+01	1.4490706805373457e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632941e-03	4.5692639961794757e-01	9.8556107417198774e+01	1.4426822759515783e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759529e-03	4.5692639961794757e-01	9.8652574274635640e+01	1.4363476680020502e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886118e-03	4.5692639961794757e-01	9.8749041132072492e+01	1.4300675715795668e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-03	4.5692639961794757e-01	9.8845507989509358e+01	1.4238427079808489e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139294e-03	4.5692639961794757e-01	9.8941974846946209e+01	1.4176738047715312e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-03	4.5692639961794757e-01	9.9038441704383089e+01	1.4115615956375716e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6502683105392471e-03	4.5692639961794757e-01	9.9134908561819941e+01	1.4055068202256122e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2548381569519059e-03	4.5692639961794757e-01	9.9231375419256821e+01	1.3995102239715229e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8594080033645639e-03	4.5692639961794757e-01	9.9327842276693687e+01	1.3935725579170026e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4639778497772235e-03	4.5692639961794757e-01	9.9424309134130567e+01	1.3876945785136254e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0685476961898832e-03	4.5692639961794757e-01	9.9520775991567419e+01	1.3818770474145989e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.6731175426025412e-03	4.5692639961794757e-01	9.9617242849004271e+01	1.3761207312531625e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0277687389015199e-02	4.5692639961794757e-01	9.9713709706441151e+01	1.3704264014081720e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0882257235427859e-02	4.5692639961794757e-01	9.9810176563877988e+01	1.3647948337558582e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1486827081840519e-02	4.5692639961794757e-01	9.9906643421314868e+01	1.3592268084080552e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-02	4.5692639961794757e-01	1.0000311027875172e+02	1.3537231094363409e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2695966774665834e-02	4.5692639961794757e-01	1.0009957713618859e+02	1.3482845245819428e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3300536621078494e-02	4.5692639961794757e-01	1.0019604399362547e+02	1.3429118449513235e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3905106467491154e-02	4.5692639961794757e-01	1.0029251085106233e+02	1.3376058646972444e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4509676313903812e-02	4.5692639961794757e-01	1.0038897770849918e+02	1.3323673806846821e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5114246160316470e-02	4.5692639961794757e-01	1.0048544456593604e+02	1.3271971921425505e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5718816006729128e-02	4.5692639961794757e-01	1.0058191142337292e+02	1.3220961002997642e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6323385853141789e-02	4.5692639961794757e-01	1.0067837828080977e+02	1.3170649080068000e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6927955699554447e-02	4.5692639961794757e-01	1.0077484513824666e+02	1.3121044193418561e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7532525545967105e-02	4.5692639961794757e-01	1.0087131199568351e+02	1.3072154392020447e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379766e-02	4.5692639961794757e-01	1.0096777885312038e+02	1.3023987728796407e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8741665238792424e-02	4.5692639961794757e-01	1.0106424571055723e+02	1.2976552256230549e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9346235085205082e-02	4.5692639961794757e-01	1.0116071256799410e+02	1.2929856021834449e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9950804931617740e-02	4.5692639961794757e-01	1.0125717942543095e+02	1.2883907063460214e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0555374778030398e-02	4.5692639961794757e-01	1.0135364628286781e+02	1.2838713404474307e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1159944624443060e-02	4.5692639961794757e-01	1.0145011314030471e+02	1.2794283048784292e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1764514470855718e-02	4.5692639961794757e-01	1.0154657999774155e+02	1.2750623975728375e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2369084317268376e-02	4.5692639961794757e-01	1.0164304685517843e+02	1.2707744134828454e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2973654163681037e-02	4.5692639961794757e-01	1.0173951371261529e+02	1.2665651440409424e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3578224010093695e-02	4.5692639961794757e-01	1.0183598057005214e+02	1.2624353766092602e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-02	4.5692639961794757e-01	1.0193244742748898e+02	1.2583858939165171e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4787363702919011e-02	4.5692639961794757e-01	1.0202891428492588e+02	1.2544174734831406e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5391933549331669e-02	4.5692639961794757e-01	1.0212538114236274e+02	1.2505308870355796e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5996503395744330e-02	4.5692639961794757e-01	1.0222184799979959e+02	1.2467268999097139e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6601073242156988e-02	4.5692639961794757e-01	1.0231831485723647e+02	1.2430062704448706e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7205643088569646e-02	4.5692639961794757e-01	1.0241478171467334e+02	1.2393697493687590e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7810212934982308e-02	4.5692639961794757e-01	1.0251124857211019e+02	1.2358180791742277e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8414782781394966e-02	4.5692639961794757e-01	1.0260771542954706e+02	1.2323519934887175e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9019352627807624e-02	4.5692639961794757e-01	1.0270418228698392e+02	1.2289722164376942e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9623922474220282e-02	4.5692639961794757e-01	1.0280064914442079e+02	1.2256794620022846e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632940e-02	4.5692639961794757e-01	1.0289711600185765e+02	1.2224744333731643e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0833062167045601e-02	4.5692639961794757e-01	1.0299358285929452e+02	1.2193578223008048e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1437632013458255e-02	4.5692639961794757e-01	1.0309004971673139e+02	1.2163303084440498e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2042201859870917e-02	4.5692639961794757e-01	1.0318651657416825e+02	1.2133925587176833e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2646771706283578e-02	4.5692639961794757e-01	1.0328298343160510e+02	1.2105452266402466e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3251341552696233e-02	4.5692639961794757e-01	1.0337945028904197e+02	1.2077889516840210e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3855911399108894e-02	4.5692639961794757e-01	1.0347591714647884e+02	1.2051243586272591e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4460481245521556e-02	4.5692639961794757e-01	1.0357238400391569e+02	1.2025520569114270e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5065051091934210e-02	4.5692639961794757e-01	1.0366885086135257e+02	1.2000726400036461e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5669620938346872e-02	4.5692639961794757e-01	1.0376531771878943e+02	1.1976866847665639e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759533e-02	4.5692639961794757e-01	1.0386178457622628e+02	1.1953947508364138e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6878760631172187e-02	4.5692639961794757e-01	1.0395825143366315e+02	1.1931973800112468e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7483330477584849e-02	4.5692639961794757e-01	1.0405471829110000e+02	1.1910950956504263e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8087900323997503e-02	4.5692639961794757e-01	1.0415118514853687e+02	1.1890884020869215e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8692470170410165e-02	4.5692639961794757e-01	1.0424765200597373e+02	1.1871777840538680e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9297040016822826e-02	4.5692639961794757e-01	1.0434411886341059e+02	1.1853637061268936e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9901609863235481e-02	4.5692639961794757e-01	1.0444058572084747e+02	1.1836466121832845e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0506179709648142e-02	4.5692639961794757e-01	1.0453705257828435e+02	1.1820269248800785e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1110749556060797e-02	4.5692639961794757e-01	1.0463351943572118e+02	1.1805050451515169e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1715319402473458e-02	4.5692639961794757e-01	1.0472998629315806e+02	1.1790813517282555e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886119e-02	4.5692639961794757e-01	1.0482645315059493e+02	1.1777562006785482e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2924459095298774e-02	4.5692639961794757e-01	1.0492292000803178e+02	1.1765299249736945e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3529028941711435e-02	4.5692639961794757e-01	1.0501938686546863e+02	1.1754028340780442e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4133598788124097e-02	4.5692639961794757e-01	1.0511585372290553e+02	1.1743752135655501e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4738168634536751e-02	4.5692639961794757e-01	1.0521232058034238e+02	1.1734473247631949e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5342738480949413e-02	4.5692639961794757e-01	1.0530878743777926e+02	1.1726194044228648e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5947308327362074e-02	4.5692639961794757e-01	1.0540525429521611e+02	1.1718916644222983e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6551878173774729e-02	4.5692639961794757e-01	1.0550172115265298e+02	1.1712642914962654e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7156448020187390e-02	4.5692639961794757e-01	1.0559818801008983e+02	1.1707374469984209e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7761017866600045e-02	4.5692639961794757e-01	1.0569465486752671e+02	1.1703112666947955e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-02	4.5692639961794757e-01	1.0579112172496357e+02	1.1699858605896019e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8970157559425367e-02	4.5692639961794757e-01	1.0588758858240045e+02	1.1697613127833664e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9574727405838022e-02	4.5692639961794757e-01	1.0598405543983731e+02	1.1696376813646745e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0179297252250683e-02	4.5692639961794757e-01	1.0608052229727414e+02	1.1696149983348774e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0783867098663338e-02	4.5692639961794757e-01	1.0617698915471102e+02	1.1696932695668585e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1388436945075999e-02	4.5692639961794757e-01	1.0627345601214789e+02	1.1698724747973308e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1993006791488661e-02	4.5692639961794757e-01	1.0636992286958474e+02	1.1701525676531399e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2597576637901315e-02	4.5692639961794757e-01	1.0646638972702161e+02	1.1705334757111163e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3202146484313977e-02	4.5692639961794757e-01	1.0656285658445850e+02	1.1710151005916987e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3806716330726638e-02	4.5692639961794757e-01	1.0665932344189534e+02	1.1715973180856663e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139292e-02	4.5692639961794757e-01	1.0675579029933220e+02	1.1722799783139080e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5015856023551954e-02	4.5692639961794757e-01	1.0685225715676907e+02	1.1730629059194040e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5620425869964615e-02	4.5692639961794757e-01	1.0694872401420594e+02	1.1739459002913657e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6224995716377270e-02	4.5692639961794757e-01	1.0704519087164280e+02	1.1749287358201692e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6829565562789931e-02	4.5692639961794757e-01	1.0714165772907968e+02	1.1760111621831666e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7434135409202586e-02	4.5692639961794757e-01	1.0723812458651655e+02	1.1771929046597198e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8038705255615247e-02	4.5692639961794757e-01	1.0733459144395340e+02	1.1784736644750660e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8643275102027909e-02	4.5692639961794757e-01	1.0743105830139028e+02	1.1798531191719352e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9247844948440563e-02	4.5692639961794757e-01	1.0752752515882712e+02	1.1813309230086624e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9852414794853225e-02	4.5692639961794757e-01	1.0762399201626400e+02	1.1829067073829567e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265879e-02	4.5692639961794757e-01	1.0772045887370086e+02	1.1845800812798719e+00	

#dense#x3#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4658935092121362e-01	1.0328123699497593e+02	1.1174021986494012e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-04	3.4658935092121362e-01	1.0337770385241282e+02	1.1095175689517633e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-03	3.4658935092121362e-01	1.0347417070984967e+02	1.1016836932427831e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379765e-03	3.4658935092121362e-01	1.0357063756728652e+02	1.0939016619330209e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-03	3.4658935092121362e-01	1.0366710442472338e+02	1.0861725893617971e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632941e-03	3.4658935092121362e-01	1.0376357128216026e+02	1.0784976141189879e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759529e-03	3.4658935092121362e-01	1.0386003813959711e+02	1.0708778993508452e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886118e-03	3.4658935092121362e-01	1.0395650499703397e+02	1.0633146330480985e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-03	3.4658935092121362e-01	1.0405297185447085e+02	1.0558090283136599e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139294e-03	3.4658935092121362e-01	1.0414943871190772e+02	1.0483623236082897e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-03	3.4658935092121362e-01	1.0424590556934457e+02	1.0409757829711941e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6502683105392471e-03	3.4658935092121362e-01	1.0434237242678144e+02	1.0336506962131409e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2548381569519059e-03	3.4658935092121362e-01	1.0443883928421830e+02	1.0263883790796222e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8594080033645639e-03	3.4658935092121362e-01	1.0453530614165517e+02	1.0191901733806867e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4639778497772235e-03	3.4658935092121362e-01	1.0463177299909204e+02	1.0120574470849877e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0685476961898832e-03	3.4658935092121362e-01	1.0472823985652889e+02	1.0049915943742902e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.6731175426025412e-03	3.4658935092121362e-01	1.0482470671396577e+02	9.9799403565555411e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0277687389015199e-02	3.4658935092121362e-01	1.0492117357140263e+02	9.9106621752709290e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0882257235427859e-02	3.4658935092121362e-01	1.0501764042883947e+02	9.8420961269499752e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1486827081840519e-02	3.4658935092121362e-01	1.0511410728627635e+02	9.7742571983620241e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-02	3.4658935092121362e-01	1.0521057414371320e+02	9.7071606340462124e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2695966774665834e-02	3.4658935092121362e-01	1.0530704100115008e+02	9.6408219337590484e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3300536621078494e-02	3.4658935092121362e-01	1.0540350785858693e+02	9.5752568492733936e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3905106467491154e-02	3.4658935092121362e-01	1.0549997471602381e+02	9.5104813804823918e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4509676313903812e-02	3.4658935092121362e-01	1.0559644157346067e+02	9.4465117707690227e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5114246160316470e-02	3.4658935092121362e-01	1.0569290843089753e+02	9.3833645015999112e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5718816006729128e-02	3.4658935092121362e-01	1.0578937528833438e+02	9.3210562862976576e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6323385853141789e-02	3.4658935092121362e-01	1.0588584214577126e+02	9.2596040629500720e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6927955699554447e-02	3.4658935092121362e-01	1.0598230900320813e+02	9.1990249864161777e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7532525545967105e-02	3.4658935092121362e-01	1.0607877586064500e+02	9.1393364193824445e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379766e-02	3.4658935092121362e-01	1.0617524271808186e+02	9.0805559224325938e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8741665238792424e-02	3.4658935092121362e-01	1.0627170957551874e+02	9.0227012430887821e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9346235085205082e-02	3.4658935092121362e-01	1.0636817643295559e+02	8.9657903037869269e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9950804931617740e-02	3.4658935092121362e-01	1.0646464329039243e+02	8.9098411887503470e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0555374778030398e-02	3.4658935092121362e-01	1.0656111014782931e+02	8.8548721297295163e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1159944624443060e-02	3.4658935092121362e-01	1.0665757700526618e+02	8.8009014905747907e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1764514470855718e-02	3.4658935092121362e-01	1.0675404386270304e+02	8.7479477506199688e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2369084317268376e-02	3.4658935092121362e-01	1.0685051072013989e+02	8.6960294868511501e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2973654163681037e-02	3.4658935092121362e-01	1.0694697757757677e+02	8.6451653548458418e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3578224010093695e-02	3.4658935092121362e-01	1.0704344443501361e+02	8.5953740684686397e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-02	3.4658935092121362e-01	1.0713991129245048e+02	8.5466743783187205e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4787363702919011e-02	3.4658935092121362e-01	1.0723637814988737e+02	8.4990850489303560e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5391933549331669e-02	3.4658935092121362e-01	1.0733284500732421e+02	8.4526248347317690e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5996503395744330e-02	3.4658935092121362e-01	1.0742931186476108e+02	8.4073124547820399e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6601073242156988e-02	3.4658935092121362e-01	1.0752577872219794e+02	8.3631665663059085e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7205643088569646e-02	3.4658935092121362e-01	1.0762224557963481e+02	8.3202057370626137e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7810212934982308e-02	3.4658935092121362e-01	1.0771871243707166e+02	8.2784484165909433e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8414782781394966e-02	3.4658935092121362e-01	1.0781517929450854e+02	8.2379129063797174e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9019352627807624e-02	3.4658935092121362e-01	1.0791164615194540e+02	8.1986173290300257e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9623922474220282e-02	3.4658935092121362e-01	1.0800811300938226e+02	8.1605795964794481e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632940e-02	3.4658935092121362e-01	1.0810457986681914e+02	8.1238173773736522e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0833062167045601e-02	3.4658935092121362e-01	1.0820104672425599e+02	8.0883480636774385e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1437632013458255e-02	3.4658935092121362e-01	1.0829751358169287e+02	8.0541887366326492e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2042201859870917e-02	3.4658935092121362e-01	1.0839398043912972e+02	8.0213561321786186e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2646771706283578e-02	3.4658935092121362e-01	1.0849044729656659e+02	7.9898666059586665e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3251341552696233e-02	3.4658935092121362e-01	1.0858691415400344e+02	7.9597360980513299e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3855911399108894e-02	3.4658935092121362e-01	1.0868338101144030e+02	7.9309800975707156e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4460481245521556e-02	3.4658935092121362e-01	1.0877984786887717e+02	7.9036136072898511e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5065051091934210e-02	3.4658935092121362e-01	1.0887631472631404e+02	7.8776511084487966e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5669620938346872e-02	3.4658935092121362e-01	1.0897278158375093e+02	7.8531065259159405e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759533e-02	3.4658935092121362e-01	1.0906924844118778e+02	7.8299931938767764e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6878760631172187e-02	3.4658935092121362e-01	1.0916571529862465e+02	7.8083238222273010e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7483330477584849e-02	3.4658935092121362e-01	1.0926218215606148e+02	7.7881104638547860e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8087900323997503e-02	3.4658935092121362e-01	1.0935864901349838e+02	7.7693644829854447e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8692470170410165e-02	3.4658935092121362e-01	1.0945511587093522e+02	7.7520965247849671e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9297040016822826e-02	3.4658935092121362e-01	1.0955158272837208e+02	7.7363164863857348e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9901609863235481e-02	3.4658935092121362e-01	1.0964804958580899e+02	7.7220334895218923e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0506179709648142e-02	3.4658935092121362e-01	1.0974451644324583e+02	7.7092558549384560e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1110749556060797e-02	3.4658935092121362e-01	1.0984098330068268e+02	7.6979910787388328e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1715319402473458e-02	3.4658935092121362e-01	1.0993745015811956e+02	7.6882458108217067e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886119e-02	3.4658935092121362e-01	1.1003391701555643e+02	7.6800258355505779e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2924459095298774e-02	3.4658935092121362e-01	1.1013038387299326e+02	7.6733360547850249e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3529028941711435e-02	3.4658935092121362e-01	1.1022685073043016e+02	7.6681804733873460e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4133598788124097e-02	3.4658935092121362e-01	1.1032331758786702e+02	7.6645621873033765e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4738168634536751e-02	3.4658935092121362e-01	1.1041978444530386e+02	7.6624833743037268e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5342738480949413e-02	3.4658935092121362e-01	1.1051625130274074e+02	7.6619452874419647e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5947308327362074e-02	3.4658935092121362e-01	1.1061271816017761e+02	7.6629482512841574e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6551878173774729e-02	3.4658935092121362e-01	1.1070918501761446e+02	7.6654916609307711e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7156448020187390e-02	3.4658935092121362e-01	1.1080565187505134e+02	7.6695739838385268e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7761017866600045e-02	3.4658935092121362e-01	1.1090211873248819e+02	7.6751927644312179e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-02	3.4658935092121362e-01	1.1099858558992507e+02	7.6823446314660526e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8970157559425367e-02	3.4658935092121362e-01	1.1109505244736192e+02	7.6910253081034974e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9574727405838022e-02	3.4658935092121362e-01	1.1119151930479879e+02	7.7012296246115974e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0179297252250683e-02	3.4658935092121362e-01	1.1128798616223563e+02	7.7129515336176657e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0783867098663338e-02	3.4658935092121362e-01	1.1138445301967251e+02	7.7261841278023546e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1388436945075999e-02	3.4658935092121362e-01	1.1148091987710934e+02	7.7409196599184915e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1993006791488661e-02	3.4658935092121362e-01	1.1157738673454624e+02	7.7571495649982281e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2597576637901315e-02	3.4658935092121362e-01	1.1167385359198309e+02	7.7748644846082826e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3202146484313977e-02	3.4658935092121362e-01	1.1177032044941997e+02	7.7940542929933232e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3806716330726638e-02	3.4658935092121362e-01	1.1186678730685682e+02	7.8147081249440220e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139292e-02	3.4658935092121362e-01	1.1196325416429369e+02	7.8368144052183775e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5015856023551954e-02	3.4658935092121362e-01	1.1205972102173057e+02	7.8603608793390978e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5620425869964615e-02	3.4658935092121362e-01	1.1215618787916740e+02	7.8853346455862194e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6224995716377270e-02	3.4658935092121362e-01	1.1225265473660427e+02	7.9117221880040167e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6829565562789931e-02	3.4658935092121362e-01	1.1234912159404115e+02	7.9395094102380614e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7434135409202586e-02	3.4658935092121362e-01	1.1244558845147800e+02	7.9686816700253982e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8038705255615247e-02	3.4658935092121362e-01	1.1254205530891485e+02	7.9992238141566918e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8643275102027909e-02	3.4658935092121362e-01	1.1263852216635175e+02	8.0311202137421012e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9247844948440563e-02	3.4658935092121362e-01	1.1273498902378861e+02	8.0643547996112241e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9852414794853225e-02	3.4658935092121362e-01	1.1283145588122547e+02	8.0989110976899714e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265879e-02	3.4658935092121362e-01	1.1292792273866233e+02	8.1347722641994535e-01	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
1.0983326230364244e+02	1.1074358279719196e+02	1.1069094279178374e+02	1.1062983736646535e+02	1.1000020516814995e+02	1.1021858682773723e+02	1.1045427481628461e+02	1.0986069083121554e+02	1.1005208653104927e+02	1.1033911118176540e+02	1.0993574120593087e+02	1.1069286766313367e+02	1.1081019962371475e+02	1.1049646596850974e+02	1.1029640216096834e+02	

#ae#Y_extr
1.1033695048250287e+02	1.2288720472902745e+00	

#CH2_RED(smart_print)
0.093(37)	



==> isoQCD/Data/fit_Lsla/fit/MeV/analytic/M1_3GeV/m_l.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 5
Simultaneous fit of m_l (MeV)

[The fit converged for all jkf indices]
----------

#jkf#A0
4.7434017769310017e+00	4.7968047058861405e+00	4.7164859362150269e+00	4.8043140441016607e+00	4.7500102990154920e+00	4.7234881103377875e+00	4.8107722329894447e+00	4.7443419828224913e+00	4.7385958761307352e+00	4.7276877742602261e+00	4.7438455142630334e+00	4.7999862468651120e+00	4.7222382304569228e+00	4.8238823645336550e+00	4.8182476191726522e+00	

#ae#A0
4.7642735142654260e+00	1.4241593386599485e-01	

#jkf#c_fL
-1.5012741230919183e+01	-1.4740630545748528e+01	-3.2936754386440725e+01	-2.7944984336390593e+01	-3.0515382787299089e+01	-1.8928895431882943e+01	-4.2504834959627260e+01	-2.5459805765820299e+01	-2.7709605165871167e+01	-1.1366226998434117e+01	-2.7648148842402186e+01	-2.2178345093182990e+01	-2.6510891701666129e+01	-1.9241170868039518e+01	-3.4582638292546761e+01	

#ae#c_fL
-2.5152070427084766e+01	3.0331229144025269e+01	

#jkf#c_l
1.0659221147762604e+02	1.0714173110652305e+02	1.1115333403042197e+02	1.0662365033202344e+02	1.0802520602888843e+02	1.1009715161776367e+02	1.0637640977207980e+02	1.0841906556009694e+02	1.0787501018804276e+02	1.0862637559695415e+02	1.0711174236596521e+02	1.0808943367555622e+02	1.1025675026748408e+02	1.0489366206903955e+02	1.0502949950808721e+02	

#ae#c_l
1.0775408223977017e+02	6.5259950681077949e+00	

#jkf#c_a2
-1.6647702071911656e+00	-1.7695771940848974e+00	-1.8103215814553917e+00	-1.7881337024084751e+00	-1.7532292073540352e+00	-1.8562697036504088e+00	-1.7637024983875205e+00	-1.7683258417902605e+00	-1.6652924439295240e+00	-1.8098073850209051e+00	-1.6924894689253229e+00	-1.8190922210907308e+00	-1.7667458141019621e+00	-1.7615094166167842e+00	-1.7458579074238618e+00	

#ae#c_a2
-1.7623416395620830e+00	1.9691766992126683e-01	

#jkf#c_l2
3.7095453825975824e+02	3.5459346670872412e+02	3.2147024887120176e+02	3.4401492181726064e+02	3.4769346621615614e+02	3.1683547089390873e+02	3.2718371114344825e+02	3.5727102424135779e+02	3.6106129892161169e+02	3.2752784744954295e+02	3.7593717311646805e+02	3.1476844835106539e+02	3.1476330095153259e+02	3.5294630266751744e+02	3.5906606453412422e+02	

#ae#c_l2
3.4307248560957851e+02	7.5717247943873048e+01	

#jkf#CH2_RED
1.1055468653822068e-01	1.1724407120965794e-01	1.0800154647559547e-01	1.0780974363164014e-01	9.8722379110849051e-02	9.7938591345138340e-02	1.0698176597956370e-01	1.3330065709399791e-01	1.5930807524860630e-01	9.0916736847848137e-02	1.2277258578392768e-01	1.0823453694386644e-01	7.0390748048710719e-02	1.0393016350912687e-01	1.0217393009964816e-01	

#ae#CH2_RED
1.0921868119109318e-01	7.1685098889410895e-02	

#jkf#data_x_1
2.2162571379751866e-01	2.2182462039999429e-01	2.2165019871090527e-01	2.2165610501953345e-01	2.2180378023561270e-01	2.2149316739054881e-01	2.2148203474541481e-01	2.2149296611306479e-01	2.2161858889261532e-01	2.2184601294649881e-01	2.2165703594052347e-01	2.2195348957557468e-01	2.2155832788462826e-01	2.2168709676644108e-01	2.2170141306001734e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.1986611584796012e-02	5.1730738833158110e-02	5.1838640441445399e-02	5.1740791437422877e-02	5.1756284168968464e-02	5.1833705002256585e-02	5.1925813367110246e-02	5.1348279337387837e-02	5.1523503749372132e-02	5.1677540460855265e-02	5.1561603488573485e-02	5.2158658412735155e-02	5.2026600964542098e-02	5.1397655588463723e-02	5.1640647484484700e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_2
1.2399756344348503e-01	1.2391825290981592e-01	1.2395480807601418e-01	1.2402961246333810e-01	1.2409787597059931e-01	1.2401969177286894e-01	1.2348964329457827e-01	1.2404749795670478e-01	1.2389860112966547e-01	1.2401150220913301e-01	1.2394077014401944e-01	1.2404858773946104e-01	1.2397060920871165e-01	1.2408526577641664e-01	1.2407629697149257e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4113716940079714e-02	1.4176968735724767e-02	1.4063554014415135e-02	1.4088310995874154e-02	1.4064923802873178e-02	1.4179842990860742e-02	1.3869015564133596e-02	1.4157533731762515e-02	1.3941057326883520e-02	1.3978763363946364e-02	1.4041032944748726e-02	1.4165096152666218e-02	1.3971173935993578e-02	1.4105229105290329e-02	1.4083157419288103e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_3
1.4680733915584196e-01	1.4768664250154384e-01	1.4770260275076871e-01	1.4685888913331613e-01	1.4715880318477359e-01	1.4746665034554371e-01	1.4714674764617833e-01	1.4741666088513675e-01	1.4661893391760206e-01	1.4723581955067025e-01	1.4762296103218600e-01	1.4712456766415150e-01	1.4759610953691374e-01	1.4686181404919768e-01	1.4708535698672903e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.9414040903756383e-02	1.9333390174459879e-02	1.9533238131161895e-02	1.9570090388414903e-02	1.9619332341839366e-02	1.9597947505774687e-02	1.9568153379414924e-02	1.9445095422017278e-02	1.9383061047959269e-02	1.9383173286921004e-02	1.9354411866030086e-02	1.9397907101126273e-02	1.9614284072222512e-02	1.9425695061093429e-02	1.9557878380778458e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_4
1.4468288060617412e-01	1.4492844381758299e-01	1.4465134286982501e-01	1.4466117087534835e-01	1.4420772824119787e-01	1.4430746247647946e-01	1.4434469163902205e-01	1.4462511909791631e-01	1.4487554448039955e-01	1.4458187861865018e-01	1.4457388028427132e-01	1.4460173106376314e-01	1.4421358766657200e-01	1.4409524490553191e-01	1.4425206702952428e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.9610008756505808e-02	1.9739988796314709e-02	1.9544421476406493e-02	1.9833137951658170e-02	1.9488753188695078e-02	1.9355434552878036e-02	1.9710449370215044e-02	1.9732177750471626e-02	1.9597773424959088e-02	1.9699504689346500e-02	1.9733855578775827e-02	1.9808085842993942e-02	1.9522413918333443e-02	1.9810379118637849e-02	1.9606020219385036e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_5
1.4167561687468966e-01	1.4150894711833434e-01	1.4178975511490494e-01	1.4166968016050355e-01	1.4169124161097627e-01	1.4153260693993461e-01	1.4161581865255066e-01	1.4168941897708551e-01	1.4148986903036223e-01	1.4162811359392352e-01	1.4149623549502410e-01	1.4148244027328363e-01	1.4142099374667505e-01	1.4153002741701379e-01	1.4162728841346478e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9843060497577947e-02	2.0000148027867693e-02	1.9963092546590042e-02	1.9982545233571392e-02	1.9956435080914277e-02	1.9886090193072449e-02	1.9936281291920117e-02	2.0021857665182045e-02	1.9842241194902091e-02	1.9931540658885676e-02	1.9729273586099015e-02	1.9625926345929648e-02	1.9888679622987404e-02	1.9803116763617973e-02	2.0016198873994823e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_6
1.4183968605012845e-01	1.4194212619384997e-01	1.4200073195267598e-01	1.4193469917199039e-01	1.4218156865390988e-01	1.4209914390583769e-01	1.4197160261226952e-01	1.4195546027360209e-01	1.4183275801023709e-01	1.4192476595485065e-01	1.4221029972409116e-01	1.4220582141215160e-01	1.4201262434832310e-01	1.4209034000720289e-01	1.4204299013275432e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9524889403869136e-02	1.9485338752304716e-02	1.9596572459158364e-02	1.9690101269964989e-02	1.9650307241614162e-02	1.9594206367710143e-02	1.9620087885156089e-02	1.9568498550501752e-02	1.9570216692812538e-02	1.9501219993358278e-02	1.9616365563151054e-02	1.9717271757428070e-02	1.9562950097550092e-02	1.9610828691649051e-02	1.9595448781016829e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_7
1.4114361568195968e-01	1.4096795694693554e-01	1.4126950986870063e-01	1.4127415796048601e-01	1.4117332176731395e-01	1.4112451289378508e-01	1.4127434051028295e-01	1.4114286615269514e-01	1.4107765049703452e-01	1.4102104157323092e-01	1.4101114385534527e-01	1.4101967570133173e-01	1.4116660186370911e-01	1.4105858935469404e-01	1.4125785177924294e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9429712304253662e-02	1.9279180338538340e-02	1.9287257339097617e-02	1.9517478568019431e-02	1.9365536922192780e-02	1.9339104509219059e-02	1.9372563137639614e-02	1.9314890668621198e-02	1.9325442582646735e-02	1.9419083157899204e-02	1.9041843857550558e-02	1.9211207386716885e-02	1.9519710703785845e-02	1.9321623894996681e-02	1.9317563135226087e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_8
1.5699015802218233e-01	1.5714144582959000e-01	1.5692982356887014e-01	1.5710874415781279e-01	1.5697546359899969e-01	1.5704677506265663e-01	1.5678714911713115e-01	1.5710374195368884e-01	1.5702228267331514e-01	1.5708512757741239e-01	1.5719182679968341e-01	1.5701865148556970e-01	1.5705809960270692e-01	1.5702313390331565e-01	1.5705286626310871e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5425564216566762e-02	2.5468785324254103e-02	2.5361951747988012e-02	2.5417229298974317e-02	2.5398271985854544e-02	2.5492155964976490e-02	2.5272479454146513e-02	2.5410449327346013e-02	2.5579930276135671e-02	2.5449864466739594e-02	2.5410508867616144e-02	2.5504800210116294e-02	2.5414284125559752e-02	2.5403767915228442e-02	2.5322446006589394e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_9
1.7297794314997311e-01	1.7299094561825051e-01	1.7321956800278193e-01	1.7334662897035344e-01	1.7320012092725914e-01	1.7311171309935258e-01	1.7306967754490118e-01	1.7329862343249958e-01	1.7313468192174192e-01	1.7296920459951473e-01	1.7317718368892959e-01	1.7333016585800384e-01	1.7305355230725911e-01	1.7327305153070877e-01	1.7321158547772003e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.1448511462409935e-02	3.0955506583088419e-02	3.1148409220025791e-02	3.1732372069496348e-02	3.1434016071887054e-02	3.1400867361938936e-02	3.1028972342011907e-02	3.1248228848443450e-02	3.1435741505930648e-02	3.1226021593705328e-02	3.1415803249492641e-02	3.1121063289732388e-02	3.1208727640727262e-02	3.1430962844451148e-02	3.1578757856207521e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_10
1.9885288769195525e-01	1.9857064109140579e-01	1.9859537361880394e-01	1.9872882741487832e-01	1.9877103371924248e-01	1.9864399502821550e-01	1.9883012296423902e-01	1.9869790758825082e-01	1.9871510907097439e-01	1.9854581311049785e-01	1.9861297523842003e-01	1.9874158105409434e-01	1.9861843081104566e-01	1.9862721392549490e-01	1.9882529713725264e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.1945644314968701e-02	4.2050310545295247e-02	4.2013828892147595e-02	4.2204452399431595e-02	4.1836846240177430e-02	4.2009891979687061e-02	4.2299980912341023e-02	4.1926096476574012e-02	4.2004505366924134e-02	4.1983157792867126e-02	4.2006509903153876e-02	4.2233913749525856e-02	4.1914770856051019e-02	4.2107792237652056e-02	4.1978522080641213e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_11
1.0736168974974894e-01	1.0724225986632474e-01	1.0712554478143523e-01	1.0707759563402527e-01	1.0701128233278968e-01	1.0695448691592377e-01	1.0703299931490551e-01	1.0710160293906325e-01	1.0720710436663870e-01	1.0728270502523707e-01	1.0713861764154083e-01	1.0733546001224045e-01	1.0699474458266499e-01	1.0707745649242584e-01	1.0721693815682626e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2696970645223789e-02	1.2603224860693457e-02	1.2475596141197177e-02	1.2577349742692485e-02	1.2474139046399210e-02	1.2437923324513100e-02	1.2449033592103104e-02	1.2571651805322763e-02	1.2535025578999139e-02	1.2585324755538932e-02	1.2522998364030341e-02	1.2639848805888691e-02	1.2373333528769924e-02	1.2447205134765878e-02	1.2534203267474300e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_12
1.2478554018495558e-01	1.2491188203387132e-01	1.2483169510711943e-01	1.2492518713198764e-01	1.2491181458673048e-01	1.2497355380858914e-01	1.2496482004301641e-01	1.2488185199665079e-01	1.2472291509067358e-01	1.2488665545209728e-01	1.2486908776712451e-01	1.2491211604671280e-01	1.2486976025928306e-01	1.2502456259296141e-01	1.2492819037711202e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.8807364177064554e-02	1.8774211278791836e-02	1.8714603130992550e-02	1.8922712084259365e-02	1.8847196405918615e-02	1.8854859844387954e-02	1.8946494074367309e-02	1.8754204296716870e-02	1.8599018433309623e-02	1.8861000710081146e-02	1.8873509855500018e-02	1.8828686960705263e-02	1.8808661939687169e-02	1.8901932807357850e-02	1.8987149005750808e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_13
1.5484939589556862e-01	1.5489046669552686e-01	1.5481389615354202e-01	1.5474283792106552e-01	1.5482031444300837e-01	1.5485134832884256e-01	1.5477401732460527e-01	1.5473167901581350e-01	1.5484169826054850e-01	1.5491177545933910e-01	1.5484427254875080e-01	1.5489142524518384e-01	1.5481099453871378e-01	1.5481720570583354e-01	1.5473555944381528e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1606214388592319e-02	3.1589651950712054e-02	3.1469214191126124e-02	3.1377828159232839e-02	3.1415649106934063e-02	3.1491887000580671e-02	3.1380035128199445e-02	3.1433945940477818e-02	3.1348889611414313e-02	3.1745882932045014e-02	3.1471230257100732e-02	3.1664635435990879e-02	3.1471633033637723e-02	3.1365382824280919e-02	3.1644897854117504e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_14
1.8031554298681349e-01	1.8036458425357496e-01	1.8039342423840612e-01	1.8022671284481323e-01	1.8027236502584612e-01	1.8039757861997582e-01	1.8051007807364486e-01	1.8031837450361526e-01	1.8052134322560853e-01	1.8029283973113752e-01	1.8034471887522158e-01	1.8019720555468002e-01	1.8042018575331370e-01	1.8044710654387272e-01	1.8039046384851448e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.4768831235990639e-02	4.4426854595312787e-02	4.4563829242184848e-02	4.4672500611185752e-02	4.4402502292958980e-02	4.4532886571645766e-02	4.4840809257681136e-02	4.4830522023410660e-02	4.4827273097497788e-02	4.4705256397096063e-02	4.4348096735562045e-02	4.4614579281668489e-02	4.4463516889442826e-02	4.4669143619078130e-02	4.4607002864133577e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_15
1.9327447138547102e-01	1.9330054351924392e-01	1.9312326537112537e-01	1.9373747708825298e-01	1.9352732353984137e-01	1.9351630130256389e-01	1.9352611414786741e-01	1.9347810274306446e-01	1.9345163754516398e-01	1.9337307367710060e-01	1.9342128624963797e-01	1.9367971215251800e-01	1.9341129515419353e-01	1.9354655657784992e-01	1.9322844786193180e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.9735323235153971e-02	4.9979971400880445e-02	4.9648571715539366e-02	5.0067467845252706e-02	5.0223001437742949e-02	4.9457271120258800e-02	4.9755264466701116e-02	4.9915139932950998e-02	4.9477353200854918e-02	4.9523161796235372e-02	4.9086923390188525e-02	5.0274120494235186e-02	5.0291700885001331e-02	4.9742800824741480e-02	4.9724661152797334e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_16
7.0462477074512739e-02	7.0347467667925753e-02	7.0272822259899628e-02	7.0079884806371590e-02	7.0350315243057626e-02	7.0299302066720151e-02	7.0442328089448836e-02	7.0447174736758947e-02	7.0546928219542240e-02	7.0452531394700313e-02	7.0400267526051635e-02	7.0309168948110873e-02	7.0064689252170242e-02	7.0218709172094163e-02	7.0371575378592885e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.7296416298505534e-03	7.7538879466388681e-03	7.8528234082259965e-03	7.7367877666695622e-03	7.7990582253838836e-03	7.8022954601270527e-03	7.7736417778506419e-03	7.9163281084762768e-03	7.9554183415889296e-03	7.8105432843686038e-03	7.8399263653506010e-03	7.7310420376710603e-03	7.6666366326424333e-03	7.6824068994848548e-03	7.7833471261652748e-03	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_17
8.0448962255044984e-02	8.0409478162735262e-02	8.0413168701743837e-02	8.0571825454224047e-02	8.0409530583011632e-02	8.0439533238766736e-02	8.0460421121910222e-02	8.0583139070674298e-02	8.0383429197501841e-02	8.0537628473671519e-02	8.0591406998636983e-02	8.0437666005769917e-02	8.0438440573142214e-02	8.0487163981389984e-02	8.0579774123816283e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2090731452947732e-02	1.1935396798386691e-02	1.2059289666023633e-02	1.1991034231861809e-02	1.2047454878073911e-02	1.2046899278922954e-02	1.2065693248417362e-02	1.2095921128765820e-02	1.1964437361600386e-02	1.1938151031565196e-02	1.2008831836245213e-02	1.1948313284048377e-02	1.2011017883944070e-02	1.1993053536516605e-02	1.1958759213731820e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_18
9.7535682598692788e-02	9.7533199330885598e-02	9.7669582072986136e-02	9.7632141014682788e-02	9.7699521519240454e-02	9.7391405320195634e-02	9.7552284854708127e-02	9.7562744060727943e-02	9.7588282657708483e-02	9.7590265617172142e-02	9.7418565096798207e-02	9.7600904975500447e-02	9.7600776052742283e-02	9.7619657261485207e-02	9.7536860958234203e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1246558046183327e-02	2.1007640868816811e-02	2.0820984697994392e-02	2.1047385989999525e-02	2.1121742577976704e-02	2.0963765775424425e-02	2.0951987159163028e-02	2.1061535422692401e-02	2.0967384499215515e-02	2.0971494197973617e-02	2.0987484384651360e-02	2.0972559279625227e-02	2.0912822502031751e-02	2.0989164084586988e-02	2.0966111602399570e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_y
3.3371452551678509e+01	3.3525666539680635e+01	3.3539737366260333e+01	3.3395902288637075e+01	3.3320431572378169e+01	3.3180287525940379e+01	3.3170273522189298e+01	3.3451457321471331e+01	3.3528658155228449e+01	3.3001758753304699e+01	3.3310933334047974e+01	3.3417194341188043e+01	3.3411559743662409e+01	3.3074931829623708e+01	3.3166083779444484e+01	
1.0011435765503551e+01	1.0057699961904190e+01	1.0061921209878101e+01	1.0018770686591122e+01	9.9961294717134521e+00	9.9540862577821123e+00	9.9510820566567890e+00	1.0035437196441400e+01	1.0058597446568536e+01	9.9005276259914101e+00	9.9932800002143907e+00	1.0025158302356413e+01	1.0023467923098723e+01	9.9224795488871109e+00	9.9498251338333450e+00	
1.3348581020671404e+01	1.3410266615872255e+01	1.3415894946504134e+01	1.3358360915454830e+01	1.3328172628951270e+01	1.3272115010376151e+01	1.3268109408875718e+01	1.3380582928588534e+01	1.3411463262091381e+01	1.3200703501321879e+01	1.3324373333619189e+01	1.3366877736475217e+01	1.3364623897464963e+01	1.3229972731849482e+01	1.3266433511777793e+01	
1.3348581020671404e+01	1.3410266615872255e+01	1.3415894946504134e+01	1.3358360915454830e+01	1.3328172628951270e+01	1.3272115010376151e+01	1.3268109408875718e+01	1.3380582928588534e+01	1.3411463262091381e+01	1.3200703501321879e+01	1.3324373333619189e+01	1.3366877736475217e+01	1.3364623897464963e+01	1.3229972731849482e+01	1.3266433511777793e+01	
1.3348581020671404e+01	1.3410266615872255e+01	1.3415894946504134e+01	1.3358360915454830e+01	1.3328172628951270e+01	1.3272115010376151e+01	1.3268109408875718e+01	1.3380582928588534e+01	1.3411463262091381e+01	1.3200703501321879e+01	1.3324373333619189e+01	1.3366877736475217e+01	1.3364623897464963e+01	1.3229972731849482e+01	1.3266433511777793e+01	
1.3348581020671404e+01	1.3410266615872255e+01	1.3415894946504134e+01	1.3358360915454830e+01	1.3328172628951270e+01	1.3272115010376151e+01	1.3268109408875718e+01	1.3380582928588534e+01	1.3411463262091381e+01	1.3200703501321879e+01	1.3324373333619189e+01	1.3366877736475217e+01	1.3364623897464963e+01	1.3229972731849482e+01	1.3266433511777793e+01	
1.3348581020671404e+01	1.3410266615872255e+01	1.3415894946504134e+01	1.3358360915454830e+01	1.3328172628951270e+01	1.3272115010376151e+01	1.3268109408875718e+01	1.3380582928588534e+01	1.3411463262091381e+01	1.3200703501321879e+01	1.3324373333619189e+01	1.3366877736475217e+01	1.3364623897464963e+01	1.3229972731849482e+01	1.3266433511777793e+01	
1.6685726275839254e+01	1.6762833269840318e+01	1.6769868683130166e+01	1.6697951144318537e+01	1.6660215786189084e+01	1.6590143762970190e+01	1.6585136761094649e+01	1.6725728660735665e+01	1.6764329077614224e+01	1.6500879376652350e+01	1.6655466667023987e+01	1.6708597170594022e+01	1.6705779871831204e+01	1.6537465914811854e+01	1.6583041889722242e+01	
2.0022871531007102e+01	2.0115399923808379e+01	2.0123842419756201e+01	2.0037541373182243e+01	1.9992258943426904e+01	1.9908172515564225e+01	1.9902164113313578e+01	2.0070874392882800e+01	2.0117194893137071e+01	1.9801055251982820e+01	1.9986560000428781e+01	2.0050316604712826e+01	2.0046935846197446e+01	1.9844959097774222e+01	1.9899650267666690e+01	
2.6697162041342807e+01	2.6820533231744509e+01	2.6831789893008267e+01	2.6716721830909659e+01	2.6656345257902540e+01	2.6544230020752302e+01	2.6536218817751436e+01	2.6761165857177069e+01	2.6822926524182762e+01	2.6401407002643758e+01	2.6648746667238377e+01	2.6733755472950435e+01	2.6729247794929925e+01	2.6459945463698965e+01	2.6532867023555585e+01	
9.6846449459559931e+00	9.7088019186648289e+00	9.7056043629361941e+00	9.6782460466243005e+00	9.6728385754515553e+00	9.6259703189080668e+00	9.6392816182875354e+00	9.7080875231034476e+00	9.6756731385176646e+00	9.5977535636116489e+00	9.6554242006587430e+00	9.6963753269780195e+00	9.6785421823125102e+00	9.5960811696871726e+00	9.6329920054375844e+00	
1.3558502924338390e+01	1.3592322686130759e+01	1.3587846108110671e+01	1.3549544465274021e+01	1.3541974005632177e+01	1.3476358446471293e+01	1.3494994265602550e+01	1.3591322532344828e+01	1.3545942393924729e+01	1.3436854989056307e+01	1.3517593880922240e+01	1.3574925457769229e+01	1.3549959055237514e+01	1.3434513637562041e+01	1.3486188807612619e+01	
2.1306218881103185e+01	2.1359364221062624e+01	2.1352329598459626e+01	2.1292141302573459e+01	2.1280244865993424e+01	2.1177134701597744e+01	2.1206419560232579e+01	2.1357792550827583e+01	2.1286480904738855e+01	2.1115057839945624e+01	2.1241933241449232e+01	2.1332025719351645e+01	2.1292792801087518e+01	2.1111378573311779e+01	2.1192582411962682e+01	
2.9053934837867978e+01	2.9126405755994483e+01	2.9116813088808581e+01	2.9034738139872896e+01	2.9018515726354668e+01	2.8877910956724200e+01	2.8917844854862608e+01	2.9124262569310343e+01	2.9027019415552989e+01	2.8793260690834945e+01	2.8966272601976225e+01	2.9089125980934057e+01	2.9035626546937529e+01	2.8788243509061513e+01	2.8898976016312751e+01	
3.2927792816250374e+01	3.3009926523460415e+01	3.2999054833983060e+01	3.2906036558522622e+01	3.2887651156535291e+01	3.2728299084287428e+01	3.2773557502177624e+01	3.3007497578551721e+01	3.2897288670960059e+01	3.2632362116279602e+01	3.2828442282239727e+01	3.2967676111725268e+01	3.2907043419862532e+01	3.2626675976936390e+01	3.2752172818487786e+01	
7.5777210395280603e+00	7.5786636090478607e+00	7.5970545297416949e+00	7.5661240662730780e+00	7.5847215537532495e+00	7.5656871246754580e+00	7.5634050420024925e+00	7.6007923383084162e+00	7.5691049020400341e+00	7.5151701657064800e+00	7.5573683488149603e+00	7.5714583166919347e+00	7.5766844925440733e+00	7.5274387009080179e+00	7.5290438560827235e+00	
1.0103628052704082e+01	1.0104884812063816e+01	1.0129406039655594e+01	1.0088165421697438e+01	1.0112962071670999e+01	1.0087582832900612e+01	1.0084540056003323e+01	1.0134389784411221e+01	1.0092139869386713e+01	1.0020226887608640e+01	1.0076491131753281e+01	1.0095277755589247e+01	1.0102245990058766e+01	1.0036584934544024e+01	1.0038725141443630e+01	
1.5155442079056121e+01	1.5157327218095721e+01	1.5194109059483390e+01	1.5132248132546156e+01	1.5169443107506499e+01	1.5131374249350916e+01	1.5126810084004985e+01	1.5201584676616832e+01	1.5138209804080068e+01	1.5030340331412960e+01	1.5114736697629921e+01	1.5142916633383869e+01	1.5153368985088147e+01	1.5054877401816036e+01	1.5058087712165447e+01	

#plot#xiexiyeyytheyth
2.2167003676525943e-01	5.0218240873989913e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.1743138288104812e-02	8.2801792690001140e-04	5.1097211075513416e-01	5.3230815083782114e-03	3.3324421908315692e+01	6.1435669081732547e-01	3.3499452683423485e+01	7.3149143623968171e-01	
1.2397243860442028e-01	5.3015385194705382e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4066625134969379e-02	3.3427491971019512e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.9973265724947105e+00	1.8430700724519872e-01	1.0099377685207541e+01	2.6071087352628053e-01	
1.4722599322270352e-01	1.2523227819817525e-03	5.0000000000000003e-02	0.0000000000000000e+00	1.9479846604198024e-02	3.7095937814433569e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.3329768763326280e+01	2.4574267632693242e-01	1.3088038061223152e+01	2.6694420804297481e-01	
1.4450685157815057e-01	9.1566425298762754e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.9652826975705112e-02	4.9126075732766530e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.3329768763326280e+01	2.4574267632693242e-01	1.3245199300747668e+01	3.4402674709423264e-01	
1.4158987022791511e-01	3.7371041073005508e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9895099172207501e-02	4.0398503584760623e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.3329768763326280e+01	2.4574267632693242e-01	1.3421412870462229e+01	3.3483968720569735e-01	
1.4201630789359165e-01	4.3773624756065219e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9593620233816351e-02	2.2952401074037969e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.3329768763326280e+01	2.4574267632693242e-01	1.3255081340351007e+01	2.7829993351079529e-01	
1.4113218909378317e-01	3.7815858269165699e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9337479900426915e-02	4.2482120228973588e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.3329768763326280e+01	2.4574267632693242e-01	1.3108989987337134e+01	3.1706614949245399e-01	
1.5703568597440290e-01	3.4591417257850369e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5422165945872800e-02	2.6775502056149115e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6662210954157846e+01	3.0717834540866273e-01	1.6671641052692234e+01	3.7165687114467055e-01	
1.7315764307528334e-01	4.5765002536904398e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.1320930795969926e-02	7.6123569397737315e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.9994653144989421e+01	3.6861401449039743e-01	2.0227836960707830e+01	5.0184687947318418e-01	
1.9869181396431806e-01	3.5752511374482755e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.2034414916495864e-02	4.5956494559923670e-04	5.1097211075513416e-01	5.3230815083782114e-03	2.6659537526652560e+01	4.9148535265386484e-01	2.7022304509843689e+01	4.7606618474342910e-01	
1.0714403252078604e-01	4.5455018024351333e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2528255239574149e-02	3.1290800526263341e-04	4.5692639961794757e-01	4.6803791585377048e-03	9.6637544598090166e+00	1.3620858225506369e-01	9.6651030317553754e+00	2.4837637268354437e-01	
1.2489330883192568e-01	2.6949602059349244e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.8832107000326066e-02	3.5130893334739150e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.3529256243732625e+01	1.9069201515708953e-01	1.3237099281414336e+01	1.5452493019745847e-01	
1.5482179246534383e-01	2.0373757541925543e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1498465187629492e-02	4.4507389131395405e-04	4.5692639961794757e-01	4.6803791585377048e-03	2.1260259811579832e+01	2.9965888096114179e-01	2.0792924117871326e+01	3.7863272714218338e-01	
1.8036083493860255e-01	3.3969274232860906e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.4618240314323300e-02	5.8330962767752851e-04	4.5692639961794757e-01	4.6803791585377048e-03	2.8991263379427050e+01	4.0862574676519126e-01	2.9164499830388159e+01	5.3602285806084637e-01	
1.9343970722105513e-01	5.9344621415775888e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.9793515526568959e-02	1.2246103001341249e-03	4.5692639961794757e-01	4.6803791585377048e-03	3.2856765163350659e+01	4.6310917966721471e-01	3.2602960192425932e+01	9.9836424126828605e-01	
7.0337709455730507e-02	4.9491860917795483e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.7889190006996392e-03	2.8782501488249228e-04	3.4658935092121362e-01	3.6909174712074101e-03	7.5653625390745693e+00	8.9008403928391738e-02	7.8258632844399951e+00	1.6985673905966867e-01	
8.0479437862802636e-02	2.6464355401851678e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.2010332322070104e-02	1.9817367021891577e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.0087150052099425e+01	1.1867787190452352e-01	1.0138698915884820e+01	1.6894109912297126e-01	
9.7568791559450682e-02	2.9693821515414841e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.0999241405915643e-02	3.4700086897564180e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.5130725078149139e+01	1.7801680785678348e-01	1.5246999839509005e+01	2.3394678292003296e-01	

#plot#xiexiytheyth#L=inf
2.2167003676525943e-01	5.0218240873989913e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104812e-02	8.2801792690001140e-04	5.1097211075513416e-01	5.3230815083782114e-03	3.3508456860617301e+01	7.3261310131735513e-01	
1.2397243860442028e-01	5.3015385194705382e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4066625134969379e-02	3.3427491971019512e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.0116303616020121e+01	2.5745177933456803e-01	
1.4722599322270352e-01	1.2523227819817525e-03	0.0000000000000000e+00	0.0000000000000000e+00	1.9479846604198024e-02	3.7095937814433569e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.3191767571495564e+01	3.1776881359714076e-01	
1.4450685157815057e-01	9.1566425298762754e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9652826975705112e-02	4.9126075732766530e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.3291528868899089e+01	3.4599979955093169e-01	
1.4158987022791511e-01	3.7371041073005508e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9895099172207501e-02	4.0398503584760623e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.3431697615813338e+01	3.3880649914957661e-01	
1.4201630789359165e-01	4.3773624756065219e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9593620233816351e-02	2.2952401074037969e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.3257415556706651e+01	2.7960975992122233e-01	
1.4113218909378317e-01	3.7815858269165699e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9337479900426915e-02	4.2482120228973588e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.3109582456789079e+01	3.1717793499417962e-01	
1.5703568597440290e-01	3.4591417257850369e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.5422165945872800e-02	2.6775502056149115e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.6678252832546750e+01	3.7086216864339544e-01	
1.7315764307528334e-01	4.5765002536904398e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1320930795969926e-02	7.6123569397737315e-04	5.1097211075513416e-01	5.3230815083782114e-03	2.0253315235274087e+01	5.0636490748417984e-01	
1.9869181396431806e-01	3.5752511374482755e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.2034414916495864e-02	4.5956494559923670e-04	5.1097211075513416e-01	5.3230815083782114e-03	2.7037091898297010e+01	4.8096300200342140e-01	
1.0714403252078604e-01	4.5455018024351333e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2528255239574149e-02	3.1290800526263341e-04	4.5692639961794757e-01	4.6803791585377048e-03	9.6988098125078945e+00	2.4094437769928947e-01	
1.2489330883192568e-01	2.6949602059349244e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.8832107000326066e-02	3.5130893334739150e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.3257710852238196e+01	1.6798337318679757e-01	
1.5482179246534383e-01	2.0373757541925543e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1498465187629492e-02	4.4507389131395405e-04	4.5692639961794757e-01	4.6803791585377048e-03	2.0801734534920943e+01	3.7623637777505592e-01	
1.8036083493860255e-01	3.3969274232860906e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.4618240314323300e-02	5.8330962767752851e-04	4.5692639961794757e-01	4.6803791585377048e-03	2.9168696933123961e+01	5.3682725784818808e-01	
1.9343970722105513e-01	5.9344621415775888e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.9793515526568959e-02	1.2246103001341249e-03	4.5692639961794757e-01	4.6803791585377048e-03	3.2623660826634698e+01	1.0006522623074534e+00	
7.0337709455730507e-02	4.9491860917795483e-04	0.0000000000000000e+00	0.0000000000000000e+00	7.7889190006996392e-03	2.8782501488249228e-04	3.4658935092121362e-01	3.6909174712074101e-03	7.8530827659599138e+00	1.8107220388589149e-01	
8.0479437862802636e-02	2.6464355401851678e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2010332322070104e-02	1.9817367021891577e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.0156590596775159e+01	1.7807169651006299e-01	
9.7568791559450682e-02	2.9693821515414841e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0999241405915643e-02	3.4700086897564180e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.5255672422702782e+01	2.3308316619108396e-01	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7642735142654260e+00	1.4241593386599485e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-04	0.0000000000000000e+00	5.0303168289184370e+00	1.3753906721071626e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-03	0.0000000000000000e+00	5.2972354335660397e+00	1.3335376166595425e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431443e-03	0.0000000000000000e+00	5.5650293282082330e+00	1.2988686941218913e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-03	0.0000000000000000e+00	5.8336985128450172e+00	1.2715722317479580e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052405e-03	0.0000000000000000e+00	6.1032429874763912e+00	1.2517343667163006e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862886e-03	0.0000000000000000e+00	6.3736627521023550e+00	1.2393226738655055e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673367e-03	0.0000000000000000e+00	6.6449578067229123e+00	1.2341785767546412e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-03	0.0000000000000000e+00	6.9171281513380576e+00	1.2360203586605870e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294333e-03	0.0000000000000000e+00	7.1901737859477937e+00	1.2444566115162979e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-03	0.0000000000000000e+00	7.4640947105521240e+00	1.2590079776287322e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.6917452116915287e-03	0.0000000000000000e+00	7.7388909251510416e+00	1.2791337001223316e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2091765945725772e-03	0.0000000000000000e+00	8.0145624297445508e+00	1.3042591538051504e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7266079774536258e-03	0.0000000000000000e+00	8.2911092243326507e+00	1.3338011051706436e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2440393603346734e-03	0.0000000000000000e+00	8.5685313089153397e+00	1.3671885696918432e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7614707432157211e-03	0.0000000000000000e+00	8.8468286834926211e+00	1.4038783496337956e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.2789021260967696e-03	0.0000000000000000e+00	9.1260013480644933e+00	1.4433653227103208e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.7963335089778182e-03	0.0000000000000000e+00	9.4060493026309508e+00	1.4851881762191085e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3137648918588667e-03	0.0000000000000000e+00	9.6869725471920081e+00	1.5289315597036315e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8311962747399135e-03	0.0000000000000000e+00	9.9687710817476489e+00	1.5742256552821637e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-02	0.0000000000000000e+00	1.0251444906297884e+01	1.6207440453485111e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0866059040502011e-02	0.0000000000000000e+00	1.0534994020842708e+01	1.6682005780640383e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1383490423383057e-02	0.0000000000000000e+00	1.0819418425382123e+01	1.7163457469043386e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1900921806264106e-02	0.0000000000000000e+00	1.1104718119916132e+01	1.7649629398073063e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2418353189145154e-02	0.0000000000000000e+00	1.1390893104444727e+01	1.8138647862828491e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2935784572026203e-02	0.0000000000000000e+00	1.1677943378967917e+01	1.8628897369638051e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3453215954907252e-02	0.0000000000000000e+00	1.1965868943485694e+01	1.9118989445728965e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3970647337788298e-02	0.0000000000000000e+00	1.2254669797998062e+01	1.9607734718888570e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4488078720669347e-02	0.0000000000000000e+00	1.2544345942505020e+01	2.0094118251084814e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5005510103550395e-02	0.0000000000000000e+00	1.2834897377006572e+01	2.0577277951369433e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431442e-02	0.0000000000000000e+00	1.3126324101502709e+01	2.1056485810692055e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6040372869312491e-02	0.0000000000000000e+00	1.3418626115993444e+01	2.1531131667434328e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6557804252193539e-02	0.0000000000000000e+00	1.3711803420478763e+01	2.2000709208698568e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7075235635074588e-02	0.0000000000000000e+00	1.4005856014958676e+01	2.2464803925975649e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7592667017955636e-02	0.0000000000000000e+00	1.4300783899433178e+01	2.2923082766456768e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8110098400836685e-02	0.0000000000000000e+00	1.4596587073902278e+01	2.3375285247777747e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8627529783717733e-02	0.0000000000000000e+00	1.4893265538365959e+01	2.3821215831138962e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9144961166598778e-02	0.0000000000000000e+00	1.5190819292824230e+01	2.4260737373792390e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9662392549479827e-02	0.0000000000000000e+00	1.5489248337277099e+01	2.4693765505825269e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0179823932360876e-02	0.0000000000000000e+00	1.5788552671724553e+01	2.5120263797623776e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-02	0.0000000000000000e+00	1.6088732296166601e+01	2.5540239603258930e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1214686698122973e-02	0.0000000000000000e+00	1.6389787210603238e+01	2.5953740481426774e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1732118081004021e-02	0.0000000000000000e+00	1.6691717415034468e+01	2.6360851109670130e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2249549463885070e-02	0.0000000000000000e+00	1.6994522909460287e+01	2.6761690619672046e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2766980846766115e-02	0.0000000000000000e+00	1.7298203693880694e+01	2.7156410291648775e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3284412229647163e-02	0.0000000000000000e+00	1.7602759768295698e+01	2.7545191554592674e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3801843612528212e-02	0.0000000000000000e+00	1.7908191132705287e+01	2.7928244246441664e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4319274995409260e-02	0.0000000000000000e+00	1.8214497787109472e+01	2.8305805094488451e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4836706378290309e-02	0.0000000000000000e+00	1.8521679731508240e+01	2.8678136381572711e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5354137761171357e-02	0.0000000000000000e+00	1.8829736965901603e+01	2.9045524768027997e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052406e-02	0.0000000000000000e+00	1.9138669490289558e+01	2.9408280243088891e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6389000526933454e-02	0.0000000000000000e+00	1.9448477304672103e+01	2.9766735182634246e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6906431909814503e-02	0.0000000000000000e+00	1.9759160409049237e+01	3.0121243492802602e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7423863292695548e-02	0.0000000000000000e+00	2.0070718803420963e+01	3.0472179821319645e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7941294675576597e-02	0.0000000000000000e+00	2.0383152487787275e+01	3.0819938820311682e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8458726058457645e-02	0.0000000000000000e+00	2.0696461462148182e+01	3.1164934446073039e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8976157441338694e-02	0.0000000000000000e+00	2.1010645726503679e+01	3.1507599282723797e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9493588824219742e-02	0.0000000000000000e+00	2.1325705280853768e+01	3.1848383877978231e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0011020207100791e-02	0.0000000000000000e+00	2.1641640125198446e+01	3.2187756080423474e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0528451589981839e-02	0.0000000000000000e+00	2.1958450259537717e+01	3.2526200368750602e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862884e-02	0.0000000000000000e+00	2.2276135683871573e+01	3.2864217164376119e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1563314355743936e-02	0.0000000000000000e+00	2.2594696398200032e+01	3.3202322119833533e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2080745738624981e-02	0.0000000000000000e+00	2.2914132402523066e+01	3.3541045376209261e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2598177121506033e-02	0.0000000000000000e+00	2.3234443696840703e+01	3.3880930783820817e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3115608504387078e-02	0.0000000000000000e+00	2.3555630281152926e+01	3.4222535081207200e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3633039887268124e-02	0.0000000000000000e+00	2.3877692155459734e+01	3.4566427028439017e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4150471270149176e-02	0.0000000000000000e+00	2.4200629319761141e+01	3.4913186491674064e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4667902653030221e-02	0.0000000000000000e+00	2.4524441774057131e+01	3.5263403476855792e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5185334035911273e-02	0.0000000000000000e+00	2.4849129518347723e+01	3.5617677111415569e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5702765418792318e-02	0.0000000000000000e+00	2.5174692552632891e+01	3.5976614573868571e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673370e-02	0.0000000000000000e+00	2.5501130876912665e+01	3.6340829972201810e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6737628184554415e-02	0.0000000000000000e+00	2.5828444491187014e+01	3.6710943172994898e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7255059567435467e-02	0.0000000000000000e+00	2.6156633395455966e+01	3.7087578584245179e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7772490950316512e-02	0.0000000000000000e+00	2.6485697589719503e+01	3.7471363895897808e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8289922333197557e-02	0.0000000000000000e+00	2.6815637073977634e+01	3.7862928783060068e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8807353716078609e-02	0.0000000000000000e+00	2.7146451848230349e+01	3.8262903577841240e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9324785098959654e-02	0.0000000000000000e+00	2.7478141912477660e+01	3.8671917916640880e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9842216481840706e-02	0.0000000000000000e+00	2.7810707266719565e+01	3.9090599370492052e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0359647864721751e-02	0.0000000000000000e+00	2.8144147910956058e+01	3.9519572066798692e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0877079247602803e-02	0.0000000000000000e+00	2.8478463845187136e+01	3.9959455311358189e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-02	0.0000000000000000e+00	2.8813655069412814e+01	4.0410862220034427e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1911942013364893e-02	0.0000000000000000e+00	2.9149721583633074e+01	4.0874398369731235e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2429373396245945e-02	0.0000000000000000e+00	2.9486663387847923e+01	4.1350660478467305e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2946804779126990e-02	0.0000000000000000e+00	2.9824480482057371e+01	4.1840235124330866e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3464236162008042e-02	0.0000000000000000e+00	3.0163172866261409e+01	4.2343697512901796e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3981667544889087e-02	0.0000000000000000e+00	3.0502740540460035e+01	4.2861610302360603e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4499098927770139e-02	0.0000000000000000e+00	3.0843183504653254e+01	4.3394522495000076e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5016530310651184e-02	0.0000000000000000e+00	3.1184501758841058e+01	4.3942968403161603e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5533961693532229e-02	0.0000000000000000e+00	3.1526695303023452e+01	4.4507466696820419e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6051393076413281e-02	0.0000000000000000e+00	3.1869764137200445e+01	4.5088519539102051e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294327e-02	0.0000000000000000e+00	3.2213708261372012e+01	4.5686611814980693e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7086255842175379e-02	0.0000000000000000e+00	3.2558527675538194e+01	4.6302210457304971e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7603687225056424e-02	0.0000000000000000e+00	3.2904222379698957e+01	4.6935763873121716e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8121118607937476e-02	0.0000000000000000e+00	3.3250792373854303e+01	4.7587701472100441e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8638549990818521e-02	0.0000000000000000e+00	3.3598237658004237e+01	4.8258433297655917e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9155981373699573e-02	0.0000000000000000e+00	3.3946558232148782e+01	4.8948349760213700e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9673412756580618e-02	0.0000000000000000e+00	3.4295754096287901e+01	4.9657821470951496e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0190844139461663e-02	0.0000000000000000e+00	3.4645825250421616e+01	5.0387199173304231e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0708275522342715e-02	0.0000000000000000e+00	3.4996771694549921e+01	5.1136813768560319e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1225706905223760e-02	0.0000000000000000e+00	3.5348593428672814e+01	5.1906976431035001e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104812e-02	0.0000000000000000e+00	3.5701290452790303e+01	5.2697978807559409e-01	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1097211075513416e-01	2.5720625138900708e+00	2.5465261317119070e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-04	5.1097211075513416e-01	2.8381058285430827e+00	2.4633027739467722e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-03	5.1097211075513416e-01	3.1050244331906858e+00	2.3834569174472467e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431443e-03	5.1097211075513416e-01	3.3728183278328792e+00	2.3071140291214878e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-03	5.1097211075513416e-01	3.6414875124696620e+00	2.2344059311864914e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052405e-03	5.1097211075513416e-01	3.9110319871010364e+00	2.1654697469622355e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862886e-03	5.1097211075513416e-01	4.1814517517270025e+00	2.1004463989875427e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673367e-03	5.1097211075513416e-01	4.4527468063475570e+00	2.0394785948145655e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-03	5.1097211075513416e-01	4.7249171509627041e+00	1.9827082514040570e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294333e-03	5.1097211075513416e-01	4.9979627855724402e+00	1.9302733366898964e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-03	5.1097211075513416e-01	5.2718837101767688e+00	1.8823041483247785e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.6917452116915287e-03	5.1097211075513416e-01	5.5466799247756873e+00	1.8389191047967623e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2091765945725772e-03	5.1097211075513416e-01	5.8223514293691965e+00	1.8002201901611709e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7266079774536258e-03	5.1097211075513416e-01	6.0988982239572946e+00	1.7662882641196728e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2440393603346734e-03	5.1097211075513416e-01	6.3763203085399844e+00	1.7371785139682500e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7614707432157211e-03	5.1097211075513416e-01	6.6546176831172659e+00	1.7129163712228856e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.2789021260967696e-03	5.1097211075513416e-01	6.9337903476891380e+00	1.6934942304073472e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.7963335089778182e-03	5.1097211075513416e-01	7.2138383022556001e+00	1.6788692805696043e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3137648918588667e-03	5.1097211075513416e-01	7.4947615468166520e+00	1.6689626883209252e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8311962747399135e-03	5.1097211075513416e-01	7.7765600813722955e+00	1.6636602604618755e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-02	5.1097211075513416e-01	8.0592339059225306e+00	1.6628145796262317e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0866059040502011e-02	5.1097211075513416e-01	8.3427830204673548e+00	1.6662484691614787e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1383490423383057e-02	5.1097211075513416e-01	8.6272074250067714e+00	1.6737595261395191e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1900921806264106e-02	5.1097211075513416e-01	8.9125071195407770e+00	1.6851253819426101e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2418353189145154e-02	5.1097211075513416e-01	9.1986821040693716e+00	1.7001093176293763e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2935784572026203e-02	5.1097211075513416e-01	9.4857323785925622e+00	1.7184658755731130e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3453215954907252e-02	5.1097211075513416e-01	9.7736579431103383e+00	1.7399461605421371e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3970647337788298e-02	5.1097211075513416e-01	1.0062458797622709e+01	1.7643025984062960e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4488078720669347e-02	5.1097211075513416e-01	1.0352134942129664e+01	1.7912930040535596e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5005510103550395e-02	5.1097211075513416e-01	1.0642686376631216e+01	1.8206838892628735e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431442e-02	5.1097211075513416e-01	1.0934113101127355e+01	1.8522530076664104e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6040372869312491e-02	5.1097211075513416e-01	1.1226415115618089e+01	1.8857911834065902e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6557804252193539e-02	5.1097211075513416e-01	1.1519592420103407e+01	1.9211035021774631e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7075235635074588e-02	5.1097211075513416e-01	1.1813645014583321e+01	1.9580099600383324e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7592667017955636e-02	5.1097211075513416e-01	1.2108572899057824e+01	1.9963456699621085e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8110098400836685e-02	5.1097211075513416e-01	1.2404376073526921e+01	2.0359607220950021e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8627529783717733e-02	5.1097211075513416e-01	1.2701054537990602e+01	2.0767197843999149e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9144961166598778e-02	5.1097211075513416e-01	1.2998608292448878e+01	2.1185015183499128e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9662392549479827e-02	5.1097211075513416e-01	1.3297037336901742e+01	2.1611978715371291e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0179823932360876e-02	5.1097211075513416e-01	1.3596341671349201e+01	2.2047132967266822e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-02	5.1097211075513416e-01	1.3896521295791249e+01	2.2489639357453220e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1214686698122973e-02	5.1097211075513416e-01	1.4197576210227885e+01	2.2938767969992199e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1732118081004021e-02	5.1097211075513416e-01	1.4499506414659113e+01	2.3393889474448173e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2249549463885070e-02	5.1097211075513416e-01	1.4802311909084933e+01	2.3854467334176319e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2766980846766115e-02	5.1097211075513416e-01	1.5105992693505343e+01	2.4320050396854168e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3284412229647163e-02	5.1097211075513416e-01	1.5410548767920343e+01	2.4790265922422505e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3801843612528212e-02	5.1097211075513416e-01	1.5715980132329934e+01	2.5264813074853715e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4319274995409260e-02	5.1097211075513416e-01	1.6022286786734114e+01	2.5743456883330779e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4836706378290309e-02	5.1097211075513416e-01	1.6329468731132888e+01	2.6226022663765131e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5354137761171357e-02	5.1097211075513416e-01	1.6637525965526248e+01	2.6712390881742648e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052406e-02	5.1097211075513416e-01	1.6946458489914203e+01	2.7202492431737590e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6389000526933454e-02	5.1097211075513416e-01	1.7256266304296744e+01	2.7696304303908176e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6906431909814503e-02	5.1097211075513416e-01	1.7566949408673878e+01	2.8193845608189372e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7423863292695548e-02	5.1097211075513416e-01	1.7878507803045608e+01	2.8695173925205386e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7941294675576597e-02	5.1097211075513416e-01	1.8190941487411923e+01	2.9200381954301313e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8458726058457645e-02	5.1097211075513416e-01	1.8504250461772831e+01	2.9709594430367497e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8976157441338694e-02	5.1097211075513416e-01	1.8818434726128324e+01	3.0222965282947706e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9493588824219742e-02	5.1097211075513416e-01	1.9133494280478420e+01	3.0740675013123014e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0011020207100791e-02	5.1097211075513416e-01	1.9449429124823091e+01	3.1262928265778206e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0528451589981839e-02	5.1097211075513416e-01	1.9766239259162365e+01	3.1789951576977821e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862884e-02	5.1097211075513416e-01	2.0083924683496221e+01	3.2321991278246393e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1563314355743936e-02	5.1097211075513416e-01	2.0402485397824673e+01	3.2859311541530339e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2080745738624981e-02	5.1097211075513416e-01	2.0721921402147718e+01	3.3402192550470433e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2598177121506033e-02	5.1097211075513416e-01	2.1042232696465348e+01	3.3950928785359380e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3115608504387078e-02	5.1097211075513416e-01	2.1363419280777567e+01	3.4505827410754730e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3633039887268124e-02	5.1097211075513416e-01	2.1685481155084378e+01	3.5067206756166952e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4150471270149176e-02	5.1097211075513416e-01	2.2008418319385790e+01	3.5635394881577470e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4667902653030221e-02	5.1097211075513416e-01	2.2332230773681779e+01	3.6210728220741240e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5185334035911273e-02	5.1097211075513416e-01	2.2656918517972361e+01	3.6793550296272959e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5702765418792318e-02	5.1097211075513416e-01	2.2982481552257543e+01	3.7384210501488541e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673370e-02	5.1097211075513416e-01	2.3308919876537310e+01	3.7983062944793722e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6737628184554415e-02	5.1097211075513416e-01	2.3636233490811659e+01	3.8590465353147013e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7255059567435467e-02	5.1097211075513416e-01	2.3964422395080618e+01	3.9206778031753814e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7772490950316512e-02	5.1097211075513416e-01	2.4293486589344148e+01	3.9832362877685917e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8289922333197557e-02	5.1097211075513416e-01	2.4623426073602278e+01	4.0467582445573613e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8807353716078609e-02	5.1097211075513416e-01	2.4954240847855001e+01	4.1112799063891331e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9324785098959654e-02	5.1097211075513416e-01	2.5285930912102309e+01	4.1768374000669078e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9842216481840706e-02	5.1097211075513416e-01	2.5618496266344209e+01	4.2434666677676308e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0359647864721751e-02	5.1097211075513416e-01	2.5951936910580702e+01	4.3112033932325916e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0877079247602803e-02	5.1097211075513416e-01	2.6286252844811788e+01	4.3800829326653734e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-02	5.1097211075513416e-01	2.6621444069037452e+01	4.4501402502809562e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1911942013364893e-02	5.1097211075513416e-01	2.6957510583257715e+01	4.5214098584526913e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2429373396245945e-02	5.1097211075513416e-01	2.7294452387472571e+01	4.5939257624039537e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2946804779126990e-02	5.1097211075513416e-01	2.7632269481682020e+01	4.6677214093874375e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3464236162008042e-02	5.1097211075513416e-01	2.7970961865886053e+01	4.7428296422906285e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3981667544889087e-02	5.1097211075513416e-01	2.8310529540084680e+01	4.8192826575957842e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4499098927770139e-02	5.1097211075513416e-01	2.8650972504277899e+01	4.8971119676163349e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5016530310651184e-02	5.1097211075513416e-01	2.8992290758465703e+01	4.9763483669188535e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5533961693532229e-02	5.1097211075513416e-01	2.9334484302648097e+01	5.0570219028301133e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6051393076413281e-02	5.1097211075513416e-01	2.9677553136825086e+01	5.1391618499171232e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294327e-02	5.1097211075513416e-01	3.0021497260996661e+01	5.2227966883163734e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7086255842175379e-02	5.1097211075513416e-01	3.0366316675162835e+01	5.3079540857787411e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7603687225056424e-02	5.1097211075513416e-01	3.0712011379323599e+01	5.3946608832849308e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8121118607937476e-02	5.1097211075513416e-01	3.1058581373478951e+01	5.4829430840780269e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8638549990818521e-02	5.1097211075513416e-01	3.1406026657628885e+01	5.5728258459517654e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9155981373699573e-02	5.1097211075513416e-01	3.1754347231773426e+01	5.6643334766238695e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9673412756580618e-02	5.1097211075513416e-01	3.2103543095912542e+01	5.7574894320210912e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0190844139461663e-02	5.1097211075513416e-01	3.2453614250046257e+01	5.8523163172957415e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0708275522342715e-02	5.1097211075513416e-01	3.2804560694174569e+01	5.9488358903903804e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1225706905223760e-02	5.1097211075513416e-01	3.3156382428297462e+01	6.0470690679678363e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104812e-02	5.1097211075513416e-01	3.3509079452414952e+01	6.1470359335199498e-01	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5692639961794757e-01	3.0112793877562427e+00	2.1363743640012564e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-04	4.5692639961794757e-01	3.2773227024092546e+00	2.0502050191054172e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-03	4.5692639961794757e-01	3.5442413070568577e+00	1.9675281399813396e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431443e-03	4.5692639961794757e-01	3.8120352016990506e+00	1.8885272958630078e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-03	4.5692639961794757e-01	4.0807043863358343e+00	1.8134029414970365e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052405e-03	4.5692639961794757e-01	4.3502488609672083e+00	1.7423718909792910e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862886e-03	4.5692639961794757e-01	4.6206686255931739e+00	1.6756658182770887e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673367e-03	4.5692639961794757e-01	4.8919636802137294e+00	1.6135284738066311e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-03	4.5692639961794757e-01	5.1641340248288765e+00	1.5562112980948886e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294333e-03	4.5692639961794757e-01	5.4371796594386126e+00	1.5039671555662576e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-03	4.5692639961794757e-01	5.7111005840429403e+00	1.4570420287484487e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.6917452116915287e-03	4.5692639961794757e-01	5.9858967986418579e+00	1.4156647259421998e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2091765945725772e-03	4.5692639961794757e-01	6.2615683032353671e+00	1.3800349670951240e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7266079774536258e-03	4.5692639961794757e-01	6.5381150978234670e+00	1.3503105953291103e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2440393603346734e-03	4.5692639961794757e-01	6.8155371824061568e+00	1.3265950457215897e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7614707432157211e-03	4.5692639961794757e-01	7.0938345569834382e+00	1.3089264816220728e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.2789021260967696e-03	4.5692639961794757e-01	7.3730072215553095e+00	1.2972700647738217e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.7963335089778182e-03	4.5692639961794757e-01	7.6530551761217707e+00	1.2915145784394971e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3137648918588667e-03	4.5692639961794757e-01	7.9339784206828243e+00	1.2914740772211172e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8311962747399135e-03	4.5692639961794757e-01	8.2157769552384678e+00	1.2968945026142617e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-02	4.5692639961794757e-01	8.4984507797887012e+00	1.3074644645006592e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0866059040502011e-02	4.5692639961794757e-01	8.7819998943335253e+00	1.3228288367131294e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1383490423383057e-02	4.5692639961794757e-01	9.0664242988729420e+00	1.3426035720350010e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1900921806264106e-02	4.5692639961794757e-01	9.3517239934069476e+00	1.3663902234377404e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2418353189145154e-02	4.5692639961794757e-01	9.6378989779355457e+00	1.3937889835871367e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2935784572026203e-02	4.5692639961794757e-01	9.9249492524587328e+00	1.4244094962217216e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3453215954907252e-02	4.5692639961794757e-01	1.0212874816976511e+01	1.4578791297773819e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3970647337788298e-02	4.5692639961794757e-01	1.0501675671488877e+01	1.4938487546385981e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4488078720669347e-02	4.5692639961794757e-01	1.0791351815995837e+01	1.5319962977759641e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5005510103550395e-02	4.5692639961794757e-01	1.1081903250497389e+01	1.5720284670400897e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431442e-02	4.5692639961794757e-01	1.1373329974993529e+01	1.6136810673136209e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6040372869312491e-02	4.5692639961794757e-01	1.1665631989484259e+01	1.6567183030148250e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6557804252193539e-02	4.5692639961794757e-01	1.1958809293969582e+01	1.7009314034496328e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7075235635074588e-02	4.5692639961794757e-01	1.2252861888449495e+01	1.7461368392262899e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7592667017955636e-02	4.5692639961794757e-01	1.2547789772923997e+01	1.7921743318384811e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8110098400836685e-02	4.5692639961794757e-01	1.2843592947393089e+01	1.8389048010071887e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8627529783717733e-02	4.5692639961794757e-01	1.3140271411856775e+01	1.8862083477707905e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9144961166598778e-02	4.5692639961794757e-01	1.3437825166315047e+01	1.9339823355089367e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9662392549479827e-02	4.5692639961794757e-01	1.3736254210767914e+01	1.9821396047637674e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0179823932360876e-02	4.5692639961794757e-01	1.4035558545215373e+01	2.0306068391310053e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-02	4.5692639961794757e-01	1.4335738169657420e+01	2.0793230868891308e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1214686698122973e-02	4.5692639961794757e-01	1.4636793084094055e+01	2.1282384348851272e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1732118081004021e-02	4.5692639961794757e-01	1.4938723288525285e+01	2.1773128262518379e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2249549463885070e-02	4.5692639961794757e-01	1.5241528782951107e+01	2.2265150108249171e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2766980846766115e-02	4.5692639961794757e-01	1.5545209567371511e+01	2.2758216159295497e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3284412229647163e-02	4.5692639961794757e-01	1.5849765641786512e+01	2.3252163249988694e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3801843612528212e-02	4.5692639961794757e-01	1.6155197006196104e+01	2.3746891518868629e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4319274995409260e-02	4.5692639961794757e-01	1.6461503660600282e+01	2.4242357994992328e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4836706378290309e-02	4.5692639961794757e-01	1.6768685604999057e+01	2.4738570923065173e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5354137761171357e-02	4.5692639961794757e-01	1.7076742839392423e+01	2.5235584733186806e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052406e-02	4.5692639961794757e-01	1.7385675363780376e+01	2.5733495571086518e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6389000526933454e-02	4.5692639961794757e-01	1.7695483178162920e+01	2.6232437314411983e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6906431909814503e-02	4.5692639961794757e-01	1.8006166282540057e+01	2.6732578009605290e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7423863292695548e-02	4.5692639961794757e-01	1.8317724676911780e+01	2.7234116672113245e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7941294675576597e-02	4.5692639961794757e-01	1.8630158361278092e+01	2.7737280400045428e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8458726058457645e-02	4.5692639961794757e-01	1.8943467335639003e+01	2.8242321757987104e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8976157441338694e-02	4.5692639961794757e-01	1.9257651599994496e+01	2.8749516393497865e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9493588824219742e-02	4.5692639961794757e-01	1.9572711154344585e+01	2.9259160853980243e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0011020207100791e-02	4.5692639961794757e-01	1.9888645998689267e+01	2.9771570576115897e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0528451589981839e-02	4.5692639961794757e-01	2.0205456133028537e+01	3.0287078024047887e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862884e-02	4.5692639961794757e-01	2.0523141557362390e+01	3.0806030955964264e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1563314355743936e-02	4.5692639961794757e-01	2.0841702271690846e+01	3.1328790801795692e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2080745738624981e-02	4.5692639961794757e-01	2.1161138276013883e+01	3.1855731137402266e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2598177121506033e-02	4.5692639961794757e-01	2.1481449570331517e+01	3.2387236242980971e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3115608504387078e-02	4.5692639961794757e-01	2.1802636154643739e+01	3.2923699735466644e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3633039887268124e-02	4.5692639961794757e-01	2.2124698028950547e+01	3.3465523266494113e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4150471270149176e-02	4.5692639961794757e-01	2.2447635193251962e+01	3.4013115279058376e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4667902653030221e-02	4.5692639961794757e-01	2.2771447647547948e+01	3.4566889817380692e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5185334035911273e-02	4.5692639961794757e-01	2.3096135391838541e+01	3.5127265385662843e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5702765418792318e-02	4.5692639961794757e-01	2.3421698426123715e+01	3.5694663852455971e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673370e-02	4.5692639961794757e-01	2.3748136750403482e+01	3.6269509398226940e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6737628184554415e-02	4.5692639961794757e-01	2.4075450364677831e+01	3.6852227504480023e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7255059567435467e-02	4.5692639961794757e-01	2.4403639268946783e+01	3.7443243983397723e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7772490950316512e-02	4.5692639961794757e-01	2.4732703463210324e+01	3.8042984047496881e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8289922333197557e-02	4.5692639961794757e-01	2.5062642947468447e+01	3.8651871419208622e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8807353716078609e-02	4.5692639961794757e-01	2.5393457721721170e+01	3.9270327480616807e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9324785098959654e-02	4.5692639961794757e-01	2.5725147785968481e+01	3.9898770463836358e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9842216481840706e-02	4.5692639961794757e-01	2.6057713140210378e+01	4.0537614682670453e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0359647864721751e-02	4.5692639961794757e-01	2.6391153784446875e+01	4.1187269806289878e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0877079247602803e-02	4.5692639961794757e-01	2.6725469718677960e+01	4.1848140175706927e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-02	4.5692639961794757e-01	2.7060660942903631e+01	4.2520624163796056e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1911942013364893e-02	4.5692639961794757e-01	2.7396727457123891e+01	4.3205113579549220e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2429373396245945e-02	4.5692639961794757e-01	2.7733669261338747e+01	4.3901993117133853e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2946804779126990e-02	4.5692639961794757e-01	2.8071486355548185e+01	4.4611639850187440e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3464236162008042e-02	4.5692639961794757e-01	2.8410178739752222e+01	4.5334422771608035e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3981667544889087e-02	4.5692639961794757e-01	2.8749746413950849e+01	4.6070702378892486e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4499098927770139e-02	4.5692639961794757e-01	2.9090189378144071e+01	4.6820830304891581e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5016530310651184e-02	4.5692639961794757e-01	2.9431507632331872e+01	4.7585148993610055e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5533961693532229e-02	4.5692639961794757e-01	2.9773701176514269e+01	4.8363991420465308e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6051393076413281e-02	4.5692639961794757e-01	3.0116770010691262e+01	4.9157680856207697e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294327e-02	4.5692639961794757e-01	3.0460714134862840e+01	4.9966530673472564e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7086255842175379e-02	4.5692639961794757e-01	3.0805533549029008e+01	5.0790844194751461e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7603687225056424e-02	4.5692639961794757e-01	3.1151228253189768e+01	5.1630914580356468e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8121118607937476e-02	4.5692639961794757e-01	3.1497798247345127e+01	5.2487024754800971e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8638549990818521e-02	4.5692639961794757e-01	3.1845243531495068e+01	5.3359447369847079e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9155981373699573e-02	4.5692639961794757e-01	3.2193564105639602e+01	5.4248444802337070e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9673412756580618e-02	4.5692639961794757e-01	3.2542759969778722e+01	5.5154269184830906e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0190844139461663e-02	4.5692639961794757e-01	3.2892831123912423e+01	5.6077162466953590e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0708275522342715e-02	4.5692639961794757e-01	3.3243777568040741e+01	5.7017356505307037e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1225706905223760e-02	4.5692639961794757e-01	3.3595599302163627e+01	5.7975073179755032e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104812e-02	4.5692639961794757e-01	3.3948296326281124e+01	5.8950524533849902e-01	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4658935092121362e-01	3.7556748496251782e+00	1.5763911549139228e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-04	3.4658935092121362e-01	4.0217181642781910e+00	1.4897883979601595e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-03	3.4658935092121362e-01	4.2886367689257936e+00	1.4071979860165185e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431443e-03	3.4658935092121362e-01	4.5564306635679870e+00	1.3289770566286332e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-03	3.4658935092121362e-01	4.8250998482047711e+00	1.2555379394296032e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052405e-03	3.4658935092121362e-01	5.0946443228361451e+00	1.1873503503934543e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862886e-03	3.4658935092121362e-01	5.3650640874621098e+00	1.1249390567185656e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673367e-03	3.4658935092121362e-01	5.6363591420826662e+00	1.0688742306527761e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-03	3.4658935092121362e-01	5.9085294866978124e+00	1.0197513263357222e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294333e-03	3.4658935092121362e-01	6.1815751213075485e+00	9.7815780221806370e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-03	3.4658935092121362e-01	6.4554960459118762e+00	9.4462606994854273e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.6917452116915287e-03	3.4658935092121362e-01	6.7302922605107938e+00	9.1957607185556720e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.2091765945725772e-03	3.4658935092121362e-01	7.0059637651043021e+00	9.0325621111568485e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.7266079774536258e-03	3.4658935092121362e-01	7.2825105596924029e+00	8.9569573680446948e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.2440393603346734e-03	3.4658935092121362e-01	7.5599326442750927e+00	8.9668198412747813e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.7614707432157211e-03	3.4658935092121362e-01	7.8382300188523741e+00	9.0577031060174007e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.2789021260967696e-03	3.4658935092121362e-01	8.1174026834242454e+00	9.2232490906455258e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.7963335089778182e-03	3.4658935092121362e-01	8.3974506379907066e+00	9.4557969446646434e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.3137648918588667e-03	3.4658935092121362e-01	8.6783738825517620e+00	9.7470452930044332e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.8311962747399135e-03	3.4658935092121362e-01	8.9601724171074029e+00	1.0088640606896351e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-02	3.4658935092121362e-01	9.2428462416576398e+00	1.0472619168115288e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0866059040502011e-02	3.4658935092121362e-01	9.5263953562024657e+00	1.0891686379250606e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1383490423383057e-02	3.4658935092121362e-01	9.8108197607418770e+00	1.1339354814384602e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1900921806264106e-02	3.4658935092121362e-01	1.0096119455275883e+01	1.1809978156841215e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2418353189145154e-02	3.4658935092121362e-01	1.0382294439804481e+01	1.2298718396361721e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2935784572026203e-02	3.4658935092121362e-01	1.0669344714327668e+01	1.2801476387514271e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3453215954907252e-02	3.4658935092121362e-01	1.0957270278845446e+01	1.3314806846980645e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3970647337788298e-02	3.4658935092121362e-01	1.1246071133357814e+01	1.3835830985973960e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4488078720669347e-02	3.4658935092121362e-01	1.1535747277864772e+01	1.4362154146889408e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5005510103550395e-02	3.4658935092121362e-01	1.1826298712366322e+01	1.4891791946818775e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431442e-02	3.4658935092121362e-01	1.2117725436862465e+01	1.5423106078510085e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6040372869312491e-02	3.4658935092121362e-01	1.2410027451353196e+01	1.5954749608559562e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6557804252193539e-02	3.4658935092121362e-01	1.2703204755838517e+01	1.6485620962529743e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7075235635074588e-02	3.4658935092121362e-01	1.2997257350318430e+01	1.7014825528777056e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7592667017955636e-02	3.4658935092121362e-01	1.3292185234792932e+01	1.7541643772247051e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8110098400836685e-02	3.4658935092121362e-01	1.3587988409262028e+01	1.8065504819036937e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8627529783717733e-02	3.4658935092121362e-01	1.3884666873725712e+01	1.8585964589634218e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9144961166598778e-02	3.4658935092121362e-01	1.4182220628183986e+01	1.9102687688909145e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9662392549479827e-02	3.4658935092121362e-01	1.4480649672636853e+01	1.9615432386457524e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0179823932360876e-02	3.4658935092121362e-01	1.4779954007084308e+01	2.0124038133759867e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-02	3.4658935092121362e-01	1.5080133631526355e+01	2.0628415162081226e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1214686698122973e-02	3.4658935092121362e-01	1.5381188545962994e+01	2.1128535787170019e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1732118081004021e-02	3.4658935092121362e-01	1.5683118750394224e+01	2.1624427114921199e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2249549463885070e-02	3.4658935092121362e-01	1.5985924244820040e+01	2.2116164898099053e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2766980846766115e-02	3.4658935092121362e-01	1.6289605029240448e+01	2.2603868339832150e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3284412229647163e-02	3.4658935092121362e-01	1.6594161103655445e+01	2.3087695676684825e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3801843612528212e-02	3.4658935092121362e-01	1.6899592468065041e+01	2.3567840404192320e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4319274995409260e-02	3.4658935092121362e-01	1.7205899122469223e+01	2.4044528032153506e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4836706378290309e-02	3.4658935092121362e-01	1.7513081066867990e+01	2.4518013276770484e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5354137761171357e-02	3.4658935092121362e-01	1.7821138301261360e+01	2.4988577612832741e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052406e-02	3.4658935092121362e-01	1.8130070825649309e+01	2.5456527122249301e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6389000526933454e-02	3.4658935092121362e-01	1.8439878640031854e+01	2.5922190585959953e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6906431909814503e-02	3.4658935092121362e-01	1.8750561744408991e+01	2.6385917775039253e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7423863292695548e-02	3.4658935092121362e-01	1.9062120138780717e+01	2.6848077904062900e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7941294675576597e-02	3.4658935092121362e-01	1.9374553823147028e+01	2.7309058215793208e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8458726058457645e-02	3.4658935092121362e-01	1.9687862797507936e+01	2.7769262671244682e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8976157441338694e-02	3.4658935092121362e-01	2.0002047061863436e+01	2.8229110723376499e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9493588824219742e-02	3.4658935092121362e-01	2.0317106616213525e+01	2.8689036156188696e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0011020207100791e-02	3.4658935092121362e-01	2.0633041460558204e+01	2.9149485974021194e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0528451589981839e-02	3.4658935092121362e-01	2.0949851594897474e+01	2.9610919328423163e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862884e-02	3.4658935092121362e-01	2.1267537019231330e+01	3.0073806472206288e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1563314355743936e-02	3.4658935092121362e-01	2.1586097733559786e+01	3.0538627732241252e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2080745738624981e-02	3.4658935092121362e-01	2.1905533737882823e+01	3.1005872494282011e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2598177121506033e-02	3.4658935092121362e-01	2.2225845032200457e+01	3.1476038194616979e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3115608504387078e-02	3.4658935092121362e-01	2.2547031616512673e+01	3.1949629314723677e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3633039887268124e-02	3.4658935092121362e-01	2.2869093490819491e+01	3.2427156376311350e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4150471270149176e-02	3.4658935092121362e-01	2.3192030655120892e+01	3.2909134935242540e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4667902653030221e-02	3.4658935092121362e-01	2.3515843109416888e+01	3.3396084573824225e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5185334035911273e-02	3.4658935092121362e-01	2.3840530853707470e+01	3.3888527891827169e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5702765418792318e-02	3.4658935092121362e-01	2.4166093887992648e+01	3.4386989497411186e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673370e-02	3.4658935092121362e-01	2.4492532212272415e+01	3.4891994999825304e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6737628184554415e-02	3.4658935092121362e-01	2.4819845826546768e+01	3.5404070006368371e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7255059567435467e-02	3.4658935092121362e-01	2.5148034730815720e+01	3.5923739126625809e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7772490950316512e-02	3.4658935092121362e-01	2.5477098925079254e+01	3.6451524987428618e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8289922333197557e-02	3.4658935092121362e-01	2.5807038409337387e+01	3.6987947262332299e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8807353716078609e-02	3.4658935092121362e-01	2.6137853183590110e+01	3.7533521719678226e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9324785098959654e-02	3.4658935092121362e-01	2.6469543247837414e+01	3.8088759293456342e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9842216481840706e-02	3.4658935092121362e-01	2.6802108602079318e+01	3.8654165181277739e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0359647864721751e-02	3.4658935092121362e-01	2.7135549246315808e+01	3.9230237973768350e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0877079247602803e-02	3.4658935092121362e-01	2.7469865180546893e+01	3.9817468819591340e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-02	3.4658935092121362e-01	2.7805056404772564e+01	4.0416340630159558e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1911942013364893e-02	3.4658935092121362e-01	2.8141122918992828e+01	4.1027327327848595e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2429373396245945e-02	3.4658935092121362e-01	2.8478064723207680e+01	4.1650893141223044e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2946804779126990e-02	3.4658935092121362e-01	2.8815881817417125e+01	4.2287491950424633e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3464236162008042e-02	3.4658935092121362e-01	2.9154574201621159e+01	4.2937566685462730e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3981667544889087e-02	3.4658935092121362e-01	2.9494141875819786e+01	4.3601548779683058e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4499098927770139e-02	3.4658935092121362e-01	2.9834584840013008e+01	4.4279857680220402e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5016530310651184e-02	3.4658935092121362e-01	3.0175903094200809e+01	4.4972900416732470e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5533961693532229e-02	3.4658935092121362e-01	3.0518096638383202e+01	4.5681071229185222e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6051393076413281e-02	3.4658935092121362e-01	3.0861165472560195e+01	4.6404751254965931e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294327e-02	3.4658935092121362e-01	3.1205109596731770e+01	4.7144308275067692e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7086255842175379e-02	3.4658935092121362e-01	3.1549929010897952e+01	4.7900096518626384e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7603687225056424e-02	3.4658935092121362e-01	3.1895623715058704e+01	4.8672456524594926e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8121118607937476e-02	3.4658935092121362e-01	3.2242193709214064e+01	4.9461715058937500e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8638549990818521e-02	3.4658935092121362e-01	3.2589638993363991e+01	5.0268185085314454e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9155981373699573e-02	3.4658935092121362e-01	3.2937959567508535e+01	5.1092165786873167e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9673412756580618e-02	3.4658935092121362e-01	3.3287155431647655e+01	5.1933942636475705e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0190844139461663e-02	3.4658935092121362e-01	3.3637226585781370e+01	5.2793787512409607e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0708275522342715e-02	3.4658935092121362e-01	3.3988173029909682e+01	5.3671958856443380e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1225706905223760e-02	3.4658935092121362e-01	3.4339994764032568e+01	5.4568701870908443e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104812e-02	3.4658935092121362e-01	3.4692691788150057e+01	5.5484248751402454e-01	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
4.7434017769310017e+00	4.7968047058861405e+00	4.7164859362150269e+00	4.8043140441016607e+00	4.7500102990154920e+00	4.7234881103377875e+00	4.8107722329894447e+00	4.7443419828224913e+00	4.7385958761307352e+00	4.7276877742602261e+00	4.7438455142630334e+00	4.7999862468651120e+00	4.7222382304569228e+00	4.8238823645336550e+00	4.8182476191726522e+00	

#ae#Y_extr
4.7642735142654260e+00	1.4241593386599485e-01	

#CH2_RED(smart_print)
0.109(72)	



==> isoQCD/Data/fit_Lsla/fit/MeV/analytic/M1_3GeV/m_s.dat <==
*** Results of the xexyey fit ***
----------
n_var : 5
n_pts : 54
n_par : 5
Simultaneous fit of m_s(MeV)

[The fit converged for all jkf indices]
----------

#jkf#A0
3.0468058325644648e-01	3.2456052813453251e-01	3.1164432159239147e-01	3.1220906207920868e-01	3.0611950681977712e-01	3.0817737879454998e-01	3.2171301200667951e-01	3.1037539433835437e-01	3.0627330569351441e-01	3.1847081051259962e-01	3.1349608323251632e-01	3.1651712655344499e-01	3.2053439936790296e-01	3.2182283556415359e-01	3.1141665341262537e-01	

#ae#A0
3.1386740009057984e-01	2.3112648110146621e-02	

#jkf#c_fL
-5.3451626608772926e+01	-5.8546294727378580e+01	-9.4361732614916207e+01	-9.8958197759612801e+01	-5.7720588611532257e+01	-6.5262073137017836e+01	-5.7901035897931266e+01	-5.6156422745298833e+01	-9.9432964073098830e+01	-8.4286842310355567e+01	-8.6305154256773179e+01	-5.5794955168009572e+01	-5.5865554182154277e+01	-9.5934558658878757e+01	-9.3970375232918030e+01	

#ae#c_fL
-7.4263225065643269e+01	6.8726819989438411e+01	

#jkf#cl
5.4695096556988023e+00	5.0570282007353562e+00	5.2083123597377812e+00	5.4441807648522111e+00	5.6770890387225945e+00	5.6438142407246268e+00	5.1611727756418553e+00	5.6086234645831068e+00	5.3009269171066649e+00	5.0503619445769967e+00	5.4907690811878309e+00	4.9784407664131036e+00	5.0032020349542030e+00	5.2220705622237569e+00	5.4430552636153049e+00	

#ae#cl
5.3172371380516132e+00	8.6634929388771187e-01	

#jkf#ca2
-1.9819222107578462e+00	-1.9352976861550122e+00	-1.9648893549674091e+00	-2.0633144396445169e+00	-2.0071756644037184e+00	-2.1044132519756911e+00	-2.0454501515909675e+00	-1.9539093907931468e+00	-1.8898722609910981e+00	-2.0584754909396996e+00	-1.9461565356721238e+00	-1.9701959701292473e+00	-1.9501899809718783e+00	-2.0547944913223435e+00	-2.0476889548591548e+00	

#ae#ca2
-1.9982497223449234e+00	2.2018630347611859e-01	

#jkf#c_r
1.6637771347299037e+01	1.5425358267801936e+01	1.6309815496232464e+01	1.6250125733730350e+01	1.6544407866880444e+01	1.6445325932952588e+01	1.5600018667441740e+01	1.6227885827390743e+01	1.6556750759119460e+01	1.5768824236607109e+01	1.6025564365299445e+01	1.5969698066298886e+01	1.5687777556311053e+01	1.5587881776533552e+01	1.6232293065913929e+01	

#ae#c_r
1.6084633264387513e+01	1.4267294876253489e+00	

#jkf#CH2_RED
9.6256195940121220e-02	1.0733191130288032e-01	7.5740766396366746e-02	9.0115306596265543e-02	8.5526894670548498e-02	8.8738281596539653e-02	7.1472291684788608e-02	9.7264156737131416e-02	8.8956550307889445e-02	7.3321446594275974e-02	9.4459556345453763e-02	8.1658098028438111e-02	7.3587774292917935e-02	8.6077385616099969e-02	8.0215183966638279e-02	

#ae#CH2_RED
8.6048120005090364e-02	3.7109583412398235e-02	

#jkf#data_x_1
2.2162571379751866e-01	2.2182462039999429e-01	2.2165019871090527e-01	2.2165610501953345e-01	2.2180378023561270e-01	2.2149316739054881e-01	2.2148203474541481e-01	2.2149296611306479e-01	2.2161858889261532e-01	2.2184601294649881e-01	2.2165703594052347e-01	2.2195348957557468e-01	2.2155832788462826e-01	2.2168709676644108e-01	2.2170141306001734e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-2.1964916565976655e-02	-2.2012513061474059e-02	-2.1745845599862590e-02	-2.2225313858007273e-02	-2.2447420811568697e-02	-2.2014047873386872e-02	-2.2079291602017159e-02	-2.2673323609275681e-02	-2.2394595602164807e-02	-2.2093452121939111e-02	-2.2357935666546536e-02	-2.1765855129312200e-02	-2.1591904663461919e-02	-2.2867897010263233e-02	-2.2530863666938933e-02	
6.0556205904695529e-02	6.0575000617531710e-02	6.0673467635972464e-02	6.0432089254922883e-02	6.0437688738029502e-02	6.0469162157883949e-02	6.0495977466957798e-02	6.0152801279041060e-02	6.0313659515766588e-02	6.0520270656637676e-02	6.0335996950058313e-02	6.0732173235539630e-02	6.0708626086197343e-02	6.0170328152234942e-02	6.0281321967518967e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_2
2.2162571379751866e-01	2.2182462039999429e-01	2.2165019871090527e-01	2.2165610501953345e-01	2.2180378023561270e-01	2.2149316739054881e-01	2.2148203474541481e-01	2.2149296611306479e-01	2.2161858889261532e-01	2.2184601294649881e-01	2.2165703594052347e-01	2.2195348957557468e-01	2.2155832788462826e-01	2.2168709676644108e-01	2.2170141306001734e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-6.8124907955021130e-03	-6.8804371351581795e-03	-6.6758833637095005e-03	-7.1018467564226695e-03	-7.4170011284401816e-03	-6.8362529426617691e-03	-6.9691629601441041e-03	-7.5500562702672802e-03	-7.2105751575884669e-03	-7.0361225126606142e-03	-7.1635497088264610e-03	-6.6851883844732396e-03	-6.6010410094949901e-03	-7.6850982933311107e-03	-7.2870910316234494e-03	
5.6071391574607096e-02	5.6087825594619764e-02	5.6135162988245113e-02	5.5951104556863349e-02	5.5929982834438216e-02	5.6000091331261312e-02	5.5990021120106662e-02	5.5708087938246810e-02	5.5873144386407683e-02	5.6019433290024664e-02	5.5902036933059368e-02	5.6200366655491538e-02	5.6126506434956785e-02	5.5753301123154866e-02	5.5869675825707052e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_3
2.2162571379751866e-01	2.2182462039999429e-01	2.2165019871090527e-01	2.2165610501953345e-01	2.2180378023561270e-01	2.2149316739054881e-01	2.2148203474541481e-01	2.2149296611306479e-01	2.2161858889261532e-01	2.2184601294649881e-01	2.2165703594052347e-01	2.2195348957557468e-01	2.2155832788462826e-01	2.2168709676644108e-01	2.2170141306001734e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
6.5490855238270196e-03	6.4611682495028244e-03	6.6204671111003144e-03	6.2641790444050716e-03	5.8662602293228228e-03	6.5505630711628071e-03	6.3664087356022359e-03	5.8097092070726331e-03	6.1822349628519457e-03	6.2590375511315521e-03	6.2484067460589487e-03	6.6258256788749859e-03	6.6368983475181276e-03	5.7135414984784416e-03	6.1532178186285424e-03	
5.2135553221216650e-02	5.2148784041345604e-02	5.2166138985962625e-02	5.2030276608557323e-02	5.1991127032668373e-02	5.2076179294942494e-02	5.2044939608864069e-02	5.1812120849234783e-02	5.1970034377973096e-02	5.2079835314848215e-02	5.2006839489734773e-02	5.2236291078996321e-02	5.2132831635203200e-02	5.1870667534339658e-02	5.1984214636990822e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_4
1.2399756344348503e-01	1.2391825290981592e-01	1.2395480807601418e-01	1.2402961246333810e-01	1.2409787597059931e-01	1.2401969177286894e-01	1.2348964329457827e-01	1.2404749795670478e-01	1.2389860112966547e-01	1.2401150220913301e-01	1.2394077014401944e-01	1.2404858773946104e-01	1.2397060920871165e-01	1.2408526577641664e-01	1.2407629697149257e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.2789048079136806e-02	-1.2241808775744073e-02	-1.2955964781930229e-02	-1.3045037913999413e-02	-1.3245527555334452e-02	-1.2618382777194098e-02	-1.3414355680150924e-02	-1.2671060677845625e-02	-1.3537232130154175e-02	-1.3589451297004757e-02	-1.3126742854585843e-02	-1.2762522304804208e-02	-1.3472725604769226e-02	-1.2957132801928367e-02	-1.3055381530360011e-02	
1.5647935529466302e-02	1.5661501726573646e-02	1.5597356800361735e-02	1.5638466784972400e-02	1.5610301166795432e-02	1.5707246912089974e-02	1.5452973859393728e-02	1.5686010450384570e-02	1.5530601558019753e-02	1.5574016173250171e-02	1.5612572742906599e-02	1.5688789566385145e-02	1.5553789625184652e-02	1.5640219036710801e-02	1.5633531342247115e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_5
1.2399756344348503e-01	1.2391825290981592e-01	1.2395480807601418e-01	1.2402961246333810e-01	1.2409787597059931e-01	1.2401969177286894e-01	1.2348964329457827e-01	1.2404749795670478e-01	1.2389860112966547e-01	1.2401150220913301e-01	1.2394077014401944e-01	1.2404858773946104e-01	1.2397060920871165e-01	1.2408526577641664e-01	1.2407629697149257e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.2192355328445601e-03	2.8677955379728670e-03	2.1990163049174782e-03	2.0013765064340605e-03	1.8783782850583519e-03	2.3901711000257342e-03	1.5615184165125306e-03	2.3617762468144121e-03	1.5448769934174877e-03	1.5129392206008341e-03	1.9089068266384401e-03	2.3117967826905839e-03	1.6102786274328762e-03	2.0915794001242216e-03	1.9761031519522076e-03	
1.4057338371877916e-02	1.4076315866185754e-02	1.4030544289346553e-02	1.4055400238139587e-02	1.4041051836255831e-02	1.4109277265980220e-02	1.3873827946969463e-02	1.4094414472880255e-02	1.3964054244748003e-02	1.4009191782980213e-02	1.4030916701443685e-02	1.4100974731075796e-02	1.3985590544401145e-02	1.4058780151864785e-02	1.4050915611611186e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_6
1.2399756344348503e-01	1.2391825290981592e-01	1.2395480807601418e-01	1.2402961246333810e-01	1.2409787597059931e-01	1.2401969177286894e-01	1.2348964329457827e-01	1.2404749795670478e-01	1.2389860112966547e-01	1.2401150220913301e-01	1.2394077014401944e-01	1.2404858773946104e-01	1.2397060920871165e-01	1.2408526577641664e-01	1.2407629697149257e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.5337262832703258e-02	1.6056365752364687e-02	1.5427769649146578e-02	1.5146486250229851e-02	1.5084063450254870e-02	1.5483543187438970e-02	1.4658442329779586e-02	1.5493126134344337e-02	1.4734288233276160e-02	1.4716404985720855e-02	1.5040670379954407e-02	1.5471967951165067e-02	1.4793972944966455e-02	1.5256336835822670e-02	1.5114686338282807e-02	
1.2679480858130025e-02	1.2699958488566362e-02	1.2666586743293577e-02	1.2681744605692033e-02	1.2675687821930171e-02	1.2723160567898899e-02	1.2506776206113120e-02	1.2714254404351949e-02	1.2603767256435940e-02	1.2648961731574992e-02	1.2657919721777995e-02	1.2722357429236785e-02	1.2623276898719074e-02	1.2687965837226148e-02	1.2678503480100738e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_7
1.4680733915584196e-01	1.4768664250154384e-01	1.4770260275076871e-01	1.4685888913331613e-01	1.4715880318477359e-01	1.4746665034554371e-01	1.4714674764617833e-01	1.4741666088513675e-01	1.4661893391760206e-01	1.4723581955067025e-01	1.4762296103218600e-01	1.4712456766415150e-01	1.4759610953691374e-01	1.4686181404919768e-01	1.4708535698672903e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
-1.7725174039847830e-02	-1.8253763041223503e-02	-1.7138596955005497e-02	-1.6498812620557857e-02	-1.8141334987576835e-02	-1.7270026197325955e-02	-1.7978467657205649e-02	-1.8269050917842644e-02	-1.6868885753123980e-02	-1.7252689689884498e-02	-1.8039680708865996e-02	-1.8447011349937759e-02	-1.8104939726290292e-02	-1.7285605782432600e-02	-1.7111229299205333e-02	
2.3042742014193773e-02	2.3322736731346515e-02	2.3521437500319001e-02	2.3361579876623621e-02	2.3131191698945008e-02	2.3449658263630775e-02	2.3229782531773897e-02	2.3259453493154870e-02	2.3205733067448650e-02	2.3394540344396930e-02	2.3266692890505383e-02	2.3146822007048217e-02	2.3283189954931800e-02	2.3224171201270766e-02	2.3317921822955945e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_8
1.4680733915584196e-01	1.4768664250154384e-01	1.4770260275076871e-01	1.4685888913331613e-01	1.4715880318477359e-01	1.4746665034554371e-01	1.4714674764617833e-01	1.4741666088513675e-01	1.4661893391760206e-01	1.4723581955067025e-01	1.4762296103218600e-01	1.4712456766415150e-01	1.4759610953691374e-01	1.4686181404919768e-01	1.4708535698672903e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
-1.0297666748461665e-03	-1.4448679104697437e-03	-6.1034584835498173e-04	-5.6478408025334437e-05	-1.3185579308648276e-03	-7.1446003330252750e-04	-1.3307864234973210e-03	-1.5587926351258719e-03	-1.3721625545562444e-04	-7.1627301932808418e-04	-1.2610193936460901e-03	-1.7812282849585803e-03	-1.3441019962424083e-03	-5.9004872819864995e-04	-4.8906421904565400e-04	
2.1312971648629116e-02	2.1606238779096447e-02	2.1722778723583368e-02	2.1545301147952296e-02	2.1423174062033243e-02	2.1663836786113840e-02	2.1479927072702760e-02	2.1525940200675771e-02	2.1447202652434862e-02	2.1602532733289378e-02	2.1550974532675616e-02	2.1411995313759553e-02	2.1559466674398307e-02	2.1474282120666339e-02	2.1543122101377560e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_9
1.4680733915584196e-01	1.4768664250154384e-01	1.4770260275076871e-01	1.4685888913331613e-01	1.4715880318477359e-01	1.4746665034554371e-01	1.4714674764617833e-01	1.4741666088513675e-01	1.4661893391760206e-01	1.4723581955067025e-01	1.4762296103218600e-01	1.4712456766415150e-01	1.4759610953691374e-01	1.4686181404919768e-01	1.4708535698672903e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.3451862985853297e-02	1.3121729143608624e-02	1.3760844566180069e-02	1.4223134887477062e-02	1.3274624441638044e-02	1.3657416589351490e-02	1.3125735493275698e-02	1.2940685261067397e-02	1.4335540578278544e-02	1.3654257844035622e-02	1.3257649014792122e-02	1.2694718248679376e-02	1.3189196516079860e-02	1.3865819417370778e-02	1.3941688024993015e-02	
1.9703695146768039e-02	1.9997584089930950e-02	2.0066829284632333e-02	1.9879342189210735e-02	1.9825475378221956e-02	2.0013266538405922e-02	1.9856270952691442e-02	1.9910452221586956e-02	1.9810862978271511e-02	1.9951605802245444e-02	1.9941558978592535e-02	1.9799493594589677e-02	1.9948328997727721e-02	1.9846095937652474e-02	1.9902683677653556e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_10
1.4468288060617412e-01	1.4492844381758299e-01	1.4465134286982501e-01	1.4466117087534835e-01	1.4420772824119787e-01	1.4430746247647946e-01	1.4434469163902205e-01	1.4462511909791631e-01	1.4487554448039955e-01	1.4458187861865018e-01	1.4457388028427132e-01	1.4460173106376314e-01	1.4421358766657200e-01	1.4409524490553191e-01	1.4425206702952428e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.6783510353777953e-02	-1.6148516275393099e-02	-1.6519817754304361e-02	-1.5902333534500990e-02	-1.6940877078164246e-02	-1.7011347804657934e-02	-1.6330483432405590e-02	-1.6062954076402625e-02	-1.6899671384167481e-02	-1.5960845116863326e-02	-1.5897230071773683e-02	-1.5933404839205967e-02	-1.6390831033444686e-02	-1.5257917733337012e-02	-1.6339085520021945e-02	
2.2757078657896564e-02	2.2927137320369360e-02	2.2736119863316823e-02	2.2927292816567357e-02	2.2587417971447265e-02	2.2584846365930750e-02	2.2743221592162483e-02	2.2803106711493659e-02	2.2716766230621958e-02	2.2842470627272550e-02	2.2866295967071081e-02	2.2875760050617061e-02	2.2585108440260886e-02	2.2760684600247830e-02	2.2681530660423905e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_11
1.4468288060617412e-01	1.4492844381758299e-01	1.4465134286982501e-01	1.4466117087534835e-01	1.4420772824119787e-01	1.4430746247647946e-01	1.4434469163902205e-01	1.4462511909791631e-01	1.4487554448039955e-01	1.4458187861865018e-01	1.4457388028427132e-01	1.4460173106376314e-01	1.4421358766657200e-01	1.4409524490553191e-01	1.4425206702952428e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.5730526012730228e-03	-8.3416578205472436e-04	-1.2099605862727902e-03	-6.7516040286275114e-04	-1.7146974698088735e-03	-1.8767273074860036e-03	-1.0148306022307318e-03	-7.2913853602524226e-04	-1.3517962098445468e-03	-7.0316550421917201e-04	-6.4050250470468195e-04	-7.5918303490882244e-04	-1.0911907315887259e-03	9.7164742971028728e-05	-9.9977486472782595e-04	
2.0777286954015612e-02	2.0941862877689621e-02	2.0770541816663681e-02	2.0918814007219826e-02	2.0618458848381593e-02	2.0602087143995536e-02	2.0770035964889241e-02	2.0828549847784164e-02	2.0798747712176699e-02	2.0846448620955950e-02	2.0873522921244995e-02	2.0864016738840432e-02	2.0625384881421956e-02	2.0774514749370018e-02	2.0711856585861145e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_12
1.4468288060617412e-01	1.4492844381758299e-01	1.4465134286982501e-01	1.4466117087534835e-01	1.4420772824119787e-01	1.4430746247647946e-01	1.4434469163902205e-01	1.4462511909791631e-01	1.4487554448039955e-01	1.4458187861865018e-01	1.4457388028427132e-01	1.4460173106376314e-01	1.4421358766657200e-01	1.4409524490553191e-01	1.4425206702952428e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.1769312223113088e-02	1.2585141577713232e-02	1.2226205397461859e-02	1.2658395247001963e-02	1.1615354234770031e-02	1.1454001896387761e-02	1.2397213147249425e-02	1.2711284542677281e-02	1.2251038384592294e-02	1.2693359892238132e-02	1.2730462252360575e-02	1.2548294180241587e-02	1.2338798902986142e-02	1.3539655860437677e-02	1.2432673810795852e-02	
1.9039573715671332e-02	1.9195493369622046e-02	1.9042923012728266e-02	1.9156508347539947e-02	1.8886214239506535e-02	1.8872316400991136e-02	1.9033105918753544e-02	1.9092347502250497e-02	1.9095917871934921e-02	1.9098860422204669e-02	1.9124411873006460e-02	1.9103767238367111e-02	1.8904985469228149e-02	1.9029333011980086e-02	1.8978132203702331e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_13
1.4167561687468966e-01	1.4150894711833434e-01	1.4178975511490494e-01	1.4166968016050355e-01	1.4169124161097627e-01	1.4153260693993461e-01	1.4161581865255066e-01	1.4168941897708551e-01	1.4148986903036223e-01	1.4162811359392352e-01	1.4149623549502410e-01	1.4148244027328363e-01	1.4142099374667505e-01	1.4153002741701379e-01	1.4162728841346478e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.5953928636337683e-02	-1.5124296880152016e-02	-1.5525091581804706e-02	-1.5396497015697092e-02	-1.5708953532375086e-02	-1.5575389276733964e-02	-1.5678787903619013e-02	-1.5405859934656568e-02	-1.5642414052359194e-02	-1.5467580606379400e-02	-1.6098455037391046e-02	-1.6595754788083950e-02	-1.5383375364207669e-02	-1.6071770493798654e-02	-1.5207017648273952e-02	
2.2170874661728839e-02	2.2311539752430387e-02	2.2284448367644552e-02	2.2288549015862573e-02	2.2257128577469806e-02	2.2202657672848028e-02	2.2249773935703984e-02	2.2335963746037860e-02	2.2158688241328668e-02	2.2255868985266981e-02	2.2123134127887484e-02	2.2043689964772403e-02	2.2191147475336612e-02	2.2125419917543725e-02	2.2289098832634986e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_14
1.4167561687468966e-01	1.4150894711833434e-01	1.4178975511490494e-01	1.4166968016050355e-01	1.4169124161097627e-01	1.4153260693993461e-01	1.4161581865255066e-01	1.4168941897708551e-01	1.4148986903036223e-01	1.4162811359392352e-01	1.4149623549502410e-01	1.4148244027328363e-01	1.4142099374667505e-01	1.4153002741701379e-01	1.4162728841346478e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-6.9248497963617095e-04	1.3424952062052187e-05	-3.1395551033905345e-04	-2.4431345460640408e-04	-4.3944060104592064e-04	-3.8697945139737344e-04	-4.5687003640901280e-04	-2.2409824261621081e-04	-4.2982323375195808e-04	-3.2088311581515705e-04	-9.4825943343079810e-04	-1.4098753309463308e-03	-2.2824156576797816e-04	-7.6563634758144983e-04	-2.6945800762651073e-05	
2.0181479990572650e-02	2.0270277670302289e-02	2.0270775993245938e-02	2.0260013697080942e-02	2.0253849851062111e-02	2.0189959087771641e-02	2.0235023984010888e-02	2.0309510836554689e-02	2.0151422263393590e-02	2.0231612092712237e-02	2.0117395081819194e-02	2.0054670688570107e-02	2.0170200441843349e-02	2.0145666215864250e-02	2.0263033422288586e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_15
1.4167561687468966e-01	1.4150894711833434e-01	1.4178975511490494e-01	1.4166968016050355e-01	1.4169124161097627e-01	1.4153260693993461e-01	1.4161581865255066e-01	1.4168941897708551e-01	1.4148986903036223e-01	1.4162811359392352e-01	1.4149623549502410e-01	1.4148244027328363e-01	1.4142099374667505e-01	1.4153002741701379e-01	1.4162728841346478e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2482789253473070e-02	1.3074922385648086e-02	1.2809229210125922e-02	1.2833412707616149e-02	1.2716162701611217e-02	1.2703248972729120e-02	1.2681410726595815e-02	1.2867503618041259e-02	1.2714824965692623e-02	1.2752991940304492e-02	1.2133104856742266e-02	1.1714181213420105e-02	1.2846769986705781e-02	1.2432669312881256e-02	1.3067656813919387e-02	
1.8418527436136863e-02	1.8471451721053612e-02	1.8489393106290244e-02	1.8469733941043870e-02	1.8476512878937611e-02	1.8408906630997958e-02	1.8454083373599835e-02	1.8518320321376371e-02	1.8378982505179442e-02	1.8445012241321172e-02	1.8345357044470007e-02	1.8295491772241178e-02	1.8385996992091133e-02	1.8387062511577585e-02	1.8474127742350757e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_16
1.4183968605012845e-01	1.4194212619384997e-01	1.4200073195267598e-01	1.4193469917199039e-01	1.4218156865390988e-01	1.4209914390583769e-01	1.4197160261226952e-01	1.4195546027360209e-01	1.4183275801023709e-01	1.4192476595485065e-01	1.4221029972409116e-01	1.4220582141215160e-01	1.4201262434832310e-01	1.4209034000720289e-01	1.4204299013275432e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
-1.7804559098743789e-02	-1.8051950244202947e-02	-1.7848181599240676e-02	-1.7396621554092828e-02	-1.7786545962951372e-02	-1.7861264963254880e-02	-1.7670031860310881e-02	-1.7836933493166784e-02	-1.7681527021603277e-02	-1.7898895277080440e-02	-1.7935983091548313e-02	-1.7565255318461814e-02	-1.7916117778450202e-02	-1.7839218559146913e-02	-1.7842229087081274e-02	
2.2090059108257530e-02	2.2086860847838147e-02	2.2154541169037128e-02	2.2212518197578291e-02	2.2232305358036698e-02	2.2181163719150219e-02	2.2183398772281437e-02	2.2141981350177746e-02	2.2144645443509033e-02	2.2086212533672895e-02	2.2204997954327631e-02	2.2281957511710450e-02	2.2150000227970604e-02	2.2192902544073072e-02	2.2195851663474545e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_17
1.4183968605012845e-01	1.4194212619384997e-01	1.4200073195267598e-01	1.4193469917199039e-01	1.4218156865390988e-01	1.4209914390583769e-01	1.4197160261226952e-01	1.4195546027360209e-01	1.4183275801023709e-01	1.4192476595485065e-01	1.4221029972409116e-01	1.4220582141215160e-01	1.4201262434832310e-01	1.4209034000720289e-01	1.4204299013275432e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
-3.2343525567203324e-03	-3.4870442708988814e-03	-3.2114231423890083e-03	-2.8141077172147422e-03	-3.2477137580458892e-03	-3.3062943840963810e-03	-3.1212528599962319e-03	-3.2558426177635436e-03	-3.1527587987205397e-03	-3.3580083902592373e-03	-3.3552464567138118e-03	-3.0323339327438248e-03	-3.3432015902283008e-03	-3.2863136774190227e-03	-3.3325168912267389e-03	
2.0027279650736553e-02	2.0029345440406635e-02	2.0099563711457876e-02	2.0136135041917358e-02	2.0155912472583117e-02	2.0111956366000879e-02	2.0109742266032606e-02	2.0077697293758894e-02	2.0067676240813910e-02	2.0023152655604684e-02	2.0141593683789139e-02	2.0197628390332567e-02	2.0084774744564108e-02	2.0121834762966147e-02	2.0115229210470285e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_18
1.4183968605012845e-01	1.4194212619384997e-01	1.4200073195267598e-01	1.4193469917199039e-01	1.4218156865390988e-01	1.4209914390583769e-01	1.4197160261226952e-01	1.4195546027360209e-01	1.4183275801023709e-01	1.4192476595485065e-01	1.4221029972409116e-01	1.4220582141215160e-01	1.4201262434832310e-01	1.4209034000720289e-01	1.4204299013275432e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
9.5229685483311510e-03	9.2551779863735417e-03	9.5816555454448227e-03	9.9398674012700361e-03	9.4827038884011117e-03	9.4150525428325915e-03	9.5988533611438831e-03	9.4985011422256127e-03	9.5517327204623081e-03	9.3733316599654559e-03	9.3963507834794457e-03	9.6763200849233066e-03	9.3996825822355856e-03	9.4478884341262503e-03	9.3724556666517078e-03	
1.8242722245188941e-02	1.8246662794674171e-02	1.8315567086061850e-02	1.8339105271058514e-02	1.8360552667852366e-02	1.8318635353281616e-02	1.8314116397508729e-02	1.8289495807094998e-02	1.8270781639447727e-02	1.8238656517350370e-02	1.8352477757138587e-02	1.8393918818093550e-02	1.8295051963612780e-02	1.8328997073916289e-02	1.8317420240222006e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_19
1.4114361568195968e-01	1.4096795694693554e-01	1.4126950986870063e-01	1.4127415796048601e-01	1.4117332176731395e-01	1.4112451289378508e-01	1.4127434051028295e-01	1.4114286615269514e-01	1.4107765049703452e-01	1.4102104157323092e-01	1.4101114385534527e-01	1.4101967570133173e-01	1.4116660186370911e-01	1.4105858935469404e-01	1.4125785177924294e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.7142437265292187e-02	-1.7541869277497985e-02	-1.7907519654466519e-02	-1.6951880557132953e-02	-1.7326908390634332e-02	-1.7418095460337457e-02	-1.7464087429052227e-02	-1.7609274151378806e-02	-1.7529427763125993e-02	-1.6969427276187027e-02	-1.8399757772385533e-02	-1.7862832447737037e-02	-1.6823124239950221e-02	-1.7469246509420028e-02	-1.7723813970856511e-02	
2.1747623118645271e-02	2.1615115569646532e-02	2.1678196978181023e-02	2.1820765644928391e-02	2.1724302804373211e-02	2.1706473994549946e-02	2.1717895247820682e-02	2.1698041547741888e-02	2.1685259603028341e-02	2.1729878278015948e-02	2.1474930902578945e-02	2.1576456471822790e-02	2.1826469786869362e-02	2.1669158842206975e-02	2.1702825164244724e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_20
1.4114361568195968e-01	1.4096795694693554e-01	1.4126950986870063e-01	1.4127415796048601e-01	1.4117332176731395e-01	1.4112451289378508e-01	1.4127434051028295e-01	1.4114286615269514e-01	1.4107765049703452e-01	1.4102104157323092e-01	1.4101114385534527e-01	1.4101967570133173e-01	1.4116660186370911e-01	1.4105858935469404e-01	1.4125785177924294e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.2722794402079416e-03	-2.6026499912428780e-03	-2.9998799638836227e-03	-2.0887216834612754e-03	-2.5225254925846929e-03	-2.6135327594280777e-03	-2.5829828739067084e-03	-2.7771407486781863e-03	-2.6568415136031809e-03	-2.1443504687874426e-03	-3.4952277748126759e-03	-2.9171172944753576e-03	-2.0155801320957401e-03	-2.5925973994142537e-03	-2.8603890319887082e-03	
1.9745471141303896e-02	1.9636235975241473e-02	1.9697008990586816e-02	1.9810232390815200e-02	1.9715855689856024e-02	1.9699408587529360e-02	1.9727505231936091e-02	1.9698720672514422e-02	1.9691180401355108e-02	1.9718272336869389e-02	1.9512353170149200e-02	1.9606842615270282e-02	1.9802374481517771e-02	1.9678801165156710e-02	1.9710207029162128e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_21
1.4114361568195968e-01	1.4096795694693554e-01	1.4126950986870063e-01	1.4127415796048601e-01	1.4117332176731395e-01	1.4112451289378508e-01	1.4127434051028295e-01	1.4114286615269514e-01	1.4107765049703452e-01	1.4102104157323092e-01	1.4101114385534527e-01	1.4101967570133173e-01	1.4116660186370911e-01	1.4105858935469404e-01	1.4125785177924294e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.0723054964390938e-02	1.0453474557385461e-02	1.0036408686681736e-02	1.0892183213756207e-02	1.0416566556140205e-02	1.0347975428042749e-02	1.0428058112732508e-02	1.0185087423114580e-02	1.0334345084251767e-02	1.0817779891215601e-02	9.5450795216752427e-03	1.0148115216761122e-02	1.0935022343711076e-02	1.0404388762296213e-02	1.0131748110737221e-02	
1.8002901026511055e-02	1.7910379118328226e-02	1.7969550951932679e-02	1.8059879205900610e-02	1.7969932299935983e-02	1.7957367745998432e-02	1.7993545416973056e-02	1.7958443475484250e-02	1.7953514517291613e-02	1.7970807256216175e-02	1.7801040157697456e-02	1.7887803744913659e-02	1.8046082856551817e-02	1.7944263862535611e-02	1.7974609973827139e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_22
1.5699015802218233e-01	1.5714144582959000e-01	1.5692982356887014e-01	1.5710874415781279e-01	1.5697546359899969e-01	1.5704677506265663e-01	1.5678714911713115e-01	1.5710374195368884e-01	1.5702228267331514e-01	1.5708512757741239e-01	1.5719182679968341e-01	1.5701865148556970e-01	1.5705809960270692e-01	1.5702313390331565e-01	1.5705286626310871e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.6942392769738468e-02	-1.6863441466138357e-02	-1.6980004788133746e-02	-1.7048365117851599e-02	-1.7085160884460410e-02	-1.6755873521331927e-02	-1.7223789558988567e-02	-1.7065475650293455e-02	-1.6456921296284288e-02	-1.6870129381653942e-02	-1.7145308565521156e-02	-1.6811433529143605e-02	-1.7040029287285124e-02	-1.6923891006687619e-02	-1.7254000563797167e-02	
2.8576932660408283e-02	2.8641044898793454e-02	2.8538283563437614e-02	2.8587113999279552e-02	2.8543182432992475e-02	2.8626171113951840e-02	2.8443280149226438e-02	2.8594260739266776e-02	2.8702241965965748e-02	2.8613628919744914e-02	2.8596792754760111e-02	2.8620628514012675e-02	2.8596951846228291e-02	2.8559357473645838e-02	2.8549175653620751e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_23
1.5699015802218233e-01	1.5714144582959000e-01	1.5692982356887014e-01	1.5710874415781279e-01	1.5697546359899969e-01	1.5704677506265663e-01	1.5678714911713115e-01	1.5710374195368884e-01	1.5702228267331514e-01	1.5708512757741239e-01	1.5719182679968341e-01	1.5701865148556970e-01	1.5705809960270692e-01	1.5702313390331565e-01	1.5705286626310871e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.1147748345457518e-03	-2.0253431242099329e-03	-2.1463704111750193e-03	-2.2284369313222141e-03	-2.2231535565847282e-03	-1.9372476074124012e-03	-2.3952203771702985e-03	-2.2350336666459025e-03	-1.6904003503121767e-03	-2.0728940008331032e-03	-2.2803474245609578e-03	-1.9415570618585842e-03	-2.2321171805642359e-03	-2.1454703254145391e-03	-2.5131652137745097e-03	
2.6062934041468491e-02	2.6122297665593208e-02	2.6025475217987183e-02	2.6073115109503935e-02	2.6038564322868975e-02	2.6105114531267078e-02	2.5940144875943802e-02	2.6080528499487179e-02	2.6159539411741269e-02	2.6094542440009569e-02	2.6094389316993795e-02	2.6109379752522664e-02	2.6078763007915971e-02	2.6038180500969413e-02	2.6026930510887884e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_24
1.5699015802218233e-01	1.5714144582959000e-01	1.5692982356887014e-01	1.5710874415781279e-01	1.5697546359899969e-01	1.5704677506265663e-01	1.5678714911713115e-01	1.5710374195368884e-01	1.5702228267331514e-01	1.5708512757741239e-01	1.5719182679968341e-01	1.5701865148556970e-01	1.5705809960270692e-01	1.5702313390331565e-01	1.5705286626310871e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0813585245258828e-02	1.0907645787488734e-02	1.0782505995519970e-02	1.0678894049015064e-02	1.0736803867971823e-02	1.0981169958117681e-02	1.0553155072004439e-02	1.0683829947134404e-02	1.1175471537455850e-02	1.0823290293874577e-02	1.0671116781697382e-02	1.1017719779797458e-02	1.0675924100966544e-02	1.0747377926898088e-02	1.0331589471494984e-02	
2.3876040529896673e-02	2.3930712962445748e-02	2.3839464790340437e-02	2.3883792906734740e-02	2.3858402143459762e-02	2.3912784712743669e-02	2.3765639991723455e-02	2.3891548388070415e-02	2.3951323853038900e-02	2.3903080675309048e-02	2.3913010050605886e-02	2.3922566097435292e-02	2.3888406292046697e-02	2.3848722227130172e-02	2.3834228539537615e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_25
1.7297794314997311e-01	1.7299094561825051e-01	1.7321956800278193e-01	1.7334662897035344e-01	1.7320012092725914e-01	1.7311171309935258e-01	1.7306967754490118e-01	1.7329862343249958e-01	1.7313468192174192e-01	1.7296920459951473e-01	1.7317718368892959e-01	1.7333016585800384e-01	1.7305355230725911e-01	1.7327305153070877e-01	1.7321158547772003e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.5900145099648183e-02	-1.6799749417877929e-02	-1.6608001207147727e-02	-1.5386648198721042e-02	-1.6361909478872533e-02	-1.5915238150878225e-02	-1.7118277882226418e-02	-1.6505888024164583e-02	-1.5552102971539195e-02	-1.6082809316955743e-02	-1.5866995973949471e-02	-1.7038754686844543e-02	-1.6530318853189868e-02	-1.6160275105590566e-02	-1.5755954559923652e-02	
3.6082461867151520e-02	3.5793732519109438e-02	3.5914104750352123e-02	3.6318980549710604e-02	3.5986796154930951e-02	3.6117592491059045e-02	3.5739183946909663e-02	3.5965325309485111e-02	3.6191397258597081e-02	3.5956515554241293e-02	3.6120831480316237e-02	3.5869636810798397e-02	3.5903944533106628e-02	3.6138531528094840e-02	3.6163967975211042e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_26
1.7297794314997311e-01	1.7299094561825051e-01	1.7321956800278193e-01	1.7334662897035344e-01	1.7320012092725914e-01	1.7311171309935258e-01	1.7306967754490118e-01	1.7329862343249958e-01	1.7313468192174192e-01	1.7296920459951473e-01	1.7317718368892959e-01	1.7333016585800384e-01	1.7305355230725911e-01	1.7327305153070877e-01	1.7321158547772003e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.0979377669319834e-03	-1.7770245331553414e-03	-1.5101864015316657e-03	-5.5157534459104873e-04	-1.4196317526103674e-03	-1.1417547650938442e-03	-2.2010510924914684e-03	-1.5624047462440560e-03	-9.1509047741308858e-04	-1.1675027753069722e-03	-9.6044610628556737e-04	-2.1245613472563596e-03	-1.6324126953068674e-03	-1.3219243837804540e-03	-8.3365031752735685e-04	
3.3032222929898866e-02	3.2837733784298023e-02	3.2966124559443019e-02	3.3254781568138617e-02	3.2992768154164374e-02	3.3062924129851838e-02	3.2770957572603586e-02	3.2975595573833047e-02	3.3093623528971813e-02	3.2951152730044307e-02	3.3099190620257589e-02	3.2894611500110832e-02	3.2906855498579871e-02	3.3104420853400936e-02	3.3139027849873125e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_27
1.7297794314997311e-01	1.7299094561825051e-01	1.7321956800278193e-01	1.7334662897035344e-01	1.7320012092725914e-01	1.7311171309935258e-01	1.7306967754490118e-01	1.7329862343249958e-01	1.7313468192174192e-01	1.7296920459951473e-01	1.7317718368892959e-01	1.7333016585800384e-01	1.7305355230725911e-01	1.7327305153070877e-01	1.7321158547772003e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.1822355353147518e-02	1.1333922454317719e-02	1.1643371616846809e-02	1.2402340783990162e-02	1.1643689252861661e-02	1.1769687761414238e-02	1.0864130918197407e-02	1.1503430403454501e-02	1.1910508753169707e-02	1.1858526268244962e-02	1.2072184529601654e-02	1.0900807671986756e-02	1.1397556643141682e-02	1.1636159403656254e-02	1.2197136883300153e-02	
3.0382388286256418e-02	3.0251838275886157e-02	3.0378355497186316e-02	3.0594062281348033e-02	3.0384432513461790e-02	3.0413684062491050e-02	3.0187689884405129e-02	3.0370546059977549e-02	3.0422825361457843e-02	3.0333228326677578e-02	3.0471291085308654e-02	3.0297149271138038e-02	3.0298974478231364e-02	3.0465493718824163e-02	3.0505508225478747e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_28
1.9885288769195525e-01	1.9857064109140579e-01	1.9859537361880394e-01	1.9872882741487832e-01	1.9877103371924248e-01	1.9864399502821550e-01	1.9883012296423902e-01	1.9869790758825082e-01	1.9871510907097439e-01	1.9854581311049785e-01	1.9861297523842003e-01	1.9874158105409434e-01	1.9861843081104566e-01	1.9862721392549490e-01	1.9882529713725264e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.9571764629885191e-02	-1.8545276330009935e-02	-1.8867373660545750e-02	-1.8805661969847592e-02	-1.9772923905443690e-02	-1.9078732161853545e-02	-1.8776900505379140e-02	-1.9332065165820173e-02	-1.8998528013492222e-02	-1.8847884264129922e-02	-1.8905621744967932e-02	-1.8956042069509904e-02	-1.9358570577772294e-02	-1.8956592289749108e-02	-1.9249298946406812e-02	
4.8837974618971693e-02	4.9136388405146988e-02	4.9036964673522247e-02	4.9122038183727589e-02	4.8733255195560113e-02	4.8959917703765073e-02	4.9068960378404851e-02	4.8926710852229910e-02	4.9003399126831430e-02	4.9028118987373054e-02	4.9012144195327484e-02	4.9053591592586099e-02	4.8817714575743264e-02	4.9029095932836636e-02	4.9003334173710847e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_29
1.9885288769195525e-01	1.9857064109140579e-01	1.9859537361880394e-01	1.9872882741487832e-01	1.9877103371924248e-01	1.9864399502821550e-01	1.9883012296423902e-01	1.9869790758825082e-01	1.9871510907097439e-01	1.9854581311049785e-01	1.9861297523842003e-01	1.9874158105409434e-01	1.9861843081104566e-01	1.9862721392549490e-01	1.9882529713725264e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-4.7736615690089634e-03	-3.9973973741379842e-03	-4.1616915748374783e-03	-4.1627789179747021e-03	-5.0559397738257628e-03	-4.3780475049889911e-03	-4.1212612380017721e-03	-4.6419878375945911e-03	-4.2898285911057710e-03	-4.2319192489861934e-03	-4.2126920182107563e-03	-4.2446649681274762e-03	-4.6059416356516725e-03	-4.2747964950519690e-03	-4.6336589109703952e-03	
4.4932154499254737e-02	4.5093071752078780e-02	4.5061918426209359e-02	4.5121306004335601e-02	4.4815781413241489e-02	4.4995555094950589e-02	4.5078862165477109e-02	4.4969593864534529e-02	4.5036977547225972e-02	4.5024933367541507e-02	4.5033309183598276e-02	4.5083259762975135e-02	4.4890108116623140e-02	4.5050439781421460e-02	4.5015591264595048e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_30
1.9885288769195525e-01	1.9857064109140579e-01	1.9859537361880394e-01	1.9872882741487832e-01	1.9877103371924248e-01	1.9864399502821550e-01	1.9883012296423902e-01	1.9869790758825082e-01	1.9871510907097439e-01	1.9854581311049785e-01	1.9861297523842003e-01	1.9874158105409434e-01	1.9861843081104566e-01	1.9862721392549490e-01	1.9882529713725264e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
8.2576678191174369e-03	8.8153874403291421e-03	8.7747978989348163e-03	8.7226137750142652e-03	7.8964259887316368e-03	8.5545684474901684e-03	8.7797988635741897e-03	8.3016271448754508e-03	8.6480016064598708e-03	8.6333725314477194e-03	8.7263431757263477e-03	8.6953501873364425e-03	8.3701098066837898e-03	8.6296139275736095e-03	8.2411992559991709e-03	
4.1549507240344119e-02	4.1619688510125742e-02	4.1628766985344214e-02	4.1671712442286603e-02	4.1426034676197786e-02	4.1570453075833014e-02	4.1639083285712614e-02	4.1554749886714495e-02	4.1609296011663702e-02	4.1575840562493561e-02	4.1601573589808552e-02	4.1651781924818929e-02	4.1490117677597818e-02	4.1611792651624797e-02	4.1579916999064083e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_31
1.0736168974974894e-01	1.0724225986632474e-01	1.0712554478143523e-01	1.0707759563402527e-01	1.0701128233278968e-01	1.0695448691592377e-01	1.0703299931490551e-01	1.0710160293906325e-01	1.0720710436663870e-01	1.0728270502523707e-01	1.0713861764154083e-01	1.0733546001224045e-01	1.0699474458266499e-01	1.0707745649242584e-01	1.0721693815682626e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.7414795627814006e-02	-1.7584746424982256e-02	-1.8100823946255756e-02	-1.7653532720390441e-02	-1.7929974274214555e-02	-1.8070280016768525e-02	-1.8165698154452847e-02	-1.7601304129429146e-02	-1.7945492949494407e-02	-1.7716483830122531e-02	-1.7900102326424944e-02	-1.7697528405080099e-02	-1.8355422506688840e-02	-1.8286100030214969e-02	-1.8004706169224366e-02	
1.4465481199494673e-02	1.4389618899273711e-02	1.4305374755265488e-02	1.4333411650933176e-02	1.4264760807958184e-02	1.4237214748226840e-02	1.4231374084661897e-02	1.4353392732397198e-02	1.4332259218382194e-02	1.4372691923598791e-02	1.4298581625142557e-02	1.4425253204436519e-02	1.4205790963987053e-02	1.4271261217465771e-02	1.4329444810479645e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_32
1.0736168974974894e-01	1.0724225986632474e-01	1.0712554478143523e-01	1.0707759563402527e-01	1.0701128233278968e-01	1.0695448691592377e-01	1.0703299931490551e-01	1.0710160293906325e-01	1.0720710436663870e-01	1.0728270502523707e-01	1.0713861764154083e-01	1.0733546001224045e-01	1.0699474458266499e-01	1.0707745649242584e-01	1.0721693815682626e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-3.9373317849221434e-03	-4.0623230705547353e-03	-4.6421006961186728e-03	-4.0855798999441806e-03	-4.4654215735092928e-03	-4.5502052681127281e-03	-4.6043115804421664e-03	-4.1160633836920812e-03	-4.4325027054195054e-03	-4.2111876352315114e-03	-4.3039935214092551e-03	-4.1983467196095026e-03	-4.9052200698657122e-03	-4.8210292447629088e-03	-4.4978319350216234e-03	
1.3237078326941858e-02	1.3169959673957843e-02	1.3087042604635495e-02	1.3121883331330412e-02	1.3048870238924089e-02	1.3029385154177436e-02	1.3030769381282618e-02	1.3132290497149032e-02	1.3118374198603299e-02	1.3153358297085235e-02	1.3096456791308154e-02	1.3201142221599901e-02	1.2995890938853526e-02	1.3056796338943244e-02	1.3115694461336376e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_33
1.0736168974974894e-01	1.0724225986632474e-01	1.0712554478143523e-01	1.0707759563402527e-01	1.0701128233278968e-01	1.0695448691592377e-01	1.0703299931490551e-01	1.0710160293906325e-01	1.0720710436663870e-01	1.0728270502523707e-01	1.0713861764154083e-01	1.0733546001224045e-01	1.0699474458266499e-01	1.0707745649242584e-01	1.0721693815682626e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
8.0034235476336979e-03	7.9176115730144048e-03	7.3012573625410582e-03	7.9239148693792949e-03	7.4752206438902236e-03	7.4216616824500925e-03	7.4166961765224915e-03	7.8263869114758577e-03	7.5509840010664631e-03	7.7607058700028542e-03	7.7414533326479462e-03	7.7567205607347589e-03	7.0324548170791756e-03	7.1153222365960833e-03	7.4743017194773831e-03	
1.2129506518852435e-02	1.2068913764869616e-02	1.1990056579622991e-02	1.2025968748197918e-02	1.1953374758461366e-02	1.1937710956335997e-02	1.1945486533808114e-02	1.2030537057643301e-02	1.2023170688497769e-02	1.2053706724820177e-02	1.2008484083916020e-02	1.2096050425001031e-02	1.1906333061206545e-02	1.1961630072117910e-02	1.2020229638926377e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_34
1.2478554018495558e-01	1.2491188203387132e-01	1.2483169510711943e-01	1.2492518713198764e-01	1.2491181458673048e-01	1.2497355380858914e-01	1.2496482004301641e-01	1.2488185199665079e-01	1.2472291509067358e-01	1.2488665545209728e-01	1.2486908776712451e-01	1.2491211604671280e-01	1.2486976025928306e-01	1.2502456259296141e-01	1.2492819037711202e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.0382260595891682e-02	-2.0534319219021047e-02	-2.0687471503519461e-02	-2.0010805480979582e-02	-2.0471836484146827e-02	-2.0399794868232429e-02	-1.9900817710984509e-02	-2.0764155141539092e-02	-2.1011819831776080e-02	-2.0285524037828628e-02	-2.0026856855186487e-02	-2.0417438457606241e-02	-2.0433025598727866e-02	-2.0351720070044765e-02	-1.9873026849730996e-02	
2.1527900144420804e-02	2.1568679031431278e-02	2.1475875989760265e-02	2.1643741589731078e-02	2.1581735222083516e-02	2.1593322713846078e-02	2.1653351344619615e-02	2.1538209194216951e-02	2.1410827923793171e-02	2.1615006777144601e-02	2.1599551200705638e-02	2.1572661826357867e-02	2.1576516382217421e-02	2.1615476884088988e-02	2.1677944005768314e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_35
1.2478554018495558e-01	1.2491188203387132e-01	1.2483169510711943e-01	1.2492518713198764e-01	1.2491181458673048e-01	1.2497355380858914e-01	1.2496482004301641e-01	1.2488185199665079e-01	1.2472291509067358e-01	1.2488665545209728e-01	1.2486908776712451e-01	1.2491211604671280e-01	1.2486976025928306e-01	1.2502456259296141e-01	1.2492819037711202e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-6.9733572146724876e-03	-7.2085207461153322e-03	-7.2826619068933618e-03	-6.6889272919176401e-03	-7.0861676319087519e-03	-7.0092812290854511e-03	-6.5884528534799480e-03	-7.3894470520196875e-03	-7.6782268552853250e-03	-6.9370503751992607e-03	-6.6793802462045415e-03	-7.0591689810551861e-03	-7.0973215745809004e-03	-6.9470306983248353e-03	-6.5023337584241558e-03	
1.9890861952386246e-02	1.9919861006025399e-02	1.9846896598262411e-02	1.9981309736958497e-02	1.9938021495439918e-02	1.9949928567738768e-02	1.9988676555036982e-02	1.9898611316121761e-02	1.9775899983093165e-02	1.9960123585852682e-02	1.9944318146151906e-02	1.9927627986269160e-02	1.9922024136406022e-02	1.9975785556322644e-02	2.0019890407363700e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_36
1.2478554018495558e-01	1.2491188203387132e-01	1.2483169510711943e-01	1.2492518713198764e-01	1.2491181458673048e-01	1.2497355380858914e-01	1.2496482004301641e-01	1.2488185199665079e-01	1.2472291509067358e-01	1.2488665545209728e-01	1.2486908776712451e-01	1.2491211604671280e-01	1.2486976025928306e-01	1.2502456259296141e-01	1.2492819037711202e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.9677840156014952e-03	4.6663670750677622e-03	4.6612920968930605e-03	5.1970270263541896e-03	4.8464902708746649e-03	4.9197735958158573e-03	5.2885228748456303e-03	4.5373559859080148e-03	4.2110163402771517e-03	4.9601279142453270e-03	5.2269477654945107e-03	4.8400026787331074e-03	4.7969683775409000e-03	5.0010058120370793e-03	5.4115129974096066e-03	
1.8423164327445857e-02	1.8444758927707035e-02	1.8385883081551785e-02	1.8498113463661234e-02	1.8466384424498571e-02	1.8477565656507183e-02	1.8503912083964315e-02	1.8430778997796340e-02	1.8312990758943833e-02	1.8480244988616730e-02	1.8466279934771127e-02	1.8454281750422585e-02	1.8444145322945839e-02	1.8506556301707555e-02	1.8536750703775088e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_37
1.5484939589556862e-01	1.5489046669552686e-01	1.5481389615354202e-01	1.5474283792106552e-01	1.5482031444300837e-01	1.5485134832884256e-01	1.5477401732460527e-01	1.5473167901581350e-01	1.5484169826054850e-01	1.5491177545933910e-01	1.5484427254875080e-01	1.5489142524518384e-01	1.5481099453871378e-01	1.5481720570583354e-01	1.5473555944381528e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.3234748013438056e-02	-2.3173375757682801e-02	-2.3420635488647645e-02	-2.3571355018879164e-02	-2.3647733674182492e-02	-2.3429159259511445e-02	-2.3845724072890984e-02	-2.3361585884904973e-02	-2.3806740189975112e-02	-2.2682177151246652e-02	-2.3420321091613294e-02	-2.3142038577586566e-02	-2.3398005856851672e-02	-2.3661566260310685e-02	-2.2990154260990658e-02	
3.6203799072394238e-02	3.6188328764775117e-02	3.6110776770478643e-02	3.6069928670825938e-02	3.6037003568811239e-02	3.6088568332597402e-02	3.6003741168913576e-02	3.6048902789043970e-02	3.6014157469462967e-02	3.6311875973908669e-02	3.6088354240787587e-02	3.6224156339471403e-02	3.6129618008503506e-02	3.6007260507720372e-02	3.6223122822251416e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_38
1.5484939589556862e-01	1.5489046669552686e-01	1.5481389615354202e-01	1.5474283792106552e-01	1.5482031444300837e-01	1.5485134832884256e-01	1.5477401732460527e-01	1.5473167901581350e-01	1.5484169826054850e-01	1.5491177545933910e-01	1.5484427254875080e-01	1.5489142524518384e-01	1.5481099453871378e-01	1.5481720570583354e-01	1.5473555944381528e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-9.8331552128596567e-03	-9.7475510403237653e-03	-1.0025964045175334e-02	-1.0252252139511225e-02	-1.0236220808247071e-02	-1.0002863784014410e-02	-1.0395855699957074e-02	-9.9653604584071798e-03	-1.0401025543174292e-02	-9.3274010655962636e-03	-9.9878246750518263e-03	-9.7073640969460862e-03	-1.0041896770135700e-02	-1.0280018819048664e-02	-9.6058695963104068e-03	
3.3754140350196193e-02	3.3745779858540027e-02	3.3667669026191976e-02	3.3609155669135110e-02	3.3605770603189519e-02	3.3656613576415612e-02	3.3586325892391848e-02	3.3609101089555699e-02	3.3587784833558523e-02	3.3834159567353778e-02	3.3651410971653570e-02	3.3778386632816217e-02	3.3671160232347778e-02	3.3571284109242427e-02	3.3758122655492495e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_39
1.5484939589556862e-01	1.5489046669552686e-01	1.5481389615354202e-01	1.5474283792106552e-01	1.5482031444300837e-01	1.5485134832884256e-01	1.5477401732460527e-01	1.5473167901581350e-01	1.5484169826054850e-01	1.5491177545933910e-01	1.5484427254875080e-01	1.5489142524518384e-01	1.5481099453871378e-01	1.5481720570583354e-01	1.5473555944381528e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.1161806038327569e-03	2.2283258776579218e-03	1.9241851365172646e-03	1.6369350776022085e-03	1.7307496853035120e-03	1.9745072594161139e-03	1.6026121748077271e-03	1.9863376460357574e-03	1.5680536595239769e-03	2.5825885344226140e-03	1.9987263898660901e-03	2.2737632064925573e-03	1.8802546348430094e-03	1.6659444625700959e-03	2.3211144222883007e-03	
3.1547493427797529e-02	3.1545568573919776e-02	3.1467789552479919e-02	3.1399711810922756e-02	3.1415524674970371e-02	3.1465104108258660e-02	3.1404775121946234e-02	3.1413160179402176e-02	3.1402961088391294e-02	3.1608396280100620e-02	3.1457081289833266e-02	3.1574426372171643e-02	3.1462545859235531e-02	3.1379709420379653e-02	3.1539115035370484e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_40
1.8031554298681349e-01	1.8036458425357496e-01	1.8039342423840612e-01	1.8022671284481323e-01	1.8027236502584612e-01	1.8039757861997582e-01	1.8051007807364486e-01	1.8031837450361526e-01	1.8052134322560853e-01	1.8029283973113752e-01	1.8034471887522158e-01	1.8019720555468002e-01	1.8042018575331370e-01	1.8044710654387272e-01	1.8039046384851448e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.3397729155264585e-02	-2.3954520394965123e-02	-2.3646287136720429e-02	-2.3594328862708847e-02	-2.3951904644124666e-02	-2.3845383092782002e-02	-2.3527343645700027e-02	-2.3298136968210342e-02	-2.3451678565827500e-02	-2.3406440540825413e-02	-2.4081961196923712e-02	-2.3600846156623889e-02	-2.4053885120798313e-02	-2.3685132652002366e-02	-2.3936916021584653e-02	
5.1138031632516130e-02	5.0905542178291262e-02	5.1071487609063694e-02	5.1038658989035431e-02	5.0922112957379140e-02	5.0950667787644448e-02	5.1130618415714514e-02	5.1223722774148606e-02	5.1140462860619823e-02	5.1165641272055980e-02	5.0856979910955703e-02	5.1078478560120641e-02	5.0914405033645041e-02	5.1122960748532321e-02	5.0955906078461580e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_41
1.8031554298681349e-01	1.8036458425357496e-01	1.8039342423840612e-01	1.8022671284481323e-01	1.8027236502584612e-01	1.8039757861997582e-01	1.8051007807364486e-01	1.8031837450361526e-01	1.8052134322560853e-01	1.8029283973113752e-01	1.8034471887522158e-01	1.8019720555468002e-01	1.8042018575331370e-01	1.8044710654387272e-01	1.8039046384851448e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.0138494859379399e-02	-1.0665151923911292e-02	-1.0455801615331106e-02	-1.0287427348344563e-02	-1.0762913645656319e-02	-1.0548820313574764e-02	-1.0174266873465426e-02	-1.0051431538057404e-02	-1.0106065918628421e-02	-1.0208442315186722e-02	-1.0827036202680412e-02	-1.0390896571097541e-02	-1.0749663588604463e-02	-1.0470010032828519e-02	-1.0569779926593220e-02	
4.7763219099330290e-02	4.7568865698914178e-02	4.7688910941759644e-02	4.7687614001021866e-02	4.7552903107049925e-02	4.7616132986214428e-02	4.7794315885701009e-02	4.7833952956743239e-02	4.7802087247046390e-02	4.7767010201156035e-02	4.7519900161969955e-02	4.7690910801430168e-02	4.7586356748170557e-02	4.7747089504680811e-02	4.7645126829661905e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_42
1.8031554298681349e-01	1.8036458425357496e-01	1.8039342423840612e-01	1.8022671284481323e-01	1.8027236502584612e-01	1.8039757861997582e-01	1.8051007807364486e-01	1.8031837450361526e-01	1.8052134322560853e-01	1.8029283973113752e-01	1.8034471887522158e-01	1.8019720555468002e-01	1.8042018575331370e-01	1.8044710654387272e-01	1.8039046384851448e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.7562726851825805e-03	1.2559150220178283e-03	1.3815044350282135e-03	1.6238161042554378e-03	1.0631389068537778e-03	1.3519172213595221e-03	1.7916311466480428e-03	1.8364711047665905e-03	1.8448398137582978e-03	1.6235457963628408e-03	1.0635674360376934e-03	1.4543389514077854e-03	1.1788075117077912e-03	1.3890658170261638e-03	1.4128038780907570e-03	
4.4761156678043999e-02	4.4594928932214437e-02	4.4684161675047962e-02	4.4694271286149660e-02	4.4555385496377886e-02	4.4634949319371398e-02	4.4814525670175416e-02	4.4822062593181035e-02	4.4818253676526629e-02	4.4745887406162983e-02	4.4546984220520537e-02	4.4679019054136578e-02	4.4616715687256683e-02	4.4745682985645269e-02	4.4685778802641053e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_43
1.9327447138547102e-01	1.9330054351924392e-01	1.9312326537112537e-01	1.9373747708825298e-01	1.9352732353984137e-01	1.9351630130256389e-01	1.9352611414786741e-01	1.9347810274306446e-01	1.9345163754516398e-01	1.9337307367710060e-01	1.9342128624963797e-01	1.9367971215251800e-01	1.9341129515419353e-01	1.9354655657784992e-01	1.9322844786193180e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-2.4116553657298173e-02	-2.2992205063402438e-02	-2.3649006231362457e-02	-2.3675647324336468e-02	-2.3500758961978840e-02	-2.4849879931800989e-02	-2.4469921782237808e-02	-2.3641839934109538e-02	-2.4139561148259381e-02	-2.4068263353038244e-02	-2.4860583885152804e-02	-2.3198069771096952e-02	-2.3279905720772737e-02	-2.4068815172467090e-02	-2.3927163810311430e-02	
5.8845084794523397e-02	5.9351750316193455e-02	5.9074297507583751e-02	5.9253672109468900e-02	5.9143029363094707e-02	5.8699527987644398e-02	5.8886044497856130e-02	5.9175747459638148e-02	5.8911180714509612e-02	5.8911221633029712e-02	5.8580752570404820e-02	5.9471790782386028e-02	5.9356994859796466e-02	5.9003468648530233e-02	5.8905448140283242e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_44
1.9327447138547102e-01	1.9330054351924392e-01	1.9312326537112537e-01	1.9373747708825298e-01	1.9352732353984137e-01	1.9351630130256389e-01	1.9352611414786741e-01	1.9347810274306446e-01	1.9345163754516398e-01	1.9337307367710060e-01	1.9342128624963797e-01	1.9367971215251800e-01	1.9341129515419353e-01	1.9354655657784992e-01	1.9322844786193180e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.1015178468662984e-02	-1.0093693236525647e-02	-1.0713596873489134e-02	-1.0669293345215991e-02	-1.0422161832496002e-02	-1.1669578370336164e-02	-1.1378714493412462e-02	-1.0663062981935201e-02	-1.1152830199599367e-02	-1.1078716645317593e-02	-1.1828326319445887e-02	-1.0330652250754635e-02	-1.0197958663480416e-02	-1.1063035260186788e-02	-1.0879924750627962e-02	
5.5045421488129194e-02	5.5412723531623499e-02	5.5179691800505797e-02	5.5387061151843886e-02	5.5305344574658501e-02	5.4965771471890308e-02	5.5095722241580644e-02	5.5295314369345906e-02	5.5066920619998794e-02	5.5064118280443872e-02	5.4800307408773272e-02	5.5518056396571626e-02	5.5487241914655573e-02	5.5164436248304513e-02	5.5071744194174453e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_45
1.9327447138547102e-01	1.9330054351924392e-01	1.9312326537112537e-01	1.9373747708825298e-01	1.9352732353984137e-01	1.9351630130256389e-01	1.9352611414786741e-01	1.9347810274306446e-01	1.9345163754516398e-01	1.9337307367710060e-01	1.9342128624963797e-01	1.9367971215251800e-01	1.9341129515419353e-01	1.9354655657784992e-01	1.9322844786193180e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
7.6239969706118349e-04	1.4975192222269340e-03	9.3229131923441844e-04	1.0246160195415965e-03	1.3287706768871088e-03	1.7613324270890351e-04	3.9139075606550722e-04	1.0133525266379229e-03	5.3779968478362417e-04	6.1134345453484062e-04	-9.6222265275169860e-05	1.2574964577734271e-03	1.5353295864206085e-03	6.3644901276985189e-04	8.5936115495788279e-04	
5.1668329081654849e-02	5.1934857856365244e-02	5.1741825827625286e-02	5.1960753596018552e-02	5.1897455550365436e-02	5.1634154683056599e-02	5.1725253977165028e-02	5.1863514874866699e-02	5.1664261332231204e-02	5.1659300909292896e-02	5.1445705922036164e-02	5.2036885292650693e-02	5.2048021553841653e-02	5.1762106920048262e-02	5.1675274861306825e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_46
7.0462477074512739e-02	7.0347467667925753e-02	7.0272822259899628e-02	7.0079884806371590e-02	7.0350315243057626e-02	7.0299302066720151e-02	7.0442328089448836e-02	7.0447174736758947e-02	7.0546928219542240e-02	7.0452531394700313e-02	7.0400267526051635e-02	7.0309168948110873e-02	7.0064689252170242e-02	7.0218709172094163e-02	7.0371575378592885e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.8835191453322334e-02	-2.8559540328340988e-02	-2.7495430056431680e-02	-2.7822407901622437e-02	-2.8007734986631477e-02	-2.7779533303436743e-02	-2.8598972486765933e-02	-2.7599501701322776e-02	-2.7555916059791991e-02	-2.8100688008652425e-02	-2.8003161764961898e-02	-2.8553179991113703e-02	-2.8438305587446977e-02	-2.8484170308675505e-02	-2.8370177577586919e-02	
9.7314077553465640e-03	9.7552356628449501e-03	9.8117718614870730e-03	9.7004955336780115e-03	9.7829852459861977e-03	9.7901921979092546e-03	9.7456898364507612e-03	9.8769373055669525e-03	9.9173566524636998e-03	9.8042950225300553e-03	9.7918418589239796e-03	9.7119083731039557e-03	9.6266499260765116e-03	9.6814524592493297e-03	9.7383092460497610e-03	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_47
7.0462477074512739e-02	7.0347467667925753e-02	7.0272822259899628e-02	7.0079884806371590e-02	7.0350315243057626e-02	7.0299302066720151e-02	7.0442328089448836e-02	7.0447174736758947e-02	7.0546928219542240e-02	7.0452531394700313e-02	7.0400267526051635e-02	7.0309168948110873e-02	7.0064689252170242e-02	7.0218709172094163e-02	7.0371575378592885e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.3730326747255689e-02	-1.3479107806762758e-02	-1.2443020813700578e-02	-1.2777164390927132e-02	-1.2963231044251622e-02	-1.2759217177686938e-02	-1.3427341067807380e-02	-1.2501360670032935e-02	-1.2472213794496173e-02	-1.3069307549536419e-02	-1.2835430957134297e-02	-1.3430513232336405e-02	-1.3271406821009024e-02	-1.3447763584598260e-02	-1.3168978392314873e-02	
8.6924606041678051e-03	8.7064432938832488e-03	8.7466379291740830e-03	8.6450333540814897e-03	8.7254175435898459e-03	8.7237873863069623e-03	8.7097424680483981e-03	8.8136441998700917e-03	8.8514916358882721e-03	8.7456730836989877e-03	8.7440205220699653e-03	8.6714488446949997e-03	8.5921302319330699e-03	8.6333759209594498e-03	8.7022599454802778e-03	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_48
7.0462477074512739e-02	7.0347467667925753e-02	7.0272822259899628e-02	7.0079884806371590e-02	7.0350315243057626e-02	7.0299302066720151e-02	7.0442328089448836e-02	7.0447174736758947e-02	7.0546928219542240e-02	7.0452531394700313e-02	7.0400267526051635e-02	7.0309168948110873e-02	7.0064689252170242e-02	7.0218709172094163e-02	7.0371575378592885e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-4.4518463241685624e-04	-2.1688484994569768e-04	7.9814635717859184e-04	4.7021865247215411e-04	2.6309338915447844e-04	4.3005501707205074e-04	-8.8895054171228560e-05	7.6244869816510796e-04	7.9301802741191252e-04	1.5221023293229829e-04	4.9875665124946011e-04	-1.2085867910979764e-04	4.7757724325664386e-05	-2.1627336946222764e-04	1.7820639682755712e-04	
7.7655295033459337e-03	7.7723274156785436e-03	7.8023475456968630e-03	7.7097100828131320e-03	7.7856934548526909e-03	7.7768636614124554e-03	7.7842075872521033e-03	7.8676783842857485e-03	7.9047177729811395e-03	7.8056008946569095e-03	7.8100986321440790e-03	7.7446878474559692e-03	7.6679257882178225e-03	7.7021946810039909e-03	7.7751703530153709e-03	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_49
8.0448962255044984e-02	8.0409478162735262e-02	8.0413168701743837e-02	8.0571825454224047e-02	8.0409530583011632e-02	8.0439533238766736e-02	8.0460421121910222e-02	8.0583139070674298e-02	8.0383429197501841e-02	8.0537628473671519e-02	8.0591406998636983e-02	8.0437666005769917e-02	8.0438440573142214e-02	8.0487163981389984e-02	8.0579774123816283e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.9566977217336421e-02	-3.0325107001200391e-02	-2.9408338339139001e-02	-3.0239673064322681e-02	-2.9555041819452982e-02	-2.9633971136359710e-02	-2.9466574072625318e-02	-2.9510741697815340e-02	-3.0013736614317166e-02	-3.0354154021354857e-02	-3.0129390062154371e-02	-3.0204577583956449e-02	-2.9921899580021255e-02	-2.9963220050277628e-02	-3.0156360931830828e-02	
1.4684195812110841e-02	1.4532771307387282e-02	1.4684841894462744e-02	1.4640315771527367e-02	1.4608985461041512e-02	1.4626305152477495e-02	1.4665124552971968e-02	1.4731539467261381e-02	1.4575372097937665e-02	1.4598055347055522e-02	1.4662784457345913e-02	1.4573194457357649e-02	1.4629946536160884e-02	1.4640182315584331e-02	1.4617202452848154e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_50
8.0448962255044984e-02	8.0409478162735262e-02	8.0413168701743837e-02	8.0571825454224047e-02	8.0409530583011632e-02	8.0439533238766736e-02	8.0460421121910222e-02	8.0583139070674298e-02	8.0383429197501841e-02	8.0537628473671519e-02	8.0591406998636983e-02	8.0437666005769917e-02	8.0438440573142214e-02	8.0487163981389984e-02	8.0579774123816283e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.4237528122173077e-02	-1.4929238451512838e-02	-1.4200685495613652e-02	-1.4973940345687414e-02	-1.4174285962358646e-02	-1.4282257987492775e-02	-1.4195872895810591e-02	-1.4322094959350579e-02	-1.4690776060778454e-02	-1.5105575729598475e-02	-1.4899922848633063e-02	-1.4905492827551076e-02	-1.4626265898815299e-02	-1.4732440345255282e-02	-1.4968614182321260e-02	
1.3358360479779806e-02	1.3234951161415005e-02	1.3343713055705256e-02	1.3317648687562821e-02	1.3295951362589264e-02	1.3306144466422681e-02	1.3334863352172557e-02	1.3386304564174296e-02	1.3259008397734195e-02	1.3276514117508631e-02	1.3335372148886419e-02	1.3259272624519144e-02	1.3308560692989347e-02	1.3308359665067715e-02	1.3290665348874117e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_51
8.0448962255044984e-02	8.0409478162735262e-02	8.0413168701743837e-02	8.0571825454224047e-02	8.0409530583011632e-02	8.0439533238766736e-02	8.0460421121910222e-02	8.0583139070674298e-02	8.0383429197501841e-02	8.0537628473671519e-02	8.0591406998636983e-02	8.0437666005769917e-02	8.0438440573142214e-02	8.0487163981389984e-02	8.0579774123816283e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-7.8915119886285856e-04	-1.4197893589529276e-03	-8.5739492621464408e-04	-1.5395261844520225e-03	-6.7874422153457736e-04	-7.8145783763047816e-04	-7.8779494545450079e-04	-9.4314847448315198e-04	-1.2262308419250800e-03	-1.6824332581471535e-03	-1.4918195009220037e-03	-1.4275122749178026e-03	-1.1913094370557820e-03	-1.3297871190015020e-03	-1.5849606862818055e-03	
1.2164219737920420e-02	1.2061322218516121e-02	1.2140260868083431e-02	1.2131152932730149e-02	1.2111419846787343e-02	1.2120201867577368e-02	1.2139384931959152e-02	1.2186000523079610e-02	1.2075273880641647e-02	1.2091311860477957e-02	1.2146254633642807e-02	1.2080537383729231e-02	1.2120196110804692e-02	1.2115559773659561e-02	1.2104215358098407e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_52
9.7535682598692788e-02	9.7533199330885598e-02	9.7669582072986136e-02	9.7632141014682788e-02	9.7699521519240454e-02	9.7391405320195634e-02	9.7552284854708127e-02	9.7562744060727943e-02	9.7588282657708483e-02	9.7590265617172142e-02	9.7418565096798207e-02	9.7600904975500447e-02	9.7600776052742283e-02	9.7619657261485207e-02	9.7536860958234203e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.7739420384987751e-02	-2.8646757613471768e-02	-2.9352694829906822e-02	-2.8463131639626660e-02	-2.8358794141146726e-02	-2.8331387906369632e-02	-2.8814411714434440e-02	-2.8154509472875983e-02	-2.8890388219919128e-02	-2.8764051600685403e-02	-2.8512559150042360e-02	-2.8810565066155785e-02	-2.8927558882301696e-02	-2.8809696959945869e-02	-2.8828096603017661e-02	
2.5110743743728091e-02	2.4906294421329390e-02	2.4771988494314064e-02	2.4911371627862507e-02	2.5014278443432347e-02	2.4892484798828655e-02	2.4867395877209354e-02	2.5023420070167425e-02	2.4873150939328646e-02	2.4829821309528391e-02	2.4833847726806454e-02	2.4889522735611173e-02	2.4831553010055289e-02	2.4854482659184912e-02	2.4876899708239898e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_53
9.7535682598692788e-02	9.7533199330885598e-02	9.7669582072986136e-02	9.7632141014682788e-02	9.7699521519240454e-02	9.7391405320195634e-02	9.7552284854708127e-02	9.7562744060727943e-02	9.7588282657708483e-02	9.7590265617172142e-02	9.7418565096798207e-02	9.7600904975500447e-02	9.7600776052742283e-02	9.7619657261485207e-02	9.7536860958234203e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.2783552608097132e-02	-1.3623560478108032e-02	-1.4368130663360679e-02	-1.3432626892556920e-02	-1.3373472192462987e-02	-1.3433131853670038e-02	-1.3821084315681742e-02	-1.3329825225867287e-02	-1.3868975917325138e-02	-1.3690834667703738e-02	-1.3443804597123410e-02	-1.3812035314943794e-02	-1.3937477257883413e-02	-1.3727238944817199e-02	-1.3818892340552641e-02	
2.3020329958070983e-02	2.2859400094958661e-02	2.2746801311568081e-02	2.2866111951183123e-02	2.2952072216759243e-02	2.2815645906703579e-02	2.2824155549823182e-02	2.2924724944838121e-02	2.2837641001277369e-02	2.2803078843863327e-02	2.2799172853069885e-02	2.2844226386964525e-02	2.2793503523354196e-02	2.2827572431205170e-02	2.2834033736089648e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_54
9.7535682598692788e-02	9.7533199330885598e-02	9.7669582072986136e-02	9.7632141014682788e-02	9.7699521519240454e-02	9.7391405320195634e-02	9.7552284854708127e-02	9.7562744060727943e-02	9.7588282657708483e-02	9.7590265617172142e-02	9.7418565096798207e-02	9.7600904975500447e-02	9.7600776052742283e-02	9.7619657261485207e-02	9.7536860958234203e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
4.8696063550918156e-04	-2.9555051198340565e-04	-1.0317828883973090e-03	-8.7397319324306055e-05	-7.1634240202317345e-05	-1.8619726225613253e-04	-5.0285073303957262e-04	-1.4969563077235626e-04	-5.2320148054016413e-04	-2.9651472088818021e-04	-7.8028827113163501e-05	-4.8449725528462717e-04	-6.0766594135899799e-04	-3.3754145056880125e-04	-4.7760316542641568e-04	
2.1196268440625766e-02	2.1065066304600366e-02	2.0976399691940928e-02	2.1075522950902710e-02	2.1148013915712822e-02	2.1008011096134222e-02	2.1036255079845155e-02	2.1101127413884046e-02	2.1054427060841305e-02	2.1027108673020559e-02	2.1014153427829210e-02	2.1054957768036568e-02	2.1012035559472269e-02	2.1049000917984437e-02	2.1047216856861537e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_y
7.3417195613692712e+01	7.3756466387297380e+01	7.3787422205772728e+01	7.3470985035001547e+01	7.3304949459231977e+01	7.2996632557068807e+01	7.2974601748816440e+01	7.3593206107236924e+01	7.3763047941502577e+01	7.2603869257270318e+01	7.3284053334905536e+01	7.3517827550613688e+01	7.3505431436057279e+01	7.2764850025172152e+01	7.2965384314777864e+01	
8.6765776634364101e+01	8.7166733003169639e+01	8.7203317152276853e+01	8.6829345950456386e+01	8.6633122088183242e+01	8.6268747567444976e+01	8.6242711157692170e+01	8.6973789035825462e+01	8.7174511203593951e+01	8.5804572758592201e+01	8.6608426668524714e+01	8.6884705287088906e+01	8.6870055333522259e+01	8.5994822757021623e+01	8.6231817826555655e+01	
1.0011435765503552e+02	1.0057699961904189e+02	1.0061921209878098e+02	1.0018770686591121e+02	9.9961294717134521e+01	9.9540862577821116e+01	9.9510820566567887e+01	1.0035437196441400e+02	1.0058597446568533e+02	9.9005276259914083e+01	9.9932800002143907e+01	1.0025158302356411e+02	1.0023467923098721e+02	9.9224795488871095e+01	9.9498251338333461e+01	
7.3417195613692712e+01	7.3756466387297380e+01	7.3787422205772728e+01	7.3470985035001547e+01	7.3304949459231977e+01	7.2996632557068807e+01	7.2974601748816440e+01	7.3593206107236924e+01	7.3763047941502577e+01	7.2603869257270318e+01	7.3284053334905536e+01	7.3517827550613688e+01	7.3505431436057279e+01	7.2764850025172152e+01	7.2965384314777864e+01	
8.6765776634364101e+01	8.7166733003169639e+01	8.7203317152276853e+01	8.6829345950456386e+01	8.6633122088183242e+01	8.6268747567444976e+01	8.6242711157692170e+01	8.6973789035825462e+01	8.7174511203593951e+01	8.5804572758592201e+01	8.6608426668524714e+01	8.6884705287088906e+01	8.6870055333522259e+01	8.5994822757021623e+01	8.6231817826555655e+01	
1.0011435765503552e+02	1.0057699961904189e+02	1.0061921209878098e+02	1.0018770686591121e+02	9.9961294717134521e+01	9.9540862577821116e+01	9.9510820566567887e+01	1.0035437196441400e+02	1.0058597446568533e+02	9.9005276259914083e+01	9.9932800002143907e+01	1.0025158302356411e+02	1.0023467923098721e+02	9.9224795488871095e+01	9.9498251338333461e+01	
7.3417195613692712e+01	7.3756466387297380e+01	7.3787422205772728e+01	7.3470985035001547e+01	7.3304949459231977e+01	7.2996632557068807e+01	7.2974601748816440e+01	7.3593206107236924e+01	7.3763047941502577e+01	7.2603869257270318e+01	7.3284053334905536e+01	7.3517827550613688e+01	7.3505431436057279e+01	7.2764850025172152e+01	7.2965384314777864e+01	
8.6765776634364101e+01	8.7166733003169639e+01	8.7203317152276853e+01	8.6829345950456386e+01	8.6633122088183242e+01	8.6268747567444976e+01	8.6242711157692170e+01	8.6973789035825462e+01	8.7174511203593951e+01	8.5804572758592201e+01	8.6608426668524714e+01	8.6884705287088906e+01	8.6870055333522259e+01	8.5994822757021623e+01	8.6231817826555655e+01	
1.0011435765503552e+02	1.0057699961904189e+02	1.0061921209878098e+02	1.0018770686591121e+02	9.9961294717134521e+01	9.9540862577821116e+01	9.9510820566567887e+01	1.0035437196441400e+02	1.0058597446568533e+02	9.9005276259914083e+01	9.9932800002143907e+01	1.0025158302356411e+02	1.0023467923098721e+02	9.9224795488871095e+01	9.9498251338333461e+01	
7.3417195613692712e+01	7.3756466387297380e+01	7.3787422205772728e+01	7.3470985035001547e+01	7.3304949459231977e+01	7.2996632557068807e+01	7.2974601748816440e+01	7.3593206107236924e+01	7.3763047941502577e+01	7.2603869257270318e+01	7.3284053334905536e+01	7.3517827550613688e+01	7.3505431436057279e+01	7.2764850025172152e+01	7.2965384314777864e+01	
8.6765776634364101e+01	8.7166733003169639e+01	8.7203317152276853e+01	8.6829345950456386e+01	8.6633122088183242e+01	8.6268747567444976e+01	8.6242711157692170e+01	8.6973789035825462e+01	8.7174511203593951e+01	8.5804572758592201e+01	8.6608426668524714e+01	8.6884705287088906e+01	8.6870055333522259e+01	8.5994822757021623e+01	8.6231817826555655e+01	
1.0011435765503552e+02	1.0057699961904189e+02	1.0061921209878098e+02	1.0018770686591121e+02	9.9961294717134521e+01	9.9540862577821116e+01	9.9510820566567887e+01	1.0035437196441400e+02	1.0058597446568533e+02	9.9005276259914083e+01	9.9932800002143907e+01	1.0025158302356411e+02	1.0023467923098721e+02	9.9224795488871095e+01	9.9498251338333461e+01	
7.3417195613692712e+01	7.3756466387297380e+01	7.3787422205772728e+01	7.3470985035001547e+01	7.3304949459231977e+01	7.2996632557068807e+01	7.2974601748816440e+01	7.3593206107236924e+01	7.3763047941502577e+01	7.2603869257270318e+01	7.3284053334905536e+01	7.3517827550613688e+01	7.3505431436057279e+01	7.2764850025172152e+01	7.2965384314777864e+01	
8.6765776634364101e+01	8.7166733003169639e+01	8.7203317152276853e+01	8.6829345950456386e+01	8.6633122088183242e+01	8.6268747567444976e+01	8.6242711157692170e+01	8.6973789035825462e+01	8.7174511203593951e+01	8.5804572758592201e+01	8.6608426668524714e+01	8.6884705287088906e+01	8.6870055333522259e+01	8.5994822757021623e+01	8.6231817826555655e+01	
1.0011435765503552e+02	1.0057699961904189e+02	1.0061921209878098e+02	1.0018770686591121e+02	9.9961294717134521e+01	9.9540862577821116e+01	9.9510820566567887e+01	1.0035437196441400e+02	1.0058597446568533e+02	9.9005276259914083e+01	9.9932800002143907e+01	1.0025158302356411e+02	1.0023467923098721e+02	9.9224795488871095e+01	9.9498251338333461e+01	
7.3417195613692712e+01	7.3756466387297380e+01	7.3787422205772728e+01	7.3470985035001547e+01	7.3304949459231977e+01	7.2996632557068807e+01	7.2974601748816440e+01	7.3593206107236924e+01	7.3763047941502577e+01	7.2603869257270318e+01	7.3284053334905536e+01	7.3517827550613688e+01	7.3505431436057279e+01	7.2764850025172152e+01	7.2965384314777864e+01	
8.6765776634364101e+01	8.7166733003169639e+01	8.7203317152276853e+01	8.6829345950456386e+01	8.6633122088183242e+01	8.6268747567444976e+01	8.6242711157692170e+01	8.6973789035825462e+01	8.7174511203593951e+01	8.5804572758592201e+01	8.6608426668524714e+01	8.6884705287088906e+01	8.6870055333522259e+01	8.5994822757021623e+01	8.6231817826555655e+01	
1.0011435765503552e+02	1.0057699961904189e+02	1.0061921209878098e+02	1.0018770686591121e+02	9.9961294717134521e+01	9.9540862577821116e+01	9.9510820566567887e+01	1.0035437196441400e+02	1.0058597446568533e+02	9.9005276259914083e+01	9.9932800002143907e+01	1.0025158302356411e+02	1.0023467923098721e+02	9.9224795488871095e+01	9.9498251338333461e+01	
7.3417195613692712e+01	7.3756466387297380e+01	7.3787422205772728e+01	7.3470985035001547e+01	7.3304949459231977e+01	7.2996632557068807e+01	7.2974601748816440e+01	7.3593206107236924e+01	7.3763047941502577e+01	7.2603869257270318e+01	7.3284053334905536e+01	7.3517827550613688e+01	7.3505431436057279e+01	7.2764850025172152e+01	7.2965384314777864e+01	
8.6765776634364101e+01	8.7166733003169639e+01	8.7203317152276853e+01	8.6829345950456386e+01	8.6633122088183242e+01	8.6268747567444976e+01	8.6242711157692170e+01	8.6973789035825462e+01	8.7174511203593951e+01	8.5804572758592201e+01	8.6608426668524714e+01	8.6884705287088906e+01	8.6870055333522259e+01	8.5994822757021623e+01	8.6231817826555655e+01	
1.0011435765503552e+02	1.0057699961904189e+02	1.0061921209878098e+02	1.0018770686591121e+02	9.9961294717134521e+01	9.9540862577821116e+01	9.9510820566567887e+01	1.0035437196441400e+02	1.0058597446568533e+02	9.9005276259914083e+01	9.9932800002143907e+01	1.0025158302356411e+02	1.0023467923098721e+02	9.9224795488871095e+01	9.9498251338333461e+01	
7.3417195613692712e+01	7.3756466387297380e+01	7.3787422205772728e+01	7.3470985035001547e+01	7.3304949459231977e+01	7.2996632557068807e+01	7.2974601748816440e+01	7.3593206107236924e+01	7.3763047941502577e+01	7.2603869257270318e+01	7.3284053334905536e+01	7.3517827550613688e+01	7.3505431436057279e+01	7.2764850025172152e+01	7.2965384314777864e+01	
8.6765776634364101e+01	8.7166733003169639e+01	8.7203317152276853e+01	8.6829345950456386e+01	8.6633122088183242e+01	8.6268747567444976e+01	8.6242711157692170e+01	8.6973789035825462e+01	8.7174511203593951e+01	8.5804572758592201e+01	8.6608426668524714e+01	8.6884705287088906e+01	8.6870055333522259e+01	8.5994822757021623e+01	8.6231817826555655e+01	
1.0011435765503552e+02	1.0057699961904189e+02	1.0061921209878098e+02	1.0018770686591121e+02	9.9961294717134521e+01	9.9540862577821116e+01	9.9510820566567887e+01	1.0035437196441400e+02	1.0058597446568533e+02	9.9005276259914083e+01	9.9932800002143907e+01	1.0025158302356411e+02	1.0023467923098721e+02	9.9224795488871095e+01	9.9498251338333461e+01	
7.3417195613692712e+01	7.3756466387297380e+01	7.3787422205772728e+01	7.3470985035001547e+01	7.3304949459231977e+01	7.2996632557068807e+01	7.2974601748816440e+01	7.3593206107236924e+01	7.3763047941502577e+01	7.2603869257270318e+01	7.3284053334905536e+01	7.3517827550613688e+01	7.3505431436057279e+01	7.2764850025172152e+01	7.2965384314777864e+01	
8.6765776634364101e+01	8.7166733003169639e+01	8.7203317152276853e+01	8.6829345950456386e+01	8.6633122088183242e+01	8.6268747567444976e+01	8.6242711157692170e+01	8.6973789035825462e+01	8.7174511203593951e+01	8.5804572758592201e+01	8.6608426668524714e+01	8.6884705287088906e+01	8.6870055333522259e+01	8.5994822757021623e+01	8.6231817826555655e+01	
1.0011435765503552e+02	1.0057699961904189e+02	1.0061921209878098e+02	1.0018770686591121e+02	9.9961294717134521e+01	9.9540862577821116e+01	9.9510820566567887e+01	1.0035437196441400e+02	1.0058597446568533e+02	9.9005276259914083e+01	9.9932800002143907e+01	1.0025158302356411e+02	1.0023467923098721e+02	9.9224795488871095e+01	9.9498251338333461e+01	
7.3417195613692712e+01	7.3756466387297380e+01	7.3787422205772728e+01	7.3470985035001547e+01	7.3304949459231977e+01	7.2996632557068807e+01	7.2974601748816440e+01	7.3593206107236924e+01	7.3763047941502577e+01	7.2603869257270318e+01	7.3284053334905536e+01	7.3517827550613688e+01	7.3505431436057279e+01	7.2764850025172152e+01	7.2965384314777864e+01	
8.6765776634364101e+01	8.7166733003169639e+01	8.7203317152276853e+01	8.6829345950456386e+01	8.6633122088183242e+01	8.6268747567444976e+01	8.6242711157692170e+01	8.6973789035825462e+01	8.7174511203593951e+01	8.5804572758592201e+01	8.6608426668524714e+01	8.6884705287088906e+01	8.6870055333522259e+01	8.5994822757021623e+01	8.6231817826555655e+01	
1.0011435765503552e+02	1.0057699961904189e+02	1.0061921209878098e+02	1.0018770686591121e+02	9.9961294717134521e+01	9.9540862577821116e+01	9.9510820566567887e+01	1.0035437196441400e+02	1.0058597446568533e+02	9.9005276259914083e+01	9.9932800002143907e+01	1.0025158302356411e+02	1.0023467923098721e+02	9.9224795488871095e+01	9.9498251338333461e+01	
7.3603301589265556e+01	7.3786894581852678e+01	7.3762593158315070e+01	7.3554669954344675e+01	7.3513573173431837e+01	7.3157374423701313e+01	7.3258540298985281e+01	7.3781465175586206e+01	7.3535115852734236e+01	7.2942927083448524e+01	7.3381223925006438e+01	7.3692452485032945e+01	7.3556920585575057e+01	7.2930216889622500e+01	7.3210739241325641e+01	
8.5224875524412738e+01	8.5437456884250494e+01	8.5409318393838504e+01	8.5168565210293821e+01	8.5120979463973697e+01	8.4708538806390976e+01	8.4825678240930316e+01	8.5431170203310330e+01	8.5145923618955422e+01	8.4460231359782497e+01	8.4967732965796927e+01	8.5328102877406565e+01	8.5171171204350074e+01	8.4445514293247101e+01	8.4770329647850730e+01	
9.6846449459559935e+01	9.7088019186648296e+01	9.7056043629361952e+01	9.6782460466242995e+01	9.6728385754515571e+01	9.6259703189080682e+01	9.6392816182875364e+01	9.7080875231034483e+01	9.6756731385176650e+01	9.5977535636116485e+01	9.6554242006587444e+01	9.6963753269780199e+01	9.6785421823125091e+01	9.5960811696871730e+01	9.6329920054375847e+01	
7.3603301589265556e+01	7.3786894581852678e+01	7.3762593158315070e+01	7.3554669954344675e+01	7.3513573173431837e+01	7.3157374423701313e+01	7.3258540298985281e+01	7.3781465175586206e+01	7.3535115852734236e+01	7.2942927083448524e+01	7.3381223925006438e+01	7.3692452485032945e+01	7.3556920585575057e+01	7.2930216889622500e+01	7.3210739241325641e+01	
8.5224875524412738e+01	8.5437456884250494e+01	8.5409318393838504e+01	8.5168565210293821e+01	8.5120979463973697e+01	8.4708538806390976e+01	8.4825678240930316e+01	8.5431170203310330e+01	8.5145923618955422e+01	8.4460231359782497e+01	8.4967732965796927e+01	8.5328102877406565e+01	8.5171171204350074e+01	8.4445514293247101e+01	8.4770329647850730e+01	
9.6846449459559935e+01	9.7088019186648296e+01	9.7056043629361952e+01	9.6782460466242995e+01	9.6728385754515571e+01	9.6259703189080682e+01	9.6392816182875364e+01	9.7080875231034483e+01	9.6756731385176650e+01	9.5977535636116485e+01	9.6554242006587444e+01	9.6963753269780199e+01	9.6785421823125091e+01	9.5960811696871730e+01	9.6329920054375847e+01	
7.3603301589265556e+01	7.3786894581852678e+01	7.3762593158315070e+01	7.3554669954344675e+01	7.3513573173431837e+01	7.3157374423701313e+01	7.3258540298985281e+01	7.3781465175586206e+01	7.3535115852734236e+01	7.2942927083448524e+01	7.3381223925006438e+01	7.3692452485032945e+01	7.3556920585575057e+01	7.2930216889622500e+01	7.3210739241325641e+01	
8.5224875524412738e+01	8.5437456884250494e+01	8.5409318393838504e+01	8.5168565210293821e+01	8.5120979463973697e+01	8.4708538806390976e+01	8.4825678240930316e+01	8.5431170203310330e+01	8.5145923618955422e+01	8.4460231359782497e+01	8.4967732965796927e+01	8.5328102877406565e+01	8.5171171204350074e+01	8.4445514293247101e+01	8.4770329647850730e+01	
9.6846449459559935e+01	9.7088019186648296e+01	9.7056043629361952e+01	9.6782460466242995e+01	9.6728385754515571e+01	9.6259703189080682e+01	9.6392816182875364e+01	9.7080875231034483e+01	9.6756731385176650e+01	9.5977535636116485e+01	9.6554242006587444e+01	9.6963753269780199e+01	9.6785421823125091e+01	9.5960811696871730e+01	9.6329920054375847e+01	
7.3603301589265556e+01	7.3786894581852678e+01	7.3762593158315070e+01	7.3554669954344675e+01	7.3513573173431837e+01	7.3157374423701313e+01	7.3258540298985281e+01	7.3781465175586206e+01	7.3535115852734236e+01	7.2942927083448524e+01	7.3381223925006438e+01	7.3692452485032945e+01	7.3556920585575057e+01	7.2930216889622500e+01	7.3210739241325641e+01	
8.5224875524412738e+01	8.5437456884250494e+01	8.5409318393838504e+01	8.5168565210293821e+01	8.5120979463973697e+01	8.4708538806390976e+01	8.4825678240930316e+01	8.5431170203310330e+01	8.5145923618955422e+01	8.4460231359782497e+01	8.4967732965796927e+01	8.5328102877406565e+01	8.5171171204350074e+01	8.4445514293247101e+01	8.4770329647850730e+01	
9.6846449459559935e+01	9.7088019186648296e+01	9.7056043629361952e+01	9.6782460466242995e+01	9.6728385754515571e+01	9.6259703189080682e+01	9.6392816182875364e+01	9.7080875231034483e+01	9.6756731385176650e+01	9.5977535636116485e+01	9.6554242006587444e+01	9.6963753269780199e+01	9.6785421823125091e+01	9.5960811696871730e+01	9.6329920054375847e+01	
7.3603301589265556e+01	7.3786894581852678e+01	7.3762593158315070e+01	7.3554669954344675e+01	7.3513573173431837e+01	7.3157374423701313e+01	7.3258540298985281e+01	7.3781465175586206e+01	7.3535115852734236e+01	7.2942927083448524e+01	7.3381223925006438e+01	7.3692452485032945e+01	7.3556920585575057e+01	7.2930216889622500e+01	7.3210739241325641e+01	
8.5224875524412738e+01	8.5437456884250494e+01	8.5409318393838504e+01	8.5168565210293821e+01	8.5120979463973697e+01	8.4708538806390976e+01	8.4825678240930316e+01	8.5431170203310330e+01	8.5145923618955422e+01	8.4460231359782497e+01	8.4967732965796927e+01	8.5328102877406565e+01	8.5171171204350074e+01	8.4445514293247101e+01	8.4770329647850730e+01	
9.6846449459559935e+01	9.7088019186648296e+01	9.7056043629361952e+01	9.6782460466242995e+01	9.6728385754515571e+01	9.6259703189080682e+01	9.6392816182875364e+01	9.7080875231034483e+01	9.6756731385176650e+01	9.5977535636116485e+01	9.6554242006587444e+01	9.6963753269780199e+01	9.6785421823125091e+01	9.5960811696871730e+01	9.6329920054375847e+01	
6.8704670758387749e+01	6.8713216722033920e+01	6.8879961069658037e+01	6.8599524867542570e+01	6.8768142087362790e+01	6.8595563263724145e+01	6.8574872380822598e+01	6.8913850533996310e+01	6.8626551111829642e+01	6.8137542835738756e+01	6.8520139695922296e+01	6.8647888738006884e+01	6.8695272732399602e+01	6.8248777554899362e+01	6.8263330961816692e+01	
8.1334205824267855e+01	8.1344322737113700e+01	8.1541718619227510e+01	8.1209731644664373e+01	8.1409344676951548e+01	8.1205041804849913e+01	8.1180547450826737e+01	8.1581837764510340e+01	8.1241725948563030e+01	8.0662826445249536e+01	8.1115753610613908e+01	8.1266985932493441e+01	8.1323080219973065e+01	8.0794508723079389e+01	8.0811737388621225e+01	
9.3963740890147946e+01	9.3975428752193466e+01	9.4203476168797010e+01	9.3819938421786148e+01	9.4050547266540292e+01	9.3814520345975680e+01	9.3786222520830904e+01	9.4249824995024355e+01	9.3856900785296432e+01	9.3188110054760344e+01	9.3711367525305491e+01	9.3886083126979997e+01	9.3950887707546499e+01	9.3340239891259415e+01	9.3360143815425758e+01	
6.8704670758387749e+01	6.8713216722033920e+01	6.8879961069658037e+01	6.8599524867542570e+01	6.8768142087362790e+01	6.8595563263724145e+01	6.8574872380822598e+01	6.8913850533996310e+01	6.8626551111829642e+01	6.8137542835738756e+01	6.8520139695922296e+01	6.8647888738006884e+01	6.8695272732399602e+01	6.8248777554899362e+01	6.8263330961816692e+01	
8.1334205824267855e+01	8.1344322737113700e+01	8.1541718619227510e+01	8.1209731644664373e+01	8.1409344676951548e+01	8.1205041804849913e+01	8.1180547450826737e+01	8.1581837764510340e+01	8.1241725948563030e+01	8.0662826445249536e+01	8.1115753610613908e+01	8.1266985932493441e+01	8.1323080219973065e+01	8.0794508723079389e+01	8.0811737388621225e+01	
9.3963740890147946e+01	9.3975428752193466e+01	9.4203476168797010e+01	9.3819938421786148e+01	9.4050547266540292e+01	9.3814520345975680e+01	9.3786222520830904e+01	9.4249824995024355e+01	9.3856900785296432e+01	9.3188110054760344e+01	9.3711367525305491e+01	9.3886083126979997e+01	9.3950887707546499e+01	9.3340239891259415e+01	9.3360143815425758e+01	
6.8704670758387749e+01	6.8713216722033920e+01	6.8879961069658037e+01	6.8599524867542570e+01	6.8768142087362790e+01	6.8595563263724145e+01	6.8574872380822598e+01	6.8913850533996310e+01	6.8626551111829642e+01	6.8137542835738756e+01	6.8520139695922296e+01	6.8647888738006884e+01	6.8695272732399602e+01	6.8248777554899362e+01	6.8263330961816692e+01	
8.1334205824267855e+01	8.1344322737113700e+01	8.1541718619227510e+01	8.1209731644664373e+01	8.1409344676951548e+01	8.1205041804849913e+01	8.1180547450826737e+01	8.1581837764510340e+01	8.1241725948563030e+01	8.0662826445249536e+01	8.1115753610613908e+01	8.1266985932493441e+01	8.1323080219973065e+01	8.0794508723079389e+01	8.0811737388621225e+01	
9.3963740890147946e+01	9.3975428752193466e+01	9.4203476168797010e+01	9.3819938421786148e+01	9.4050547266540292e+01	9.3814520345975680e+01	9.3786222520830904e+01	9.4249824995024355e+01	9.3856900785296432e+01	9.3188110054760344e+01	9.3711367525305491e+01	9.3886083126979997e+01	9.3950887707546499e+01	9.3340239891259415e+01	9.3360143815425758e+01	

#plot#xiexiyeyytheyth
2.2167003676525943e-01	5.0218240873989913e-04	4.1666666666666664e-02	0.0000000000000000e+00	-2.2184345122813049e-02	1.3019031959451428e-03	6.0456984641265886e-02	6.5316136458633343e-04	5.1097211075513416e-01	5.3230815083782114e-03	7.3313728198294513e+01	1.3515847197981210e+00	7.3431444758806094e+01	1.8560681893050335e+00	
2.2167003676525943e-01	5.0218240873989913e-04	4.1666666666666664e-02	0.0000000000000000e+00	-7.0607864966869419e-03	1.1816850792229720e-03	5.5974542172479352e-02	5.0572406930179210e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.6643496961620798e+01	1.5973273961250491e+00	8.6570927918135467e+01	1.9918397679665640e+00	
2.2167003676525943e-01	5.0218240873989913e-04	4.1666666666666664e-02	0.0000000000000000e+00	6.2871335850358846e-03	1.0966631243741678e-03	5.2045722247391860e-02	4.0833201339934085e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.9973265724947069e+01	1.8430700724519733e+00	9.9036648539492305e+01	2.1336791891064526e+00	
1.2397243860442028e-01	5.3015385194705382e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.3032158317662813e-02	1.3766458074996573e-03	1.5615687551649472e-02	2.4231047687547796e-04	5.1097211075513416e-01	5.3230815083782114e-03	7.3313728198294513e+01	1.3515847197981210e+00	7.5662843841185278e+01	2.1413307732602598e+00	
1.2397243860442028e-01	5.3015385194705382e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.0290499288957761e-03	1.3761225994148502e-03	1.4035906270384027e-02	2.1821435145780383e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.6643496961620798e+01	1.5973273961250491e+00	8.9243934169850505e+01	2.4134182367192891e+00	
1.2397243860442028e-01	5.3015385194705382e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.5187692483696705e-02	1.3673301382872388e-03	1.2664693470069856e-02	1.9909039503500641e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.9973265724947069e+01	1.8430700724519733e+00	1.0201521332535000e+02	2.6532340195353568e+00	
1.4722599322270352e-01	1.2523227819817525e-03	5.0000000000000003e-02	0.0000000000000000e+00	-1.7625684581755077e-02	2.1624240388701437e-03	2.3277176893236339e-02	4.5100138752099460e-04	5.1097211075513416e-01	5.3230815083782114e-03	7.3313728198294513e+01	1.3515847197981210e+00	7.1370376259246285e+01	1.5182207009097088e+00	
1.4722599322270352e-01	1.2523227819817525e-03	5.0000000000000003e-02	0.0000000000000000e+00	-9.5886718409079097e-04	1.9007782742136580e-03	2.1524649636625901e-02	3.7709306056166669e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.6643496961620798e+01	1.5973273961250491e+00	8.6050198547675706e+01	1.7639923004578526e+00	
1.4722599322270352e-01	1.2523227819817525e-03	5.0000000000000003e-02	0.0000000000000000e+00	1.3499660200845401e-02	1.7063206114919182e-03	1.9896903051212080e-02	3.4055748194835179e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.9973265724947069e+01	1.8430700724519733e+00	9.9864663578116193e+01	2.0376713823164945e+00	
1.4450685157815057e-01	9.1566425298762754e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.6291921733894727e-02	1.7557981658432036e-03	2.2759655858379971e-02	4.2024059038452079e-04	5.1097211075513416e-01	5.3230815083782114e-03	7.3313728198294513e+01	1.3515847197981210e+00	7.3298097938148359e+01	1.7937288151114061e+00	
1.4450685157815057e-01	9.1566425298762754e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.0050787596691257e-03	1.7994546831837147e-03	2.0781475311367363e-02	3.8021533558218557e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.6643496961620798e+01	1.5973273961250491e+00	8.6838809289377394e+01	2.0033314302634024e+00	
1.4450685157815057e-01	9.1566425298762754e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.2396746103335125e-02	1.8531393771527064e-03	1.9043592706499135e-02	3.5110020357402577e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.9973265724947069e+01	1.8430700724519733e+00	9.9637852618778808e+01	2.2053025650016931e+00	
1.4158987022791511e-01	3.7371041073005508e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.5655678183458002e-02	1.3972322176957388e-03	2.2219198884966460e-02	2.9888883452672922e-04	5.1097211075513416e-01	5.3230815083782114e-03	7.3313728198294513e+01	1.3515847197981210e+00	7.4317317727179343e+01	1.8931071887112800e+00	
1.4158987022791511e-01	3.7371041073005508e-04	3.1250000000000000e-02	0.0000000000000000e+00	-4.5829214346962773e-04	1.3327118160805097e-03	2.0206992754472831e-02	2.5284296959783863e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.6643496961620798e+01	1.5973273961250491e+00	8.7863178056366920e+01	2.0392973026618737e+00	
1.4158987022791511e-01	3.7371041073005508e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2655391911033771e-02	1.2746259375514982e-03	1.8427930681244507e-02	2.1965159045672121e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.9973265724947069e+01	1.8430700724519733e+00	1.0044103275501136e+02	2.1819455573283739e+00	
1.4201630789359165e-01	4.3773624756065219e-04	2.5000000000000001e-02	0.0000000000000000e+00	-1.7795687660622426e-02	5.8339780700190436e-04	2.2169293093406362e-02	2.0109673275004876e-04	5.1097211075513416e-01	5.3230815083782114e-03	7.3313728198294513e+01	1.3515847197981210e+00	7.2573831719858930e+01	1.5041515397462184e+00	
1.4201630789359165e-01	4.3773624756065219e-04	2.5000000000000001e-02	0.0000000000000000e+00	-3.2358940696290994e-03	5.8055278108120581e-04	2.0099968128762320e-02	1.7970316103528582e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.6643496961620798e+01	1.5973273961250491e+00	8.5366379852568727e+01	1.7432751861275113e+00	
1.4201630789359165e-01	4.3773624756065219e-04	2.5000000000000001e-02	0.0000000000000000e+00	9.5008361565244517e-03	5.8565814226288243e-04	1.8308277442166829e-02	1.6324692959707247e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.9973265724947069e+01	1.8430700724519733e+00	9.7395875973917668e+01	1.9603726670204442e+00	
1.4113218909378317e-01	3.7815858269165699e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.7475980144363655e-02	1.4873235599632362e-03	2.1691559596976932e-02	3.1808329123209327e-04	5.1097211075513416e-01	5.3230815083782114e-03	7.3313728198294513e+01	1.3515847197981210e+00	7.2814671463956458e+01	1.6050186739269321e+00	
1.4113218909378317e-01	3.7815858269165699e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.6094544379047157e-03	1.3958196873541675e-03	1.9696697991950927e-02	2.6364817011571444e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.6643496961620798e+01	1.5973273961250491e+00	8.5923973252831729e+01	1.7788597523979628e+00	
1.4113218909378317e-01	3.7815858269165699e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.0386619191526177e-02	1.3176974182200526e-03	1.7960008107339848e-02	2.2473593085368813e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.9973265724947069e+01	1.8430700724519733e+00	9.8258072501333942e+01	1.9422298350805345e+00	
1.5703568597440290e-01	3.4591417257850369e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.6964414492487298e-02	7.2766261003459056e-04	2.8585936445688982e-02	2.0955825392175639e-04	5.1097211075513416e-01	5.3230815083782114e-03	7.3313728198294513e+01	1.3515847197981210e+00	7.4041799652504622e+01	1.6602707815678024e+00	
1.5703568597440290e-01	3.4591417257850369e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.1454354710922904e-03	7.2094060395447572e-04	2.6069993280344032e-02	1.8753397025784500e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.6643496961620798e+01	1.5973273961250491e+00	8.7148156011637624e+01	1.9037674026926259e+00	
1.5703568597440290e-01	3.4591417257850369e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0772005320979720e-02	7.2896088760015837e-04	2.3881314944034563e-02	1.6909988238030684e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.9973265724947069e+01	1.8430700724519733e+00	9.9426627490910960e+01	2.1254196134477343e+00	
1.7315764307528334e-01	4.5765002536904398e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.6238871261835312e-02	1.8967976195186059e-03	3.6017533515271601e-02	5.8167461900742780e-04	5.1097211075513416e-01	5.3230815083782114e-03	7.3313728198294513e+01	1.3515847197981210e+00	7.5342147634766349e+01	1.9539741705790228e+00	
1.7315764307528334e-01	4.5765002536904398e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.3478103003684296e-03	1.6866215680926898e-03	3.3005466056897990e-02	4.5422212001874316e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.6643496961620798e+01	1.5973273961250491e+00	8.8565005752831269e+01	2.0444457720910489e+00	
1.7315764307528334e-01	4.5765002536904398e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.1663720579822076e-02	1.5458799628206162e-03	3.0383831155208589e-02	3.7305366565679112e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.9973265724947069e+01	1.8430700724519733e+00	1.0097522866035523e+02	2.1689267731012141e+00	
1.9869181396431806e-01	3.5752511374482755e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.9068215748987552e-02	1.1869503453258768e-03	4.8984640573049153e-02	4.0801648480448028e-04	5.1097211075513416e-01	5.3230815083782114e-03	7.3313728198294513e+01	1.3515847197981210e+00	7.4650886869940123e+01	1.5831819991684106e+00	
1.9869181396431806e-01	3.5752511374482755e-04	4.1666666666666664e-02	0.0000000000000000e+00	-4.3857511772316315e-03	1.0543288356021140e-03	4.5013524149604182e-02	2.9787144300210929e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.6643496961620798e+01	1.5973273961250491e+00	8.7515455714042290e+01	1.7203044894361381e+00	
1.9869181396431806e-01	3.5752511374482755e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.5364585246196049e-03	9.5539577290676468e-04	4.1585354367975336e-02	2.2937802088881853e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.9973265724947069e+01	1.8430700724519733e+00	9.9667192620653196e+01	1.8861496174353332e+00	
1.0714403252078604e-01	4.5455018024351333e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.7895132767437181e-02	9.9906522859178324e-04	1.4321060789446912e-02	2.6498920870002436e-04	4.5692639961794757e-01	4.6803791585377048e-03	7.3444533894548528e+01	1.0351852251384808e+00	7.3517992502180789e+01	1.6707450071965799e+00	
1.0714403252078604e-01	4.5455018024351333e-04	3.1250000000000000e-02	0.0000000000000000e+00	-4.3888966059077343e-03	1.0412245454831882e-03	1.3106332830408568e-02	2.4353348129752987e-04	4.5692639961794757e-01	4.6803791585377048e-03	8.5041039246319329e+01	1.1986355238445690e+00	8.5532758218030153e+01	1.8290931452512227e+00	
1.0714403252078604e-01	4.5455018024351333e-04	3.1250000000000000e-02	0.0000000000000000e+00	7.5812076869674512e-03	1.0715972758559976e-03	1.2010077307485172e-02	2.2471349078298064e-04	4.5692639961794757e-01	4.6803791585377048e-03	9.6637544598090187e+01	1.3620858225506376e+00	9.6924665907850283e+01	1.9744601030748232e+00	
1.2489330883192568e-01	2.6949602059349244e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.0370058180347712e-02	1.1569181400070971e-03	2.1576720015345708e-02	2.4826475942573177e-04	4.5692639961794757e-01	4.6803791585377048e-03	7.3444533894548528e+01	1.0351852251384808e+00	7.2472526637816244e+01	1.0349240103996626e+00	
1.2489330883192568e-01	2.6949602059349244e-04	3.1250000000000000e-02	0.0000000000000000e+00	-7.0084885610111241e-03	1.1342946905774369e-03	1.9929322468628618e-02	2.1851907610897616e-04	4.5692639961794757e-01	4.6803791585377048e-03	8.5041039246319329e+01	1.1986355238445690e+00	8.4227097526284609e+01	1.0842577850760089e+00	
1.2489330883192568e-01	2.6949602059349244e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.9021463218065576e-03	1.1271865393946668e-03	1.8455454048287672e-02	1.9742297712562777e-04	4.5692639961794757e-01	4.6803791585377048e-03	9.6637544598090187e+01	1.3620858225506376e+00	9.5432978331924616e+01	1.1514786399675172e+00	
1.5482179246534383e-01	2.0373757541925543e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.3385688037247478e-02	1.1232491032813394e-03	3.6116639633329735e-02	3.4001388542936705e-04	4.5692639961794757e-01	4.6803791585377048e-03	7.3444533894548528e+01	1.0351852251384808e+00	7.1825286589727682e+01	1.1790187666035810e+00	
1.5482179246534383e-01	2.0373757541925543e-04	3.1250000000000000e-02	0.0000000000000000e+00	-9.9873749169839317e-03	1.1022305487038166e-03	3.3672457671205386e-02	2.9740313179640285e-04	4.5692639961794757e-01	4.6803791585377048e-03	8.5041039246319329e+01	1.1986355238445690e+00	8.3486449248497578e+01	1.3015854340859672e+00	
1.5482179246534383e-01	2.0373757541925543e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9660185847453272e-03	1.0788717084437836e-03	3.1472224186345328e-02	2.6416539148797291e-04	4.5692639961794757e-01	4.6803791585377048e-03	9.6637544598090187e+01	1.3620858225506376e+00	9.4605715063500554e+01	1.4204921217011228e+00	
1.8036083493860255e-01	3.3969274232860906e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.3695499610337459e-02	9.3213775549016867e-04	5.1041045120545622e-02	4.1338477179597526e-04	4.5692639961794757e-01	4.6803791585377048e-03	7.3444533894548528e+01	1.0351852251384808e+00	7.3431518198608117e+01	1.2004161621152569e+00	
1.8036083493860255e-01	3.3969274232860906e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.0427080178222638e-02	9.3232197606949797e-04	4.7684293078056703e-02	3.5999423385196604e-04	4.5692639961794757e-01	4.6803791585377048e-03	8.5041039246319329e+01	1.1986355238445690e+00	8.5002788389204667e+01	1.3330295452937451e+00	
1.8036083493860255e-01	3.3969274232860906e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4685090553668882e-03	9.6638050417304465e-04	4.4693317565563433e-02	3.3006329749438212e-04	4.5692639961794757e-01	4.6803791585377048e-03	9.6637544598090187e+01	1.3620858225506376e+00	9.6071554813593337e+01	1.4911640558229364e+00	
1.9343970722105513e-01	5.9344621415775888e-04	4.1666666666666664e-02	0.0000000000000000e+00	-2.3895878383175025e-02	2.0154235189270790e-03	5.9038000758996186e-02	9.1706105821092788e-04	4.5692639961794757e-01	4.6803791585377048e-03	7.3444533894548528e+01	1.0351852251384808e+00	7.3992417499076666e+01	2.4858794803862581e+00	
1.9343970722105513e-01	5.9344621415775888e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.0877114912765747e-02	1.8459822993803093e-03	5.5190658379499991e-02	7.3984627114692311e-04	4.5692639961794757e-01	4.6803791585377048e-03	8.5041039246319329e+01	1.1986355238445690e+00	8.5318752962603213e+01	2.5357900821861796e+00	
1.9343970722105513e-01	5.9344621415775888e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.3120203642190950e-04	1.7038379874504187e-03	5.1781180149235037e-02	6.1438232789230653e-04	4.5692639961794757e-01	4.6803791585377048e-03	9.6637544598090187e+01	1.3620858225506376e+00	9.6171281578616586e+01	2.5780032878553691e+00	
7.0337709455730507e-02	4.9491860917795483e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.8146927434406926e-02	1.5630720227200697e-03	9.7644352625111362e-03	2.6730831693260848e-04	3.4658935092121362e-01	3.6909174712074101e-03	6.8592620354276079e+01	8.0700952895075118e-01	6.8354150490035977e+01	1.4394183434541494e+00	
7.0337709455730507e-02	4.9491860917795483e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.3051758936656698e-02	1.4878133604917141e-03	8.7135711309231298e-03	2.3786750743821106e-04	3.4658935092121362e-01	3.6909174712074101e-03	8.1201557919400358e+01	9.5535686883141746e-01	8.1483512906086830e+01	1.5694666431647801e+00	
7.0337709455730507e-02	4.9491860917795483e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.2038763744556452e-04	1.4376373405076430e-03	7.7783169069875176e-03	2.1691662600037471e-04	3.4658935092121362e-01	3.6909174712074101e-03	9.3810495484524637e+01	1.1037042087120650e+00	9.3953731853662205e+01	1.7050572476071582e+00	
8.0479437862802636e-02	2.6464355401851678e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.9896650879477626e-02	1.2267786786019992e-03	1.4631387805568715e-02	1.8342733139497313e-04	3.4658935092121362e-01	3.6909174712074101e-03	6.8592620354276079e+01	8.0700952895075118e-01	6.7580810008606619e+01	1.3091071660148135e+00	
8.0479437862802636e-02	2.6464355401851678e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.4616332807530167e-02	1.2443628477815652e-03	1.3307712675026751e-02	1.4669814234748263e-04	3.4658935092121362e-01	3.6909174712074101e-03	8.1201557919400358e+01	9.5535686883141746e-01	8.0787296183896160e+01	1.4953929242264037e+00	
8.0479437862802636e-02	2.6464355401851678e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.1820706843890861e-03	1.2459118382207798e-03	1.2119154128513859e-02	1.2245790835961579e-04	3.4658935092121362e-01	3.6909174712074101e-03	9.3810495484524637e+01	1.1037042087120650e+00	9.3340206033868299e+01	1.6475569286497196e+00	
9.7568791559450682e-02	2.9693821515414841e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.8626934945659183e-02	1.3860868800971416e-03	2.4899150371041776e-02	3.1718401293687231e-04	3.4658935092121362e-01	3.6909174712074101e-03	6.8592620354276079e+01	8.0700952895075118e-01	6.9973992934345702e+01	1.1675204752665984e+00	
9.7568791559450682e-02	2.9693821515414841e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.3630976218010276e-02	1.2960649660080541e-03	2.2849898047315274e-02	2.4965875640740008e-04	3.4658935092121362e-01	3.6909174712074101e-03	8.1201557919400358e+01	9.5535686883141746e-01	8.3063428651612227e+01	1.1498167208979300e+00	
9.7568791559450682e-02	2.9693821515414841e-04	2.0833333333333332e-02	0.0000000000000000e+00	-3.0954671944310449e-04	1.2175285323117301e-03	2.1057704343846125e-02	2.0328248077202673e-04	3.4658935092121362e-01	3.6909174712074101e-03	9.3810495484524637e+01	1.1037042087120650e+00	9.5603982449047649e+01	1.1243215856204123e+00	

#dense#x3#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.9451195987582508e+01	1.0862803605699529e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-04	0.0000000000000000e+00	9.9536358338865512e+01	1.0808733697945110e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-03	0.0000000000000000e+00	9.9621520690148529e+01	1.0755318741742850e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379765e-03	0.0000000000000000e+00	9.9706683041431532e+01	1.0702568543399911e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-03	0.0000000000000000e+00	9.9791845392714549e+01	1.0650492980240884e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632941e-03	0.0000000000000000e+00	9.9877007743997567e+01	1.0599101996133433e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759529e-03	0.0000000000000000e+00	9.9962170095280598e+01	1.0548405596725050e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886118e-03	0.0000000000000000e+00	1.0004733244656359e+02	1.0498413844381305e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-03	0.0000000000000000e+00	1.0013249479784660e+02	1.0449136852825103e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139294e-03	0.0000000000000000e+00	1.0021765714912959e+02	1.0400584781469444e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-03	0.0000000000000000e+00	1.0030281950041261e+02	1.0352767829440583e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6502683105392471e-03	0.0000000000000000e+00	1.0038798185169563e+02	1.0305696229287988e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2548381569519059e-03	0.0000000000000000e+00	1.0047314420297865e+02	1.0259380240381195e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8594080033645639e-03	0.0000000000000000e+00	1.0055830655426165e+02	1.0213830141987710e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4639778497772235e-03	0.0000000000000000e+00	1.0064346890554468e+02	1.0169056226038222e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0685476961898832e-03	0.0000000000000000e+00	1.0072863125682771e+02	1.0125068789572760e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.6731175426025412e-03	0.0000000000000000e+00	1.0081379360811070e+02	1.0081878126873056e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0277687389015199e-02	0.0000000000000000e+00	1.0089895595939370e+02	1.0039494521287833e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0882257235427859e-02	0.0000000000000000e+00	1.0098411831067673e+02	9.9979282367451516e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1486827081840519e-02	0.0000000000000000e+00	1.0106928066195975e+02	9.9571895089701101e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-02	0.0000000000000000e+00	1.0115444301324276e+02	9.9172885364033581e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2695966774665834e-02	0.0000000000000000e+00	1.0123960536452576e+02	9.8782354708371922e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3300536621078494e-02	0.0000000000000000e+00	1.0132476771580879e+02	9.8400404077743509e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3905106467491154e-02	0.0000000000000000e+00	1.0140993006709176e+02	9.8027133765226315e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4509676313903812e-02	0.0000000000000000e+00	1.0149509241837481e+02	9.7662643300381402e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5114246160316470e-02	0.0000000000000000e+00	1.0158025476965783e+02	9.7307031345320572e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5718816006729128e-02	0.0000000000000000e+00	1.0166541712094083e+02	9.6960395588563231e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6323385853141789e-02	0.0000000000000000e+00	1.0175057947222382e+02	9.6622832636865352e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6927955699554447e-02	0.0000000000000000e+00	1.0183574182350685e+02	9.6294437905220109e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7532525545967105e-02	0.0000000000000000e+00	1.0192090417478985e+02	9.5975305505232300e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379766e-02	0.0000000000000000e+00	1.0200606652607290e+02	9.5665528132095057e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8741665238792424e-02	0.0000000000000000e+00	1.0209122887735587e+02	9.5365196950420561e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9346235085205082e-02	0.0000000000000000e+00	1.0217639122863892e+02	9.5074401479167325e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9950804931617740e-02	0.0000000000000000e+00	1.0226155357992192e+02	9.4793229475954699e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0555374778030398e-02	0.0000000000000000e+00	1.0234671593120493e+02	9.4521766821033115e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1159944624443060e-02	0.0000000000000000e+00	1.0243187828248793e+02	9.4260097401223553e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1764514470855718e-02	0.0000000000000000e+00	1.0251704063377097e+02	9.4008302994130177e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2369084317268376e-02	0.0000000000000000e+00	1.0260220298505396e+02	9.3766463152952273e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2973654163681037e-02	0.0000000000000000e+00	1.0268736533633697e+02	9.3534655092224028e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3578224010093695e-02	0.0000000000000000e+00	1.0277252768761998e+02	9.3312953574831015e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-02	0.0000000000000000e+00	1.0285769003890300e+02	9.3101430800634588e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4787363702919011e-02	0.0000000000000000e+00	1.0294285239018602e+02	9.2900156297080516e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5391933549331669e-02	0.0000000000000000e+00	1.0302801474146902e+02	9.2709196812118611e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5996503395744330e-02	0.0000000000000000e+00	1.0311317709275204e+02	9.2528616209817249e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6601073242156988e-02	0.0000000000000000e+00	1.0319833944403506e+02	9.2358475369016924e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7205643088569646e-02	0.0000000000000000e+00	1.0328350179531805e+02	9.2198832085359284e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7810212934982308e-02	0.0000000000000000e+00	1.0336866414660108e+02	9.2049740977090233e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8414782781394966e-02	0.0000000000000000e+00	1.0345382649788409e+02	9.1911253394912840e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9019352627807624e-02	0.0000000000000000e+00	1.0353898884916713e+02	9.1783417336290885e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9623922474220282e-02	0.0000000000000000e+00	1.0362415120045011e+02	9.1666277364479920e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632940e-02	0.0000000000000000e+00	1.0370931355173313e+02	9.1559874532600460e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0833062167045601e-02	0.0000000000000000e+00	1.0379447590301615e+02	9.1464246313074304e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1437632013458255e-02	0.0000000000000000e+00	1.0387963825429915e+02	9.1379426532680574e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2042201859870917e-02	0.0000000000000000e+00	1.0396480060558217e+02	9.1305445313484457e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2646771706283578e-02	0.0000000000000000e+00	1.0404996295686520e+02	9.1242329019904223e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3251341552696233e-02	0.0000000000000000e+00	1.0413512530814819e+02	9.1190100212075764e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3855911399108894e-02	0.0000000000000000e+00	1.0422028765943121e+02	9.1148777605790920e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4460481245521556e-02	0.0000000000000000e+00	1.0430545001071421e+02	9.1118376039090332e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5065051091934210e-02	0.0000000000000000e+00	1.0439061236199724e+02	9.1098906445696859e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5669620938346872e-02	0.0000000000000000e+00	1.0447577471328023e+02	9.1090375835391502e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759533e-02	0.0000000000000000e+00	1.0456093706456325e+02	9.1092787281393450e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6878760631172187e-02	0.0000000000000000e+00	1.0464609941584627e+02	9.1106139914844730e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7483330477584849e-02	0.0000000000000000e+00	1.0473126176712930e+02	9.1130428926362639e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8087900323997503e-02	0.0000000000000000e+00	1.0481642411841229e+02	9.1165645574701859e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8692470170410165e-02	0.0000000000000000e+00	1.0490158646969532e+02	9.1211777202459110e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9297040016822826e-02	0.0000000000000000e+00	1.0498674882097832e+02	9.1268807258775675e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9901609863235481e-02	0.0000000000000000e+00	1.0507191117226135e+02	9.1336715328931051e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0506179709648142e-02	0.0000000000000000e+00	1.0515707352354434e+02	9.1415477170695092e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1110749556060797e-02	0.0000000000000000e+00	1.0524223587482736e+02	9.1505064757333443e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1715319402473458e-02	0.0000000000000000e+00	1.0532739822611036e+02	9.1605446327011542e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886119e-02	0.0000000000000000e+00	1.0541256057739339e+02	9.1716586438484593e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2924459095298774e-02	0.0000000000000000e+00	1.0549772292867640e+02	9.1838446032774823e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3529028941711435e-02	0.0000000000000000e+00	1.0558288527995941e+02	9.1970982500630460e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4133598788124097e-02	0.0000000000000000e+00	1.0566804763124243e+02	9.2114149755494812e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4738168634536751e-02	0.0000000000000000e+00	1.0575320998252542e+02	9.2267898311671415e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5342738480949413e-02	0.0000000000000000e+00	1.0583837233380844e+02	9.2432175367447234e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5947308327362074e-02	0.0000000000000000e+00	1.0592353468509145e+02	9.2606924892761977e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6551878173774729e-02	0.0000000000000000e+00	1.0600869703637447e+02	9.2792087721198357e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7156448020187390e-02	0.0000000000000000e+00	1.0609385938765749e+02	9.2987601645879669e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7761017866600045e-02	0.0000000000000000e+00	1.0617902173894051e+02	9.3193401518975827e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-02	0.0000000000000000e+00	1.0626418409022351e+02	9.3409419354424983e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8970157559425367e-02	0.0000000000000000e+00	1.0634934644150651e+02	9.3635584433557761e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9574727405838022e-02	0.0000000000000000e+00	1.0643450879278954e+02	9.3871823413245425e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0179297252250683e-02	0.0000000000000000e+00	1.0651967114407255e+02	9.4118060436190765e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0783867098663338e-02	0.0000000000000000e+00	1.0660483349535556e+02	9.4374217243071690e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1388436945075999e-02	0.0000000000000000e+00	1.0668999584663857e+02	9.4640213286134323e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1993006791488661e-02	0.0000000000000000e+00	1.0677515819792157e+02	9.4915965843878192e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2597576637901315e-02	0.0000000000000000e+00	1.0686032054920462e+02	9.5201390136587216e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3202146484313977e-02	0.0000000000000000e+00	1.0694548290048760e+02	9.5496399442225832e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3806716330726638e-02	0.0000000000000000e+00	1.0703064525177062e+02	9.5800905212582699e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139292e-02	0.0000000000000000e+00	1.0711580760305363e+02	9.6114817189136315e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5015856023551954e-02	0.0000000000000000e+00	1.0720096995433666e+02	9.6438043518524452e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5620425869964615e-02	0.0000000000000000e+00	1.0728613230561965e+02	9.6770490867263370e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6224995716377270e-02	0.0000000000000000e+00	1.0737129465690266e+02	9.7112064535415110e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6829565562789931e-02	0.0000000000000000e+00	1.0745645700818567e+02	9.7462668569046962e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7434135409202586e-02	0.0000000000000000e+00	1.0754161935946871e+02	9.7822205871155332e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8038705255615247e-02	0.0000000000000000e+00	1.0762678171075169e+02	9.8190578310890686e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8643275102027909e-02	0.0000000000000000e+00	1.0771194406203472e+02	9.8567686830855383e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9247844948440563e-02	0.0000000000000000e+00	1.0779710641331774e+02	9.8953431552288607e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9852414794853225e-02	0.0000000000000000e+00	1.0788226876460077e+02	9.9347711877983669e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265879e-02	0.0000000000000000e+00	1.0796743111588376e+02	9.9750426592764641e-01	

#dense#x3#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1097211075513416e-01	8.5620067276171781e+01	1.5507474014651632e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-04	5.1097211075513416e-01	8.5705229627454813e+01	1.5464006910478518e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-03	5.1097211075513416e-01	8.5790391978737830e+01	1.5421063654815228e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379765e-03	5.1097211075513416e-01	8.5875554330020833e+01	1.5378648636037311e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-03	5.1097211075513416e-01	8.5960716681303836e+01	1.5336766236785919e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632941e-03	5.1097211075513416e-01	8.6045879032586839e+01	1.5295420832368074e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759529e-03	5.1097211075513416e-01	8.6131041383869871e+01	1.5254616789121771e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886118e-03	5.1097211075513416e-01	8.6216203735152874e+01	1.5214358462747393e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-03	5.1097211075513416e-01	8.6301366086435891e+01	1.5174650196603685e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139294e-03	5.1097211075513416e-01	8.6386528437718908e+01	1.5135496319972284e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-03	5.1097211075513416e-01	8.6471690789001940e+01	1.5096901146288251e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6502683105392471e-03	5.1097211075513416e-01	8.6556853140284929e+01	1.5058868971340538e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2548381569519059e-03	5.1097211075513416e-01	8.6642015491567960e+01	1.5021404071440889e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8594080033645639e-03	5.1097211075513416e-01	8.6727177842850949e+01	1.4984510701564342e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4639778497772235e-03	5.1097211075513416e-01	8.6812340194133981e+01	1.4948193093460840e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0685476961898832e-03	5.1097211075513416e-01	8.6897502545416970e+01	1.4912455453739966e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.6731175426025412e-03	5.1097211075513416e-01	8.6982664896699987e+01	1.4877301961930696e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0277687389015199e-02	5.1097211075513416e-01	8.7067827247983004e+01	1.4842736768515870e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0882257235427859e-02	5.1097211075513416e-01	8.7152989599266007e+01	1.4808763992944511e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1486827081840519e-02	5.1097211075513416e-01	8.7238151950549025e+01	1.4775387721623670e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-02	5.1097211075513416e-01	8.7323314301832056e+01	1.4742612005888913e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2695966774665834e-02	5.1097211075513416e-01	8.7408476653115059e+01	1.4710440859959026e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3300536621078494e-02	5.1097211075513416e-01	8.7493639004398062e+01	1.4678878258873034e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3905106467491154e-02	5.1097211075513416e-01	8.7578801355681080e+01	1.4647928136415140e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4509676313903812e-02	5.1097211075513416e-01	8.7663963706964097e+01	1.4617594383024992e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5114246160316470e-02	5.1097211075513416e-01	8.7749126058247114e+01	1.4587880843700209e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5718816006729128e-02	5.1097211075513416e-01	8.7834288409530103e+01	1.4558791315890536e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6323385853141789e-02	5.1097211075513416e-01	8.7919450760813135e+01	1.4530329547384653e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6927955699554447e-02	5.1097211075513416e-01	8.8004613112096180e+01	1.4502499234195878e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7532525545967105e-02	5.1097211075513416e-01	8.8089775463379155e+01	1.4475304018444519e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379766e-02	5.1097211075513416e-01	8.8174937814662186e+01	1.4448747486243820e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8741665238792424e-02	5.1097211075513416e-01	8.8260100165945175e+01	1.4422833165587636e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9346235085205082e-02	5.1097211075513416e-01	8.8345262517228207e+01	1.4397564524245265e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9950804931617740e-02	5.1097211075513416e-01	8.8430424868511182e+01	1.4372944967665393e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0555374778030398e-02	5.1097211075513416e-01	8.8515587219794227e+01	1.4348977836890155e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1159944624443060e-02	5.1097211075513416e-01	8.8600749571077230e+01	1.4325666406484956e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1764514470855718e-02	5.1097211075513416e-01	8.8685911922360233e+01	1.4303013882483442e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2369084317268376e-02	5.1097211075513416e-01	8.8771074273643265e+01	1.4281023400352946e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2973654163681037e-02	5.1097211075513416e-01	8.8856236624926282e+01	1.4259698022982397e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3578224010093695e-02	5.1097211075513416e-01	8.8941398976209300e+01	1.4239040738692845e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-02	5.1097211075513416e-01	8.9026561327492303e+01	1.4219054459279816e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4787363702919011e-02	5.1097211075513416e-01	8.9111723678775306e+01	1.4199742018081547e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5391933549331669e-02	5.1097211075513416e-01	8.9196886030058337e+01	1.4181106168084101e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5996503395744330e-02	5.1097211075513416e-01	8.9282048381341340e+01	1.4163149580060646e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6601073242156988e-02	5.1097211075513416e-01	8.9367210732624343e+01	1.4145874840750077e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7205643088569646e-02	5.1097211075513416e-01	8.9452373083907347e+01	1.4129284451077566e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7810212934982308e-02	5.1097211075513416e-01	8.9537535435190392e+01	1.4113380824417867e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8414782781394966e-02	5.1097211075513416e-01	8.9622697786473395e+01	1.4098166284908509e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9019352627807624e-02	5.1097211075513416e-01	8.9707860137756398e+01	1.4083643065809239e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9623922474220282e-02	5.1097211075513416e-01	8.9793022489039430e+01	1.4069813307915326e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632940e-02	5.1097211075513416e-01	8.9878184840322433e+01	1.4056679058026911e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0833062167045601e-02	5.1097211075513416e-01	8.9963347191605422e+01	1.4044242267471914e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1437632013458255e-02	5.1097211075513416e-01	9.0048509542888453e+01	1.4032504790692610e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2042201859870917e-02	5.1097211075513416e-01	9.0133671894171471e+01	1.4021468383891731e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2646771706283578e-02	5.1097211075513416e-01	9.0218834245454460e+01	1.4011134703743315e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3251341552696233e-02	5.1097211075513416e-01	9.0303996596737477e+01	1.4001505306169788e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3855911399108894e-02	5.1097211075513416e-01	9.0389158948020508e+01	1.3992581645188134e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4460481245521556e-02	5.1097211075513416e-01	9.0474321299303526e+01	1.3984365071826097e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5065051091934210e-02	5.1097211075513416e-01	9.0559483650586529e+01	1.3976856833110323e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5669620938346872e-02	5.1097211075513416e-01	9.0644646001869546e+01	1.3970058071128599e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759533e-02	5.1097211075513416e-01	9.0729808353152563e+01	1.3963969822169073e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6878760631172187e-02	5.1097211075513416e-01	9.0814970704435581e+01	1.3958593015934302e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7483330477584849e-02	5.1097211075513416e-01	9.0900133055718584e+01	1.3953928474835524e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8087900323997503e-02	5.1097211075513416e-01	9.0985295407001587e+01	1.3949976913366706e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8692470170410165e-02	5.1097211075513416e-01	9.1070457758284633e+01	1.3946738937557881e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9297040016822826e-02	5.1097211075513416e-01	9.1155620109567607e+01	1.3944215044512758e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9901609863235481e-02	5.1097211075513416e-01	9.1240782460850639e+01	1.3942405622027509e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0506179709648142e-02	5.1097211075513416e-01	9.1325944812133642e+01	1.3941310948291874e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1110749556060797e-02	5.1097211075513416e-01	9.1411107163416659e+01	1.3940931191677364e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1715319402473458e-02	5.1097211075513416e-01	9.1496269514699648e+01	1.3941266410606079e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886119e-02	5.1097211075513416e-01	9.1581431865982680e+01	1.3942316553507306e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2924459095298774e-02	5.1097211075513416e-01	9.1666594217265697e+01	1.3944081458856172e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3529028941711435e-02	5.1097211075513416e-01	9.1751756568548686e+01	1.3946560855297554e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4133598788124097e-02	5.1097211075513416e-01	9.1836918919831717e+01	1.3949754361855835e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4738168634536751e-02	5.1097211075513416e-01	9.1922081271114749e+01	1.3953661488226483e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5342738480949413e-02	5.1097211075513416e-01	9.2007243622397752e+01	1.3958281635151542e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5947308327362074e-02	5.1097211075513416e-01	9.2092405973680755e+01	1.3963614094879044e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6551878173774729e-02	5.1097211075513416e-01	9.2177568324963772e+01	1.3969658051702287e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7156448020187390e-02	5.1097211075513416e-01	9.2262730676246804e+01	1.3976412582582669e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7761017866600045e-02	5.1097211075513416e-01	9.2347893027529778e+01	1.3983876657849896e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-02	5.1097211075513416e-01	9.2433055378812796e+01	1.3992049141981828e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8970157559425367e-02	5.1097211075513416e-01	9.2518217730095813e+01	1.4000928794462497e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9574727405838022e-02	5.1097211075513416e-01	9.2603380081378830e+01	1.4010514270714134e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0179297252250683e-02	5.1097211075513416e-01	9.2688542432661848e+01	1.4020804123104085e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0783867098663338e-02	5.1097211075513416e-01	9.2773704783944865e+01	1.4031796802025065e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1388436945075999e-02	5.1097211075513416e-01	9.2858867135227882e+01	1.4043490657044022e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1993006791488661e-02	5.1097211075513416e-01	9.2944029486510885e+01	1.4055883938121350e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2597576637901315e-02	5.1097211075513416e-01	9.3029191837793888e+01	1.4068974796895899e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3202146484313977e-02	5.1097211075513416e-01	9.3114354189076920e+01	1.4082761288033823e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3806716330726638e-02	5.1097211075513416e-01	9.3199516540359923e+01	1.4097241370640312e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139292e-02	5.1097211075513416e-01	9.3284678891642940e+01	1.4112412909731042e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5015856023551954e-02	5.1097211075513416e-01	9.3369841242925929e+01	1.4128273677759893e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5620425869964615e-02	5.1097211075513416e-01	9.3455003594208975e+01	1.4144821356204029e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6224995716377270e-02	5.1097211075513416e-01	9.3540165945491978e+01	1.4162053537197838e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6829565562789931e-02	5.1097211075513416e-01	9.3625328296774981e+01	1.4179967725220357e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7434135409202586e-02	5.1097211075513416e-01	9.3710490648058013e+01	1.4198561338826665e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8038705255615247e-02	5.1097211075513416e-01	9.3795652999341030e+01	1.4217831712425351e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8643275102027909e-02	5.1097211075513416e-01	9.3880815350624033e+01	1.4237776098097992e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9247844948440563e-02	5.1097211075513416e-01	9.3965977701907022e+01	1.4258391667456405e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9852414794853225e-02	5.1097211075513416e-01	9.4051140053190039e+01	1.4279675513537065e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265879e-02	5.1097211075513416e-01	9.4136302404473057e+01	1.4301624652728167e+00	

#dense#x3#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5692639961794757e-01	8.8391180601315369e+01	1.2623753970100082e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-04	4.5692639961794757e-01	8.8476342952598387e+01	1.2571709425278110e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-03	4.5692639961794757e-01	8.8561505303881404e+01	1.2520244668373646e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379765e-03	4.5692639961794757e-01	8.8646667655164407e+01	1.2469366878255956e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-03	4.5692639961794757e-01	8.8731830006447424e+01	1.2419083268882996e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632941e-03	4.5692639961794757e-01	8.8816992357730427e+01	1.2369401086578546e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759529e-03	4.5692639961794757e-01	8.8902154709013431e+01	1.2320327607176251e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886118e-03	4.5692639961794757e-01	8.8987317060296462e+01	1.2271870133029585e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-03	4.5692639961794757e-01	8.9072479411579479e+01	1.2224035989886164e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139294e-03	4.5692639961794757e-01	8.9157641762862497e+01	1.2176832523625403e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-03	4.5692639961794757e-01	8.9242804114145514e+01	1.2130267096857641e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6502683105392471e-03	4.5692639961794757e-01	8.9327966465428517e+01	1.2084347085386427e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2548381569519059e-03	4.5692639961794757e-01	8.9413128816711520e+01	1.2039079874532084e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8594080033645639e-03	4.5692639961794757e-01	8.9498291167994523e+01	1.1994472855317060e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4639778497772235e-03	4.5692639961794757e-01	8.9583453519277541e+01	1.1950533420513512e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0685476961898832e-03	4.5692639961794757e-01	8.9668615870560558e+01	1.1907268960554120e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.6731175426025412e-03	4.5692639961794757e-01	8.9753778221843561e+01	1.1864686859308282e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0277687389015199e-02	4.5692639961794757e-01	8.9838940573126578e+01	1.1822794489722197e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0882257235427859e-02	4.5692639961794757e-01	8.9924102924409581e+01	1.1781599209329126e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1486827081840519e-02	4.5692639961794757e-01	9.0009265275692627e+01	1.1741108355629017e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-02	4.5692639961794757e-01	9.0094427626975630e+01	1.1701329241341323e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2695966774665834e-02	4.5692639961794757e-01	9.0179589978258619e+01	1.1662269149536131e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3300536621078494e-02	4.5692639961794757e-01	9.0264752329541665e+01	1.1623935328642443e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3905106467491154e-02	4.5692639961794757e-01	9.0349914680824639e+01	1.1586334987346458e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4509676313903812e-02	4.5692639961794757e-01	9.0435077032107671e+01	1.1549475289373397e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5114246160316470e-02	4.5692639961794757e-01	9.0520239383390674e+01	1.1513363348169905e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5718816006729128e-02	4.5692639961794757e-01	9.0605401734673706e+01	1.1478006221483512e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6323385853141789e-02	4.5692639961794757e-01	9.0690564085956709e+01	1.1443410905850779e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6927955699554447e-02	4.5692639961794757e-01	9.0775726437239712e+01	1.1409584330998543e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7532525545967105e-02	4.5692639961794757e-01	9.0860888788522743e+01	1.1376533354167810e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379766e-02	4.5692639961794757e-01	9.0946051139805746e+01	1.1344264754364277e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8741665238792424e-02	4.5692639961794757e-01	9.1031213491088764e+01	1.1312785226549127e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9346235085205082e-02	4.5692639961794757e-01	9.1116375842371781e+01	1.1282101375774054e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9950804931617740e-02	4.5692639961794757e-01	9.1201538193654784e+01	1.1252219711272520e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0555374778030398e-02	4.5692639961794757e-01	9.1286700544937801e+01	1.1223146640517463e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1159944624443060e-02	4.5692639961794757e-01	9.1371862896220790e+01	1.1194888463252266e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1764514470855718e-02	4.5692639961794757e-01	9.1457025247503822e+01	1.1167451365511283e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2369084317268376e-02	4.5692639961794757e-01	9.1542187598786825e+01	1.1140841413634639e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2973654163681037e-02	4.5692639961794757e-01	9.1627349950069870e+01	1.1115064548294469e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3578224010093695e-02	4.5692639961794757e-01	9.1712512301352874e+01	1.1090126578539998e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-02	4.5692639961794757e-01	9.1797674652635877e+01	1.1066033175877843e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4787363702919011e-02	4.5692639961794757e-01	9.1882837003918894e+01	1.1042789868394256e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5391933549331669e-02	4.5692639961794757e-01	9.1967999355201897e+01	1.1020402034939250e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5996503395744330e-02	4.5692639961794757e-01	9.2053161706484914e+01	1.0998874899378128e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6601073242156988e-02	4.5692639961794757e-01	9.2138324057767932e+01	1.0978213524929386e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7205643088569646e-02	4.5692639961794757e-01	9.2223486409050921e+01	1.0958422808598658e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7810212934982308e-02	4.5692639961794757e-01	9.2308648760333938e+01	1.0939507475722088e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8414782781394966e-02	4.5692639961794757e-01	9.2393811111616969e+01	1.0921472074635628e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9019352627807624e-02	4.5692639961794757e-01	9.2478973462899972e+01	1.0904320971477659e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9623922474220282e-02	4.5692639961794757e-01	9.2564135814182990e+01	1.0888058345144149e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632940e-02	4.5692639961794757e-01	9.2649298165465993e+01	1.0872688182405426e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0833062167045601e-02	4.5692639961794757e-01	9.2734460516749024e+01	1.0858214273197437e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1437632013458255e-02	4.5692639961794757e-01	9.2819622868032027e+01	1.0844640206102554e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2042201859870917e-02	4.5692639961794757e-01	9.2904785219315045e+01	1.0831969364028964e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2646771706283578e-02	4.5692639961794757e-01	9.2989947570598048e+01	1.0820204920102201e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3251341552696233e-02	4.5692639961794757e-01	9.3075109921881051e+01	1.0809349833780151e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3855911399108894e-02	4.5692639961794757e-01	9.3160272273164082e+01	1.0799406847201147e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4460481245521556e-02	4.5692639961794757e-01	9.3245434624447100e+01	1.0790378481777589e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5065051091934210e-02	4.5692639961794757e-01	9.3330596975730117e+01	1.0782267035041331e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5669620938346872e-02	4.5692639961794757e-01	9.3415759327013106e+01	1.0775074577754162e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759533e-02	4.5692639961794757e-01	9.3500921678296123e+01	1.0768802951288601e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6878760631172187e-02	4.5692639961794757e-01	9.3586084029579126e+01	1.0763453765288535e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7483330477584849e-02	4.5692639961794757e-01	9.3671246380862144e+01	1.0759028395613428e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8087900323997503e-02	4.5692639961794757e-01	9.3756408732145161e+01	1.0755527982578601e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8692470170410165e-02	4.5692639961794757e-01	9.3841571083428164e+01	1.0752953429487926e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9297040016822826e-02	4.5692639961794757e-01	9.3926733434711196e+01	1.0751305401473139e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9901609863235481e-02	4.5692639961794757e-01	9.4011895785994199e+01	1.0750584324633126e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0506179709648142e-02	4.5692639961794757e-01	9.4097058137277230e+01	1.0750790385485507e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1110749556060797e-02	4.5692639961794757e-01	9.4182220488560233e+01	1.0751923530724365e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1715319402473458e-02	4.5692639961794757e-01	9.4267382839843236e+01	1.0753983467289345e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886119e-02	4.5692639961794757e-01	9.4352545191126254e+01	1.0756969662745395e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2924459095298774e-02	4.5692639961794757e-01	9.4437707542409257e+01	1.0760881345968472e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3529028941711435e-02	4.5692639961794757e-01	9.4522869893692274e+01	1.0765717508140913e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4133598788124097e-02	4.5692639961794757e-01	9.4608032244975263e+01	1.0771476904049477e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4738168634536751e-02	4.5692639961794757e-01	9.4693194596258294e+01	1.0778158053682072e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5342738480949413e-02	4.5692639961794757e-01	9.4778356947541312e+01	1.0785759244120170e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5947308327362074e-02	4.5692639961794757e-01	9.4863519298824329e+01	1.0794278531721879e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6551878173774729e-02	4.5692639961794757e-01	9.4948681650107346e+01	1.0803713744586088e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7156448020187390e-02	4.5692639961794757e-01	9.5033844001390335e+01	1.0814062485293048e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7761017866600045e-02	4.5692639961794757e-01	9.5119006352673367e+01	1.0825322133912869e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-02	4.5692639961794757e-01	9.5204168703956384e+01	1.0837489851272761e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8970157559425367e-02	4.5692639961794757e-01	9.5289331055239387e+01	1.0850562582474372e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9574727405838022e-02	4.5692639961794757e-01	9.5374493406522390e+01	1.0864537060650437e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0179297252250683e-02	4.5692639961794757e-01	9.5459655757805407e+01	1.0879409810949816e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0783867098663338e-02	4.5692639961794757e-01	9.5544818109088425e+01	1.0895177154743023e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1388436945075999e-02	4.5692639961794757e-01	9.5629980460371442e+01	1.0911835214031518e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1993006791488661e-02	4.5692639961794757e-01	9.5715142811654445e+01	1.0929379916052595e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2597576637901315e-02	4.5692639961794757e-01	9.5800305162937477e+01	1.0947806998068104e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3202146484313977e-02	4.5692639961794757e-01	9.5885467514220466e+01	1.0967112012320128e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3806716330726638e-02	4.5692639961794757e-01	9.5970629865503497e+01	1.0987290331146513e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139292e-02	4.5692639961794757e-01	9.6055792216786486e+01	1.1008337152237462e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5015856023551954e-02	4.5692639961794757e-01	9.6140954568069517e+01	1.1030247504025137e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5620425869964615e-02	4.5692639961794757e-01	9.6226116919352521e+01	1.1053016251190013e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6224995716377270e-02	4.5692639961794757e-01	9.6311279270635552e+01	1.1076638100271474e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6829565562789931e-02	4.5692639961794757e-01	9.6396441621918541e+01	1.1101107605369658e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7434135409202586e-02	4.5692639961794757e-01	9.6481603973201558e+01	1.1126419173925866e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8038705255615247e-02	4.5692639961794757e-01	9.6566766324484576e+01	1.1152567072567063e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8643275102027909e-02	4.5692639961794757e-01	9.6651928675767607e+01	1.1179545433004394e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9247844948440563e-02	4.5692639961794757e-01	9.6737091027050596e+01	1.1207348257969314e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9852414794853225e-02	4.5692639961794757e-01	9.6822253378333627e+01	1.1235969427179238e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265879e-02	4.5692639961794757e-01	9.6907415729616616e+01	1.1265402703316731e+00	

#dense#x3#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4658935092121362e-01	9.3087730998853019e+01	9.3070230913039431e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-04	3.4658935092121362e-01	9.3172893350136036e+01	9.2395147906538699e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-03	3.4658935092121362e-01	9.3258055701419025e+01	9.1725963291563073e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379765e-03	3.4658935092121362e-01	9.3343218052702056e+01	9.1062807103059851e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-03	3.4658935092121362e-01	9.3428380403985059e+01	9.0405812002562080e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632941e-03	3.4658935092121362e-01	9.3513542755268077e+01	8.9755113285125143e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759529e-03	3.4658935092121362e-01	9.3598705106551094e+01	8.9110848881820193e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886118e-03	3.4658935092121362e-01	9.3683867457834111e+01	8.8473159357406295e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-03	3.4658935092121362e-01	9.3769029809117114e+01	8.7842187902813340e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139294e-03	3.4658935092121362e-01	9.3854192160400132e+01	8.7218080322001645e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-03	3.4658935092121362e-01	9.3939354511683135e+01	8.6600985012795395e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6502683105392471e-03	3.4658935092121362e-01	9.4024516862966166e+01	8.5991052941266177e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2548381569519059e-03	3.4658935092121362e-01	9.4109679214249141e+01	8.5388437609189427e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8594080033645639e-03	3.4658935092121362e-01	9.4194841565532187e+01	8.4793295014163406e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4639778497772235e-03	3.4658935092121362e-01	9.4280003916815190e+01	8.4205783601895812e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0685476961898832e-03	3.4658935092121362e-01	9.4365166268098221e+01	8.3626064210204776e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.6731175426025412e-03	3.4658935092121362e-01	9.4450328619381210e+01	8.3054300004266646e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0277687389015199e-02	3.4658935092121362e-01	9.4535490970664242e+01	8.2490656402638551e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0882257235427859e-02	3.4658935092121362e-01	9.4620653321947245e+01	8.1935300993570892e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1486827081840519e-02	3.4658935092121362e-01	9.4705815673230248e+01	8.1388403441188950e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-02	3.4658935092121362e-01	9.4790978024513251e+01	8.0850135381049004e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2695966774665834e-02	3.4658935092121362e-01	9.4876140375796268e+01	8.0320670304671526e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3300536621078494e-02	3.4658935092121362e-01	9.4961302727079314e+01	7.9800183432617067e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3905106467491154e-02	3.4658935092121362e-01	9.5046465078362331e+01	7.9288851575721497e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4509676313903812e-02	3.4658935092121362e-01	9.5131627429645306e+01	7.8786852984134648e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5114246160316470e-02	3.4658935092121362e-01	9.5216789780928337e+01	7.8294367183855673e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5718816006729128e-02	3.4658935092121362e-01	9.5301952132211341e+01	7.7811574800455174e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6323385853141789e-02	3.4658935092121362e-01	9.5387114483494372e+01	7.7338657369796526e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6927955699554447e-02	3.4658935092121362e-01	9.5472276834777361e+01	7.6875797135563773e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7532525545967105e-02	3.4658935092121362e-01	9.5557439186060378e+01	7.6423176833495698e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379766e-02	3.4658935092121362e-01	9.5642601537343396e+01	7.5980979462290144e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8741665238792424e-02	3.4658935092121362e-01	9.5727763888626413e+01	7.5549388041223864e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9346235085205082e-02	3.4658935092121362e-01	9.5812926239909430e+01	7.5128585354628441e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9950804931617740e-02	3.4658935092121362e-01	9.5898088591192447e+01	7.4718753683408401e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0555374778030398e-02	3.4658935092121362e-01	9.5983250942475451e+01	7.4320074523950586e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1159944624443060e-02	3.4658935092121362e-01	9.6068413293758454e+01	7.3932728294842032e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1764514470855718e-02	3.4658935092121362e-01	9.6153575645041471e+01	7.3556894031912157e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2369084317268376e-02	3.4658935092121362e-01	9.6238737996324474e+01	7.3192749072260921e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2973654163681037e-02	3.4658935092121362e-01	9.6323900347607477e+01	7.2840468728016305e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3578224010093695e-02	3.4658935092121362e-01	9.6409062698890509e+01	7.2500225950747610e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-02	3.4658935092121362e-01	9.6494225050173540e+01	7.2172190987464724e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4787363702919011e-02	3.4658935092121362e-01	9.6579387401456529e+01	7.1856531029423909e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5391933549331669e-02	3.4658935092121362e-01	9.6664549752739546e+01	7.1553409854902694e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5996503395744330e-02	3.4658935092121362e-01	9.6749712104022564e+01	7.1262987467369754e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6601073242156988e-02	3.4658935092121362e-01	9.6834874455305567e+01	7.0985419730498689e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7205643088569646e-02	3.4658935092121362e-01	9.6920036806588570e+01	7.0720858001617815e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7810212934982308e-02	3.4658935092121362e-01	9.7005199157871601e+01	7.0469448765298104e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8414782781394966e-02	3.4658935092121362e-01	9.7090361509154604e+01	7.0231333268808049e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9019352627807624e-02	3.4658935092121362e-01	9.7175523860437622e+01	7.0006647161349145e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9623922474220282e-02	3.4658935092121362e-01	9.7260686211720625e+01	6.9795520138919809e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632940e-02	3.4658935092121362e-01	9.7345848563003642e+01	6.9598075596821640e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0833062167045601e-02	3.4658935092121362e-01	9.7431010914286645e+01	6.9414430291757079e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1437632013458255e-02	3.4658935092121362e-01	9.7516173265569662e+01	6.9244694015548258e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2042201859870917e-02	3.4658935092121362e-01	9.7601335616852666e+01	6.9088969282473123e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2646771706283578e-02	3.4658935092121362e-01	9.7686497968135711e+01	6.8947351032159299e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3251341552696233e-02	3.4658935092121362e-01	9.7771660319418686e+01	6.8819926349995053e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3855911399108894e-02	3.4658935092121362e-01	9.7856822670701717e+01	6.8706774206881049e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4460481245521556e-02	3.4658935092121362e-01	9.7941985021984721e+01	6.8607965220092992e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5065051091934210e-02	3.4658935092121362e-01	9.8027147373267780e+01	6.8523561436906288e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5669620938346872e-02	3.4658935092121362e-01	9.8112309724550769e+01	6.8453616142487839e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759533e-02	3.4658935092121362e-01	9.8197472075833772e+01	6.8398173693442998e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6878760631172187e-02	3.4658935092121362e-01	9.8282634427116790e+01	6.8357269378196361e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7483330477584849e-02	3.4658935092121362e-01	9.8367796778399793e+01	6.8330929305240906e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8087900323997503e-02	3.4658935092121362e-01	9.8452959129682810e+01	6.8319170320065892e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8692470170410165e-02	3.4658935092121362e-01	9.8538121480965813e+01	6.8321999951378820e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9297040016822826e-02	3.4658935092121362e-01	9.8623283832248845e+01	6.8339416387030227e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9901609863235481e-02	3.4658935092121362e-01	9.8708446183531848e+01	6.8371408479810603e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0506179709648142e-02	3.4658935092121362e-01	9.8793608534814851e+01	6.8417955783084550e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1110749556060797e-02	3.4658935092121362e-01	9.8878770886097882e+01	6.8479028615984794e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1715319402473458e-02	3.4658935092121362e-01	9.8963933237380886e+01	6.8554588157693774e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886119e-02	3.4658935092121362e-01	9.9049095588663889e+01	6.8644586570123556e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2924459095298774e-02	3.4658935092121362e-01	9.9134257939946906e+01	6.8748967148059104e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3529028941711435e-02	3.4658935092121362e-01	9.9219420291229923e+01	6.8867664495729530e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4133598788124097e-02	3.4658935092121362e-01	9.9304582642512926e+01	6.9000604728489179e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4738168634536751e-02	3.4658935092121362e-01	9.9389744993795944e+01	6.9147705698223005e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5342738480949413e-02	3.4658935092121362e-01	9.9474907345078961e+01	6.9308877240858857e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5947308327362074e-02	3.4658935092121362e-01	9.9560069696361978e+01	6.9484021444346866e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6551878173774729e-02	3.4658935092121362e-01	9.9645232047644996e+01	6.9673032935263157e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7156448020187390e-02	3.4658935092121362e-01	9.9730394398928013e+01	6.9875799182174181e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7761017866600045e-02	3.4658935092121362e-01	9.9815556750211016e+01	7.0092200813834316e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-02	3.4658935092121362e-01	9.9900719101494033e+01	7.0322111950193555e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8970157559425367e-02	3.4658935092121362e-01	9.9985881452777008e+01	7.0565400544274848e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9574727405838022e-02	3.4658935092121362e-01	1.0007104380406005e+02	7.0821928732860284e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0179297252250683e-02	3.4658935092121362e-01	1.0015620615534307e+02	7.1091553194032853e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0783867098663338e-02	3.4658935092121362e-01	1.0024136850662607e+02	7.1374125509651021e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1388436945075999e-02	3.4658935092121362e-01	1.0032653085790908e+02	7.1669492530815426e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1993006791488661e-02	3.4658935092121362e-01	1.0041169320919209e+02	7.1977496744546865e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2597576637901315e-02	3.4658935092121362e-01	1.0049685556047511e+02	7.2297976639929129e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3202146484313977e-02	3.4658935092121362e-01	1.0058201791175811e+02	7.2630767072047331e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3806716330726638e-02	3.4658935092121362e-01	1.0066718026304113e+02	7.2975699622201240e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139292e-02	3.4658935092121362e-01	1.0075234261432416e+02	7.3332602952953485e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5015856023551954e-02	3.4658935092121362e-01	1.0083750496560715e+02	7.3701303156664444e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5620425869964615e-02	3.4658935092121362e-01	1.0092266731689018e+02	7.4081624096367271e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6224995716377270e-02	3.4658935092121362e-01	1.0100782966817319e+02	7.4473387737836938e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6829565562789931e-02	3.4658935092121362e-01	1.0109299201945622e+02	7.4876414471943786e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7434135409202586e-02	3.4658935092121362e-01	1.0117815437073922e+02	7.5290523426445966e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8038705255615247e-02	3.4658935092121362e-01	1.0126331672202222e+02	7.5715532766478810e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8643275102027909e-02	3.4658935092121362e-01	1.0134847907330526e+02	7.6151259983173647e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9247844948440563e-02	3.4658935092121362e-01	1.0143364142458826e+02	7.6597522169897703e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9852414794853225e-02	3.4658935092121362e-01	1.0151880377587126e+02	7.7054136285733443e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265879e-02	3.4658935092121362e-01	1.0160396612715427e+02	7.7520919405943511e-01	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
9.9004124478391390e+01	9.9773715001205545e+01	9.9762452874184859e+01	9.9719274118031009e+01	9.9100105301025849e+01	9.9324824078639210e+01	9.9719094495172840e+01	9.9064171124480964e+01	9.9138255164171582e+01	9.9461034699444056e+01	9.9134276950417203e+01	9.9745021817824068e+01	9.9726275198291802e+01	9.9708564604556727e+01	9.9386749907900381e+01	

#ae#Y_extr
9.9451195987582508e+01	1.0862803605699529e+00	

#CH2_RED(smart_print)
0.086(37)	



==> isoQCD/Data/fit_Lsla/fit/MeV/analytic/M2_2GeV/m_l.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 5
Simultaneous fit of m_l (MeV)

[The fit converged for all jkf indices]
----------

#jkf#A0
4.6940301246971474e+00	4.7090693147998657e+00	4.7383491789157235e+00	4.7410556454328603e+00	4.7413102599641279e+00	4.6914776754817389e+00	4.7058347540566858e+00	4.7414401656272842e+00	4.7052301842077764e+00	4.7350699396174720e+00	4.7113156749212708e+00	4.7045272735535670e+00	4.6948408037178728e+00	4.6968363530355868e+00	4.7184333057259717e+00	

#ae#A0
4.7152547102503295e+00	6.8967267587611791e-02	

#jkf#c_fL
3.1342516586771126e+01	3.7865600947352156e+01	1.0177548145923090e+01	1.9760664337842858e+01	1.2106757981862215e+01	2.4588070008797686e+01	5.1609154549309117e+00	1.9248377982986739e+01	2.4037979623437458e+01	3.0070369877305108e+01	2.1754089246412061e+01	3.0562532287825199e+01	1.8536684017607087e+01	3.2208410719560277e+01	1.4837105538435212e+01	

#ae#c_fL
2.2150508183803275e+01	3.3317150763970147e+01	

#jkf#c_l
1.2428137550268943e+02	1.2644950526904215e+02	1.2606646165656011e+02	1.2467366672850713e+02	1.2382573321289489e+02	1.2632335143452623e+02	1.2534079666476732e+02	1.2422151086664223e+02	1.2505578921540953e+02	1.2273786651906191e+02	1.2393646509118896e+02	1.2746899108012808e+02	1.2679927034772481e+02	1.2490405490971455e+02	1.2408636713337356e+02	

#ae#c_l
1.2507808037548206e+02	4.7378809243241875e+00	

#jkf#c_a2
-2.2844596187743442e+00	-2.4129236947816883e+00	-2.4162926818163100e+00	-2.4108732955886394e+00	-2.3458669002855048e+00	-2.4100847488467569e+00	-2.3289123368324605e+00	-2.3778727151291967e+00	-2.3008344650289438e+00	-2.3115246968311989e+00	-2.2950084819468812e+00	-2.4508908335563908e+00	-2.3649399149076689e+00	-2.3520771335149311e+00	-2.3394723764229610e+00	

#ae#c_a2
-2.3601355929509249e+00	1.8608760248439860e-01	

#jkf#c_l2
1.5687210457996477e+02	1.2833281263366908e+02	1.2100428377609546e+02	1.3235589793946519e+02	1.5209876548405975e+02	1.2727888170783027e+02	1.2253196148780486e+02	1.5534962344333155e+02	1.4163755364867646e+02	1.5246747303152659e+02	1.6686649863342203e+02	9.4508621922334569e+01	1.1376707339645853e+02	1.3963216787652277e+02	1.4536002677754726e+02	

#ae#c_l2
1.3667091642258060e+02	6.9593448392018416e+01	

#jkf#CH2_RED
1.0141260926327474e-01	9.9818480055887573e-02	1.0246310727269807e-01	1.1613080422464235e-01	1.0708912551863033e-01	1.1599776185421201e-01	1.1069828592733795e-01	1.2009940205746601e-01	1.3967758556424625e-01	9.6500766096086266e-02	1.2708397211632694e-01	9.4383047428022726e-02	8.4998911687800341e-02	1.1285027148995277e-01	9.7050570819952012e-02	

#ae#CH2_RED
1.0841698009176909e-01	5.0944710297376607e-02	

#jkf#data_x_1
2.2162571379751866e-01	2.2182462039999429e-01	2.2165019871090527e-01	2.2165610501953345e-01	2.2180378023561270e-01	2.2149316739054881e-01	2.2148203474541481e-01	2.2149296611306479e-01	2.2161858889261532e-01	2.2184601294649881e-01	2.2165703594052347e-01	2.2195348957557468e-01	2.2155832788462826e-01	2.2168709676644108e-01	2.2170141306001734e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.1986611584796012e-02	5.1730738833158110e-02	5.1838640441445399e-02	5.1740791437422877e-02	5.1756284168968464e-02	5.1833705002256585e-02	5.1925813367110246e-02	5.1348279337387837e-02	5.1523503749372132e-02	5.1677540460855265e-02	5.1561603488573485e-02	5.2158658412735155e-02	5.2026600964542098e-02	5.1397655588463723e-02	5.1640647484484700e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_2
1.2399756344348503e-01	1.2391825290981592e-01	1.2395480807601418e-01	1.2402961246333810e-01	1.2409787597059931e-01	1.2401969177286894e-01	1.2348964329457827e-01	1.2404749795670478e-01	1.2389860112966547e-01	1.2401150220913301e-01	1.2394077014401944e-01	1.2404858773946104e-01	1.2397060920871165e-01	1.2408526577641664e-01	1.2407629697149257e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4113716940079714e-02	1.4176968735724767e-02	1.4063554014415135e-02	1.4088310995874154e-02	1.4064923802873178e-02	1.4179842990860742e-02	1.3869015564133596e-02	1.4157533731762515e-02	1.3941057326883520e-02	1.3978763363946364e-02	1.4041032944748726e-02	1.4165096152666218e-02	1.3971173935993578e-02	1.4105229105290329e-02	1.4083157419288103e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_3
1.4680733915584196e-01	1.4768664250154384e-01	1.4770260275076871e-01	1.4685888913331613e-01	1.4715880318477359e-01	1.4746665034554371e-01	1.4714674764617833e-01	1.4741666088513675e-01	1.4661893391760206e-01	1.4723581955067025e-01	1.4762296103218600e-01	1.4712456766415150e-01	1.4759610953691374e-01	1.4686181404919768e-01	1.4708535698672903e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.9414040903756383e-02	1.9333390174459879e-02	1.9533238131161895e-02	1.9570090388414903e-02	1.9619332341839366e-02	1.9597947505774687e-02	1.9568153379414924e-02	1.9445095422017278e-02	1.9383061047959269e-02	1.9383173286921004e-02	1.9354411866030086e-02	1.9397907101126273e-02	1.9614284072222512e-02	1.9425695061093429e-02	1.9557878380778458e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_4
1.4468288060617412e-01	1.4492844381758299e-01	1.4465134286982501e-01	1.4466117087534835e-01	1.4420772824119787e-01	1.4430746247647946e-01	1.4434469163902205e-01	1.4462511909791631e-01	1.4487554448039955e-01	1.4458187861865018e-01	1.4457388028427132e-01	1.4460173106376314e-01	1.4421358766657200e-01	1.4409524490553191e-01	1.4425206702952428e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.9610008756505808e-02	1.9739988796314709e-02	1.9544421476406493e-02	1.9833137951658170e-02	1.9488753188695078e-02	1.9355434552878036e-02	1.9710449370215044e-02	1.9732177750471626e-02	1.9597773424959088e-02	1.9699504689346500e-02	1.9733855578775827e-02	1.9808085842993942e-02	1.9522413918333443e-02	1.9810379118637849e-02	1.9606020219385036e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_5
1.4167561687468966e-01	1.4150894711833434e-01	1.4178975511490494e-01	1.4166968016050355e-01	1.4169124161097627e-01	1.4153260693993461e-01	1.4161581865255066e-01	1.4168941897708551e-01	1.4148986903036223e-01	1.4162811359392352e-01	1.4149623549502410e-01	1.4148244027328363e-01	1.4142099374667505e-01	1.4153002741701379e-01	1.4162728841346478e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9843060497577947e-02	2.0000148027867693e-02	1.9963092546590042e-02	1.9982545233571392e-02	1.9956435080914277e-02	1.9886090193072449e-02	1.9936281291920117e-02	2.0021857665182045e-02	1.9842241194902091e-02	1.9931540658885676e-02	1.9729273586099015e-02	1.9625926345929648e-02	1.9888679622987404e-02	1.9803116763617973e-02	2.0016198873994823e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_6
1.4183968605012845e-01	1.4194212619384997e-01	1.4200073195267598e-01	1.4193469917199039e-01	1.4218156865390988e-01	1.4209914390583769e-01	1.4197160261226952e-01	1.4195546027360209e-01	1.4183275801023709e-01	1.4192476595485065e-01	1.4221029972409116e-01	1.4220582141215160e-01	1.4201262434832310e-01	1.4209034000720289e-01	1.4204299013275432e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9524889403869136e-02	1.9485338752304716e-02	1.9596572459158364e-02	1.9690101269964989e-02	1.9650307241614162e-02	1.9594206367710143e-02	1.9620087885156089e-02	1.9568498550501752e-02	1.9570216692812538e-02	1.9501219993358278e-02	1.9616365563151054e-02	1.9717271757428070e-02	1.9562950097550092e-02	1.9610828691649051e-02	1.9595448781016829e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_7
1.4114361568195968e-01	1.4096795694693554e-01	1.4126950986870063e-01	1.4127415796048601e-01	1.4117332176731395e-01	1.4112451289378508e-01	1.4127434051028295e-01	1.4114286615269514e-01	1.4107765049703452e-01	1.4102104157323092e-01	1.4101114385534527e-01	1.4101967570133173e-01	1.4116660186370911e-01	1.4105858935469404e-01	1.4125785177924294e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9429712304253662e-02	1.9279180338538340e-02	1.9287257339097617e-02	1.9517478568019431e-02	1.9365536922192780e-02	1.9339104509219059e-02	1.9372563137639614e-02	1.9314890668621198e-02	1.9325442582646735e-02	1.9419083157899204e-02	1.9041843857550558e-02	1.9211207386716885e-02	1.9519710703785845e-02	1.9321623894996681e-02	1.9317563135226087e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_8
1.5699015802218233e-01	1.5714144582959000e-01	1.5692982356887014e-01	1.5710874415781279e-01	1.5697546359899969e-01	1.5704677506265663e-01	1.5678714911713115e-01	1.5710374195368884e-01	1.5702228267331514e-01	1.5708512757741239e-01	1.5719182679968341e-01	1.5701865148556970e-01	1.5705809960270692e-01	1.5702313390331565e-01	1.5705286626310871e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5425564216566762e-02	2.5468785324254103e-02	2.5361951747988012e-02	2.5417229298974317e-02	2.5398271985854544e-02	2.5492155964976490e-02	2.5272479454146513e-02	2.5410449327346013e-02	2.5579930276135671e-02	2.5449864466739594e-02	2.5410508867616144e-02	2.5504800210116294e-02	2.5414284125559752e-02	2.5403767915228442e-02	2.5322446006589394e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_9
1.7297794314997311e-01	1.7299094561825051e-01	1.7321956800278193e-01	1.7334662897035344e-01	1.7320012092725914e-01	1.7311171309935258e-01	1.7306967754490118e-01	1.7329862343249958e-01	1.7313468192174192e-01	1.7296920459951473e-01	1.7317718368892959e-01	1.7333016585800384e-01	1.7305355230725911e-01	1.7327305153070877e-01	1.7321158547772003e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.1448511462409935e-02	3.0955506583088419e-02	3.1148409220025791e-02	3.1732372069496348e-02	3.1434016071887054e-02	3.1400867361938936e-02	3.1028972342011907e-02	3.1248228848443450e-02	3.1435741505930648e-02	3.1226021593705328e-02	3.1415803249492641e-02	3.1121063289732388e-02	3.1208727640727262e-02	3.1430962844451148e-02	3.1578757856207521e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_10
1.9885288769195525e-01	1.9857064109140579e-01	1.9859537361880394e-01	1.9872882741487832e-01	1.9877103371924248e-01	1.9864399502821550e-01	1.9883012296423902e-01	1.9869790758825082e-01	1.9871510907097439e-01	1.9854581311049785e-01	1.9861297523842003e-01	1.9874158105409434e-01	1.9861843081104566e-01	1.9862721392549490e-01	1.9882529713725264e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.1945644314968701e-02	4.2050310545295247e-02	4.2013828892147595e-02	4.2204452399431595e-02	4.1836846240177430e-02	4.2009891979687061e-02	4.2299980912341023e-02	4.1926096476574012e-02	4.2004505366924134e-02	4.1983157792867126e-02	4.2006509903153876e-02	4.2233913749525856e-02	4.1914770856051019e-02	4.2107792237652056e-02	4.1978522080641213e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_11
1.0736168974974894e-01	1.0724225986632474e-01	1.0712554478143523e-01	1.0707759563402527e-01	1.0701128233278968e-01	1.0695448691592377e-01	1.0703299931490551e-01	1.0710160293906325e-01	1.0720710436663870e-01	1.0728270502523707e-01	1.0713861764154083e-01	1.0733546001224045e-01	1.0699474458266499e-01	1.0707745649242584e-01	1.0721693815682626e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2696970645223789e-02	1.2603224860693457e-02	1.2475596141197177e-02	1.2577349742692485e-02	1.2474139046399210e-02	1.2437923324513100e-02	1.2449033592103104e-02	1.2571651805322763e-02	1.2535025578999139e-02	1.2585324755538932e-02	1.2522998364030341e-02	1.2639848805888691e-02	1.2373333528769924e-02	1.2447205134765878e-02	1.2534203267474300e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_12
1.2478554018495558e-01	1.2491188203387132e-01	1.2483169510711943e-01	1.2492518713198764e-01	1.2491181458673048e-01	1.2497355380858914e-01	1.2496482004301641e-01	1.2488185199665079e-01	1.2472291509067358e-01	1.2488665545209728e-01	1.2486908776712451e-01	1.2491211604671280e-01	1.2486976025928306e-01	1.2502456259296141e-01	1.2492819037711202e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.8807364177064554e-02	1.8774211278791836e-02	1.8714603130992550e-02	1.8922712084259365e-02	1.8847196405918615e-02	1.8854859844387954e-02	1.8946494074367309e-02	1.8754204296716870e-02	1.8599018433309623e-02	1.8861000710081146e-02	1.8873509855500018e-02	1.8828686960705263e-02	1.8808661939687169e-02	1.8901932807357850e-02	1.8987149005750808e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_13
1.5484939589556862e-01	1.5489046669552686e-01	1.5481389615354202e-01	1.5474283792106552e-01	1.5482031444300837e-01	1.5485134832884256e-01	1.5477401732460527e-01	1.5473167901581350e-01	1.5484169826054850e-01	1.5491177545933910e-01	1.5484427254875080e-01	1.5489142524518384e-01	1.5481099453871378e-01	1.5481720570583354e-01	1.5473555944381528e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1606214388592319e-02	3.1589651950712054e-02	3.1469214191126124e-02	3.1377828159232839e-02	3.1415649106934063e-02	3.1491887000580671e-02	3.1380035128199445e-02	3.1433945940477818e-02	3.1348889611414313e-02	3.1745882932045014e-02	3.1471230257100732e-02	3.1664635435990879e-02	3.1471633033637723e-02	3.1365382824280919e-02	3.1644897854117504e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_14
1.8031554298681349e-01	1.8036458425357496e-01	1.8039342423840612e-01	1.8022671284481323e-01	1.8027236502584612e-01	1.8039757861997582e-01	1.8051007807364486e-01	1.8031837450361526e-01	1.8052134322560853e-01	1.8029283973113752e-01	1.8034471887522158e-01	1.8019720555468002e-01	1.8042018575331370e-01	1.8044710654387272e-01	1.8039046384851448e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.4768831235990639e-02	4.4426854595312787e-02	4.4563829242184848e-02	4.4672500611185752e-02	4.4402502292958980e-02	4.4532886571645766e-02	4.4840809257681136e-02	4.4830522023410660e-02	4.4827273097497788e-02	4.4705256397096063e-02	4.4348096735562045e-02	4.4614579281668489e-02	4.4463516889442826e-02	4.4669143619078130e-02	4.4607002864133577e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_15
1.9327447138547102e-01	1.9330054351924392e-01	1.9312326537112537e-01	1.9373747708825298e-01	1.9352732353984137e-01	1.9351630130256389e-01	1.9352611414786741e-01	1.9347810274306446e-01	1.9345163754516398e-01	1.9337307367710060e-01	1.9342128624963797e-01	1.9367971215251800e-01	1.9341129515419353e-01	1.9354655657784992e-01	1.9322844786193180e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.9735323235153971e-02	4.9979971400880445e-02	4.9648571715539366e-02	5.0067467845252706e-02	5.0223001437742949e-02	4.9457271120258800e-02	4.9755264466701116e-02	4.9915139932950998e-02	4.9477353200854918e-02	4.9523161796235372e-02	4.9086923390188525e-02	5.0274120494235186e-02	5.0291700885001331e-02	4.9742800824741480e-02	4.9724661152797334e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_16
7.0462477074512739e-02	7.0347467667925753e-02	7.0272822259899628e-02	7.0079884806371590e-02	7.0350315243057626e-02	7.0299302066720151e-02	7.0442328089448836e-02	7.0447174736758947e-02	7.0546928219542240e-02	7.0452531394700313e-02	7.0400267526051635e-02	7.0309168948110873e-02	7.0064689252170242e-02	7.0218709172094163e-02	7.0371575378592885e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.7296416298505534e-03	7.7538879466388681e-03	7.8528234082259965e-03	7.7367877666695622e-03	7.7990582253838836e-03	7.8022954601270527e-03	7.7736417778506419e-03	7.9163281084762768e-03	7.9554183415889296e-03	7.8105432843686038e-03	7.8399263653506010e-03	7.7310420376710603e-03	7.6666366326424333e-03	7.6824068994848548e-03	7.7833471261652748e-03	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_17
8.0448962255044984e-02	8.0409478162735262e-02	8.0413168701743837e-02	8.0571825454224047e-02	8.0409530583011632e-02	8.0439533238766736e-02	8.0460421121910222e-02	8.0583139070674298e-02	8.0383429197501841e-02	8.0537628473671519e-02	8.0591406998636983e-02	8.0437666005769917e-02	8.0438440573142214e-02	8.0487163981389984e-02	8.0579774123816283e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2090731452947732e-02	1.1935396798386691e-02	1.2059289666023633e-02	1.1991034231861809e-02	1.2047454878073911e-02	1.2046899278922954e-02	1.2065693248417362e-02	1.2095921128765820e-02	1.1964437361600386e-02	1.1938151031565196e-02	1.2008831836245213e-02	1.1948313284048377e-02	1.2011017883944070e-02	1.1993053536516605e-02	1.1958759213731820e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_18
9.7535682598692788e-02	9.7533199330885598e-02	9.7669582072986136e-02	9.7632141014682788e-02	9.7699521519240454e-02	9.7391405320195634e-02	9.7552284854708127e-02	9.7562744060727943e-02	9.7588282657708483e-02	9.7590265617172142e-02	9.7418565096798207e-02	9.7600904975500447e-02	9.7600776052742283e-02	9.7619657261485207e-02	9.7536860958234203e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1246558046183327e-02	2.1007640868816811e-02	2.0820984697994392e-02	2.1047385989999525e-02	2.1121742577976704e-02	2.0963765775424425e-02	2.0951987159163028e-02	2.1061535422692401e-02	2.0967384499215515e-02	2.0971494197973617e-02	2.0987484384651360e-02	2.0972559279625227e-02	2.0912822502031751e-02	2.0989164084586988e-02	2.0966111602399570e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_y
3.4091909567832936e+01	3.4232170175669886e+01	3.4262724887976191e+01	3.4158581283753620e+01	3.4111888663656458e+01	3.4018764263061499e+01	3.4031537273145801e+01	3.4200397763155699e+01	3.4162894487551270e+01	3.3831880435265212e+01	3.4038010629841501e+01	3.4174963291687419e+01	3.4160933898703078e+01	3.3893366760701021e+01	3.3933827166546024e+01	
1.0227572870349880e+01	1.0269651052700967e+01	1.0278817466392857e+01	1.0247574385126086e+01	1.0233566599096937e+01	1.0205629278918449e+01	1.0209461181943741e+01	1.0260119328946709e+01	1.0248868346265381e+01	1.0149564130579561e+01	1.0211403188952451e+01	1.0252488987506224e+01	1.0248280169610924e+01	1.0168010028210306e+01	1.0180148149963808e+01	
1.3636763827133175e+01	1.3692868070267954e+01	1.3705089955190477e+01	1.3663432513501448e+01	1.3644755465462582e+01	1.3607505705224598e+01	1.3612614909258323e+01	1.3680159105262280e+01	1.3665157795020507e+01	1.3532752174106083e+01	1.3615204251936602e+01	1.3669985316674966e+01	1.3664373559481232e+01	1.3557346704280407e+01	1.3573530866618411e+01	
1.3636763827133175e+01	1.3692868070267954e+01	1.3705089955190477e+01	1.3663432513501448e+01	1.3644755465462582e+01	1.3607505705224598e+01	1.3612614909258323e+01	1.3680159105262280e+01	1.3665157795020507e+01	1.3532752174106083e+01	1.3615204251936602e+01	1.3669985316674966e+01	1.3664373559481232e+01	1.3557346704280407e+01	1.3573530866618411e+01	
1.3636763827133175e+01	1.3692868070267954e+01	1.3705089955190477e+01	1.3663432513501448e+01	1.3644755465462582e+01	1.3607505705224598e+01	1.3612614909258323e+01	1.3680159105262280e+01	1.3665157795020507e+01	1.3532752174106083e+01	1.3615204251936602e+01	1.3669985316674966e+01	1.3664373559481232e+01	1.3557346704280407e+01	1.3573530866618411e+01	
1.3636763827133175e+01	1.3692868070267954e+01	1.3705089955190477e+01	1.3663432513501448e+01	1.3644755465462582e+01	1.3607505705224598e+01	1.3612614909258323e+01	1.3680159105262280e+01	1.3665157795020507e+01	1.3532752174106083e+01	1.3615204251936602e+01	1.3669985316674966e+01	1.3664373559481232e+01	1.3557346704280407e+01	1.3573530866618411e+01	
1.3636763827133175e+01	1.3692868070267954e+01	1.3705089955190477e+01	1.3663432513501448e+01	1.3644755465462582e+01	1.3607505705224598e+01	1.3612614909258323e+01	1.3680159105262280e+01	1.3665157795020507e+01	1.3532752174106083e+01	1.3615204251936602e+01	1.3669985316674966e+01	1.3664373559481232e+01	1.3557346704280407e+01	1.3573530866618411e+01	
1.7045954783916468e+01	1.7116085087834943e+01	1.7131362443988095e+01	1.7079290641876810e+01	1.7055944331828229e+01	1.7009382131530749e+01	1.7015768636572901e+01	1.7100198881577850e+01	1.7081447243775635e+01	1.6915940217632606e+01	1.7019005314920751e+01	1.7087481645843710e+01	1.7080466949351539e+01	1.6946683380350510e+01	1.6966913583273012e+01	
2.0455145740699759e+01	2.0539302105401934e+01	2.0557634932785714e+01	2.0495148770252172e+01	2.0467133198193874e+01	2.0411258557836899e+01	2.0418922363887482e+01	2.0520238657893419e+01	2.0497736692530761e+01	2.0299128261159122e+01	2.0422806377904902e+01	2.0504977975012448e+01	2.0496560339221848e+01	2.0336020056420612e+01	2.0360296299927615e+01	
2.7273527654266349e+01	2.7385736140535908e+01	2.7410179910380954e+01	2.7326865027002896e+01	2.7289510930925164e+01	2.7215011410449197e+01	2.7225229818516645e+01	2.7360318210524561e+01	2.7330315590041014e+01	2.7065504348212166e+01	2.7230408503873203e+01	2.7339970633349932e+01	2.7328747118962465e+01	2.7114693408560814e+01	2.7147061733236821e+01	
1.0031325689444841e+01	1.0052413379414510e+01	1.0052784536408819e+01	1.0034203505519470e+01	1.0035570351511591e+01	9.9984612624149669e+00	1.0017572414243991e+01	1.0061714858075302e+01	1.0001726590610211e+01	9.9682706730054260e+00	1.0002865606815796e+01	1.0051767101949654e+01	1.0031395756761713e+01	9.9634379350788542e+00	9.9896432810876359e+00	
1.4043855965222775e+01	1.4073378731180314e+01	1.4073898350972348e+01	1.4047884907727259e+01	1.4049798492116228e+01	1.3997845767380952e+01	1.4024601379941590e+01	1.4086400801305421e+01	1.4002417226854293e+01	1.3955578942207595e+01	1.4004011849542115e+01	1.4072473942729514e+01	1.4043954059466401e+01	1.3948813109110397e+01	1.3985500593522691e+01	
2.2068916516778646e+01	2.2115309434711921e+01	2.2116125980099401e+01	2.2075247712142833e+01	2.2078254773325497e+01	2.1996614777312924e+01	2.2038659311336783e+01	2.2135772687765666e+01	2.2003798499342459e+01	2.1930195480611932e+01	2.2006304334994748e+01	2.2113887624289237e+01	2.2069070664875770e+01	2.1919563457173481e+01	2.1977215218392796e+01	
3.0093977068334521e+01	3.0157240138243527e+01	3.0158353609226459e+01	3.0102610516558407e+01	3.0106711054534770e+01	2.9995383787244894e+01	3.0052717242731976e+01	3.0185144574225905e+01	3.0005179771830626e+01	2.9904812019016273e+01	3.0008596820447387e+01	3.0155301305848962e+01	3.0094187270285143e+01	2.9890313805236563e+01	2.9968929843262906e+01	
3.4106507344112458e+01	3.4178205490009333e+01	3.4179467423789994e+01	3.4116291918766201e+01	3.4120939195139407e+01	3.3994768292210885e+01	3.4059746208429573e+01	3.4209830517456027e+01	3.4005870408074713e+01	3.3892120288218443e+01	3.4009743063173708e+01	3.4176008146628824e+01	3.4106745572989830e+01	3.3875688979268105e+01	3.3964787155697962e+01	
7.9533451836377989e+00	7.9544386296430920e+00	7.9736436857293604e+00	7.9409213111071377e+00	7.9602545981122601e+00	7.9399707390057879e+00	7.9374351205248042e+00	7.9773979377914603e+00	7.9448407161544052e+00	7.8869780671840903e+00	7.9319356582595066e+00	7.9465524403989694e+00	7.9520875610308028e+00	7.8999359425446833e+00	7.9019417739279838e+00	
1.0604460244850399e+01	1.0605918172857457e+01	1.0631524914305814e+01	1.0587895081476182e+01	1.0613672797483014e+01	1.0586627652007717e+01	1.0583246827366406e+01	1.0636530583721946e+01	1.0593120954872539e+01	1.0515970756245455e+01	1.0575914211012677e+01	1.0595403253865294e+01	1.0602783414707737e+01	1.0533247923392912e+01	1.0535922365237312e+01	
1.5906690367275598e+01	1.5908877259286184e+01	1.5947287371458721e+01	1.5881842622214275e+01	1.5920509196224520e+01	1.5879941478011576e+01	1.5874870241049608e+01	1.5954795875582921e+01	1.5889681432308810e+01	1.5773956134368181e+01	1.5863871316519013e+01	1.5893104880797939e+01	1.5904175122061606e+01	1.5799871885089367e+01	1.5803883547855968e+01	

#plot#xiexiyeyytheyth
2.2167003676525943e-01	5.0218240873989913e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.1743138288104812e-02	8.2801792690001140e-04	5.1097211075513416e-01	5.3230815083782114e-03	3.4086923369903175e+01	4.5898783159479939e-01	3.4058807447812001e+01	6.0762713975468485e-01	
1.2397243860442028e-01	5.3015385194705382e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4066625134969379e-02	3.3427491971019512e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.0226077010970954e+01	1.3769634947844084e-01	1.0248178735714728e+01	2.1663547846832076e-01	
1.4722599322270352e-01	1.2523227819817525e-03	5.0000000000000003e-02	0.0000000000000000e+00	1.9479846604198024e-02	3.7095937814433569e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.3634769347961269e+01	1.8359513263792068e-01	1.3633173628050136e+01	2.3232359219571427e-01	
1.4450685157815057e-01	9.1566425298762754e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.9652826975705112e-02	4.9126075732766530e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.3634769347961269e+01	1.8359513263792068e-01	1.3689513028759270e+01	3.3393237706724027e-01	
1.4158987022791511e-01	3.7371041073005508e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9895099172207501e-02	4.0398503584760623e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.3634769347961269e+01	1.8359513263792068e-01	1.3807349937094191e+01	3.1042524856141535e-01	
1.4201630789359165e-01	4.3773624756065219e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9593620233816351e-02	2.2952401074037969e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.3634769347961269e+01	1.8359513263792068e-01	1.3614945521370981e+01	2.3769581415475380e-01	
1.4113218909378317e-01	3.7815858269165699e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9337479900426915e-02	4.2482120228973588e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.3634769347961269e+01	1.8359513263792068e-01	1.3455851909465617e+01	3.0326770965627547e-01	
1.5703568597440290e-01	3.4591417257850369e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5422165945872800e-02	2.6775502056149115e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.7043461684951588e+01	2.2949391579739969e-01	1.7225238784890468e+01	3.0110270186070087e-01	
1.7315764307528334e-01	4.5765002536904398e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.1320930795969926e-02	7.6123569397737315e-04	5.1097211075513416e-01	5.3230815083782114e-03	2.0452154021941908e+01	2.7539269895688168e-01	2.0936270755461248e+01	4.4668470936002946e-01	
1.9869181396431806e-01	3.5752511374482755e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.2034414916495864e-02	4.5956494559923670e-04	5.1097211075513416e-01	5.3230815083782114e-03	2.7269538695922538e+01	3.6719026527584137e-01	2.7751627490547921e+01	3.8283568182373684e-01	
1.0714403252078604e-01	4.5455018024351333e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2528255239574149e-02	3.1290800526263341e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.0019543529489518e+01	1.1211640511032164e-01	9.9110515370472445e+00	2.3123222961400097e-01	
1.2489330883192568e-01	2.6949602059349244e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.8832107000326066e-02	3.5130893334739150e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.4027360941285327e+01	1.5696296715445129e-01	1.3744814247415210e+01	1.7742343603733204e-01	
1.5482179246534383e-01	2.0373757541925543e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1498465187629492e-02	4.4507389131395405e-04	4.5692639961794757e-01	4.6803791585377048e-03	2.2042995764876938e+01	2.4665609124271054e-01	2.1615640258623930e+01	3.4152508262311865e-01	
1.8036083493860255e-01	3.3969274232860906e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.4618240314323300e-02	5.8330962767752851e-04	4.5692639961794757e-01	4.6803791585377048e-03	3.0058630588468549e+01	3.3634921533096940e-01	2.9992813299439781e+01	4.4185397933796844e-01	
1.9343970722105513e-01	5.9344621415775888e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.9793515526568959e-02	1.2246103001341249e-03	4.5692639961794757e-01	4.6803791585377048e-03	3.4066448000264366e+01	3.8119577737509958e-01	3.3373848466847207e+01	9.2831110370243142e-01	
7.0337709455730507e-02	4.9491860917795483e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.7889190006996392e-03	2.8782501488249228e-04	3.4658935092121362e-01	3.6909174712074101e-03	7.9401119576701431e+00	9.4048688615411463e-02	8.0348431972355261e+00	2.0694710389475629e-01	
8.0479437862802636e-02	2.6464355401851678e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.2010332322070104e-02	1.9817367021891577e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.0586815943560191e+01	1.2539825148721431e-01	1.0570280344099015e+01	1.9194075084824522e-01	
9.7568791559450682e-02	2.9693821515414841e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.0999241405915643e-02	3.4700086897564180e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.5880223915340286e+01	1.8809737723082293e-01	1.6054785514259475e+01	2.5690282286109439e-01	

#plot#xiexiytheyth#L=inf
2.2167003676525943e-01	5.0218240873989913e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104812e-02	8.2801792690001140e-04	5.1097211075513416e-01	5.3230815083782114e-03	3.4050984387963844e+01	6.0954003216293806e-01	
1.2397243860442028e-01	5.3015385194705382e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4066625134969379e-02	3.3427491971019512e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.0233478549131716e+01	2.1019974976154063e-01	
1.4722599322270352e-01	1.2523227819817525e-03	0.0000000000000000e+00	0.0000000000000000e+00	1.9479846604198024e-02	3.7095937814433569e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.3542947680507790e+01	3.0861220892905633e-01	
1.4450685157815057e-01	9.1566425298762754e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9652826975705112e-02	4.9126075732766530e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.3649273043517216e+01	3.2157001106076488e-01	
1.4158987022791511e-01	3.7371041073005508e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9895099172207501e-02	4.0398503584760623e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.3798399735719910e+01	3.1646686047803158e-01	
1.4201630789359165e-01	4.3773624756065219e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9593620233816351e-02	2.2952401074037969e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.3612914783260193e+01	2.3906702345233063e-01	
1.4113218909378317e-01	3.7815858269165699e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9337479900426915e-02	4.2482120228973588e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.3455335391835057e+01	3.0348893093846202e-01	
1.5703568597440290e-01	3.4591417257850369e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.5422165945872800e-02	2.6775502056149115e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.7219495221933528e+01	2.9954660617977902e-01	
1.7315764307528334e-01	4.5765002536904398e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1320930795969926e-02	7.6123569397737315e-04	5.1097211075513416e-01	5.3230815083782114e-03	2.0914102526109566e+01	4.5282637904069745e-01	
1.9869181396431806e-01	3.5752511374482755e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.2034414916495864e-02	4.5956494559923670e-04	5.1097211075513416e-01	5.3230815083782114e-03	2.7738760358344379e+01	3.8578410163631482e-01	
1.0714403252078604e-01	4.5455018024351333e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2528255239574149e-02	3.1290800526263341e-04	4.5692639961794757e-01	4.6803791585377048e-03	9.8817685620326152e+00	2.1650847979121290e-01	
1.2489330883192568e-01	2.6949602059349244e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.8832107000326066e-02	3.5130893334739150e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.3726885035910248e+01	1.8891927155969149e-01	
1.5482179246534383e-01	2.0373757541925543e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1498465187629492e-02	4.4507389131395405e-04	4.5692639961794757e-01	4.6803791585377048e-03	2.1607982675580445e+01	3.3915499794490189e-01	
1.8036083493860255e-01	3.3969274232860906e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.4618240314323300e-02	5.8330962767752851e-04	4.5692639961794757e-01	4.6803791585377048e-03	2.9989160563809477e+01	4.4285950891377446e-01	
1.9343970722105513e-01	5.9344621415775888e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.9793515526568959e-02	1.2246103001341249e-03	4.5692639961794757e-01	4.6803791585377048e-03	3.3355843795421272e+01	9.3042186928367976e-01	
7.0337709455730507e-02	4.9491860917795483e-04	0.0000000000000000e+00	0.0000000000000000e+00	7.7889190006996392e-03	2.8782501488249228e-04	3.4658935092121362e-01	3.6909174712074101e-03	8.0111799848224177e+00	2.1819667728207831e-01	
8.0479437862802636e-02	2.6464355401851678e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2010332322070104e-02	1.9817367021891577e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.0554720809872951e+01	2.0261333297158407e-01	
9.7568791559450682e-02	2.9693821515414841e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0999241405915643e-02	3.4700086897564180e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.6047240542619484e+01	2.5601991323211226e-01	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7152547102503295e+00	6.8967267587611791e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-04	0.0000000000000000e+00	5.0205895527946502e+00	6.8622190240956643e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-03	0.0000000000000000e+00	5.3262695241645677e+00	6.9765195819339251e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431443e-03	0.0000000000000000e+00	5.6322946243600800e+00	7.2261994137198415e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-03	0.0000000000000000e+00	5.9386648533811881e+00	7.5919773129487209e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052405e-03	0.0000000000000000e+00	6.2453802112278956e+00	8.0525687215924888e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862886e-03	0.0000000000000000e+00	6.5524406979001961e+00	8.5877017935034369e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673367e-03	0.0000000000000000e+00	6.8598463133980951e+00	9.1797446128516660e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-03	0.0000000000000000e+00	7.1675970577215908e+00	9.8141900006760110e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294333e-03	0.0000000000000000e+00	7.4756929308706805e+00	1.0479481888765547e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-03	0.0000000000000000e+00	7.7841339328453669e+00	1.1166571260157629e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.6917452116915287e-03	0.0000000000000000e+00	8.0929200636456518e+00	1.1868423735828584e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2091765945725772e-03	0.0000000000000000e+00	8.4020513232715306e+00	1.2579577245046586e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7266079774536258e-03	0.0000000000000000e+00	8.7115277117230079e+00	1.3295779697145191e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2440393603346734e-03	0.0000000000000000e+00	9.0213492290000783e+00	1.4013705576398830e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7614707432157211e-03	0.0000000000000000e+00	9.3315158751027472e+00	1.4730739385483407e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.2789021260967696e-03	0.0000000000000000e+00	9.6420276500310145e+00	1.5444811931457703e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.7963335089778182e-03	0.0000000000000000e+00	9.9528845537848731e+00	1.6154276965222697e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3137648918588667e-03	0.0000000000000000e+00	1.0264086586364332e+01	1.6857818116232928e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8311962747399135e-03	0.0000000000000000e+00	1.0575633747769384e+01	1.7554378407011190e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-02	0.0000000000000000e+00	1.0887526038000033e+01	1.8243106572801215e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0866059040502011e-02	0.0000000000000000e+00	1.1199763457056282e+01	1.8923315915026645e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1383490423383057e-02	0.0000000000000000e+00	1.1512346004938125e+01	1.9594452543211904e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1900921806264106e-02	0.0000000000000000e+00	1.1825273681645562e+01	2.0256070689181993e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2418353189145154e-02	0.0000000000000000e+00	1.2138546487178600e+01	2.0907813383192464e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2935784572026203e-02	0.0000000000000000e+00	1.2452164421537232e+01	2.1549397223346836e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3453215954907252e-02	0.0000000000000000e+00	1.2766127484721457e+01	2.2180600292017480e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3970647337788298e-02	0.0000000000000000e+00	1.3080435676731282e+01	2.2801252509059752e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4488078720669347e-02	0.0000000000000000e+00	1.3395088997566706e+01	2.3411227885269584e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5005510103550395e-02	0.0000000000000000e+00	1.3710087447227721e+01	2.4010438268013135e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431442e-02	0.0000000000000000e+00	1.4025431025714331e+01	2.4598828266554454e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6040372869312491e-02	0.0000000000000000e+00	1.4341119733026543e+01	2.5176371116217139e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6557804252193539e-02	0.0000000000000000e+00	1.4657153569164349e+01	2.5743065294473733e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7075235635074588e-02	0.0000000000000000e+00	1.4973532534127752e+01	2.6298931742997744e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7592667017955636e-02	0.0000000000000000e+00	1.5290256627916747e+01	2.6844011580959648e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8110098400836685e-02	0.0000000000000000e+00	1.5607325850531346e+01	2.7378364218854212e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8627529783717733e-02	0.0000000000000000e+00	1.5924740201971536e+01	2.7902065800701126e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9144961166598778e-02	0.0000000000000000e+00	1.6242499682237323e+01	2.8415207916872004e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9662392549479827e-02	0.0000000000000000e+00	1.6560604291328705e+01	2.8917896541078408e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0179823932360876e-02	0.0000000000000000e+00	1.6879054029245683e+01	2.9410251153910438e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-02	0.0000000000000000e+00	1.7197848895988262e+01	2.9892404022305391e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1214686698122973e-02	0.0000000000000000e+00	1.7516988891556434e+01	3.0364499609897033e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1732118081004021e-02	0.0000000000000000e+00	1.7836474015950202e+01	3.0826694097601459e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2249549463885070e-02	0.0000000000000000e+00	1.8156304269169567e+01	3.1279154997355446e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2766980846766115e-02	0.0000000000000000e+00	1.8476479651214529e+01	3.1722060844761574e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3284412229647163e-02	0.0000000000000000e+00	1.8797000162085084e+01	3.2155600958687897e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3801843612528212e-02	0.0000000000000000e+00	1.9117865801781239e+01	3.2579975257728294e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4319274995409260e-02	0.0000000000000000e+00	1.9439076570302987e+01	3.2995394124922356e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4836706378290309e-02	0.0000000000000000e+00	1.9760632467650336e+01	3.3402078313352046e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5354137761171357e-02	0.0000000000000000e+00	2.0082533493823277e+01	3.3800258886225953e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052406e-02	0.0000000000000000e+00	2.0404779648821826e+01	3.4190177185841653e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6389000526933454e-02	0.0000000000000000e+00	2.0727370932645957e+01	3.4572084826489985e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6906431909814503e-02	0.0000000000000000e+00	2.1050307345295689e+01	3.4946243706850555e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7423863292695548e-02	0.0000000000000000e+00	2.1373588886771010e+01	3.5312926037891357e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7941294675576597e-02	0.0000000000000000e+00	2.1697215557071939e+01	3.5672414382563133e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8458726058457645e-02	0.0000000000000000e+00	2.2021187356198460e+01	3.6025001703902115e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8976157441338694e-02	0.0000000000000000e+00	2.2345504284150572e+01	3.6370991418306214e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9493588824219742e-02	0.0000000000000000e+00	2.2670166340928294e+01	3.6710697450943569e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0011020207100791e-02	0.0000000000000000e+00	2.2995173526531602e+01	3.7044444290351325e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0528451589981839e-02	0.0000000000000000e+00	2.3320525840960507e+01	3.7372567039387355e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862884e-02	0.0000000000000000e+00	2.3646223284215012e+01	3.7695411459732325e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1563314355743936e-02	0.0000000000000000e+00	2.3972265856295110e+01	3.8013334007216337e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2080745738624981e-02	0.0000000000000000e+00	2.4298653557200801e+01	3.8326701855242029e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2598177121506033e-02	0.0000000000000000e+00	2.4625386386932099e+01	3.8635892903617025e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3115608504387078e-02	0.0000000000000000e+00	2.4952464345488977e+01	3.8941295770117740e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3633039887268124e-02	0.0000000000000000e+00	2.5279887432871465e+01	3.9243309762105322e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4150471270149176e-02	0.0000000000000000e+00	2.5607655649079547e+01	3.9542344825567377e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4667902653030221e-02	0.0000000000000000e+00	2.5935768994113221e+01	3.9838821468942170e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5185334035911273e-02	0.0000000000000000e+00	2.6264227467972496e+01	4.0133170659155515e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5702765418792318e-02	0.0000000000000000e+00	2.6593031070657354e+01	4.0425833687332963e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673370e-02	0.0000000000000000e+00	2.6922179802167825e+01	4.0717262001723509e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6737628184554415e-02	0.0000000000000000e+00	2.7251673662503887e+01	4.1007917005474548e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7255059567435467e-02	0.0000000000000000e+00	2.7581512651665548e+01	4.1298269817007943e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7772490950316512e-02	0.0000000000000000e+00	2.7911696769652796e+01	4.1588800990892333e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8289922333197557e-02	0.0000000000000000e+00	2.8242226016465647e+01	4.1880000197307649e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8807353716078609e-02	0.0000000000000000e+00	2.8573100392104099e+01	4.2172365858383154e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9324785098959654e-02	0.0000000000000000e+00	2.8904319896568140e+01	4.2466404739959773e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9842216481840706e-02	0.0000000000000000e+00	2.9235884529857778e+01	4.2762631497608883e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0359647864721751e-02	0.0000000000000000e+00	2.9567794291973019e+01	4.3061568176058296e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0877079247602803e-02	0.0000000000000000e+00	2.9900049182913850e+01	4.3363743661550802e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-02	0.0000000000000000e+00	3.0232649202680278e+01	4.3669693087033840e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1911942013364893e-02	0.0000000000000000e+00	3.0565594351272299e+01	4.3979957190540125e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2429373396245945e-02	0.0000000000000000e+00	3.0898884628689924e+01	4.4295081627557548e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2946804779126990e-02	0.0000000000000000e+00	3.1232520034933135e+01	4.4615616238687644e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3464236162008042e-02	0.0000000000000000e+00	3.1566500570001953e+01	4.4942114274391742e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3981667544889087e-02	0.0000000000000000e+00	3.1900826233896357e+01	4.5275131579168121e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4499098927770139e-02	0.0000000000000000e+00	3.2235497026616372e+01	4.5615225738020243e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5016530310651184e-02	0.0000000000000000e+00	3.2570512948161969e+01	4.5962955188611276e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5533961693532229e-02	0.0000000000000000e+00	3.2905873998533167e+01	4.6318878303033306e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6051393076413281e-02	0.0000000000000000e+00	3.3241580177729965e+01	4.6683552443621185e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294327e-02	0.0000000000000000e+00	3.3577631485752349e+01	4.7057532997710810e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7086255842175379e-02	0.0000000000000000e+00	3.3914027922600347e+01	4.7441372396685827e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7603687225056424e-02	0.0000000000000000e+00	3.4250769488273924e+01	4.7835619125046086e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8121118607937476e-02	0.0000000000000000e+00	3.4587856182773102e+01	4.8240816725545782e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8638549990818521e-02	0.0000000000000000e+00	3.4925288006097880e+01	4.8657502806736697e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9155981373699573e-02	0.0000000000000000e+00	3.5263064958248258e+01	4.9086208059401570e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9673412756580618e-02	0.0000000000000000e+00	3.5601187039224222e+01	4.9527455288499511e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0190844139461663e-02	0.0000000000000000e+00	3.5939654249025786e+01	4.9981758467230569e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0708275522342715e-02	0.0000000000000000e+00	3.6278466587652957e+01	5.0449621819773727e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1225706905223760e-02	0.0000000000000000e+00	3.6617624055105708e+01	5.0931538939070664e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104812e-02	0.0000000000000000e+00	3.6957126651384065e+01	5.1427991945753959e-01	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1097211075513416e-01	1.8096156420315412e+00	2.2658217047410953e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-04	5.1097211075513416e-01	2.1149504845758620e+00	2.1775663580511562e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-03	5.1097211075513416e-01	2.4206304559457785e+00	2.0917914838857862e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431443e-03	5.1097211075513416e-01	2.7266555561412913e+00	2.0085853271005297e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-03	5.1097211075513416e-01	3.0330257851624012e+00	1.9280462072886223e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052405e-03	5.1097211075513416e-01	3.3397411430091064e+00	1.8502833903028898e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862886e-03	5.1097211075513416e-01	3.6468016296814079e+00	1.7754178926718581e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673367e-03	5.1097211075513416e-01	3.9542072451793069e+00	1.7035831441491966e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-03	5.1097211075513416e-01	4.2619579895028012e+00	1.6349254057305851e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294333e-03	5.1097211075513416e-01	4.5700538626518918e+00	1.5696038075590937e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-03	5.1097211075513416e-01	4.8784948646265791e+00	1.5077898351937169e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.6917452116915287e-03	5.1097211075513416e-01	5.1872809954268631e+00	1.4496660581090612e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2091765945725772e-03	5.1097211075513416e-01	5.4964122550527419e+00	1.3954238687886961e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7266079774536258e-03	5.1097211075513416e-01	5.8058886435042183e+00	1.3452599962496514e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2440393603346734e-03	5.1097211075513416e-01	6.1157101607812914e+00	1.2993715901031536e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7614707432157211e-03	5.1097211075513416e-01	6.4258768068839585e+00	1.2579497579545906e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.2789021260967696e-03	5.1097211075513416e-01	6.7363885818122231e+00	1.2211715945032878e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.7963335089778182e-03	5.1097211075513416e-01	7.0472454855660844e+00	1.1891909680272279e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3137648918588667e-03	5.1097211075513416e-01	7.3584475181455433e+00	1.1621286103630878e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8311962747399135e-03	5.1097211075513416e-01	7.6699946795505962e+00	1.1400623423483842e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-02	5.1097211075513416e-01	7.9818869697812449e+00	1.1230184832694552e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0866059040502011e-02	5.1097211075513416e-01	8.2941243888374920e+00	1.1109655555839676e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1383490423383057e-02	5.1097211075513416e-01	8.6067069367193341e+00	1.1038112422627375e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1900921806264106e-02	5.1097211075513416e-01	8.9196346134267763e+00	1.1014031769776574e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2418353189145154e-02	5.1097211075513416e-01	9.2329074189598117e+00	1.1035336145234065e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2935784572026203e-02	5.1097211075513416e-01	9.5465253533184420e+00	1.1099474672710460e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3453215954907252e-02	5.1097211075513416e-01	9.8604884165026707e+00	1.1203527445439375e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3970647337788298e-02	5.1097211075513416e-01	1.0174796608512494e+01	1.1344321976722112e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4488078720669347e-02	5.1097211075513416e-01	1.0489449929347913e+01	1.1518549825655577e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5005510103550395e-02	5.1097211075513416e-01	1.0804448379008930e+01	1.1722873594381883e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431442e-02	5.1097211075513416e-01	1.1119791957495543e+01	1.1954017680687405e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6040372869312491e-02	5.1097211075513416e-01	1.1435480664807752e+01	1.2208839542579673e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6557804252193539e-02	5.1097211075513416e-01	1.1751514500945561e+01	1.2484381104403347e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7075235635074588e-02	5.1097211075513416e-01	1.2067893465908961e+01	1.2777901966835090e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7592667017955636e-02	5.1097211075513416e-01	1.2384617559697960e+01	1.3086897237079864e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8110098400836685e-02	5.1097211075513416e-01	1.2701686782312555e+01	1.3409103219705010e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8627529783717733e-02	5.1097211075513416e-01	1.3019101133752748e+01	1.3742494124490093e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9144961166598778e-02	5.1097211075513416e-01	1.3336860614018532e+01	1.4085272569952040e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9662392549479827e-02	5.1097211075513416e-01	1.3654965223109915e+01	1.4435856157649651e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0179823932360876e-02	5.1097211075513416e-01	1.3973414961026895e+01	1.4792861874911872e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-02	5.1097211075513416e-01	1.4292209827769470e+01	1.5155089615520281e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1214686698122973e-02	5.1097211075513416e-01	1.4611349823337646e+01	1.5521505717100836e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1732118081004021e-02	5.1097211075513416e-01	1.4930834947731414e+01	1.5891227106040154e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2249549463885070e-02	5.1097211075513416e-01	1.5250665200950779e+01	1.6263506409031134e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2766980846766115e-02	5.1097211075513416e-01	1.5570840582995737e+01	1.6637718222862496e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3284412229647163e-02	5.1097211075513416e-01	1.5891361093866296e+01	1.7013346617666908e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3801843612528212e-02	5.1097211075513416e-01	1.6212226733562449e+01	1.7389973871280884e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4319274995409260e-02	5.1097211075513416e-01	1.6533437502084201e+01	1.7767270383404166e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4836706378290309e-02	5.1097211075513416e-01	1.6854993399431550e+01	1.8144985689578313e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5354137761171357e-02	5.1097211075513416e-01	1.7176894425604488e+01	1.8522940480455297e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052406e-02	5.1097211075513416e-01	1.7499140580603033e+01	1.8901019526630264e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6389000526933454e-02	5.1097211075513416e-01	1.7821731864427164e+01	1.9279165410210530e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6906431909814503e-02	5.1097211075513416e-01	1.8144668277076899e+01	1.9657372968878017e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7423863292695548e-02	5.1097211075513416e-01	1.8467949818552224e+01	2.0035684364865167e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7941294675576597e-02	5.1097211075513416e-01	1.8791576488853149e+01	2.0414184698915952e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8458726058457645e-02	5.1097211075513416e-01	1.9115548287979674e+01	2.0792998097263954e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8976157441338694e-02	5.1097211075513416e-01	1.9439865215931786e+01	2.1172284207447992e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9493588824219742e-02	5.1097211075513416e-01	1.9764527272709500e+01	2.1552235046188142e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0011020207100791e-02	5.1097211075513416e-01	2.0089534458312809e+01	2.1933072149397365e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0528451589981839e-02	5.1097211075513416e-01	2.0414886772741717e+01	2.2315043980659169e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862884e-02	5.1097211075513416e-01	2.0740584215996215e+01	2.2698423560163558e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1563314355743936e-02	5.1097211075513416e-01	2.1066626788076317e+01	2.3083506281158792e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2080745738624981e-02	5.1097211075513416e-01	2.1393014488982008e+01	2.3470607885524025e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2598177121506033e-02	5.1097211075513416e-01	2.1719747318713303e+01	2.3860062574096180e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3115608504387078e-02	5.1097211075513416e-01	2.2046825277270194e+01	2.4252221231005300e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3633039887268124e-02	5.1097211075513416e-01	2.2374248364652672e+01	2.4647449744456554e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4150471270149176e-02	5.1097211075513416e-01	2.2702016580860761e+01	2.5046127409270141e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4667902653030221e-02	5.1097211075513416e-01	2.3030129925894428e+01	2.5448645399022712e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5185334035911273e-02	5.1097211075513416e-01	2.3358588399753707e+01	2.5855405297901435e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5702765418792318e-02	5.1097211075513416e-01	2.3687392002438571e+01	2.6266817684406940e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673370e-02	5.1097211075513416e-01	2.4016540733949039e+01	2.6683300760820178e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6737628184554415e-02	5.1097211075513416e-01	2.4346034594285101e+01	2.7105279023945977e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7255059567435467e-02	5.1097211075513416e-01	2.4675873583446759e+01	2.7533181974054294e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7772490950316512e-02	5.1097211075513416e-01	2.5006057701434010e+01	2.7967442860140701e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8289922333197557e-02	5.1097211075513416e-01	2.5336586948246861e+01	2.8408497460726845e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8807353716078609e-02	5.1097211075513416e-01	2.5667461323885309e+01	2.8856782900293870e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9324785098959654e-02	5.1097211075513416e-01	2.5998680828349354e+01	2.9312736502217324e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9842216481840706e-02	5.1097211075513416e-01	2.6330245461638995e+01	2.9776794679697532e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0359647864721751e-02	5.1097211075513416e-01	2.6662155223754219e+01	3.0249391866637743e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0877079247602803e-02	5.1097211075513416e-01	2.6994410114695057e+01	3.0730959490805421e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-02	5.1097211075513416e-01	2.7327010134461485e+01	3.1221924991816136e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1911942013364893e-02	5.1097211075513416e-01	2.7659955283053510e+01	3.1722710886617100e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2429373396245945e-02	5.1097211075513416e-01	2.7993245560471131e+01	3.2233733885150190e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2946804779126990e-02	5.1097211075513416e-01	2.8326880966714349e+01	3.2755404058786353e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3464236162008042e-02	5.1097211075513416e-01	2.8660861501783163e+01	3.3288124063937030e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3981667544889087e-02	5.1097211075513416e-01	2.8995187165677571e+01	3.3832288423026985e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4499098927770139e-02	5.1097211075513416e-01	2.9329857958397582e+01	3.4388282864662717e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5016530310651184e-02	5.1097211075513416e-01	2.9664873879943180e+01	3.4956483724463061e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5533961693532229e-02	5.1097211075513416e-01	3.0000234930314377e+01	3.5537257407623041e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6051393076413281e-02	5.1097211075513416e-01	3.0335941109511179e+01	3.6130959913821326e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294327e-02	5.1097211075513416e-01	3.0671992417533563e+01	3.6737936424615858e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7086255842175379e-02	5.1097211075513416e-01	3.1008388854381554e+01	3.7358520953022284e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7603687225056424e-02	5.1097211075513416e-01	3.1345130420055138e+01	3.7993036054492874e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8121118607937476e-02	5.1097211075513416e-01	3.1682217114554319e+01	3.8641792598061608e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8638549990818521e-02	5.1097211075513416e-01	3.2019648937879097e+01	3.9305089596020476e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9155981373699573e-02	5.1097211075513416e-01	3.2357425890029468e+01	3.9983214090058516e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9673412756580618e-02	5.1097211075513416e-01	3.2695547971005439e+01	4.0676441091485449e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0190844139461663e-02	5.1097211075513416e-01	3.3034015180806996e+01	4.1385033572812219e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0708275522342715e-02	5.1097211075513416e-01	3.3372827519434161e+01	4.2109242507711059e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1225706905223760e-02	5.1097211075513416e-01	3.3711984986886918e+01	4.2849306956157740e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104812e-02	5.1097211075513416e-01	3.4051487583165276e+01	4.3605454191382015e-01	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5692639961794757e-01	2.3917702375097862e+00	1.8130191504123991e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-04	4.5692639961794757e-01	2.6971050800541070e+00	1.7240949961939162e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-03	4.5692639961794757e-01	3.0027850514240231e+00	1.6379374831416285e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431443e-03	4.5692639961794757e-01	3.3088101516195363e+00	1.5547100313709039e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-03	4.5692639961794757e-01	3.6151803806406462e+00	1.4746024976109320e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052405e-03	4.5692639961794757e-01	3.9218957384873518e+00	1.3978349188690758e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862886e-03	4.5692639961794757e-01	4.2289562251596537e+00	1.3246612477901573e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673367e-03	4.5692639961794757e-01	4.5363618406575519e+00	1.2553726749238658e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-03	4.5692639961794757e-01	4.8441125849810458e+00	1.1902998809956407e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294333e-03	4.5692639961794757e-01	5.1522084581301373e+00	1.1298132332016929e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-03	4.5692639961794757e-01	5.4606494601048245e+00	1.0743195639501044e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.6917452116915287e-03	4.5692639961794757e-01	5.7694355909051067e+00	1.0242538415376773e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2091765945725772e-03	4.5692639961794757e-01	6.0785668505309873e+00	9.8006394857438395e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.7266079774536258e-03	4.5692639961794757e-01	6.3880432389824637e+00	9.4218721568407257e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.2440393603346734e-03	4.5692639961794757e-01	6.6978647562595359e+00	9.1101863184840454e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.7614707432157211e-03	4.5692639961794757e-01	7.0080314023622048e+00	8.8687290115587805e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.2789021260967696e-03	4.5692639961794757e-01	7.3185431772904694e+00	8.6994537051890142e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.7963335089778182e-03	4.5692639961794757e-01	7.6294000810443290e+00	8.6027924678101303e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.3137648918588667e-03	4.5692639961794757e-01	7.9406021136237879e+00	8.5774697604130548e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.8311962747399135e-03	4.5692639961794757e-01	8.2521492750288399e+00	8.6205119369063929e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-02	4.5692639961794757e-01	8.5640415652594903e+00	8.7274577193272973e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0866059040502011e-02	4.5692639961794757e-01	8.8762789843157393e+00	8.8927222561751326e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1383490423383057e-02	4.5692639961794757e-01	9.1888615321975813e+00	9.1100342773528187e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.1900921806264106e-02	4.5692639961794757e-01	9.5017892089050200e+00	9.3728635466193963e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2418353189145154e-02	4.5692639961794757e-01	9.8150620144380536e+00	9.6747783472349302e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.2935784572026203e-02	4.5692639961794757e-01	1.0128679948796687e+01	1.0009704674258903e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3453215954907252e-02	4.5692639961794757e-01	1.0442643011980914e+01	1.0372086325150801e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3970647337788298e-02	4.5692639961794757e-01	1.0756951203990742e+01	1.0756961788587527e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4488078720669347e-02	4.5692639961794757e-01	1.1071604524826160e+01	1.1159980045843770e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5005510103550395e-02	4.5692639961794757e-01	1.1386602974487175e+01	1.1577376603069862e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431442e-02	4.5692639961794757e-01	1.1701946552973789e+01	1.2005926953200198e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6040372869312491e-02	4.5692639961794757e-01	1.2017635260285999e+01	1.2442889789023527e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6557804252193539e-02	4.5692639961794757e-01	1.2333669096423803e+01	1.2885947980232321e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7075235635074588e-02	4.5692639961794757e-01	1.2650048061387208e+01	1.3333152041481566e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7592667017955636e-02	4.5692639961794757e-01	1.2966772155176207e+01	1.3782868544430568e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8110098400836685e-02	4.5692639961794757e-01	1.3283841377790798e+01	1.4233734469274817e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8627529783717733e-02	4.5692639961794757e-01	1.3601255729230994e+01	1.4684617623442336e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9144961166598778e-02	4.5692639961794757e-01	1.3919015209496775e+01	1.5134582782120823e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9662392549479827e-02	4.5692639961794757e-01	1.4237119818588161e+01	1.5582862981215737e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0179823932360876e-02	4.5692639961794757e-01	1.4555569556505143e+01	1.6028835317613610e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-02	4.5692639961794757e-01	1.4874364423247716e+01	1.6472000618606394e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1214686698122973e-02	4.5692639961794757e-01	1.5193504418815891e+01	1.6911966391312330e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1732118081004021e-02	4.5692639961794757e-01	1.5512989543209661e+01	1.7348432529615002e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2249549463885070e-02	4.5692639961794757e-01	1.5832819796429025e+01	1.7781179326845362e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2766980846766115e-02	4.5692639961794757e-01	1.6152995178473986e+01	1.8210057409909250e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3284412229647163e-02	4.5692639961794757e-01	1.6473515689344545e+01	1.8634979271458083e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3801843612528212e-02	4.5692639961794757e-01	1.6794381329040696e+01	1.9055912129799005e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4319274995409260e-02	4.5692639961794757e-01	1.7115592097562445e+01	1.9472871891576884e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4836706378290309e-02	4.5692639961794757e-01	1.7437147994909793e+01	1.9885918030399680e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5354137761171357e-02	4.5692639961794757e-01	1.7759049021082738e+01	2.0295149226385409e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052406e-02	4.5692639961794757e-01	1.8081295176081277e+01	2.0700699637954389e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6389000526933454e-02	4.5692639961794757e-01	1.8403886459905411e+01	2.1102735698932648e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6906431909814503e-02	4.5692639961794757e-01	1.8726822872555143e+01	2.1501453351955710e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7423863292695548e-02	4.5692639961794757e-01	1.9050104414030468e+01	2.1897075643913153e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7941294675576597e-02	4.5692639961794757e-01	1.9373731084331393e+01	2.2289850621307908e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8458726058457645e-02	4.5692639961794757e-01	1.9697702883457918e+01	2.2680049473438216e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8976157441338694e-02	4.5692639961794757e-01	2.0022019811410033e+01	2.3067964879584460e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9493588824219742e-02	4.5692639961794757e-01	2.0346681868187748e+01	2.3453909523253452e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0011020207100791e-02	4.5692639961794757e-01	2.0671689053791059e+01	2.3838214742247321e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0528451589981839e-02	4.5692639961794757e-01	2.0997041368219961e+01	2.4221229288118615e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862884e-02	4.5692639961794757e-01	2.1322738811474466e+01	2.4603318172585623e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1563314355743936e-02	4.5692639961794757e-01	2.1648781383554564e+01	2.4984861581910131e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2080745738624981e-02	4.5692639961794757e-01	2.1975169084460259e+01	2.5366253843147063e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2598177121506033e-02	4.5692639961794757e-01	2.2301901914191554e+01	2.5747902428678715e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3115608504387078e-02	4.5692639961794757e-01	2.2628979872748438e+01	2.6130226987660243e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3633039887268124e-02	4.5692639961794757e-01	2.2956402960130923e+01	2.6513658394883138e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4150471270149176e-02	4.5692639961794757e-01	2.3284171176339001e+01	2.6898637809311193e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4667902653030221e-02	4.5692639961794757e-01	2.3612284521372676e+01	2.7285615736031005e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5185334035911273e-02	4.5692639961794757e-01	2.3940742995231950e+01	2.7675051086781333e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5702765418792318e-02	4.5692639961794757e-01	2.4269546597916822e+01	2.8067410235452001e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673370e-02	4.5692639961794757e-01	2.4598695329427287e+01	2.8463166066123313e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6737628184554415e-02	4.5692639961794757e-01	2.4928189189763344e+01	2.8862797012267238e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7255059567435467e-02	4.5692639961794757e-01	2.5258028178925002e+01	2.9266786086719893e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7772490950316512e-02	4.5692639961794757e-01	2.5588212296912253e+01	2.9675619902922801e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8289922333197557e-02	4.5692639961794757e-01	2.5918741543725105e+01	3.0089787688777553e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8807353716078609e-02	4.5692639961794757e-01	2.6249615919363553e+01	3.0509780295182970e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9324785098959654e-02	4.5692639961794757e-01	2.6580835423827597e+01	3.0936089202000971e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9842216481840706e-02	4.5692639961794757e-01	2.6912400057117242e+01	3.1369205524792559e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0359647864721751e-02	4.5692639961794757e-01	2.7244309819232473e+01	3.1809619026157820e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0877079247602803e-02	4.5692639961794757e-01	2.7576564710173304e+01	3.2257817135936495e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-02	4.5692639961794757e-01	2.7909164729939729e+01	3.2714283984838671e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1911942013364893e-02	4.5692639961794757e-01	2.8242109878531753e+01	3.3179499456321654e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2429373396245945e-02	4.5692639961794757e-01	2.8575400155949378e+01	3.3653938261650146e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2946804779126990e-02	4.5692639961794757e-01	2.8909035562192592e+01	3.4138069043117941e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3464236162008042e-02	4.5692639961794757e-01	2.9243016097261407e+01	3.4632353510359487e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3981667544889087e-02	4.5692639961794757e-01	2.9577341761155818e+01	3.5137245614524804e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4499098927770139e-02	4.5692639961794757e-01	2.9912012553875822e+01	3.5653190764876852e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5016530310651184e-02	4.5692639961794757e-01	3.0247028475421430e+01	3.6180625092021551e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5533961693532229e-02	4.5692639961794757e-01	3.0582389525792621e+01	3.6719974761627583e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6051393076413281e-02	4.5692639961794757e-01	3.0918095704989415e+01	3.7271655342031251e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294327e-02	4.5692639961794757e-01	3.1254147013011803e+01	3.7836071228607038e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7086255842175379e-02	4.5692639961794757e-01	3.1590543449859801e+01	3.8413615127251916e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7603687225056424e-02	4.5692639961794757e-01	3.1927285015533382e+01	3.9004667598754816e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8121118607937476e-02	4.5692639961794757e-01	3.2264371710032563e+01	3.9609596665216390e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8638549990818521e-02	4.5692639961794757e-01	3.2601803533357334e+01	4.0228757479106886e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9155981373699573e-02	4.5692639961794757e-01	3.2939580485507719e+01	4.0862492054929450e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9673412756580618e-02	4.5692639961794757e-01	3.3277702566483683e+01	4.1511129062902535e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0190844139461663e-02	4.5692639961794757e-01	3.3616169776285240e+01	4.2174983683515743e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0708275522342715e-02	4.5692639961794757e-01	3.3954982114912404e+01	4.2854357521299619e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1225706905223760e-02	4.5692639961794757e-01	3.4294139582365162e+01	4.3549538575688063e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104812e-02	4.5692639961794757e-01	3.4633642178643527e+01	4.4260801266416139e-01	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4658935092121362e-01	3.3784200334650150e+00	1.0965039371212115e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-04	3.4658935092121362e-01	3.6837548760093353e+00	1.0096210467838998e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-03	3.4658935092121362e-01	3.9894348473792522e+00	9.2703340205499099e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431443e-03	3.4658935092121362e-01	4.2954599475747646e+00	8.4945135759332324e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-03	3.4658935092121362e-01	4.6018301765958753e+00	7.7779265903456046e-02	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052405e-03	3.4658935092121362e-01	4.9085455344425792e+00	7.1322359180166717e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862886e-03	3.4658935092121362e-01	5.2156060211148825e+00	6.5717681006269416e-02	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673367e-03	3.4658935092121362e-01	5.5230116366127797e+00	6.1130595270818329e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-03	3.4658935092121362e-01	5.8307623809362736e+00	5.7732197943802813e-02	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294333e-03	3.4658935092121362e-01	6.1388582540853669e+00	5.5667694340976105e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-03	3.4658935092121362e-01	6.4472992560600524e+00	5.5015469537570888e-02	
1.0000000000000000e+00	0.0000000000000000e+00	5.6917452116915287e-03	3.4658935092121362e-01	6.7560853868603354e+00	5.5755892155329237e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.2091765945725772e-03	3.4658935092121362e-01	7.0652166464862143e+00	5.7770380639607280e-02	
1.0000000000000000e+00	0.0000000000000000e+00	6.7266079774536258e-03	3.4658935092121362e-01	7.3746930349376916e+00	6.0872439522938519e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.2440393603346734e-03	3.4658935092121362e-01	7.6845145522147646e+00	6.4851202967462468e-02	
1.0000000000000000e+00	0.0000000000000000e+00	7.7614707432157211e-03	3.4658935092121362e-01	7.9946811983174326e+00	6.9506307826025474e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.2789021260967696e-03	3.4658935092121362e-01	8.3051929732456973e+00	7.4666076121003219e-02	
1.0000000000000000e+00	0.0000000000000000e+00	8.7963335089778182e-03	3.4658935092121362e-01	8.6160498769995595e+00	8.0192138116054620e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.3137648918588667e-03	3.4658935092121362e-01	8.9272519095790166e+00	8.5976714190208373e-02	
1.0000000000000000e+00	0.0000000000000000e+00	9.8311962747399135e-03	3.4658935092121362e-01	9.2387990709840704e+00	9.1937263282379694e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-02	3.4658935092121362e-01	9.5506913612147208e+00	9.8010971003920658e-02	
1.0000000000000000e+00	0.0000000000000000e+00	1.0866059040502011e-02	3.4658935092121362e-01	9.8629287802709680e+00	1.0415003630222351e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1383490423383057e-02	3.4658935092121362e-01	1.0175511328152810e+01	1.1031795790756377e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1900921806264106e-02	3.4658935092121362e-01	1.0488439004860247e+01	1.1648672208420274e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2418353189145154e-02	3.4658935092121362e-01	1.0801711810393286e+01	1.2263471185761345e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2935784572026203e-02	3.4658935092121362e-01	1.1115329744751914e+01	1.2874516317162454e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3453215954907252e-02	3.4658935092121362e-01	1.1429292807936143e+01	1.3480502502853536e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3970647337788298e-02	3.4658935092121362e-01	1.1743600999945965e+01	1.4080411469526938e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4488078720669347e-02	3.4658935092121362e-01	1.2058254320781385e+01	1.4673448778988715e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5005510103550395e-02	3.4658935092121362e-01	1.2373252770442408e+01	1.5258996515175458e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431442e-02	3.4658935092121362e-01	1.2688596348929018e+01	1.5836577465481386e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6040372869312491e-02	3.4658935092121362e-01	1.3004285056241224e+01	1.6405827783720942e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6557804252193539e-02	3.4658935092121362e-01	1.3320318892379033e+01	1.6966475958437047e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7075235635074588e-02	3.4658935092121362e-01	1.3636697857342437e+01	1.7518326505999718e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7592667017955636e-02	3.4658935092121362e-01	1.3953421951131432e+01	1.8061247233015390e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8110098400836685e-02	3.4658935092121362e-01	1.4270491173746031e+01	1.8595159217100302e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8627529783717733e-02	3.4658935092121362e-01	1.4587905525186219e+01	1.9120028874496392e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9144961166598778e-02	3.4658935092121362e-01	1.4905665005452004e+01	1.9635861642159502e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9662392549479827e-02	3.4658935092121362e-01	1.5223769614543391e+01	2.0142696918181741e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0179823932360876e-02	3.4658935092121362e-01	1.5542219352460364e+01	2.0640603989944817e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-02	3.4658935092121362e-01	1.5861014219202945e+01	2.1129678742778116e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1214686698122973e-02	3.4658935092121362e-01	1.6180154214771118e+01	2.1610040989237803e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1732118081004021e-02	3.4658935092121362e-01	1.6499639339164887e+01	2.2081832294699286e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2249549463885070e-02	3.4658935092121362e-01	1.6819469592384252e+01	2.2545214201908403e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2766980846766115e-02	3.4658935092121362e-01	1.7139644974429210e+01	2.3000366777673392e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3284412229647163e-02	3.4658935092121362e-01	1.7460165485299768e+01	2.3447487420632881e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3801843612528212e-02	3.4658935092121362e-01	1.7781031124995927e+01	2.3886789881195200e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4319274995409260e-02	3.4658935092121362e-01	1.8102241893517679e+01	2.4318503454183077e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4836706378290309e-02	3.4658935092121362e-01	1.8423797790865024e+01	2.4742872312075212e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5354137761171357e-02	3.4658935092121362e-01	1.8745698817037965e+01	2.5160154952515956e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052406e-02	3.4658935092121362e-01	1.9067944972036504e+01	2.5570623738316722e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6389000526933454e-02	3.4658935092121362e-01	1.9390536255860642e+01	2.5974564511769832e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6906431909814503e-02	3.4658935092121362e-01	1.9713472668510377e+01	2.6372276267961281e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7423863292695548e-02	3.4658935092121362e-01	2.0036754209985698e+01	2.6764070874061846e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7941294675576597e-02	3.4658935092121362e-01	2.0360380880286620e+01	2.7150272823397242e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8458726058457645e-02	3.4658935092121362e-01	2.0684352679413145e+01	2.7531219014589908e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8976157441338694e-02	3.4658935092121362e-01	2.1008669607365263e+01	2.7907258547256547e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9493588824219742e-02	3.4658935092121362e-01	2.1333331664142975e+01	2.8278752526721751e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0011020207100791e-02	3.4658935092121362e-01	2.1658338849746286e+01	2.8646073871020644e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0528451589981839e-02	3.4658935092121362e-01	2.1983691164175191e+01	2.9009607114141633e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862884e-02	3.4658935092121362e-01	2.2309388607429693e+01	2.9369748200017037e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1563314355743936e-02	3.4658935092121362e-01	2.2635431179509794e+01	2.9726904262280546e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2080745738624981e-02	3.4658935092121362e-01	2.2961818880415489e+01	3.0081493385238284e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2598177121506033e-02	3.4658935092121362e-01	2.3288551710146777e+01	3.0433944341908969e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3115608504387078e-02	3.4658935092121362e-01	2.3615629668703662e+01	3.0784696305367942e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3633039887268124e-02	3.4658935092121362e-01	2.3943052756086146e+01	3.1134198529977025e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4150471270149176e-02	3.4658935092121362e-01	2.4270820972294228e+01	3.1482909999478442e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4667902653030221e-02	3.4658935092121362e-01	2.4598934317327906e+01	3.1831299039268074e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5185334035911273e-02	3.4658935092121362e-01	2.4927392791187177e+01	3.2179842890574867e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5702765418792318e-02	3.4658935092121362e-01	2.5256196393872049e+01	3.2529027244652536e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673370e-02	3.4658935092121362e-01	2.5585345125382517e+01	3.2879345735536453e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6737628184554415e-02	3.4658935092121362e-01	2.5914838985718575e+01	3.3231299390341806e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7255059567435467e-02	3.4658935092121362e-01	2.6244677974880229e+01	3.3585396036579068e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7772490950316512e-02	3.4658935092121362e-01	2.6574862092867487e+01	3.3942149666433857e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8289922333197557e-02	3.4658935092121362e-01	2.6905391339680332e+01	3.4302079758497350e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8807353716078609e-02	3.4658935092121362e-01	2.7236265715318787e+01	3.4665710557964702e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9324785098959654e-02	3.4658935092121362e-01	2.7567485219782824e+01	3.5033570316869123e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9842216481840706e-02	3.4658935092121362e-01	2.7899049853072462e+01	3.5406190496480872e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0359647864721751e-02	3.4658935092121362e-01	2.8230959615187700e+01	3.5784104934567773e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0877079247602803e-02	3.4658935092121362e-01	2.8563214506128539e+01	3.6167848980769823e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-02	3.4658935092121362e-01	2.8895814525894963e+01	3.6557958603856150e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1911942013364893e-02	3.4658935092121362e-01	2.9228759674486984e+01	3.6954969475185728e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2429373396245945e-02	3.4658935092121362e-01	2.9562049951904605e+01	3.7359416033136711e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2946804779126990e-02	3.4658935092121362e-01	2.9895685358147812e+01	3.7771830533716916e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3464236162008042e-02	3.4658935092121362e-01	3.0229665893216637e+01	3.8192742092938414e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3981667544889087e-02	3.4658935092121362e-01	3.0563991557111041e+01	3.8622675726852695e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4499098927770139e-02	3.4658935092121362e-01	3.0898662349831053e+01	3.9062151395395334e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5016530310651184e-02	3.4658935092121362e-01	3.1233678271376654e+01	3.9511683056310448e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5533961693532229e-02	3.4658935092121362e-01	3.1569039321747852e+01	3.9971777735538150e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6051393076413281e-02	3.4658935092121362e-01	3.1904745500944646e+01	4.0442934620407761e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294327e-02	3.4658935092121362e-01	3.2240796808967040e+01	4.0925644181872950e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7086255842175379e-02	3.4658935092121362e-01	3.2577193245815025e+01	4.1420387331822850e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7603687225056424e-02	3.4658935092121362e-01	3.2913934811488609e+01	4.1927634621218834e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8121118607937476e-02	3.4658935092121362e-01	3.3251021505987786e+01	4.2447845484413566e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8638549990818521e-02	3.4658935092121362e-01	3.3588453329312564e+01	4.2981467534574952e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9155981373699573e-02	3.4658935092121362e-01	3.3926230281462942e+01	4.3528935914588407e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9673412756580618e-02	3.4658935092121362e-01	3.4264352362438913e+01	4.4090672707244377e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0190844139461663e-02	3.4658935092121362e-01	3.4602819572240477e+01	4.4667086407860868e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0708275522342715e-02	3.4658935092121362e-01	3.4941631910867635e+01	4.5258571461845587e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1225706905223760e-02	3.4658935092121362e-01	3.5280789378320399e+01	4.5865507868974170e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104812e-02	3.4658935092121362e-01	3.5620291974598750e+01	4.6488260855486813e-01	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
4.6940301246971474e+00	4.7090693147998657e+00	4.7383491789157235e+00	4.7410556454328603e+00	4.7413102599641279e+00	4.6914776754817389e+00	4.7058347540566858e+00	4.7414401656272842e+00	4.7052301842077764e+00	4.7350699396174720e+00	4.7113156749212708e+00	4.7045272735535670e+00	4.6948408037178728e+00	4.6968363530355868e+00	4.7184333057259717e+00	

#ae#Y_extr
4.7152547102503295e+00	6.8967267587611791e-02	

#CH2_RED(smart_print)
0.108(51)	



==> isoQCD/Data/fit_Lsla/fit/MeV/analytic/M2_2GeV/m_s.dat <==
*** Results of the xexyey fit ***
----------
n_var : 5
n_pts : 54
n_par : 5
Simultaneous fit of m_s(MeV)

[The fit converged for all jkf indices]
----------

#jkf#A0
3.5491483268056878e-01	3.6736404747403623e-01	4.3431559734323016e-01	4.4070076926255158e-01	3.4507451862605976e-01	3.5341486071694678e-01	3.5853908918045169e-01	3.5160820365963463e-01	3.6193232505273115e-01	3.5280269182188589e-01	3.5600737203182392e-01	3.6430101370341772e-01	3.6487561811496083e-01	3.6514154828204926e-01	3.5814627482251632e-01	

#ae#A0
3.6860925085152435e-01	1.0353886140247584e-01	

#jkf#c_fL
-5.7033938965220358e+01	-6.3776591979325332e+01	-7.7538652575321294e+01	-8.0434867555568928e+01	-5.9286229777093560e+01	-6.5673346310788517e+01	-5.4734617908356952e+01	-5.9181235173795244e+01	-9.2764056356620870e+01	-7.9526505791185755e+01	-8.8087472006545894e+01	-5.4501422620273765e+01	-5.7446184038997806e+01	-9.1905434725476596e+01	-9.2503264382580852e+01	

#ae#c_fL
-7.1626254677810124e+01	5.4106672905024197e+01	

#jkf#cl
4.9656472934434142e+00	4.7382432627403439e+00	3.5746800083492944e+00	3.7043993723477935e+00	5.4323952841722409e+00	5.2311532218529635e+00	4.9619587495772883e+00	5.2231603341397870e+00	4.7530352043349362e+00	4.9350143761435330e+00	5.1147716501032647e+00	4.6040959744107806e+00	4.6441501535405765e+00	4.9191217686491449e+00	5.0490376309177112e+00	

#ae#cl
4.7900576189815380e+00	1.8785518066190547e+00	

#jkf#ca2
-2.3981725904354976e+00	-2.4182477795192492e+00	-1.8959406151422664e+00	-1.9197377539833975e+00	-2.4785052973210013e+00	-2.4862752507240549e+00	-2.4455432561715873e+00	-2.4121946245783237e+00	-2.3494656275577563e+00	-2.5065815428698155e+00	-2.3993190807773401e+00	-2.4014946486187934e+00	-2.4061714848566043e+00	-2.4378321108340906e+00	-2.4453802171926373e+00	

#ae#ca2
-2.3600574587054939e+00	6.7929861029574301e-01	

#jkf#c_r
1.4887360204654390e+01	1.4369819920733635e+01	1.1133187643699101e+01	1.0854210054067901e+01	1.5472840279253283e+01	1.5002877936549494e+01	1.4752301947032468e+01	1.5071206637456733e+01	1.4566511916260401e+01	1.5065526807710876e+01	1.4837847723408576e+01	1.4517903190172454e+01	1.4494662030386252e+01	1.4399302035724716e+01	1.4751310291624733e+01	

#ae#c_r
1.4278457907915667e+01	4.9411850365384762e+00	

#jkf#CH2_RED
1.2530586095752624e-01	1.4300232408522803e-01	1.2673043646288557e-01	1.4227873586074974e-01	1.1665642056832567e-01	1.2620498268906297e-01	1.0096424298966250e-01	1.3069500104880807e-01	1.2017008684955326e-01	9.9607079629664072e-02	1.2594676935228508e-01	1.0947727952795579e-01	1.0243057701485878e-01	1.1886482230935880e-01	1.0840311045748924e-01	

#ae#CH2_RED
1.1978251532022757e-01	4.9554649378362334e-02	

#jkf#data_x_1
2.2162571379751866e-01	2.2182462039999429e-01	2.2165019871090527e-01	2.2165610501953345e-01	2.2180378023561270e-01	2.2149316739054881e-01	2.2148203474541481e-01	2.2149296611306479e-01	2.2161858889261532e-01	2.2184601294649881e-01	2.2165703594052347e-01	2.2195348957557468e-01	2.2155832788462826e-01	2.2168709676644108e-01	2.2170141306001734e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-2.1964916565976655e-02	-2.2012513061474059e-02	-2.1745845599862590e-02	-2.2225313858007273e-02	-2.2447420811568697e-02	-2.2014047873386872e-02	-2.2079291602017159e-02	-2.2673323609275681e-02	-2.2394595602164807e-02	-2.2093452121939111e-02	-2.2357935666546536e-02	-2.1765855129312200e-02	-2.1591904663461919e-02	-2.2867897010263233e-02	-2.2530863666938933e-02	
6.0556205904695529e-02	6.0575000617531710e-02	6.0673467635972464e-02	6.0432089254922883e-02	6.0437688738029502e-02	6.0469162157883949e-02	6.0495977466957798e-02	6.0152801279041060e-02	6.0313659515766588e-02	6.0520270656637676e-02	6.0335996950058313e-02	6.0732173235539630e-02	6.0708626086197343e-02	6.0170328152234942e-02	6.0281321967518967e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_2
2.2162571379751866e-01	2.2182462039999429e-01	2.2165019871090527e-01	2.2165610501953345e-01	2.2180378023561270e-01	2.2149316739054881e-01	2.2148203474541481e-01	2.2149296611306479e-01	2.2161858889261532e-01	2.2184601294649881e-01	2.2165703594052347e-01	2.2195348957557468e-01	2.2155832788462826e-01	2.2168709676644108e-01	2.2170141306001734e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-6.8124907955021130e-03	-6.8804371351581795e-03	-6.6758833637095005e-03	-7.1018467564226695e-03	-7.4170011284401816e-03	-6.8362529426617691e-03	-6.9691629601441041e-03	-7.5500562702672802e-03	-7.2105751575884669e-03	-7.0361225126606142e-03	-7.1635497088264610e-03	-6.6851883844732396e-03	-6.6010410094949901e-03	-7.6850982933311107e-03	-7.2870910316234494e-03	
5.6071391574607096e-02	5.6087825594619764e-02	5.6135162988245113e-02	5.5951104556863349e-02	5.5929982834438216e-02	5.6000091331261312e-02	5.5990021120106662e-02	5.5708087938246810e-02	5.5873144386407683e-02	5.6019433290024664e-02	5.5902036933059368e-02	5.6200366655491538e-02	5.6126506434956785e-02	5.5753301123154866e-02	5.5869675825707052e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_3
2.2162571379751866e-01	2.2182462039999429e-01	2.2165019871090527e-01	2.2165610501953345e-01	2.2180378023561270e-01	2.2149316739054881e-01	2.2148203474541481e-01	2.2149296611306479e-01	2.2161858889261532e-01	2.2184601294649881e-01	2.2165703594052347e-01	2.2195348957557468e-01	2.2155832788462826e-01	2.2168709676644108e-01	2.2170141306001734e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
6.5490855238270196e-03	6.4611682495028244e-03	6.6204671111003144e-03	6.2641790444050716e-03	5.8662602293228228e-03	6.5505630711628071e-03	6.3664087356022359e-03	5.8097092070726331e-03	6.1822349628519457e-03	6.2590375511315521e-03	6.2484067460589487e-03	6.6258256788749859e-03	6.6368983475181276e-03	5.7135414984784416e-03	6.1532178186285424e-03	
5.2135553221216650e-02	5.2148784041345604e-02	5.2166138985962625e-02	5.2030276608557323e-02	5.1991127032668373e-02	5.2076179294942494e-02	5.2044939608864069e-02	5.1812120849234783e-02	5.1970034377973096e-02	5.2079835314848215e-02	5.2006839489734773e-02	5.2236291078996321e-02	5.2132831635203200e-02	5.1870667534339658e-02	5.1984214636990822e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_4
1.2399756344348503e-01	1.2391825290981592e-01	1.2395480807601418e-01	1.2402961246333810e-01	1.2409787597059931e-01	1.2401969177286894e-01	1.2348964329457827e-01	1.2404749795670478e-01	1.2389860112966547e-01	1.2401150220913301e-01	1.2394077014401944e-01	1.2404858773946104e-01	1.2397060920871165e-01	1.2408526577641664e-01	1.2407629697149257e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.2789048079136806e-02	-1.2241808775744073e-02	-1.2955964781930229e-02	-1.3045037913999413e-02	-1.3245527555334452e-02	-1.2618382777194098e-02	-1.3414355680150924e-02	-1.2671060677845625e-02	-1.3537232130154175e-02	-1.3589451297004757e-02	-1.3126742854585843e-02	-1.2762522304804208e-02	-1.3472725604769226e-02	-1.2957132801928367e-02	-1.3055381530360011e-02	
1.5647935529466302e-02	1.5661501726573646e-02	1.5597356800361735e-02	1.5638466784972400e-02	1.5610301166795432e-02	1.5707246912089974e-02	1.5452973859393728e-02	1.5686010450384570e-02	1.5530601558019753e-02	1.5574016173250171e-02	1.5612572742906599e-02	1.5688789566385145e-02	1.5553789625184652e-02	1.5640219036710801e-02	1.5633531342247115e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_5
1.2399756344348503e-01	1.2391825290981592e-01	1.2395480807601418e-01	1.2402961246333810e-01	1.2409787597059931e-01	1.2401969177286894e-01	1.2348964329457827e-01	1.2404749795670478e-01	1.2389860112966547e-01	1.2401150220913301e-01	1.2394077014401944e-01	1.2404858773946104e-01	1.2397060920871165e-01	1.2408526577641664e-01	1.2407629697149257e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.2192355328445601e-03	2.8677955379728670e-03	2.1990163049174782e-03	2.0013765064340605e-03	1.8783782850583519e-03	2.3901711000257342e-03	1.5615184165125306e-03	2.3617762468144121e-03	1.5448769934174877e-03	1.5129392206008341e-03	1.9089068266384401e-03	2.3117967826905839e-03	1.6102786274328762e-03	2.0915794001242216e-03	1.9761031519522076e-03	
1.4057338371877916e-02	1.4076315866185754e-02	1.4030544289346553e-02	1.4055400238139587e-02	1.4041051836255831e-02	1.4109277265980220e-02	1.3873827946969463e-02	1.4094414472880255e-02	1.3964054244748003e-02	1.4009191782980213e-02	1.4030916701443685e-02	1.4100974731075796e-02	1.3985590544401145e-02	1.4058780151864785e-02	1.4050915611611186e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_6
1.2399756344348503e-01	1.2391825290981592e-01	1.2395480807601418e-01	1.2402961246333810e-01	1.2409787597059931e-01	1.2401969177286894e-01	1.2348964329457827e-01	1.2404749795670478e-01	1.2389860112966547e-01	1.2401150220913301e-01	1.2394077014401944e-01	1.2404858773946104e-01	1.2397060920871165e-01	1.2408526577641664e-01	1.2407629697149257e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.5337262832703258e-02	1.6056365752364687e-02	1.5427769649146578e-02	1.5146486250229851e-02	1.5084063450254870e-02	1.5483543187438970e-02	1.4658442329779586e-02	1.5493126134344337e-02	1.4734288233276160e-02	1.4716404985720855e-02	1.5040670379954407e-02	1.5471967951165067e-02	1.4793972944966455e-02	1.5256336835822670e-02	1.5114686338282807e-02	
1.2679480858130025e-02	1.2699958488566362e-02	1.2666586743293577e-02	1.2681744605692033e-02	1.2675687821930171e-02	1.2723160567898899e-02	1.2506776206113120e-02	1.2714254404351949e-02	1.2603767256435940e-02	1.2648961731574992e-02	1.2657919721777995e-02	1.2722357429236785e-02	1.2623276898719074e-02	1.2687965837226148e-02	1.2678503480100738e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_7
1.4680733915584196e-01	1.4768664250154384e-01	1.4770260275076871e-01	1.4685888913331613e-01	1.4715880318477359e-01	1.4746665034554371e-01	1.4714674764617833e-01	1.4741666088513675e-01	1.4661893391760206e-01	1.4723581955067025e-01	1.4762296103218600e-01	1.4712456766415150e-01	1.4759610953691374e-01	1.4686181404919768e-01	1.4708535698672903e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
-1.7725174039847830e-02	-1.8253763041223503e-02	-1.7138596955005497e-02	-1.6498812620557857e-02	-1.8141334987576835e-02	-1.7270026197325955e-02	-1.7978467657205649e-02	-1.8269050917842644e-02	-1.6868885753123980e-02	-1.7252689689884498e-02	-1.8039680708865996e-02	-1.8447011349937759e-02	-1.8104939726290292e-02	-1.7285605782432600e-02	-1.7111229299205333e-02	
2.3042742014193773e-02	2.3322736731346515e-02	2.3521437500319001e-02	2.3361579876623621e-02	2.3131191698945008e-02	2.3449658263630775e-02	2.3229782531773897e-02	2.3259453493154870e-02	2.3205733067448650e-02	2.3394540344396930e-02	2.3266692890505383e-02	2.3146822007048217e-02	2.3283189954931800e-02	2.3224171201270766e-02	2.3317921822955945e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_8
1.4680733915584196e-01	1.4768664250154384e-01	1.4770260275076871e-01	1.4685888913331613e-01	1.4715880318477359e-01	1.4746665034554371e-01	1.4714674764617833e-01	1.4741666088513675e-01	1.4661893391760206e-01	1.4723581955067025e-01	1.4762296103218600e-01	1.4712456766415150e-01	1.4759610953691374e-01	1.4686181404919768e-01	1.4708535698672903e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
-1.0297666748461665e-03	-1.4448679104697437e-03	-6.1034584835498173e-04	-5.6478408025334437e-05	-1.3185579308648276e-03	-7.1446003330252750e-04	-1.3307864234973210e-03	-1.5587926351258719e-03	-1.3721625545562444e-04	-7.1627301932808418e-04	-1.2610193936460901e-03	-1.7812282849585803e-03	-1.3441019962424083e-03	-5.9004872819864995e-04	-4.8906421904565400e-04	
2.1312971648629116e-02	2.1606238779096447e-02	2.1722778723583368e-02	2.1545301147952296e-02	2.1423174062033243e-02	2.1663836786113840e-02	2.1479927072702760e-02	2.1525940200675771e-02	2.1447202652434862e-02	2.1602532733289378e-02	2.1550974532675616e-02	2.1411995313759553e-02	2.1559466674398307e-02	2.1474282120666339e-02	2.1543122101377560e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_9
1.4680733915584196e-01	1.4768664250154384e-01	1.4770260275076871e-01	1.4685888913331613e-01	1.4715880318477359e-01	1.4746665034554371e-01	1.4714674764617833e-01	1.4741666088513675e-01	1.4661893391760206e-01	1.4723581955067025e-01	1.4762296103218600e-01	1.4712456766415150e-01	1.4759610953691374e-01	1.4686181404919768e-01	1.4708535698672903e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.3451862985853297e-02	1.3121729143608624e-02	1.3760844566180069e-02	1.4223134887477062e-02	1.3274624441638044e-02	1.3657416589351490e-02	1.3125735493275698e-02	1.2940685261067397e-02	1.4335540578278544e-02	1.3654257844035622e-02	1.3257649014792122e-02	1.2694718248679376e-02	1.3189196516079860e-02	1.3865819417370778e-02	1.3941688024993015e-02	
1.9703695146768039e-02	1.9997584089930950e-02	2.0066829284632333e-02	1.9879342189210735e-02	1.9825475378221956e-02	2.0013266538405922e-02	1.9856270952691442e-02	1.9910452221586956e-02	1.9810862978271511e-02	1.9951605802245444e-02	1.9941558978592535e-02	1.9799493594589677e-02	1.9948328997727721e-02	1.9846095937652474e-02	1.9902683677653556e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_10
1.4468288060617412e-01	1.4492844381758299e-01	1.4465134286982501e-01	1.4466117087534835e-01	1.4420772824119787e-01	1.4430746247647946e-01	1.4434469163902205e-01	1.4462511909791631e-01	1.4487554448039955e-01	1.4458187861865018e-01	1.4457388028427132e-01	1.4460173106376314e-01	1.4421358766657200e-01	1.4409524490553191e-01	1.4425206702952428e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.6783510353777953e-02	-1.6148516275393099e-02	-1.6519817754304361e-02	-1.5902333534500990e-02	-1.6940877078164246e-02	-1.7011347804657934e-02	-1.6330483432405590e-02	-1.6062954076402625e-02	-1.6899671384167481e-02	-1.5960845116863326e-02	-1.5897230071773683e-02	-1.5933404839205967e-02	-1.6390831033444686e-02	-1.5257917733337012e-02	-1.6339085520021945e-02	
2.2757078657896564e-02	2.2927137320369360e-02	2.2736119863316823e-02	2.2927292816567357e-02	2.2587417971447265e-02	2.2584846365930750e-02	2.2743221592162483e-02	2.2803106711493659e-02	2.2716766230621958e-02	2.2842470627272550e-02	2.2866295967071081e-02	2.2875760050617061e-02	2.2585108440260886e-02	2.2760684600247830e-02	2.2681530660423905e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_11
1.4468288060617412e-01	1.4492844381758299e-01	1.4465134286982501e-01	1.4466117087534835e-01	1.4420772824119787e-01	1.4430746247647946e-01	1.4434469163902205e-01	1.4462511909791631e-01	1.4487554448039955e-01	1.4458187861865018e-01	1.4457388028427132e-01	1.4460173106376314e-01	1.4421358766657200e-01	1.4409524490553191e-01	1.4425206702952428e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.5730526012730228e-03	-8.3416578205472436e-04	-1.2099605862727902e-03	-6.7516040286275114e-04	-1.7146974698088735e-03	-1.8767273074860036e-03	-1.0148306022307318e-03	-7.2913853602524226e-04	-1.3517962098445468e-03	-7.0316550421917201e-04	-6.4050250470468195e-04	-7.5918303490882244e-04	-1.0911907315887259e-03	9.7164742971028728e-05	-9.9977486472782595e-04	
2.0777286954015612e-02	2.0941862877689621e-02	2.0770541816663681e-02	2.0918814007219826e-02	2.0618458848381593e-02	2.0602087143995536e-02	2.0770035964889241e-02	2.0828549847784164e-02	2.0798747712176699e-02	2.0846448620955950e-02	2.0873522921244995e-02	2.0864016738840432e-02	2.0625384881421956e-02	2.0774514749370018e-02	2.0711856585861145e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_12
1.4468288060617412e-01	1.4492844381758299e-01	1.4465134286982501e-01	1.4466117087534835e-01	1.4420772824119787e-01	1.4430746247647946e-01	1.4434469163902205e-01	1.4462511909791631e-01	1.4487554448039955e-01	1.4458187861865018e-01	1.4457388028427132e-01	1.4460173106376314e-01	1.4421358766657200e-01	1.4409524490553191e-01	1.4425206702952428e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.1769312223113088e-02	1.2585141577713232e-02	1.2226205397461859e-02	1.2658395247001963e-02	1.1615354234770031e-02	1.1454001896387761e-02	1.2397213147249425e-02	1.2711284542677281e-02	1.2251038384592294e-02	1.2693359892238132e-02	1.2730462252360575e-02	1.2548294180241587e-02	1.2338798902986142e-02	1.3539655860437677e-02	1.2432673810795852e-02	
1.9039573715671332e-02	1.9195493369622046e-02	1.9042923012728266e-02	1.9156508347539947e-02	1.8886214239506535e-02	1.8872316400991136e-02	1.9033105918753544e-02	1.9092347502250497e-02	1.9095917871934921e-02	1.9098860422204669e-02	1.9124411873006460e-02	1.9103767238367111e-02	1.8904985469228149e-02	1.9029333011980086e-02	1.8978132203702331e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_13
1.4167561687468966e-01	1.4150894711833434e-01	1.4178975511490494e-01	1.4166968016050355e-01	1.4169124161097627e-01	1.4153260693993461e-01	1.4161581865255066e-01	1.4168941897708551e-01	1.4148986903036223e-01	1.4162811359392352e-01	1.4149623549502410e-01	1.4148244027328363e-01	1.4142099374667505e-01	1.4153002741701379e-01	1.4162728841346478e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.5953928636337683e-02	-1.5124296880152016e-02	-1.5525091581804706e-02	-1.5396497015697092e-02	-1.5708953532375086e-02	-1.5575389276733964e-02	-1.5678787903619013e-02	-1.5405859934656568e-02	-1.5642414052359194e-02	-1.5467580606379400e-02	-1.6098455037391046e-02	-1.6595754788083950e-02	-1.5383375364207669e-02	-1.6071770493798654e-02	-1.5207017648273952e-02	
2.2170874661728839e-02	2.2311539752430387e-02	2.2284448367644552e-02	2.2288549015862573e-02	2.2257128577469806e-02	2.2202657672848028e-02	2.2249773935703984e-02	2.2335963746037860e-02	2.2158688241328668e-02	2.2255868985266981e-02	2.2123134127887484e-02	2.2043689964772403e-02	2.2191147475336612e-02	2.2125419917543725e-02	2.2289098832634986e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_14
1.4167561687468966e-01	1.4150894711833434e-01	1.4178975511490494e-01	1.4166968016050355e-01	1.4169124161097627e-01	1.4153260693993461e-01	1.4161581865255066e-01	1.4168941897708551e-01	1.4148986903036223e-01	1.4162811359392352e-01	1.4149623549502410e-01	1.4148244027328363e-01	1.4142099374667505e-01	1.4153002741701379e-01	1.4162728841346478e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-6.9248497963617095e-04	1.3424952062052187e-05	-3.1395551033905345e-04	-2.4431345460640408e-04	-4.3944060104592064e-04	-3.8697945139737344e-04	-4.5687003640901280e-04	-2.2409824261621081e-04	-4.2982323375195808e-04	-3.2088311581515705e-04	-9.4825943343079810e-04	-1.4098753309463308e-03	-2.2824156576797816e-04	-7.6563634758144983e-04	-2.6945800762651073e-05	
2.0181479990572650e-02	2.0270277670302289e-02	2.0270775993245938e-02	2.0260013697080942e-02	2.0253849851062111e-02	2.0189959087771641e-02	2.0235023984010888e-02	2.0309510836554689e-02	2.0151422263393590e-02	2.0231612092712237e-02	2.0117395081819194e-02	2.0054670688570107e-02	2.0170200441843349e-02	2.0145666215864250e-02	2.0263033422288586e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_15
1.4167561687468966e-01	1.4150894711833434e-01	1.4178975511490494e-01	1.4166968016050355e-01	1.4169124161097627e-01	1.4153260693993461e-01	1.4161581865255066e-01	1.4168941897708551e-01	1.4148986903036223e-01	1.4162811359392352e-01	1.4149623549502410e-01	1.4148244027328363e-01	1.4142099374667505e-01	1.4153002741701379e-01	1.4162728841346478e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2482789253473070e-02	1.3074922385648086e-02	1.2809229210125922e-02	1.2833412707616149e-02	1.2716162701611217e-02	1.2703248972729120e-02	1.2681410726595815e-02	1.2867503618041259e-02	1.2714824965692623e-02	1.2752991940304492e-02	1.2133104856742266e-02	1.1714181213420105e-02	1.2846769986705781e-02	1.2432669312881256e-02	1.3067656813919387e-02	
1.8418527436136863e-02	1.8471451721053612e-02	1.8489393106290244e-02	1.8469733941043870e-02	1.8476512878937611e-02	1.8408906630997958e-02	1.8454083373599835e-02	1.8518320321376371e-02	1.8378982505179442e-02	1.8445012241321172e-02	1.8345357044470007e-02	1.8295491772241178e-02	1.8385996992091133e-02	1.8387062511577585e-02	1.8474127742350757e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_16
1.4183968605012845e-01	1.4194212619384997e-01	1.4200073195267598e-01	1.4193469917199039e-01	1.4218156865390988e-01	1.4209914390583769e-01	1.4197160261226952e-01	1.4195546027360209e-01	1.4183275801023709e-01	1.4192476595485065e-01	1.4221029972409116e-01	1.4220582141215160e-01	1.4201262434832310e-01	1.4209034000720289e-01	1.4204299013275432e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
-1.7804559098743789e-02	-1.8051950244202947e-02	-1.7848181599240676e-02	-1.7396621554092828e-02	-1.7786545962951372e-02	-1.7861264963254880e-02	-1.7670031860310881e-02	-1.7836933493166784e-02	-1.7681527021603277e-02	-1.7898895277080440e-02	-1.7935983091548313e-02	-1.7565255318461814e-02	-1.7916117778450202e-02	-1.7839218559146913e-02	-1.7842229087081274e-02	
2.2090059108257530e-02	2.2086860847838147e-02	2.2154541169037128e-02	2.2212518197578291e-02	2.2232305358036698e-02	2.2181163719150219e-02	2.2183398772281437e-02	2.2141981350177746e-02	2.2144645443509033e-02	2.2086212533672895e-02	2.2204997954327631e-02	2.2281957511710450e-02	2.2150000227970604e-02	2.2192902544073072e-02	2.2195851663474545e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_17
1.4183968605012845e-01	1.4194212619384997e-01	1.4200073195267598e-01	1.4193469917199039e-01	1.4218156865390988e-01	1.4209914390583769e-01	1.4197160261226952e-01	1.4195546027360209e-01	1.4183275801023709e-01	1.4192476595485065e-01	1.4221029972409116e-01	1.4220582141215160e-01	1.4201262434832310e-01	1.4209034000720289e-01	1.4204299013275432e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
-3.2343525567203324e-03	-3.4870442708988814e-03	-3.2114231423890083e-03	-2.8141077172147422e-03	-3.2477137580458892e-03	-3.3062943840963810e-03	-3.1212528599962319e-03	-3.2558426177635436e-03	-3.1527587987205397e-03	-3.3580083902592373e-03	-3.3552464567138118e-03	-3.0323339327438248e-03	-3.3432015902283008e-03	-3.2863136774190227e-03	-3.3325168912267389e-03	
2.0027279650736553e-02	2.0029345440406635e-02	2.0099563711457876e-02	2.0136135041917358e-02	2.0155912472583117e-02	2.0111956366000879e-02	2.0109742266032606e-02	2.0077697293758894e-02	2.0067676240813910e-02	2.0023152655604684e-02	2.0141593683789139e-02	2.0197628390332567e-02	2.0084774744564108e-02	2.0121834762966147e-02	2.0115229210470285e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_18
1.4183968605012845e-01	1.4194212619384997e-01	1.4200073195267598e-01	1.4193469917199039e-01	1.4218156865390988e-01	1.4209914390583769e-01	1.4197160261226952e-01	1.4195546027360209e-01	1.4183275801023709e-01	1.4192476595485065e-01	1.4221029972409116e-01	1.4220582141215160e-01	1.4201262434832310e-01	1.4209034000720289e-01	1.4204299013275432e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
9.5229685483311510e-03	9.2551779863735417e-03	9.5816555454448227e-03	9.9398674012700361e-03	9.4827038884011117e-03	9.4150525428325915e-03	9.5988533611438831e-03	9.4985011422256127e-03	9.5517327204623081e-03	9.3733316599654559e-03	9.3963507834794457e-03	9.6763200849233066e-03	9.3996825822355856e-03	9.4478884341262503e-03	9.3724556666517078e-03	
1.8242722245188941e-02	1.8246662794674171e-02	1.8315567086061850e-02	1.8339105271058514e-02	1.8360552667852366e-02	1.8318635353281616e-02	1.8314116397508729e-02	1.8289495807094998e-02	1.8270781639447727e-02	1.8238656517350370e-02	1.8352477757138587e-02	1.8393918818093550e-02	1.8295051963612780e-02	1.8328997073916289e-02	1.8317420240222006e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_19
1.4114361568195968e-01	1.4096795694693554e-01	1.4126950986870063e-01	1.4127415796048601e-01	1.4117332176731395e-01	1.4112451289378508e-01	1.4127434051028295e-01	1.4114286615269514e-01	1.4107765049703452e-01	1.4102104157323092e-01	1.4101114385534527e-01	1.4101967570133173e-01	1.4116660186370911e-01	1.4105858935469404e-01	1.4125785177924294e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.7142437265292187e-02	-1.7541869277497985e-02	-1.7907519654466519e-02	-1.6951880557132953e-02	-1.7326908390634332e-02	-1.7418095460337457e-02	-1.7464087429052227e-02	-1.7609274151378806e-02	-1.7529427763125993e-02	-1.6969427276187027e-02	-1.8399757772385533e-02	-1.7862832447737037e-02	-1.6823124239950221e-02	-1.7469246509420028e-02	-1.7723813970856511e-02	
2.1747623118645271e-02	2.1615115569646532e-02	2.1678196978181023e-02	2.1820765644928391e-02	2.1724302804373211e-02	2.1706473994549946e-02	2.1717895247820682e-02	2.1698041547741888e-02	2.1685259603028341e-02	2.1729878278015948e-02	2.1474930902578945e-02	2.1576456471822790e-02	2.1826469786869362e-02	2.1669158842206975e-02	2.1702825164244724e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_20
1.4114361568195968e-01	1.4096795694693554e-01	1.4126950986870063e-01	1.4127415796048601e-01	1.4117332176731395e-01	1.4112451289378508e-01	1.4127434051028295e-01	1.4114286615269514e-01	1.4107765049703452e-01	1.4102104157323092e-01	1.4101114385534527e-01	1.4101967570133173e-01	1.4116660186370911e-01	1.4105858935469404e-01	1.4125785177924294e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.2722794402079416e-03	-2.6026499912428780e-03	-2.9998799638836227e-03	-2.0887216834612754e-03	-2.5225254925846929e-03	-2.6135327594280777e-03	-2.5829828739067084e-03	-2.7771407486781863e-03	-2.6568415136031809e-03	-2.1443504687874426e-03	-3.4952277748126759e-03	-2.9171172944753576e-03	-2.0155801320957401e-03	-2.5925973994142537e-03	-2.8603890319887082e-03	
1.9745471141303896e-02	1.9636235975241473e-02	1.9697008990586816e-02	1.9810232390815200e-02	1.9715855689856024e-02	1.9699408587529360e-02	1.9727505231936091e-02	1.9698720672514422e-02	1.9691180401355108e-02	1.9718272336869389e-02	1.9512353170149200e-02	1.9606842615270282e-02	1.9802374481517771e-02	1.9678801165156710e-02	1.9710207029162128e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_21
1.4114361568195968e-01	1.4096795694693554e-01	1.4126950986870063e-01	1.4127415796048601e-01	1.4117332176731395e-01	1.4112451289378508e-01	1.4127434051028295e-01	1.4114286615269514e-01	1.4107765049703452e-01	1.4102104157323092e-01	1.4101114385534527e-01	1.4101967570133173e-01	1.4116660186370911e-01	1.4105858935469404e-01	1.4125785177924294e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.0723054964390938e-02	1.0453474557385461e-02	1.0036408686681736e-02	1.0892183213756207e-02	1.0416566556140205e-02	1.0347975428042749e-02	1.0428058112732508e-02	1.0185087423114580e-02	1.0334345084251767e-02	1.0817779891215601e-02	9.5450795216752427e-03	1.0148115216761122e-02	1.0935022343711076e-02	1.0404388762296213e-02	1.0131748110737221e-02	
1.8002901026511055e-02	1.7910379118328226e-02	1.7969550951932679e-02	1.8059879205900610e-02	1.7969932299935983e-02	1.7957367745998432e-02	1.7993545416973056e-02	1.7958443475484250e-02	1.7953514517291613e-02	1.7970807256216175e-02	1.7801040157697456e-02	1.7887803744913659e-02	1.8046082856551817e-02	1.7944263862535611e-02	1.7974609973827139e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_22
1.5699015802218233e-01	1.5714144582959000e-01	1.5692982356887014e-01	1.5710874415781279e-01	1.5697546359899969e-01	1.5704677506265663e-01	1.5678714911713115e-01	1.5710374195368884e-01	1.5702228267331514e-01	1.5708512757741239e-01	1.5719182679968341e-01	1.5701865148556970e-01	1.5705809960270692e-01	1.5702313390331565e-01	1.5705286626310871e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.6942392769738468e-02	-1.6863441466138357e-02	-1.6980004788133746e-02	-1.7048365117851599e-02	-1.7085160884460410e-02	-1.6755873521331927e-02	-1.7223789558988567e-02	-1.7065475650293455e-02	-1.6456921296284288e-02	-1.6870129381653942e-02	-1.7145308565521156e-02	-1.6811433529143605e-02	-1.7040029287285124e-02	-1.6923891006687619e-02	-1.7254000563797167e-02	
2.8576932660408283e-02	2.8641044898793454e-02	2.8538283563437614e-02	2.8587113999279552e-02	2.8543182432992475e-02	2.8626171113951840e-02	2.8443280149226438e-02	2.8594260739266776e-02	2.8702241965965748e-02	2.8613628919744914e-02	2.8596792754760111e-02	2.8620628514012675e-02	2.8596951846228291e-02	2.8559357473645838e-02	2.8549175653620751e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_23
1.5699015802218233e-01	1.5714144582959000e-01	1.5692982356887014e-01	1.5710874415781279e-01	1.5697546359899969e-01	1.5704677506265663e-01	1.5678714911713115e-01	1.5710374195368884e-01	1.5702228267331514e-01	1.5708512757741239e-01	1.5719182679968341e-01	1.5701865148556970e-01	1.5705809960270692e-01	1.5702313390331565e-01	1.5705286626310871e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.1147748345457518e-03	-2.0253431242099329e-03	-2.1463704111750193e-03	-2.2284369313222141e-03	-2.2231535565847282e-03	-1.9372476074124012e-03	-2.3952203771702985e-03	-2.2350336666459025e-03	-1.6904003503121767e-03	-2.0728940008331032e-03	-2.2803474245609578e-03	-1.9415570618585842e-03	-2.2321171805642359e-03	-2.1454703254145391e-03	-2.5131652137745097e-03	
2.6062934041468491e-02	2.6122297665593208e-02	2.6025475217987183e-02	2.6073115109503935e-02	2.6038564322868975e-02	2.6105114531267078e-02	2.5940144875943802e-02	2.6080528499487179e-02	2.6159539411741269e-02	2.6094542440009569e-02	2.6094389316993795e-02	2.6109379752522664e-02	2.6078763007915971e-02	2.6038180500969413e-02	2.6026930510887884e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_24
1.5699015802218233e-01	1.5714144582959000e-01	1.5692982356887014e-01	1.5710874415781279e-01	1.5697546359899969e-01	1.5704677506265663e-01	1.5678714911713115e-01	1.5710374195368884e-01	1.5702228267331514e-01	1.5708512757741239e-01	1.5719182679968341e-01	1.5701865148556970e-01	1.5705809960270692e-01	1.5702313390331565e-01	1.5705286626310871e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0813585245258828e-02	1.0907645787488734e-02	1.0782505995519970e-02	1.0678894049015064e-02	1.0736803867971823e-02	1.0981169958117681e-02	1.0553155072004439e-02	1.0683829947134404e-02	1.1175471537455850e-02	1.0823290293874577e-02	1.0671116781697382e-02	1.1017719779797458e-02	1.0675924100966544e-02	1.0747377926898088e-02	1.0331589471494984e-02	
2.3876040529896673e-02	2.3930712962445748e-02	2.3839464790340437e-02	2.3883792906734740e-02	2.3858402143459762e-02	2.3912784712743669e-02	2.3765639991723455e-02	2.3891548388070415e-02	2.3951323853038900e-02	2.3903080675309048e-02	2.3913010050605886e-02	2.3922566097435292e-02	2.3888406292046697e-02	2.3848722227130172e-02	2.3834228539537615e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_25
1.7297794314997311e-01	1.7299094561825051e-01	1.7321956800278193e-01	1.7334662897035344e-01	1.7320012092725914e-01	1.7311171309935258e-01	1.7306967754490118e-01	1.7329862343249958e-01	1.7313468192174192e-01	1.7296920459951473e-01	1.7317718368892959e-01	1.7333016585800384e-01	1.7305355230725911e-01	1.7327305153070877e-01	1.7321158547772003e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.5900145099648183e-02	-1.6799749417877929e-02	-1.6608001207147727e-02	-1.5386648198721042e-02	-1.6361909478872533e-02	-1.5915238150878225e-02	-1.7118277882226418e-02	-1.6505888024164583e-02	-1.5552102971539195e-02	-1.6082809316955743e-02	-1.5866995973949471e-02	-1.7038754686844543e-02	-1.6530318853189868e-02	-1.6160275105590566e-02	-1.5755954559923652e-02	
3.6082461867151520e-02	3.5793732519109438e-02	3.5914104750352123e-02	3.6318980549710604e-02	3.5986796154930951e-02	3.6117592491059045e-02	3.5739183946909663e-02	3.5965325309485111e-02	3.6191397258597081e-02	3.5956515554241293e-02	3.6120831480316237e-02	3.5869636810798397e-02	3.5903944533106628e-02	3.6138531528094840e-02	3.6163967975211042e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_26
1.7297794314997311e-01	1.7299094561825051e-01	1.7321956800278193e-01	1.7334662897035344e-01	1.7320012092725914e-01	1.7311171309935258e-01	1.7306967754490118e-01	1.7329862343249958e-01	1.7313468192174192e-01	1.7296920459951473e-01	1.7317718368892959e-01	1.7333016585800384e-01	1.7305355230725911e-01	1.7327305153070877e-01	1.7321158547772003e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.0979377669319834e-03	-1.7770245331553414e-03	-1.5101864015316657e-03	-5.5157534459104873e-04	-1.4196317526103674e-03	-1.1417547650938442e-03	-2.2010510924914684e-03	-1.5624047462440560e-03	-9.1509047741308858e-04	-1.1675027753069722e-03	-9.6044610628556737e-04	-2.1245613472563596e-03	-1.6324126953068674e-03	-1.3219243837804540e-03	-8.3365031752735685e-04	
3.3032222929898866e-02	3.2837733784298023e-02	3.2966124559443019e-02	3.3254781568138617e-02	3.2992768154164374e-02	3.3062924129851838e-02	3.2770957572603586e-02	3.2975595573833047e-02	3.3093623528971813e-02	3.2951152730044307e-02	3.3099190620257589e-02	3.2894611500110832e-02	3.2906855498579871e-02	3.3104420853400936e-02	3.3139027849873125e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_27
1.7297794314997311e-01	1.7299094561825051e-01	1.7321956800278193e-01	1.7334662897035344e-01	1.7320012092725914e-01	1.7311171309935258e-01	1.7306967754490118e-01	1.7329862343249958e-01	1.7313468192174192e-01	1.7296920459951473e-01	1.7317718368892959e-01	1.7333016585800384e-01	1.7305355230725911e-01	1.7327305153070877e-01	1.7321158547772003e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.1822355353147518e-02	1.1333922454317719e-02	1.1643371616846809e-02	1.2402340783990162e-02	1.1643689252861661e-02	1.1769687761414238e-02	1.0864130918197407e-02	1.1503430403454501e-02	1.1910508753169707e-02	1.1858526268244962e-02	1.2072184529601654e-02	1.0900807671986756e-02	1.1397556643141682e-02	1.1636159403656254e-02	1.2197136883300153e-02	
3.0382388286256418e-02	3.0251838275886157e-02	3.0378355497186316e-02	3.0594062281348033e-02	3.0384432513461790e-02	3.0413684062491050e-02	3.0187689884405129e-02	3.0370546059977549e-02	3.0422825361457843e-02	3.0333228326677578e-02	3.0471291085308654e-02	3.0297149271138038e-02	3.0298974478231364e-02	3.0465493718824163e-02	3.0505508225478747e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_28
1.9885288769195525e-01	1.9857064109140579e-01	1.9859537361880394e-01	1.9872882741487832e-01	1.9877103371924248e-01	1.9864399502821550e-01	1.9883012296423902e-01	1.9869790758825082e-01	1.9871510907097439e-01	1.9854581311049785e-01	1.9861297523842003e-01	1.9874158105409434e-01	1.9861843081104566e-01	1.9862721392549490e-01	1.9882529713725264e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.9571764629885191e-02	-1.8545276330009935e-02	-1.8867373660545750e-02	-1.8805661969847592e-02	-1.9772923905443690e-02	-1.9078732161853545e-02	-1.8776900505379140e-02	-1.9332065165820173e-02	-1.8998528013492222e-02	-1.8847884264129922e-02	-1.8905621744967932e-02	-1.8956042069509904e-02	-1.9358570577772294e-02	-1.8956592289749108e-02	-1.9249298946406812e-02	
4.8837974618971693e-02	4.9136388405146988e-02	4.9036964673522247e-02	4.9122038183727589e-02	4.8733255195560113e-02	4.8959917703765073e-02	4.9068960378404851e-02	4.8926710852229910e-02	4.9003399126831430e-02	4.9028118987373054e-02	4.9012144195327484e-02	4.9053591592586099e-02	4.8817714575743264e-02	4.9029095932836636e-02	4.9003334173710847e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_29
1.9885288769195525e-01	1.9857064109140579e-01	1.9859537361880394e-01	1.9872882741487832e-01	1.9877103371924248e-01	1.9864399502821550e-01	1.9883012296423902e-01	1.9869790758825082e-01	1.9871510907097439e-01	1.9854581311049785e-01	1.9861297523842003e-01	1.9874158105409434e-01	1.9861843081104566e-01	1.9862721392549490e-01	1.9882529713725264e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-4.7736615690089634e-03	-3.9973973741379842e-03	-4.1616915748374783e-03	-4.1627789179747021e-03	-5.0559397738257628e-03	-4.3780475049889911e-03	-4.1212612380017721e-03	-4.6419878375945911e-03	-4.2898285911057710e-03	-4.2319192489861934e-03	-4.2126920182107563e-03	-4.2446649681274762e-03	-4.6059416356516725e-03	-4.2747964950519690e-03	-4.6336589109703952e-03	
4.4932154499254737e-02	4.5093071752078780e-02	4.5061918426209359e-02	4.5121306004335601e-02	4.4815781413241489e-02	4.4995555094950589e-02	4.5078862165477109e-02	4.4969593864534529e-02	4.5036977547225972e-02	4.5024933367541507e-02	4.5033309183598276e-02	4.5083259762975135e-02	4.4890108116623140e-02	4.5050439781421460e-02	4.5015591264595048e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_30
1.9885288769195525e-01	1.9857064109140579e-01	1.9859537361880394e-01	1.9872882741487832e-01	1.9877103371924248e-01	1.9864399502821550e-01	1.9883012296423902e-01	1.9869790758825082e-01	1.9871510907097439e-01	1.9854581311049785e-01	1.9861297523842003e-01	1.9874158105409434e-01	1.9861843081104566e-01	1.9862721392549490e-01	1.9882529713725264e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
8.2576678191174369e-03	8.8153874403291421e-03	8.7747978989348163e-03	8.7226137750142652e-03	7.8964259887316368e-03	8.5545684474901684e-03	8.7797988635741897e-03	8.3016271448754508e-03	8.6480016064598708e-03	8.6333725314477194e-03	8.7263431757263477e-03	8.6953501873364425e-03	8.3701098066837898e-03	8.6296139275736095e-03	8.2411992559991709e-03	
4.1549507240344119e-02	4.1619688510125742e-02	4.1628766985344214e-02	4.1671712442286603e-02	4.1426034676197786e-02	4.1570453075833014e-02	4.1639083285712614e-02	4.1554749886714495e-02	4.1609296011663702e-02	4.1575840562493561e-02	4.1601573589808552e-02	4.1651781924818929e-02	4.1490117677597818e-02	4.1611792651624797e-02	4.1579916999064083e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_31
1.0736168974974894e-01	1.0724225986632474e-01	1.0712554478143523e-01	1.0707759563402527e-01	1.0701128233278968e-01	1.0695448691592377e-01	1.0703299931490551e-01	1.0710160293906325e-01	1.0720710436663870e-01	1.0728270502523707e-01	1.0713861764154083e-01	1.0733546001224045e-01	1.0699474458266499e-01	1.0707745649242584e-01	1.0721693815682626e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.7414795627814006e-02	-1.7584746424982256e-02	-1.8100823946255756e-02	-1.7653532720390441e-02	-1.7929974274214555e-02	-1.8070280016768525e-02	-1.8165698154452847e-02	-1.7601304129429146e-02	-1.7945492949494407e-02	-1.7716483830122531e-02	-1.7900102326424944e-02	-1.7697528405080099e-02	-1.8355422506688840e-02	-1.8286100030214969e-02	-1.8004706169224366e-02	
1.4465481199494673e-02	1.4389618899273711e-02	1.4305374755265488e-02	1.4333411650933176e-02	1.4264760807958184e-02	1.4237214748226840e-02	1.4231374084661897e-02	1.4353392732397198e-02	1.4332259218382194e-02	1.4372691923598791e-02	1.4298581625142557e-02	1.4425253204436519e-02	1.4205790963987053e-02	1.4271261217465771e-02	1.4329444810479645e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_32
1.0736168974974894e-01	1.0724225986632474e-01	1.0712554478143523e-01	1.0707759563402527e-01	1.0701128233278968e-01	1.0695448691592377e-01	1.0703299931490551e-01	1.0710160293906325e-01	1.0720710436663870e-01	1.0728270502523707e-01	1.0713861764154083e-01	1.0733546001224045e-01	1.0699474458266499e-01	1.0707745649242584e-01	1.0721693815682626e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-3.9373317849221434e-03	-4.0623230705547353e-03	-4.6421006961186728e-03	-4.0855798999441806e-03	-4.4654215735092928e-03	-4.5502052681127281e-03	-4.6043115804421664e-03	-4.1160633836920812e-03	-4.4325027054195054e-03	-4.2111876352315114e-03	-4.3039935214092551e-03	-4.1983467196095026e-03	-4.9052200698657122e-03	-4.8210292447629088e-03	-4.4978319350216234e-03	
1.3237078326941858e-02	1.3169959673957843e-02	1.3087042604635495e-02	1.3121883331330412e-02	1.3048870238924089e-02	1.3029385154177436e-02	1.3030769381282618e-02	1.3132290497149032e-02	1.3118374198603299e-02	1.3153358297085235e-02	1.3096456791308154e-02	1.3201142221599901e-02	1.2995890938853526e-02	1.3056796338943244e-02	1.3115694461336376e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_33
1.0736168974974894e-01	1.0724225986632474e-01	1.0712554478143523e-01	1.0707759563402527e-01	1.0701128233278968e-01	1.0695448691592377e-01	1.0703299931490551e-01	1.0710160293906325e-01	1.0720710436663870e-01	1.0728270502523707e-01	1.0713861764154083e-01	1.0733546001224045e-01	1.0699474458266499e-01	1.0707745649242584e-01	1.0721693815682626e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
8.0034235476336979e-03	7.9176115730144048e-03	7.3012573625410582e-03	7.9239148693792949e-03	7.4752206438902236e-03	7.4216616824500925e-03	7.4166961765224915e-03	7.8263869114758577e-03	7.5509840010664631e-03	7.7607058700028542e-03	7.7414533326479462e-03	7.7567205607347589e-03	7.0324548170791756e-03	7.1153222365960833e-03	7.4743017194773831e-03	
1.2129506518852435e-02	1.2068913764869616e-02	1.1990056579622991e-02	1.2025968748197918e-02	1.1953374758461366e-02	1.1937710956335997e-02	1.1945486533808114e-02	1.2030537057643301e-02	1.2023170688497769e-02	1.2053706724820177e-02	1.2008484083916020e-02	1.2096050425001031e-02	1.1906333061206545e-02	1.1961630072117910e-02	1.2020229638926377e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_34
1.2478554018495558e-01	1.2491188203387132e-01	1.2483169510711943e-01	1.2492518713198764e-01	1.2491181458673048e-01	1.2497355380858914e-01	1.2496482004301641e-01	1.2488185199665079e-01	1.2472291509067358e-01	1.2488665545209728e-01	1.2486908776712451e-01	1.2491211604671280e-01	1.2486976025928306e-01	1.2502456259296141e-01	1.2492819037711202e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.0382260595891682e-02	-2.0534319219021047e-02	-2.0687471503519461e-02	-2.0010805480979582e-02	-2.0471836484146827e-02	-2.0399794868232429e-02	-1.9900817710984509e-02	-2.0764155141539092e-02	-2.1011819831776080e-02	-2.0285524037828628e-02	-2.0026856855186487e-02	-2.0417438457606241e-02	-2.0433025598727866e-02	-2.0351720070044765e-02	-1.9873026849730996e-02	
2.1527900144420804e-02	2.1568679031431278e-02	2.1475875989760265e-02	2.1643741589731078e-02	2.1581735222083516e-02	2.1593322713846078e-02	2.1653351344619615e-02	2.1538209194216951e-02	2.1410827923793171e-02	2.1615006777144601e-02	2.1599551200705638e-02	2.1572661826357867e-02	2.1576516382217421e-02	2.1615476884088988e-02	2.1677944005768314e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_35
1.2478554018495558e-01	1.2491188203387132e-01	1.2483169510711943e-01	1.2492518713198764e-01	1.2491181458673048e-01	1.2497355380858914e-01	1.2496482004301641e-01	1.2488185199665079e-01	1.2472291509067358e-01	1.2488665545209728e-01	1.2486908776712451e-01	1.2491211604671280e-01	1.2486976025928306e-01	1.2502456259296141e-01	1.2492819037711202e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-6.9733572146724876e-03	-7.2085207461153322e-03	-7.2826619068933618e-03	-6.6889272919176401e-03	-7.0861676319087519e-03	-7.0092812290854511e-03	-6.5884528534799480e-03	-7.3894470520196875e-03	-7.6782268552853250e-03	-6.9370503751992607e-03	-6.6793802462045415e-03	-7.0591689810551861e-03	-7.0973215745809004e-03	-6.9470306983248353e-03	-6.5023337584241558e-03	
1.9890861952386246e-02	1.9919861006025399e-02	1.9846896598262411e-02	1.9981309736958497e-02	1.9938021495439918e-02	1.9949928567738768e-02	1.9988676555036982e-02	1.9898611316121761e-02	1.9775899983093165e-02	1.9960123585852682e-02	1.9944318146151906e-02	1.9927627986269160e-02	1.9922024136406022e-02	1.9975785556322644e-02	2.0019890407363700e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_36
1.2478554018495558e-01	1.2491188203387132e-01	1.2483169510711943e-01	1.2492518713198764e-01	1.2491181458673048e-01	1.2497355380858914e-01	1.2496482004301641e-01	1.2488185199665079e-01	1.2472291509067358e-01	1.2488665545209728e-01	1.2486908776712451e-01	1.2491211604671280e-01	1.2486976025928306e-01	1.2502456259296141e-01	1.2492819037711202e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.9677840156014952e-03	4.6663670750677622e-03	4.6612920968930605e-03	5.1970270263541896e-03	4.8464902708746649e-03	4.9197735958158573e-03	5.2885228748456303e-03	4.5373559859080148e-03	4.2110163402771517e-03	4.9601279142453270e-03	5.2269477654945107e-03	4.8400026787331074e-03	4.7969683775409000e-03	5.0010058120370793e-03	5.4115129974096066e-03	
1.8423164327445857e-02	1.8444758927707035e-02	1.8385883081551785e-02	1.8498113463661234e-02	1.8466384424498571e-02	1.8477565656507183e-02	1.8503912083964315e-02	1.8430778997796340e-02	1.8312990758943833e-02	1.8480244988616730e-02	1.8466279934771127e-02	1.8454281750422585e-02	1.8444145322945839e-02	1.8506556301707555e-02	1.8536750703775088e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_37
1.5484939589556862e-01	1.5489046669552686e-01	1.5481389615354202e-01	1.5474283792106552e-01	1.5482031444300837e-01	1.5485134832884256e-01	1.5477401732460527e-01	1.5473167901581350e-01	1.5484169826054850e-01	1.5491177545933910e-01	1.5484427254875080e-01	1.5489142524518384e-01	1.5481099453871378e-01	1.5481720570583354e-01	1.5473555944381528e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.3234748013438056e-02	-2.3173375757682801e-02	-2.3420635488647645e-02	-2.3571355018879164e-02	-2.3647733674182492e-02	-2.3429159259511445e-02	-2.3845724072890984e-02	-2.3361585884904973e-02	-2.3806740189975112e-02	-2.2682177151246652e-02	-2.3420321091613294e-02	-2.3142038577586566e-02	-2.3398005856851672e-02	-2.3661566260310685e-02	-2.2990154260990658e-02	
3.6203799072394238e-02	3.6188328764775117e-02	3.6110776770478643e-02	3.6069928670825938e-02	3.6037003568811239e-02	3.6088568332597402e-02	3.6003741168913576e-02	3.6048902789043970e-02	3.6014157469462967e-02	3.6311875973908669e-02	3.6088354240787587e-02	3.6224156339471403e-02	3.6129618008503506e-02	3.6007260507720372e-02	3.6223122822251416e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_38
1.5484939589556862e-01	1.5489046669552686e-01	1.5481389615354202e-01	1.5474283792106552e-01	1.5482031444300837e-01	1.5485134832884256e-01	1.5477401732460527e-01	1.5473167901581350e-01	1.5484169826054850e-01	1.5491177545933910e-01	1.5484427254875080e-01	1.5489142524518384e-01	1.5481099453871378e-01	1.5481720570583354e-01	1.5473555944381528e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-9.8331552128596567e-03	-9.7475510403237653e-03	-1.0025964045175334e-02	-1.0252252139511225e-02	-1.0236220808247071e-02	-1.0002863784014410e-02	-1.0395855699957074e-02	-9.9653604584071798e-03	-1.0401025543174292e-02	-9.3274010655962636e-03	-9.9878246750518263e-03	-9.7073640969460862e-03	-1.0041896770135700e-02	-1.0280018819048664e-02	-9.6058695963104068e-03	
3.3754140350196193e-02	3.3745779858540027e-02	3.3667669026191976e-02	3.3609155669135110e-02	3.3605770603189519e-02	3.3656613576415612e-02	3.3586325892391848e-02	3.3609101089555699e-02	3.3587784833558523e-02	3.3834159567353778e-02	3.3651410971653570e-02	3.3778386632816217e-02	3.3671160232347778e-02	3.3571284109242427e-02	3.3758122655492495e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_39
1.5484939589556862e-01	1.5489046669552686e-01	1.5481389615354202e-01	1.5474283792106552e-01	1.5482031444300837e-01	1.5485134832884256e-01	1.5477401732460527e-01	1.5473167901581350e-01	1.5484169826054850e-01	1.5491177545933910e-01	1.5484427254875080e-01	1.5489142524518384e-01	1.5481099453871378e-01	1.5481720570583354e-01	1.5473555944381528e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.1161806038327569e-03	2.2283258776579218e-03	1.9241851365172646e-03	1.6369350776022085e-03	1.7307496853035120e-03	1.9745072594161139e-03	1.6026121748077271e-03	1.9863376460357574e-03	1.5680536595239769e-03	2.5825885344226140e-03	1.9987263898660901e-03	2.2737632064925573e-03	1.8802546348430094e-03	1.6659444625700959e-03	2.3211144222883007e-03	
3.1547493427797529e-02	3.1545568573919776e-02	3.1467789552479919e-02	3.1399711810922756e-02	3.1415524674970371e-02	3.1465104108258660e-02	3.1404775121946234e-02	3.1413160179402176e-02	3.1402961088391294e-02	3.1608396280100620e-02	3.1457081289833266e-02	3.1574426372171643e-02	3.1462545859235531e-02	3.1379709420379653e-02	3.1539115035370484e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_40
1.8031554298681349e-01	1.8036458425357496e-01	1.8039342423840612e-01	1.8022671284481323e-01	1.8027236502584612e-01	1.8039757861997582e-01	1.8051007807364486e-01	1.8031837450361526e-01	1.8052134322560853e-01	1.8029283973113752e-01	1.8034471887522158e-01	1.8019720555468002e-01	1.8042018575331370e-01	1.8044710654387272e-01	1.8039046384851448e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.3397729155264585e-02	-2.3954520394965123e-02	-2.3646287136720429e-02	-2.3594328862708847e-02	-2.3951904644124666e-02	-2.3845383092782002e-02	-2.3527343645700027e-02	-2.3298136968210342e-02	-2.3451678565827500e-02	-2.3406440540825413e-02	-2.4081961196923712e-02	-2.3600846156623889e-02	-2.4053885120798313e-02	-2.3685132652002366e-02	-2.3936916021584653e-02	
5.1138031632516130e-02	5.0905542178291262e-02	5.1071487609063694e-02	5.1038658989035431e-02	5.0922112957379140e-02	5.0950667787644448e-02	5.1130618415714514e-02	5.1223722774148606e-02	5.1140462860619823e-02	5.1165641272055980e-02	5.0856979910955703e-02	5.1078478560120641e-02	5.0914405033645041e-02	5.1122960748532321e-02	5.0955906078461580e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_41
1.8031554298681349e-01	1.8036458425357496e-01	1.8039342423840612e-01	1.8022671284481323e-01	1.8027236502584612e-01	1.8039757861997582e-01	1.8051007807364486e-01	1.8031837450361526e-01	1.8052134322560853e-01	1.8029283973113752e-01	1.8034471887522158e-01	1.8019720555468002e-01	1.8042018575331370e-01	1.8044710654387272e-01	1.8039046384851448e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.0138494859379399e-02	-1.0665151923911292e-02	-1.0455801615331106e-02	-1.0287427348344563e-02	-1.0762913645656319e-02	-1.0548820313574764e-02	-1.0174266873465426e-02	-1.0051431538057404e-02	-1.0106065918628421e-02	-1.0208442315186722e-02	-1.0827036202680412e-02	-1.0390896571097541e-02	-1.0749663588604463e-02	-1.0470010032828519e-02	-1.0569779926593220e-02	
4.7763219099330290e-02	4.7568865698914178e-02	4.7688910941759644e-02	4.7687614001021866e-02	4.7552903107049925e-02	4.7616132986214428e-02	4.7794315885701009e-02	4.7833952956743239e-02	4.7802087247046390e-02	4.7767010201156035e-02	4.7519900161969955e-02	4.7690910801430168e-02	4.7586356748170557e-02	4.7747089504680811e-02	4.7645126829661905e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_42
1.8031554298681349e-01	1.8036458425357496e-01	1.8039342423840612e-01	1.8022671284481323e-01	1.8027236502584612e-01	1.8039757861997582e-01	1.8051007807364486e-01	1.8031837450361526e-01	1.8052134322560853e-01	1.8029283973113752e-01	1.8034471887522158e-01	1.8019720555468002e-01	1.8042018575331370e-01	1.8044710654387272e-01	1.8039046384851448e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.7562726851825805e-03	1.2559150220178283e-03	1.3815044350282135e-03	1.6238161042554378e-03	1.0631389068537778e-03	1.3519172213595221e-03	1.7916311466480428e-03	1.8364711047665905e-03	1.8448398137582978e-03	1.6235457963628408e-03	1.0635674360376934e-03	1.4543389514077854e-03	1.1788075117077912e-03	1.3890658170261638e-03	1.4128038780907570e-03	
4.4761156678043999e-02	4.4594928932214437e-02	4.4684161675047962e-02	4.4694271286149660e-02	4.4555385496377886e-02	4.4634949319371398e-02	4.4814525670175416e-02	4.4822062593181035e-02	4.4818253676526629e-02	4.4745887406162983e-02	4.4546984220520537e-02	4.4679019054136578e-02	4.4616715687256683e-02	4.4745682985645269e-02	4.4685778802641053e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_43
1.9327447138547102e-01	1.9330054351924392e-01	1.9312326537112537e-01	1.9373747708825298e-01	1.9352732353984137e-01	1.9351630130256389e-01	1.9352611414786741e-01	1.9347810274306446e-01	1.9345163754516398e-01	1.9337307367710060e-01	1.9342128624963797e-01	1.9367971215251800e-01	1.9341129515419353e-01	1.9354655657784992e-01	1.9322844786193180e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-2.4116553657298173e-02	-2.2992205063402438e-02	-2.3649006231362457e-02	-2.3675647324336468e-02	-2.3500758961978840e-02	-2.4849879931800989e-02	-2.4469921782237808e-02	-2.3641839934109538e-02	-2.4139561148259381e-02	-2.4068263353038244e-02	-2.4860583885152804e-02	-2.3198069771096952e-02	-2.3279905720772737e-02	-2.4068815172467090e-02	-2.3927163810311430e-02	
5.8845084794523397e-02	5.9351750316193455e-02	5.9074297507583751e-02	5.9253672109468900e-02	5.9143029363094707e-02	5.8699527987644398e-02	5.8886044497856130e-02	5.9175747459638148e-02	5.8911180714509612e-02	5.8911221633029712e-02	5.8580752570404820e-02	5.9471790782386028e-02	5.9356994859796466e-02	5.9003468648530233e-02	5.8905448140283242e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_44
1.9327447138547102e-01	1.9330054351924392e-01	1.9312326537112537e-01	1.9373747708825298e-01	1.9352732353984137e-01	1.9351630130256389e-01	1.9352611414786741e-01	1.9347810274306446e-01	1.9345163754516398e-01	1.9337307367710060e-01	1.9342128624963797e-01	1.9367971215251800e-01	1.9341129515419353e-01	1.9354655657784992e-01	1.9322844786193180e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.1015178468662984e-02	-1.0093693236525647e-02	-1.0713596873489134e-02	-1.0669293345215991e-02	-1.0422161832496002e-02	-1.1669578370336164e-02	-1.1378714493412462e-02	-1.0663062981935201e-02	-1.1152830199599367e-02	-1.1078716645317593e-02	-1.1828326319445887e-02	-1.0330652250754635e-02	-1.0197958663480416e-02	-1.1063035260186788e-02	-1.0879924750627962e-02	
5.5045421488129194e-02	5.5412723531623499e-02	5.5179691800505797e-02	5.5387061151843886e-02	5.5305344574658501e-02	5.4965771471890308e-02	5.5095722241580644e-02	5.5295314369345906e-02	5.5066920619998794e-02	5.5064118280443872e-02	5.4800307408773272e-02	5.5518056396571626e-02	5.5487241914655573e-02	5.5164436248304513e-02	5.5071744194174453e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_45
1.9327447138547102e-01	1.9330054351924392e-01	1.9312326537112537e-01	1.9373747708825298e-01	1.9352732353984137e-01	1.9351630130256389e-01	1.9352611414786741e-01	1.9347810274306446e-01	1.9345163754516398e-01	1.9337307367710060e-01	1.9342128624963797e-01	1.9367971215251800e-01	1.9341129515419353e-01	1.9354655657784992e-01	1.9322844786193180e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
7.6239969706118349e-04	1.4975192222269340e-03	9.3229131923441844e-04	1.0246160195415965e-03	1.3287706768871088e-03	1.7613324270890351e-04	3.9139075606550722e-04	1.0133525266379229e-03	5.3779968478362417e-04	6.1134345453484062e-04	-9.6222265275169860e-05	1.2574964577734271e-03	1.5353295864206085e-03	6.3644901276985189e-04	8.5936115495788279e-04	
5.1668329081654849e-02	5.1934857856365244e-02	5.1741825827625286e-02	5.1960753596018552e-02	5.1897455550365436e-02	5.1634154683056599e-02	5.1725253977165028e-02	5.1863514874866699e-02	5.1664261332231204e-02	5.1659300909292896e-02	5.1445705922036164e-02	5.2036885292650693e-02	5.2048021553841653e-02	5.1762106920048262e-02	5.1675274861306825e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_46
7.0462477074512739e-02	7.0347467667925753e-02	7.0272822259899628e-02	7.0079884806371590e-02	7.0350315243057626e-02	7.0299302066720151e-02	7.0442328089448836e-02	7.0447174736758947e-02	7.0546928219542240e-02	7.0452531394700313e-02	7.0400267526051635e-02	7.0309168948110873e-02	7.0064689252170242e-02	7.0218709172094163e-02	7.0371575378592885e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.8835191453322334e-02	-2.8559540328340988e-02	-2.7495430056431680e-02	-2.7822407901622437e-02	-2.8007734986631477e-02	-2.7779533303436743e-02	-2.8598972486765933e-02	-2.7599501701322776e-02	-2.7555916059791991e-02	-2.8100688008652425e-02	-2.8003161764961898e-02	-2.8553179991113703e-02	-2.8438305587446977e-02	-2.8484170308675505e-02	-2.8370177577586919e-02	
9.7314077553465640e-03	9.7552356628449501e-03	9.8117718614870730e-03	9.7004955336780115e-03	9.7829852459861977e-03	9.7901921979092546e-03	9.7456898364507612e-03	9.8769373055669525e-03	9.9173566524636998e-03	9.8042950225300553e-03	9.7918418589239796e-03	9.7119083731039557e-03	9.6266499260765116e-03	9.6814524592493297e-03	9.7383092460497610e-03	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_47
7.0462477074512739e-02	7.0347467667925753e-02	7.0272822259899628e-02	7.0079884806371590e-02	7.0350315243057626e-02	7.0299302066720151e-02	7.0442328089448836e-02	7.0447174736758947e-02	7.0546928219542240e-02	7.0452531394700313e-02	7.0400267526051635e-02	7.0309168948110873e-02	7.0064689252170242e-02	7.0218709172094163e-02	7.0371575378592885e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.3730326747255689e-02	-1.3479107806762758e-02	-1.2443020813700578e-02	-1.2777164390927132e-02	-1.2963231044251622e-02	-1.2759217177686938e-02	-1.3427341067807380e-02	-1.2501360670032935e-02	-1.2472213794496173e-02	-1.3069307549536419e-02	-1.2835430957134297e-02	-1.3430513232336405e-02	-1.3271406821009024e-02	-1.3447763584598260e-02	-1.3168978392314873e-02	
8.6924606041678051e-03	8.7064432938832488e-03	8.7466379291740830e-03	8.6450333540814897e-03	8.7254175435898459e-03	8.7237873863069623e-03	8.7097424680483981e-03	8.8136441998700917e-03	8.8514916358882721e-03	8.7456730836989877e-03	8.7440205220699653e-03	8.6714488446949997e-03	8.5921302319330699e-03	8.6333759209594498e-03	8.7022599454802778e-03	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_48
7.0462477074512739e-02	7.0347467667925753e-02	7.0272822259899628e-02	7.0079884806371590e-02	7.0350315243057626e-02	7.0299302066720151e-02	7.0442328089448836e-02	7.0447174736758947e-02	7.0546928219542240e-02	7.0452531394700313e-02	7.0400267526051635e-02	7.0309168948110873e-02	7.0064689252170242e-02	7.0218709172094163e-02	7.0371575378592885e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-4.4518463241685624e-04	-2.1688484994569768e-04	7.9814635717859184e-04	4.7021865247215411e-04	2.6309338915447844e-04	4.3005501707205074e-04	-8.8895054171228560e-05	7.6244869816510796e-04	7.9301802741191252e-04	1.5221023293229829e-04	4.9875665124946011e-04	-1.2085867910979764e-04	4.7757724325664386e-05	-2.1627336946222764e-04	1.7820639682755712e-04	
7.7655295033459337e-03	7.7723274156785436e-03	7.8023475456968630e-03	7.7097100828131320e-03	7.7856934548526909e-03	7.7768636614124554e-03	7.7842075872521033e-03	7.8676783842857485e-03	7.9047177729811395e-03	7.8056008946569095e-03	7.8100986321440790e-03	7.7446878474559692e-03	7.6679257882178225e-03	7.7021946810039909e-03	7.7751703530153709e-03	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_49
8.0448962255044984e-02	8.0409478162735262e-02	8.0413168701743837e-02	8.0571825454224047e-02	8.0409530583011632e-02	8.0439533238766736e-02	8.0460421121910222e-02	8.0583139070674298e-02	8.0383429197501841e-02	8.0537628473671519e-02	8.0591406998636983e-02	8.0437666005769917e-02	8.0438440573142214e-02	8.0487163981389984e-02	8.0579774123816283e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.9566977217336421e-02	-3.0325107001200391e-02	-2.9408338339139001e-02	-3.0239673064322681e-02	-2.9555041819452982e-02	-2.9633971136359710e-02	-2.9466574072625318e-02	-2.9510741697815340e-02	-3.0013736614317166e-02	-3.0354154021354857e-02	-3.0129390062154371e-02	-3.0204577583956449e-02	-2.9921899580021255e-02	-2.9963220050277628e-02	-3.0156360931830828e-02	
1.4684195812110841e-02	1.4532771307387282e-02	1.4684841894462744e-02	1.4640315771527367e-02	1.4608985461041512e-02	1.4626305152477495e-02	1.4665124552971968e-02	1.4731539467261381e-02	1.4575372097937665e-02	1.4598055347055522e-02	1.4662784457345913e-02	1.4573194457357649e-02	1.4629946536160884e-02	1.4640182315584331e-02	1.4617202452848154e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_50
8.0448962255044984e-02	8.0409478162735262e-02	8.0413168701743837e-02	8.0571825454224047e-02	8.0409530583011632e-02	8.0439533238766736e-02	8.0460421121910222e-02	8.0583139070674298e-02	8.0383429197501841e-02	8.0537628473671519e-02	8.0591406998636983e-02	8.0437666005769917e-02	8.0438440573142214e-02	8.0487163981389984e-02	8.0579774123816283e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.4237528122173077e-02	-1.4929238451512838e-02	-1.4200685495613652e-02	-1.4973940345687414e-02	-1.4174285962358646e-02	-1.4282257987492775e-02	-1.4195872895810591e-02	-1.4322094959350579e-02	-1.4690776060778454e-02	-1.5105575729598475e-02	-1.4899922848633063e-02	-1.4905492827551076e-02	-1.4626265898815299e-02	-1.4732440345255282e-02	-1.4968614182321260e-02	
1.3358360479779806e-02	1.3234951161415005e-02	1.3343713055705256e-02	1.3317648687562821e-02	1.3295951362589264e-02	1.3306144466422681e-02	1.3334863352172557e-02	1.3386304564174296e-02	1.3259008397734195e-02	1.3276514117508631e-02	1.3335372148886419e-02	1.3259272624519144e-02	1.3308560692989347e-02	1.3308359665067715e-02	1.3290665348874117e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_51
8.0448962255044984e-02	8.0409478162735262e-02	8.0413168701743837e-02	8.0571825454224047e-02	8.0409530583011632e-02	8.0439533238766736e-02	8.0460421121910222e-02	8.0583139070674298e-02	8.0383429197501841e-02	8.0537628473671519e-02	8.0591406998636983e-02	8.0437666005769917e-02	8.0438440573142214e-02	8.0487163981389984e-02	8.0579774123816283e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-7.8915119886285856e-04	-1.4197893589529276e-03	-8.5739492621464408e-04	-1.5395261844520225e-03	-6.7874422153457736e-04	-7.8145783763047816e-04	-7.8779494545450079e-04	-9.4314847448315198e-04	-1.2262308419250800e-03	-1.6824332581471535e-03	-1.4918195009220037e-03	-1.4275122749178026e-03	-1.1913094370557820e-03	-1.3297871190015020e-03	-1.5849606862818055e-03	
1.2164219737920420e-02	1.2061322218516121e-02	1.2140260868083431e-02	1.2131152932730149e-02	1.2111419846787343e-02	1.2120201867577368e-02	1.2139384931959152e-02	1.2186000523079610e-02	1.2075273880641647e-02	1.2091311860477957e-02	1.2146254633642807e-02	1.2080537383729231e-02	1.2120196110804692e-02	1.2115559773659561e-02	1.2104215358098407e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_52
9.7535682598692788e-02	9.7533199330885598e-02	9.7669582072986136e-02	9.7632141014682788e-02	9.7699521519240454e-02	9.7391405320195634e-02	9.7552284854708127e-02	9.7562744060727943e-02	9.7588282657708483e-02	9.7590265617172142e-02	9.7418565096798207e-02	9.7600904975500447e-02	9.7600776052742283e-02	9.7619657261485207e-02	9.7536860958234203e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.7739420384987751e-02	-2.8646757613471768e-02	-2.9352694829906822e-02	-2.8463131639626660e-02	-2.8358794141146726e-02	-2.8331387906369632e-02	-2.8814411714434440e-02	-2.8154509472875983e-02	-2.8890388219919128e-02	-2.8764051600685403e-02	-2.8512559150042360e-02	-2.8810565066155785e-02	-2.8927558882301696e-02	-2.8809696959945869e-02	-2.8828096603017661e-02	
2.5110743743728091e-02	2.4906294421329390e-02	2.4771988494314064e-02	2.4911371627862507e-02	2.5014278443432347e-02	2.4892484798828655e-02	2.4867395877209354e-02	2.5023420070167425e-02	2.4873150939328646e-02	2.4829821309528391e-02	2.4833847726806454e-02	2.4889522735611173e-02	2.4831553010055289e-02	2.4854482659184912e-02	2.4876899708239898e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_53
9.7535682598692788e-02	9.7533199330885598e-02	9.7669582072986136e-02	9.7632141014682788e-02	9.7699521519240454e-02	9.7391405320195634e-02	9.7552284854708127e-02	9.7562744060727943e-02	9.7588282657708483e-02	9.7590265617172142e-02	9.7418565096798207e-02	9.7600904975500447e-02	9.7600776052742283e-02	9.7619657261485207e-02	9.7536860958234203e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.2783552608097132e-02	-1.3623560478108032e-02	-1.4368130663360679e-02	-1.3432626892556920e-02	-1.3373472192462987e-02	-1.3433131853670038e-02	-1.3821084315681742e-02	-1.3329825225867287e-02	-1.3868975917325138e-02	-1.3690834667703738e-02	-1.3443804597123410e-02	-1.3812035314943794e-02	-1.3937477257883413e-02	-1.3727238944817199e-02	-1.3818892340552641e-02	
2.3020329958070983e-02	2.2859400094958661e-02	2.2746801311568081e-02	2.2866111951183123e-02	2.2952072216759243e-02	2.2815645906703579e-02	2.2824155549823182e-02	2.2924724944838121e-02	2.2837641001277369e-02	2.2803078843863327e-02	2.2799172853069885e-02	2.2844226386964525e-02	2.2793503523354196e-02	2.2827572431205170e-02	2.2834033736089648e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_54
9.7535682598692788e-02	9.7533199330885598e-02	9.7669582072986136e-02	9.7632141014682788e-02	9.7699521519240454e-02	9.7391405320195634e-02	9.7552284854708127e-02	9.7562744060727943e-02	9.7588282657708483e-02	9.7590265617172142e-02	9.7418565096798207e-02	9.7600904975500447e-02	9.7600776052742283e-02	9.7619657261485207e-02	9.7536860958234203e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
4.8696063550918156e-04	-2.9555051198340565e-04	-1.0317828883973090e-03	-8.7397319324306055e-05	-7.1634240202317345e-05	-1.8619726225613253e-04	-5.0285073303957262e-04	-1.4969563077235626e-04	-5.2320148054016413e-04	-2.9651472088818021e-04	-7.8028827113163501e-05	-4.8449725528462717e-04	-6.0766594135899799e-04	-3.3754145056880125e-04	-4.7760316542641568e-04	
2.1196268440625766e-02	2.1065066304600366e-02	2.0976399691940928e-02	2.1075522950902710e-02	2.1148013915712822e-02	2.1008011096134222e-02	2.1036255079845155e-02	2.1101127413884046e-02	2.1054427060841305e-02	2.1027108673020559e-02	2.1014153427829210e-02	2.1054957768036568e-02	2.1012035559472269e-02	2.1049000917984437e-02	2.1047216856861537e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_y
7.5002201049232440e+01	7.5310774386473739e+01	7.5377994753547611e+01	7.5148878824257949e+01	7.5046155060044200e+01	7.4841281378735275e+01	7.4869382000920766e+01	7.5240875078942537e+01	7.5158367872612772e+01	7.4430136957583457e+01	7.4883623385651305e+01	7.5184919241712294e+01	7.5154054577146766e+01	7.4565406873542230e+01	7.4654419766401247e+01	
8.8638964876365620e+01	8.9003642456741687e+01	8.9083084708738085e+01	8.8812311337759411e+01	8.8690910525506794e+01	8.8448787083959871e+01	8.8481996910179092e+01	8.8921034184204814e+01	8.8823525667633277e+01	8.7962889131689536e+01	8.8498827637587908e+01	8.8854904558387261e+01	8.8818428136628000e+01	8.8122753577822635e+01	8.8227950633019660e+01	
1.0227572870349880e+02	1.0269651052700964e+02	1.0278817466392856e+02	1.0247574385126084e+02	1.0233566599096937e+02	1.0205629278918447e+02	1.0209461181943742e+02	1.0260119328946709e+02	1.0248868346265378e+02	1.0149564130579562e+02	1.0211403188952450e+02	1.0252488987506224e+02	1.0248280169610922e+02	1.0168010028210304e+02	1.0180148149963807e+02	
7.5002201049232440e+01	7.5310774386473739e+01	7.5377994753547611e+01	7.5148878824257949e+01	7.5046155060044200e+01	7.4841281378735275e+01	7.4869382000920766e+01	7.5240875078942537e+01	7.5158367872612772e+01	7.4430136957583457e+01	7.4883623385651305e+01	7.5184919241712294e+01	7.5154054577146766e+01	7.4565406873542230e+01	7.4654419766401247e+01	
8.8638964876365620e+01	8.9003642456741687e+01	8.9083084708738085e+01	8.8812311337759411e+01	8.8690910525506794e+01	8.8448787083959871e+01	8.8481996910179092e+01	8.8921034184204814e+01	8.8823525667633277e+01	8.7962889131689536e+01	8.8498827637587908e+01	8.8854904558387261e+01	8.8818428136628000e+01	8.8122753577822635e+01	8.8227950633019660e+01	
1.0227572870349880e+02	1.0269651052700964e+02	1.0278817466392856e+02	1.0247574385126084e+02	1.0233566599096937e+02	1.0205629278918447e+02	1.0209461181943742e+02	1.0260119328946709e+02	1.0248868346265378e+02	1.0149564130579562e+02	1.0211403188952450e+02	1.0252488987506224e+02	1.0248280169610922e+02	1.0168010028210304e+02	1.0180148149963807e+02	
7.5002201049232440e+01	7.5310774386473739e+01	7.5377994753547611e+01	7.5148878824257949e+01	7.5046155060044200e+01	7.4841281378735275e+01	7.4869382000920766e+01	7.5240875078942537e+01	7.5158367872612772e+01	7.4430136957583457e+01	7.4883623385651305e+01	7.5184919241712294e+01	7.5154054577146766e+01	7.4565406873542230e+01	7.4654419766401247e+01	
8.8638964876365620e+01	8.9003642456741687e+01	8.9083084708738085e+01	8.8812311337759411e+01	8.8690910525506794e+01	8.8448787083959871e+01	8.8481996910179092e+01	8.8921034184204814e+01	8.8823525667633277e+01	8.7962889131689536e+01	8.8498827637587908e+01	8.8854904558387261e+01	8.8818428136628000e+01	8.8122753577822635e+01	8.8227950633019660e+01	
1.0227572870349880e+02	1.0269651052700964e+02	1.0278817466392856e+02	1.0247574385126084e+02	1.0233566599096937e+02	1.0205629278918447e+02	1.0209461181943742e+02	1.0260119328946709e+02	1.0248868346265378e+02	1.0149564130579562e+02	1.0211403188952450e+02	1.0252488987506224e+02	1.0248280169610922e+02	1.0168010028210304e+02	1.0180148149963807e+02	
7.5002201049232440e+01	7.5310774386473739e+01	7.5377994753547611e+01	7.5148878824257949e+01	7.5046155060044200e+01	7.4841281378735275e+01	7.4869382000920766e+01	7.5240875078942537e+01	7.5158367872612772e+01	7.4430136957583457e+01	7.4883623385651305e+01	7.5184919241712294e+01	7.5154054577146766e+01	7.4565406873542230e+01	7.4654419766401247e+01	
8.8638964876365620e+01	8.9003642456741687e+01	8.9083084708738085e+01	8.8812311337759411e+01	8.8690910525506794e+01	8.8448787083959871e+01	8.8481996910179092e+01	8.8921034184204814e+01	8.8823525667633277e+01	8.7962889131689536e+01	8.8498827637587908e+01	8.8854904558387261e+01	8.8818428136628000e+01	8.8122753577822635e+01	8.8227950633019660e+01	
1.0227572870349880e+02	1.0269651052700964e+02	1.0278817466392856e+02	1.0247574385126084e+02	1.0233566599096937e+02	1.0205629278918447e+02	1.0209461181943742e+02	1.0260119328946709e+02	1.0248868346265378e+02	1.0149564130579562e+02	1.0211403188952450e+02	1.0252488987506224e+02	1.0248280169610922e+02	1.0168010028210304e+02	1.0180148149963807e+02	
7.5002201049232440e+01	7.5310774386473739e+01	7.5377994753547611e+01	7.5148878824257949e+01	7.5046155060044200e+01	7.4841281378735275e+01	7.4869382000920766e+01	7.5240875078942537e+01	7.5158367872612772e+01	7.4430136957583457e+01	7.4883623385651305e+01	7.5184919241712294e+01	7.5154054577146766e+01	7.4565406873542230e+01	7.4654419766401247e+01	
8.8638964876365620e+01	8.9003642456741687e+01	8.9083084708738085e+01	8.8812311337759411e+01	8.8690910525506794e+01	8.8448787083959871e+01	8.8481996910179092e+01	8.8921034184204814e+01	8.8823525667633277e+01	8.7962889131689536e+01	8.8498827637587908e+01	8.8854904558387261e+01	8.8818428136628000e+01	8.8122753577822635e+01	8.8227950633019660e+01	
1.0227572870349880e+02	1.0269651052700964e+02	1.0278817466392856e+02	1.0247574385126084e+02	1.0233566599096937e+02	1.0205629278918447e+02	1.0209461181943742e+02	1.0260119328946709e+02	1.0248868346265378e+02	1.0149564130579562e+02	1.0211403188952450e+02	1.0252488987506224e+02	1.0248280169610922e+02	1.0168010028210304e+02	1.0180148149963807e+02	
7.5002201049232440e+01	7.5310774386473739e+01	7.5377994753547611e+01	7.5148878824257949e+01	7.5046155060044200e+01	7.4841281378735275e+01	7.4869382000920766e+01	7.5240875078942537e+01	7.5158367872612772e+01	7.4430136957583457e+01	7.4883623385651305e+01	7.5184919241712294e+01	7.5154054577146766e+01	7.4565406873542230e+01	7.4654419766401247e+01	
8.8638964876365620e+01	8.9003642456741687e+01	8.9083084708738085e+01	8.8812311337759411e+01	8.8690910525506794e+01	8.8448787083959871e+01	8.8481996910179092e+01	8.8921034184204814e+01	8.8823525667633277e+01	8.7962889131689536e+01	8.8498827637587908e+01	8.8854904558387261e+01	8.8818428136628000e+01	8.8122753577822635e+01	8.8227950633019660e+01	
1.0227572870349880e+02	1.0269651052700964e+02	1.0278817466392856e+02	1.0247574385126084e+02	1.0233566599096937e+02	1.0205629278918447e+02	1.0209461181943742e+02	1.0260119328946709e+02	1.0248868346265378e+02	1.0149564130579562e+02	1.0211403188952450e+02	1.0252488987506224e+02	1.0248280169610922e+02	1.0168010028210304e+02	1.0180148149963807e+02	
7.5002201049232440e+01	7.5310774386473739e+01	7.5377994753547611e+01	7.5148878824257949e+01	7.5046155060044200e+01	7.4841281378735275e+01	7.4869382000920766e+01	7.5240875078942537e+01	7.5158367872612772e+01	7.4430136957583457e+01	7.4883623385651305e+01	7.5184919241712294e+01	7.5154054577146766e+01	7.4565406873542230e+01	7.4654419766401247e+01	
8.8638964876365620e+01	8.9003642456741687e+01	8.9083084708738085e+01	8.8812311337759411e+01	8.8690910525506794e+01	8.8448787083959871e+01	8.8481996910179092e+01	8.8921034184204814e+01	8.8823525667633277e+01	8.7962889131689536e+01	8.8498827637587908e+01	8.8854904558387261e+01	8.8818428136628000e+01	8.8122753577822635e+01	8.8227950633019660e+01	
1.0227572870349880e+02	1.0269651052700964e+02	1.0278817466392856e+02	1.0247574385126084e+02	1.0233566599096937e+02	1.0205629278918447e+02	1.0209461181943742e+02	1.0260119328946709e+02	1.0248868346265378e+02	1.0149564130579562e+02	1.0211403188952450e+02	1.0252488987506224e+02	1.0248280169610922e+02	1.0168010028210304e+02	1.0180148149963807e+02	
7.5002201049232440e+01	7.5310774386473739e+01	7.5377994753547611e+01	7.5148878824257949e+01	7.5046155060044200e+01	7.4841281378735275e+01	7.4869382000920766e+01	7.5240875078942537e+01	7.5158367872612772e+01	7.4430136957583457e+01	7.4883623385651305e+01	7.5184919241712294e+01	7.5154054577146766e+01	7.4565406873542230e+01	7.4654419766401247e+01	
8.8638964876365620e+01	8.9003642456741687e+01	8.9083084708738085e+01	8.8812311337759411e+01	8.8690910525506794e+01	8.8448787083959871e+01	8.8481996910179092e+01	8.8921034184204814e+01	8.8823525667633277e+01	8.7962889131689536e+01	8.8498827637587908e+01	8.8854904558387261e+01	8.8818428136628000e+01	8.8122753577822635e+01	8.8227950633019660e+01	
1.0227572870349880e+02	1.0269651052700964e+02	1.0278817466392856e+02	1.0247574385126084e+02	1.0233566599096937e+02	1.0205629278918447e+02	1.0209461181943742e+02	1.0260119328946709e+02	1.0248868346265378e+02	1.0149564130579562e+02	1.0211403188952450e+02	1.0252488987506224e+02	1.0248280169610922e+02	1.0168010028210304e+02	1.0180148149963807e+02	
7.5002201049232440e+01	7.5310774386473739e+01	7.5377994753547611e+01	7.5148878824257949e+01	7.5046155060044200e+01	7.4841281378735275e+01	7.4869382000920766e+01	7.5240875078942537e+01	7.5158367872612772e+01	7.4430136957583457e+01	7.4883623385651305e+01	7.5184919241712294e+01	7.5154054577146766e+01	7.4565406873542230e+01	7.4654419766401247e+01	
8.8638964876365620e+01	8.9003642456741687e+01	8.9083084708738085e+01	8.8812311337759411e+01	8.8690910525506794e+01	8.8448787083959871e+01	8.8481996910179092e+01	8.8921034184204814e+01	8.8823525667633277e+01	8.7962889131689536e+01	8.8498827637587908e+01	8.8854904558387261e+01	8.8818428136628000e+01	8.8122753577822635e+01	8.8227950633019660e+01	
1.0227572870349880e+02	1.0269651052700964e+02	1.0278817466392856e+02	1.0247574385126084e+02	1.0233566599096937e+02	1.0205629278918447e+02	1.0209461181943742e+02	1.0260119328946709e+02	1.0248868346265378e+02	1.0149564130579562e+02	1.0211403188952450e+02	1.0252488987506224e+02	1.0248280169610922e+02	1.0168010028210304e+02	1.0180148149963807e+02	
7.5002201049232440e+01	7.5310774386473739e+01	7.5377994753547611e+01	7.5148878824257949e+01	7.5046155060044200e+01	7.4841281378735275e+01	7.4869382000920766e+01	7.5240875078942537e+01	7.5158367872612772e+01	7.4430136957583457e+01	7.4883623385651305e+01	7.5184919241712294e+01	7.5154054577146766e+01	7.4565406873542230e+01	7.4654419766401247e+01	
8.8638964876365620e+01	8.9003642456741687e+01	8.9083084708738085e+01	8.8812311337759411e+01	8.8690910525506794e+01	8.8448787083959871e+01	8.8481996910179092e+01	8.8921034184204814e+01	8.8823525667633277e+01	8.7962889131689536e+01	8.8498827637587908e+01	8.8854904558387261e+01	8.8818428136628000e+01	8.8122753577822635e+01	8.8227950633019660e+01	
1.0227572870349880e+02	1.0269651052700964e+02	1.0278817466392856e+02	1.0247574385126084e+02	1.0233566599096937e+02	1.0205629278918447e+02	1.0209461181943742e+02	1.0260119328946709e+02	1.0248868346265378e+02	1.0149564130579562e+02	1.0211403188952450e+02	1.0252488987506224e+02	1.0248280169610922e+02	1.0168010028210304e+02	1.0180148149963807e+02	
7.6238075239780798e+01	7.6398341683550271e+01	7.6401162476707029e+01	7.6259946641947963e+01	7.6270334671488087e+01	7.5988305594353733e+01	7.6133550348254332e+01	7.6469032921372289e+01	7.6013122088637601e+01	7.5758857114841220e+01	7.6021778611800059e+01	7.6393429974817366e+01	7.6238607751389026e+01	7.5722128306599288e+01	7.5921288936266023e+01	
8.8275666067114585e+01	8.8461237738847672e+01	8.8464503920397604e+01	8.8300990848571317e+01	8.8313019093302003e+01	8.7986459109251697e+01	8.8154637245347132e+01	8.8543090751062664e+01	8.8015193997369849e+01	8.7720781922447728e+01	8.8025217339979008e+01	8.8455550497156949e+01	8.8276282659503082e+01	8.7678253828693911e+01	8.7908860873571200e+01	
1.0031325689444840e+02	1.0052413379414510e+02	1.0052784536408821e+02	1.0034203505519470e+02	1.0035570351511592e+02	9.9984612624149662e+01	1.0017572414243995e+02	1.0061714858075304e+02	1.0001726590610211e+02	9.9682706730054250e+01	1.0002865606815796e+02	1.0051767101949653e+02	1.0031395756761714e+02	9.9634379350788549e+01	9.9896432810876362e+01	
7.6238075239780798e+01	7.6398341683550271e+01	7.6401162476707029e+01	7.6259946641947963e+01	7.6270334671488087e+01	7.5988305594353733e+01	7.6133550348254332e+01	7.6469032921372289e+01	7.6013122088637601e+01	7.5758857114841220e+01	7.6021778611800059e+01	7.6393429974817366e+01	7.6238607751389026e+01	7.5722128306599288e+01	7.5921288936266023e+01	
8.8275666067114585e+01	8.8461237738847672e+01	8.8464503920397604e+01	8.8300990848571317e+01	8.8313019093302003e+01	8.7986459109251697e+01	8.8154637245347132e+01	8.8543090751062664e+01	8.8015193997369849e+01	8.7720781922447728e+01	8.8025217339979008e+01	8.8455550497156949e+01	8.8276282659503082e+01	8.7678253828693911e+01	8.7908860873571200e+01	
1.0031325689444840e+02	1.0052413379414510e+02	1.0052784536408821e+02	1.0034203505519470e+02	1.0035570351511592e+02	9.9984612624149662e+01	1.0017572414243995e+02	1.0061714858075304e+02	1.0001726590610211e+02	9.9682706730054250e+01	1.0002865606815796e+02	1.0051767101949653e+02	1.0031395756761714e+02	9.9634379350788549e+01	9.9896432810876362e+01	
7.6238075239780798e+01	7.6398341683550271e+01	7.6401162476707029e+01	7.6259946641947963e+01	7.6270334671488087e+01	7.5988305594353733e+01	7.6133550348254332e+01	7.6469032921372289e+01	7.6013122088637601e+01	7.5758857114841220e+01	7.6021778611800059e+01	7.6393429974817366e+01	7.6238607751389026e+01	7.5722128306599288e+01	7.5921288936266023e+01	
8.8275666067114585e+01	8.8461237738847672e+01	8.8464503920397604e+01	8.8300990848571317e+01	8.8313019093302003e+01	8.7986459109251697e+01	8.8154637245347132e+01	8.8543090751062664e+01	8.8015193997369849e+01	8.7720781922447728e+01	8.8025217339979008e+01	8.8455550497156949e+01	8.8276282659503082e+01	8.7678253828693911e+01	8.7908860873571200e+01	
1.0031325689444840e+02	1.0052413379414510e+02	1.0052784536408821e+02	1.0034203505519470e+02	1.0035570351511592e+02	9.9984612624149662e+01	1.0017572414243995e+02	1.0061714858075304e+02	1.0001726590610211e+02	9.9682706730054250e+01	1.0002865606815796e+02	1.0051767101949653e+02	1.0031395756761714e+02	9.9634379350788549e+01	9.9896432810876362e+01	
7.6238075239780798e+01	7.6398341683550271e+01	7.6401162476707029e+01	7.6259946641947963e+01	7.6270334671488087e+01	7.5988305594353733e+01	7.6133550348254332e+01	7.6469032921372289e+01	7.6013122088637601e+01	7.5758857114841220e+01	7.6021778611800059e+01	7.6393429974817366e+01	7.6238607751389026e+01	7.5722128306599288e+01	7.5921288936266023e+01	
8.8275666067114585e+01	8.8461237738847672e+01	8.8464503920397604e+01	8.8300990848571317e+01	8.8313019093302003e+01	8.7986459109251697e+01	8.8154637245347132e+01	8.8543090751062664e+01	8.8015193997369849e+01	8.7720781922447728e+01	8.8025217339979008e+01	8.8455550497156949e+01	8.8276282659503082e+01	8.7678253828693911e+01	8.7908860873571200e+01	
1.0031325689444840e+02	1.0052413379414510e+02	1.0052784536408821e+02	1.0034203505519470e+02	1.0035570351511592e+02	9.9984612624149662e+01	1.0017572414243995e+02	1.0061714858075304e+02	1.0001726590610211e+02	9.9682706730054250e+01	1.0002865606815796e+02	1.0051767101949653e+02	1.0031395756761714e+02	9.9634379350788549e+01	9.9896432810876362e+01	
7.6238075239780798e+01	7.6398341683550271e+01	7.6401162476707029e+01	7.6259946641947963e+01	7.6270334671488087e+01	7.5988305594353733e+01	7.6133550348254332e+01	7.6469032921372289e+01	7.6013122088637601e+01	7.5758857114841220e+01	7.6021778611800059e+01	7.6393429974817366e+01	7.6238607751389026e+01	7.5722128306599288e+01	7.5921288936266023e+01	
8.8275666067114585e+01	8.8461237738847672e+01	8.8464503920397604e+01	8.8300990848571317e+01	8.8313019093302003e+01	8.7986459109251697e+01	8.8154637245347132e+01	8.8543090751062664e+01	8.8015193997369849e+01	8.7720781922447728e+01	8.8025217339979008e+01	8.8455550497156949e+01	8.8276282659503082e+01	8.7678253828693911e+01	8.7908860873571200e+01	
1.0031325689444840e+02	1.0052413379414510e+02	1.0052784536408821e+02	1.0034203505519470e+02	1.0035570351511592e+02	9.9984612624149662e+01	1.0017572414243995e+02	1.0061714858075304e+02	1.0001726590610211e+02	9.9682706730054250e+01	1.0002865606815796e+02	1.0051767101949653e+02	1.0031395756761714e+02	9.9634379350788549e+01	9.9896432810876362e+01	
7.2110329664982714e+01	7.2120243575430706e+01	7.2294369417279526e+01	7.1997686554038040e+01	7.2172975022884486e+01	7.1989068033652472e+01	7.1966078426091542e+01	7.2328407969309239e+01	7.2033222493133266e+01	7.1508601142469089e+01	7.1916216634886197e+01	7.2048742126283983e+01	7.2098927220012598e+01	7.1626085879071795e+01	7.1644272083613714e+01	
8.5365904971045708e+01	8.5377641291502528e+01	8.5583775560161797e+01	8.5232555405883261e+01	8.5440066019738268e+01	8.5222352598662127e+01	8.5195136960299564e+01	8.5624071198961673e+01	8.5274623686723956e+01	8.4653564587775904e+01	8.5136109398652025e+01	8.5292996193615608e+01	8.5352406488397293e+01	8.4792645783312935e+01	8.4814175040160350e+01	
9.8621480277108702e+01	9.8635039007574335e+01	9.8873181703044054e+01	9.8467424257728496e+01	9.8707157016592021e+01	9.8455637163671753e+01	9.8424195494507558e+01	9.8919734428614092e+01	9.8516024880314617e+01	9.7798528033082718e+01	9.8356002162417880e+01	9.8537250260947218e+01	9.8605885756781944e+01	9.7959205687554075e+01	9.7984077996706986e+01	
7.2110329664982714e+01	7.2120243575430706e+01	7.2294369417279526e+01	7.1997686554038040e+01	7.2172975022884486e+01	7.1989068033652472e+01	7.1966078426091542e+01	7.2328407969309239e+01	7.2033222493133266e+01	7.1508601142469089e+01	7.1916216634886197e+01	7.2048742126283983e+01	7.2098927220012598e+01	7.1626085879071795e+01	7.1644272083613714e+01	
8.5365904971045708e+01	8.5377641291502528e+01	8.5583775560161797e+01	8.5232555405883261e+01	8.5440066019738268e+01	8.5222352598662127e+01	8.5195136960299564e+01	8.5624071198961673e+01	8.5274623686723956e+01	8.4653564587775904e+01	8.5136109398652025e+01	8.5292996193615608e+01	8.5352406488397293e+01	8.4792645783312935e+01	8.4814175040160350e+01	
9.8621480277108702e+01	9.8635039007574335e+01	9.8873181703044054e+01	9.8467424257728496e+01	9.8707157016592021e+01	9.8455637163671753e+01	9.8424195494507558e+01	9.8919734428614092e+01	9.8516024880314617e+01	9.7798528033082718e+01	9.8356002162417880e+01	9.8537250260947218e+01	9.8605885756781944e+01	9.7959205687554075e+01	9.7984077996706986e+01	
7.2110329664982714e+01	7.2120243575430706e+01	7.2294369417279526e+01	7.1997686554038040e+01	7.2172975022884486e+01	7.1989068033652472e+01	7.1966078426091542e+01	7.2328407969309239e+01	7.2033222493133266e+01	7.1508601142469089e+01	7.1916216634886197e+01	7.2048742126283983e+01	7.2098927220012598e+01	7.1626085879071795e+01	7.1644272083613714e+01	
8.5365904971045708e+01	8.5377641291502528e+01	8.5583775560161797e+01	8.5232555405883261e+01	8.5440066019738268e+01	8.5222352598662127e+01	8.5195136960299564e+01	8.5624071198961673e+01	8.5274623686723956e+01	8.4653564587775904e+01	8.5136109398652025e+01	8.5292996193615608e+01	8.5352406488397293e+01	8.4792645783312935e+01	8.4814175040160350e+01	
9.8621480277108702e+01	9.8635039007574335e+01	9.8873181703044054e+01	9.8467424257728496e+01	9.8707157016592021e+01	9.8455637163671753e+01	9.8424195494507558e+01	9.8919734428614092e+01	9.8516024880314617e+01	9.7798528033082718e+01	9.8356002162417880e+01	9.8537250260947218e+01	9.8605885756781944e+01	9.7959205687554075e+01	9.7984077996706986e+01	

#plot#xiexiyeyytheyth
2.2167003676525943e-01	5.0218240873989913e-04	4.1666666666666664e-02	0.0000000000000000e+00	-2.2184345122813049e-02	1.3019031959451428e-03	6.0456984641265886e-02	6.5316136458633343e-04	5.1097211075513416e-01	5.3230815083782114e-03	7.4991231413786977e+01	1.0097732295085560e+00	7.5233455046134537e+01	1.7527881333313768e+00	
2.2167003676525943e-01	5.0218240873989913e-04	4.1666666666666664e-02	0.0000000000000000e+00	-7.0607864966869419e-03	1.1816850792229720e-03	5.5974542172479352e-02	5.0572406930179210e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.8626000761748244e+01	1.1933683621464779e+00	8.8749004371052223e+01	1.6161149296461219e+00	
2.2167003676525943e-01	5.0218240873989913e-04	4.1666666666666664e-02	0.0000000000000000e+00	6.2871335850358846e-03	1.0966631243741678e-03	5.2045722247391860e-02	4.0833201339934085e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.0226077010970951e+02	1.3769634947843965e+00	1.0157636384325123e+02	1.7183629262424251e+00	
1.2397243860442028e-01	5.3015385194705382e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.3032158317662813e-02	1.3766458074996573e-03	1.5615687551649472e-02	2.4231047687547796e-04	5.1097211075513416e-01	5.3230815083782114e-03	7.4991231413786977e+01	1.0097732295085560e+00	7.7395043823134969e+01	2.1537370138843293e+00	
1.2397243860442028e-01	5.3015385194705382e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.0290499288957761e-03	1.3761225994148502e-03	1.4035906270384027e-02	2.1821435145780383e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.8626000761748244e+01	1.1933683621464779e+00	9.1364251790922893e+01	2.1515324672158460e+00	
1.2397243860442028e-01	5.3015385194705382e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.5187692483696705e-02	1.3673301382872388e-03	1.2664693470069856e-02	1.9909039503500641e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.0226077010970951e+02	1.3769634947843965e+00	1.0450655001670869e+02	2.3079024179275156e+00	
1.4722599322270352e-01	1.2523227819817525e-03	5.0000000000000003e-02	0.0000000000000000e+00	-1.7625684581755077e-02	2.1624240388701437e-03	2.3277176893236339e-02	4.5100138752099460e-04	5.1097211075513416e-01	5.3230815083782114e-03	7.4991231413786977e+01	1.0097732295085560e+00	7.2858667961046692e+01	1.7481899801561960e+00	
1.4722599322270352e-01	1.2523227819817525e-03	5.0000000000000003e-02	0.0000000000000000e+00	-9.5886718409079097e-04	1.9007782742136580e-03	2.1524649636625901e-02	3.7709306056166669e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.8626000761748244e+01	1.1933683621464779e+00	8.7943296032274304e+01	1.3350561606419697e+00	
1.4722599322270352e-01	1.2523227819817525e-03	5.0000000000000003e-02	0.0000000000000000e+00	1.3499660200845401e-02	1.7063206114919182e-03	1.9896903051212080e-02	3.4055748194835179e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.0226077010970951e+02	1.3769634947843965e+00	1.0214691845905483e+02	1.5878158149658805e+00	
1.4450685157815057e-01	9.1566425298762754e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.6291921733894727e-02	1.7557981658432036e-03	2.2759655858379971e-02	4.2024059038452079e-04	5.1097211075513416e-01	5.3230815083782114e-03	7.4991231413786977e+01	1.0097732295085560e+00	7.4935551712330877e+01	1.8552073507026032e+00	
1.4450685157815057e-01	9.1566425298762754e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.0050787596691257e-03	1.7994546831837147e-03	2.0781475311367363e-02	3.8021533558218557e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.8626000761748244e+01	1.1933683621464779e+00	8.8857941504510208e+01	1.8208994393433504e+00	
1.4450685157815057e-01	9.1566425298762754e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.2396746103335125e-02	1.8531393771527064e-03	1.9043592706499135e-02	3.5110020357402577e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.0226077010970951e+02	1.3769634947843965e+00	1.0202421674473240e+02	2.0547552357807142e+00	
1.4158987022791511e-01	3.7371041073005508e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.5655678183458002e-02	1.3972322176957388e-03	2.2219198884966460e-02	2.9888883452672922e-04	5.1097211075513416e-01	5.3230815083782114e-03	7.4991231413786977e+01	1.0097732295085560e+00	7.6039742477256240e+01	2.0056065306305477e+00	
1.4158987022791511e-01	3.7371041073005508e-04	3.1250000000000000e-02	0.0000000000000000e+00	-4.5829214346962773e-04	1.3327118160805097e-03	2.0206992754472831e-02	2.5284296959783863e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.8626000761748244e+01	1.1933683621464779e+00	8.9973174210997385e+01	1.7832738137514907e+00	
1.4158987022791511e-01	3.7371041073005508e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2655391911033771e-02	1.2746259375514982e-03	1.8427930681244507e-02	2.1965159045672121e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.0226077010970951e+02	1.3769634947843965e+00	1.0291656981470744e+02	1.7789464647767230e+00	
1.4201630789359165e-01	4.3773624756065219e-04	2.5000000000000001e-02	0.0000000000000000e+00	-1.7795687660622426e-02	5.8339780700190436e-04	2.2169293093406362e-02	2.0109673275004876e-04	5.1097211075513416e-01	5.3230815083782114e-03	7.4991231413786977e+01	1.0097732295085560e+00	7.4258614508651604e+01	1.7554606261634997e+00	
1.4201630789359165e-01	4.3773624756065219e-04	2.5000000000000001e-02	0.0000000000000000e+00	-3.2358940696290994e-03	5.8055278108120581e-04	2.0099968128762320e-02	1.7970316103528582e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.8626000761748244e+01	1.1933683621464779e+00	8.7416362324107055e+01	1.5034264237288946e+00	
1.4201630789359165e-01	4.3773624756065219e-04	2.5000000000000001e-02	0.0000000000000000e+00	9.5008361565244517e-03	5.8565814226288243e-04	1.8308277442166829e-02	1.6324692959707247e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.0226077010970951e+02	1.3769634947843965e+00	9.9794739879379506e+01	1.3825909967756445e+00	
1.4113218909378317e-01	3.7815858269165699e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.7475980144363655e-02	1.4873235599632362e-03	2.1691559596976932e-02	3.1808329123209327e-04	5.1097211075513416e-01	5.3230815083782114e-03	7.4991231413786977e+01	1.0097732295085560e+00	7.4508571421166650e+01	1.8432681964038002e+00	
1.4113218909378317e-01	3.7815858269165699e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.6094544379047157e-03	1.3958196873541675e-03	1.9696697991950927e-02	2.6364817011571444e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.8626000761748244e+01	1.1933683621464779e+00	8.7993149459890773e+01	1.6059551654117608e+00	
1.4113218909378317e-01	3.7815858269165699e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.0386619191526177e-02	1.3176974182200526e-03	1.7960008107339848e-02	2.2473593085368813e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.0226077010970951e+02	1.3769634947843965e+00	1.0068600088143515e+02	1.5533120726241669e+00	
1.5703568597440290e-01	3.4591417257850369e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.6964414492487298e-02	7.2766261003459056e-04	2.8585936445688982e-02	2.0955825392175639e-04	5.1097211075513416e-01	5.3230815083782114e-03	7.4991231413786977e+01	1.0097732295085560e+00	7.5780810897746179e+01	1.5515551960012237e+00	
1.5703568597440290e-01	3.4591417257850369e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.1454354710922904e-03	7.2094060395447572e-04	2.6069993280344032e-02	1.8753397025784500e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.8626000761748244e+01	1.1933683621464779e+00	8.9262117165316099e+01	1.4846817741576943e+00	
1.5703568597440290e-01	3.4591417257850369e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0772005320979720e-02	7.2896088760015837e-04	2.3881314944034563e-02	1.6909988238030684e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.0226077010970951e+02	1.3769634947843965e+00	1.0189727780101474e+02	1.6800295943614063e+00	
1.7315764307528334e-01	4.5765002536904398e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.6238871261835312e-02	1.8967976195186059e-03	3.6017533515271601e-02	5.8167461900742780e-04	5.1097211075513416e-01	5.3230815083782114e-03	7.4991231413786977e+01	1.0097732295085560e+00	7.7107036227709685e+01	1.8724776899288742e+00	
1.7315764307528334e-01	4.5765002536904398e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.3478103003684296e-03	1.6866215680926898e-03	3.3005466056897990e-02	4.5422212001874316e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.8626000761748244e+01	1.1933683621464779e+00	9.0705494351944083e+01	1.5687765463784482e+00	
1.7315764307528334e-01	4.5765002536904398e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.1663720579822076e-02	1.5458799628206162e-03	3.0383831155208589e-02	3.7305366565679112e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.0226077010970951e+02	1.3769634947843965e+00	1.0347374944152858e+02	1.4839672598281555e+00	
1.9869181396431806e-01	3.5752511374482755e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.9068215748987552e-02	1.1869503453258768e-03	4.8984640573049153e-02	4.0801648480448028e-04	5.1097211075513416e-01	5.3230815083782114e-03	7.4991231413786977e+01	1.0097732295085560e+00	7.6448997927464760e+01	1.5274212460937917e+00	
1.9869181396431806e-01	3.5752511374482755e-04	4.1666666666666664e-02	0.0000000000000000e+00	-4.3857511772316315e-03	1.0543288356021140e-03	4.5013524149604182e-02	2.9787144300210929e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.8626000761748244e+01	1.1933683621464779e+00	8.9680110887509201e+01	1.3072226772654834e+00	
1.9869181396431806e-01	3.5752511374482755e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.5364585246196049e-03	9.5539577290676468e-04	4.1585354367975336e-02	2.2937802088881853e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.0226077010970951e+02	1.3769634947843965e+00	1.0218310500205517e+02	1.3844908434665357e+00	
1.0714403252078604e-01	4.5455018024351333e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.7895132767437181e-02	9.9906522859178324e-04	1.4321060789446912e-02	2.6498920870002436e-04	4.5692639961794757e-01	4.6803791585377048e-03	7.6148530824120343e+01	8.5208467883845529e-01	7.6027409514482883e+01	1.7327258454778740e+00	
1.0714403252078604e-01	4.5455018024351333e-04	3.1250000000000000e-02	0.0000000000000000e+00	-4.3888966059077343e-03	1.0412245454831882e-03	1.3106332830408568e-02	2.4353348129752987e-04	4.5692639961794757e-01	4.6803791585377048e-03	8.8171983059507767e+01	9.8662436497083739e-01	8.8458687707723499e+01	1.6818677896052470e+00	
1.0714403252078604e-01	4.5455018024351333e-04	3.1250000000000000e-02	0.0000000000000000e+00	7.5812076869674512e-03	1.0715972758559976e-03	1.2010077307485172e-02	2.2471349078298064e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.0019543529489520e+02	1.1211640511032299e+00	1.0024595063221193e+02	1.8203684820442598e+00	
1.2489330883192568e-01	2.6949602059349244e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.0370058180347712e-02	1.1569181400070971e-03	2.1576720015345708e-02	2.4826475942573177e-04	4.5692639961794757e-01	4.6803791585377048e-03	7.6148530824120343e+01	8.5208467883845529e-01	7.4979377959890286e+01	1.3769727552359023e+00	
1.2489330883192568e-01	2.6949602059349244e-04	3.1250000000000000e-02	0.0000000000000000e+00	-7.0084885610111241e-03	1.1342946905774369e-03	1.9929322468628618e-02	2.1851907610897616e-04	4.5692639961794757e-01	4.6803791585377048e-03	8.8171983059507767e+01	9.8662436497083739e-01	8.7143406367505108e+01	1.1448073450707652e+00	
1.2489330883192568e-01	2.6949602059349244e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.9021463218065576e-03	1.1271865393946668e-03	1.8455454048287672e-02	1.9742297712562777e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.0019543529489520e+02	1.1211640511032299e+00	9.8739825066086112e+01	1.1700203196044674e+00	
1.5482179246534383e-01	2.0373757541925543e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.3385688037247478e-02	1.1232491032813394e-03	3.6116639633329735e-02	3.4001388542936705e-04	4.5692639961794757e-01	4.6803791585377048e-03	7.6148530824120343e+01	8.5208467883845529e-01	7.4354539788695433e+01	1.2371480932283012e+00	
1.5482179246534383e-01	2.0373757541925543e-04	3.1250000000000000e-02	0.0000000000000000e+00	-9.9873749169839317e-03	1.1022305487038166e-03	3.3672457671205386e-02	2.9740313179640285e-04	4.5692639961794757e-01	4.6803791585377048e-03	8.8171983059507767e+01	9.8662436497083739e-01	8.6424659977096724e+01	1.1631689079927854e+00	
1.5482179246534383e-01	2.0373757541925543e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9660185847453272e-03	1.0788717084437836e-03	3.1472224186345328e-02	2.6416539148797291e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.0019543529489520e+02	1.1211640511032299e+00	9.7933694639088955e+01	1.3926157223441489e+00	
1.8036083493860255e-01	3.3969274232860906e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.3695499610337459e-02	9.3213775549016867e-04	5.1041045120545622e-02	4.1338477179597526e-04	4.5692639961794757e-01	4.6803791585377048e-03	7.6148530824120343e+01	8.5208467883845529e-01	7.6050726750648892e+01	1.2484268367872708e+00	
1.8036083493860255e-01	3.3969274232860906e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.0427080178222638e-02	9.3232197606949797e-04	4.7684293078056703e-02	3.5999423385196604e-04	4.5692639961794757e-01	4.6803791585377048e-03	8.8171983059507767e+01	9.8662436497083739e-01	8.8028666673041130e+01	1.1180806347223096e+00	
1.8036083493860255e-01	3.3969274232860906e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4685090553668882e-03	9.6638050417304465e-04	4.4693317565563433e-02	3.3006329749438212e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.0019543529489520e+02	1.1211640511032299e+00	9.9486027490832782e+01	1.2799552960514784e+00	
1.9343970722105513e-01	5.9344621415775888e-04	4.1666666666666664e-02	0.0000000000000000e+00	-2.3895878383175025e-02	2.0154235189270790e-03	5.9038000758996186e-02	9.1706105821092788e-04	4.5692639961794757e-01	4.6803791585377048e-03	7.6148530824120343e+01	8.5208467883845529e-01	7.6621689503742132e+01	2.4458512646868007e+00	
1.9343970722105513e-01	5.9344621415775888e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.0877114912765747e-02	1.8459822993803093e-03	5.5190658379499991e-02	7.3984627114692311e-04	4.5692639961794757e-01	4.6803791585377048e-03	8.8171983059507767e+01	9.8662436497083739e-01	8.8344350979239778e+01	2.4089163253986925e+00	
1.9343970722105513e-01	5.9344621415775888e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.3120203642190950e-04	1.7038379874504187e-03	5.1781180149235037e-02	6.1438232789230653e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.0019543529489520e+02	1.1211640511032299e+00	9.9576214733221917e+01	2.5036381625195219e+00	
7.0337709455730507e-02	4.9491860917795483e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.8146927434406926e-02	1.5630720227200697e-03	9.7644352625111362e-03	2.6730831693260848e-04	3.4658935092121362e-01	3.6909174712074101e-03	7.1990348416209301e+01	8.5270811011305925e-01	7.2030354269985835e+01	2.0775464458470010e+00	
7.0337709455730507e-02	4.9491860917795483e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.3051758936656698e-02	1.4878133604917141e-03	8.7135711309231298e-03	2.3786750743821106e-04	3.4658935092121362e-01	3.6909174712074101e-03	8.5223868345659540e+01	1.0094559244720891e+00	8.5759348433833196e+01	1.7602060245265585e+00	
7.0337709455730507e-02	4.9491860917795483e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.2038763744556452e-04	1.4376373405076430e-03	7.7783169069875176e-03	2.1691662600037471e-04	3.4658935092121362e-01	3.6909174712074101e-03	9.8457388275109764e+01	1.1662037388310929e+00	9.8789570550400398e+01	1.6195400227624912e+00	
8.0479437862802636e-02	2.6464355401851678e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.9896650879477626e-02	1.2267786786019992e-03	1.4631387805568715e-02	1.8342733139497313e-04	3.4658935092121362e-01	3.6909174712074101e-03	7.1990348416209301e+01	8.5270811011305925e-01	7.1236937715599367e+01	1.7558527395840591e+00	
8.0479437862802636e-02	2.6464355401851678e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.4616332807530167e-02	1.2443628477815652e-03	1.3307712675026751e-02	1.4669814234748263e-04	3.4658935092121362e-01	3.6909174712074101e-03	8.5223868345659540e+01	1.0094559244720891e+00	8.5049682113284348e+01	1.6305808126268311e+00	
8.0479437862802636e-02	2.6464355401851678e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.1820706843890861e-03	1.2459118382207798e-03	1.2119154128513859e-02	1.2245790835961579e-04	3.4658935092121362e-01	3.6909174712074101e-03	9.8457388275109764e+01	1.1662037388310929e+00	9.8168947035645644e+01	1.7376068002782896e+00	
9.7568791559450682e-02	2.9693821515414841e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.8626934945659183e-02	1.3860868800971416e-03	2.4899150371041776e-02	3.1718401293687231e-04	3.4658935092121362e-01	3.6909174712074101e-03	7.1990348416209301e+01	8.5270811011305925e-01	7.3759194096613328e+01	1.3367524954009591e+00	
9.7568791559450682e-02	2.9693821515414841e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.3630976218010276e-02	1.2960649660080541e-03	2.2849898047315274e-02	2.4965875640740008e-04	3.4658935092121362e-01	3.6909174712074101e-03	8.5223868345659540e+01	1.0094559244720891e+00	8.7450048373411562e+01	1.2000415994057103e+00	
9.7568791559450682e-02	2.9693821515414841e-04	2.0833333333333332e-02	0.0000000000000000e+00	-3.0954671944310449e-04	1.2175285323117301e-03	2.1057704343846125e-02	2.0328248077202673e-04	3.4658935092121362e-01	3.6909174712074101e-03	9.8457388275109764e+01	1.1662037388310929e+00	1.0055686402205632e+02	1.3433585800206056e+00	

#dense#x3#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0669856734050605e+02	1.1808508693310964e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-04	0.0000000000000000e+00	1.0678804688102421e+02	1.1767187541452304e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-03	0.0000000000000000e+00	1.0687752642154240e+02	1.1727929433937916e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379765e-03	0.0000000000000000e+00	1.0696700596206060e+02	1.1690755154187027e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-03	0.0000000000000000e+00	1.0705648550257878e+02	1.1655684640504254e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632941e-03	0.0000000000000000e+00	1.0714596504309695e+02	1.1622736936652551e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759529e-03	0.0000000000000000e+00	1.0723544458361516e+02	1.1591930143612004e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886118e-03	0.0000000000000000e+00	1.0732492412413332e+02	1.1563281372782597e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-03	0.0000000000000000e+00	1.0741440366465150e+02	1.1536806700899234e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139294e-03	0.0000000000000000e+00	1.0750388320516966e+02	1.1512521126915867e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-03	0.0000000000000000e+00	1.0759336274568788e+02	1.1490438531121199e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6502683105392471e-03	0.0000000000000000e+00	1.0768284228620607e+02	1.1470571636726214e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2548381569519059e-03	0.0000000000000000e+00	1.0777232182672424e+02	1.1452931974174620e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8594080033645639e-03	0.0000000000000000e+00	1.0786180136724241e+02	1.1437529848393155e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4639778497772235e-03	0.0000000000000000e+00	1.0795128090776061e+02	1.1424374309199838e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0685476961898832e-03	0.0000000000000000e+00	1.0804076044827879e+02	1.1413473125062850e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.6731175426025412e-03	0.0000000000000000e+00	1.0813023998879694e+02	1.1404832760385857e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0277687389015199e-02	0.0000000000000000e+00	1.0821971952931514e+02	1.1398458356471597e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0882257235427859e-02	0.0000000000000000e+00	1.0830919906983331e+02	1.1394353716296044e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1486827081840519e-02	0.0000000000000000e+00	1.0839867861035151e+02	1.1392521293196314e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-02	0.0000000000000000e+00	1.0848815815086971e+02	1.1392962183550137e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2695966774665834e-02	0.0000000000000000e+00	1.0857763769138786e+02	1.1395676123498983e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3300536621078494e-02	0.0000000000000000e+00	1.0866711723190608e+02	1.1400661489736870e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3905106467491154e-02	0.0000000000000000e+00	1.0875659677242425e+02	1.1407915304360754e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4509676313903812e-02	0.0000000000000000e+00	1.0884607631294242e+02	1.1417433243745201e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5114246160316470e-02	0.0000000000000000e+00	1.0893555585346060e+02	1.1429209651383856e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5718816006729128e-02	0.0000000000000000e+00	1.0902503539397880e+02	1.1443237554608949e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6323385853141789e-02	0.0000000000000000e+00	1.0911451493449697e+02	1.1459508685067696e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6927955699554447e-02	0.0000000000000000e+00	1.0920399447501516e+02	1.1478013502827162e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7532525545967105e-02	0.0000000000000000e+00	1.0929347401553333e+02	1.1498741223935314e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379766e-02	0.0000000000000000e+00	1.0938295355605152e+02	1.1521679851262565e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8741665238792424e-02	0.0000000000000000e+00	1.0947243309656969e+02	1.1546816208416617e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9346235085205082e-02	0.0000000000000000e+00	1.0956191263708789e+02	1.1574135976517979e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9950804931617740e-02	0.0000000000000000e+00	1.0965139217760608e+02	1.1603623733597495e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0555374778030398e-02	0.0000000000000000e+00	1.0974087171812424e+02	1.1635262996378861e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1159944624443060e-02	0.0000000000000000e+00	1.0983035125864244e+02	1.1669036264186701e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1764514470855718e-02	0.0000000000000000e+00	1.0991983079916062e+02	1.1704925064728611e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2369084317268376e-02	0.0000000000000000e+00	1.1000931033967878e+02	1.1742910001482869e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2973654163681037e-02	0.0000000000000000e+00	1.1009878988019697e+02	1.1782970802431549e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3578224010093695e-02	0.0000000000000000e+00	1.1018826942071519e+02	1.1825086369874365e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-02	0.0000000000000000e+00	1.1027774896123336e+02	1.1869234831067581e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4787363702919011e-02	0.0000000000000000e+00	1.1036722850175153e+02	1.1915393589432137e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5391933549331669e-02	0.0000000000000000e+00	1.1045670804226971e+02	1.1963539376085102e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5996503395744330e-02	0.0000000000000000e+00	1.1054618758278788e+02	1.2013648301461537e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6601073242156988e-02	0.0000000000000000e+00	1.1063566712330606e+02	1.2065695906796425e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7205643088569646e-02	0.0000000000000000e+00	1.1072514666382426e+02	1.2119657215258652e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7810212934982308e-02	0.0000000000000000e+00	1.1081462620434245e+02	1.2175506782531187e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8414782781394966e-02	0.0000000000000000e+00	1.1090410574486064e+02	1.2233218746657331e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9019352627807624e-02	0.0000000000000000e+00	1.1099358528537880e+02	1.2292766876975865e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9623922474220282e-02	0.0000000000000000e+00	1.1108306482589698e+02	1.2354124621995510e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632940e-02	0.0000000000000000e+00	1.1117254436641514e+02	1.2417265156061019e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0833062167045601e-02	0.0000000000000000e+00	1.1126202390693336e+02	1.2482161424691565e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1437632013458255e-02	0.0000000000000000e+00	1.1135150344745152e+02	1.2548786188480885e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2042201859870917e-02	0.0000000000000000e+00	1.1144098298796973e+02	1.2617112065459373e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2646771706283578e-02	0.0000000000000000e+00	1.1153046252848792e+02	1.2687111571848080e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3251341552696233e-02	0.0000000000000000e+00	1.1161994206900607e+02	1.2758757161130381e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3855911399108894e-02	0.0000000000000000e+00	1.1170942160952428e+02	1.2832021261394317e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4460481245521556e-02	0.0000000000000000e+00	1.1179890115004244e+02	1.2906876310907500e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5065051091934210e-02	0.0000000000000000e+00	1.1188838069056062e+02	1.2983294791895379e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5669620938346872e-02	0.0000000000000000e+00	1.1197786023107881e+02	1.3061249262511732e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759533e-02	0.0000000000000000e+00	1.1206733977159701e+02	1.3140712386993187e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6878760631172187e-02	0.0000000000000000e+00	1.1215681931211518e+02	1.3221656964008000e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7483330477584849e-02	0.0000000000000000e+00	1.1224629885263334e+02	1.3304055953209564e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8087900323997503e-02	0.0000000000000000e+00	1.1233577839315157e+02	1.3387882500021104e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8692470170410165e-02	0.0000000000000000e+00	1.1242525793366973e+02	1.3473109958677605e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9297040016822826e-02	0.0000000000000000e+00	1.1251473747418791e+02	1.3559711913564914e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9901609863235481e-02	0.0000000000000000e+00	1.1260421701470608e+02	1.3647662198894559e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0506179709648142e-02	0.0000000000000000e+00	1.1269369655522428e+02	1.3736934916764221e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1110749556060797e-02	0.0000000000000000e+00	1.1278317609574246e+02	1.3827504453649433e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1715319402473458e-02	0.0000000000000000e+00	1.1287265563626066e+02	1.3919345495388242e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886119e-02	0.0000000000000000e+00	1.1296213517677883e+02	1.4012433040706576e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2924459095298774e-02	0.0000000000000000e+00	1.1305161471729701e+02	1.4106742413349402e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3529028941711435e-02	0.0000000000000000e+00	1.1314109425781518e+02	1.4202249272876062e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4133598788124097e-02	0.0000000000000000e+00	1.1323057379833337e+02	1.4298929624179235e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4738168634536751e-02	0.0000000000000000e+00	1.1332005333885155e+02	1.4396759825793022e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5342738480949413e-02	0.0000000000000000e+00	1.1340953287936973e+02	1.4495716597047206e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5947308327362074e-02	0.0000000000000000e+00	1.1349901241988793e+02	1.4595777024134875e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6551878173774729e-02	0.0000000000000000e+00	1.1358849196040610e+02	1.4696918565148831e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7156448020187390e-02	0.0000000000000000e+00	1.1367797150092427e+02	1.4799119054152825e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7761017866600045e-02	0.0000000000000000e+00	1.1376745104144248e+02	1.4902356704339157e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-02	0.0000000000000000e+00	1.1385693058196065e+02	1.5006610110339682e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8970157559425367e-02	0.0000000000000000e+00	1.1394641012247884e+02	1.5111858249736938e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9574727405838022e-02	0.0000000000000000e+00	1.1403588966299702e+02	1.5218080483837080e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0179297252250683e-02	0.0000000000000000e+00	1.1412536920351519e+02	1.5325256557753153e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0783867098663338e-02	0.0000000000000000e+00	1.1421484874403339e+02	1.5433366599850191e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1388436945075999e-02	0.0000000000000000e+00	1.1430432828455156e+02	1.5542391120603032e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1993006791488661e-02	0.0000000000000000e+00	1.1439380782506974e+02	1.5652311010909508e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2597576637901315e-02	0.0000000000000000e+00	1.1448328736558793e+02	1.5763107539907253e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3202146484313977e-02	0.0000000000000000e+00	1.1457276690610611e+02	1.5874762352335816e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3806716330726638e-02	0.0000000000000000e+00	1.1466224644662428e+02	1.5987257465481619e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139292e-02	0.0000000000000000e+00	1.1475172598714249e+02	1.6100575265749684e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5015856023551954e-02	0.0000000000000000e+00	1.1484120552766066e+02	1.6214698504891971e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5620425869964615e-02	0.0000000000000000e+00	1.1493068506817885e+02	1.6329610295932859e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6224995716377270e-02	0.0000000000000000e+00	1.1502016460869703e+02	1.6445294108818196e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6829565562789931e-02	0.0000000000000000e+00	1.1510964414921520e+02	1.6561733765823992e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7434135409202586e-02	0.0000000000000000e+00	1.1519912368973337e+02	1.6678913436748610e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8038705255615247e-02	0.0000000000000000e+00	1.1528860323025157e+02	1.6796817633917083e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8643275102027909e-02	0.0000000000000000e+00	1.1537808277076978e+02	1.6915431207025200e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9247844948440563e-02	0.0000000000000000e+00	1.1546756231128795e+02	1.7034739337839540e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9852414794853225e-02	0.0000000000000000e+00	1.1555704185180612e+02	1.7154727534784289e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265879e-02	0.0000000000000000e+00	1.1564652139232430e+02	1.7275381627427011e+00	

#dense#x3#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1097211075513416e-01	8.7622890906042969e+01	1.2367455376701073e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-04	5.1097211075513416e-01	8.7712370446561167e+01	1.2251724657286351e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-03	5.1097211075513416e-01	8.7801849987079322e+01	1.2137024460600985e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379765e-03	5.1097211075513416e-01	8.7891329527597520e+01	1.2023384279499125e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-03	5.1097211075513416e-01	8.7980809068115732e+01	1.1910834454554051e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632941e-03	5.1097211075513416e-01	8.8070288608633888e+01	1.1799406187223647e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759529e-03	5.1097211075513416e-01	8.8159768149152072e+01	1.1689131551761887e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886118e-03	5.1097211075513416e-01	8.8249247689670241e+01	1.1580043505691540e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-03	5.1097211075513416e-01	8.8338727230188439e+01	1.1472175898626864e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139294e-03	5.1097211075513416e-01	8.8428206770706637e+01	1.1365563479228116e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-03	5.1097211075513416e-01	8.8517686311224807e+01	1.1260241900052748e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6502683105392471e-03	5.1097211075513416e-01	8.8607165851742991e+01	1.1156247720047046e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2548381569519059e-03	5.1097211075513416e-01	8.8696645392261189e+01	1.1053618404414451e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8594080033645639e-03	5.1097211075513416e-01	8.8786124932779344e+01	1.0952392321578566e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4639778497772235e-03	5.1097211075513416e-01	8.8875604473297528e+01	1.0852608736941953e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0685476961898832e-03	5.1097211075513416e-01	8.8965084013815712e+01	1.0754307803133170e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.6731175426025412e-03	5.1097211075513416e-01	8.9054563554333910e+01	1.0657530546422214e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0277687389015199e-02	5.1097211075513416e-01	8.9144043094852080e+01	1.0562318848970553e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0882257235427859e-02	5.1097211075513416e-01	8.9233522635370278e+01	1.0468715426580724e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1486827081840519e-02	5.1097211075513416e-01	8.9323002175888448e+01	1.0376763801597528e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-02	5.1097211075513416e-01	8.9412481716406631e+01	1.0286508270621681e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2695966774665834e-02	5.1097211075513416e-01	8.9501961256924801e+01	1.0197993866687851e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3300536621078494e-02	5.1097211075513416e-01	8.9591440797442985e+01	1.0111266315573366e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3905106467491154e-02	5.1097211075513416e-01	8.9680920337961169e+01	1.0026371985912783e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4509676313903812e-02	5.1097211075513416e-01	8.9770399878479381e+01	9.9433578328125305e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5114246160316470e-02	5.1097211075513416e-01	8.9859879418997551e+01	9.8622713346786295e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5718816006729128e-02	5.1097211075513416e-01	8.9949358959515735e+01	9.7831604230074332e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6323385853141789e-02	5.1097211075513416e-01	9.0038838500033918e+01	9.7060734049245434e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6927955699554447e-02	5.1097211075513416e-01	9.0128318040552074e+01	9.6310588782999618e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7532525545967105e-02	5.1097211075513416e-01	9.0217797581070286e+01	9.5581656393253300e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379766e-02	5.1097211075513416e-01	9.0307277121588456e+01	9.4874425825029574e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8741665238792424e-02	5.1097211075513416e-01	9.0396756662106625e+01	9.4189385930586589e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9346235085205082e-02	5.1097211075513416e-01	9.0486236202624838e+01	9.3527024318822727e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9950804931617740e-02	5.1097211075513416e-01	9.0575715743143007e+01	9.2887826131779205e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0555374778030398e-02	5.1097211075513416e-01	9.0665195283661177e+01	9.2272272751040163e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1159944624443060e-02	5.1097211075513416e-01	9.0754674824179375e+01	9.1680840437887412e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1764514470855718e-02	5.1097211075513416e-01	9.0844154364697573e+01	9.1113998912096628e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2369084317268376e-02	5.1097211075513416e-01	9.0933633905215729e+01	9.0572209875384135e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2973654163681037e-02	5.1097211075513416e-01	9.1023113445733912e+01	9.0055925486713329e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3578224010093695e-02	5.1097211075513416e-01	9.1112592986252096e+01	8.9565586797761298e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-02	5.1097211075513416e-01	9.1202072526770280e+01	8.9101622157999527e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4787363702919011e-02	5.1097211075513416e-01	9.1291552067288464e+01	8.8664445599955088e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5391933549331669e-02	5.1097211075513416e-01	9.1381031607806648e+01	8.8254455216201033e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5996503395744330e-02	5.1097211075513416e-01	9.1470511148324832e+01	8.7872031540594053e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6601073242156988e-02	5.1097211075513416e-01	9.1559990688843016e+01	8.7517535946997382e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7205643088569646e-02	5.1097211075513416e-01	9.1649470229361185e+01	8.7191309079505908e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7810212934982308e-02	5.1097211075513416e-01	9.1738949769879383e+01	8.6893669328454981e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8414782781394966e-02	5.1097211075513416e-01	9.1828429310397567e+01	8.6624911366927404e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9019352627807624e-02	5.1097211075513416e-01	9.1917908850915722e+01	8.6385304762412285e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9623922474220282e-02	5.1097211075513416e-01	9.2007388391433935e+01	8.6175092678000575e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632940e-02	5.1097211075513416e-01	9.2096867931952119e+01	8.5994490677194546e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0833062167045601e-02	5.1097211075513416e-01	9.2186347472470302e+01	8.5843685645477441e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1437632013458255e-02	5.1097211075513416e-01	9.2275827012988458e+01	8.5722834840951290e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2042201859870917e-02	5.1097211075513416e-01	9.2365306553506656e+01	8.5632065085107067e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2646771706283578e-02	5.1097211075513416e-01	9.2454786094024840e+01	8.5571472103216351e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3251341552696233e-02	5.1097211075513416e-01	9.2544265634543038e+01	8.5541120022384065e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3855911399108894e-02	5.1097211075513416e-01	9.2633745175061193e+01	8.5541041033280840e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4460481245521556e-02	5.1097211075513416e-01	9.2723224715579391e+01	8.5571235219736497e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5065051091934210e-02	5.1097211075513416e-01	9.2812704256097561e+01	8.5631670558306805e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5669620938346872e-02	5.1097211075513416e-01	9.2902183796615745e+01	8.5722283087784856e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759533e-02	5.1097211075513416e-01	9.2991663337133929e+01	8.5842977246592123e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6878760631172187e-02	5.1097211075513416e-01	9.3081142877652127e+01	8.5993626373916299e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7483330477584849e-02	5.1097211075513416e-01	9.3170622418170311e+01	8.6174073368474957e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8087900323997503e-02	5.1097211075513416e-01	9.3260101958688495e+01	8.6384131497020122e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8692470170410165e-02	5.1097211075513416e-01	9.3349581499206664e+01	8.6623585342993126e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9297040016822826e-02	5.1097211075513416e-01	9.3439061039724862e+01	8.6892191884287018e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9901609863235481e-02	5.1097211075513416e-01	9.3528540580243032e+01	8.7189681687901566e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0506179709648142e-02	5.1097211075513416e-01	9.3618020120761201e+01	8.7515760208205917e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1110749556060797e-02	5.1097211075513416e-01	9.3707499661279414e+01	8.7870109174872091e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1715319402473458e-02	5.1097211075513416e-01	9.3796979201797598e+01	8.8252388056008235e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886119e-02	5.1097211075513416e-01	9.3886458742315767e+01	8.8662235581861315e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2924459095298774e-02	5.1097211075513416e-01	9.3975938282833951e+01	8.9099271314414163e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3529028941711435e-02	5.1097211075513416e-01	9.4065417823352121e+01	8.9563097248514723e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4133598788124097e-02	5.1097211075513416e-01	9.4154897363870305e+01	9.0053299430583622e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4738168634536751e-02	5.1097211075513416e-01	9.4244376904388488e+01	9.0569449581652162e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5342738480949413e-02	5.1097211075513416e-01	9.4333856444906687e+01	9.1111106712150547e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5947308327362074e-02	5.1097211075513416e-01	9.4423335985424856e+01	9.1677818716979664e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6551878173774729e-02	5.1097211075513416e-01	9.4512815525943040e+01	9.2269123940213560e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7156448020187390e-02	5.1097211075513416e-01	9.4602295066461224e+01	9.2884552700040302e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7761017866600045e-02	5.1097211075513416e-01	9.4691774606979408e+01	9.3523628765567268e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-02	5.1097211075513416e-01	9.4781254147497577e+01	9.4185870778338576e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8970157559425367e-02	5.1097211075513416e-01	9.4870733688015761e+01	9.4870793612514770e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9574727405838022e-02	5.1097211075513416e-01	9.4960213228533974e+01	9.5577909668833450e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0179297252250683e-02	5.1097211075513416e-01	9.5049692769052143e+01	9.6306730098473248e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0783867098663338e-02	5.1097211075513416e-01	9.5139172309570299e+01	9.7056765954041146e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1388436945075999e-02	5.1097211075513416e-01	9.5228651850088525e+01	9.7827529265826330e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1993006791488661e-02	5.1097211075513416e-01	9.5318131390606695e+01	9.8618534042312833e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2597576637901315e-02	5.1097211075513416e-01	9.5407610931124864e+01	9.9429297194814092e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3202146484313977e-02	5.1097211075513416e-01	9.5497090471643048e+01	1.0025933938668958e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3806716330726638e-02	5.1097211075513416e-01	9.5586570012161218e+01	1.0110818580835508e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139292e-02	5.1097211075513416e-01	9.5676049552679416e+01	1.0197536687974793e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5015856023551954e-02	5.1097211075513416e-01	9.5765529093197600e+01	1.0286041888239790e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5620425869964615e-02	5.1097211075513416e-01	9.5855008633715769e+01	1.0376288452364215e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6224995716377270e-02	5.1097211075513416e-01	9.5944488174233967e+01	1.0468231343580325e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6829565562789931e-02	5.1097211075513416e-01	9.6033967714752151e+01	1.0561826261342020e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7434135409202586e-02	5.1097211075513416e-01	9.6123447255270321e+01	1.0657029679176162e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8038705255615247e-02	5.1097211075513416e-01	9.6212926795788519e+01	1.0753798876997602e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8643275102027909e-02	5.1097211075513416e-01	9.6302406336306703e+01	1.0852091968233641e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9247844948440563e-02	5.1097211075513416e-01	9.6391885876824887e+01	1.0951867922098624e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9852414794853225e-02	5.1097211075513416e-01	9.6481365417343071e+01	1.1053086581366880e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265879e-02	5.1097211075513416e-01	9.6570844957861240e+01	1.1155708675978591e+00	

#dense#x3#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5692639961794757e-01	9.1444767070788501e+01	1.0585817812005260e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-04	4.5692639961794757e-01	9.1534246611306671e+01	1.0468333679107515e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-03	4.5692639961794757e-01	9.1623726151824840e+01	1.0352018275742836e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379765e-03	4.5692639961794757e-01	9.1713205692343038e+01	1.0236911440542065e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-03	4.5692639961794757e-01	9.1802685232861208e+01	1.0123054400609219e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632941e-03	4.5692639961794757e-01	9.1892164773379392e+01	1.0010489800698907e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759529e-03	4.5692639961794757e-01	9.1981644313897590e+01	9.8992617299529573e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886118e-03	4.5692639961794757e-01	9.2071123854415774e+01	9.7894157457089070e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-03	4.5692639961794757e-01	9.2160603394933943e+01	9.6809988938414937e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139294e-03	4.5692639961794757e-01	9.2250082935452141e+01	9.5740597250486070e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-03	4.5692639961794757e-01	9.2339562475970311e+01	9.4686483064397720e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6502683105392471e-03	4.5692639961794757e-01	9.2429042016488495e+01	9.3648162277378200e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2548381569519059e-03	4.5692639961794757e-01	9.2518521557006679e+01	9.2626166013477607e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8594080033645639e-03	4.5692639961794757e-01	9.2608001097524863e+01	9.1621040555015343e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4639778497772235e-03	4.5692639961794757e-01	9.2697480638043046e+01	9.0633347196335157e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0685476961898832e-03	4.5692639961794757e-01	9.2786960178561230e+01	8.9663662011098255e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.6731175426025412e-03	4.5692639961794757e-01	9.2876439719079400e+01	8.8712575523826842e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0277687389015199e-02	4.5692639961794757e-01	9.2965919259597598e+01	8.7780692276267303e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0882257235427859e-02	4.5692639961794757e-01	9.3055398800115782e+01	8.6868630278902637e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1486827081840519e-02	4.5692639961794757e-01	9.3144878340633952e+01	8.5977020337790633e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-02	4.5692639961794757e-01	9.3234357881152150e+01	8.5106505247236330e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2695966774665834e-02	4.5692639961794757e-01	9.3323837421670319e+01	8.4257738838826413e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3300536621078494e-02	4.5692639961794757e-01	9.3413316962188489e+01	8.3431384878035653e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3905106467491154e-02	4.5692639961794757e-01	9.3502796502706701e+01	8.2628115800269264e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4509676313903812e-02	4.5692639961794757e-01	9.3592276043224871e+01	8.1848611279234462e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5114246160316470e-02	4.5692639961794757e-01	9.3681755583743069e+01	8.1093556621823693e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5718816006729128e-02	4.5692639961794757e-01	9.3771235124261224e+01	8.0363640985305118e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6323385853141789e-02	4.5692639961794757e-01	9.3860714664779408e+01	7.9659555414615302e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6927955699554447e-02	4.5692639961794757e-01	9.3950194205297620e+01	7.8981990699742877e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7532525545967105e-02	4.5692639961794757e-01	9.4039673745815776e+01	7.8331635055928539e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379766e-02	4.5692639961794757e-01	9.4129153286333960e+01	7.7709171632291441e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8741665238792424e-02	4.5692639961794757e-01	9.4218632826852158e+01	7.7115275857767063e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9346235085205082e-02	4.5692639961794757e-01	9.4308112367370327e+01	7.6550612636758664e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9950804931617740e-02	4.5692639961794757e-01	9.4397591907888497e+01	7.6015833410594569e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0555374778030398e-02	4.5692639961794757e-01	9.4487071448406695e+01	7.5511573104740182e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1159944624443060e-02	4.5692639961794757e-01	9.4576550988924879e+01	7.5038446985520590e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1764514470855718e-02	4.5692639961794757e-01	9.4666030529443049e+01	7.4597047453939702e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2369084317268376e-02	4.5692639961794757e-01	9.4755510069961247e+01	7.4187940807743857e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2973654163681037e-02	4.5692639961794757e-01	9.4844989610479431e+01	7.3811664006047373e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3578224010093695e-02	4.5692639961794757e-01	9.4934469150997614e+01	7.3468721473775123e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-02	4.5692639961794757e-01	9.5023948691515784e+01	7.3159581985148336e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4787363702919011e-02	4.5692639961794757e-01	9.5113428232033968e+01	7.2884675667060650e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5391933549331669e-02	4.5692639961794757e-01	9.5202907772552166e+01	7.2644391163699962e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5996503395744330e-02	4.5692639961794757e-01	9.5292387313070350e+01	7.2439073003438326e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6601073242156988e-02	4.5692639961794757e-01	9.5381866853588534e+01	7.2269019207758156e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7205643088569646e-02	4.5692639961794757e-01	9.5471346394106703e+01	7.2134479179556277e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7810212934982308e-02	4.5692639961794757e-01	9.5560825934624887e+01	7.2035651904881293e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8414782781394966e-02	4.5692639961794757e-01	9.5650305475143057e+01	7.1972684497784212e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9019352627807624e-02	4.5692639961794757e-01	9.5739785015661241e+01	7.1945671112823895e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9623922474220282e-02	4.5692639961794757e-01	9.5829264556179425e+01	7.1954652243846262e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632940e-02	4.5692639961794757e-01	9.5918744096697623e+01	7.1999614421131708e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0833062167045601e-02	4.5692639961794757e-01	9.6008223637215821e+01	7.2080490312228540e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1437632013458255e-02	4.5692639961794757e-01	9.6097703177733990e+01	7.2197159224667495e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2042201859870917e-02	4.5692639961794757e-01	9.6187182718252174e+01	7.2349448001856120e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2646771706283578e-02	4.5692639961794757e-01	9.6276662258770344e+01	7.2537132296747664e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3251341552696233e-02	4.5692639961794757e-01	9.6366141799288513e+01	7.2759938201587193e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3855911399108894e-02	4.5692639961794757e-01	9.6455621339806711e+01	7.3017544206600171e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4460481245521556e-02	4.5692639961794757e-01	9.6545100880324924e+01	7.3309583455560112e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5065051091934210e-02	4.5692639961794757e-01	9.6634580420843079e+01	7.3635646262481280e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5669620938346872e-02	4.5692639961794757e-01	9.6724059961361249e+01	7.3995282850733657e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759533e-02	4.5692639961794757e-01	9.6813539501879447e+01	7.4388006274043783e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6878760631172187e-02	4.5692639961794757e-01	9.6903019042397602e+01	7.4813295478113928e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7483330477584849e-02	4.5692639961794757e-01	9.6992498582915786e+01	7.5270598461583316e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8087900323997503e-02	4.5692639961794757e-01	9.7081978123433998e+01	7.5759335496258740e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8692470170410165e-02	4.5692639961794757e-01	9.7171457663952197e+01	7.6278902368254442e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9297040016822826e-02	4.5692639961794757e-01	9.7260937204470366e+01	7.6828673604176589e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9901609863235481e-02	4.5692639961794757e-01	9.7350416744988536e+01	7.7408005649607459e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0506179709648142e-02	4.5692639961794757e-01	9.7439896285506705e+01	7.8016239970425982e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1110749556060797e-02	4.5692639961794757e-01	9.7529375826024904e+01	7.8652706051332377e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1715319402473458e-02	4.5692639961794757e-01	9.7618855366543087e+01	7.9316724269681804e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886119e-02	4.5692639961794757e-01	9.7708334907061285e+01	8.0007608626607207e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2924459095298774e-02	4.5692639961794757e-01	9.7797814447579469e+01	8.0724669321250686e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3529028941711435e-02	4.5692639961794757e-01	9.7887293988097639e+01	8.1467215157407269e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4133598788124097e-02	4.5692639961794757e-01	9.7976773528615823e+01	8.2234555775424778e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4738168634536751e-02	4.5692639961794757e-01	9.8066253069134007e+01	8.3026003705234008e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5342738480949413e-02	4.5692639961794757e-01	9.8155732609652162e+01	8.3840876239106621e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5947308327362074e-02	4.5692639961794757e-01	9.8245212150170374e+01	8.4678497125435814e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6551878173774729e-02	4.5692639961794757e-01	9.8334691690688558e+01	8.5538198086611317e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7156448020187390e-02	4.5692639961794757e-01	9.8424171231206728e+01	8.6419320166193392e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7761017866600045e-02	4.5692639961794757e-01	9.8513650771724912e+01	8.7321214911790268e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-02	4.5692639961794757e-01	9.8603130312243096e+01	8.8243245401308168e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8970157559425367e-02	4.5692639961794757e-01	9.8692609852761279e+01	8.9184787121127940e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9574727405838022e-02	4.5692639961794757e-01	9.8782089393279477e+01	9.0145228705278402e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0179297252250683e-02	4.5692639961794757e-01	9.8871568933797647e+01	9.1123972545177523e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0783867098663338e-02	4.5692639961794757e-01	9.8961048474315831e+01	9.2120435279595103e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1388436945075999e-02	4.5692639961794757e-01	9.9050528014834001e+01	9.3134048174612483e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1993006791488661e-02	4.5692639961794757e-01	9.9140007555352199e+01	9.4164257403117613e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2597576637901315e-02	4.5692639961794757e-01	9.9229487095870383e+01	9.5210524233254490e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3202146484313977e-02	4.5692639961794757e-01	9.9318966636388566e+01	9.6272325134809122e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3806716330726638e-02	4.5692639961794757e-01	9.9408446176906722e+01	9.7349151812199319e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139292e-02	4.5692639961794757e-01	9.9497925717424934e+01	9.8440511172219769e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5015856023551954e-02	4.5692639961794757e-01	9.9587405257943104e+01	9.9545925234243138e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5620425869964615e-02	4.5692639961794757e-01	9.9676884798461302e+01	1.0066493099007539e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6224995716377270e-02	4.5692639961794757e-01	9.9766364338979486e+01	1.0179708022007492e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6829565562789931e-02	4.5692639961794757e-01	9.9855843879497655e+01	1.0294193927175086e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7434135409202586e-02	4.5692639961794757e-01	9.9945323420015811e+01	1.0409908880641709e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8038705255615247e-02	4.5692639961794757e-01	1.0003480296053401e+02	1.0526812351906245e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8643275102027909e-02	4.5692639961794757e-01	1.0012428250105221e+02	1.0644865183610026e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9247844948440563e-02	4.5692639961794757e-01	1.0021376204157040e+02	1.0764029559520767e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9852414794853225e-02	4.5692639961794757e-01	1.0030324158208855e+02	1.0884268971099496e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265879e-02	4.5692639961794757e-01	1.0039272112260674e+02	1.1005548182996527e+00	

#dense#x3#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4658935092121362e-01	9.7922175936752211e+01	9.2978218817373792e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-04	3.4658935092121362e-01	9.8011655477270381e+01	9.1985135791355921e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-03	3.4658935092121362e-01	9.8101135017788579e+01	9.1009677223126040e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379765e-03	3.4658935092121362e-01	9.8190614558306748e+01	9.0052415845226341e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-03	3.4658935092121362e-01	9.8280094098824932e+01	8.9113938081910926e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632941e-03	3.4658935092121362e-01	9.8369573639343102e+01	8.8194843562266156e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759529e-03	3.4658935092121362e-01	9.8459053179861300e+01	8.7295744518729823e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886118e-03	3.4658935092121362e-01	9.8548532720379470e+01	8.6417265061947623e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-03	3.4658935092121362e-01	9.8638012260897668e+01	8.5560040323129460e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139294e-03	3.4658935092121362e-01	9.8727491801415852e+01	8.4724715455435951e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-03	3.4658935092121362e-01	9.8816971341934021e+01	8.3911944486555956e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6502683105392471e-03	3.4658935092121362e-01	9.8906450882452205e+01	8.3122389015391396e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2548381569519059e-03	3.4658935092121362e-01	9.8995930422970389e+01	8.2356716746952463e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8594080033645639e-03	3.4658935092121362e-01	9.9085409963488587e+01	8.1615599860875199e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4639778497772235e-03	3.4658935092121362e-01	9.9174889504006742e+01	8.0899713210644064e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0685476961898832e-03	3.4658935092121362e-01	9.9264369044524940e+01	8.0209732352618068e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.6731175426025412e-03	3.4658935092121362e-01	9.9353848585043139e+01	7.9546331406256821e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0277687389015199e-02	3.4658935092121362e-01	9.9443328125561294e+01	7.8910180749444747e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0882257235427859e-02	3.4658935092121362e-01	9.9532807666079492e+01	7.8301944555848146e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1486827081840519e-02	3.4658935092121362e-01	9.9622287206597676e+01	7.7722278184218474e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-02	3.4658935092121362e-01	9.9711766747115846e+01	7.7171825433015262e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2695966774665834e-02	3.4658935092121362e-01	9.9801246287634058e+01	7.6651215677139517e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3300536621078494e-02	3.4658935092121362e-01	9.9890725828152227e+01	7.6161060907158284e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3905106467491154e-02	3.4658935092121362e-01	9.9980205368670411e+01	7.5701952694929009e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4509676313903812e-02	3.4658935092121362e-01	1.0006968490918858e+02	7.5274459112951930e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5114246160316470e-02	3.4658935092121362e-01	1.0015916444970678e+02	7.4879121637946178e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5718816006729128e-02	3.4658935092121362e-01	1.0024864399022495e+02	7.4516452071970563e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6323385853141789e-02	3.4658935092121362e-01	1.0033812353074315e+02	7.4186929516721223e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6927955699554447e-02	3.4658935092121362e-01	1.0042760307126133e+02	7.3890997438419403e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7532525545967105e-02	3.4658935092121362e-01	1.0051708261177950e+02	7.3629060861666762e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379766e-02	3.4658935092121362e-01	1.0060656215229768e+02	7.3401483730905071e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8741665238792424e-02	3.4658935092121362e-01	1.0069604169281588e+02	7.3208586477450044e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9346235085205082e-02	3.4658935092121362e-01	1.0078552123333404e+02	7.3050643828480211e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9950804931617740e-02	3.4658935092121362e-01	1.0087500077385224e+02	7.2927882891835638e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0555374778030398e-02	3.4658935092121362e-01	1.0096448031437041e+02	7.2840481547117020e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1159944624443060e-02	3.4658935092121362e-01	1.0105395985488859e+02	7.2788567169216811e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1764514470855718e-02	3.4658935092121362e-01	1.0114343939540679e+02	7.2772215705446164e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2369084317268376e-02	3.4658935092121362e-01	1.0123291893592496e+02	7.2791451121771800e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2973654163681037e-02	3.4658935092121362e-01	1.0132239847644315e+02	7.2846245227516349e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3578224010093695e-02	3.4658935092121362e-01	1.0141187801696134e+02	7.2936517881528129e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-02	3.4658935092121362e-01	1.0150135755747951e+02	7.3062137576300512e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4787363702919011e-02	3.4658935092121362e-01	1.0159083709799768e+02	7.3222922390156953e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5391933549331669e-02	3.4658935092121362e-01	1.0168031663851586e+02	7.3418641291517028e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5996503395744330e-02	3.4658935092121362e-01	1.0176979617903405e+02	7.3649015773675386e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6601073242156988e-02	3.4658935092121362e-01	1.0185927571955226e+02	7.3913721793521325e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7205643088569646e-02	3.4658935092121362e-01	1.0194875526007044e+02	7.4212391983485682e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7810212934982308e-02	3.4658935092121362e-01	1.0203823480058860e+02	7.4544618102523186e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8414782781394966e-02	3.4658935092121362e-01	1.0212771434110680e+02	7.4909953689701470e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9019352627807624e-02	3.4658935092121362e-01	1.0221719388162497e+02	7.5307916882196346e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9623922474220282e-02	3.4658935092121362e-01	1.0230667342214313e+02	7.5737993359206590e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632940e-02	3.4658935092121362e-01	1.0239615296266133e+02	7.6199639373319406e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0833062167045601e-02	3.4658935092121362e-01	1.0248563250317953e+02	7.6692284832107549e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1437632013458255e-02	3.4658935092121362e-01	1.0257511204369770e+02	7.7215336394497380e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2042201859870917e-02	3.4658935092121362e-01	1.0266459158421590e+02	7.7768180548745203e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2646771706283578e-02	3.4658935092121362e-01	1.0275407112473405e+02	7.8350186641832853e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3251341552696233e-02	3.4658935092121362e-01	1.0284355066525222e+02	7.8960709833173626e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3855911399108894e-02	3.4658935092121362e-01	1.0293303020577044e+02	7.9599093949041755e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4460481245521556e-02	3.4658935092121362e-01	1.0302250974628859e+02	8.0264674217606824e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5065051091934210e-02	3.4658935092121362e-01	1.0311198928680680e+02	8.0956779868088447e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5669620938346872e-02	3.4658935092121362e-01	1.0320146882732499e+02	8.1674736580915508e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759533e-02	3.4658935092121362e-01	1.0329094836784317e+02	8.2417868779258385e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6878760631172187e-02	3.4658935092121362e-01	1.0338042790836136e+02	8.3185501755227875e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7483330477584849e-02	3.4658935092121362e-01	1.0346990744887952e+02	8.3976963627077850e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8087900323997503e-02	3.4658935092121362e-01	1.0355938698939769e+02	8.4791587126194412e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8692470170410165e-02	3.4658935092121362e-01	1.0364886652991591e+02	8.5628711214963582e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9297040016822826e-02	3.4658935092121362e-01	1.0373834607043409e+02	8.6487682538571387e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9901609863235481e-02	3.4658935092121362e-01	1.0382782561095225e+02	8.7367856715445458e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0506179709648142e-02	3.4658935092121362e-01	1.0391730515147044e+02	8.8268599472348119e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1110749556060797e-02	3.4658935092121362e-01	1.0400678469198863e+02	8.9189287631248093e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1715319402473458e-02	3.4658935092121362e-01	1.0409626423250680e+02	9.0129309955919390e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886119e-02	3.4658935092121362e-01	1.0418574377302500e+02	9.1088067866718092e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2924459095298774e-02	3.4658935092121362e-01	1.0427522331354317e+02	9.2064976032440216e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3529028941711435e-02	3.4658935092121362e-01	1.0436470285406138e+02	9.3059462848317132e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4133598788124097e-02	3.4658935092121362e-01	1.0445418239457955e+02	9.4070970809177556e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4738168634536751e-02	3.4658935092121362e-01	1.0454366193509772e+02	9.5098956786845834e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5342738480949413e-02	3.4658935092121362e-01	1.0463314147561590e+02	9.6142892220445220e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5947308327362074e-02	3.4658935092121362e-01	1.0472262101613408e+02	9.7202263228171792e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6551878173774729e-02	3.4658935092121362e-01	1.0481210055665227e+02	9.8276570648584394e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7156448020187390e-02	3.4658935092121362e-01	1.0490158009717045e+02	9.9365330019150488e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7761017866600045e-02	3.4658935092121362e-01	1.0499105963768862e+02	1.0046807149927766e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-02	3.4658935092121362e-01	1.0508053917820683e+02	1.0158433974463914e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8970157559425367e-02	3.4658935092121362e-01	1.0517001871872500e+02	1.0271369373907930e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9574727405838022e-02	3.4658935092121362e-01	1.0525949825924317e+02	1.0385570658994487e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0179297252250683e-02	3.4658935092121362e-01	1.0534897779976136e+02	1.0500996529220310e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0783867098663338e-02	3.4658935092121362e-01	1.0543845734027956e+02	1.0617607046619686e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1388436945075999e-02	3.4658935092121362e-01	1.0552793688079774e+02	1.0735363607357515e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1993006791488661e-02	3.4658935092121362e-01	1.0561741642131589e+02	1.0854228911531456e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2597576637901315e-02	3.4658935092121362e-01	1.0570689596183409e+02	1.0974166931557383e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3202146484313977e-02	3.4658935092121362e-01	1.0579637550235229e+02	1.1095142879452167e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3806716330726638e-02	3.4658935092121362e-01	1.0588585504287046e+02	1.1217123173311037e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139292e-02	3.4658935092121362e-01	1.0597533458338866e+02	1.1340075403233441e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5015856023551954e-02	3.4658935092121362e-01	1.0606481412390683e+02	1.1463968296921179e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5620425869964615e-02	3.4658935092121362e-01	1.0615429366442501e+02	1.1588771685153503e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6224995716377270e-02	3.4658935092121362e-01	1.0624377320494318e+02	1.1714456467307024e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6829565562789931e-02	3.4658935092121362e-01	1.0633325274546138e+02	1.1840994577072110e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7434135409202586e-02	3.4658935092121362e-01	1.0642273228597955e+02	1.1968358948497413e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8038705255615247e-02	3.4658935092121362e-01	1.0651221182649773e+02	1.2096523482468711e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8643275102027909e-02	3.4658935092121362e-01	1.0660169136701595e+02	1.2225463013717044e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9247844948440563e-02	3.4658935092121362e-01	1.0669117090753412e+02	1.2355153278434792e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9852414794853225e-02	3.4658935092121362e-01	1.0678065044805227e+02	1.2485570882561936e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265879e-02	3.4658935092121362e-01	1.0687012998857044e+02	1.2616693270796291e+00	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
1.0636233618149842e+02	1.0733309852052264e+02	1.0655137429455542e+02	1.0639633301681087e+02	1.0638744273866565e+02	1.0654868515454238e+02	1.0675685565451583e+02	1.0634517205972773e+02	1.0676480964517948e+02	1.0661999942472016e+02	1.0646848815256040e+02	1.0718001345831470e+02	1.0723639857778836e+02	1.0687492646899571e+02	1.0665257675919281e+02	

#ae#Y_extr
1.0669856734050605e+02	1.1808508693310964e+00	

#CH2_RED(smart_print)
0.120(50)	



==> isoQCD/Data/fit_Lsla/fit/MeV/analytic/M2_3GeV/m_l.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 5
Simultaneous fit of m_l (MeV)

[The fit converged for all jkf indices]
----------

#jkf#A0
4.7691166703273424e+00	4.2294741384125842e+00	4.8634996149198573e+00	4.9175714268702988e+00	4.7746888936639387e+00	4.9150188568691080e+00	4.9098556398593889e+00	4.7964050075455358e+00	4.7514376292468112e+00	4.8857038369226418e+00	4.8711413733490065e+00	4.9071507277961555e+00	4.8020461866482780e+00	4.9194034723257953e+00	4.9148892515245901e+00	

#ae#A0
4.8151601817520895e+00	6.2648592531346214e-01	

#jkf#c_fL
-1.1883683465890766e+01	3.8257364988880767e+01	-3.4315650658892615e+01	-2.6178128216845693e+01	-2.5835522850040171e+01	-2.5832660614116364e+01	-3.9577891538681669e+01	-2.0900859888611940e+01	-1.6478357353332729e+01	-1.6560399368867262e+01	-2.6134614171367296e+01	-2.0302764182784120e+01	-2.5983844068494633e+01	-1.8764206288851646e+01	-3.1829632932045637e+01	

#ae#c_fL
-2.0154723373996116e+01	6.4039233062312931e+01	

#jkf#c_l
1.0113163629585122e+02	1.2675781382015927e+02	1.0078196773263279e+02	9.7931503151354534e+01	1.0231172488086901e+02	9.7893808424480255e+01	9.7909907452761189e+01	1.0181815192455559e+02	1.0297681652706959e+02	9.7582935207264740e+01	9.7820567501237676e+01	9.9570898452661581e+01	1.0240251382090632e+02	9.6734781346844770e+01	9.6866472369719091e+01	

#ae#c_l
1.0136609992722451e+02	2.6589517422223981e+01	

#jkf#c_a2
-2.0310704563890494e+00	-2.4034103305275325e+00	-2.1266069224394619e+00	-2.1165792921079194e+00	-2.1029366187985876e+00	-2.1188306136658990e+00	-2.0690956611972808e+00	-2.1235985550547887e+00	-2.0587973166848141e+00	-2.0757116463147636e+00	-2.0249060492958795e+00	-2.1524875066659663e+00	-2.1046268809815079e+00	-2.0706655642755951e+00	-2.0628965318383257e+00	

#ae#c_a2
-2.1094813297491579e+00	3.2224465041442163e-01	

#jkf#c_l2
2.9580666290809802e+02	1.3349918304007576e+02	2.7835845465037562e+02	2.9407939608295669e+02	2.8102453369056195e+02	2.9405356887483913e+02	2.8340001706548787e+02	2.9116071705240830e+02	2.7702188988706428e+02	3.0031297586448045e+02	3.2470345430988823e+02	2.6365638809947922e+02	2.5999713807459358e+02	3.0449887066268298e+02	3.0760532311470308e+02	

#ae#c_l2
2.7927857155851302e+02	1.5782963416223194e+02	

#jkf#CH2_RED
1.4796129297547561e-01	9.2708233434216997e-02	1.7741331152502149e-01	1.7088036090060030e-01	1.4410490210902624e-01	1.8165063416610078e-01	1.7918687345609452e-01	1.8195465919478912e-01	1.9922450848690004e-01	1.6057011646483904e-01	1.9329727268602956e-01	1.6631102523021832e-01	1.1852544238014089e-01	1.6650980813971741e-01	1.5936975262726438e-01	

#ae#CH2_RED
1.6264454625176233e-01	1.0137842895572627e-01	

#jkf#data_x_1
2.2162571379751866e-01	2.2182462039999429e-01	2.2165019871090527e-01	2.2165610501953345e-01	2.2180378023561270e-01	2.2149316739054881e-01	2.2148203474541481e-01	2.2149296611306479e-01	2.2161858889261532e-01	2.2184601294649881e-01	2.2165703594052347e-01	2.2195348957557468e-01	2.2155832788462826e-01	2.2168709676644108e-01	2.2170141306001734e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.1986611584796012e-02	5.1730738833158110e-02	5.1838640441445399e-02	5.1740791437422877e-02	5.1756284168968464e-02	5.1833705002256585e-02	5.1925813367110246e-02	5.1348279337387837e-02	5.1523503749372132e-02	5.1677540460855265e-02	5.1561603488573485e-02	5.2158658412735155e-02	5.2026600964542098e-02	5.1397655588463723e-02	5.1640647484484700e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_2
1.2399756344348503e-01	1.2391825290981592e-01	1.2395480807601418e-01	1.2402961246333810e-01	1.2409787597059931e-01	1.2401969177286894e-01	1.2348964329457827e-01	1.2404749795670478e-01	1.2389860112966547e-01	1.2401150220913301e-01	1.2394077014401944e-01	1.2404858773946104e-01	1.2397060920871165e-01	1.2408526577641664e-01	1.2407629697149257e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4113716940079714e-02	1.4176968735724767e-02	1.4063554014415135e-02	1.4088310995874154e-02	1.4064923802873178e-02	1.4179842990860742e-02	1.3869015564133596e-02	1.4157533731762515e-02	1.3941057326883520e-02	1.3978763363946364e-02	1.4041032944748726e-02	1.4165096152666218e-02	1.3971173935993578e-02	1.4105229105290329e-02	1.4083157419288103e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_3
1.4680733915584196e-01	1.4768664250154384e-01	1.4770260275076871e-01	1.4685888913331613e-01	1.4715880318477359e-01	1.4746665034554371e-01	1.4714674764617833e-01	1.4741666088513675e-01	1.4661893391760206e-01	1.4723581955067025e-01	1.4762296103218600e-01	1.4712456766415150e-01	1.4759610953691374e-01	1.4686181404919768e-01	1.4708535698672903e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.9414040903756383e-02	1.9333390174459879e-02	1.9533238131161895e-02	1.9570090388414903e-02	1.9619332341839366e-02	1.9597947505774687e-02	1.9568153379414924e-02	1.9445095422017278e-02	1.9383061047959269e-02	1.9383173286921004e-02	1.9354411866030086e-02	1.9397907101126273e-02	1.9614284072222512e-02	1.9425695061093429e-02	1.9557878380778458e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_4
1.4468288060617412e-01	1.4492844381758299e-01	1.4465134286982501e-01	1.4466117087534835e-01	1.4420772824119787e-01	1.4430746247647946e-01	1.4434469163902205e-01	1.4462511909791631e-01	1.4487554448039955e-01	1.4458187861865018e-01	1.4457388028427132e-01	1.4460173106376314e-01	1.4421358766657200e-01	1.4409524490553191e-01	1.4425206702952428e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.9610008756505808e-02	1.9739988796314709e-02	1.9544421476406493e-02	1.9833137951658170e-02	1.9488753188695078e-02	1.9355434552878036e-02	1.9710449370215044e-02	1.9732177750471626e-02	1.9597773424959088e-02	1.9699504689346500e-02	1.9733855578775827e-02	1.9808085842993942e-02	1.9522413918333443e-02	1.9810379118637849e-02	1.9606020219385036e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_5
1.4167561687468966e-01	1.4150894711833434e-01	1.4178975511490494e-01	1.4166968016050355e-01	1.4169124161097627e-01	1.4153260693993461e-01	1.4161581865255066e-01	1.4168941897708551e-01	1.4148986903036223e-01	1.4162811359392352e-01	1.4149623549502410e-01	1.4148244027328363e-01	1.4142099374667505e-01	1.4153002741701379e-01	1.4162728841346478e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9843060497577947e-02	2.0000148027867693e-02	1.9963092546590042e-02	1.9982545233571392e-02	1.9956435080914277e-02	1.9886090193072449e-02	1.9936281291920117e-02	2.0021857665182045e-02	1.9842241194902091e-02	1.9931540658885676e-02	1.9729273586099015e-02	1.9625926345929648e-02	1.9888679622987404e-02	1.9803116763617973e-02	2.0016198873994823e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_6
1.4183968605012845e-01	1.4194212619384997e-01	1.4200073195267598e-01	1.4193469917199039e-01	1.4218156865390988e-01	1.4209914390583769e-01	1.4197160261226952e-01	1.4195546027360209e-01	1.4183275801023709e-01	1.4192476595485065e-01	1.4221029972409116e-01	1.4220582141215160e-01	1.4201262434832310e-01	1.4209034000720289e-01	1.4204299013275432e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9524889403869136e-02	1.9485338752304716e-02	1.9596572459158364e-02	1.9690101269964989e-02	1.9650307241614162e-02	1.9594206367710143e-02	1.9620087885156089e-02	1.9568498550501752e-02	1.9570216692812538e-02	1.9501219993358278e-02	1.9616365563151054e-02	1.9717271757428070e-02	1.9562950097550092e-02	1.9610828691649051e-02	1.9595448781016829e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_7
1.4114361568195968e-01	1.4096795694693554e-01	1.4126950986870063e-01	1.4127415796048601e-01	1.4117332176731395e-01	1.4112451289378508e-01	1.4127434051028295e-01	1.4114286615269514e-01	1.4107765049703452e-01	1.4102104157323092e-01	1.4101114385534527e-01	1.4101967570133173e-01	1.4116660186370911e-01	1.4105858935469404e-01	1.4125785177924294e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9429712304253662e-02	1.9279180338538340e-02	1.9287257339097617e-02	1.9517478568019431e-02	1.9365536922192780e-02	1.9339104509219059e-02	1.9372563137639614e-02	1.9314890668621198e-02	1.9325442582646735e-02	1.9419083157899204e-02	1.9041843857550558e-02	1.9211207386716885e-02	1.9519710703785845e-02	1.9321623894996681e-02	1.9317563135226087e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_8
1.5699015802218233e-01	1.5714144582959000e-01	1.5692982356887014e-01	1.5710874415781279e-01	1.5697546359899969e-01	1.5704677506265663e-01	1.5678714911713115e-01	1.5710374195368884e-01	1.5702228267331514e-01	1.5708512757741239e-01	1.5719182679968341e-01	1.5701865148556970e-01	1.5705809960270692e-01	1.5702313390331565e-01	1.5705286626310871e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5425564216566762e-02	2.5468785324254103e-02	2.5361951747988012e-02	2.5417229298974317e-02	2.5398271985854544e-02	2.5492155964976490e-02	2.5272479454146513e-02	2.5410449327346013e-02	2.5579930276135671e-02	2.5449864466739594e-02	2.5410508867616144e-02	2.5504800210116294e-02	2.5414284125559752e-02	2.5403767915228442e-02	2.5322446006589394e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_9
1.7297794314997311e-01	1.7299094561825051e-01	1.7321956800278193e-01	1.7334662897035344e-01	1.7320012092725914e-01	1.7311171309935258e-01	1.7306967754490118e-01	1.7329862343249958e-01	1.7313468192174192e-01	1.7296920459951473e-01	1.7317718368892959e-01	1.7333016585800384e-01	1.7305355230725911e-01	1.7327305153070877e-01	1.7321158547772003e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.1448511462409935e-02	3.0955506583088419e-02	3.1148409220025791e-02	3.1732372069496348e-02	3.1434016071887054e-02	3.1400867361938936e-02	3.1028972342011907e-02	3.1248228848443450e-02	3.1435741505930648e-02	3.1226021593705328e-02	3.1415803249492641e-02	3.1121063289732388e-02	3.1208727640727262e-02	3.1430962844451148e-02	3.1578757856207521e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_10
1.9885288769195525e-01	1.9857064109140579e-01	1.9859537361880394e-01	1.9872882741487832e-01	1.9877103371924248e-01	1.9864399502821550e-01	1.9883012296423902e-01	1.9869790758825082e-01	1.9871510907097439e-01	1.9854581311049785e-01	1.9861297523842003e-01	1.9874158105409434e-01	1.9861843081104566e-01	1.9862721392549490e-01	1.9882529713725264e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.1945644314968701e-02	4.2050310545295247e-02	4.2013828892147595e-02	4.2204452399431595e-02	4.1836846240177430e-02	4.2009891979687061e-02	4.2299980912341023e-02	4.1926096476574012e-02	4.2004505366924134e-02	4.1983157792867126e-02	4.2006509903153876e-02	4.2233913749525856e-02	4.1914770856051019e-02	4.2107792237652056e-02	4.1978522080641213e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_11
1.0736168974974894e-01	1.0724225986632474e-01	1.0712554478143523e-01	1.0707759563402527e-01	1.0701128233278968e-01	1.0695448691592377e-01	1.0703299931490551e-01	1.0710160293906325e-01	1.0720710436663870e-01	1.0728270502523707e-01	1.0713861764154083e-01	1.0733546001224045e-01	1.0699474458266499e-01	1.0707745649242584e-01	1.0721693815682626e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2696970645223789e-02	1.2603224860693457e-02	1.2475596141197177e-02	1.2577349742692485e-02	1.2474139046399210e-02	1.2437923324513100e-02	1.2449033592103104e-02	1.2571651805322763e-02	1.2535025578999139e-02	1.2585324755538932e-02	1.2522998364030341e-02	1.2639848805888691e-02	1.2373333528769924e-02	1.2447205134765878e-02	1.2534203267474300e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_12
1.2478554018495558e-01	1.2491188203387132e-01	1.2483169510711943e-01	1.2492518713198764e-01	1.2491181458673048e-01	1.2497355380858914e-01	1.2496482004301641e-01	1.2488185199665079e-01	1.2472291509067358e-01	1.2488665545209728e-01	1.2486908776712451e-01	1.2491211604671280e-01	1.2486976025928306e-01	1.2502456259296141e-01	1.2492819037711202e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.8807364177064554e-02	1.8774211278791836e-02	1.8714603130992550e-02	1.8922712084259365e-02	1.8847196405918615e-02	1.8854859844387954e-02	1.8946494074367309e-02	1.8754204296716870e-02	1.8599018433309623e-02	1.8861000710081146e-02	1.8873509855500018e-02	1.8828686960705263e-02	1.8808661939687169e-02	1.8901932807357850e-02	1.8987149005750808e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_13
1.5484939589556862e-01	1.5489046669552686e-01	1.5481389615354202e-01	1.5474283792106552e-01	1.5482031444300837e-01	1.5485134832884256e-01	1.5477401732460527e-01	1.5473167901581350e-01	1.5484169826054850e-01	1.5491177545933910e-01	1.5484427254875080e-01	1.5489142524518384e-01	1.5481099453871378e-01	1.5481720570583354e-01	1.5473555944381528e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1606214388592319e-02	3.1589651950712054e-02	3.1469214191126124e-02	3.1377828159232839e-02	3.1415649106934063e-02	3.1491887000580671e-02	3.1380035128199445e-02	3.1433945940477818e-02	3.1348889611414313e-02	3.1745882932045014e-02	3.1471230257100732e-02	3.1664635435990879e-02	3.1471633033637723e-02	3.1365382824280919e-02	3.1644897854117504e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_14
1.8031554298681349e-01	1.8036458425357496e-01	1.8039342423840612e-01	1.8022671284481323e-01	1.8027236502584612e-01	1.8039757861997582e-01	1.8051007807364486e-01	1.8031837450361526e-01	1.8052134322560853e-01	1.8029283973113752e-01	1.8034471887522158e-01	1.8019720555468002e-01	1.8042018575331370e-01	1.8044710654387272e-01	1.8039046384851448e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.4768831235990639e-02	4.4426854595312787e-02	4.4563829242184848e-02	4.4672500611185752e-02	4.4402502292958980e-02	4.4532886571645766e-02	4.4840809257681136e-02	4.4830522023410660e-02	4.4827273097497788e-02	4.4705256397096063e-02	4.4348096735562045e-02	4.4614579281668489e-02	4.4463516889442826e-02	4.4669143619078130e-02	4.4607002864133577e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_15
1.9327447138547102e-01	1.9330054351924392e-01	1.9312326537112537e-01	1.9373747708825298e-01	1.9352732353984137e-01	1.9351630130256389e-01	1.9352611414786741e-01	1.9347810274306446e-01	1.9345163754516398e-01	1.9337307367710060e-01	1.9342128624963797e-01	1.9367971215251800e-01	1.9341129515419353e-01	1.9354655657784992e-01	1.9322844786193180e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.9735323235153971e-02	4.9979971400880445e-02	4.9648571715539366e-02	5.0067467845252706e-02	5.0223001437742949e-02	4.9457271120258800e-02	4.9755264466701116e-02	4.9915139932950998e-02	4.9477353200854918e-02	4.9523161796235372e-02	4.9086923390188525e-02	5.0274120494235186e-02	5.0291700885001331e-02	4.9742800824741480e-02	4.9724661152797334e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_16
7.0462477074512739e-02	7.0347467667925753e-02	7.0272822259899628e-02	7.0079884806371590e-02	7.0350315243057626e-02	7.0299302066720151e-02	7.0442328089448836e-02	7.0447174736758947e-02	7.0546928219542240e-02	7.0452531394700313e-02	7.0400267526051635e-02	7.0309168948110873e-02	7.0064689252170242e-02	7.0218709172094163e-02	7.0371575378592885e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.7296416298505534e-03	7.7538879466388681e-03	7.8528234082259965e-03	7.7367877666695622e-03	7.7990582253838836e-03	7.8022954601270527e-03	7.7736417778506419e-03	7.9163281084762768e-03	7.9554183415889296e-03	7.8105432843686038e-03	7.8399263653506010e-03	7.7310420376710603e-03	7.6666366326424333e-03	7.6824068994848548e-03	7.7833471261652748e-03	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_17
8.0448962255044984e-02	8.0409478162735262e-02	8.0413168701743837e-02	8.0571825454224047e-02	8.0409530583011632e-02	8.0439533238766736e-02	8.0460421121910222e-02	8.0583139070674298e-02	8.0383429197501841e-02	8.0537628473671519e-02	8.0591406998636983e-02	8.0437666005769917e-02	8.0438440573142214e-02	8.0487163981389984e-02	8.0579774123816283e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2090731452947732e-02	1.1935396798386691e-02	1.2059289666023633e-02	1.1991034231861809e-02	1.2047454878073911e-02	1.2046899278922954e-02	1.2065693248417362e-02	1.2095921128765820e-02	1.1964437361600386e-02	1.1938151031565196e-02	1.2008831836245213e-02	1.1948313284048377e-02	1.2011017883944070e-02	1.1993053536516605e-02	1.1958759213731820e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_18
9.7535682598692788e-02	9.7533199330885598e-02	9.7669582072986136e-02	9.7632141014682788e-02	9.7699521519240454e-02	9.7391405320195634e-02	9.7552284854708127e-02	9.7562744060727943e-02	9.7588282657708483e-02	9.7590265617172142e-02	9.7418565096798207e-02	9.7600904975500447e-02	9.7600776052742283e-02	9.7619657261485207e-02	9.7536860958234203e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1246558046183327e-02	2.1007640868816811e-02	2.0820984697994392e-02	2.1047385989999525e-02	2.1121742577976704e-02	2.0963765775424425e-02	2.0951987159163028e-02	2.1061535422692401e-02	2.0967384499215515e-02	2.0971494197973617e-02	2.0987484384651360e-02	2.0972559279625227e-02	2.0912822502031751e-02	2.0989164084586988e-02	2.0966111602399570e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_y
3.0731892553901314e+01	3.0864056192462343e+01	3.0886238190146940e+01	3.0778162455891533e+01	3.0725971447435974e+01	3.0625376795248926e+01	3.0629228202374772e+01	3.0820815286062647e+01	3.0825536263347804e+01	3.0458409842925874e+01	3.0680677914562715e+01	3.0794712342001173e+01	3.0784811177039991e+01	3.0518252022429788e+01	3.0572230455296708e+01	
9.2195677661703943e+00	9.2592168577387017e+00	9.2658714570440797e+00	9.2334487367674605e+00	9.2177914342307936e+00	9.1876130385746801e+00	9.1887684607124314e+00	9.2462445858187934e+00	9.2476608790043411e+00	9.1375229528777631e+00	9.2042033743688147e+00	9.2384137026003526e+00	9.2354433531119966e+00	9.1554756067289382e+00	9.1716691365890135e+00	
1.2292757021560526e+01	1.2345622476984936e+01	1.2354495276058774e+01	1.2311264982356613e+01	1.2290388578974390e+01	1.2250150718099572e+01	1.2251691280949908e+01	1.2328326114425058e+01	1.2330214505339121e+01	1.2183363937170350e+01	1.2272271165825083e+01	1.2317884936800469e+01	1.2313924470815996e+01	1.2207300808971915e+01	1.2228892182118683e+01	
1.2292757021560526e+01	1.2345622476984936e+01	1.2354495276058774e+01	1.2311264982356613e+01	1.2290388578974390e+01	1.2250150718099572e+01	1.2251691280949908e+01	1.2328326114425058e+01	1.2330214505339121e+01	1.2183363937170350e+01	1.2272271165825083e+01	1.2317884936800469e+01	1.2313924470815996e+01	1.2207300808971915e+01	1.2228892182118683e+01	
1.2292757021560526e+01	1.2345622476984936e+01	1.2354495276058774e+01	1.2311264982356613e+01	1.2290388578974390e+01	1.2250150718099572e+01	1.2251691280949908e+01	1.2328326114425058e+01	1.2330214505339121e+01	1.2183363937170350e+01	1.2272271165825083e+01	1.2317884936800469e+01	1.2313924470815996e+01	1.2207300808971915e+01	1.2228892182118683e+01	
1.2292757021560526e+01	1.2345622476984936e+01	1.2354495276058774e+01	1.2311264982356613e+01	1.2290388578974390e+01	1.2250150718099572e+01	1.2251691280949908e+01	1.2328326114425058e+01	1.2330214505339121e+01	1.2183363937170350e+01	1.2272271165825083e+01	1.2317884936800469e+01	1.2313924470815996e+01	1.2207300808971915e+01	1.2228892182118683e+01	
1.2292757021560526e+01	1.2345622476984936e+01	1.2354495276058774e+01	1.2311264982356613e+01	1.2290388578974390e+01	1.2250150718099572e+01	1.2251691280949908e+01	1.2328326114425058e+01	1.2330214505339121e+01	1.2183363937170350e+01	1.2272271165825083e+01	1.2317884936800469e+01	1.2313924470815996e+01	1.2207300808971915e+01	1.2228892182118683e+01	
1.5365946276950657e+01	1.5432028096231171e+01	1.5443119095073470e+01	1.5389081227945766e+01	1.5362985723717987e+01	1.5312688397624463e+01	1.5314614101187386e+01	1.5410407643031323e+01	1.5412768131673902e+01	1.5229204921462937e+01	1.5340338957281357e+01	1.5397356171000586e+01	1.5392405588519996e+01	1.5259126011214894e+01	1.5286115227648354e+01	
1.8439135532340789e+01	1.8518433715477403e+01	1.8531742914088159e+01	1.8466897473534921e+01	1.8435582868461587e+01	1.8375226077149360e+01	1.8377536921424863e+01	1.8492489171637587e+01	1.8495321758008682e+01	1.8275045905755526e+01	1.8408406748737629e+01	1.8476827405200705e+01	1.8470886706223993e+01	1.8310951213457876e+01	1.8343338273178027e+01	
2.4585514043121051e+01	2.4691244953969871e+01	2.4708990552117548e+01	2.4622529964713227e+01	2.4580777157948781e+01	2.4500301436199145e+01	2.4503382561899816e+01	2.4656652228850117e+01	2.4660429010678243e+01	2.4366727874340700e+01	2.4544542331650167e+01	2.4635769873600939e+01	2.4627848941631992e+01	2.4414601617943831e+01	2.4457784364237366e+01	
9.0399340015892502e+00	9.0598195280874076e+00	9.0593283310894765e+00	9.0403942706802116e+00	9.0400604802992035e+00	9.0040456152949719e+00	9.0200688228545829e+00	9.0659496432476310e+00	9.0178067677711908e+00	8.9770557230713806e+00	9.0138814252078081e+00	9.0564948093608955e+00	9.0385632476390434e+00	8.9733985309573523e+00	8.9997182242931313e+00	
1.2655907602224950e+01	1.2683747339322371e+01	1.2683059663525267e+01	1.2656551978952296e+01	1.2656084672418883e+01	1.2605663861412960e+01	1.2628096351996419e+01	1.2692329500546682e+01	1.2624929474879666e+01	1.2567878012299932e+01	1.2619433995290930e+01	1.2679092733105255e+01	1.2653988546694661e+01	1.2562757943340292e+01	1.2599605514010383e+01	
1.9887854803496349e+01	1.9931602961792297e+01	1.9930522328396847e+01	1.9888867395496462e+01	1.9888133056658244e+01	1.9808900353648937e+01	1.9844151410280084e+01	1.9945089215144783e+01	1.9839174889096615e+01	1.9749522590757035e+01	1.9830539135457176e+01	1.9924288580593970e+01	1.9884839144805891e+01	1.9741476768106171e+01	1.9799380093444888e+01	
2.7119802004767752e+01	2.7179458584262225e+01	2.7177984993268428e+01	2.7121182812040630e+01	2.7120181440897607e+01	2.7012136845884910e+01	2.7060206468563752e+01	2.7197848929742889e+01	2.7053420303313569e+01	2.6931167169214142e+01	2.7041644275623419e+01	2.7169484428082686e+01	2.7115689742917127e+01	2.6920195592872052e+01	2.6999154672879389e+01	
3.0735775605403457e+01	3.0803386395497192e+01	3.0801716325704220e+01	3.0737340520312717e+01	3.0736205633017292e+01	3.0613755092002904e+01	3.0668233997705588e+01	3.0824228787041942e+01	3.0660543010422050e+01	3.0521989458442693e+01	3.0647196845706546e+01	3.0792082351827048e+01	3.0731115041972746e+01	3.0509555005254995e+01	3.0599041962596647e+01	
7.1641784536986410e+00	7.1649662967805776e+00	7.1824502437009468e+00	7.1534643366824131e+00	7.1712314544427853e+00	7.1535392606172232e+00	7.1515210287506168e+00	7.1861515116677834e+00	7.1554983050323724e+00	7.1057510236683861e+00	7.1449840440950458e+00	7.1584752811643622e+00	7.1633667693933019e+00	7.1172694719525671e+00	7.1184685015595841e+00	
9.5522379382648541e+00	9.5532883957074386e+00	9.5766003249345957e+00	9.5379524489098824e+00	9.5616419392570471e+00	9.5380523474896304e+00	9.5353613716674896e+00	9.5815353488903785e+00	9.5406644067098298e+00	9.4743346982245136e+00	9.5266453921267296e+00	9.5446337082191484e+00	9.5511556925244037e+00	9.4896926292700901e+00	9.4912913354127788e+00	
1.4328356907397282e+01	1.4329932593561155e+01	1.4364900487401894e+01	1.4306928673364826e+01	1.4342462908885571e+01	1.4307078521234446e+01	1.4303042057501234e+01	1.4372303023335567e+01	1.4310996610064745e+01	1.4211502047336772e+01	1.4289968088190092e+01	1.4316950562328724e+01	1.4326733538786604e+01	1.4234538943905134e+01	1.4236937003119168e+01	

#plot#xiexiyeyytheyth
2.2167003676525943e-01	5.0218240873989913e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.1743138288104812e-02	8.2801792690001140e-04	5.1097211075513416e-01	5.3230815083782114e-03	3.0713091409408566e+01	4.6535368075219918e-01	3.0970571536718740e+01	5.6595507580413817e-01	
1.2397243860442028e-01	5.3015385194705382e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4066625134969379e-02	3.3427491971019512e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.2139274228225698e+00	1.3960610422565681e-01	9.2691922976697949e+00	1.9921259318755888e-01	
1.4722599322270352e-01	1.2523227819817525e-03	5.0000000000000003e-02	0.0000000000000000e+00	1.9479846604198024e-02	3.7095937814433569e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.2285236563763425e+01	1.8614147230087841e-01	1.2077788087966182e+01	3.3819329918647412e-01	
1.4450685157815057e-01	9.1566425298762754e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.9652826975705112e-02	4.9126075732766530e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.2285236563763425e+01	1.8614147230087841e-01	1.2219016943732184e+01	3.7149938387850928e-01	
1.4158987022791511e-01	3.7371041073005508e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9895099172207501e-02	4.0398503584760623e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.2285236563763425e+01	1.8614147230087841e-01	1.2380083152184211e+01	3.3132358625306518e-01	
1.4201630789359165e-01	4.3773624756065219e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9593620233816351e-02	2.2952401074037969e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.2285236563763425e+01	1.8614147230087841e-01	1.2223506570364327e+01	2.3796462724173428e-01	
1.4113218909378317e-01	3.7815858269165699e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9337479900426915e-02	4.2482120228973588e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.2285236563763425e+01	1.8614147230087841e-01	1.2086789434856804e+01	2.9438072288316702e-01	
1.5703568597440290e-01	3.4591417257850369e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5422165945872800e-02	2.6775502056149115e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5356545704704283e+01	2.3267684037609959e-01	1.5412675614881435e+01	3.6726486053379243e-01	
1.7315764307528334e-01	4.5765002536904398e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.1320930795969926e-02	7.6123569397737315e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.8427854845645140e+01	2.7921220845131361e-01	1.8721560688925557e+01	4.3238978053527377e-01	
1.9869181396431806e-01	3.5752511374482755e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.2034414916495864e-02	4.5956494559923670e-04	5.1097211075513416e-01	5.3230815083782114e-03	2.4570473127526849e+01	3.7228294460175682e-01	2.5008658872085835e+01	3.7569367902259937e-01	
1.0714403252078604e-01	4.5455018024351333e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2528255239574149e-02	3.1290800526263341e-04	4.5692639961794757e-01	4.6803791585377048e-03	9.0271012947629004e+00	1.0628541112044582e-01	8.9814624340683782e+00	1.9157210563238214e-01	
1.2489330883192568e-01	2.6949602059349244e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.8832107000326066e-02	3.5130893334739150e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.2637941812668064e+01	1.4879957556862505e-01	1.2328535532907731e+01	1.6575582471123160e-01	
1.5482179246534383e-01	2.0373757541925543e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1498465187629492e-02	4.4507389131395405e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.9859622848478384e+01	2.3382790446498108e-01	1.9367393653772837e+01	3.9361272498085559e-01	
1.8036083493860255e-01	3.3969274232860906e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.4618240314323300e-02	5.8330962767752851e-04	4.5692639961794757e-01	4.6803791585377048e-03	2.7081303884288705e+01	3.1885623336134061e-01	2.7109053546887420e+01	4.1298884365137095e-01	
1.9343970722105513e-01	5.9344621415775888e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.9793515526568959e-02	1.2246103001341249e-03	4.5692639961794757e-01	4.6803791585377048e-03	3.0692144402193868e+01	3.6137039780951874e-01	3.0274182362134177e+01	8.0003611265197183e-01	
7.0337709455730507e-02	4.9491860917795483e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.7889190006996392e-03	2.8782501488249228e-04	3.4658935092121362e-01	3.6909174712074101e-03	7.1527543988804405e+00	8.3544157790334528e-02	7.4483570355434532e+00	2.5515152691960874e-01	
8.0479437862802636e-02	2.6464355401851678e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.2010332322070104e-02	1.9817367021891577e-04	3.4658935092121362e-01	3.6909174712074101e-03	9.5370058651739207e+00	1.1139221038711336e-01	9.6244393469791625e+00	1.8987713003086884e-01	
9.7568791559450682e-02	2.9693821515414841e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.0999241405915643e-02	3.4700086897564180e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.4305508797760881e+01	1.6708831558066906e-01	1.4409977334642480e+01	2.5141301521829634e-01	

#plot#xiexiytheyth#L=inf
2.2167003676525943e-01	5.0218240873989913e-04	0.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104812e-02	8.2801792690001140e-04	5.1097211075513416e-01	5.3230815083782114e-03	3.0978055696482993e+01	5.7302019539661098e-01	
1.2397243860442028e-01	5.3015385194705382e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.4066625134969379e-02	3.3427491971019512e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.2832500746490858e+00	1.8935341629793365e-01	
1.4722599322270352e-01	1.2523227819817525e-03	0.0000000000000000e+00	0.0000000000000000e+00	1.9479846604198024e-02	3.7095937814433569e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.2164008798435642e+01	2.8921395862780924e-01	
1.4450685157815057e-01	9.1566425298762754e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9652826975705112e-02	4.9126075732766530e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.2257569013327370e+01	3.1232041240445502e-01	
1.4158987022791511e-01	3.7371041073005508e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9895099172207501e-02	4.0398503584760623e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.2388623174836695e+01	3.2384939329370294e-01	
1.4201630789359165e-01	4.3773624756065219e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9593620233816351e-02	2.2952401074037969e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.2225444299061195e+01	2.3813665480058008e-01	
1.4113218909378317e-01	3.7815858269165699e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.9337479900426915e-02	4.2482120228973588e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.2087280970728449e+01	2.9419525234492577e-01	
1.5703568597440290e-01	3.4591417257850369e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.5422165945872800e-02	2.6775502056149115e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.5418170892875743e+01	3.5790713784833672e-01	
1.7315764307528334e-01	4.5765002536904398e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1320930795969926e-02	7.6123569397737315e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.8742715236279633e+01	4.2642098117007438e-01	
1.9869181396431806e-01	3.5752511374482755e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.2034414916495864e-02	4.5956494559923670e-04	5.1097211075513416e-01	5.3230815083782114e-03	2.5020939834569941e+01	3.7023863852564204e-01	
1.0714403252078604e-01	4.5455018024351333e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2528255239574149e-02	3.1290800526263341e-04	4.5692639961794757e-01	4.6803791585377048e-03	9.0094814929611129e+00	1.8236431459892580e-01	
1.2489330883192568e-01	2.6949602059349244e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.8832107000326066e-02	3.5130893334739150e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.2345655825149091e+01	1.6416010980021886e-01	
1.5482179246534383e-01	2.0373757541925543e-04	0.0000000000000000e+00	0.0000000000000000e+00	3.1498465187629492e-02	4.4507389131395405e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.9374714767611106e+01	3.8055235190391251e-01	
1.8036083493860255e-01	3.3969274232860906e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.4618240314323300e-02	5.8330962767752851e-04	4.5692639961794757e-01	4.6803791585377048e-03	2.7112540395653006e+01	4.1403077791272591e-01	
1.9343970722105513e-01	5.9344621415775888e-04	0.0000000000000000e+00	0.0000000000000000e+00	4.9793515526568959e-02	1.2246103001341249e-03	4.5692639961794757e-01	4.6803791585377048e-03	3.0291372174100815e+01	7.9877408953336815e-01	
7.0337709455730507e-02	4.9491860917795483e-04	0.0000000000000000e+00	0.0000000000000000e+00	7.7889190006996392e-03	2.8782501488249228e-04	3.4658935092121362e-01	3.6909174712074101e-03	7.4709882323343724e+00	3.1022161074546345e-01	
8.0479437862802636e-02	2.6464355401851678e-04	0.0000000000000000e+00	0.0000000000000000e+00	1.2010332322070104e-02	1.9817367021891577e-04	3.4658935092121362e-01	3.6909174712074101e-03	9.6393000023947195e+00	2.2155981689544937e-01	
9.7568791559450682e-02	2.9693821515414841e-04	0.0000000000000000e+00	0.0000000000000000e+00	2.0999241405915643e-02	3.4700086897564180e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.4417184190097693e+01	2.4091227859244285e-01	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8151601817520895e+00	6.2648592531346214e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-04	0.0000000000000000e+00	5.0674686052910589e+00	6.0067875493418454e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-03	0.0000000000000000e+00	5.3205005447396996e+00	5.7543203226862005e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431443e-03	0.0000000000000000e+00	5.5742560000980097e+00	5.5075714810036747e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-03	0.0000000000000000e+00	5.8287349713659919e+00	5.2666696786189737e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052405e-03	0.0000000000000000e+00	6.0839374585436463e+00	5.0317604516224301e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862886e-03	0.0000000000000000e+00	6.3398634616309701e+00	4.8030086551966555e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673367e-03	0.0000000000000000e+00	6.5965129806279643e+00	4.5806012275086849e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-03	0.0000000000000000e+00	6.8538860155346306e+00	4.3647502945057604e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294333e-03	0.0000000000000000e+00	7.1119825663509673e+00	4.1556966109747323e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-03	0.0000000000000000e+00	7.3708026330769760e+00	3.9537133009407033e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.6917452116915287e-03	0.0000000000000000e+00	7.6303462157126534e+00	3.7591098087197256e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2091765945725772e-03	0.0000000000000000e+00	7.8906133142580028e+00	3.5722358926717984e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7266079774536258e-03	0.0000000000000000e+00	8.1516039287130244e+00	3.3934853772695978e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2440393603346734e-03	0.0000000000000000e+00	8.4133180590777155e+00	3.2232992154320084e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7614707432157211e-03	0.0000000000000000e+00	8.6757557053520777e+00	3.0621671947323575e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.2789021260967696e-03	0.0000000000000000e+00	8.9389168675361113e+00	2.9106273494565399e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.7963335089778182e-03	0.0000000000000000e+00	9.2028015456298160e+00	2.7692618363559579e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3137648918588667e-03	0.0000000000000000e+00	9.4674097396331902e+00	2.6386877509689299e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8311962747399135e-03	0.0000000000000000e+00	9.7327414495462357e+00	2.5195412114838578e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-02	0.0000000000000000e+00	9.9987966753689541e+00	2.4124531881761030e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0866059040502011e-02	0.0000000000000000e+00	1.0265575417101342e+01	2.3180162227866863e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1383490423383057e-02	0.0000000000000000e+00	1.0533077674743401e+01	2.2367425512304800e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1900921806264106e-02	0.0000000000000000e+00	1.0801303448295132e+01	2.1690162350936354e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2418353189145154e-02	0.0000000000000000e+00	1.1070252737756530e+01	2.1150444007942520e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2935784572026203e-02	0.0000000000000000e+00	1.1339925543127602e+01	2.0748148230957641e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3453215954907252e-02	0.0000000000000000e+00	1.1610321864408345e+01	2.0480678370243069e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3970647337788298e-02	0.0000000000000000e+00	1.1881441701598757e+01	2.0342890888919660e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4488078720669347e-02	0.0000000000000000e+00	1.2153285054698845e+01	2.0327259230437680e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5005510103550395e-02	0.0000000000000000e+00	1.2425851923708596e+01	2.0424253074217613e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431442e-02	0.0000000000000000e+00	1.2699142308628021e+01	2.0622868608812936e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6040372869312491e-02	0.0000000000000000e+00	1.2973156209457121e+01	2.0911222537476548e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6557804252193539e-02	0.0000000000000000e+00	1.3247893626195888e+01	2.1277125052602155e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7075235635074588e-02	0.0000000000000000e+00	1.3523354558844325e+01	2.1708569012909948e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7592667017955636e-02	0.0000000000000000e+00	1.3799539007402434e+01	2.2194102445857300e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8110098400836685e-02	0.0000000000000000e+00	1.4076446971870215e+01	2.2723078700761901e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8627529783717733e-02	0.0000000000000000e+00	1.4354078452247666e+01	2.3285797298080266e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9144961166598778e-02	0.0000000000000000e+00	1.4632433448534790e+01	2.3873557840443466e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9662392549479827e-02	0.0000000000000000e+00	1.4911511960731584e+01	2.4478651307713287e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0179823932360876e-02	0.0000000000000000e+00	1.5191313988838047e+01	2.5094310567496475e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-02	0.0000000000000000e+00	1.5471839532854181e+01	2.5714637505870597e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1214686698122973e-02	0.0000000000000000e+00	1.5753088592779989e+01	2.6334519478441787e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1732118081004021e-02	0.0000000000000000e+00	1.6035061168615464e+01	2.6949543661004655e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2249549463885070e-02	0.0000000000000000e+00	1.6317757260360615e+01	2.7555914650321195e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2766980846766115e-02	0.0000000000000000e+00	1.6601176868015429e+01	2.8150378325798542e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3284412229647163e-02	0.0000000000000000e+00	1.6885319991579919e+01	2.8730153391345348e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3801843612528212e-02	0.0000000000000000e+00	1.7170186631054076e+01	2.9292870996737624e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4319274995409260e-02	0.0000000000000000e+00	1.7455776786437909e+01	2.9836522226438406e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4836706378290309e-02	0.0000000000000000e+00	1.7742090457731415e+01	3.0359412909649275e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5354137761171357e-02	0.0000000000000000e+00	1.8029127644934587e+01	3.0860125050867154e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052406e-02	0.0000000000000000e+00	1.8316888348047431e+01	3.1337484136574140e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6389000526933454e-02	0.0000000000000000e+00	1.8605372567069949e+01	3.1790531594676735e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6906431909814503e-02	0.0000000000000000e+00	1.8894580302002133e+01	3.2218501738719635e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7423863292695548e-02	0.0000000000000000e+00	1.9184511552843990e+01	3.2620802599892101e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7941294675576597e-02	0.0000000000000000e+00	1.9475166319595516e+01	3.2997000125057818e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8458726058457645e-02	0.0000000000000000e+00	1.9766544602256712e+01	3.3346805291997922e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8976157441338694e-02	0.0000000000000000e+00	2.0058646400827584e+01	3.3670063760338736e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9493588824219742e-02	0.0000000000000000e+00	2.0351471715308129e+01	3.3966747736795633e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0011020207100791e-02	0.0000000000000000e+00	2.0645020545698333e+01	3.4236949785910215e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0528451589981839e-02	0.0000000000000000e+00	2.0939292891998221e+01	3.4480878362610479e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862884e-02	0.0000000000000000e+00	2.1234288754207771e+01	3.4698854881154972e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1563314355743936e-02	0.0000000000000000e+00	2.1530008132326998e+01	3.4891312166859095e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2080745738624981e-02	0.0000000000000000e+00	2.1826451026355894e+01	3.5058794162991380e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2598177121506033e-02	0.0000000000000000e+00	2.2123617436294463e+01	3.5201956785878946e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3115608504387078e-02	0.0000000000000000e+00	2.2421507362142691e+01	3.5321569836807376e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3633039887268124e-02	0.0000000000000000e+00	2.2720120803900606e+01	3.5418519890032352e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4150471270149176e-02	0.0000000000000000e+00	2.3019457761568177e+01	3.5493814082142577e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4667902653030221e-02	0.0000000000000000e+00	2.3319518235145431e+01	3.5548584729009258e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5185334035911273e-02	0.0000000000000000e+00	2.3620302224632351e+01	3.5584094692422852e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5702765418792318e-02	0.0000000000000000e+00	2.3921809730028940e+01	3.5601743408879299e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673370e-02	0.0000000000000000e+00	2.4224040751335206e+01	3.5603073477337344e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6737628184554415e-02	0.0000000000000000e+00	2.4526995288551138e+01	3.5589777680675011e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7255059567435467e-02	0.0000000000000000e+00	2.4830673341676739e+01	3.5563706286439073e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7772490950316512e-02	0.0000000000000000e+00	2.5135074910712017e+01	3.5526874435978156e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8289922333197557e-02	0.0000000000000000e+00	2.5440199995656961e+01	3.5481469386915815e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8807353716078609e-02	0.0000000000000000e+00	2.5746048596511585e+01	3.5429857322459968e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9324785098959654e-02	0.0000000000000000e+00	2.6052620713275864e+01	3.5374589383060895e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9842216481840706e-02	0.0000000000000000e+00	2.6359916345949824e+01	3.5318406513140843e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0359647864721751e-02	0.0000000000000000e+00	2.6667935494533459e+01	3.5264242651038541e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0877079247602803e-02	0.0000000000000000e+00	2.6976678159026761e+01	3.5215225728207916e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-02	0.0000000000000000e+00	2.7286144339429722e+01	3.5174675890386653e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1911942013364893e-02	0.0000000000000000e+00	2.7596334035742366e+01	3.5146100316796913e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2429373396245945e-02	0.0000000000000000e+00	2.7907247247964683e+01	3.5133184003328183e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2946804779126990e-02	0.0000000000000000e+00	2.8218883976096659e+01	3.5139775903104065e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3464236162008042e-02	0.0000000000000000e+00	2.8531244220138319e+01	3.5169869894390959e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3981667544889087e-02	0.0000000000000000e+00	2.8844327980089648e+01	3.5227580181687523e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4499098927770139e-02	0.0000000000000000e+00	2.9158135255950647e+01	3.5317110938265645e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5016530310651184e-02	0.0000000000000000e+00	2.9472666047721312e+01	3.5442720268770406e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5533961693532229e-02	0.0000000000000000e+00	2.9787920355401646e+01	3.5608678901984409e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6051393076413281e-02	0.0000000000000000e+00	3.0103898178991663e+01	3.5819224399474092e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294327e-02	0.0000000000000000e+00	3.0420599518491340e+01	3.6078512057520118e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7086255842175379e-02	0.0000000000000000e+00	3.0738024373900686e+01	3.6390564049557167e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7603687225056424e-02	0.0000000000000000e+00	3.1056172745219715e+01	3.6759218660142640e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8121118607937476e-02	0.0000000000000000e+00	3.1375044632448407e+01	3.7188081654789146e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8638549990818521e-02	0.0000000000000000e+00	3.1694640035586772e+01	3.7680481875641852e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9155981373699573e-02	0.0000000000000000e+00	3.2014958954634807e+01	3.8239433028899378e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9673412756580618e-02	0.0000000000000000e+00	3.2336001389592511e+01	3.8867603335037476e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0190844139461663e-02	0.0000000000000000e+00	3.2657767340459884e+01	3.9567294269706565e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0708275522342715e-02	0.0000000000000000e+00	3.2980256807236927e+01	4.0340429075641598e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1225706905223760e-02	0.0000000000000000e+00	3.3303469789923653e+01	4.1188551132556139e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104812e-02	0.0000000000000000e+00	3.3627406288520042e+01	4.2112831696591396e-01	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1097211075513416e-01	2.1662214850350980e+00	6.1718344547753212e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-04	5.1097211075513416e-01	2.4185299085740675e+00	5.9037135880822933e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-03	5.1097211075513416e-01	2.6715618480227081e+00	5.6405027758465387e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431443e-03	5.1097211075513416e-01	2.9253173033810191e+00	5.3822502596174326e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-03	5.1097211075513416e-01	3.1797962746490014e+00	5.1290118075965774e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052405e-03	5.1097211075513416e-01	3.4349987618266553e+00	4.8808521357182966e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862886e-03	5.1097211075513416e-01	3.6909247649139796e+00	4.6378466457011935e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673367e-03	5.1097211075513416e-01	3.9475742839109742e+00	4.4000835606810179e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-03	5.1097211075513416e-01	4.2049473188176405e+00	4.1676665613677516e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294333e-03	5.1097211075513416e-01	4.4630438696339771e+00	3.9407180542529352e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-03	5.1097211075513416e-01	4.7218639363599841e+00	3.7193832396563797e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.6917452116915287e-03	5.1097211075513416e-01	4.9814075189956633e+00	3.5038351927034833e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2091765945725772e-03	5.1097211075513416e-01	5.2416746175410136e+00	3.2942812254238923e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7266079774536258e-03	5.1097211075513416e-01	5.5026652319960334e+00	3.0909708620696158e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2440393603346734e-03	5.1097211075513416e-01	5.7643793623607262e+00	2.8942058273761972e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7614707432157211e-03	5.1097211075513416e-01	6.0268170086350867e+00	2.7043525050484368e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.2789021260967696e-03	5.1097211075513416e-01	6.2899781708191203e+00	2.5218573401332478e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.7963335089778182e-03	5.1097211075513416e-01	6.5538628489128250e+00	2.3472655703711576e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3137648918588667e-03	5.1097211075513416e-01	6.8184710429162001e+00	2.1812433562301983e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8311962747399135e-03	5.1097211075513416e-01	7.0838027528292447e+00	2.0246026203289877e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-02	5.1097211075513416e-01	7.3498579786519622e+00	1.8783263535315620e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0866059040502011e-02	5.1097211075513416e-01	7.6166367203843501e+00	1.7435893137848599e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1383490423383057e-02	5.1097211075513416e-01	7.8841389780264084e+00	1.6217644825312688e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1900921806264106e-02	5.1097211075513416e-01	8.1523647515781406e+00	1.5143995061234500e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2418353189145154e-02	5.1097211075513416e-01	8.4213140410395386e+00	1.4231416734009614e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2935784572026203e-02	5.1097211075513416e-01	8.6909868464106115e+00	1.3495904023182184e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3453215954907252e-02	5.1097211075513416e-01	8.9613831676913538e+00	1.2950718887602536e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3970647337788298e-02	5.1097211075513416e-01	9.2325030048817656e+00	1.2603675601825429e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4488078720669347e-02	5.1097211075513416e-01	9.5043463579818521e+00	1.2454747106311202e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5005510103550395e-02	5.1097211075513416e-01	9.7769132269916064e+00	1.2494980310094053e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431442e-02	5.1097211075513416e-01	1.0050203611911030e+01	1.2707305912800340e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6040372869312491e-02	5.1097211075513416e-01	1.0324217512740127e+01	1.3068969716781975e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6557804252193539e-02	5.1097211075513416e-01	1.0598954929478895e+01	1.3554628450737191e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7075235635074588e-02	5.1097211075513416e-01	1.0874415862127337e+01	1.4139107608151763e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7592667017955636e-02	5.1097211075513416e-01	1.1150600310685444e+01	1.4799270425361347e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8110098400836685e-02	5.1097211075513416e-01	1.1427508275153224e+01	1.5514950425700019e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8627529783717733e-02	5.1097211075513416e-01	1.1705139755530677e+01	1.6269180346573098e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9144961166598778e-02	5.1097211075513416e-01	1.1983494751817798e+01	1.7048004649229856e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9662392549479827e-02	5.1097211075513416e-01	1.2262573264014591e+01	1.7840101641159314e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0179823932360876e-02	5.1097211075513416e-01	1.2542375292121058e+01	1.8636356153748407e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-02	5.1097211075513416e-01	1.2822900836137190e+01	1.9429455832442388e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1214686698122973e-02	5.1097211075513416e-01	1.3104149896062996e+01	2.0213541130836654e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1732118081004021e-02	5.1097211075513416e-01	1.3386122471898474e+01	2.0983915801658148e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2249549463885070e-02	5.1097211075513416e-01	1.3668818563643624e+01	2.1736813794656096e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2766980846766115e-02	5.1097211075513416e-01	1.3952238171298438e+01	2.2469214437813137e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3284412229647163e-02	5.1097211075513416e-01	1.4236381294862930e+01	2.3178697121325326e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3801843612528212e-02	5.1097211075513416e-01	1.4521247934337088e+01	2.3863327498789563e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4319274995409260e-02	5.1097211075513416e-01	1.4806838089720920e+01	2.4521568492426457e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4836706378290309e-02	5.1097211075513416e-01	1.5093151761014422e+01	2.5152210690148669e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5354137761171357e-02	5.1097211075513416e-01	1.5380188948217597e+01	2.5754317873072291e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052406e-02	5.1097211075513416e-01	1.5667949651330442e+01	2.6327184362881456e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6389000526933454e-02	5.1097211075513416e-01	1.5956433870352958e+01	2.6870301635826210e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6906431909814503e-02	5.1097211075513416e-01	1.6245641605285144e+01	2.7383332241037905e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7423863292695548e-02	5.1097211075513416e-01	1.6535572856126997e+01	2.7866089516638309e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7941294675576597e-02	5.1097211075513416e-01	1.6826227622878527e+01	2.8318521946603575e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8458726058457645e-02	5.1097211075513416e-01	1.7117605905539726e+01	2.8740701268663665e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8976157441338694e-02	5.1097211075513416e-01	1.7409707704110595e+01	2.9132813647988104e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9493588824219742e-02	5.1097211075513416e-01	1.7702533018591133e+01	2.9495153387891027e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0011020207100791e-02	5.1097211075513416e-01	1.7996081848981344e+01	2.9828118768806350e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0528451589981839e-02	5.1097211075513416e-01	1.8290354195281228e+01	3.0132209698745888e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862884e-02	5.1097211075513416e-01	1.8585350057490775e+01	3.0408026928929027e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1563314355743936e-02	5.1097211075513416e-01	1.8881069435610009e+01	3.0656272641878135e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2080745738624981e-02	5.1097211075513416e-01	1.9177512329638898e+01	3.0877752259481372e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2598177121506033e-02	5.1097211075513416e-01	1.9474678739577467e+01	3.1073377347863851e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3115608504387078e-02	5.1097211075513416e-01	1.9772568665425705e+01	3.1244169515978870e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3633039887268124e-02	5.1097211075513416e-01	2.0071182107183610e+01	3.1391265216813219e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4150471270149176e-02	5.1097211075513416e-01	2.0370519064851191e+01	3.1515921364610133e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4667902653030221e-02	5.1097211075513416e-01	2.0670579538428441e+01	3.1619521678783258e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5185334035911273e-02	5.1097211075513416e-01	2.0971363527915358e+01	3.1703583655190831e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5702765418792318e-02	5.1097211075513416e-01	2.1272871033311951e+01	3.1769766047973141e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673370e-02	5.1097211075513416e-01	2.1575102054618213e+01	3.1819876719730505e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6737628184554415e-02	5.1097211075513416e-01	2.1878056591834145e+01	3.1855880684213994e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7255059567435467e-02	5.1097211075513416e-01	2.2181734644959750e+01	3.1879908123487416e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7772490950316512e-02	5.1097211075513416e-01	2.2486136213995021e+01	3.1894262110864585e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8289922333197557e-02	5.1097211075513416e-01	2.2791261298939968e+01	3.1901425712344872e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8807353716078609e-02	5.1097211075513416e-01	2.3097109899794589e+01	3.1904068074155395e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9324785098959654e-02	5.1097211075513416e-01	2.3403682016558868e+01	3.1905049034932259e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9842216481840706e-02	5.1097211075513416e-01	2.3710977649232831e+01	3.1907421732029290e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0359647864721751e-02	5.1097211075513416e-01	2.4018996797816463e+01	3.1914432608339743e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0877079247602803e-02	5.1097211075513416e-01	2.4327739462309765e+01	3.1929518176734134e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-02	5.1097211075513416e-01	2.4637205642712736e+01	3.1956297873788564e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1911942013364893e-02	5.1097211075513416e-01	2.4947395339025377e+01	3.1998562344638332e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2429373396245945e-02	5.1097211075513416e-01	2.5258308551247694e+01	3.2060256559233247e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2946804779126990e-02	5.1097211075513416e-01	2.5569945279379670e+01	3.2145457279144424e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3464236162008042e-02	5.1097211075513416e-01	2.5882305523421330e+01	3.2258344582945925e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3981667544889087e-02	5.1097211075513416e-01	2.6195389283372652e+01	3.2403167421190282e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4499098927770139e-02	5.1097211075513416e-01	2.6509196559233658e+01	3.2584203505149339e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5016530310651184e-02	5.1097211075513416e-01	2.6823727351004322e+01	3.2805714221859206e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5533961693532229e-02	5.1097211075513416e-01	2.7138981658684660e+01	3.3071895684453012e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6051393076413281e-02	5.1097211075513416e-01	2.7454959482274671e+01	3.3386827432497029e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294327e-02	5.1097211075513416e-01	2.7771660821774347e+01	3.3754420644810706e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7086255842175379e-02	5.1097211075513416e-01	2.8089085677183697e+01	3.4178367967587908e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7603687225056424e-02	5.1097211075513416e-01	2.8407234048502726e+01	3.4662097149968207e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8121118607937476e-02	5.1097211075513416e-01	2.8726105935731415e+01	3.5208730588955306e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8638549990818521e-02	5.1097211075513416e-01	2.9045701338869780e+01	3.5821052609347265e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9155981373699573e-02	5.1097211075513416e-01	2.9366020257917814e+01	3.6501485861775945e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9673412756580618e-02	5.1097211075513416e-01	2.9687062692875525e+01	3.7252077657310090e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0190844139461663e-02	5.1097211075513416e-01	3.0008828643742895e+01	3.8074496432371330e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0708275522342715e-02	5.1097211075513416e-01	3.0331318110519938e+01	3.8970037922519690e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1225706905223760e-02	5.1097211075513416e-01	3.0654531093206664e+01	3.9939640082800326e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104812e-02	5.1097211075513416e-01	3.0978467591803057e+01	4.0983905375946339e-01	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5692639961794757e-01	2.6969452945753103e+00	6.1249733259124028e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-04	4.5692639961794757e-01	2.9492537181142802e+00	5.8559171063230453e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-03	4.5692639961794757e-01	3.2022856575629204e+00	5.5916974814320941e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431443e-03	4.5692639961794757e-01	3.4560411129212314e+00	5.3323550110288920e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-03	4.5692639961794757e-01	3.7105200841892141e+00	5.0779367846989876e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052405e-03	4.5692639961794757e-01	3.9657225713668680e+00	4.8284976971714522e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862886e-03	4.5692639961794757e-01	4.2216485744541918e+00	4.5841020208177929e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673367e-03	4.5692639961794757e-01	4.4782980934511869e+00	4.3448253555290783e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-03	4.5692639961794757e-01	4.7356711283578523e+00	4.1107570604615229e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294333e-03	4.5692639961794757e-01	4.9937676791741898e+00	3.8820033042611329e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-03	4.5692639961794757e-01	5.2525877459001977e+00	3.6586909128639761e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.6917452116915287e-03	4.5692639961794757e-01	5.5121313285358751e+00	3.4409722499303369e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2091765945725772e-03	4.5692639961794757e-01	5.7723984270812245e+00	3.2290314379918200e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7266079774536258e-03	4.5692639961794757e-01	6.0333890415362452e+00	3.0230923219756201e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2440393603346734e-03	4.5692639961794757e-01	6.2951031719009372e+00	2.8234286928091185e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7614707432157211e-03	4.5692639961794757e-01	6.5575408181752985e+00	2.6303774239309002e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.2789021260967696e-03	4.5692639961794757e-01	6.8207019803593312e+00	2.4443553110833036e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.7963335089778182e-03	4.5692639961794757e-01	7.0845866584530377e+00	2.2658804991062578e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3137648918588667e-03	4.5692639961794757e-01	7.3491948524564137e+00	2.0955993191664751e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8311962747399135e-03	4.5692639961794757e-01	7.6145265623694574e+00	1.9343189137568242e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-02	4.5692639961794757e-01	7.8805817881921776e+00	1.7830447431841634e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0866059040502011e-02	4.5692639961794757e-01	8.1473605299245637e+00	1.6430191570370767e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1383490423383057e-02	4.5692639961794757e-01	8.4148627875666211e+00	1.5157515280994815e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1900921806264106e-02	4.5692639961794757e-01	8.6830885611183497e+00	1.4030209330734436e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2418353189145154e-02	4.5692639961794757e-01	8.9520378505797513e+00	1.3068198525024649e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2935784572026203e-02	4.5692639961794757e-01	9.2217106559508242e+00	1.2291985200331333e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3453215954907252e-02	4.5692639961794757e-01	9.4921069772315665e+00	1.1719810584846152e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3970647337788298e-02	4.5692639961794757e-01	9.7632268144219765e+00	1.1363772531105586e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4488078720669347e-02	4.5692639961794757e-01	1.0035070167522061e+01	1.1226029632753279e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5005510103550395e-02	4.5692639961794757e-01	1.0307637036531821e+01	1.1296829577385670e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431442e-02	4.5692639961794757e-01	1.0580927421451245e+01	1.1555550189275048e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6040372869312491e-02	4.5692639961794757e-01	1.0854941322280341e+01	1.1974341672299542e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6557804252193539e-02	4.5692639961794757e-01	1.1129678739019109e+01	1.2522663263967454e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7075235635074588e-02	4.5692639961794757e-01	1.1405139671667547e+01	1.3171037994228779e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7592667017955636e-02	4.5692639961794757e-01	1.1681324120225655e+01	1.3893289727985964e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8110098400836685e-02	4.5692639961794757e-01	1.1958232084693439e+01	1.4667395094355118e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8627529783717733e-02	4.5692639961794757e-01	1.2235863565070890e+01	1.5475438618580370e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9144961166598778e-02	4.5692639961794757e-01	1.2514218561358010e+01	1.6303131426243614e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9662392549479827e-02	4.5692639961794757e-01	1.2793297073554804e+01	1.7139194852388059e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0179823932360876e-02	4.5692639961794757e-01	1.3073099101661267e+01	1.7974764741090304e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-02	4.5692639961794757e-01	1.3353624645677403e+01	1.8802878909542275e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1214686698122973e-02	4.5692639961794757e-01	1.3634873705603212e+01	1.9618061379018656e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1732118081004021e-02	4.5692639961794757e-01	1.3916846281438689e+01	2.0415995611818069e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2249549463885070e-02	4.5692639961794757e-01	1.4199542373183835e+01	2.1193271974118674e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2766980846766115e-02	4.5692639961794757e-01	1.4482961980838651e+01	2.1947194135002634e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3284412229647163e-02	4.5692639961794757e-01	1.4767105104403141e+01	2.2675631070772684e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3801843612528212e-02	4.5692639961794757e-01	1.5051971743877299e+01	2.3376903904188776e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4319274995409260e-02	4.5692639961794757e-01	1.5337561899261132e+01	2.4049699210643513e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4836706378290309e-02	4.5692639961794757e-01	1.5623875570554636e+01	2.4693002423859045e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5354137761171357e-02	4.5692639961794757e-01	1.5910912757757810e+01	2.5306046547548144e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052406e-02	4.5692639961794757e-01	1.6198673460870658e+01	2.5888272581226079e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6389000526933454e-02	4.5692639961794757e-01	1.6487157679893169e+01	2.6439298971668063e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6906431909814503e-02	4.5692639961794757e-01	1.6776365414825356e+01	2.6958898075277082e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7423863292695548e-02	4.5692639961794757e-01	1.7066296665667213e+01	2.7446978117882642e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7941294675576597e-02	4.5692639961794757e-01	1.7356951432418740e+01	2.7903569511543219e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8458726058457645e-02	4.5692639961794757e-01	1.7648329715079935e+01	2.8328814666304591e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8976157441338694e-02	4.5692639961794757e-01	1.7940431513650800e+01	2.8722960643300072e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9493588824219742e-02	4.5692639961794757e-01	1.8233256828131346e+01	2.9086354152338545e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0011020207100791e-02	4.5692639961794757e-01	1.8526805658521560e+01	2.9419438515459223e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0528451589981839e-02	4.5692639961794757e-01	1.8821078004821441e+01	2.9722752307512984e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862884e-02	4.5692639961794757e-01	1.9116073867030995e+01	2.9996929452657928e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1563314355743936e-02	4.5692639961794757e-01	1.9411793245150221e+01	3.0242700606758999e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2080745738624981e-02	4.5692639961794757e-01	1.9708236139179110e+01	3.0460895693681816e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2598177121506033e-02	4.5692639961794757e-01	2.0005402549117679e+01	3.0652447490855877e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3115608504387078e-02	4.5692639961794757e-01	2.0303292474965914e+01	3.0818396177942198e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3633039887268124e-02	4.5692639961794757e-01	2.0601905916723819e+01	3.0959894773029650e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4150471270149176e-02	4.5692639961794757e-01	2.0901242874391400e+01	3.1078215384081520e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4667902653030221e-02	4.5692639961794757e-01	2.1201303347968651e+01	3.1174756199453574e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5185334035911273e-02	4.5692639961794757e-01	2.1502087337455574e+01	3.1251049130072756e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5702765418792318e-02	4.5692639961794757e-01	2.1803594842852164e+01	3.1308767996946224e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673370e-02	4.5692639961794757e-01	2.2105825864158426e+01	3.1349737130390115e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6737628184554415e-02	4.5692639961794757e-01	2.2408780401374358e+01	3.1375940211276721e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7255059567435467e-02	4.5692639961794757e-01	2.2712458454499966e+01	3.1389529139072325e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7772490950316512e-02	4.5692639961794757e-01	2.3016860023535234e+01	3.1392832656358055e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8289922333197557e-02	4.5692639961794757e-01	2.3321985108480181e+01	3.1388364395165058e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8807353716078609e-02	4.5692639961794757e-01	2.3627833709334805e+01	3.1378829938041081e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9324785098959654e-02	4.5692639961794757e-01	2.3934405826099088e+01	3.1367132408706405e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9842216481840706e-02	4.5692639961794757e-01	2.4241701458773043e+01	3.1356376027533889e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0359647864721751e-02	4.5692639961794757e-01	2.4549720607356672e+01	3.1349866992131742e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0877079247602803e-02	4.5692639961794757e-01	2.4858463271849978e+01	3.1351110981510716e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-02	4.5692639961794757e-01	2.5167929452252945e+01	3.1363806544907386e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1911942013364893e-02	4.5692639961794757e-01	2.5478119148565590e+01	3.1391833636635352e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2429373396245945e-02	4.5692639961794757e-01	2.5789032360787907e+01	3.1439236611210752e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2946804779126990e-02	4.5692639961794757e-01	2.6100669088919886e+01	3.1510201113122271e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3464236162008042e-02	4.5692639961794757e-01	2.6413029332961543e+01	3.1609024495156557e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3981667544889087e-02	4.5692639961794757e-01	2.6726113092912865e+01	3.1740079684449074e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4499098927770139e-02	4.5692639961794757e-01	2.7039920368773871e+01	3.1907772783564503e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5016530310651184e-02	4.5692639961794757e-01	2.7354451160544535e+01	3.2116495129277783e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5533961693532229e-02	4.5692639961794757e-01	2.7669705468224873e+01	3.2370571004122695e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6051393076413281e-02	4.5692639961794757e-01	2.7985683291814887e+01	3.2674202660674612e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294327e-02	4.5692639961794757e-01	2.8302384631314556e+01	3.3031414720704583e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7086255842175379e-02	4.5692639961794757e-01	2.8619809486723913e+01	3.3446000292112466e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7603687225056424e-02	4.5692639961794757e-01	2.8937957858042935e+01	3.3921471253775520e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8121118607937476e-02	4.5692639961794757e-01	2.9256829745271638e+01	3.4461015057513827e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8638549990818521e-02	4.5692639961794757e-01	2.9576425148409989e+01	3.5067460079378387e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9155981373699573e-02	4.5692639961794757e-01	2.9896744067458030e+01	3.5743251042820989e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9673412756580618e-02	4.5692639961794757e-01	3.0217786502415734e+01	3.6490435387118547e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0190844139461663e-02	4.5692639961794757e-01	3.0539552453283111e+01	3.7310660739837886e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0708275522342715e-02	4.5692639961794757e-01	3.0862041920060150e+01	3.8205182954719902e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1225706905223760e-02	4.5692639961794757e-01	3.1185254902746870e+01	3.9174883571849545e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104812e-02	4.5692639961794757e-01	3.1509191401343269e+01	4.0220295102585474e-01	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4658935092121362e-01	3.5964289411164132e+00	6.1207297762473056e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-04	3.4658935092121362e-01	3.8487373646553822e+00	5.8535306606384696e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-03	3.4658935092121362e-01	4.1017693041040229e+00	5.5913019737482883e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431443e-03	3.4658935092121362e-01	4.3555247594623356e+00	5.3340985846707267e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-03	3.4658935092121362e-01	4.6100037307303170e+00	5.0819838800382111e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052405e-03	3.4658935092121362e-01	4.8652062179079705e+00	4.8350313659852218e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862886e-03	3.4658935092121362e-01	5.1211322209952943e+00	4.5933266242792398e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673367e-03	3.4658935092121362e-01	5.3777817399922903e+00	4.3569697109740158e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-03	3.4658935092121362e-01	5.6351547748989566e+00	4.1260781094587506e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294333e-03	3.4658935092121362e-01	5.8932513257152923e+00	3.9007903792837401e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104810e-03	3.4658935092121362e-01	6.1520713924413011e+00	3.6812706785787302e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.6917452116915287e-03	3.4658935092121362e-01	6.4116149750769784e+00	3.4677143816679429e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2091765945725772e-03	3.4658935092121362e-01	6.6718820736223297e+00	3.2603550636695139e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7266079774536258e-03	3.4658935092121362e-01	6.9328726880773477e+00	3.0594731764043531e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2440393603346734e-03	3.4658935092121362e-01	7.1945868184420405e+00	2.8654067844366343e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7614707432157211e-03	3.4658935092121362e-01	7.4570244647164010e+00	2.6785647438292287e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.2789021260967696e-03	3.4658935092121362e-01	7.7201856269004372e+00	2.4994426438101519e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.7963335089778182e-03	3.4658935092121362e-01	7.9840703049941411e+00	2.3286416079112504e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3137648918588667e-03	3.4658935092121362e-01	8.2486784989975153e+00	2.1668895168006147e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8311962747399135e-03	3.4658935092121362e-01	8.5140102089105625e+00	2.0150631285358681e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0348627657620962e-02	3.4658935092121362e-01	8.7800654347332774e+00	1.8742075923109489e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0866059040502011e-02	3.4658935092121362e-01	9.0468441764656653e+00	1.7455466178123411e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1383490423383057e-02	3.4658935092121362e-01	9.3143464341077227e+00	1.6304720027835931e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1900921806264106e-02	3.4658935092121362e-01	9.5825722076594548e+00	1.5304962981338718e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2418353189145154e-02	3.4658935092121362e-01	9.8515214971208547e+00	1.4471502826458005e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2935784572026203e-02	3.4658935092121362e-01	1.0121194302491928e+01	1.3818137210568263e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3453215954907252e-02	3.4658935092121362e-01	1.0391590623772668e+01	1.3354901027532828e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3970647337788298e-02	3.4658935092121362e-01	1.0662710460963080e+01	1.3085722143704637e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4488078720669347e-02	3.4658935092121362e-01	1.0934553814063165e+01	1.3006763119215681e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5005510103550395e-02	3.4658935092121362e-01	1.1207120683072921e+01	1.3106174984801178e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5522941486431442e-02	3.4658935092121362e-01	1.1480411067992346e+01	1.3365458996375587e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6040372869312491e-02	3.4658935092121362e-01	1.1754424968821443e+01	1.3761935668158001e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6557804252193539e-02	3.4658935092121362e-01	1.2029162385560213e+01	1.4271451992781975e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7075235635074588e-02	3.4658935092121362e-01	1.2304623318208650e+01	1.4870598225437318e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7592667017955636e-02	3.4658935092121362e-01	1.2580807766766760e+01	1.5538118394694192e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8110098400836685e-02	3.4658935092121362e-01	1.2857715731234542e+01	1.6255560517801107e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8627529783717733e-02	3.4658935092121362e-01	1.3135347211611993e+01	1.7007383264660400e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9144961166598778e-02	3.4658935092121362e-01	1.3413702207899112e+01	1.7780749889191452e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9662392549479827e-02	3.4658935092121362e-01	1.3692780720095906e+01	1.8565183296244275e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0179823932360876e-02	3.4658935092121362e-01	1.3972582748202370e+01	1.9352189217615157e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0697255315241924e-02	3.4658935092121362e-01	1.4253108292218505e+01	2.0134902923852560e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1214686698122973e-02	3.4658935092121362e-01	1.4534357352144310e+01	2.0907782384882706e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1732118081004021e-02	3.4658935092121362e-01	1.4816329927979790e+01	2.1666352978488473e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2249549463885070e-02	3.4658935092121362e-01	1.5099026019724935e+01	2.2407000361205506e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2766980846766115e-02	3.4658935092121362e-01	1.5382445627379754e+01	2.3126804866570100e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3284412229647163e-02	3.4658935092121362e-01	1.5666588750944246e+01	2.3823410192097561e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3801843612528212e-02	3.4658935092121362e-01	1.5951455390418404e+01	2.4494919712512547e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4319274995409260e-02	3.4658935092121362e-01	1.6237045545802239e+01	2.5139814749122780e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4836706378290309e-02	3.4658935092121362e-01	1.6523359217095738e+01	2.5756890169252045e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5354137761171357e-02	3.4658935092121362e-01	1.6810396404298910e+01	2.6345203631946051e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5871569144052406e-02	3.4658935092121362e-01	1.7098157107411755e+01	2.6904035587716757e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6389000526933454e-02	3.4658935092121362e-01	1.7386641326434273e+01	2.7432857779843556e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6906431909814503e-02	3.4658935092121362e-01	1.7675849061366456e+01	2.7931308500446039e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7423863292695548e-02	3.4658935092121362e-01	1.7965780312208313e+01	2.8399173249284454e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7941294675576597e-02	3.4658935092121362e-01	1.8256435078959843e+01	2.8836369749288587e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8458726058457645e-02	3.4658935092121362e-01	1.8547813361621042e+01	2.9242936509356021e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8976157441338694e-02	3.4658935092121362e-01	1.8839915160191911e+01	2.9619024307640335e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9493588824219742e-02	3.4658935092121362e-01	1.9132740474672453e+01	2.9964890109765591e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0011020207100791e-02	3.4658935092121362e-01	1.9426289305062664e+01	3.0280893045654411e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0528451589981839e-02	3.4658935092121362e-01	1.9720561651362544e+01	3.0567492153284453e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1045882972862884e-02	3.4658935092121362e-01	2.0015557513572098e+01	3.0825245663129974e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1563314355743936e-02	3.4658935092121362e-01	2.0311276891691325e+01	3.1054811647460800e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2080745738624981e-02	3.4658935092121362e-01	2.0607719785720217e+01	3.1256949896984232e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2598177121506033e-02	3.4658935092121362e-01	2.0904886195658779e+01	3.1432524915767773e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3115608504387078e-02	3.4658935092121362e-01	2.1202776121507018e+01	3.1582509945349774e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3633039887268124e-02	3.4658935092121362e-01	2.1501389563264926e+01	3.1707991941446390e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4150471270149176e-02	3.4658935092121362e-01	2.1800726520932507e+01	3.1810177432116471e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4667902653030221e-02	3.4658935092121362e-01	2.2100786994509754e+01	3.1890399184829943e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5185334035911273e-02	3.4658935092121362e-01	2.2401570983996677e+01	3.1950123601311597e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5702765418792318e-02	3.4658935092121362e-01	2.2703078489393267e+01	3.1990958743046882e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6220196801673370e-02	3.4658935092121362e-01	2.3005309510699529e+01	3.2014662866076421e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6737628184554415e-02	3.4658935092121362e-01	2.3308264047915461e+01	3.2023153310756985e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7255059567435467e-02	3.4658935092121362e-01	2.3611942101041066e+01	3.2018515549621412e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7772490950316512e-02	3.4658935092121362e-01	2.3916343670076341e+01	3.2003012144049980e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8289922333197557e-02	3.4658935092121362e-01	2.4221468755021284e+01	3.1979091298012458e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8807353716078609e-02	3.4658935092121362e-01	2.4527317355875905e+01	3.1949394625433636e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9324785098959654e-02	3.4658935092121362e-01	2.4833889472640191e+01	3.1916763668520204e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9842216481840706e-02	3.4658935092121362e-01	2.5141185105314154e+01	3.1884244620972579e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0359647864721751e-02	3.4658935092121362e-01	2.5449204253897776e+01	3.1855090627790178e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0877079247602803e-02	3.4658935092121362e-01	2.5757946918391081e+01	3.1832760959948431e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1394510630483848e-02	3.4658935092121362e-01	2.6067413098794052e+01	3.1820916308143365e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1911942013364893e-02	3.4658935092121362e-01	2.6377602795106696e+01	3.1823409418010407e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2429373396245945e-02	3.4658935092121362e-01	2.6688516007329003e+01	3.1844270314954259e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2946804779126990e-02	3.4658935092121362e-01	2.7000152735460986e+01	3.1887685455878567e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3464236162008042e-02	3.4658935092121362e-01	2.7312512979502646e+01	3.1957970312488854e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3981667544889087e-02	3.4658935092121362e-01	2.7625596739453968e+01	3.2059535146597717e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4499098927770139e-02	3.4658935092121362e-01	2.7939404015314970e+01	3.2196844084443987e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5016530310651184e-02	3.4658935092121362e-01	2.8253934807085638e+01	3.2374368024664230e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5533961693532229e-02	3.4658935092121362e-01	2.8569189114765972e+01	3.2596532398782563e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6051393076413281e-02	3.4658935092121362e-01	2.8885166938355983e+01	3.2867661303394380e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6568824459294327e-02	3.4658935092121362e-01	2.9201868277855663e+01	3.3191919985355628e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7086255842175379e-02	3.4658935092121362e-01	2.9519293133265016e+01	3.3573258023160790e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7603687225056424e-02	3.4658935092121362e-01	2.9837441504584032e+01	3.4015355748904313e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8121118607937476e-02	3.4658935092121362e-01	3.0156313391812731e+01	3.4521576448931934e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8638549990818521e-02	3.4658935092121362e-01	3.0475908794951096e+01	3.5094926645213620e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9155981373699573e-02	3.4658935092121362e-01	3.0796227713999137e+01	3.5738026303652087e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9673412756580618e-02	3.4658935092121362e-01	3.1117270148956838e+01	3.6453090183625647e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0190844139461663e-02	3.4658935092121362e-01	3.1439036099824211e+01	3.7241920806108053e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0708275522342715e-02	3.4658935092121362e-01	3.1761525566601261e+01	3.8105912762289856e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1225706905223760e-02	3.4658935092121362e-01	3.2084738549287984e+01	3.9046067396569506e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1743138288104812e-02	3.4658935092121362e-01	3.2408675047884373e+01	4.0063016348021746e-01	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
4.7691166703273424e+00	4.2294741384125842e+00	4.8634996149198573e+00	4.9175714268702988e+00	4.7746888936639387e+00	4.9150188568691080e+00	4.9098556398593889e+00	4.7964050075455358e+00	4.7514376292468112e+00	4.8857038369226418e+00	4.8711413733490065e+00	4.9071507277961555e+00	4.8020461866482780e+00	4.9194034723257953e+00	4.9148892515245901e+00	

#ae#Y_extr
4.8151601817520895e+00	6.2648592531346214e-01	

#CH2_RED(smart_print)
0.16(10)	



==> isoQCD/Data/fit_Lsla/fit/MeV/analytic/M2_3GeV/m_s.dat <==
*** Results of the xexyey fit ***
----------
n_var : 5
n_pts : 54
n_par : 5
Simultaneous fit of m_s(MeV)

[The fit converged for all jkf indices]
----------

#jkf#A0
3.2159188739856026e-01	3.3485485543457078e-01	3.1899175605601204e-01	3.9332052186879501e-01	3.2400884241733602e-01	3.1626637911390404e-01	3.2953900540307862e-01	3.1635385856080833e-01	3.2590059457601439e-01	3.2502403648716688e-01	3.2988881750244964e-01	3.2601710538790080e-01	3.3092062057768867e-01	3.3132130738700244e-01	3.2556148162734289e-01	

#ae#A0
3.2997073798657539e-01	6.6341699676827001e-02	

#jkf#c_fL
-5.4387558304529584e+01	-5.9732585361706654e+01	-8.8253890973436427e+01	-8.6654783965613262e+01	-5.2297447582878277e+01	-6.2516455489314048e+01	-4.7652616801275052e+01	-5.8512377556335977e+01	-9.0413543679649820e+01	-7.7004422038786942e+01	-8.0865987909281316e+01	-5.0668146521848961e+01	-5.3861834983508444e+01	-8.6060500258409292e+01	-9.0474221776666298e+01	

#ae#c_fL
-6.9290424880216023e+01	5.9929591120855683e+01	

#jkf#cl
4.8915362142537626e+00	4.6825877323518075e+00	4.8970149647480827e+00	3.7121929266582119e+00	5.1511608087349963e+00	5.2956583026479738e+00	4.8275400686344669e+00	5.1851330601424470e+00	4.6901645402888441e+00	4.7916154267898099e+00	4.9690386512892717e+00	4.6984379899854982e+00	4.5775789667925659e+00	4.8608703236419339e+00	5.0043515055039194e+00	

#ae#cl
4.8156587654975738e+00	1.3229668708830069e+00	

#jkf#ca2
-2.3593408289516056e+00	-2.3580483948739928e+00	-2.4255655130924709e+00	-1.9466497894799695e+00	-2.3682283799060659e+00	-2.5017959997861055e+00	-2.4059672705186843e+00	-2.3968647807335186e+00	-2.2941670657380859e+00	-2.4481221215774318e+00	-2.3101316092699862e+00	-2.3926806270940966e+00	-2.3643968900515908e+00	-2.4110677683075270e+00	-2.4031134477028062e+00	

#ae#ca2
-2.3590760324722626e+00	4.5203894622475216e-01	

#jkf#c_r
1.4741960790112371e+01	1.4090872553473899e+01	1.5077802377703220e+01	1.1035664711165314e+01	1.4588498774334109e+01	1.5122082483202661e+01	1.4339352146658994e+01	1.5085602478927738e+01	1.4525668437165502e+01	1.4589038284669448e+01	1.4225176387677623e+01	1.4605433013023719e+01	1.4332725769990249e+01	1.4235222764234937e+01	1.4534627221358196e+01	

#ae#c_r
1.4341981879579867e+01	3.5026567439329379e+00	

#jkf#CH2_RED
1.1749384628735737e-01	1.3230933931636835e-01	9.9231047018090351e-02	1.3119740122589915e-01	1.0949174836742383e-01	1.1644952188275326e-01	9.4072799905231735e-02	1.2113773982209729e-01	1.1197670702139431e-01	9.2744963797572466e-02	1.1774385299840377e-01	1.0148467442279463e-01	9.5063474448072907e-02	1.1035890403479774e-01	1.0036355124862056e-01	

#ae#CH2_RED
1.1007463811979183e-01	4.6219914766675432e-02	

#jkf#data_x_1
2.2162571379751866e-01	2.2182462039999429e-01	2.2165019871090527e-01	2.2165610501953345e-01	2.2180378023561270e-01	2.2149316739054881e-01	2.2148203474541481e-01	2.2149296611306479e-01	2.2161858889261532e-01	2.2184601294649881e-01	2.2165703594052347e-01	2.2195348957557468e-01	2.2155832788462826e-01	2.2168709676644108e-01	2.2170141306001734e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-2.1964916565976655e-02	-2.2012513061474059e-02	-2.1745845599862590e-02	-2.2225313858007273e-02	-2.2447420811568697e-02	-2.2014047873386872e-02	-2.2079291602017159e-02	-2.2673323609275681e-02	-2.2394595602164807e-02	-2.2093452121939111e-02	-2.2357935666546536e-02	-2.1765855129312200e-02	-2.1591904663461919e-02	-2.2867897010263233e-02	-2.2530863666938933e-02	
6.0556205904695529e-02	6.0575000617531710e-02	6.0673467635972464e-02	6.0432089254922883e-02	6.0437688738029502e-02	6.0469162157883949e-02	6.0495977466957798e-02	6.0152801279041060e-02	6.0313659515766588e-02	6.0520270656637676e-02	6.0335996950058313e-02	6.0732173235539630e-02	6.0708626086197343e-02	6.0170328152234942e-02	6.0281321967518967e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_2
2.2162571379751866e-01	2.2182462039999429e-01	2.2165019871090527e-01	2.2165610501953345e-01	2.2180378023561270e-01	2.2149316739054881e-01	2.2148203474541481e-01	2.2149296611306479e-01	2.2161858889261532e-01	2.2184601294649881e-01	2.2165703594052347e-01	2.2195348957557468e-01	2.2155832788462826e-01	2.2168709676644108e-01	2.2170141306001734e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-6.8124907955021130e-03	-6.8804371351581795e-03	-6.6758833637095005e-03	-7.1018467564226695e-03	-7.4170011284401816e-03	-6.8362529426617691e-03	-6.9691629601441041e-03	-7.5500562702672802e-03	-7.2105751575884669e-03	-7.0361225126606142e-03	-7.1635497088264610e-03	-6.6851883844732396e-03	-6.6010410094949901e-03	-7.6850982933311107e-03	-7.2870910316234494e-03	
5.6071391574607096e-02	5.6087825594619764e-02	5.6135162988245113e-02	5.5951104556863349e-02	5.5929982834438216e-02	5.6000091331261312e-02	5.5990021120106662e-02	5.5708087938246810e-02	5.5873144386407683e-02	5.6019433290024664e-02	5.5902036933059368e-02	5.6200366655491538e-02	5.6126506434956785e-02	5.5753301123154866e-02	5.5869675825707052e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_3
2.2162571379751866e-01	2.2182462039999429e-01	2.2165019871090527e-01	2.2165610501953345e-01	2.2180378023561270e-01	2.2149316739054881e-01	2.2148203474541481e-01	2.2149296611306479e-01	2.2161858889261532e-01	2.2184601294649881e-01	2.2165703594052347e-01	2.2195348957557468e-01	2.2155832788462826e-01	2.2168709676644108e-01	2.2170141306001734e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
6.5490855238270196e-03	6.4611682495028244e-03	6.6204671111003144e-03	6.2641790444050716e-03	5.8662602293228228e-03	6.5505630711628071e-03	6.3664087356022359e-03	5.8097092070726331e-03	6.1822349628519457e-03	6.2590375511315521e-03	6.2484067460589487e-03	6.6258256788749859e-03	6.6368983475181276e-03	5.7135414984784416e-03	6.1532178186285424e-03	
5.2135553221216650e-02	5.2148784041345604e-02	5.2166138985962625e-02	5.2030276608557323e-02	5.1991127032668373e-02	5.2076179294942494e-02	5.2044939608864069e-02	5.1812120849234783e-02	5.1970034377973096e-02	5.2079835314848215e-02	5.2006839489734773e-02	5.2236291078996321e-02	5.2132831635203200e-02	5.1870667534339658e-02	5.1984214636990822e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_4
1.2399756344348503e-01	1.2391825290981592e-01	1.2395480807601418e-01	1.2402961246333810e-01	1.2409787597059931e-01	1.2401969177286894e-01	1.2348964329457827e-01	1.2404749795670478e-01	1.2389860112966547e-01	1.2401150220913301e-01	1.2394077014401944e-01	1.2404858773946104e-01	1.2397060920871165e-01	1.2408526577641664e-01	1.2407629697149257e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.2789048079136806e-02	-1.2241808775744073e-02	-1.2955964781930229e-02	-1.3045037913999413e-02	-1.3245527555334452e-02	-1.2618382777194098e-02	-1.3414355680150924e-02	-1.2671060677845625e-02	-1.3537232130154175e-02	-1.3589451297004757e-02	-1.3126742854585843e-02	-1.2762522304804208e-02	-1.3472725604769226e-02	-1.2957132801928367e-02	-1.3055381530360011e-02	
1.5647935529466302e-02	1.5661501726573646e-02	1.5597356800361735e-02	1.5638466784972400e-02	1.5610301166795432e-02	1.5707246912089974e-02	1.5452973859393728e-02	1.5686010450384570e-02	1.5530601558019753e-02	1.5574016173250171e-02	1.5612572742906599e-02	1.5688789566385145e-02	1.5553789625184652e-02	1.5640219036710801e-02	1.5633531342247115e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_5
1.2399756344348503e-01	1.2391825290981592e-01	1.2395480807601418e-01	1.2402961246333810e-01	1.2409787597059931e-01	1.2401969177286894e-01	1.2348964329457827e-01	1.2404749795670478e-01	1.2389860112966547e-01	1.2401150220913301e-01	1.2394077014401944e-01	1.2404858773946104e-01	1.2397060920871165e-01	1.2408526577641664e-01	1.2407629697149257e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.2192355328445601e-03	2.8677955379728670e-03	2.1990163049174782e-03	2.0013765064340605e-03	1.8783782850583519e-03	2.3901711000257342e-03	1.5615184165125306e-03	2.3617762468144121e-03	1.5448769934174877e-03	1.5129392206008341e-03	1.9089068266384401e-03	2.3117967826905839e-03	1.6102786274328762e-03	2.0915794001242216e-03	1.9761031519522076e-03	
1.4057338371877916e-02	1.4076315866185754e-02	1.4030544289346553e-02	1.4055400238139587e-02	1.4041051836255831e-02	1.4109277265980220e-02	1.3873827946969463e-02	1.4094414472880255e-02	1.3964054244748003e-02	1.4009191782980213e-02	1.4030916701443685e-02	1.4100974731075796e-02	1.3985590544401145e-02	1.4058780151864785e-02	1.4050915611611186e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_6
1.2399756344348503e-01	1.2391825290981592e-01	1.2395480807601418e-01	1.2402961246333810e-01	1.2409787597059931e-01	1.2401969177286894e-01	1.2348964329457827e-01	1.2404749795670478e-01	1.2389860112966547e-01	1.2401150220913301e-01	1.2394077014401944e-01	1.2404858773946104e-01	1.2397060920871165e-01	1.2408526577641664e-01	1.2407629697149257e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.5337262832703258e-02	1.6056365752364687e-02	1.5427769649146578e-02	1.5146486250229851e-02	1.5084063450254870e-02	1.5483543187438970e-02	1.4658442329779586e-02	1.5493126134344337e-02	1.4734288233276160e-02	1.4716404985720855e-02	1.5040670379954407e-02	1.5471967951165067e-02	1.4793972944966455e-02	1.5256336835822670e-02	1.5114686338282807e-02	
1.2679480858130025e-02	1.2699958488566362e-02	1.2666586743293577e-02	1.2681744605692033e-02	1.2675687821930171e-02	1.2723160567898899e-02	1.2506776206113120e-02	1.2714254404351949e-02	1.2603767256435940e-02	1.2648961731574992e-02	1.2657919721777995e-02	1.2722357429236785e-02	1.2623276898719074e-02	1.2687965837226148e-02	1.2678503480100738e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_7
1.4680733915584196e-01	1.4768664250154384e-01	1.4770260275076871e-01	1.4685888913331613e-01	1.4715880318477359e-01	1.4746665034554371e-01	1.4714674764617833e-01	1.4741666088513675e-01	1.4661893391760206e-01	1.4723581955067025e-01	1.4762296103218600e-01	1.4712456766415150e-01	1.4759610953691374e-01	1.4686181404919768e-01	1.4708535698672903e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
-1.7725174039847830e-02	-1.8253763041223503e-02	-1.7138596955005497e-02	-1.6498812620557857e-02	-1.8141334987576835e-02	-1.7270026197325955e-02	-1.7978467657205649e-02	-1.8269050917842644e-02	-1.6868885753123980e-02	-1.7252689689884498e-02	-1.8039680708865996e-02	-1.8447011349937759e-02	-1.8104939726290292e-02	-1.7285605782432600e-02	-1.7111229299205333e-02	
2.3042742014193773e-02	2.3322736731346515e-02	2.3521437500319001e-02	2.3361579876623621e-02	2.3131191698945008e-02	2.3449658263630775e-02	2.3229782531773897e-02	2.3259453493154870e-02	2.3205733067448650e-02	2.3394540344396930e-02	2.3266692890505383e-02	2.3146822007048217e-02	2.3283189954931800e-02	2.3224171201270766e-02	2.3317921822955945e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_8
1.4680733915584196e-01	1.4768664250154384e-01	1.4770260275076871e-01	1.4685888913331613e-01	1.4715880318477359e-01	1.4746665034554371e-01	1.4714674764617833e-01	1.4741666088513675e-01	1.4661893391760206e-01	1.4723581955067025e-01	1.4762296103218600e-01	1.4712456766415150e-01	1.4759610953691374e-01	1.4686181404919768e-01	1.4708535698672903e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
-1.0297666748461665e-03	-1.4448679104697437e-03	-6.1034584835498173e-04	-5.6478408025334437e-05	-1.3185579308648276e-03	-7.1446003330252750e-04	-1.3307864234973210e-03	-1.5587926351258719e-03	-1.3721625545562444e-04	-7.1627301932808418e-04	-1.2610193936460901e-03	-1.7812282849585803e-03	-1.3441019962424083e-03	-5.9004872819864995e-04	-4.8906421904565400e-04	
2.1312971648629116e-02	2.1606238779096447e-02	2.1722778723583368e-02	2.1545301147952296e-02	2.1423174062033243e-02	2.1663836786113840e-02	2.1479927072702760e-02	2.1525940200675771e-02	2.1447202652434862e-02	2.1602532733289378e-02	2.1550974532675616e-02	2.1411995313759553e-02	2.1559466674398307e-02	2.1474282120666339e-02	2.1543122101377560e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_9
1.4680733915584196e-01	1.4768664250154384e-01	1.4770260275076871e-01	1.4685888913331613e-01	1.4715880318477359e-01	1.4746665034554371e-01	1.4714674764617833e-01	1.4741666088513675e-01	1.4661893391760206e-01	1.4723581955067025e-01	1.4762296103218600e-01	1.4712456766415150e-01	1.4759610953691374e-01	1.4686181404919768e-01	1.4708535698672903e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.3451862985853297e-02	1.3121729143608624e-02	1.3760844566180069e-02	1.4223134887477062e-02	1.3274624441638044e-02	1.3657416589351490e-02	1.3125735493275698e-02	1.2940685261067397e-02	1.4335540578278544e-02	1.3654257844035622e-02	1.3257649014792122e-02	1.2694718248679376e-02	1.3189196516079860e-02	1.3865819417370778e-02	1.3941688024993015e-02	
1.9703695146768039e-02	1.9997584089930950e-02	2.0066829284632333e-02	1.9879342189210735e-02	1.9825475378221956e-02	2.0013266538405922e-02	1.9856270952691442e-02	1.9910452221586956e-02	1.9810862978271511e-02	1.9951605802245444e-02	1.9941558978592535e-02	1.9799493594589677e-02	1.9948328997727721e-02	1.9846095937652474e-02	1.9902683677653556e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_10
1.4468288060617412e-01	1.4492844381758299e-01	1.4465134286982501e-01	1.4466117087534835e-01	1.4420772824119787e-01	1.4430746247647946e-01	1.4434469163902205e-01	1.4462511909791631e-01	1.4487554448039955e-01	1.4458187861865018e-01	1.4457388028427132e-01	1.4460173106376314e-01	1.4421358766657200e-01	1.4409524490553191e-01	1.4425206702952428e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.6783510353777953e-02	-1.6148516275393099e-02	-1.6519817754304361e-02	-1.5902333534500990e-02	-1.6940877078164246e-02	-1.7011347804657934e-02	-1.6330483432405590e-02	-1.6062954076402625e-02	-1.6899671384167481e-02	-1.5960845116863326e-02	-1.5897230071773683e-02	-1.5933404839205967e-02	-1.6390831033444686e-02	-1.5257917733337012e-02	-1.6339085520021945e-02	
2.2757078657896564e-02	2.2927137320369360e-02	2.2736119863316823e-02	2.2927292816567357e-02	2.2587417971447265e-02	2.2584846365930750e-02	2.2743221592162483e-02	2.2803106711493659e-02	2.2716766230621958e-02	2.2842470627272550e-02	2.2866295967071081e-02	2.2875760050617061e-02	2.2585108440260886e-02	2.2760684600247830e-02	2.2681530660423905e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_11
1.4468288060617412e-01	1.4492844381758299e-01	1.4465134286982501e-01	1.4466117087534835e-01	1.4420772824119787e-01	1.4430746247647946e-01	1.4434469163902205e-01	1.4462511909791631e-01	1.4487554448039955e-01	1.4458187861865018e-01	1.4457388028427132e-01	1.4460173106376314e-01	1.4421358766657200e-01	1.4409524490553191e-01	1.4425206702952428e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.5730526012730228e-03	-8.3416578205472436e-04	-1.2099605862727902e-03	-6.7516040286275114e-04	-1.7146974698088735e-03	-1.8767273074860036e-03	-1.0148306022307318e-03	-7.2913853602524226e-04	-1.3517962098445468e-03	-7.0316550421917201e-04	-6.4050250470468195e-04	-7.5918303490882244e-04	-1.0911907315887259e-03	9.7164742971028728e-05	-9.9977486472782595e-04	
2.0777286954015612e-02	2.0941862877689621e-02	2.0770541816663681e-02	2.0918814007219826e-02	2.0618458848381593e-02	2.0602087143995536e-02	2.0770035964889241e-02	2.0828549847784164e-02	2.0798747712176699e-02	2.0846448620955950e-02	2.0873522921244995e-02	2.0864016738840432e-02	2.0625384881421956e-02	2.0774514749370018e-02	2.0711856585861145e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_12
1.4468288060617412e-01	1.4492844381758299e-01	1.4465134286982501e-01	1.4466117087534835e-01	1.4420772824119787e-01	1.4430746247647946e-01	1.4434469163902205e-01	1.4462511909791631e-01	1.4487554448039955e-01	1.4458187861865018e-01	1.4457388028427132e-01	1.4460173106376314e-01	1.4421358766657200e-01	1.4409524490553191e-01	1.4425206702952428e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.1769312223113088e-02	1.2585141577713232e-02	1.2226205397461859e-02	1.2658395247001963e-02	1.1615354234770031e-02	1.1454001896387761e-02	1.2397213147249425e-02	1.2711284542677281e-02	1.2251038384592294e-02	1.2693359892238132e-02	1.2730462252360575e-02	1.2548294180241587e-02	1.2338798902986142e-02	1.3539655860437677e-02	1.2432673810795852e-02	
1.9039573715671332e-02	1.9195493369622046e-02	1.9042923012728266e-02	1.9156508347539947e-02	1.8886214239506535e-02	1.8872316400991136e-02	1.9033105918753544e-02	1.9092347502250497e-02	1.9095917871934921e-02	1.9098860422204669e-02	1.9124411873006460e-02	1.9103767238367111e-02	1.8904985469228149e-02	1.9029333011980086e-02	1.8978132203702331e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_13
1.4167561687468966e-01	1.4150894711833434e-01	1.4178975511490494e-01	1.4166968016050355e-01	1.4169124161097627e-01	1.4153260693993461e-01	1.4161581865255066e-01	1.4168941897708551e-01	1.4148986903036223e-01	1.4162811359392352e-01	1.4149623549502410e-01	1.4148244027328363e-01	1.4142099374667505e-01	1.4153002741701379e-01	1.4162728841346478e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.5953928636337683e-02	-1.5124296880152016e-02	-1.5525091581804706e-02	-1.5396497015697092e-02	-1.5708953532375086e-02	-1.5575389276733964e-02	-1.5678787903619013e-02	-1.5405859934656568e-02	-1.5642414052359194e-02	-1.5467580606379400e-02	-1.6098455037391046e-02	-1.6595754788083950e-02	-1.5383375364207669e-02	-1.6071770493798654e-02	-1.5207017648273952e-02	
2.2170874661728839e-02	2.2311539752430387e-02	2.2284448367644552e-02	2.2288549015862573e-02	2.2257128577469806e-02	2.2202657672848028e-02	2.2249773935703984e-02	2.2335963746037860e-02	2.2158688241328668e-02	2.2255868985266981e-02	2.2123134127887484e-02	2.2043689964772403e-02	2.2191147475336612e-02	2.2125419917543725e-02	2.2289098832634986e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_14
1.4167561687468966e-01	1.4150894711833434e-01	1.4178975511490494e-01	1.4166968016050355e-01	1.4169124161097627e-01	1.4153260693993461e-01	1.4161581865255066e-01	1.4168941897708551e-01	1.4148986903036223e-01	1.4162811359392352e-01	1.4149623549502410e-01	1.4148244027328363e-01	1.4142099374667505e-01	1.4153002741701379e-01	1.4162728841346478e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-6.9248497963617095e-04	1.3424952062052187e-05	-3.1395551033905345e-04	-2.4431345460640408e-04	-4.3944060104592064e-04	-3.8697945139737344e-04	-4.5687003640901280e-04	-2.2409824261621081e-04	-4.2982323375195808e-04	-3.2088311581515705e-04	-9.4825943343079810e-04	-1.4098753309463308e-03	-2.2824156576797816e-04	-7.6563634758144983e-04	-2.6945800762651073e-05	
2.0181479990572650e-02	2.0270277670302289e-02	2.0270775993245938e-02	2.0260013697080942e-02	2.0253849851062111e-02	2.0189959087771641e-02	2.0235023984010888e-02	2.0309510836554689e-02	2.0151422263393590e-02	2.0231612092712237e-02	2.0117395081819194e-02	2.0054670688570107e-02	2.0170200441843349e-02	2.0145666215864250e-02	2.0263033422288586e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_15
1.4167561687468966e-01	1.4150894711833434e-01	1.4178975511490494e-01	1.4166968016050355e-01	1.4169124161097627e-01	1.4153260693993461e-01	1.4161581865255066e-01	1.4168941897708551e-01	1.4148986903036223e-01	1.4162811359392352e-01	1.4149623549502410e-01	1.4148244027328363e-01	1.4142099374667505e-01	1.4153002741701379e-01	1.4162728841346478e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2482789253473070e-02	1.3074922385648086e-02	1.2809229210125922e-02	1.2833412707616149e-02	1.2716162701611217e-02	1.2703248972729120e-02	1.2681410726595815e-02	1.2867503618041259e-02	1.2714824965692623e-02	1.2752991940304492e-02	1.2133104856742266e-02	1.1714181213420105e-02	1.2846769986705781e-02	1.2432669312881256e-02	1.3067656813919387e-02	
1.8418527436136863e-02	1.8471451721053612e-02	1.8489393106290244e-02	1.8469733941043870e-02	1.8476512878937611e-02	1.8408906630997958e-02	1.8454083373599835e-02	1.8518320321376371e-02	1.8378982505179442e-02	1.8445012241321172e-02	1.8345357044470007e-02	1.8295491772241178e-02	1.8385996992091133e-02	1.8387062511577585e-02	1.8474127742350757e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_16
1.4183968605012845e-01	1.4194212619384997e-01	1.4200073195267598e-01	1.4193469917199039e-01	1.4218156865390988e-01	1.4209914390583769e-01	1.4197160261226952e-01	1.4195546027360209e-01	1.4183275801023709e-01	1.4192476595485065e-01	1.4221029972409116e-01	1.4220582141215160e-01	1.4201262434832310e-01	1.4209034000720289e-01	1.4204299013275432e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
-1.7804559098743789e-02	-1.8051950244202947e-02	-1.7848181599240676e-02	-1.7396621554092828e-02	-1.7786545962951372e-02	-1.7861264963254880e-02	-1.7670031860310881e-02	-1.7836933493166784e-02	-1.7681527021603277e-02	-1.7898895277080440e-02	-1.7935983091548313e-02	-1.7565255318461814e-02	-1.7916117778450202e-02	-1.7839218559146913e-02	-1.7842229087081274e-02	
2.2090059108257530e-02	2.2086860847838147e-02	2.2154541169037128e-02	2.2212518197578291e-02	2.2232305358036698e-02	2.2181163719150219e-02	2.2183398772281437e-02	2.2141981350177746e-02	2.2144645443509033e-02	2.2086212533672895e-02	2.2204997954327631e-02	2.2281957511710450e-02	2.2150000227970604e-02	2.2192902544073072e-02	2.2195851663474545e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_17
1.4183968605012845e-01	1.4194212619384997e-01	1.4200073195267598e-01	1.4193469917199039e-01	1.4218156865390988e-01	1.4209914390583769e-01	1.4197160261226952e-01	1.4195546027360209e-01	1.4183275801023709e-01	1.4192476595485065e-01	1.4221029972409116e-01	1.4220582141215160e-01	1.4201262434832310e-01	1.4209034000720289e-01	1.4204299013275432e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
-3.2343525567203324e-03	-3.4870442708988814e-03	-3.2114231423890083e-03	-2.8141077172147422e-03	-3.2477137580458892e-03	-3.3062943840963810e-03	-3.1212528599962319e-03	-3.2558426177635436e-03	-3.1527587987205397e-03	-3.3580083902592373e-03	-3.3552464567138118e-03	-3.0323339327438248e-03	-3.3432015902283008e-03	-3.2863136774190227e-03	-3.3325168912267389e-03	
2.0027279650736553e-02	2.0029345440406635e-02	2.0099563711457876e-02	2.0136135041917358e-02	2.0155912472583117e-02	2.0111956366000879e-02	2.0109742266032606e-02	2.0077697293758894e-02	2.0067676240813910e-02	2.0023152655604684e-02	2.0141593683789139e-02	2.0197628390332567e-02	2.0084774744564108e-02	2.0121834762966147e-02	2.0115229210470285e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_18
1.4183968605012845e-01	1.4194212619384997e-01	1.4200073195267598e-01	1.4193469917199039e-01	1.4218156865390988e-01	1.4209914390583769e-01	1.4197160261226952e-01	1.4195546027360209e-01	1.4183275801023709e-01	1.4192476595485065e-01	1.4221029972409116e-01	1.4220582141215160e-01	1.4201262434832310e-01	1.4209034000720289e-01	1.4204299013275432e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
9.5229685483311510e-03	9.2551779863735417e-03	9.5816555454448227e-03	9.9398674012700361e-03	9.4827038884011117e-03	9.4150525428325915e-03	9.5988533611438831e-03	9.4985011422256127e-03	9.5517327204623081e-03	9.3733316599654559e-03	9.3963507834794457e-03	9.6763200849233066e-03	9.3996825822355856e-03	9.4478884341262503e-03	9.3724556666517078e-03	
1.8242722245188941e-02	1.8246662794674171e-02	1.8315567086061850e-02	1.8339105271058514e-02	1.8360552667852366e-02	1.8318635353281616e-02	1.8314116397508729e-02	1.8289495807094998e-02	1.8270781639447727e-02	1.8238656517350370e-02	1.8352477757138587e-02	1.8393918818093550e-02	1.8295051963612780e-02	1.8328997073916289e-02	1.8317420240222006e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_19
1.4114361568195968e-01	1.4096795694693554e-01	1.4126950986870063e-01	1.4127415796048601e-01	1.4117332176731395e-01	1.4112451289378508e-01	1.4127434051028295e-01	1.4114286615269514e-01	1.4107765049703452e-01	1.4102104157323092e-01	1.4101114385534527e-01	1.4101967570133173e-01	1.4116660186370911e-01	1.4105858935469404e-01	1.4125785177924294e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.7142437265292187e-02	-1.7541869277497985e-02	-1.7907519654466519e-02	-1.6951880557132953e-02	-1.7326908390634332e-02	-1.7418095460337457e-02	-1.7464087429052227e-02	-1.7609274151378806e-02	-1.7529427763125993e-02	-1.6969427276187027e-02	-1.8399757772385533e-02	-1.7862832447737037e-02	-1.6823124239950221e-02	-1.7469246509420028e-02	-1.7723813970856511e-02	
2.1747623118645271e-02	2.1615115569646532e-02	2.1678196978181023e-02	2.1820765644928391e-02	2.1724302804373211e-02	2.1706473994549946e-02	2.1717895247820682e-02	2.1698041547741888e-02	2.1685259603028341e-02	2.1729878278015948e-02	2.1474930902578945e-02	2.1576456471822790e-02	2.1826469786869362e-02	2.1669158842206975e-02	2.1702825164244724e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_20
1.4114361568195968e-01	1.4096795694693554e-01	1.4126950986870063e-01	1.4127415796048601e-01	1.4117332176731395e-01	1.4112451289378508e-01	1.4127434051028295e-01	1.4114286615269514e-01	1.4107765049703452e-01	1.4102104157323092e-01	1.4101114385534527e-01	1.4101967570133173e-01	1.4116660186370911e-01	1.4105858935469404e-01	1.4125785177924294e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.2722794402079416e-03	-2.6026499912428780e-03	-2.9998799638836227e-03	-2.0887216834612754e-03	-2.5225254925846929e-03	-2.6135327594280777e-03	-2.5829828739067084e-03	-2.7771407486781863e-03	-2.6568415136031809e-03	-2.1443504687874426e-03	-3.4952277748126759e-03	-2.9171172944753576e-03	-2.0155801320957401e-03	-2.5925973994142537e-03	-2.8603890319887082e-03	
1.9745471141303896e-02	1.9636235975241473e-02	1.9697008990586816e-02	1.9810232390815200e-02	1.9715855689856024e-02	1.9699408587529360e-02	1.9727505231936091e-02	1.9698720672514422e-02	1.9691180401355108e-02	1.9718272336869389e-02	1.9512353170149200e-02	1.9606842615270282e-02	1.9802374481517771e-02	1.9678801165156710e-02	1.9710207029162128e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_21
1.4114361568195968e-01	1.4096795694693554e-01	1.4126950986870063e-01	1.4127415796048601e-01	1.4117332176731395e-01	1.4112451289378508e-01	1.4127434051028295e-01	1.4114286615269514e-01	1.4107765049703452e-01	1.4102104157323092e-01	1.4101114385534527e-01	1.4101967570133173e-01	1.4116660186370911e-01	1.4105858935469404e-01	1.4125785177924294e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.0723054964390938e-02	1.0453474557385461e-02	1.0036408686681736e-02	1.0892183213756207e-02	1.0416566556140205e-02	1.0347975428042749e-02	1.0428058112732508e-02	1.0185087423114580e-02	1.0334345084251767e-02	1.0817779891215601e-02	9.5450795216752427e-03	1.0148115216761122e-02	1.0935022343711076e-02	1.0404388762296213e-02	1.0131748110737221e-02	
1.8002901026511055e-02	1.7910379118328226e-02	1.7969550951932679e-02	1.8059879205900610e-02	1.7969932299935983e-02	1.7957367745998432e-02	1.7993545416973056e-02	1.7958443475484250e-02	1.7953514517291613e-02	1.7970807256216175e-02	1.7801040157697456e-02	1.7887803744913659e-02	1.8046082856551817e-02	1.7944263862535611e-02	1.7974609973827139e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_22
1.5699015802218233e-01	1.5714144582959000e-01	1.5692982356887014e-01	1.5710874415781279e-01	1.5697546359899969e-01	1.5704677506265663e-01	1.5678714911713115e-01	1.5710374195368884e-01	1.5702228267331514e-01	1.5708512757741239e-01	1.5719182679968341e-01	1.5701865148556970e-01	1.5705809960270692e-01	1.5702313390331565e-01	1.5705286626310871e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.6942392769738468e-02	-1.6863441466138357e-02	-1.6980004788133746e-02	-1.7048365117851599e-02	-1.7085160884460410e-02	-1.6755873521331927e-02	-1.7223789558988567e-02	-1.7065475650293455e-02	-1.6456921296284288e-02	-1.6870129381653942e-02	-1.7145308565521156e-02	-1.6811433529143605e-02	-1.7040029287285124e-02	-1.6923891006687619e-02	-1.7254000563797167e-02	
2.8576932660408283e-02	2.8641044898793454e-02	2.8538283563437614e-02	2.8587113999279552e-02	2.8543182432992475e-02	2.8626171113951840e-02	2.8443280149226438e-02	2.8594260739266776e-02	2.8702241965965748e-02	2.8613628919744914e-02	2.8596792754760111e-02	2.8620628514012675e-02	2.8596951846228291e-02	2.8559357473645838e-02	2.8549175653620751e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_23
1.5699015802218233e-01	1.5714144582959000e-01	1.5692982356887014e-01	1.5710874415781279e-01	1.5697546359899969e-01	1.5704677506265663e-01	1.5678714911713115e-01	1.5710374195368884e-01	1.5702228267331514e-01	1.5708512757741239e-01	1.5719182679968341e-01	1.5701865148556970e-01	1.5705809960270692e-01	1.5702313390331565e-01	1.5705286626310871e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.1147748345457518e-03	-2.0253431242099329e-03	-2.1463704111750193e-03	-2.2284369313222141e-03	-2.2231535565847282e-03	-1.9372476074124012e-03	-2.3952203771702985e-03	-2.2350336666459025e-03	-1.6904003503121767e-03	-2.0728940008331032e-03	-2.2803474245609578e-03	-1.9415570618585842e-03	-2.2321171805642359e-03	-2.1454703254145391e-03	-2.5131652137745097e-03	
2.6062934041468491e-02	2.6122297665593208e-02	2.6025475217987183e-02	2.6073115109503935e-02	2.6038564322868975e-02	2.6105114531267078e-02	2.5940144875943802e-02	2.6080528499487179e-02	2.6159539411741269e-02	2.6094542440009569e-02	2.6094389316993795e-02	2.6109379752522664e-02	2.6078763007915971e-02	2.6038180500969413e-02	2.6026930510887884e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_24
1.5699015802218233e-01	1.5714144582959000e-01	1.5692982356887014e-01	1.5710874415781279e-01	1.5697546359899969e-01	1.5704677506265663e-01	1.5678714911713115e-01	1.5710374195368884e-01	1.5702228267331514e-01	1.5708512757741239e-01	1.5719182679968341e-01	1.5701865148556970e-01	1.5705809960270692e-01	1.5702313390331565e-01	1.5705286626310871e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0813585245258828e-02	1.0907645787488734e-02	1.0782505995519970e-02	1.0678894049015064e-02	1.0736803867971823e-02	1.0981169958117681e-02	1.0553155072004439e-02	1.0683829947134404e-02	1.1175471537455850e-02	1.0823290293874577e-02	1.0671116781697382e-02	1.1017719779797458e-02	1.0675924100966544e-02	1.0747377926898088e-02	1.0331589471494984e-02	
2.3876040529896673e-02	2.3930712962445748e-02	2.3839464790340437e-02	2.3883792906734740e-02	2.3858402143459762e-02	2.3912784712743669e-02	2.3765639991723455e-02	2.3891548388070415e-02	2.3951323853038900e-02	2.3903080675309048e-02	2.3913010050605886e-02	2.3922566097435292e-02	2.3888406292046697e-02	2.3848722227130172e-02	2.3834228539537615e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_25
1.7297794314997311e-01	1.7299094561825051e-01	1.7321956800278193e-01	1.7334662897035344e-01	1.7320012092725914e-01	1.7311171309935258e-01	1.7306967754490118e-01	1.7329862343249958e-01	1.7313468192174192e-01	1.7296920459951473e-01	1.7317718368892959e-01	1.7333016585800384e-01	1.7305355230725911e-01	1.7327305153070877e-01	1.7321158547772003e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.5900145099648183e-02	-1.6799749417877929e-02	-1.6608001207147727e-02	-1.5386648198721042e-02	-1.6361909478872533e-02	-1.5915238150878225e-02	-1.7118277882226418e-02	-1.6505888024164583e-02	-1.5552102971539195e-02	-1.6082809316955743e-02	-1.5866995973949471e-02	-1.7038754686844543e-02	-1.6530318853189868e-02	-1.6160275105590566e-02	-1.5755954559923652e-02	
3.6082461867151520e-02	3.5793732519109438e-02	3.5914104750352123e-02	3.6318980549710604e-02	3.5986796154930951e-02	3.6117592491059045e-02	3.5739183946909663e-02	3.5965325309485111e-02	3.6191397258597081e-02	3.5956515554241293e-02	3.6120831480316237e-02	3.5869636810798397e-02	3.5903944533106628e-02	3.6138531528094840e-02	3.6163967975211042e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_26
1.7297794314997311e-01	1.7299094561825051e-01	1.7321956800278193e-01	1.7334662897035344e-01	1.7320012092725914e-01	1.7311171309935258e-01	1.7306967754490118e-01	1.7329862343249958e-01	1.7313468192174192e-01	1.7296920459951473e-01	1.7317718368892959e-01	1.7333016585800384e-01	1.7305355230725911e-01	1.7327305153070877e-01	1.7321158547772003e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.0979377669319834e-03	-1.7770245331553414e-03	-1.5101864015316657e-03	-5.5157534459104873e-04	-1.4196317526103674e-03	-1.1417547650938442e-03	-2.2010510924914684e-03	-1.5624047462440560e-03	-9.1509047741308858e-04	-1.1675027753069722e-03	-9.6044610628556737e-04	-2.1245613472563596e-03	-1.6324126953068674e-03	-1.3219243837804540e-03	-8.3365031752735685e-04	
3.3032222929898866e-02	3.2837733784298023e-02	3.2966124559443019e-02	3.3254781568138617e-02	3.2992768154164374e-02	3.3062924129851838e-02	3.2770957572603586e-02	3.2975595573833047e-02	3.3093623528971813e-02	3.2951152730044307e-02	3.3099190620257589e-02	3.2894611500110832e-02	3.2906855498579871e-02	3.3104420853400936e-02	3.3139027849873125e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_27
1.7297794314997311e-01	1.7299094561825051e-01	1.7321956800278193e-01	1.7334662897035344e-01	1.7320012092725914e-01	1.7311171309935258e-01	1.7306967754490118e-01	1.7329862343249958e-01	1.7313468192174192e-01	1.7296920459951473e-01	1.7317718368892959e-01	1.7333016585800384e-01	1.7305355230725911e-01	1.7327305153070877e-01	1.7321158547772003e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.1822355353147518e-02	1.1333922454317719e-02	1.1643371616846809e-02	1.2402340783990162e-02	1.1643689252861661e-02	1.1769687761414238e-02	1.0864130918197407e-02	1.1503430403454501e-02	1.1910508753169707e-02	1.1858526268244962e-02	1.2072184529601654e-02	1.0900807671986756e-02	1.1397556643141682e-02	1.1636159403656254e-02	1.2197136883300153e-02	
3.0382388286256418e-02	3.0251838275886157e-02	3.0378355497186316e-02	3.0594062281348033e-02	3.0384432513461790e-02	3.0413684062491050e-02	3.0187689884405129e-02	3.0370546059977549e-02	3.0422825361457843e-02	3.0333228326677578e-02	3.0471291085308654e-02	3.0297149271138038e-02	3.0298974478231364e-02	3.0465493718824163e-02	3.0505508225478747e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_28
1.9885288769195525e-01	1.9857064109140579e-01	1.9859537361880394e-01	1.9872882741487832e-01	1.9877103371924248e-01	1.9864399502821550e-01	1.9883012296423902e-01	1.9869790758825082e-01	1.9871510907097439e-01	1.9854581311049785e-01	1.9861297523842003e-01	1.9874158105409434e-01	1.9861843081104566e-01	1.9862721392549490e-01	1.9882529713725264e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.9571764629885191e-02	-1.8545276330009935e-02	-1.8867373660545750e-02	-1.8805661969847592e-02	-1.9772923905443690e-02	-1.9078732161853545e-02	-1.8776900505379140e-02	-1.9332065165820173e-02	-1.8998528013492222e-02	-1.8847884264129922e-02	-1.8905621744967932e-02	-1.8956042069509904e-02	-1.9358570577772294e-02	-1.8956592289749108e-02	-1.9249298946406812e-02	
4.8837974618971693e-02	4.9136388405146988e-02	4.9036964673522247e-02	4.9122038183727589e-02	4.8733255195560113e-02	4.8959917703765073e-02	4.9068960378404851e-02	4.8926710852229910e-02	4.9003399126831430e-02	4.9028118987373054e-02	4.9012144195327484e-02	4.9053591592586099e-02	4.8817714575743264e-02	4.9029095932836636e-02	4.9003334173710847e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_29
1.9885288769195525e-01	1.9857064109140579e-01	1.9859537361880394e-01	1.9872882741487832e-01	1.9877103371924248e-01	1.9864399502821550e-01	1.9883012296423902e-01	1.9869790758825082e-01	1.9871510907097439e-01	1.9854581311049785e-01	1.9861297523842003e-01	1.9874158105409434e-01	1.9861843081104566e-01	1.9862721392549490e-01	1.9882529713725264e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-4.7736615690089634e-03	-3.9973973741379842e-03	-4.1616915748374783e-03	-4.1627789179747021e-03	-5.0559397738257628e-03	-4.3780475049889911e-03	-4.1212612380017721e-03	-4.6419878375945911e-03	-4.2898285911057710e-03	-4.2319192489861934e-03	-4.2126920182107563e-03	-4.2446649681274762e-03	-4.6059416356516725e-03	-4.2747964950519690e-03	-4.6336589109703952e-03	
4.4932154499254737e-02	4.5093071752078780e-02	4.5061918426209359e-02	4.5121306004335601e-02	4.4815781413241489e-02	4.4995555094950589e-02	4.5078862165477109e-02	4.4969593864534529e-02	4.5036977547225972e-02	4.5024933367541507e-02	4.5033309183598276e-02	4.5083259762975135e-02	4.4890108116623140e-02	4.5050439781421460e-02	4.5015591264595048e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_30
1.9885288769195525e-01	1.9857064109140579e-01	1.9859537361880394e-01	1.9872882741487832e-01	1.9877103371924248e-01	1.9864399502821550e-01	1.9883012296423902e-01	1.9869790758825082e-01	1.9871510907097439e-01	1.9854581311049785e-01	1.9861297523842003e-01	1.9874158105409434e-01	1.9861843081104566e-01	1.9862721392549490e-01	1.9882529713725264e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
8.2576678191174369e-03	8.8153874403291421e-03	8.7747978989348163e-03	8.7226137750142652e-03	7.8964259887316368e-03	8.5545684474901684e-03	8.7797988635741897e-03	8.3016271448754508e-03	8.6480016064598708e-03	8.6333725314477194e-03	8.7263431757263477e-03	8.6953501873364425e-03	8.3701098066837898e-03	8.6296139275736095e-03	8.2411992559991709e-03	
4.1549507240344119e-02	4.1619688510125742e-02	4.1628766985344214e-02	4.1671712442286603e-02	4.1426034676197786e-02	4.1570453075833014e-02	4.1639083285712614e-02	4.1554749886714495e-02	4.1609296011663702e-02	4.1575840562493561e-02	4.1601573589808552e-02	4.1651781924818929e-02	4.1490117677597818e-02	4.1611792651624797e-02	4.1579916999064083e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_31
1.0736168974974894e-01	1.0724225986632474e-01	1.0712554478143523e-01	1.0707759563402527e-01	1.0701128233278968e-01	1.0695448691592377e-01	1.0703299931490551e-01	1.0710160293906325e-01	1.0720710436663870e-01	1.0728270502523707e-01	1.0713861764154083e-01	1.0733546001224045e-01	1.0699474458266499e-01	1.0707745649242584e-01	1.0721693815682626e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.7414795627814006e-02	-1.7584746424982256e-02	-1.8100823946255756e-02	-1.7653532720390441e-02	-1.7929974274214555e-02	-1.8070280016768525e-02	-1.8165698154452847e-02	-1.7601304129429146e-02	-1.7945492949494407e-02	-1.7716483830122531e-02	-1.7900102326424944e-02	-1.7697528405080099e-02	-1.8355422506688840e-02	-1.8286100030214969e-02	-1.8004706169224366e-02	
1.4465481199494673e-02	1.4389618899273711e-02	1.4305374755265488e-02	1.4333411650933176e-02	1.4264760807958184e-02	1.4237214748226840e-02	1.4231374084661897e-02	1.4353392732397198e-02	1.4332259218382194e-02	1.4372691923598791e-02	1.4298581625142557e-02	1.4425253204436519e-02	1.4205790963987053e-02	1.4271261217465771e-02	1.4329444810479645e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_32
1.0736168974974894e-01	1.0724225986632474e-01	1.0712554478143523e-01	1.0707759563402527e-01	1.0701128233278968e-01	1.0695448691592377e-01	1.0703299931490551e-01	1.0710160293906325e-01	1.0720710436663870e-01	1.0728270502523707e-01	1.0713861764154083e-01	1.0733546001224045e-01	1.0699474458266499e-01	1.0707745649242584e-01	1.0721693815682626e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-3.9373317849221434e-03	-4.0623230705547353e-03	-4.6421006961186728e-03	-4.0855798999441806e-03	-4.4654215735092928e-03	-4.5502052681127281e-03	-4.6043115804421664e-03	-4.1160633836920812e-03	-4.4325027054195054e-03	-4.2111876352315114e-03	-4.3039935214092551e-03	-4.1983467196095026e-03	-4.9052200698657122e-03	-4.8210292447629088e-03	-4.4978319350216234e-03	
1.3237078326941858e-02	1.3169959673957843e-02	1.3087042604635495e-02	1.3121883331330412e-02	1.3048870238924089e-02	1.3029385154177436e-02	1.3030769381282618e-02	1.3132290497149032e-02	1.3118374198603299e-02	1.3153358297085235e-02	1.3096456791308154e-02	1.3201142221599901e-02	1.2995890938853526e-02	1.3056796338943244e-02	1.3115694461336376e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_33
1.0736168974974894e-01	1.0724225986632474e-01	1.0712554478143523e-01	1.0707759563402527e-01	1.0701128233278968e-01	1.0695448691592377e-01	1.0703299931490551e-01	1.0710160293906325e-01	1.0720710436663870e-01	1.0728270502523707e-01	1.0713861764154083e-01	1.0733546001224045e-01	1.0699474458266499e-01	1.0707745649242584e-01	1.0721693815682626e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
8.0034235476336979e-03	7.9176115730144048e-03	7.3012573625410582e-03	7.9239148693792949e-03	7.4752206438902236e-03	7.4216616824500925e-03	7.4166961765224915e-03	7.8263869114758577e-03	7.5509840010664631e-03	7.7607058700028542e-03	7.7414533326479462e-03	7.7567205607347589e-03	7.0324548170791756e-03	7.1153222365960833e-03	7.4743017194773831e-03	
1.2129506518852435e-02	1.2068913764869616e-02	1.1990056579622991e-02	1.2025968748197918e-02	1.1953374758461366e-02	1.1937710956335997e-02	1.1945486533808114e-02	1.2030537057643301e-02	1.2023170688497769e-02	1.2053706724820177e-02	1.2008484083916020e-02	1.2096050425001031e-02	1.1906333061206545e-02	1.1961630072117910e-02	1.2020229638926377e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_34
1.2478554018495558e-01	1.2491188203387132e-01	1.2483169510711943e-01	1.2492518713198764e-01	1.2491181458673048e-01	1.2497355380858914e-01	1.2496482004301641e-01	1.2488185199665079e-01	1.2472291509067358e-01	1.2488665545209728e-01	1.2486908776712451e-01	1.2491211604671280e-01	1.2486976025928306e-01	1.2502456259296141e-01	1.2492819037711202e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.0382260595891682e-02	-2.0534319219021047e-02	-2.0687471503519461e-02	-2.0010805480979582e-02	-2.0471836484146827e-02	-2.0399794868232429e-02	-1.9900817710984509e-02	-2.0764155141539092e-02	-2.1011819831776080e-02	-2.0285524037828628e-02	-2.0026856855186487e-02	-2.0417438457606241e-02	-2.0433025598727866e-02	-2.0351720070044765e-02	-1.9873026849730996e-02	
2.1527900144420804e-02	2.1568679031431278e-02	2.1475875989760265e-02	2.1643741589731078e-02	2.1581735222083516e-02	2.1593322713846078e-02	2.1653351344619615e-02	2.1538209194216951e-02	2.1410827923793171e-02	2.1615006777144601e-02	2.1599551200705638e-02	2.1572661826357867e-02	2.1576516382217421e-02	2.1615476884088988e-02	2.1677944005768314e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_35
1.2478554018495558e-01	1.2491188203387132e-01	1.2483169510711943e-01	1.2492518713198764e-01	1.2491181458673048e-01	1.2497355380858914e-01	1.2496482004301641e-01	1.2488185199665079e-01	1.2472291509067358e-01	1.2488665545209728e-01	1.2486908776712451e-01	1.2491211604671280e-01	1.2486976025928306e-01	1.2502456259296141e-01	1.2492819037711202e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-6.9733572146724876e-03	-7.2085207461153322e-03	-7.2826619068933618e-03	-6.6889272919176401e-03	-7.0861676319087519e-03	-7.0092812290854511e-03	-6.5884528534799480e-03	-7.3894470520196875e-03	-7.6782268552853250e-03	-6.9370503751992607e-03	-6.6793802462045415e-03	-7.0591689810551861e-03	-7.0973215745809004e-03	-6.9470306983248353e-03	-6.5023337584241558e-03	
1.9890861952386246e-02	1.9919861006025399e-02	1.9846896598262411e-02	1.9981309736958497e-02	1.9938021495439918e-02	1.9949928567738768e-02	1.9988676555036982e-02	1.9898611316121761e-02	1.9775899983093165e-02	1.9960123585852682e-02	1.9944318146151906e-02	1.9927627986269160e-02	1.9922024136406022e-02	1.9975785556322644e-02	2.0019890407363700e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_36
1.2478554018495558e-01	1.2491188203387132e-01	1.2483169510711943e-01	1.2492518713198764e-01	1.2491181458673048e-01	1.2497355380858914e-01	1.2496482004301641e-01	1.2488185199665079e-01	1.2472291509067358e-01	1.2488665545209728e-01	1.2486908776712451e-01	1.2491211604671280e-01	1.2486976025928306e-01	1.2502456259296141e-01	1.2492819037711202e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.9677840156014952e-03	4.6663670750677622e-03	4.6612920968930605e-03	5.1970270263541896e-03	4.8464902708746649e-03	4.9197735958158573e-03	5.2885228748456303e-03	4.5373559859080148e-03	4.2110163402771517e-03	4.9601279142453270e-03	5.2269477654945107e-03	4.8400026787331074e-03	4.7969683775409000e-03	5.0010058120370793e-03	5.4115129974096066e-03	
1.8423164327445857e-02	1.8444758927707035e-02	1.8385883081551785e-02	1.8498113463661234e-02	1.8466384424498571e-02	1.8477565656507183e-02	1.8503912083964315e-02	1.8430778997796340e-02	1.8312990758943833e-02	1.8480244988616730e-02	1.8466279934771127e-02	1.8454281750422585e-02	1.8444145322945839e-02	1.8506556301707555e-02	1.8536750703775088e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_37
1.5484939589556862e-01	1.5489046669552686e-01	1.5481389615354202e-01	1.5474283792106552e-01	1.5482031444300837e-01	1.5485134832884256e-01	1.5477401732460527e-01	1.5473167901581350e-01	1.5484169826054850e-01	1.5491177545933910e-01	1.5484427254875080e-01	1.5489142524518384e-01	1.5481099453871378e-01	1.5481720570583354e-01	1.5473555944381528e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.3234748013438056e-02	-2.3173375757682801e-02	-2.3420635488647645e-02	-2.3571355018879164e-02	-2.3647733674182492e-02	-2.3429159259511445e-02	-2.3845724072890984e-02	-2.3361585884904973e-02	-2.3806740189975112e-02	-2.2682177151246652e-02	-2.3420321091613294e-02	-2.3142038577586566e-02	-2.3398005856851672e-02	-2.3661566260310685e-02	-2.2990154260990658e-02	
3.6203799072394238e-02	3.6188328764775117e-02	3.6110776770478643e-02	3.6069928670825938e-02	3.6037003568811239e-02	3.6088568332597402e-02	3.6003741168913576e-02	3.6048902789043970e-02	3.6014157469462967e-02	3.6311875973908669e-02	3.6088354240787587e-02	3.6224156339471403e-02	3.6129618008503506e-02	3.6007260507720372e-02	3.6223122822251416e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_38
1.5484939589556862e-01	1.5489046669552686e-01	1.5481389615354202e-01	1.5474283792106552e-01	1.5482031444300837e-01	1.5485134832884256e-01	1.5477401732460527e-01	1.5473167901581350e-01	1.5484169826054850e-01	1.5491177545933910e-01	1.5484427254875080e-01	1.5489142524518384e-01	1.5481099453871378e-01	1.5481720570583354e-01	1.5473555944381528e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-9.8331552128596567e-03	-9.7475510403237653e-03	-1.0025964045175334e-02	-1.0252252139511225e-02	-1.0236220808247071e-02	-1.0002863784014410e-02	-1.0395855699957074e-02	-9.9653604584071798e-03	-1.0401025543174292e-02	-9.3274010655962636e-03	-9.9878246750518263e-03	-9.7073640969460862e-03	-1.0041896770135700e-02	-1.0280018819048664e-02	-9.6058695963104068e-03	
3.3754140350196193e-02	3.3745779858540027e-02	3.3667669026191976e-02	3.3609155669135110e-02	3.3605770603189519e-02	3.3656613576415612e-02	3.3586325892391848e-02	3.3609101089555699e-02	3.3587784833558523e-02	3.3834159567353778e-02	3.3651410971653570e-02	3.3778386632816217e-02	3.3671160232347778e-02	3.3571284109242427e-02	3.3758122655492495e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_39
1.5484939589556862e-01	1.5489046669552686e-01	1.5481389615354202e-01	1.5474283792106552e-01	1.5482031444300837e-01	1.5485134832884256e-01	1.5477401732460527e-01	1.5473167901581350e-01	1.5484169826054850e-01	1.5491177545933910e-01	1.5484427254875080e-01	1.5489142524518384e-01	1.5481099453871378e-01	1.5481720570583354e-01	1.5473555944381528e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.1161806038327569e-03	2.2283258776579218e-03	1.9241851365172646e-03	1.6369350776022085e-03	1.7307496853035120e-03	1.9745072594161139e-03	1.6026121748077271e-03	1.9863376460357574e-03	1.5680536595239769e-03	2.5825885344226140e-03	1.9987263898660901e-03	2.2737632064925573e-03	1.8802546348430094e-03	1.6659444625700959e-03	2.3211144222883007e-03	
3.1547493427797529e-02	3.1545568573919776e-02	3.1467789552479919e-02	3.1399711810922756e-02	3.1415524674970371e-02	3.1465104108258660e-02	3.1404775121946234e-02	3.1413160179402176e-02	3.1402961088391294e-02	3.1608396280100620e-02	3.1457081289833266e-02	3.1574426372171643e-02	3.1462545859235531e-02	3.1379709420379653e-02	3.1539115035370484e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_40
1.8031554298681349e-01	1.8036458425357496e-01	1.8039342423840612e-01	1.8022671284481323e-01	1.8027236502584612e-01	1.8039757861997582e-01	1.8051007807364486e-01	1.8031837450361526e-01	1.8052134322560853e-01	1.8029283973113752e-01	1.8034471887522158e-01	1.8019720555468002e-01	1.8042018575331370e-01	1.8044710654387272e-01	1.8039046384851448e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.3397729155264585e-02	-2.3954520394965123e-02	-2.3646287136720429e-02	-2.3594328862708847e-02	-2.3951904644124666e-02	-2.3845383092782002e-02	-2.3527343645700027e-02	-2.3298136968210342e-02	-2.3451678565827500e-02	-2.3406440540825413e-02	-2.4081961196923712e-02	-2.3600846156623889e-02	-2.4053885120798313e-02	-2.3685132652002366e-02	-2.3936916021584653e-02	
5.1138031632516130e-02	5.0905542178291262e-02	5.1071487609063694e-02	5.1038658989035431e-02	5.0922112957379140e-02	5.0950667787644448e-02	5.1130618415714514e-02	5.1223722774148606e-02	5.1140462860619823e-02	5.1165641272055980e-02	5.0856979910955703e-02	5.1078478560120641e-02	5.0914405033645041e-02	5.1122960748532321e-02	5.0955906078461580e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_41
1.8031554298681349e-01	1.8036458425357496e-01	1.8039342423840612e-01	1.8022671284481323e-01	1.8027236502584612e-01	1.8039757861997582e-01	1.8051007807364486e-01	1.8031837450361526e-01	1.8052134322560853e-01	1.8029283973113752e-01	1.8034471887522158e-01	1.8019720555468002e-01	1.8042018575331370e-01	1.8044710654387272e-01	1.8039046384851448e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.0138494859379399e-02	-1.0665151923911292e-02	-1.0455801615331106e-02	-1.0287427348344563e-02	-1.0762913645656319e-02	-1.0548820313574764e-02	-1.0174266873465426e-02	-1.0051431538057404e-02	-1.0106065918628421e-02	-1.0208442315186722e-02	-1.0827036202680412e-02	-1.0390896571097541e-02	-1.0749663588604463e-02	-1.0470010032828519e-02	-1.0569779926593220e-02	
4.7763219099330290e-02	4.7568865698914178e-02	4.7688910941759644e-02	4.7687614001021866e-02	4.7552903107049925e-02	4.7616132986214428e-02	4.7794315885701009e-02	4.7833952956743239e-02	4.7802087247046390e-02	4.7767010201156035e-02	4.7519900161969955e-02	4.7690910801430168e-02	4.7586356748170557e-02	4.7747089504680811e-02	4.7645126829661905e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_42
1.8031554298681349e-01	1.8036458425357496e-01	1.8039342423840612e-01	1.8022671284481323e-01	1.8027236502584612e-01	1.8039757861997582e-01	1.8051007807364486e-01	1.8031837450361526e-01	1.8052134322560853e-01	1.8029283973113752e-01	1.8034471887522158e-01	1.8019720555468002e-01	1.8042018575331370e-01	1.8044710654387272e-01	1.8039046384851448e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.7562726851825805e-03	1.2559150220178283e-03	1.3815044350282135e-03	1.6238161042554378e-03	1.0631389068537778e-03	1.3519172213595221e-03	1.7916311466480428e-03	1.8364711047665905e-03	1.8448398137582978e-03	1.6235457963628408e-03	1.0635674360376934e-03	1.4543389514077854e-03	1.1788075117077912e-03	1.3890658170261638e-03	1.4128038780907570e-03	
4.4761156678043999e-02	4.4594928932214437e-02	4.4684161675047962e-02	4.4694271286149660e-02	4.4555385496377886e-02	4.4634949319371398e-02	4.4814525670175416e-02	4.4822062593181035e-02	4.4818253676526629e-02	4.4745887406162983e-02	4.4546984220520537e-02	4.4679019054136578e-02	4.4616715687256683e-02	4.4745682985645269e-02	4.4685778802641053e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_43
1.9327447138547102e-01	1.9330054351924392e-01	1.9312326537112537e-01	1.9373747708825298e-01	1.9352732353984137e-01	1.9351630130256389e-01	1.9352611414786741e-01	1.9347810274306446e-01	1.9345163754516398e-01	1.9337307367710060e-01	1.9342128624963797e-01	1.9367971215251800e-01	1.9341129515419353e-01	1.9354655657784992e-01	1.9322844786193180e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-2.4116553657298173e-02	-2.2992205063402438e-02	-2.3649006231362457e-02	-2.3675647324336468e-02	-2.3500758961978840e-02	-2.4849879931800989e-02	-2.4469921782237808e-02	-2.3641839934109538e-02	-2.4139561148259381e-02	-2.4068263353038244e-02	-2.4860583885152804e-02	-2.3198069771096952e-02	-2.3279905720772737e-02	-2.4068815172467090e-02	-2.3927163810311430e-02	
5.8845084794523397e-02	5.9351750316193455e-02	5.9074297507583751e-02	5.9253672109468900e-02	5.9143029363094707e-02	5.8699527987644398e-02	5.8886044497856130e-02	5.9175747459638148e-02	5.8911180714509612e-02	5.8911221633029712e-02	5.8580752570404820e-02	5.9471790782386028e-02	5.9356994859796466e-02	5.9003468648530233e-02	5.8905448140283242e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_44
1.9327447138547102e-01	1.9330054351924392e-01	1.9312326537112537e-01	1.9373747708825298e-01	1.9352732353984137e-01	1.9351630130256389e-01	1.9352611414786741e-01	1.9347810274306446e-01	1.9345163754516398e-01	1.9337307367710060e-01	1.9342128624963797e-01	1.9367971215251800e-01	1.9341129515419353e-01	1.9354655657784992e-01	1.9322844786193180e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.1015178468662984e-02	-1.0093693236525647e-02	-1.0713596873489134e-02	-1.0669293345215991e-02	-1.0422161832496002e-02	-1.1669578370336164e-02	-1.1378714493412462e-02	-1.0663062981935201e-02	-1.1152830199599367e-02	-1.1078716645317593e-02	-1.1828326319445887e-02	-1.0330652250754635e-02	-1.0197958663480416e-02	-1.1063035260186788e-02	-1.0879924750627962e-02	
5.5045421488129194e-02	5.5412723531623499e-02	5.5179691800505797e-02	5.5387061151843886e-02	5.5305344574658501e-02	5.4965771471890308e-02	5.5095722241580644e-02	5.5295314369345906e-02	5.5066920619998794e-02	5.5064118280443872e-02	5.4800307408773272e-02	5.5518056396571626e-02	5.5487241914655573e-02	5.5164436248304513e-02	5.5071744194174453e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_45
1.9327447138547102e-01	1.9330054351924392e-01	1.9312326537112537e-01	1.9373747708825298e-01	1.9352732353984137e-01	1.9351630130256389e-01	1.9352611414786741e-01	1.9347810274306446e-01	1.9345163754516398e-01	1.9337307367710060e-01	1.9342128624963797e-01	1.9367971215251800e-01	1.9341129515419353e-01	1.9354655657784992e-01	1.9322844786193180e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
7.6239969706118349e-04	1.4975192222269340e-03	9.3229131923441844e-04	1.0246160195415965e-03	1.3287706768871088e-03	1.7613324270890351e-04	3.9139075606550722e-04	1.0133525266379229e-03	5.3779968478362417e-04	6.1134345453484062e-04	-9.6222265275169860e-05	1.2574964577734271e-03	1.5353295864206085e-03	6.3644901276985189e-04	8.5936115495788279e-04	
5.1668329081654849e-02	5.1934857856365244e-02	5.1741825827625286e-02	5.1960753596018552e-02	5.1897455550365436e-02	5.1634154683056599e-02	5.1725253977165028e-02	5.1863514874866699e-02	5.1664261332231204e-02	5.1659300909292896e-02	5.1445705922036164e-02	5.2036885292650693e-02	5.2048021553841653e-02	5.1762106920048262e-02	5.1675274861306825e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_46
7.0462477074512739e-02	7.0347467667925753e-02	7.0272822259899628e-02	7.0079884806371590e-02	7.0350315243057626e-02	7.0299302066720151e-02	7.0442328089448836e-02	7.0447174736758947e-02	7.0546928219542240e-02	7.0452531394700313e-02	7.0400267526051635e-02	7.0309168948110873e-02	7.0064689252170242e-02	7.0218709172094163e-02	7.0371575378592885e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.8835191453322334e-02	-2.8559540328340988e-02	-2.7495430056431680e-02	-2.7822407901622437e-02	-2.8007734986631477e-02	-2.7779533303436743e-02	-2.8598972486765933e-02	-2.7599501701322776e-02	-2.7555916059791991e-02	-2.8100688008652425e-02	-2.8003161764961898e-02	-2.8553179991113703e-02	-2.8438305587446977e-02	-2.8484170308675505e-02	-2.8370177577586919e-02	
9.7314077553465640e-03	9.7552356628449501e-03	9.8117718614870730e-03	9.7004955336780115e-03	9.7829852459861977e-03	9.7901921979092546e-03	9.7456898364507612e-03	9.8769373055669525e-03	9.9173566524636998e-03	9.8042950225300553e-03	9.7918418589239796e-03	9.7119083731039557e-03	9.6266499260765116e-03	9.6814524592493297e-03	9.7383092460497610e-03	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_47
7.0462477074512739e-02	7.0347467667925753e-02	7.0272822259899628e-02	7.0079884806371590e-02	7.0350315243057626e-02	7.0299302066720151e-02	7.0442328089448836e-02	7.0447174736758947e-02	7.0546928219542240e-02	7.0452531394700313e-02	7.0400267526051635e-02	7.0309168948110873e-02	7.0064689252170242e-02	7.0218709172094163e-02	7.0371575378592885e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.3730326747255689e-02	-1.3479107806762758e-02	-1.2443020813700578e-02	-1.2777164390927132e-02	-1.2963231044251622e-02	-1.2759217177686938e-02	-1.3427341067807380e-02	-1.2501360670032935e-02	-1.2472213794496173e-02	-1.3069307549536419e-02	-1.2835430957134297e-02	-1.3430513232336405e-02	-1.3271406821009024e-02	-1.3447763584598260e-02	-1.3168978392314873e-02	
8.6924606041678051e-03	8.7064432938832488e-03	8.7466379291740830e-03	8.6450333540814897e-03	8.7254175435898459e-03	8.7237873863069623e-03	8.7097424680483981e-03	8.8136441998700917e-03	8.8514916358882721e-03	8.7456730836989877e-03	8.7440205220699653e-03	8.6714488446949997e-03	8.5921302319330699e-03	8.6333759209594498e-03	8.7022599454802778e-03	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_48
7.0462477074512739e-02	7.0347467667925753e-02	7.0272822259899628e-02	7.0079884806371590e-02	7.0350315243057626e-02	7.0299302066720151e-02	7.0442328089448836e-02	7.0447174736758947e-02	7.0546928219542240e-02	7.0452531394700313e-02	7.0400267526051635e-02	7.0309168948110873e-02	7.0064689252170242e-02	7.0218709172094163e-02	7.0371575378592885e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-4.4518463241685624e-04	-2.1688484994569768e-04	7.9814635717859184e-04	4.7021865247215411e-04	2.6309338915447844e-04	4.3005501707205074e-04	-8.8895054171228560e-05	7.6244869816510796e-04	7.9301802741191252e-04	1.5221023293229829e-04	4.9875665124946011e-04	-1.2085867910979764e-04	4.7757724325664386e-05	-2.1627336946222764e-04	1.7820639682755712e-04	
7.7655295033459337e-03	7.7723274156785436e-03	7.8023475456968630e-03	7.7097100828131320e-03	7.7856934548526909e-03	7.7768636614124554e-03	7.7842075872521033e-03	7.8676783842857485e-03	7.9047177729811395e-03	7.8056008946569095e-03	7.8100986321440790e-03	7.7446878474559692e-03	7.6679257882178225e-03	7.7021946810039909e-03	7.7751703530153709e-03	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_49
8.0448962255044984e-02	8.0409478162735262e-02	8.0413168701743837e-02	8.0571825454224047e-02	8.0409530583011632e-02	8.0439533238766736e-02	8.0460421121910222e-02	8.0583139070674298e-02	8.0383429197501841e-02	8.0537628473671519e-02	8.0591406998636983e-02	8.0437666005769917e-02	8.0438440573142214e-02	8.0487163981389984e-02	8.0579774123816283e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.9566977217336421e-02	-3.0325107001200391e-02	-2.9408338339139001e-02	-3.0239673064322681e-02	-2.9555041819452982e-02	-2.9633971136359710e-02	-2.9466574072625318e-02	-2.9510741697815340e-02	-3.0013736614317166e-02	-3.0354154021354857e-02	-3.0129390062154371e-02	-3.0204577583956449e-02	-2.9921899580021255e-02	-2.9963220050277628e-02	-3.0156360931830828e-02	
1.4684195812110841e-02	1.4532771307387282e-02	1.4684841894462744e-02	1.4640315771527367e-02	1.4608985461041512e-02	1.4626305152477495e-02	1.4665124552971968e-02	1.4731539467261381e-02	1.4575372097937665e-02	1.4598055347055522e-02	1.4662784457345913e-02	1.4573194457357649e-02	1.4629946536160884e-02	1.4640182315584331e-02	1.4617202452848154e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_50
8.0448962255044984e-02	8.0409478162735262e-02	8.0413168701743837e-02	8.0571825454224047e-02	8.0409530583011632e-02	8.0439533238766736e-02	8.0460421121910222e-02	8.0583139070674298e-02	8.0383429197501841e-02	8.0537628473671519e-02	8.0591406998636983e-02	8.0437666005769917e-02	8.0438440573142214e-02	8.0487163981389984e-02	8.0579774123816283e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.4237528122173077e-02	-1.4929238451512838e-02	-1.4200685495613652e-02	-1.4973940345687414e-02	-1.4174285962358646e-02	-1.4282257987492775e-02	-1.4195872895810591e-02	-1.4322094959350579e-02	-1.4690776060778454e-02	-1.5105575729598475e-02	-1.4899922848633063e-02	-1.4905492827551076e-02	-1.4626265898815299e-02	-1.4732440345255282e-02	-1.4968614182321260e-02	
1.3358360479779806e-02	1.3234951161415005e-02	1.3343713055705256e-02	1.3317648687562821e-02	1.3295951362589264e-02	1.3306144466422681e-02	1.3334863352172557e-02	1.3386304564174296e-02	1.3259008397734195e-02	1.3276514117508631e-02	1.3335372148886419e-02	1.3259272624519144e-02	1.3308560692989347e-02	1.3308359665067715e-02	1.3290665348874117e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_51
8.0448962255044984e-02	8.0409478162735262e-02	8.0413168701743837e-02	8.0571825454224047e-02	8.0409530583011632e-02	8.0439533238766736e-02	8.0460421121910222e-02	8.0583139070674298e-02	8.0383429197501841e-02	8.0537628473671519e-02	8.0591406998636983e-02	8.0437666005769917e-02	8.0438440573142214e-02	8.0487163981389984e-02	8.0579774123816283e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-7.8915119886285856e-04	-1.4197893589529276e-03	-8.5739492621464408e-04	-1.5395261844520225e-03	-6.7874422153457736e-04	-7.8145783763047816e-04	-7.8779494545450079e-04	-9.4314847448315198e-04	-1.2262308419250800e-03	-1.6824332581471535e-03	-1.4918195009220037e-03	-1.4275122749178026e-03	-1.1913094370557820e-03	-1.3297871190015020e-03	-1.5849606862818055e-03	
1.2164219737920420e-02	1.2061322218516121e-02	1.2140260868083431e-02	1.2131152932730149e-02	1.2111419846787343e-02	1.2120201867577368e-02	1.2139384931959152e-02	1.2186000523079610e-02	1.2075273880641647e-02	1.2091311860477957e-02	1.2146254633642807e-02	1.2080537383729231e-02	1.2120196110804692e-02	1.2115559773659561e-02	1.2104215358098407e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_52
9.7535682598692788e-02	9.7533199330885598e-02	9.7669582072986136e-02	9.7632141014682788e-02	9.7699521519240454e-02	9.7391405320195634e-02	9.7552284854708127e-02	9.7562744060727943e-02	9.7588282657708483e-02	9.7590265617172142e-02	9.7418565096798207e-02	9.7600904975500447e-02	9.7600776052742283e-02	9.7619657261485207e-02	9.7536860958234203e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.7739420384987751e-02	-2.8646757613471768e-02	-2.9352694829906822e-02	-2.8463131639626660e-02	-2.8358794141146726e-02	-2.8331387906369632e-02	-2.8814411714434440e-02	-2.8154509472875983e-02	-2.8890388219919128e-02	-2.8764051600685403e-02	-2.8512559150042360e-02	-2.8810565066155785e-02	-2.8927558882301696e-02	-2.8809696959945869e-02	-2.8828096603017661e-02	
2.5110743743728091e-02	2.4906294421329390e-02	2.4771988494314064e-02	2.4911371627862507e-02	2.5014278443432347e-02	2.4892484798828655e-02	2.4867395877209354e-02	2.5023420070167425e-02	2.4873150939328646e-02	2.4829821309528391e-02	2.4833847726806454e-02	2.4889522735611173e-02	2.4831553010055289e-02	2.4854482659184912e-02	2.4876899708239898e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_53
9.7535682598692788e-02	9.7533199330885598e-02	9.7669582072986136e-02	9.7632141014682788e-02	9.7699521519240454e-02	9.7391405320195634e-02	9.7552284854708127e-02	9.7562744060727943e-02	9.7588282657708483e-02	9.7590265617172142e-02	9.7418565096798207e-02	9.7600904975500447e-02	9.7600776052742283e-02	9.7619657261485207e-02	9.7536860958234203e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.2783552608097132e-02	-1.3623560478108032e-02	-1.4368130663360679e-02	-1.3432626892556920e-02	-1.3373472192462987e-02	-1.3433131853670038e-02	-1.3821084315681742e-02	-1.3329825225867287e-02	-1.3868975917325138e-02	-1.3690834667703738e-02	-1.3443804597123410e-02	-1.3812035314943794e-02	-1.3937477257883413e-02	-1.3727238944817199e-02	-1.3818892340552641e-02	
2.3020329958070983e-02	2.2859400094958661e-02	2.2746801311568081e-02	2.2866111951183123e-02	2.2952072216759243e-02	2.2815645906703579e-02	2.2824155549823182e-02	2.2924724944838121e-02	2.2837641001277369e-02	2.2803078843863327e-02	2.2799172853069885e-02	2.2844226386964525e-02	2.2793503523354196e-02	2.2827572431205170e-02	2.2834033736089648e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_54
9.7535682598692788e-02	9.7533199330885598e-02	9.7669582072986136e-02	9.7632141014682788e-02	9.7699521519240454e-02	9.7391405320195634e-02	9.7552284854708127e-02	9.7562744060727943e-02	9.7588282657708483e-02	9.7590265617172142e-02	9.7418565096798207e-02	9.7600904975500447e-02	9.7600776052742283e-02	9.7619657261485207e-02	9.7536860958234203e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
4.8696063550918156e-04	-2.9555051198340565e-04	-1.0317828883973090e-03	-8.7397319324306055e-05	-7.1634240202317345e-05	-1.8619726225613253e-04	-5.0285073303957262e-04	-1.4969563077235626e-04	-5.2320148054016413e-04	-2.9651472088818021e-04	-7.8028827113163501e-05	-4.8449725528462717e-04	-6.0766594135899799e-04	-3.3754145056880125e-04	-4.7760316542641568e-04	
2.1196268440625766e-02	2.1065066304600366e-02	2.0976399691940928e-02	2.1075522950902710e-02	2.1148013915712822e-02	2.1008011096134222e-02	2.1036255079845155e-02	2.1101127413884046e-02	2.1054427060841305e-02	2.1027108673020559e-02	2.1014153427829210e-02	2.1054957768036568e-02	2.1012035559472269e-02	2.1049000917984437e-02	2.1047216856861537e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_y
6.7610163618582874e+01	6.7900923623417142e+01	6.7949724018323266e+01	6.7711957402961374e+01	6.7597137184359141e+01	6.7375828949547639e+01	6.7384302045224487e+01	6.7805793629337813e+01	6.7816179779365157e+01	6.7008501654436913e+01	6.7497491412037945e+01	6.7748367152402579e+01	6.7726584589487970e+01	6.7140154449345530e+01	6.7258907001652759e+01	
7.9902920640143392e+01	8.0246546100402057e+01	8.0304219294382008e+01	8.0023222385317993e+01	7.9887525763333528e+01	7.9625979667647201e+01	7.9635993326174415e+01	8.0134119743762867e+01	8.0146394284704286e+01	7.9191865591607268e+01	7.9769762577863062e+01	8.0066252089203033e+01	8.0040509060303947e+01	7.9347455258317439e+01	7.9487799183771443e+01	
9.2195677661703925e+01	9.2592168577387000e+01	9.2658714570440793e+01	9.2334487367674612e+01	9.2177914342307915e+01	9.1876130385746777e+01	9.1887684607124299e+01	9.2462445858187934e+01	9.2476608790043400e+01	9.1375229528777623e+01	9.2042033743688137e+01	9.2384137026003515e+01	9.2354433531119938e+01	9.1554756067289361e+01	9.1716691365890114e+01	
6.7610163618582874e+01	6.7900923623417142e+01	6.7949724018323266e+01	6.7711957402961374e+01	6.7597137184359141e+01	6.7375828949547639e+01	6.7384302045224487e+01	6.7805793629337813e+01	6.7816179779365157e+01	6.7008501654436913e+01	6.7497491412037945e+01	6.7748367152402579e+01	6.7726584589487970e+01	6.7140154449345530e+01	6.7258907001652759e+01	
7.9902920640143392e+01	8.0246546100402057e+01	8.0304219294382008e+01	8.0023222385317993e+01	7.9887525763333528e+01	7.9625979667647201e+01	7.9635993326174415e+01	8.0134119743762867e+01	8.0146394284704286e+01	7.9191865591607268e+01	7.9769762577863062e+01	8.0066252089203033e+01	8.0040509060303947e+01	7.9347455258317439e+01	7.9487799183771443e+01	
9.2195677661703925e+01	9.2592168577387000e+01	9.2658714570440793e+01	9.2334487367674612e+01	9.2177914342307915e+01	9.1876130385746777e+01	9.1887684607124299e+01	9.2462445858187934e+01	9.2476608790043400e+01	9.1375229528777623e+01	9.2042033743688137e+01	9.2384137026003515e+01	9.2354433531119938e+01	9.1554756067289361e+01	9.1716691365890114e+01	
6.7610163618582874e+01	6.7900923623417142e+01	6.7949724018323266e+01	6.7711957402961374e+01	6.7597137184359141e+01	6.7375828949547639e+01	6.7384302045224487e+01	6.7805793629337813e+01	6.7816179779365157e+01	6.7008501654436913e+01	6.7497491412037945e+01	6.7748367152402579e+01	6.7726584589487970e+01	6.7140154449345530e+01	6.7258907001652759e+01	
7.9902920640143392e+01	8.0246546100402057e+01	8.0304219294382008e+01	8.0023222385317993e+01	7.9887525763333528e+01	7.9625979667647201e+01	7.9635993326174415e+01	8.0134119743762867e+01	8.0146394284704286e+01	7.9191865591607268e+01	7.9769762577863062e+01	8.0066252089203033e+01	8.0040509060303947e+01	7.9347455258317439e+01	7.9487799183771443e+01	
9.2195677661703925e+01	9.2592168577387000e+01	9.2658714570440793e+01	9.2334487367674612e+01	9.2177914342307915e+01	9.1876130385746777e+01	9.1887684607124299e+01	9.2462445858187934e+01	9.2476608790043400e+01	9.1375229528777623e+01	9.2042033743688137e+01	9.2384137026003515e+01	9.2354433531119938e+01	9.1554756067289361e+01	9.1716691365890114e+01	
6.7610163618582874e+01	6.7900923623417142e+01	6.7949724018323266e+01	6.7711957402961374e+01	6.7597137184359141e+01	6.7375828949547639e+01	6.7384302045224487e+01	6.7805793629337813e+01	6.7816179779365157e+01	6.7008501654436913e+01	6.7497491412037945e+01	6.7748367152402579e+01	6.7726584589487970e+01	6.7140154449345530e+01	6.7258907001652759e+01	
7.9902920640143392e+01	8.0246546100402057e+01	8.0304219294382008e+01	8.0023222385317993e+01	7.9887525763333528e+01	7.9625979667647201e+01	7.9635993326174415e+01	8.0134119743762867e+01	8.0146394284704286e+01	7.9191865591607268e+01	7.9769762577863062e+01	8.0066252089203033e+01	8.0040509060303947e+01	7.9347455258317439e+01	7.9487799183771443e+01	
9.2195677661703925e+01	9.2592168577387000e+01	9.2658714570440793e+01	9.2334487367674612e+01	9.2177914342307915e+01	9.1876130385746777e+01	9.1887684607124299e+01	9.2462445858187934e+01	9.2476608790043400e+01	9.1375229528777623e+01	9.2042033743688137e+01	9.2384137026003515e+01	9.2354433531119938e+01	9.1554756067289361e+01	9.1716691365890114e+01	
6.7610163618582874e+01	6.7900923623417142e+01	6.7949724018323266e+01	6.7711957402961374e+01	6.7597137184359141e+01	6.7375828949547639e+01	6.7384302045224487e+01	6.7805793629337813e+01	6.7816179779365157e+01	6.7008501654436913e+01	6.7497491412037945e+01	6.7748367152402579e+01	6.7726584589487970e+01	6.7140154449345530e+01	6.7258907001652759e+01	
7.9902920640143392e+01	8.0246546100402057e+01	8.0304219294382008e+01	8.0023222385317993e+01	7.9887525763333528e+01	7.9625979667647201e+01	7.9635993326174415e+01	8.0134119743762867e+01	8.0146394284704286e+01	7.9191865591607268e+01	7.9769762577863062e+01	8.0066252089203033e+01	8.0040509060303947e+01	7.9347455258317439e+01	7.9487799183771443e+01	
9.2195677661703925e+01	9.2592168577387000e+01	9.2658714570440793e+01	9.2334487367674612e+01	9.2177914342307915e+01	9.1876130385746777e+01	9.1887684607124299e+01	9.2462445858187934e+01	9.2476608790043400e+01	9.1375229528777623e+01	9.2042033743688137e+01	9.2384137026003515e+01	9.2354433531119938e+01	9.1554756067289361e+01	9.1716691365890114e+01	
6.7610163618582874e+01	6.7900923623417142e+01	6.7949724018323266e+01	6.7711957402961374e+01	6.7597137184359141e+01	6.7375828949547639e+01	6.7384302045224487e+01	6.7805793629337813e+01	6.7816179779365157e+01	6.7008501654436913e+01	6.7497491412037945e+01	6.7748367152402579e+01	6.7726584589487970e+01	6.7140154449345530e+01	6.7258907001652759e+01	
7.9902920640143392e+01	8.0246546100402057e+01	8.0304219294382008e+01	8.0023222385317993e+01	7.9887525763333528e+01	7.9625979667647201e+01	7.9635993326174415e+01	8.0134119743762867e+01	8.0146394284704286e+01	7.9191865591607268e+01	7.9769762577863062e+01	8.0066252089203033e+01	8.0040509060303947e+01	7.9347455258317439e+01	7.9487799183771443e+01	
9.2195677661703925e+01	9.2592168577387000e+01	9.2658714570440793e+01	9.2334487367674612e+01	9.2177914342307915e+01	9.1876130385746777e+01	9.1887684607124299e+01	9.2462445858187934e+01	9.2476608790043400e+01	9.1375229528777623e+01	9.2042033743688137e+01	9.2384137026003515e+01	9.2354433531119938e+01	9.1554756067289361e+01	9.1716691365890114e+01	
6.7610163618582874e+01	6.7900923623417142e+01	6.7949724018323266e+01	6.7711957402961374e+01	6.7597137184359141e+01	6.7375828949547639e+01	6.7384302045224487e+01	6.7805793629337813e+01	6.7816179779365157e+01	6.7008501654436913e+01	6.7497491412037945e+01	6.7748367152402579e+01	6.7726584589487970e+01	6.7140154449345530e+01	6.7258907001652759e+01	
7.9902920640143392e+01	8.0246546100402057e+01	8.0304219294382008e+01	8.0023222385317993e+01	7.9887525763333528e+01	7.9625979667647201e+01	7.9635993326174415e+01	8.0134119743762867e+01	8.0146394284704286e+01	7.9191865591607268e+01	7.9769762577863062e+01	8.0066252089203033e+01	8.0040509060303947e+01	7.9347455258317439e+01	7.9487799183771443e+01	
9.2195677661703925e+01	9.2592168577387000e+01	9.2658714570440793e+01	9.2334487367674612e+01	9.2177914342307915e+01	9.1876130385746777e+01	9.1887684607124299e+01	9.2462445858187934e+01	9.2476608790043400e+01	9.1375229528777623e+01	9.2042033743688137e+01	9.2384137026003515e+01	9.2354433531119938e+01	9.1554756067289361e+01	9.1716691365890114e+01	
6.7610163618582874e+01	6.7900923623417142e+01	6.7949724018323266e+01	6.7711957402961374e+01	6.7597137184359141e+01	6.7375828949547639e+01	6.7384302045224487e+01	6.7805793629337813e+01	6.7816179779365157e+01	6.7008501654436913e+01	6.7497491412037945e+01	6.7748367152402579e+01	6.7726584589487970e+01	6.7140154449345530e+01	6.7258907001652759e+01	
7.9902920640143392e+01	8.0246546100402057e+01	8.0304219294382008e+01	8.0023222385317993e+01	7.9887525763333528e+01	7.9625979667647201e+01	7.9635993326174415e+01	8.0134119743762867e+01	8.0146394284704286e+01	7.9191865591607268e+01	7.9769762577863062e+01	8.0066252089203033e+01	8.0040509060303947e+01	7.9347455258317439e+01	7.9487799183771443e+01	
9.2195677661703925e+01	9.2592168577387000e+01	9.2658714570440793e+01	9.2334487367674612e+01	9.2177914342307915e+01	9.1876130385746777e+01	9.1887684607124299e+01	9.2462445858187934e+01	9.2476608790043400e+01	9.1375229528777623e+01	9.2042033743688137e+01	9.2384137026003515e+01	9.2354433531119938e+01	9.1554756067289361e+01	9.1716691365890114e+01	
6.7610163618582874e+01	6.7900923623417142e+01	6.7949724018323266e+01	6.7711957402961374e+01	6.7597137184359141e+01	6.7375828949547639e+01	6.7384302045224487e+01	6.7805793629337813e+01	6.7816179779365157e+01	6.7008501654436913e+01	6.7497491412037945e+01	6.7748367152402579e+01	6.7726584589487970e+01	6.7140154449345530e+01	6.7258907001652759e+01	
7.9902920640143392e+01	8.0246546100402057e+01	8.0304219294382008e+01	8.0023222385317993e+01	7.9887525763333528e+01	7.9625979667647201e+01	7.9635993326174415e+01	8.0134119743762867e+01	8.0146394284704286e+01	7.9191865591607268e+01	7.9769762577863062e+01	8.0066252089203033e+01	8.0040509060303947e+01	7.9347455258317439e+01	7.9487799183771443e+01	
9.2195677661703925e+01	9.2592168577387000e+01	9.2658714570440793e+01	9.2334487367674612e+01	9.2177914342307915e+01	9.1876130385746777e+01	9.1887684607124299e+01	9.2462445858187934e+01	9.2476608790043400e+01	9.1375229528777623e+01	9.2042033743688137e+01	9.2384137026003515e+01	9.2354433531119938e+01	9.1554756067289361e+01	9.1716691365890114e+01	
6.7610163618582874e+01	6.7900923623417142e+01	6.7949724018323266e+01	6.7711957402961374e+01	6.7597137184359141e+01	6.7375828949547639e+01	6.7384302045224487e+01	6.7805793629337813e+01	6.7816179779365157e+01	6.7008501654436913e+01	6.7497491412037945e+01	6.7748367152402579e+01	6.7726584589487970e+01	6.7140154449345530e+01	6.7258907001652759e+01	
7.9902920640143392e+01	8.0246546100402057e+01	8.0304219294382008e+01	8.0023222385317993e+01	7.9887525763333528e+01	7.9625979667647201e+01	7.9635993326174415e+01	8.0134119743762867e+01	8.0146394284704286e+01	7.9191865591607268e+01	7.9769762577863062e+01	8.0066252089203033e+01	8.0040509060303947e+01	7.9347455258317439e+01	7.9487799183771443e+01	
9.2195677661703925e+01	9.2592168577387000e+01	9.2658714570440793e+01	9.2334487367674612e+01	9.2177914342307915e+01	9.1876130385746777e+01	9.1887684607124299e+01	9.2462445858187934e+01	9.2476608790043400e+01	9.1375229528777623e+01	9.2042033743688137e+01	9.2384137026003515e+01	9.2354433531119938e+01	9.1554756067289361e+01	9.1716691365890114e+01	
6.8703498412078304e+01	6.8854628413464312e+01	6.8850895316280017e+01	6.8706996457169595e+01	6.8704459650273961e+01	6.8430746676241782e+01	6.8552523053694827e+01	6.8901217288681977e+01	6.8535331435061053e+01	6.8225623495342475e+01	6.8505498831579331e+01	6.8829360551142813e+01	6.8693080682056717e+01	6.8197828835275871e+01	6.8397858504627791e+01	
7.9551419213985398e+01	7.9726411847169189e+01	7.9722089313587389e+01	7.9555469581985847e+01	7.9552532226632991e+01	7.9235601414595749e+01	7.9376605641120335e+01	7.9780356860579147e+01	7.9356699556386474e+01	7.8998090363028140e+01	7.9322156541828704e+01	7.9697154322375880e+01	7.9539356579223565e+01	7.8965907072424685e+01	7.9197520373779554e+01	
9.0399340015892520e+01	9.0598195280874094e+01	9.0593283310894762e+01	9.0403942706802098e+01	9.0400604802992049e+01	9.0040456152949716e+01	9.0200688228545843e+01	9.0659496432476303e+01	9.0178067677711908e+01	8.9770557230713806e+01	9.0138814252078063e+01	9.0564948093608976e+01	9.0385632476390427e+01	8.9733985309573512e+01	8.9997182242931316e+01	
6.8703498412078304e+01	6.8854628413464312e+01	6.8850895316280017e+01	6.8706996457169595e+01	6.8704459650273961e+01	6.8430746676241782e+01	6.8552523053694827e+01	6.8901217288681977e+01	6.8535331435061053e+01	6.8225623495342475e+01	6.8505498831579331e+01	6.8829360551142813e+01	6.8693080682056717e+01	6.8197828835275871e+01	6.8397858504627791e+01	
7.9551419213985398e+01	7.9726411847169189e+01	7.9722089313587389e+01	7.9555469581985847e+01	7.9552532226632991e+01	7.9235601414595749e+01	7.9376605641120335e+01	7.9780356860579147e+01	7.9356699556386474e+01	7.8998090363028140e+01	7.9322156541828704e+01	7.9697154322375880e+01	7.9539356579223565e+01	7.8965907072424685e+01	7.9197520373779554e+01	
9.0399340015892520e+01	9.0598195280874094e+01	9.0593283310894762e+01	9.0403942706802098e+01	9.0400604802992049e+01	9.0040456152949716e+01	9.0200688228545843e+01	9.0659496432476303e+01	9.0178067677711908e+01	8.9770557230713806e+01	9.0138814252078063e+01	9.0564948093608976e+01	9.0385632476390427e+01	8.9733985309573512e+01	8.9997182242931316e+01	
6.8703498412078304e+01	6.8854628413464312e+01	6.8850895316280017e+01	6.8706996457169595e+01	6.8704459650273961e+01	6.8430746676241782e+01	6.8552523053694827e+01	6.8901217288681977e+01	6.8535331435061053e+01	6.8225623495342475e+01	6.8505498831579331e+01	6.8829360551142813e+01	6.8693080682056717e+01	6.8197828835275871e+01	6.8397858504627791e+01	
7.9551419213985398e+01	7.9726411847169189e+01	7.9722089313587389e+01	7.9555469581985847e+01	7.9552532226632991e+01	7.9235601414595749e+01	7.9376605641120335e+01	7.9780356860579147e+01	7.9356699556386474e+01	7.8998090363028140e+01	7.9322156541828704e+01	7.9697154322375880e+01	7.9539356579223565e+01	7.8965907072424685e+01	7.9197520373779554e+01	
9.0399340015892520e+01	9.0598195280874094e+01	9.0593283310894762e+01	9.0403942706802098e+01	9.0400604802992049e+01	9.0040456152949716e+01	9.0200688228545843e+01	9.0659496432476303e+01	9.0178067677711908e+01	8.9770557230713806e+01	9.0138814252078063e+01	9.0564948093608976e+01	9.0385632476390427e+01	8.9733985309573512e+01	8.9997182242931316e+01	
6.8703498412078304e+01	6.8854628413464312e+01	6.8850895316280017e+01	6.8706996457169595e+01	6.8704459650273961e+01	6.8430746676241782e+01	6.8552523053694827e+01	6.8901217288681977e+01	6.8535331435061053e+01	6.8225623495342475e+01	6.8505498831579331e+01	6.8829360551142813e+01	6.8693080682056717e+01	6.8197828835275871e+01	6.8397858504627791e+01	
7.9551419213985398e+01	7.9726411847169189e+01	7.9722089313587389e+01	7.9555469581985847e+01	7.9552532226632991e+01	7.9235601414595749e+01	7.9376605641120335e+01	7.9780356860579147e+01	7.9356699556386474e+01	7.8998090363028140e+01	7.9322156541828704e+01	7.9697154322375880e+01	7.9539356579223565e+01	7.8965907072424685e+01	7.9197520373779554e+01	
9.0399340015892520e+01	9.0598195280874094e+01	9.0593283310894762e+01	9.0403942706802098e+01	9.0400604802992049e+01	9.0040456152949716e+01	9.0200688228545843e+01	9.0659496432476303e+01	9.0178067677711908e+01	8.9770557230713806e+01	9.0138814252078063e+01	9.0564948093608976e+01	9.0385632476390427e+01	8.9733985309573512e+01	8.9997182242931316e+01	
6.8703498412078304e+01	6.8854628413464312e+01	6.8850895316280017e+01	6.8706996457169595e+01	6.8704459650273961e+01	6.8430746676241782e+01	6.8552523053694827e+01	6.8901217288681977e+01	6.8535331435061053e+01	6.8225623495342475e+01	6.8505498831579331e+01	6.8829360551142813e+01	6.8693080682056717e+01	6.8197828835275871e+01	6.8397858504627791e+01	
7.9551419213985398e+01	7.9726411847169189e+01	7.9722089313587389e+01	7.9555469581985847e+01	7.9552532226632991e+01	7.9235601414595749e+01	7.9376605641120335e+01	7.9780356860579147e+01	7.9356699556386474e+01	7.8998090363028140e+01	7.9322156541828704e+01	7.9697154322375880e+01	7.9539356579223565e+01	7.8965907072424685e+01	7.9197520373779554e+01	
9.0399340015892520e+01	9.0598195280874094e+01	9.0593283310894762e+01	9.0403942706802098e+01	9.0400604802992049e+01	9.0040456152949716e+01	9.0200688228545843e+01	9.0659496432476303e+01	9.0178067677711908e+01	8.9770557230713806e+01	9.0138814252078063e+01	9.0564948093608976e+01	9.0385632476390427e+01	8.9733985309573512e+01	8.9997182242931316e+01	
6.4955217980200999e+01	6.4962361090810575e+01	6.5120882209555234e+01	6.4858076652587201e+01	6.5019165186947916e+01	6.4858755962929493e+01	6.4840457327338925e+01	6.5154440372454573e+01	6.4876517965626832e+01	6.4425475947926685e+01	6.4781188666461745e+01	6.4903509215890210e+01	6.4947858709165942e+01	6.4529909879036623e+01	6.4540781080806894e+01	
7.6895515403032078e+01	7.6903971585444864e+01	7.7091632615723498e+01	7.6780517213724565e+01	7.6971217611019227e+01	7.6781321397291521e+01	7.6759659041923285e+01	7.7131359558567553e+01	7.6802348474014124e+01	7.6268394320707344e+01	7.6689495406620154e+01	7.6834301351164143e+01	7.6886803324821457e+01	7.6392025665624232e+01	7.6404895250072869e+01	
8.8835812825863130e+01	8.8845582080079154e+01	8.9062383021891733e+01	8.8702957774861900e+01	8.8923270035090539e+01	8.8703886831653563e+01	8.8678860756507632e+01	8.9108278744680504e+01	8.8728178982401417e+01	8.8111312693487974e+01	8.8597802146778562e+01	8.8765093486438090e+01	8.8825747940476944e+01	8.8254141452211826e+01	8.8269009419338843e+01	
6.4955217980200999e+01	6.4962361090810575e+01	6.5120882209555234e+01	6.4858076652587201e+01	6.5019165186947916e+01	6.4858755962929493e+01	6.4840457327338925e+01	6.5154440372454573e+01	6.4876517965626832e+01	6.4425475947926685e+01	6.4781188666461745e+01	6.4903509215890210e+01	6.4947858709165942e+01	6.4529909879036623e+01	6.4540781080806894e+01	
7.6895515403032078e+01	7.6903971585444864e+01	7.7091632615723498e+01	7.6780517213724565e+01	7.6971217611019227e+01	7.6781321397291521e+01	7.6759659041923285e+01	7.7131359558567553e+01	7.6802348474014124e+01	7.6268394320707344e+01	7.6689495406620154e+01	7.6834301351164143e+01	7.6886803324821457e+01	7.6392025665624232e+01	7.6404895250072869e+01	
8.8835812825863130e+01	8.8845582080079154e+01	8.9062383021891733e+01	8.8702957774861900e+01	8.8923270035090539e+01	8.8703886831653563e+01	8.8678860756507632e+01	8.9108278744680504e+01	8.8728178982401417e+01	8.8111312693487974e+01	8.8597802146778562e+01	8.8765093486438090e+01	8.8825747940476944e+01	8.8254141452211826e+01	8.8269009419338843e+01	
6.4955217980200999e+01	6.4962361090810575e+01	6.5120882209555234e+01	6.4858076652587201e+01	6.5019165186947916e+01	6.4858755962929493e+01	6.4840457327338925e+01	6.5154440372454573e+01	6.4876517965626832e+01	6.4425475947926685e+01	6.4781188666461745e+01	6.4903509215890210e+01	6.4947858709165942e+01	6.4529909879036623e+01	6.4540781080806894e+01	
7.6895515403032078e+01	7.6903971585444864e+01	7.7091632615723498e+01	7.6780517213724565e+01	7.6971217611019227e+01	7.6781321397291521e+01	7.6759659041923285e+01	7.7131359558567553e+01	7.6802348474014124e+01	7.6268394320707344e+01	7.6689495406620154e+01	7.6834301351164143e+01	7.6886803324821457e+01	7.6392025665624232e+01	7.6404895250072869e+01	
8.8835812825863130e+01	8.8845582080079154e+01	8.9062383021891733e+01	8.8702957774861900e+01	8.8923270035090539e+01	8.8703886831653563e+01	8.8678860756507632e+01	8.9108278744680504e+01	8.8728178982401417e+01	8.8111312693487974e+01	8.8597802146778562e+01	8.8765093486438090e+01	8.8825747940476944e+01	8.8254141452211826e+01	8.8269009419338843e+01	

#plot#xiexiyeyytheyth
2.2167003676525943e-01	5.0218240873989913e-04	4.1666666666666664e-02	0.0000000000000000e+00	-2.2184345122813049e-02	1.3019031959451428e-03	6.0456984641265886e-02	6.5316136458633343e-04	5.1097211075513416e-01	5.3230815083782114e-03	6.7568801100698849e+01	1.0237780976548376e+00	6.7785071844853121e+01	1.5196298716645007e+00	
2.2167003676525943e-01	5.0218240873989913e-04	4.1666666666666664e-02	0.0000000000000000e+00	-7.0607864966869419e-03	1.1816850792229720e-03	5.5974542172479352e-02	5.0572406930179210e-04	5.1097211075513416e-01	5.3230815083782114e-03	7.9854037664462268e+01	1.2099195699556899e+00	7.9969047653255629e+01	1.6315577294105201e+00	
2.2167003676525943e-01	5.0218240873989913e-04	4.1666666666666664e-02	0.0000000000000000e+00	6.2871335850358846e-03	1.0966631243741678e-03	5.2045722247391860e-02	4.0833201339934085e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.2139274228225702e+01	1.3960610422565785e+00	9.1533185687971880e+01	1.8390794089741440e+00	
1.2397243860442028e-01	5.3015385194705382e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.3032158317662813e-02	1.3766458074996573e-03	1.5615687551649472e-02	2.4231047687547796e-04	5.1097211075513416e-01	5.3230815083782114e-03	6.7568801100698849e+01	1.0237780976548376e+00	6.9725725451315725e+01	1.8085298251663231e+00	
1.2397243860442028e-01	5.3015385194705382e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.0290499288957761e-03	1.3761225994148502e-03	1.4035906270384027e-02	2.1821435145780383e-04	5.1097211075513416e-01	5.3230815083782114e-03	7.9854037664462268e+01	1.2099195699556899e+00	8.2319553498810819e+01	2.0316541817462634e+00	
1.2397243860442028e-01	5.3015385194705382e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.5187692483696705e-02	1.3673301382872388e-03	1.2664693470069856e-02	1.9909039503500641e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.2139274228225702e+01	1.3960610422565785e+00	9.4168557028991472e+01	2.3279825304457411e+00	
1.4722599322270352e-01	1.2523227819817525e-03	5.0000000000000003e-02	0.0000000000000000e+00	-1.7625684581755077e-02	2.1624240388701437e-03	2.3277176893236339e-02	4.5100138752099460e-04	5.1097211075513416e-01	5.3230815083782114e-03	6.7568801100698849e+01	1.0237780976548376e+00	6.5690788620762788e+01	1.2567622844834450e+00	
1.4722599322270352e-01	1.2523227819817525e-03	5.0000000000000003e-02	0.0000000000000000e+00	-9.5886718409079097e-04	1.9007782742136580e-03	2.1524649636625901e-02	3.7709306056166669e-04	5.1097211075513416e-01	5.3230815083782114e-03	7.9854037664462268e+01	1.2099195699556899e+00	7.9295369178092145e+01	1.3087448453420727e+00	
1.4722599322270352e-01	1.2523227819817525e-03	5.0000000000000003e-02	0.0000000000000000e+00	1.3499660200845401e-02	1.7063206114919182e-03	1.9896903051212080e-02	3.4055748194835179e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.2139274228225702e+01	1.3960610422565785e+00	9.2105704671281956e+01	1.6862736813339767e+00	
1.4450685157815057e-01	9.1566425298762754e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.6291921733894727e-02	1.7557981658432036e-03	2.2759655858379971e-02	4.2024059038452079e-04	5.1097211075513416e-01	5.3230815083782114e-03	6.7568801100698849e+01	1.0237780976548376e+00	6.7527171703296631e+01	1.5964127662441578e+00	
1.4450685157815057e-01	9.1566425298762754e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.0050787596691257e-03	1.7994546831837147e-03	2.0781475311367363e-02	3.8021533558218557e-04	5.1097211075513416e-01	5.3230815083782114e-03	7.9854037664462268e+01	1.2099195699556899e+00	8.0080117572620793e+01	1.7118957766815004e+00	
1.4450685157815057e-01	9.1566425298762754e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.2396746103335125e-02	1.8531393771527064e-03	1.9043592706499135e-02	3.5110020357402577e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.2139274228225702e+01	1.3960610422565785e+00	9.1951953319801049e+01	1.9660647322718789e+00	
1.4158987022791511e-01	3.7371041073005508e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.5655678183458002e-02	1.3972322176957388e-03	2.2219198884966460e-02	2.9888883452672922e-04	5.1097211075513416e-01	5.3230815083782114e-03	6.7568801100698849e+01	1.0237780976548376e+00	6.8501658145636497e+01	1.6700074921133508e+00	
1.4158987022791511e-01	3.7371041073005508e-04	3.1250000000000000e-02	0.0000000000000000e+00	-4.5829214346962773e-04	1.3327118160805097e-03	2.0206992754472831e-02	2.5284296959783863e-04	5.1097211075513416e-01	5.3230815083782114e-03	7.9854037664462268e+01	1.2099195699556899e+00	8.1062516751004225e+01	1.7071556565427171e+00	
1.4158987022791511e-01	3.7371041073005508e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2655391911033771e-02	1.2746259375514982e-03	1.8427930681244507e-02	2.1965159045672121e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.2139274228225702e+01	1.3960610422565785e+00	9.2731531558910262e+01	1.8598325052720586e+00	
1.4201630789359165e-01	4.3773624756065219e-04	2.5000000000000001e-02	0.0000000000000000e+00	-1.7795687660622426e-02	5.8339780700190436e-04	2.2169293093406362e-02	2.0109673275004876e-04	5.1097211075513416e-01	5.3230815083782114e-03	6.7568801100698849e+01	1.0237780976548376e+00	6.6890931949804994e+01	1.3994684135749578e+00	
1.4201630789359165e-01	4.3773624756065219e-04	2.5000000000000001e-02	0.0000000000000000e+00	-3.2358940696290994e-03	5.8055278108120581e-04	2.0099968128762320e-02	1.7970316103528582e-04	5.1097211075513416e-01	5.3230815083782114e-03	7.9854037664462268e+01	1.2099195699556899e+00	7.8752028569258798e+01	1.4128624231552172e+00	
1.4201630789359165e-01	4.3773624756065219e-04	2.5000000000000001e-02	0.0000000000000000e+00	9.5008361565244517e-03	5.8565814226288243e-04	1.8308277442166829e-02	1.6324692959707247e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.2139274228225702e+01	1.3960610422565785e+00	8.9911238184953191e+01	1.5204250469984097e+00	
1.4113218909378317e-01	3.7815858269165699e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.7475980144363655e-02	1.4873235599632362e-03	2.1691559596976932e-02	3.1808329123209327e-04	5.1097211075513416e-01	5.3230815083782114e-03	6.7568801100698849e+01	1.0237780976548376e+00	6.7114258310618496e+01	1.5795457176218033e+00	
1.4113218909378317e-01	3.7815858269165699e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.6094544379047157e-03	1.3958196873541675e-03	1.9696697991950927e-02	2.6364817011571444e-04	5.1097211075513416e-01	5.3230815083782114e-03	7.9854037664462268e+01	1.2099195699556899e+00	7.9269662364987838e+01	1.5196641174675758e+00	
1.4113218909378317e-01	3.7815858269165699e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.0386619191526177e-02	1.3176974182200526e-03	1.7960008107339848e-02	2.2473593085368813e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.2139274228225702e+01	1.3960610422565785e+00	9.0712132853250822e+01	1.5577704628835112e+00	
1.5703568597440290e-01	3.4591417257850369e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.6964414492487298e-02	7.2766261003459056e-04	2.8585936445688982e-02	2.0955825392175639e-04	5.1097211075513416e-01	5.3230815083782114e-03	6.7568801100698849e+01	1.0237780976548376e+00	6.8267459319821057e+01	1.2950918051642972e+00	
1.5703568597440290e-01	3.4591417257850369e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.1454354710922904e-03	7.2094060395447572e-04	2.6069993280344032e-02	1.8753397025784500e-04	5.1097211075513416e-01	5.3230815083782114e-03	7.9854037664462268e+01	1.2099195699556899e+00	8.0420381063741019e+01	1.4705126810306037e+00	
1.5703568597440290e-01	3.4591417257850369e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0772005320979720e-02	7.2896088760015837e-04	2.3881314944034563e-02	1.6909988238030684e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.2139274228225702e+01	1.3960610422565785e+00	9.1811176235175182e+01	1.7478888875955132e+00	
1.7315764307528334e-01	4.5765002536904398e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.6238871261835312e-02	1.8967976195186059e-03	3.6017533515271601e-02	5.8167461900742780e-04	5.1097211075513416e-01	5.3230815083782114e-03	6.7568801100698849e+01	1.0237780976548376e+00	6.9475591271142619e+01	1.6903944309779930e+00	
1.7315764307528334e-01	4.5765002536904398e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.3478103003684296e-03	1.6866215680926898e-03	3.3005466056897990e-02	4.5422212001874316e-04	5.1097211075513416e-01	5.3230815083782114e-03	7.9854037664462268e+01	1.2099195699556899e+00	8.1735706602005308e+01	1.5202891032372352e+00	
1.7315764307528334e-01	4.5765002536904398e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.1663720579822076e-02	1.5458799628206162e-03	3.0383831155208589e-02	3.7305366565679112e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.2139274228225702e+01	1.3960610422565785e+00	9.3247853070710349e+01	1.5282017669333809e+00	
1.9869181396431806e-01	3.5752511374482755e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.9068215748987552e-02	1.1869503453258768e-03	4.8984640573049153e-02	4.0801648480448028e-04	5.1097211075513416e-01	5.3230815083782114e-03	6.7568801100698849e+01	1.0237780976548376e+00	6.8880712427284820e+01	1.2995935914610237e+00	
1.9869181396431806e-01	3.5752511374482755e-04	4.1666666666666664e-02	0.0000000000000000e+00	-4.3857511772316315e-03	1.0543288356021140e-03	4.5013524149604182e-02	2.9787144300210929e-04	5.1097211075513416e-01	5.3230815083782114e-03	7.9854037664462268e+01	1.2099195699556899e+00	8.0808688468490743e+01	1.3405453847112672e+00	
1.9869181396431806e-01	3.5752511374482755e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.5364585246196049e-03	9.5539577290676468e-04	4.1585354367975336e-02	2.2937802088881853e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.2139274228225702e+01	1.3960610422565785e+00	9.2080817451809622e+01	1.5483239043731389e+00	
1.0714403252078604e-01	4.5455018024351333e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.7895132767437181e-02	9.9906522859178324e-04	1.4321060789446912e-02	2.6498920870002436e-04	4.5692639961794757e-01	4.6803791585377048e-03	6.8605969840198071e+01	8.0776912451539939e-01	6.8488003648812310e+01	1.4811496960891790e+00	
1.0714403252078604e-01	4.5455018024351333e-04	3.1250000000000000e-02	0.0000000000000000e+00	-4.3888966059077343e-03	1.0412245454831882e-03	1.3106332830408568e-02	2.4353348129752987e-04	4.5692639961794757e-01	4.6803791585377048e-03	7.9438491393913537e+01	9.3531161785992967e-01	7.9694254317585418e+01	1.5492002635736886e+00	
1.0714403252078604e-01	4.5455018024351333e-04	3.1250000000000000e-02	0.0000000000000000e+00	7.5812076869674512e-03	1.0715972758559976e-03	1.2010077307485172e-02	2.2471349078298064e-04	4.5692639961794757e-01	4.6803791585377048e-03	9.0271012947629018e+01	1.0628541112044720e+00	9.0320554892419395e+01	1.6759588075547389e+00	
1.2489330883192568e-01	2.6949602059349244e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.0370058180347712e-02	1.1569181400070971e-03	2.1576720015345708e-02	2.4826475942573177e-04	4.5692639961794757e-01	4.6803791585377048e-03	6.8605969840198071e+01	8.0776912451539939e-01	6.7537109291376794e+01	1.1484469580281038e+00	
1.2489330883192568e-01	2.6949602059349244e-04	3.1250000000000000e-02	0.0000000000000000e+00	-7.0084885610111241e-03	1.1342946905774369e-03	1.9929322468628618e-02	2.1851907610897616e-04	4.5692639961794757e-01	4.6803791585377048e-03	7.9438491393913537e+01	9.3531161785992967e-01	7.8501834036954605e+01	1.0148245309284405e+00	
1.2489330883192568e-01	2.6949602059349244e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.9021463218065576e-03	1.1271865393946668e-03	1.8455454048287672e-02	1.9742297712562777e-04	4.5692639961794757e-01	4.6803791585377048e-03	9.0271012947629018e+01	1.0628541112044720e+00	8.8955538497568270e+01	1.0303146662954550e+00	
1.5482179246534383e-01	2.0373757541925543e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.3385688037247478e-02	1.1232491032813394e-03	3.6116639633329735e-02	3.4001388542936705e-04	4.5692639961794757e-01	4.6803791585377048e-03	6.8605969840198071e+01	8.0776912451539939e-01	6.6971849431629323e+01	9.9228314269181150e-01	
1.5482179246534383e-01	2.0373757541925543e-04	3.1250000000000000e-02	0.0000000000000000e+00	-9.9873749169839317e-03	1.1022305487038166e-03	3.3672457671205386e-02	2.9740313179640285e-04	4.5692639961794757e-01	4.6803791585377048e-03	7.9438491393913537e+01	9.3531161785992967e-01	7.7851232019124765e+01	1.0888457581909290e+00	
1.5482179246534383e-01	2.0373757541925543e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9660185847453272e-03	1.0788717084437836e-03	3.1472224186345328e-02	2.6416539148797291e-04	4.5692639961794757e-01	4.6803791585377048e-03	9.0271012947629018e+01	1.0628541112044720e+00	8.8225493974036794e+01	1.3311558271781556e+00	
1.8036083493860255e-01	3.3969274232860906e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.3695499610337459e-02	9.3213775549016867e-04	5.1041045120545622e-02	4.1338477179597526e-04	4.5692639961794757e-01	4.6803791585377048e-03	6.8605969840198071e+01	8.0776912451539939e-01	6.8502572845319790e+01	1.0059902732801349e+00	
1.8036083493860255e-01	3.3969274232860906e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.0427080178222638e-02	9.3232197606949797e-04	4.7684293078056703e-02	3.5999423385196604e-04	4.5692639961794757e-01	4.6803791585377048e-03	7.9438491393913537e+01	9.3531161785992967e-01	7.9298628142276641e+01	1.0466028898082163e+00	
1.8036083493860255e-01	3.3969274232860906e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4685090553668882e-03	9.6638050417304465e-04	4.4693317565563433e-02	3.3006329749438212e-04	4.5692639961794757e-01	4.6803791585377048e-03	9.0271012947629018e+01	1.0628541112044720e+00	8.9626058876339485e+01	1.2128526623442852e+00	
1.9343970722105513e-01	5.9344621415775888e-04	4.1666666666666664e-02	0.0000000000000000e+00	-2.3895878383175025e-02	2.0154235189270790e-03	5.9038000758996186e-02	9.1706105821092788e-04	4.5692639961794757e-01	4.6803791585377048e-03	6.8605969840198071e+01	8.0776912451539939e-01	6.9029229559251760e+01	2.2013332868412387e+00	
1.9343970722105513e-01	5.9344621415775888e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.0877114912765747e-02	1.8459822993803093e-03	5.5190658379499991e-02	7.3984627114692311e-04	4.5692639961794757e-01	4.6803791585377048e-03	7.9438491393913537e+01	9.3531161785992967e-01	7.9596003091915904e+01	2.2330030479892322e+00	
1.9343970722105513e-01	5.9344621415775888e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.3120203642190950e-04	1.7038379874504187e-03	5.1781180149235037e-02	6.1438232789230653e-04	4.5692639961794757e-01	4.6803791585377048e-03	9.0271012947629018e+01	1.0628541112044720e+00	8.9720883306208194e+01	2.3131359652748085e+00	
7.0337709455730507e-02	4.9491860917795483e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.8146927434406926e-02	1.5630720227200697e-03	9.7644352625111362e-03	2.6730831693260848e-04	3.4658935092121362e-01	3.6909174712074101e-03	6.4851639883182656e+01	7.5746703063236276e-01	6.4860941862961184e+01	1.5134395214615646e+00	
7.0337709455730507e-02	4.9491860917795483e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.3051758936656698e-02	1.4878133604917141e-03	8.7135711309231298e-03	2.3786750743821106e-04	3.4658935092121362e-01	3.6909174712074101e-03	7.6772897214650058e+01	8.9670729361625845e-01	7.7234184631521870e+01	1.5079895994241050e+00	
7.0337709455730507e-02	4.9491860917795483e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.2038763744556452e-04	1.4376373405076430e-03	7.7783169069875176e-03	2.1691662600037471e-04	3.4658935092121362e-01	3.6909174712074101e-03	8.8694154546117446e+01	1.0359475566001484e+00	8.8978597845331137e+01	1.6221592285317314e+00	
8.0479437862802636e-02	2.6464355401851678e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.9896650879477626e-02	1.2267786786019992e-03	1.4631387805568715e-02	1.8342733139497313e-04	3.4658935092121362e-01	3.6909174712074101e-03	6.4851639883182656e+01	7.5746703063236276e-01	6.4141796850968703e+01	1.2324703739107454e+00	
8.0479437862802636e-02	2.6464355401851678e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.4616332807530167e-02	1.2443628477815652e-03	1.3307712675026751e-02	1.4669814234748263e-04	3.4658935092121362e-01	3.6909174712074101e-03	7.6772897214650058e+01	8.9670729361625845e-01	7.6589716051317907e+01	1.4069212215988705e+00	
8.0479437862802636e-02	2.6464355401851678e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.1820706843890861e-03	1.2459118382207798e-03	1.2119154128513859e-02	1.2245790835961579e-04	3.4658935092121362e-01	3.6909174712074101e-03	8.8694154546117446e+01	1.0359475566001484e+00	8.8413568877185995e+01	1.6574908035723557e+00	
9.7568791559450682e-02	2.9693821515414841e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.8626934945659183e-02	1.3860868800971416e-03	2.4899150371041776e-02	3.1718401293687231e-04	3.4658935092121362e-01	3.6909174712074101e-03	6.4851639883182656e+01	7.5746703063236276e-01	6.6410276344563655e+01	1.2770760891155002e+00	
9.7568791559450682e-02	2.9693821515414841e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.3630976218010276e-02	1.2960649660080541e-03	2.2849898047315274e-02	2.4965875640740008e-04	3.4658935092121362e-01	3.6909174712074101e-03	7.6772897214650058e+01	8.9670729361625845e-01	7.8747572133818480e+01	1.1121852278124043e+00	
9.7568791559450682e-02	2.9693821515414841e-04	2.0833333333333332e-02	0.0000000000000000e+00	-3.0954671944310449e-04	1.2175285323117301e-03	2.1057704343846125e-02	2.0328248077202673e-04	3.4658935092121362e-01	3.6909174712074101e-03	8.8694154546117446e+01	1.0359475566001484e+00	9.0559660599997670e+01	1.0053564260187873e+00	

#dense#x3#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.6051836584075446e+01	1.0208521322595150e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-04	0.0000000000000000e+00	9.6132683979806060e+01	1.0155820418192962e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-03	0.0000000000000000e+00	9.6213531375536604e+01	1.0104097143845274e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379765e-03	0.0000000000000000e+00	9.6294378771267191e+01	1.0053366588904871e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-03	0.0000000000000000e+00	9.6375226166997777e+01	1.0003643856242246e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632941e-03	0.0000000000000000e+00	9.6456073562728349e+01	9.9549440474132500e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759529e-03	0.0000000000000000e+00	9.6536920958458907e+01	9.9072822471503275e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886118e-03	0.0000000000000000e+00	9.6617768354189479e+01	9.8606735071821561e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-03	0.0000000000000000e+00	9.6698615749920052e+01	9.8151328293997120e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139294e-03	0.0000000000000000e+00	9.6779463145650638e+01	9.7706751483841692e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-03	0.0000000000000000e+00	9.6860310541381196e+01	9.7273153133181978e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6502683105392471e-03	0.0000000000000000e+00	9.6941157937111768e+01	9.6850680693091851e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2548381569519059e-03	0.0000000000000000e+00	9.7022005332842326e+01	9.6439480381514475e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8594080033645639e-03	0.0000000000000000e+00	9.7102852728572927e+01	9.6039696985646661e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4639778497772235e-03	0.0000000000000000e+00	9.7183700124303499e+01	9.5651473659483333e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0685476961898832e-03	0.0000000000000000e+00	9.7264547520034085e+01	9.5274951716933254e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.6731175426025412e-03	0.0000000000000000e+00	9.7345394915764629e+01	9.4910270421037413e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0277687389015199e-02	0.0000000000000000e+00	9.7426242311495230e+01	9.4557566769785484e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0882257235427859e-02	0.0000000000000000e+00	9.7507089707225774e+01	9.4216975279127213e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1486827081840519e-02	0.0000000000000000e+00	9.7587937102956374e+01	9.3888627763805266e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-02	0.0000000000000000e+00	9.7668784498686946e+01	9.3572653116657567e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2695966774665834e-02	0.0000000000000000e+00	9.7749631894417519e+01	9.3269177087116184e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3300536621078494e-02	0.0000000000000000e+00	9.7830479290148105e+01	9.2978322059619400e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3905106467491154e-02	0.0000000000000000e+00	9.7911326685878663e+01	9.2700206832748600e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4509676313903812e-02	0.0000000000000000e+00	9.7992174081609235e+01	9.2434946399852913e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5114246160316470e-02	0.0000000000000000e+00	9.8073021477339822e+01	9.2182651732039866e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5718816006729128e-02	0.0000000000000000e+00	9.8153868873070380e+01	9.1943429564352197e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6323385853141789e-02	0.0000000000000000e+00	9.8234716268800938e+01	9.1717382186019492e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6927955699554447e-02	0.0000000000000000e+00	9.8315563664531538e+01	9.1504607235674984e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7532525545967105e-02	0.0000000000000000e+00	9.8396411060262110e+01	9.1305197502394653e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379766e-02	0.0000000000000000e+00	9.8477258455992683e+01	9.1119240733474616e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8741665238792424e-02	0.0000000000000000e+00	9.8558105851723226e+01	9.0946819449807370e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9346235085205082e-02	0.0000000000000000e+00	9.8638953247453827e+01	9.0788010769726979e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9950804931617740e-02	0.0000000000000000e+00	9.8719800643184385e+01	9.0642886242162557e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0555374778030398e-02	0.0000000000000000e+00	9.8800648038914986e+01	9.0511511689908808e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1159944624443060e-02	0.0000000000000000e+00	9.8881495434645544e+01	9.0393947063800628e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1764514470855718e-02	0.0000000000000000e+00	9.8962342830376116e+01	9.0290246308505362e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2369084317268376e-02	0.0000000000000000e+00	9.9043190226106674e+01	9.0200457240667997e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2973654163681037e-02	0.0000000000000000e+00	9.9124037621837289e+01	9.0124621439969388e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3578224010093695e-02	0.0000000000000000e+00	9.9204885017567847e+01	9.0062774153739755e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-02	0.0000000000000000e+00	9.9285732413298433e+01	9.0014944215585313e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4787363702919011e-02	0.0000000000000000e+00	9.9366579809028991e+01	8.9981153978482453e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5391933549331669e-02	0.0000000000000000e+00	9.9447427204759563e+01	8.9961419262710829e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5996503395744330e-02	0.0000000000000000e+00	9.9528274600490136e+01	8.9955749318873979e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6601073242156988e-02	0.0000000000000000e+00	9.9609121996220708e+01	8.9964146806252487e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7205643088569646e-02	0.0000000000000000e+00	9.9689969391951280e+01	8.9986607786552886e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7810212934982308e-02	0.0000000000000000e+00	9.9770816787681866e+01	9.0023121733151545e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8414782781394966e-02	0.0000000000000000e+00	9.9851664183412424e+01	9.0073671555735846e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9019352627807624e-02	0.0000000000000000e+00	9.9932511579142997e+01	9.0138233640206855e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9623922474220282e-02	0.0000000000000000e+00	1.0001335897487358e+02	9.0216777903669709e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632940e-02	0.0000000000000000e+00	1.0009420637060416e+02	9.0309267864159681e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0833062167045601e-02	0.0000000000000000e+00	1.0017505376633474e+02	9.0415660724779923e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1437632013458255e-02	0.0000000000000000e+00	1.0025590116206529e+02	9.0535907471754007e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2042201859870917e-02	0.0000000000000000e+00	1.0033674855779587e+02	9.0669952985906344e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2646771706283578e-02	0.0000000000000000e+00	1.0041759595352646e+02	9.0817736166989216e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3251341552696233e-02	0.0000000000000000e+00	1.0049844334925702e+02	9.0979190070170290e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3855911399108894e-02	0.0000000000000000e+00	1.0057929074498762e+02	9.1154242054053880e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4460481245521556e-02	0.0000000000000000e+00	1.0066013814071816e+02	9.1342813939418932e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5065051091934210e-02	0.0000000000000000e+00	1.0074098553644873e+02	9.1544822177941576e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5669620938346872e-02	0.0000000000000000e+00	1.0082183293217930e+02	9.1760178030056594e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759533e-02	0.0000000000000000e+00	1.0090268032790989e+02	9.1988787751126722e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6878760631172187e-02	0.0000000000000000e+00	1.0098352772364048e+02	9.2230552785036946e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7483330477584849e-02	0.0000000000000000e+00	1.0106437511937102e+02	9.2485369964348096e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8087900323997503e-02	0.0000000000000000e+00	1.0114522251510162e+02	9.2753131716124160e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8692470170410165e-02	0.0000000000000000e+00	1.0122606991083218e+02	9.3033726272530937e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9297040016822826e-02	0.0000000000000000e+00	1.0130691730656277e+02	9.3327037885349085e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9901609863235481e-02	0.0000000000000000e+00	1.0138776470229332e+02	9.3632947043504577e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0506179709648142e-02	0.0000000000000000e+00	1.0146861209802391e+02	9.3951330692797708e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1110749556060797e-02	0.0000000000000000e+00	1.0154945949375448e+02	9.4282062456971749e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1715319402473458e-02	0.0000000000000000e+00	1.0163030688948504e+02	9.4625012859342250e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886119e-02	0.0000000000000000e+00	1.0171115428521561e+02	9.4980049544200196e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2924459095298774e-02	0.0000000000000000e+00	1.0179200168094621e+02	9.5347037497260134e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3529028941711435e-02	0.0000000000000000e+00	1.0187284907667679e+02	9.5725839264466106e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4133598788124097e-02	0.0000000000000000e+00	1.0195369647240734e+02	9.6116315168477295e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4738168634536751e-02	0.0000000000000000e+00	1.0203454386813794e+02	9.6518323522237781e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5342738480949413e-02	0.0000000000000000e+00	1.0211539126386849e+02	9.6931720839042790e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5947308327362074e-02	0.0000000000000000e+00	1.0219623865959909e+02	9.7356362038596589e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6551878173774729e-02	0.0000000000000000e+00	1.0227708605532965e+02	9.7792100648566660e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7156448020187390e-02	0.0000000000000000e+00	1.0235793345106022e+02	9.8238789001218407e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7761017866600045e-02	0.0000000000000000e+00	1.0243878084679079e+02	9.8696278424720474e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-02	0.0000000000000000e+00	1.0251962824252139e+02	9.9164419428802175e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8970157559425367e-02	0.0000000000000000e+00	1.0260047563825194e+02	9.9643061884460038e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9574727405838022e-02	0.0000000000000000e+00	1.0268132303398254e+02	1.0013205519745381e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0179297252250683e-02	0.0000000000000000e+00	1.0276217042971308e+02	1.0063124847540841e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0783867098663338e-02	0.0000000000000000e+00	1.0284301782544367e+02	1.0114049068830195e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1388436945075999e-02	0.0000000000000000e+00	1.0292386522117424e+02	1.0165963082226099e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1993006791488661e-02	0.0000000000000000e+00	1.0300471261690481e+02	1.0218851802655713e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2597576637901315e-02	0.0000000000000000e+00	1.0308556001263538e+02	1.0272700175371083e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3202146484313977e-02	0.0000000000000000e+00	1.0316640740836596e+02	1.0327493189272627e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3806716330726638e-02	0.0000000000000000e+00	1.0324725480409654e+02	1.0383215889542396e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139292e-02	0.0000000000000000e+00	1.0332810219982710e+02	1.0439853389592928e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5015856023551954e-02	0.0000000000000000e+00	1.0340894959555767e+02	1.0497390882334419e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5620425869964615e-02	0.0000000000000000e+00	1.0348979699128824e+02	1.0555813650771420e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6224995716377270e-02	0.0000000000000000e+00	1.0357064438701880e+02	1.0615107077937744e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6829565562789931e-02	0.0000000000000000e+00	1.0365149178274937e+02	1.0675256656180543e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7434135409202586e-02	0.0000000000000000e+00	1.0373233917847996e+02	1.0736247995810506e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8038705255615247e-02	0.0000000000000000e+00	1.0381318657421056e+02	1.0798066833129643e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8643275102027909e-02	0.0000000000000000e+00	1.0389403396994111e+02	1.0860699037856567e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9247844948440563e-02	0.0000000000000000e+00	1.0397488136567169e+02	1.0924130619963992e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9852414794853225e-02	0.0000000000000000e+00	1.0405572876140226e+02	1.0988347735949517e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265879e-02	0.0000000000000000e+00	1.0413657615713284e+02	1.1053336694556659e+00	

#dense#x3#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1097211075513416e-01	7.8929940088521818e+01	1.1433007889908919e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-04	5.1097211075513416e-01	7.9010787484252376e+01	1.1371342074468784e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-03	5.1097211075513416e-01	7.9091634879982962e+01	1.1310458951405316e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379765e-03	5.1097211075513416e-01	7.9172482275713534e+01	1.1250371227707956e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-03	5.1097211075513416e-01	7.9253329671444106e+01	1.1191091715468477e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632941e-03	5.1097211075513416e-01	7.9334177067174664e+01	1.1132633325488817e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759529e-03	5.1097211075513416e-01	7.9415024462905251e+01	1.1075009060426175e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886118e-03	5.1097211075513416e-01	7.9495871858635823e+01	1.1018232007460482e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-03	5.1097211075513416e-01	7.9576719254366409e+01	1.0962315330481414e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139294e-03	5.1097211075513416e-01	7.9657566650096982e+01	1.0907272261778524e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-03	5.1097211075513416e-01	7.9738414045827554e+01	1.0853116093232797e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6502683105392471e-03	5.1097211075513416e-01	7.9819261441558126e+01	1.0799860167001853e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2548381569519059e-03	5.1097211075513416e-01	7.9900108837288698e+01	1.0747517865692042e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8594080033645639e-03	5.1097211075513416e-01	7.9980956233019285e+01	1.0696102602019155e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4639778497772235e-03	5.1097211075513416e-01	8.0061803628749828e+01	1.0645627807951970e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0685476961898832e-03	5.1097211075513416e-01	8.0142651024480415e+01	1.0596106923343926e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.6731175426025412e-03	5.1097211075513416e-01	8.0223498420210987e+01	1.0547553384051171e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0277687389015199e-02	5.1097211075513416e-01	8.0304345815941559e+01	1.0499980609546429e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0882257235427859e-02	5.1097211075513416e-01	8.0385193211672131e+01	1.0453401990035072e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1486827081840519e-02	5.1097211075513416e-01	8.0466040607402718e+01	1.0407830873081074e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-02	5.1097211075513416e-01	8.0546888003133276e+01	1.0363280549759528e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2695966774665834e-02	5.1097211075513416e-01	8.0627735398863848e+01	1.0319764240347791e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3300536621078494e-02	5.1097211075513416e-01	8.0708582794594420e+01	1.0277295079575777e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3905106467491154e-02	5.1097211075513416e-01	8.0789430190324993e+01	1.0235886101454923e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4509676313903812e-02	5.1097211075513416e-01	8.0870277586055565e+01	1.0195550223711005e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5114246160316470e-02	5.1097211075513416e-01	8.0951124981786151e+01	1.0156300231848601e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5718816006729128e-02	5.1097211075513416e-01	8.1031972377516723e+01	1.0118148762874157e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6323385853141789e-02	5.1097211075513416e-01	8.1112819773247296e+01	1.0081108288716560e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6927955699554447e-02	5.1097211075513416e-01	8.1193667168977868e+01	1.0045191099376085e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7532525545967105e-02	5.1097211075513416e-01	8.1274514564708426e+01	1.0010409285843904e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379766e-02	5.1097211075513416e-01	8.1355361960439012e+01	9.9767747228355119e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8741665238792424e-02	5.1097211075513416e-01	8.1436209356169599e+01	9.9442990513802754e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9346235085205082e-02	5.1097211075513416e-01	8.1517056751900142e+01	9.9129936613180025e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9950804931617740e-02	5.1097211075513416e-01	8.1597904147630743e+01	9.8828696737510702e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0555374778030398e-02	5.1097211075513416e-01	8.1678751543361301e+01	9.8539379235075708e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1159944624443060e-02	5.1097211075513416e-01	8.1759598939091887e+01	9.8262089416677634e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1764514470855718e-02	5.1097211075513416e-01	8.1840446334822460e+01	9.7996929382125253e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2369084317268376e-02	5.1097211075513416e-01	8.1921293730553018e+01	9.7743997848547526e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2973654163681037e-02	5.1097211075513416e-01	8.2002141126283604e+01	9.7503389981095512e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3578224010093695e-02	5.1097211075513416e-01	8.2082988522014190e+01	9.7275197226690580e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-02	5.1097211075513416e-01	8.2163835917744748e+01	9.7059507151411850e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4787363702919011e-02	5.1097211075513416e-01	8.2244683313475335e+01	9.6856403282157133e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5391933549331669e-02	5.1097211075513416e-01	8.2325530709205921e+01	9.6665964953203953e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5996503395744330e-02	5.1097211075513416e-01	8.2406378104936479e+01	9.6488267158290975e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6601073242156988e-02	5.1097211075513416e-01	8.2487225500667066e+01	9.6323380408823622e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7205643088569646e-02	5.1097211075513416e-01	8.2568072896397624e+01	9.6171370598807815e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7810212934982308e-02	5.1097211075513416e-01	8.2648920292128210e+01	9.6032298877099964e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8414782781394966e-02	5.1097211075513416e-01	8.2729767687858768e+01	9.5906221527520319e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9019352627807624e-02	5.1097211075513416e-01	8.2810615083589354e+01	9.5793189857359806e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9623922474220282e-02	5.1097211075513416e-01	8.2891462479319912e+01	9.5693250094809612e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632940e-02	5.1097211075513416e-01	8.2972309875050499e+01	9.5606443295757604e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0833062167045601e-02	5.1097211075513416e-01	8.3053157270781057e+01	9.5532805260388953e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1437632013458255e-02	5.1097211075513416e-01	8.3134004666511643e+01	9.5472366459992142e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2042201859870917e-02	5.1097211075513416e-01	8.3214852062242201e+01	9.5425151974310785e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2646771706283578e-02	5.1097211075513416e-01	8.3295699457972802e+01	9.5391181439726758e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3251341552696233e-02	5.1097211075513416e-01	8.3376546853703360e+01	9.5370469008549597e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3855911399108894e-02	5.1097211075513416e-01	8.3457394249433946e+01	9.5363023319586804e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4460481245521556e-02	5.1097211075513416e-01	8.3538241645164504e+01	9.5368847480142682e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5065051091934210e-02	5.1097211075513416e-01	8.3619089040895076e+01	9.5387939059539706e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5669620938346872e-02	5.1097211075513416e-01	8.3699936436625649e+01	9.5420290094191018e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759533e-02	5.1097211075513416e-01	8.3780783832356221e+01	9.5465887104191161e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6878760631172187e-02	5.1097211075513416e-01	8.3861631228086807e+01	9.5524711121356021e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7483330477584849e-02	5.1097211075513416e-01	8.3942478623817379e+01	9.5596737728564862e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8087900323997503e-02	5.1097211075513416e-01	8.4023326019547952e+01	9.5681937110233284e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8692470170410165e-02	5.1097211075513416e-01	8.4104173415278510e+01	9.5780274113653940e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9297040016822826e-02	5.1097211075513416e-01	8.4185020811009096e+01	9.5891708320918922e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9901609863235481e-02	5.1097211075513416e-01	8.4265868206739668e+01	9.6016194131089050e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0506179709648142e-02	5.1097211075513416e-01	8.4346715602470240e+01	9.6153680852223045e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1110749556060797e-02	5.1097211075513416e-01	8.4427562998200813e+01	9.6304112802832165e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1715319402473458e-02	5.1097211075513416e-01	8.4508410393931385e+01	9.6467429422305517e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886119e-02	5.1097211075513416e-01	8.4589257789661971e+01	9.6643565389794839e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2924459095298774e-02	5.1097211075513416e-01	8.4670105185392543e+01	9.6832450751043642e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3529028941711435e-02	5.1097211075513416e-01	8.4750952581123116e+01	9.7034011052578628e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4133598788124097e-02	5.1097211075513416e-01	8.4831799976853688e+01	9.7248167482726466e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4738168634536751e-02	5.1097211075513416e-01	8.4912647372584246e+01	9.7474837018802640e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5342738480949413e-02	5.1097211075513416e-01	8.4993494768314832e+01	9.7713932579919272e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5947308327362074e-02	5.1097211075513416e-01	8.5074342164045419e+01	9.7965363184756393e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6551878173774729e-02	5.1097211075513416e-01	8.5155189559775991e+01	9.8229034113681435e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7156448020187390e-02	5.1097211075513416e-01	8.5236036955506563e+01	9.8504847074599278e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7761017866600045e-02	5.1097211075513416e-01	8.5316884351237135e+01	9.8792700371891562e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-02	5.1097211075513416e-01	8.5397731746967708e+01	9.9092489077872303e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8970157559425367e-02	5.1097211075513416e-01	8.5478579142698280e+01	9.9404105206090099e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9574727405838022e-02	5.1097211075513416e-01	8.5559426538428852e+01	9.9727437885949655e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0179297252250683e-02	5.1097211075513416e-01	8.5640273934159438e+01	1.0006237353803649e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0783867098663338e-02	5.1097211075513416e-01	8.5721121329889996e+01	1.0040879604961321e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1388436945075999e-02	5.1097211075513416e-01	8.5801968725620583e+01	1.0076658694973011e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1993006791488661e-02	5.1097211075513416e-01	8.5882816121351141e+01	1.0113562558346707e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2597576637901315e-02	5.1097211075513416e-01	8.5963663517081713e+01	1.0151578928481388e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3202146484313977e-02	5.1097211075513416e-01	8.6044510912812328e+01	1.0190695354771102e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3806716330726638e-02	5.1097211075513416e-01	8.6125358308542872e+01	1.0230899219486607e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139292e-02	5.1097211075513416e-01	8.6206205704273458e+01	1.0272177754391130e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5015856023551954e-02	5.1097211075513416e-01	8.6287053100004016e+01	1.0314518057053923e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5620425869964615e-02	5.1097211075513416e-01	8.6367900495734602e+01	1.0357907106831523e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6224995716377270e-02	5.1097211075513416e-01	8.6448747891465160e+01	1.0402331780480147e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6829565562789931e-02	5.1097211075513416e-01	8.6529595287195747e+01	1.0447778867376298e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7434135409202586e-02	5.1097211075513416e-01	8.6610442682926305e+01	1.0494235084320060e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8038705255615247e-02	5.1097211075513416e-01	8.6691290078656891e+01	1.0541687089898328e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8643275102027909e-02	5.1097211075513416e-01	8.6772137474387449e+01	1.0590121498389842e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9247844948440563e-02	5.1097211075513416e-01	8.6852984870118050e+01	1.0639524893196979e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9852414794853225e-02	5.1097211075513416e-01	8.6933832265848608e+01	1.0689883839791532e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265879e-02	5.1097211075513416e-01	8.7014679661579180e+01	1.0741184898161154e+00	

#dense#x3#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5692639961794757e-01	8.2360369847404328e+01	9.9968437165441937e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-04	4.5692639961794757e-01	8.2441217243134915e+01	9.9296202879650497e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-03	4.5692639961794757e-01	8.2522064638865501e+01	9.8632217751757689e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379765e-03	4.5692639961794757e-01	8.2602912034596045e+01	9.7976649494869750e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-03	4.5692639961794757e-01	8.2683759430326617e+01	9.7329668185751805e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632941e-03	4.5692639961794757e-01	8.2764606826057189e+01	9.6691446195377950e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759529e-03	4.5692639961794757e-01	8.2845454221787776e+01	9.6062158110549822e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886118e-03	4.5692639961794757e-01	8.2926301617518348e+01	9.5441980646130342e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-03	4.5692639961794757e-01	8.3007149013248906e+01	9.4831092547505658e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139294e-03	4.5692639961794757e-01	8.3087996408979507e+01	9.4229674482873660e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-03	4.5692639961794757e-01	8.3168843804710065e+01	9.3637908924966895e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6502683105392471e-03	4.5692639961794757e-01	8.3249691200440651e+01	9.3055980021866957e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2548381569519059e-03	4.5692639961794757e-01	8.3330538596171209e+01	9.2484073456550964e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8594080033645639e-03	4.5692639961794757e-01	8.3411385991901795e+01	9.1922376294897423e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4639778497772235e-03	4.5692639961794757e-01	8.3492233387632368e+01	9.1371076821838015e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0685476961898832e-03	4.5692639961794757e-01	8.3573080783362926e+01	9.0830364365452065e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.6731175426025412e-03	4.5692639961794757e-01	8.3653928179093512e+01	9.0300429108821023e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0277687389015199e-02	4.5692639961794757e-01	8.3734775574824084e+01	8.9781461889470637e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0882257235427859e-02	4.5692639961794757e-01	8.3815622970554656e+01	8.9273653986389023e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1486827081840519e-02	4.5692639961794757e-01	8.3896470366285229e+01	8.8777196894526045e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-02	4.5692639961794757e-01	8.3977317762015787e+01	8.8292282086914875e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2695966774665834e-02	4.5692639961794757e-01	8.4058165157746373e+01	8.7819100764460500e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3300536621078494e-02	4.5692639961794757e-01	8.4139012553476960e+01	8.7357843593683326e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3905106467491154e-02	4.5692639961794757e-01	8.4219859949207518e+01	8.6908700432674113e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4509676313903812e-02	4.5692639961794757e-01	8.4300707344938104e+01	8.6471860045629523e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5114246160316470e-02	4.5692639961794757e-01	8.4381554740668648e+01	8.6047509806522726e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5718816006729128e-02	4.5692639961794757e-01	8.4462402136399263e+01	8.5635835392396076e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6323385853141789e-02	4.5692639961794757e-01	8.4543249532129821e+01	8.5237020467051927e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6927955699554447e-02	4.5692639961794757e-01	8.4624096927860407e+01	8.4851246355872068e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7532525545967105e-02	4.5692639961794757e-01	8.4704944323590965e+01	8.4478691712685072e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379766e-02	4.5692639961794757e-01	8.4785791719321551e+01	8.4119532179664736e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8741665238792424e-02	4.5692639961794757e-01	8.4866639115052109e+01	8.3773940041412620e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9346235085205082e-02	4.5692639961794757e-01	8.4947486510782710e+01	8.3442083874363027e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9950804931617740e-02	4.5692639961794757e-01	8.5028333906513268e+01	8.3124128192886471e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0555374778030398e-02	4.5692639961794757e-01	8.5109181302243840e+01	8.2820233093465967e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1159944624443060e-02	4.5692639961794757e-01	8.5190028697974412e+01	8.2530553898430414e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1764514470855718e-02	4.5692639961794757e-01	8.5270876093704985e+01	8.2255240800845886e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2369084317268376e-02	4.5692639961794757e-01	8.5351723489435557e+01	8.1994438512169188e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2973654163681037e-02	4.5692639961794757e-01	8.5432570885166143e+01	8.1748285914408436e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3578224010093695e-02	4.5692639961794757e-01	8.5513418280896701e+01	8.1516915718513194e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-02	4.5692639961794757e-01	8.5594265676627273e+01	8.1300454130784283e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4787363702919011e-02	4.5692639961794757e-01	8.5675113072357846e+01	8.1099020529115284e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5391933549331669e-02	4.5692639961794757e-01	8.5755960468088418e+01	8.0912727150858110e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5996503395744330e-02	4.5692639961794757e-01	8.5836807863819004e+01	8.0741678794127858e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6601073242156988e-02	4.5692639961794757e-01	8.5917655259549562e+01	8.0585972534284678e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7205643088569646e-02	4.5692639961794757e-01	8.5998502655280149e+01	8.0445697457328424e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7810212934982308e-02	4.5692639961794757e-01	8.6079350051010721e+01	8.0320934411849754e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8414782781394966e-02	4.5692639961794757e-01	8.6160197446741307e+01	8.0211755781098815e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9019352627807624e-02	4.5692639961794757e-01	8.6241044842471879e+01	8.0118225276640320e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9623922474220282e-02	4.5692639961794757e-01	8.6321892238202452e+01	8.0040397754929093e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632940e-02	4.5692639961794757e-01	8.6402739633933010e+01	7.9978319058065117e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0833062167045601e-02	4.5692639961794757e-01	8.6483587029663596e+01	7.9932025879725455e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1437632013458255e-02	4.5692639961794757e-01	8.6564434425394168e+01	7.9901545657256290e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2042201859870917e-02	4.5692639961794757e-01	8.6645281821124740e+01	7.9886896490580761e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2646771706283578e-02	4.5692639961794757e-01	8.6726129216855298e+01	7.9888087088579773e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3251341552696233e-02	4.5692639961794757e-01	8.6806976612585885e+01	7.9905116743205185e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3855911399108894e-02	4.5692639961794757e-01	8.6887824008316443e+01	7.9937975331601285e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4460481245521556e-02	4.5692639961794757e-01	8.6968671404047043e+01	7.9986643346145703e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5065051091934210e-02	4.5692639961794757e-01	8.7049518799777587e+01	8.0051091952256315e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5669620938346872e-02	4.5692639961794757e-01	8.7130366195508174e+01	8.0131283073536186e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759533e-02	4.5692639961794757e-01	8.7211213591238732e+01	8.0227169503672469e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6878760631172187e-02	4.5692639961794757e-01	8.7292060986969332e+01	8.0338695044344244e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7483330477584849e-02	4.5692639961794757e-01	8.7372908382699904e+01	8.0465794668187429e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8087900323997503e-02	4.5692639961794757e-01	8.7453755778430477e+01	8.0608394705727882e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8692470170410165e-02	4.5692639961794757e-01	8.7534603174161035e+01	8.0766413055081154e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9297040016822826e-02	4.5692639961794757e-01	8.7615450569891635e+01	8.0939759412976475e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9901609863235481e-02	4.5692639961794757e-01	8.7696297965622179e+01	8.1128335525724971e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0506179709648142e-02	4.5692639961794757e-01	8.7777145361352765e+01	8.1332035458457563e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1110749556060797e-02	4.5692639961794757e-01	8.7857992757083338e+01	8.1550745881044939e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1715319402473458e-02	4.5692639961794757e-01	8.7938840152813938e+01	8.1784346368914462e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886119e-02	4.5692639961794757e-01	8.8019687548544510e+01	8.2032709717063179e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2924459095298774e-02	4.5692639961794757e-01	8.8100534944275068e+01	8.2295702265395276e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3529028941711435e-02	4.5692639961794757e-01	8.8181382340005669e+01	8.2573184233639363e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4133598788124097e-02	4.5692639961794757e-01	8.8262229735736213e+01	8.2865010064007694e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4738168634536751e-02	4.5692639961794757e-01	8.8343077131466799e+01	8.3171028769824673e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5342738480949413e-02	4.5692639961794757e-01	8.8423924527197357e+01	8.3491084288391049e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5947308327362074e-02	4.5692639961794757e-01	8.8504771922927958e+01	8.3825015836376016e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6551878173774729e-02	4.5692639961794757e-01	8.8585619318658502e+01	8.4172658266111799e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7156448020187390e-02	4.5692639961794757e-01	8.8666466714389088e+01	8.4533842421222383e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7761017866600045e-02	4.5692639961794757e-01	8.8747314110119660e+01	8.4908395490111588e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-02	4.5692639961794757e-01	8.8828161505850233e+01	8.5296141355940036e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8970157559425367e-02	4.5692639961794757e-01	8.8909008901580805e+01	8.5696900941730558e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9574727405838022e-02	4.5692639961794757e-01	8.8989856297311377e+01	8.6110492549506268e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0179297252250683e-02	4.5692639961794757e-01	8.9070703693041949e+01	8.6536732192273635e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0783867098663338e-02	4.5692639961794757e-01	8.9151551088772521e+01	8.6975433917940681e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1388436945075999e-02	4.5692639961794757e-01	8.9232398484503108e+01	8.7426410124216125e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1993006791488661e-02	4.5692639961794757e-01	8.9313245880233666e+01	8.7889471863805557e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2597576637901315e-02	4.5692639961794757e-01	8.9394093275964238e+01	8.8364429139146516e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3202146484313977e-02	4.5692639961794757e-01	8.9474940671694810e+01	8.8851091186168341e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3806716330726638e-02	4.5692639961794757e-01	8.9555788067425397e+01	8.9349266746606126e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139292e-02	4.5692639961794757e-01	8.9636635463155955e+01	8.9858764328453844e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5015856023551954e-02	4.5692639961794757e-01	8.9717482858886527e+01	9.0379392454333718e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5620425869964615e-02	4.5692639961794757e-01	8.9798330254617113e+01	9.0910959897526289e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6224995716377270e-02	4.5692639961794757e-01	8.9879177650347685e+01	9.1453275905581244e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6829565562789931e-02	4.5692639961794757e-01	8.9960025046078272e+01	9.2006150411439602e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7434135409202586e-02	4.5692639961794757e-01	9.0040872441808830e+01	9.2569394232108959e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8038705255615247e-02	4.5692639961794757e-01	9.0121719837539416e+01	9.3142819254971621e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8643275102027909e-02	4.5692639961794757e-01	9.0202567233269974e+01	9.3726238611853141e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9247844948440563e-02	4.5692639961794757e-01	9.0283414629000546e+01	9.4319466841081168e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9852414794853225e-02	4.5692639961794757e-01	9.0364262024731133e+01	9.4922320037716357e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265879e-02	4.5692639961794757e-01	9.0445109420461691e+01	9.5534615992302119e-01	

#dense#x3#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4658935092121362e-01	8.8174345804872601e+01	8.7703472311071218e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-04	3.4658935092121362e-01	8.8255193200603173e+01	8.7001465572940184e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-03	3.4658935092121362e-01	8.8336040596333746e+01	8.6308411893380321e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379765e-03	3.4658935092121362e-01	8.8416887992064332e+01	8.5624528673580114e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-03	3.4658935092121362e-01	8.8497735387794904e+01	8.4950037391900690e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632941e-03	3.4658935092121362e-01	8.8578582783525476e+01	8.4285163525351714e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759529e-03	3.4658935092121362e-01	8.8659430179256049e+01	8.3630136454525983e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886118e-03	3.4658935092121362e-01	8.8740277574986607e+01	8.2985189350913791e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-03	3.4658935092121362e-01	8.8821124970717193e+01	8.2350559045516614e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139294e-03	3.4658935092121362e-01	8.8901972366447751e+01	8.1726485877643162e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-03	3.4658935092121362e-01	8.8982819762178352e+01	8.1113213522861105e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6502683105392471e-03	3.4658935092121362e-01	8.9063667157908910e+01	8.0510988799041572e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2548381569519059e-03	3.4658935092121362e-01	8.9144514553639510e+01	7.9920061449494095e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8594080033645639e-03	3.4658935092121362e-01	8.9225361949370054e+01	7.9340683902269982e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4639778497772235e-03	3.4658935092121362e-01	8.9306209345100640e+01	7.8773111004743979e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0685476961898832e-03	3.4658935092121362e-01	8.9387056740831184e+01	7.8217599732729381e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.6731175426025412e-03	3.4658935092121362e-01	8.9467904136561771e+01	7.7674408873388001e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0277687389015199e-02	3.4658935092121362e-01	8.9548751532292329e+01	7.7143798681479470e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0882257235427859e-02	3.4658935092121362e-01	8.9629598928022943e+01	7.6626030508465282e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1486827081840519e-02	3.4658935092121362e-01	8.9710446323753501e+01	7.6121366404296698e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-02	3.4658935092121362e-01	8.9791293719484088e+01	7.5630068691807262e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2695966774665834e-02	3.4658935092121362e-01	8.9872141115214674e+01	7.5152399513889390e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3300536621078494e-02	3.4658935092121362e-01	8.9952988510945232e+01	7.4688620353840640e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3905106467491154e-02	3.4658935092121362e-01	9.0033835906675804e+01	7.4238991529536646e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4509676313903812e-02	3.4658935092121362e-01	9.0114683302406377e+01	7.3803771662308382e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5114246160316470e-02	3.4658935092121362e-01	9.0195530698136963e+01	7.3383217121760214e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5718816006729128e-02	3.4658935092121362e-01	9.0276378093867521e+01	7.2977581447960960e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6323385853141789e-02	3.4658935092121362e-01	9.0357225489598122e+01	7.2587114752864978e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6927955699554447e-02	3.4658935092121362e-01	9.0438072885328666e+01	7.2212063103022750e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7532525545967105e-02	3.4658935092121362e-01	9.0518920281059266e+01	7.1852667886038812e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379766e-02	3.4658935092121362e-01	9.0599767676789810e+01	7.1509165163530275e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8741665238792424e-02	3.4658935092121362e-01	9.0680615072520396e+01	7.1181785013629018e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9346235085205082e-02	3.4658935092121362e-01	9.0761462468250969e+01	7.0870750866383225e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9950804931617740e-02	3.4658935092121362e-01	9.0842309863981541e+01	7.0576278835745587e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0555374778030398e-02	3.4658935092121362e-01	9.0923157259712099e+01	7.0298577051986644e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1159944624443060e-02	3.4658935092121362e-01	9.1004004655442699e+01	7.0037844998722043e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1764514470855718e-02	3.4658935092121362e-01	9.1084852051173272e+01	6.9794272858829820e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2369084317268376e-02	3.4658935092121362e-01	9.1165699446903844e+01	6.9568040873796944e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2973654163681037e-02	3.4658935092121362e-01	9.1246546842634402e+01	6.9359318720996976e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3578224010093695e-02	3.4658935092121362e-01	9.1327394238364974e+01	6.9168264913621447e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-02	3.4658935092121362e-01	9.1408241634095546e+01	6.8995026227825906e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4787363702919011e-02	3.4658935092121362e-01	9.1489089029826118e+01	6.8839737161709191e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5391933549331669e-02	3.4658935092121362e-01	9.1569936425556691e+01	6.8702519430551867e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5996503395744330e-02	3.4658935092121362e-01	9.1650783821287263e+01	6.8583481502580179e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6601073242156988e-02	3.4658935092121362e-01	9.1731631217017849e+01	6.8482718179272883e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7205643088569646e-02	3.4658935092121362e-01	9.1812478612748436e+01	6.8400310223900862e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7810212934982308e-02	3.4658935092121362e-01	9.1893326008478994e+01	6.8336324041664964e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8414782781394966e-02	3.4658935092121362e-01	9.1974173404209580e+01	6.8290811414321628e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9019352627807624e-02	3.4658935092121362e-01	9.2055020799940124e+01	6.8263809291766320e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9623922474220282e-02	3.4658935092121362e-01	9.2135868195670724e+01	6.8255339642524193e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632940e-02	3.4658935092121362e-01	9.2216715591401282e+01	6.8265409364533558e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0833062167045601e-02	3.4658935092121362e-01	9.2297562987131855e+01	6.8294010257089655e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1437632013458255e-02	3.4658935092121362e-01	9.2378410382862441e+01	6.8341119054206789e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2042201859870917e-02	3.4658935092121362e-01	9.2459257778593013e+01	6.8406697519060544e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2646771706283578e-02	3.4658935092121362e-01	9.2540105174323571e+01	6.8490692598664882e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3251341552696233e-02	3.4658935092121362e-01	9.2620952570054158e+01	6.8593036637273863e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3855911399108894e-02	3.4658935092121362e-01	9.2701799965784758e+01	6.8713647646575216e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4460481245521556e-02	3.4658935092121362e-01	9.2782647361515302e+01	6.8852429630117096e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5065051091934210e-02	3.4658935092121362e-01	9.2863494757245888e+01	6.9009272959074441e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5669620938346872e-02	3.4658935092121362e-01	9.2944342152976446e+01	6.9184054795937255e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759533e-02	3.4658935092121362e-01	9.3025189548707047e+01	6.9376639562404918e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6878760631172187e-02	3.4658935092121362e-01	9.3106036944437591e+01	6.9586879447448458e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7483330477584849e-02	3.4658935092121362e-01	9.3186884340168191e+01	6.9814614951262555e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8087900323997503e-02	3.4658935092121362e-01	9.3267731735898749e+01	7.0059675460635962e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8692470170410165e-02	3.4658935092121362e-01	9.3348579131629336e+01	7.0321879851178881e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9297040016822826e-02	3.4658935092121362e-01	9.3429426527359894e+01	7.0601037111751375e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9901609863235481e-02	3.4658935092121362e-01	9.3510273923090466e+01	7.0896946986479614e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0506179709648142e-02	3.4658935092121362e-01	9.3591121318821024e+01	7.1209400629759922e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1110749556060797e-02	3.4658935092121362e-01	9.3671968714551639e+01	7.1538181269815282e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1715319402473458e-02	3.4658935092121362e-01	9.3752816110282183e+01	7.1883064876461455e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886119e-02	3.4658935092121362e-01	9.3833663506012769e+01	7.2243820828994820e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2924459095298774e-02	3.4658935092121362e-01	9.3914510901743355e+01	7.2620212580295518e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3529028941711435e-02	3.4658935092121362e-01	9.3995358297473928e+01	7.3011998313566207e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4133598788124097e-02	3.4658935092121362e-01	9.4076205693204486e+01	7.3418931588319114e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4738168634536751e-02	3.4658935092121362e-01	9.4157053088935044e+01	7.3840761972625391e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5342738480949413e-02	3.4658935092121362e-01	9.4237900484665616e+01	7.4277235658865681e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5947308327362074e-02	3.4658935092121362e-01	9.4318747880396202e+01	7.4728096060619098e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6551878173774729e-02	3.4658935092121362e-01	9.4399595276126774e+01	7.5193084388557274e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7156448020187390e-02	3.4658935092121362e-01	9.4480442671857347e+01	7.5671940203629984e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7761017866600045e-02	3.4658935092121362e-01	9.4561290067587947e+01	7.6164401946026394e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-02	3.4658935092121362e-01	9.4642137463318505e+01	7.6670207438793281e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8970157559425367e-02	3.4658935092121362e-01	9.4722984859049077e+01	7.7189094365180300e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9574727405838022e-02	3.4658935092121362e-01	9.4803832254779650e+01	7.7720800719131777e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0179297252250683e-02	3.4658935092121362e-01	9.4884679650510222e+01	7.8265065228532982e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0783867098663338e-02	3.4658935092121362e-01	9.4965527046240794e+01	7.8821627751067613e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1388436945075999e-02	3.4658935092121362e-01	9.5046374441971366e+01	7.9390229642736465e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1993006791488661e-02	3.4658935092121362e-01	9.5127221837701953e+01	7.9970614099319681e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2597576637901315e-02	3.4658935092121362e-01	9.5208069233432511e+01	8.0562526471153051e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3202146484313977e-02	3.4658935092121362e-01	9.5288916629163097e+01	8.1165714551810242e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3806716330726638e-02	3.4658935092121362e-01	9.5369764024893669e+01	8.1779928841334326e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139292e-02	3.4658935092121362e-01	9.5450611420624227e+01	8.2404922784861967e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5015856023551954e-02	3.4658935092121362e-01	9.5531458816354814e+01	8.3040452987453472e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5620425869964615e-02	3.4658935092121362e-01	9.5612306212085372e+01	8.3686279406134290e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6224995716377270e-02	3.4658935092121362e-01	9.5693153607815972e+01	8.4342165520092227e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6829565562789931e-02	3.4658935092121362e-01	9.5774001003546545e+01	8.5007878480135035e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7434135409202586e-02	3.4658935092121362e-01	9.5854848399277117e+01	8.5683189238412416e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8038705255615247e-02	3.4658935092121362e-01	9.5935695795007675e+01	8.6367872659541534e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8643275102027909e-02	3.4658935092121362e-01	9.6016543190738261e+01	8.7061707614205663e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9247844948440563e-02	3.4658935092121362e-01	9.6097390586468819e+01	8.7764477056299584e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9852414794853225e-02	3.4658935092121362e-01	9.6178237982199420e+01	8.8475968084712275e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265879e-02	3.4658935092121362e-01	9.6259085377929964e+01	8.9195971990812128e-01	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
9.5695299637396417e+01	9.6491615113120318e+01	9.6451012230287716e+01	9.5977518129938730e+01	9.5752987515868398e+01	9.5898520163739860e+01	9.6155224125333334e+01	9.5740495263401385e+01	9.5934400763274724e+01	9.5988991897037650e+01	9.5746492341600728e+01	9.6341240493345239e+01	9.6479996833679294e+01	9.6189346988005795e+01	9.5934407265102394e+01	

#ae#Y_extr
9.6051836584075446e+01	1.0208521322595150e+00	

#CH2_RED(smart_print)
0.110(46)	



==> isoQCD/Data/fit_Lsla/fit/MeV/non_analytic/M1_2GeV/m_l.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 9
Simultaneous fit of m_l (MeV)

[The fit converged for all jkf indices]
----------

#jkf#A0
1.1345317931414349e+00	1.1286607628437011e+00	1.0880371355187473e+00	1.1558949849804392e+00	1.1228858245108819e+00	1.1565817290587053e+00	1.1421038356825155e+00	1.1481630896188246e+00	1.0960524517186019e+00	1.1136534148887238e+00	1.1431351706600168e+00	1.1166149072934235e+00	1.1305872140453082e+00	1.1751578200518695e+00	1.1221987039677854e+00	

#ae#A0
1.1316172558653987e+00	8.3776952319170359e-02	

#jkf#c_fL
5.7762965321432347e+00	9.9682152669436217e+00	4.0645216400165536e+00	8.2663327794275898e-01	5.5439755987888761e-01	1.2932740131893619e-01	1.5915542019636897e-01	6.4125609593675090e+00	4.6951047292066868e+00	7.6880923529944010e+00	5.8628577031323301e+00	6.4212642513711149e+00	3.2718595760088989e+00	5.3073891375183022e+00	1.0053703885765843e+00	

#ae#c_fL
4.1428697464410789e+00	1.1040324368263434e+01	

#jkf#cl
-3.0423195010608006e-01	-2.0750939343552339e+00	2.3037233292781742e+00	2.0947181671981436e+00	-7.7733651761403677e-01	2.0512931235881839e+00	1.7643459862423692e+00	-3.3769206607307437e-02	3.7497833302993105e-01	5.7957211199675585e-01	1.8302444272505478e+00	-4.0819458799087665e+00	-6.0566911891180397e-01	1.1044073024523298e+00	-6.0614021042701305e-02	

#ae#cl
2.7764147683270030e-01	6.3308291722694747e+00	

#jkf#ca2
-1.5292779695395411e-01	-1.8118096452789580e-03	5.4645406528637586e-02	-2.2757583823283256e-01	-9.7982246556711977e-02	-2.3199641269144317e-01	3.1022051921766541e-01	2.8655898619396991e-01	-4.0911226308598753e-02	-1.2600208274339883e-01	9.4490711342131037e-02	-8.5499501320546289e-02	-1.1754742991867302e-01	1.8353981947845849e-01	-1.0338384637741625e-01	

#ae#ca2
-1.7078849865866105e-02	6.1674866985908205e-01	

#jkf#c_l2_log
-1.4345444997805030e+00	-2.0661493728057891e+00	-1.8967655901925904e+00	-8.7354735279687556e-01	-1.8179533114425575e+00	-8.6432537036258561e-01	-1.4627054041198693e+00	-1.6166620570783745e+00	-2.0035179778196595e+00	-1.6767038416380655e+00	-1.1063655963216581e+00	-2.7709560417137200e+00	-1.7616317855829093e+00	-1.0459060389346209e+00	-1.6893510615992022e+00	

#ae#c_l2_log
-1.6058056868125985e+00	1.8311118350897604e+00	

#jkf#c_l2_a_log
-2.6048646649546479e+00	-3.4774045747980140e+00	-2.5118857860780226e+00	-2.8562347611932756e-02	-2.6680951574510430e+00	2.4785299017310268e-02	-5.9980542397460535e-01	-1.5990868186645086e+00	-1.4938898204985358e+00	-1.5669447531601179e+00	-1.4752900724859055e+00	-2.5635598512047797e+00	-2.4279508296706069e+00	-5.4935281774127920e-01	-1.9317650421247978e+00	

#ae#c_l2_a_log
-1.6982448440934326e+00	3.7822831406444366e+00	

#jkf#c_l_a2_log
1.4036267548074316e-01	2.2284550034833484e-01	1.8475511145247991e-01	4.6596689934014376e-02	1.5385710998334043e-01	4.6025628000113714e-02	3.0768358197757928e-01	3.2586911235436966e-01	1.4306881692036247e-01	1.1758558470137088e-01	2.1646063547881536e-01	1.6947689460629656e-01	1.3910754097981187e-01	3.1148443315162427e-01	1.3835474610942203e-01	

#ae#c_l_a2_log
1.7756893743191191e-01	3.1266915045817767e-01	

#jkf#c_l2_a
-5.7281101797301472e+00	-7.9428069431809920e+00	-1.3331243090240092e+01	-8.5479715554321012e-01	-6.7265895403135856e+00	-6.0590828653213169e-01	-8.0966886039380075e+00	-7.1571501233020101e+00	-7.0987144809088401e+00	-5.9205948509653457e+00	-6.7644702093135374e+00	-4.6318530916122009e+00	-6.3897836341954282e+00	-4.5499522615367329e+00	-5.7304565660740012e+00	

#ae#c_l2_a
-6.1019412678257492e+00	1.0812849522709868e+01	

#jkf#c_l_a2
-7.5566250312943700e-02	-1.8120411662709748e-03	4.9895672815288533e-02	-2.2759021232396751e-01	-9.7981979181645931e-02	-2.3199641258267123e-01	3.1022038795388368e-01	2.8655912657095778e-01	-1.7765978578828525e-02	-1.2600196991305501e-01	9.5478534494969486e-02	-1.3510860514871242e-01	-1.1755024974947674e-01	3.7892590757220007e-01	-1.0338372988882899e-01	

#ae#c_l_a2
-9.1185329594010035e-04	6.9223512717016755e-01	

#jkf#CH2_RED
7.5490692687411431e-02	7.5181670191353620e-02	6.8564175284249296e-02	9.1964257409638595e-02	6.6576802133484159e-02	7.9872693454694624e-02	6.2012482880619793e-02	9.1547049274020964e-02	1.0597026737355594e-01	7.2529274649882486e-02	8.8680330457913584e-02	7.0004639343112365e-02	4.8978381262521228e-02	7.6292227731609361e-02	7.3384056019009422e-02	

#ae#CH2_RED
7.6469933343538452e-02	5.0134632129931148e-02	

#jkf#data_x_1
2.2202691555331705e-01	2.2212926867340635e-01	2.2197038380520340e-01	2.2189580862775998e-01	2.2204128922461008e-01	2.2193385201121169e-01	2.2184485676141333e-01	2.2189751050968545e-01	2.2204885329003948e-01	2.2223614606881212e-01	2.2193057811569292e-01	2.2220303905710143e-01	2.2192902275680745e-01	2.2199356047602006e-01	2.2204927525120635e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.2139817451830238e-02	5.1909835233467844e-02	5.1987448646063208e-02	5.1818065887595466e-02	5.1846225874452451e-02	5.2033379677680444e-02	5.2075974142522338e-02	5.1573266783561694e-02	5.1738319054228307e-02	5.1889935762148606e-02	5.1686207008465219e-02	5.2308441673096541e-02	5.2162306846358336e-02	5.1495827036494586e-02	5.1786519857296189e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_2
1.2392310418045478e-01	1.2397527869159521e-01	1.2393391581725352e-01	1.2399837275105127e-01	1.2400583589588858e-01	1.2390423980903661e-01	1.2346034707729178e-01	1.2407105354806254e-01	1.2384134150958202e-01	1.2397424762575739e-01	1.2388694245003935e-01	1.2393867873406522e-01	1.2394638868878811e-01	1.2396317484248694e-01	1.2401753357124903e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4092685605328507e-02	1.4199902068588243e-02	1.4060419188169797e-02	1.4078538555569772e-02	1.4038841977971943e-02	1.4148760769588972e-02	1.3862216620560731e-02	1.4171970173984534e-02	1.3929951576988859e-02	1.3974391351271920e-02	1.4027461582135269e-02	1.4138054799616617e-02	1.3964289495974166e-02	1.4067661022272592e-02	1.4067597582915699e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_3
1.4727005670181359e-01	1.4776217713222400e-01	1.4770274315203297e-01	1.4731465287702486e-01	1.4730959407226268e-01	1.4748897048941279e-01	1.4729596061937023e-01	1.4731987709003463e-01	1.4695845958848203e-01	1.4731259211664666e-01	1.4775468162381300e-01	1.4717585319702617e-01	1.4761867128199591e-01	1.4719034666319863e-01	1.4734235931421516e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.9559445433046413e-02	1.9445002331384922e-02	1.9575081587556900e-02	1.9690658207248281e-02	1.9682966774164094e-02	1.9655388205685090e-02	1.9636142210033833e-02	1.9519899196634723e-02	1.9558554402050975e-02	1.9498013165243237e-02	1.9425038748415658e-02	1.9490674861679092e-02	1.9625320621058744e-02	1.9504318478200010e-02	1.9657449149636498e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_4
1.4512522970132072e-01	1.4533600809659325e-01	1.4524371762567187e-01	1.4495220982364140e-01	1.4462923001032077e-01	1.4476689789947542e-01	1.4480744754040084e-01	1.4505998136550383e-01	1.4525702507950164e-01	1.4498735009259339e-01	1.4508778896151325e-01	1.4508208072318141e-01	1.4495255176743657e-01	1.4473807729582369e-01	1.4460365232144223e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.9752521806490050e-02	1.9907710041169327e-02	1.9749633848362834e-02	1.9918614723224575e-02	1.9630099395408315e-02	1.9520602401609556e-02	1.9867326632076555e-02	1.9914908482603463e-02	1.9751659571625318e-02	1.9867940594666379e-02	1.9910061849388479e-02	1.9993755571838530e-02	1.9756685142004238e-02	2.0006639324107137e-02	1.9727228098351431e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_5
1.4171672521127482e-01	1.4155843266815554e-01	1.4177875711520077e-01	1.4167071338862858e-01	1.4167987174778221e-01	1.4155855867697451e-01	1.4167983269442314e-01	1.4167647176408296e-01	1.4153130755601534e-01	1.4164324954144422e-01	1.4160932902702195e-01	1.4148497844553937e-01	1.4159263417087384e-01	1.4157777562372487e-01	1.4157803158135704e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9858154037827397e-02	2.0024497750314747e-02	1.9963410803315179e-02	1.9982470241141109e-02	1.9954704808394962e-02	1.9899140383539845e-02	1.9959643913631770e-02	2.0026720663235287e-02	1.9863253229164990e-02	1.9944905962240515e-02	1.9769041794424815e-02	1.9633750859816324e-02	1.9944977119024182e-02	1.9817635260919158e-02	2.0002722818273092e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_6
1.4185214611475297e-01	1.4198202714811478e-01	1.4199452998657666e-01	1.4194205382037922e-01	1.4211906044755018e-01	1.4217573575000342e-01	1.4201753705882036e-01	1.4196825817825018e-01	1.4188824879704309e-01	1.4202623549990862e-01	1.4217776865097703e-01	1.4215764324284472e-01	1.4210332224004069e-01	1.4207261544952099e-01	1.4213512485670898e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9529457287514568e-02	1.9499831494035766e-02	1.9595450464446423e-02	1.9692893641954836e-02	1.9630130139554267e-02	1.9619581164798391e-02	1.9635320164790995e-02	1.9574491907022616e-02	1.9589850181959460e-02	1.9535320266187053e-02	1.9606762207516837e-02	1.9703458669995788e-02	1.9591920637780248e-02	1.9605110652120866e-02	1.9625433017878287e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_7
1.4161720516708556e-01	1.4143401711083528e-01	1.4165162267982334e-01	1.4161810700724875e-01	1.4164397334240603e-01	1.4155832368642052e-01	1.4165561253465256e-01	1.4155997427709177e-01	1.4157590785440421e-01	1.4150008921955529e-01	1.4152159450708837e-01	1.4154244292874296e-01	1.4156713514293712e-01	1.4160759282637689e-01	1.4169281697011379e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9582035914731451e-02	1.9429021092008714e-02	1.9409668141301666e-02	1.9628196185232785e-02	1.9516316009589627e-02	1.9478127321589898e-02	1.9494930254479747e-02	1.9448715753483770e-02	1.9482682788749990e-02	1.9573341742099716e-02	1.9204341975823099e-02	1.9378813507820648e-02	1.9648553796417358e-02	1.9496218228837896e-02	1.9456406516102396e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_8
1.5725518101742231e-01	1.5736272746166405e-01	1.5715733110033686e-01	1.5734531532721305e-01	1.5721911172035175e-01	1.5732757669126698e-01	1.5713622628422436e-01	1.5729360258878866e-01	1.5731529337613312e-01	1.5734355811645709e-01	1.5742077257527551e-01	1.5726555237442569e-01	1.5733633502080138e-01	1.5729151556849716e-01	1.5727161592816968e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5517777297654066e-02	2.5553595996251822e-02	2.5443741630021721e-02	2.5497203862219320e-02	2.5483506737882633e-02	2.5593269255675760e-02	2.5393812492936693e-02	2.5485425911527429e-02	2.5688586624219259e-02	2.5547735726196133e-02	2.5492013862483134e-02	2.5597270976764008e-02	2.5509385132761846e-02	2.5493654465736648e-02	2.5399492167672857e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_9
1.7365267527488434e-01	1.7368296009896100e-01	1.7394953575101485e-01	1.7394502556676139e-01	1.7389548018396936e-01	1.7389107933139281e-01	1.7376925292789630e-01	1.7397727270805718e-01	1.7392364191041218e-01	1.7383539969013106e-01	1.7394640837702097e-01	1.7395502483381059e-01	1.7383705382218981e-01	1.7385459911123563e-01	1.7385963194884396e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.1686414503618317e-02	3.1245574803257327e-02	3.1427095740999410e-02	3.1932927718488519e-02	3.1685536101331541e-02	3.1699321703724082e-02	3.1283881292329757e-02	3.1541896779207927e-02	3.1749380756675549e-02	3.1579272929253555e-02	3.1700512047389259e-02	3.1380828748784936e-02	3.1480914957349136e-02	3.1621288966901723e-02	3.1817515986084975e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_10
1.9883768216867515e-01	1.9850412562146930e-01	1.9855749493769190e-01	1.9863557460440259e-01	1.9868458686187090e-01	1.9862437533800259e-01	1.9877528493384003e-01	1.9865070853519354e-01	1.9860306475572825e-01	1.9850725424218554e-01	1.9862168243953116e-01	1.9871295768970443e-01	1.9857947587225599e-01	1.9851883239461499e-01	1.9867231599714430e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.1947333594079914e-02	4.2086482225732573e-02	4.2029128347551528e-02	4.2162646900796692e-02	4.1819464602375823e-02	4.2036627024967813e-02	4.2296875471622315e-02	4.1978413897125429e-02	4.2016482166527591e-02	4.2031225479174712e-02	4.2030758140996070e-02	4.2275847383920824e-02	4.1903929007252275e-02	4.2057732545599802e-02	4.1940978625241231e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_11
1.0770589828491076e-01	1.0766336959020451e-01	1.0758337576343420e-01	1.0746979372318378e-01	1.0748898225494799e-01	1.0739141798831109e-01	1.0753982318316822e-01	1.0751082596107656e-01	1.0758748867257328e-01	1.0762407899740023e-01	1.0760224931753450e-01	1.0765981499820332e-01	1.0744723235785116e-01	1.0745100561275260e-01	1.0760968577303627e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2811501491836845e-02	1.2747730711608490e-02	1.2628025637425665e-02	1.2705455323621835e-02	1.2631732767698058e-02	1.2584371198055045e-02	1.2616564170494893e-02	1.2712828822646401e-02	1.2665219768993520e-02	1.2703659360479787e-02	1.2677387079620274e-02	1.2751748982222751e-02	1.2521239876084909e-02	1.2568177598710092e-02	1.2664672032199654e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_12
1.2489321535433739e-01	1.2503662662335374e-01	1.2488107665188715e-01	1.2499560782079745e-01	1.2503144135260627e-01	1.2502226889366017e-01	1.2507912003099408e-01	1.2494670645124294e-01	1.2481624825844953e-01	1.2493733438156897e-01	1.2494496052441685e-01	1.2496590340117517e-01	1.2499165261161677e-01	1.2501258253498715e-01	1.2495473812586821e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.8847640822471437e-02	1.8828143830934174e-02	1.8736095547766909e-02	1.8947583742223696e-02	1.8890780491914807e-02	1.8876817577645699e-02	1.8990016472989021e-02	1.8786219820082658e-02	1.8639499917894244e-02	1.8887390982909869e-02	1.8903816969469408e-02	1.8855483815573965e-02	1.8852790876550372e-02	1.8896614586699459e-02	1.8999218149756553e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_13
1.5481440900405699e-01	1.5480264316774267e-01	1.5481348955282417e-01	1.5481044326540258e-01	1.5483833729769506e-01	1.5483671713012137e-01	1.5474458062907154e-01	1.5478704162171364e-01	1.5476794495705570e-01	1.5485028900989395e-01	1.5478449267235830e-01	1.5485628039912178e-01	1.5479505507289298e-01	1.5480562286878916e-01	1.5479027354932470e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1594369180191838e-02	3.1563639881946694e-02	3.1474821569681219e-02	3.1404437379395293e-02	3.1425540940879820e-02	3.1492155494150645e-02	3.1371455310848645e-02	3.1471219171815695e-02	3.1329399893041121e-02	3.1732423519875250e-02	3.1451354928241596e-02	3.1659970111379977e-02	3.1465816287306173e-02	3.1359310703386184e-02	3.1670564524710815e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_14
1.8042084532141506e-01	1.8049918016351615e-01	1.8044005342243064e-01	1.8037977302864822e-01	1.8046914282015544e-01	1.8051913684637103e-01	1.8060251039826095e-01	1.8036455528781545e-01	1.8050717625919427e-01	1.8046282571715597e-01	1.8050535207259946e-01	1.8020169528471336e-01	1.8048257652275559e-01	1.8044743464200108e-01	1.8054070172974229e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.4817118972809003e-02	4.4497714717788649e-02	4.4589897858754578e-02	4.4737230308580143e-02	4.4488872066182190e-02	4.4592281522116750e-02	4.4884627061723935e-02	4.4865149515276863e-02	4.4834083044749590e-02	4.4791464331395033e-02	4.4421446240803387e-02	4.4628114413182526e-02	4.4490988299885854e-02	4.4670266657882318e-02	4.4675896269662181e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_15
1.9329553903377278e-01	1.9334392408092227e-01	1.9310580996959886e-01	1.9366611434616490e-01	1.9354543553484638e-01	1.9336652355099157e-01	1.9336980166062251e-01	1.9342123653652046e-01	1.9338215487768801e-01	1.9338417543292694e-01	1.9330670100082945e-01	1.9350660221510588e-01	1.9328079257706035e-01	1.9347833528829742e-01	1.9322187104119590e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.9751554603941886e-02	5.0063770558038873e-02	4.9673932020807568e-02	5.0029361818700158e-02	5.0244960533847492e-02	4.9435383613726631e-02	4.9711130762331288e-02	4.9969126927524393e-02	4.9507206280498040e-02	4.9596407395820157e-02	4.9065863045231951e-02	5.0263061496576882e-02	5.0256428333967068e-02	4.9702848177659124e-02	4.9740395919181300e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_16
7.0928112586770981e-02	7.0842848830160315e-02	7.0768202900493321e-02	7.0627752824389128e-02	7.0869894913278608e-02	7.0771032671207865e-02	7.0894121565088480e-02	7.0831633235228800e-02	7.0906512772313149e-02	7.0934432419794413e-02	7.0733666487597158e-02	7.0828977388415093e-02	7.0631134516630584e-02	7.0771388002773897e-02	7.0958424518797483e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9081534738334180e-03	7.9416948552771052e-03	8.0447128133124823e-03	7.9478936123928076e-03	7.9993251386431576e-03	7.9842622044782423e-03	7.9475310114958155e-03	8.0655240583889683e-03	8.0951203283250693e-03	7.9962929356959499e-03	7.9680772626775954e-03	7.9309291588054928e-03	7.8841664935881926e-03	7.8933583401987056e-03	8.0096323408671045e-03	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_17
8.0425468351621551e-02	8.0417960063133107e-02	8.0376670359514846e-02	8.0403606806374719e-02	8.0416448985801428e-02	8.0407490128348164e-02	8.0383306377930452e-02	8.0434959110503121e-02	8.0406268623930049e-02	8.0513561946030640e-02	8.0451869578428148e-02	8.0353040708882620e-02	8.0420270053223109e-02	8.0451430660875956e-02	8.0460369066636089e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2081017581173133e-02	1.1939406637530167e-02	1.2044191221118890e-02	1.1919780787988925e-02	1.2054371614867963e-02	1.2033525719323371e-02	1.2033058404117676e-02	1.2033122323646117e-02	1.1973622130528487e-02	1.1928423483743220e-02	1.1949783292424427e-02	1.1915453340804572e-02	1.2003445180459281e-02	1.1978038510121171e-02	1.1908393654499798e-02	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_18
9.7799943830513977e-02	9.7764363886709726e-02	9.7859731622730040e-02	9.7915614210188184e-02	9.7923497376787516e-02	9.7718703218730232e-02	9.7847616390340814e-02	9.7793223090514581e-02	9.7876058213446249e-02	9.7863445157359702e-02	9.7752746961199760e-02	9.7897669845406043e-02	9.7895871448706956e-02	9.7851093023253288e-02	9.7807210404582484e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1031590908044129e-02	2.0851069496155367e-02	2.0719885801050539e-02	2.0842253065473854e-02	2.0949504939601502e-02	2.0768832069913232e-02	2.0795027389195354e-02	2.0859673241840796e-02	2.0833762429594945e-02	2.0849323538171403e-02	2.0880434873663607e-02	2.0831939982581576e-02	2.0818083185159653e-02	2.0832814638187008e-02	2.0849166900086001e-02	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_y
3.7097487391216390e+01	3.7240165705430051e+01	3.7419118708353459e+01	3.7147570451233470e+01	3.7037982764162699e+01	3.6917747965262080e+01	3.6889049091624322e+01	3.7192437899342828e+01	3.7265969436372345e+01	3.6680070267619719e+01	3.7015062020582853e+01	3.7149773458136039e+01	3.7128414528903512e+01	3.6772928098313706e+01	3.6854631480781961e+01	
1.1129246217364916e+01	1.1172049711629015e+01	1.1225735612506037e+01	1.1144271135370042e+01	1.1111394829248811e+01	1.1075324389578624e+01	1.1066714727487296e+01	1.1157731369802848e+01	1.1179790830911703e+01	1.1004021080285915e+01	1.1104518606174857e+01	1.1144932037440810e+01	1.1138524358671054e+01	1.1031878429494112e+01	1.1056389444234590e+01	
1.4838994956486555e+01	1.4896066282172020e+01	1.4967647483341382e+01	1.4859028180493391e+01	1.4815193105665081e+01	1.4767099186104831e+01	1.4755619636649730e+01	1.4876975159737130e+01	1.4906387774548939e+01	1.4672028107047888e+01	1.4806024808233142e+01	1.4859909383254415e+01	1.4851365811561404e+01	1.4709171239325483e+01	1.4741852592312785e+01	
1.4838994956486555e+01	1.4896066282172020e+01	1.4967647483341382e+01	1.4859028180493391e+01	1.4815193105665081e+01	1.4767099186104831e+01	1.4755619636649730e+01	1.4876975159737130e+01	1.4906387774548939e+01	1.4672028107047888e+01	1.4806024808233142e+01	1.4859909383254415e+01	1.4851365811561404e+01	1.4709171239325483e+01	1.4741852592312785e+01	
1.4838994956486555e+01	1.4896066282172020e+01	1.4967647483341382e+01	1.4859028180493391e+01	1.4815193105665081e+01	1.4767099186104831e+01	1.4755619636649730e+01	1.4876975159737130e+01	1.4906387774548939e+01	1.4672028107047888e+01	1.4806024808233142e+01	1.4859909383254415e+01	1.4851365811561404e+01	1.4709171239325483e+01	1.4741852592312785e+01	
1.4838994956486555e+01	1.4896066282172020e+01	1.4967647483341382e+01	1.4859028180493391e+01	1.4815193105665081e+01	1.4767099186104831e+01	1.4755619636649730e+01	1.4876975159737130e+01	1.4906387774548939e+01	1.4672028107047888e+01	1.4806024808233142e+01	1.4859909383254415e+01	1.4851365811561404e+01	1.4709171239325483e+01	1.4741852592312785e+01	
1.4838994956486555e+01	1.4896066282172020e+01	1.4967647483341382e+01	1.4859028180493391e+01	1.4815193105665081e+01	1.4767099186104831e+01	1.4755619636649730e+01	1.4876975159737130e+01	1.4906387774548939e+01	1.4672028107047888e+01	1.4806024808233142e+01	1.4859909383254415e+01	1.4851365811561404e+01	1.4709171239325483e+01	1.4741852592312785e+01	
1.8548743695608195e+01	1.8620082852715026e+01	1.8709559354176729e+01	1.8573785225616735e+01	1.8518991382081349e+01	1.8458873982631040e+01	1.8444524545812161e+01	1.8596218949671414e+01	1.8632984718186172e+01	1.8340035133809860e+01	1.8507531010291427e+01	1.8574886729068020e+01	1.8564207264451756e+01	1.8386464049156853e+01	1.8427315740390981e+01	
2.2258492434729831e+01	2.2344099423258029e+01	2.2451471225012074e+01	2.2288542270740084e+01	2.2222789658497621e+01	2.2150648779157248e+01	2.2133429454974593e+01	2.2315462739605696e+01	2.2359581661823405e+01	2.2008042160571829e+01	2.2209037212349713e+01	2.2289864074881621e+01	2.2277048717342108e+01	2.2063756858988224e+01	2.2112778888469180e+01	
2.9677989912973111e+01	2.9792132564344040e+01	2.9935294966682765e+01	2.9718056360986782e+01	2.9630386211330162e+01	2.9534198372209662e+01	2.9511239273299459e+01	2.9753950319474260e+01	2.9812775549097879e+01	2.9344056214095776e+01	2.9612049616466283e+01	2.9719818766508830e+01	2.9702731623122808e+01	2.9418342478650967e+01	2.9483705184625570e+01	
1.0786913428028441e+01	1.0805699028804870e+01	1.0848068564732246e+01	1.0786902927746986e+01	1.0774028415694927e+01	1.0733857548001101e+01	1.0744228039454679e+01	1.0814901820508338e+01	1.0772810633246195e+01	1.0691988707350268e+01	1.0749814926921410e+01	1.0801923462712656e+01	1.0777806633018022e+01	1.0692762988123288e+01	1.0726820597977946e+01	
1.5101678799239819e+01	1.5127978640326818e+01	1.5187295990625145e+01	1.5101664098845779e+01	1.5083639781972895e+01	1.5027400567201541e+01	1.5041919255236550e+01	1.5140862548711674e+01	1.5081934886544675e+01	1.4968784190290375e+01	1.5049740897689974e+01	1.5122692847797719e+01	1.5088929286225232e+01	1.4969868183372604e+01	1.5017548837169125e+01	
2.3731209541662572e+01	2.3772537863370712e+01	2.3865750842410939e+01	2.3731186441043366e+01	2.3702862514528839e+01	2.3614486605602419e+01	2.3637301686800296e+01	2.3792784005118342e+01	2.3700183393141629e+01	2.3522375156170590e+01	2.3649592839227100e+01	2.3764231617967845e+01	2.3711174592639647e+01	2.3524078573871229e+01	2.3599005315551480e+01	
3.2360740284085324e+01	3.2417097086414607e+01	3.2544205694196741e+01	3.2360708783240952e+01	3.2322085247084779e+01	3.2201572644003299e+01	3.2232684118364034e+01	3.2444705461525011e+01	3.2318431899738584e+01	3.2075966122050801e+01	3.2249444780764229e+01	3.2405770388137967e+01	3.2333419899054064e+01	3.2078288964369861e+01	3.2180461793933837e+01	
3.6675505655296703e+01	3.6739376697936557e+01	3.6883433120089634e+01	3.6675469954339754e+01	3.6631696613362749e+01	3.6495115663203741e+01	3.6530375334145909e+01	3.6770666189728352e+01	3.6627556153037069e+01	3.6352761604990917e+01	3.6549370751532791e+01	3.6726539773223038e+01	3.6644542552261278e+01	3.6355394159619181e+01	3.6471190033125019e+01	
8.4011567341172313e+00	8.4007902247909403e+00	8.4470429885532745e+00	8.3869182642267219e+00	8.4066815505881767e+00	8.3847669622093566e+00	8.3823181503311179e+00	8.4246649826113469e+00	8.3902070333379051e+00	8.3283811086190997e+00	8.3780184981174877e+00	8.3930105203933376e+00	8.3975502895170049e+00	8.3433211247873285e+00	8.3455657115815427e+00	
1.1201542312156310e+01	1.1201053633054588e+01	1.1262723984737699e+01	1.1182557685635629e+01	1.1208908734117568e+01	1.1179689282945811e+01	1.1176424200441490e+01	1.1232886643481796e+01	1.1186942711117206e+01	1.1104508144825466e+01	1.1170691330823317e+01	1.1190680693857782e+01	1.1196733719356008e+01	1.1124428166383105e+01	1.1127420948775390e+01	
1.6802313468234463e+01	1.6801580449581881e+01	1.6894085977106549e+01	1.6773836528453444e+01	1.6813363101176353e+01	1.6769533924418713e+01	1.6764636300662236e+01	1.6849329965222694e+01	1.6780414066675810e+01	1.6656762217238199e+01	1.6756036996234975e+01	1.6786021040786675e+01	1.6795100579034010e+01	1.6686642249574657e+01	1.6691131423163085e+01	

#plot#xiexiyeyytheyth
2.2200869067881915e-01	4.1032399660706725e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.1896771395684098e-02	8.1634984690051680e-04	5.0993613971371965e-01	6.3649332106795126e-03	3.7053893951155700e+01	7.2523882045198329e-01	3.6798250672967207e+01	7.8681980585009925e-01	
1.2392269701284014e-01	5.0537890550057547e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4054849491395842e-02	3.3638622938026325e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.1116168185346709e+01	2.1757164613559440e-01	1.1257149983860806e+01	3.0730569426212473e-01	
1.4738779972797020e-01	8.3767915689330751e-04	5.0000000000000003e-02	0.0000000000000000e+00	1.9568263558135901e-02	3.1283100446005354e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.4821557580462278e+01	2.9009552818079237e-01	1.4772540170619418e+01	3.2469872836011565e-01	
1.4497528322029471e-01	8.2100516934119295e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.9818359165528415e-02	4.8933412662781231e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.4821557580462278e+01	2.9009552818079237e-01	1.4904239266929965e+01	4.5476988421473041e-01	
1.4162244461416662e-01	2.8332314541470473e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9909668643017558e-02	3.8648993981611936e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.4821557580462278e+01	2.9009552818079237e-01	1.4943995679107138e+01	4.0773888847613893e-01	
1.4204082048276614e-01	3.7514634920851977e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9602334126503761e-02	1.9926278695700042e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.4821557580462278e+01	2.9009552818079237e-01	1.4742676603525334e+01	3.2604023139792543e-01	
1.4158309435031888e-01	2.4572377421409251e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9481824615217913e-02	3.9428961187384123e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.4821557580462278e+01	2.9009552818079237e-01	1.4664413439099743e+01	3.5323057361741783e-01	
1.5728944767673517e-01	2.7486791169327088e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5513098142666887e-02	2.7638760522408023e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.8526946975577850e+01	3.6261941022599165e-01	1.8593373165353885e+01	4.8942048858296189e-01	
1.7386500276910541e-01	3.5511905098512334e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.1588824202359735e-02	7.0681139924528885e-04	5.0993613971371965e-01	6.3649332106795126e-03	2.2232336370693417e+01	4.3514329227118881e-01	2.2673085543755999e+01	5.4428140720432749e-01	
1.9863236109282070e-01	3.4587348086707100e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.2040928360864309e-02	4.6261045932411722e-04	5.0993613971371965e-01	6.3649332106795126e-03	2.9643115160924555e+01	5.8019105636158474e-01	2.9859809827935958e+01	6.2772947326266992e-01	
1.0755566949857255e-01	3.3513397271171976e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2666020988113215e-02	2.7791150235709775e-04	4.5603937030001168e-01	5.3626203989304497e-03	1.0767235181488093e+01	1.5944984141888580e-01	1.0813846711907157e+01	2.4476027237634032e-01	
1.2496729886779745e-01	2.4746087486499508e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.8862540906992152e-02	3.3432524586140698e-04	4.5603937030001168e-01	5.3626203989304497e-03	1.5074129254083331e+01	2.2322977798644020e-01	1.4780562220009283e+01	2.0838584013601552e-01	
1.5480650801320434e-01	1.1033169115095672e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1497765259790061e-02	4.3926985973308534e-04	4.5603937030001168e-01	5.3626203989304497e-03	2.3687917399273807e+01	3.5078965112154931e-01	2.3296610096833117e+01	5.4101256803108277e-01	
1.8045619730111834e-01	3.3588503721217015e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.4665676752052873e-02	5.4843725167810612e-04	4.5603937030001168e-01	5.3626203989304497e-03	3.2301705544464276e+01	4.7834952425665950e-01	3.2595978923036505e+01	6.0066791890136595e-01	
1.9337833447643624e-01	4.9330291497538239e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.9800762099190196e-02	1.2257298212859542e-03	4.5603937030001168e-01	5.3626203989304497e-03	3.6608599617059511e+01	5.4212946082420987e-01	3.6319881790200441e+01	1.0105062582053088e+00	
7.0819875708862626e-02	3.7125673738260835e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.9744449351986726e-03	2.2404642101965565e-04	3.4654620468757447e-01	4.1145236867431356e-03	8.3873596095854595e+00	1.1068367104788070e-01	8.4716409147979643e+00	1.4554756332105903e-01	
8.0421514721415607e-02	1.3981445224380156e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1986375592156482e-02	2.0829073110712232e-04	3.4654620468757447e-01	4.1145236867431356e-03	1.1183146146113943e+01	1.4757822806384110e-01	1.1042893279449061e+01	2.0878955195708970e-01	
9.7837785912031322e-02	2.2532534280136465e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.0847557497247930e-02	2.5979236532263543e-04	3.4654620468757447e-01	4.1145236867431356e-03	1.6774719219170919e+01	2.2136734209576139e-01	1.6978318860695833e+01	2.6754080998184732e-01	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0256822331574931e+00	1.8151901313028193e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684097e-04	0.0000000000000000e+00	4.3498133624810551e+00	1.9092689338675570e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136819e-03	0.0000000000000000e+00	4.6757011240776718e+00	2.0012458547026674e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705228e-03	0.0000000000000000e+00	5.0033118370711138e+00	2.0920481077251107e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273639e-03	0.0000000000000000e+00	5.3326140003340319e+00	2.1826243726515202e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842050e-03	0.0000000000000000e+00	5.6635780272552818e+00	2.2739401085080149e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410456e-03	0.0000000000000000e+00	5.9961760261788655e+00	2.3669708237824899e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978867e-03	0.0000000000000000e+00	6.3303816165905298e+00	2.4626935535055769e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547278e-03	0.0000000000000000e+00	6.6661697736862893e+00	2.5620769190953147e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-03	0.0000000000000000e+00	7.0035166957624719e+00	2.6660702713389106e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684100e-03	0.0000000000000000e+00	7.3423996901656503e+00	2.7755925168387102e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.7086448535252510e-03	0.0000000000000000e+00	7.6827970744917069e+00	2.8915212817239933e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2276125674820913e-03	0.0000000000000000e+00	8.0246880904303506e+00	3.0146830579110317e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7465802814389323e-03	0.0000000000000000e+00	8.3680528281844868e+00	3.1458449016255247e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2655479953957734e-03	0.0000000000000000e+00	8.7128721598012344e+00	3.2857081186139592e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7845157093526145e-03	0.0000000000000000e+00	9.0591276800660623e+00	3.4349041939947289e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.3034834233094556e-03	0.0000000000000000e+00	9.4068016538573467e+00	3.5939930326042346e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.8224511372662958e-03	0.0000000000000000e+00	9.7558769690527232e+00	3.7634633947625207e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3414188512231378e-03	0.0000000000000000e+00	1.0106337094232815e+01	3.9437352648831664e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8603865651799780e-03	0.0000000000000000e+00	1.0458166040552012e+01	4.1351637901196481e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136820e-02	0.0000000000000000e+00	1.0811348327246169e+01	4.3380443773576710e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0898321993093660e-02	0.0000000000000000e+00	1.1165868950328839e+01	4.5526185348542419e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1417289707050502e-02	0.0000000000000000e+00	1.1521713354094674e+01	4.7790800794207855e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1936257421007342e-02	0.0000000000000000e+00	1.1878867405104067e+01	5.0175813884877785e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2455225134964183e-02	0.0000000000000000e+00	1.2237317368368995e+01	5.2682394462177651e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2974192848921024e-02	0.0000000000000000e+00	1.2597049885498537e+01	5.5311415038158251e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3493160562877865e-02	0.0000000000000000e+00	1.2958051954594723e+01	5.8063502391123156e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4012128276834707e-02	0.0000000000000000e+00	1.3320310911716669e+01	6.0939083552087303e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4531095990791547e-02	0.0000000000000000e+00	1.3683814413753961e+01	6.3938426008739668e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5050063704748389e-02	0.0000000000000000e+00	1.4048550422569912e+01	6.7061672266571293e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705229e-02	0.0000000000000000e+00	1.4414507190292253e+01	7.0308869116672634e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6087999132662071e-02	0.0000000000000000e+00	1.4781673245643033e+01	7.3679992085004198e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6606966846618911e-02	0.0000000000000000e+00	1.5150037381212151e+01	7.7174965598214795e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7125934560575751e-02	0.0000000000000000e+00	1.5519588641589579e+01	8.0793679414354747e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7644902274532592e-02	0.0000000000000000e+00	1.5890316312280710e+01	8.4536001848388309e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8163869988489435e-02	0.0000000000000000e+00	1.6262209909337461e+01	8.8401790284351389e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8682837702446276e-02	0.0000000000000000e+00	1.6635259169644669e+01	9.2390899417385042e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9201805416403116e-02	0.0000000000000000e+00	1.7009454041807892e+01	9.6503187616143027e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9720773130359956e-02	0.0000000000000000e+00	1.7384784677593764e+01	1.0073852174354099e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.0239740844316800e-02	0.0000000000000000e+00	1.7761241423879238e+01	1.0509678072415174e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273640e-02	0.0000000000000000e+00	1.8138814815070141e+01	1.0957785810128104e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.1277676272230480e-02	0.0000000000000000e+00	1.8517495565953194e+01	1.1418166378654968e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.1796643986187320e-02	0.0000000000000000e+00	1.8897274564949161e+01	1.1890812516980640e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.2315611700144160e-02	0.0000000000000000e+00	1.9278142867737564e+01	1.2375718772717483e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.2834579414101004e-02	0.0000000000000000e+00	1.9660091691226228e+01	1.2872881523964601e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.3353547128057844e-02	0.0000000000000000e+00	2.0043112407841257e+01	1.3382298971331292e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.3872514842014685e-02	0.0000000000000000e+00	2.0427196540115037e+01	1.3903971107465301e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.4391482555971525e-02	0.0000000000000000e+00	2.0812335755551970e+01	1.4437899669965359e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.4910450269928365e-02	0.0000000000000000e+00	2.1198521861753161e+01	1.4984088082358131e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.5429417983885209e-02	0.0000000000000000e+00	2.1585746801783074e+01	1.5542541386843822e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842049e-02	0.0000000000000000e+00	2.1974002649762248e+01	1.6113266171717475e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.6467353411798889e-02	0.0000000000000000e+00	2.2363281606671674e+01	1.6696270495733425e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.6986321125755729e-02	0.0000000000000000e+00	2.2753575996355551e+01	1.7291563811162540e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.7505288839712573e-02	0.0000000000000000e+00	2.3144878261709948e+01	1.7899156886877061e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.8024256553669413e-02	0.0000000000000000e+00	2.3537180961046204e+01	1.8519061732467228e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.8543224267626253e-02	0.0000000000000000e+00	2.3930476764618387e+01	1.9151291524129777e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.9062191981583094e-02	0.0000000000000000e+00	2.4324758451305232e+01	1.9795860532862350e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.9581159695539934e-02	0.0000000000000000e+00	2.4720018905437385e+01	2.0452784055330744e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.0100127409496778e-02	0.0000000000000000e+00	2.5116251113761702e+01	2.1122078347651452e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.0619095123453618e-02	0.0000000000000000e+00	2.5513448162534772e+01	2.1803760562228227e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410458e-02	0.0000000000000000e+00	2.5911603234738429e+01	2.2497848687708788e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.1657030551367302e-02	0.0000000000000000e+00	2.6310709607410566e+01	2.3204361492067185e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.2175998265324142e-02	0.0000000000000000e+00	2.6710760649084854e+01	2.3923318468772465e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.2694965979280982e-02	0.0000000000000000e+00	2.7111749817333724e+01	2.4654739785975885e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.3213933693237822e-02	0.0000000000000000e+00	2.7513670656408898e+01	2.5398646238621474e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.3732901407194663e-02	0.0000000000000000e+00	2.7916516794974555e+01	2.6155059203370703e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.4251869121151503e-02	0.0000000000000000e+00	2.8320281943928229e+01	2.6924000596222113e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.4770836835108343e-02	0.0000000000000000e+00	2.8724959894305076e+01	2.7705492832699226e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.5289804549065183e-02	0.0000000000000000e+00	2.9130544515261171e+01	2.8499558790477262e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.5808772263022030e-02	0.0000000000000000e+00	2.9537029752132089e+01	2.9306221774320482e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978871e-02	0.0000000000000000e+00	2.9944409624562841e+01	3.0125505483200712e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.6846707690935711e-02	0.0000000000000000e+00	3.0352678224705958e+01	3.0957433979473943e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.7365675404892551e-02	0.0000000000000000e+00	3.0761829715484318e+01	3.1802031659993588e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.7884643118849391e-02	0.0000000000000000e+00	3.1171858328915540e+01	3.2659323229042010e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.8403610832806231e-02	0.0000000000000000e+00	3.1582758364495394e+01	3.3529333672973620e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.8922578546763072e-02	0.0000000000000000e+00	3.1994524187637101e+01	3.4412088236458320e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.9441546260719912e-02	0.0000000000000000e+00	3.2407150228164291e+01	3.5307612400229766e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.9960513974676752e-02	0.0000000000000000e+00	3.2820630978855007e+01	3.6215931860240045e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.0479481688633599e-02	0.0000000000000000e+00	3.3234960994034530e+01	3.7137072508133455e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.0998449402590439e-02	0.0000000000000000e+00	3.3650134888214879e+01	3.8071060412953823e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547280e-02	0.0000000000000000e+00	3.4066147334778897e+01	3.9017921804007085e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.2036384830504120e-02	0.0000000000000000e+00	3.4482993064707109e+01	3.9977683054804887e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.2555352544460960e-02	0.0000000000000000e+00	3.4900666865345329e+01	4.0950370668018987e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.3074320258417800e-02	0.0000000000000000e+00	3.5319163579211455e+01	4.1936011261381880e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.3593287972374641e-02	0.0000000000000000e+00	3.5738478102839814e+01	4.2934631554473910e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.4112255686331481e-02	0.0000000000000000e+00	3.6158605385661318e+01	4.3946258356336925e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.4631223400288321e-02	0.0000000000000000e+00	3.6579540428918214e+01	4.4970918553865893e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.5150191114245168e-02	0.0000000000000000e+00	3.7001278284611786e+01	4.6008639100923778e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.5669158828202008e-02	0.0000000000000000e+00	3.7423814054481888e+01	4.7059447008137534e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.6188126542158849e-02	0.0000000000000000e+00	3.7847142889016865e+01	4.8123369333330048e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-02	0.0000000000000000e+00	3.8271259986492822e+01	4.9200433172548435e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.7226061970072529e-02	0.0000000000000000e+00	3.8696160592040911e+01	5.0290665651649080e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.7745029684029369e-02	0.0000000000000000e+00	3.9121839996741812e+01	5.1394093918408199e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.8263997397986209e-02	0.0000000000000000e+00	3.9548293536746058e+01	5.2510745135121057e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.8782965111943050e-02	0.0000000000000000e+00	3.9975516592419488e+01	5.3640646471661624e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.9301932825899890e-02	0.0000000000000000e+00	4.0403504587512742e+01	5.4783825098974361e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.9820900539856730e-02	0.0000000000000000e+00	4.0832252988353929e+01	5.5940308182968614e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.0339868253813577e-02	0.0000000000000000e+00	4.1261757303063646e+01	5.7110122878795062e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.0858835967770417e-02	0.0000000000000000e+00	4.1692013080791419e+01	5.8293296325476609e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.1377803681727258e-02	0.0000000000000000e+00	4.2123015910973102e+01	5.9489855640875797e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684098e-02	0.0000000000000000e+00	4.2554761422607974e+01	6.0699827916975027e+00	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0993613971371965e-01	3.1584637926270283e+00	3.5149316133099207e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684097e-04	5.0993613971371965e-01	3.4305757980576477e+00	3.5393109621960245e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136819e-03	5.0993613971371965e-01	3.7053719768355622e+00	3.5480737805879697e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705228e-03	5.0993613971371965e-01	3.9827355506074658e+00	3.5426922385843451e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273639e-03	5.0993613971371965e-01	4.2625612405492364e+00	3.5245058425770692e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842050e-03	5.0993613971371965e-01	4.5447534167661185e+00	3.4947480739785980e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410456e-03	5.0993613971371965e-01	4.8292246397367853e+00	3.4545678940703511e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978867e-03	5.0993613971371965e-01	5.1158944935125454e+00	3.4050476071274000e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547278e-03	5.0993613971371965e-01	5.4046886399335374e+00	3.3472181462555589e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-03	5.0993613971371965e-01	5.6955380429398721e+00	3.2820725621858787e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684100e-03	5.0993613971371965e-01	5.9883783256493350e+00	3.2105782995728155e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.7086448535252510e-03	5.0993613971371965e-01	6.2831492323895439e+00	3.1336887028403193e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2276125674820913e-03	5.0993613971371965e-01	6.5797941746567981e+00	3.0523540794522785e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7465802814389323e-03	5.0993613971371965e-01	6.8782598448906551e+00	2.9675325426158683e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2655479953957734e-03	5.0993613971371965e-01	7.1784958855703032e+00	2.8802007390180190e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7845157093526145e-03	5.0993613971371965e-01	7.4804546038360868e+00	2.7913644202010351e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.3034834233094556e-03	5.0993613971371965e-01	7.7840907238761492e+00	2.7020686161711915e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.8224511372662958e-03	5.0993613971371965e-01	8.0893611708737847e+00	2.6134068927874049e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3414188512231378e-03	5.0993613971371965e-01	8.3962248815116514e+00	2.5265287992515312e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8603865651799780e-03	5.0993613971371965e-01	8.7046426369650440e+00	2.4426441311896818e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136820e-02	5.0993613971371965e-01	9.0145769150525297e+00	2.3630220751493997e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0898321993093660e-02	5.0993613971371965e-01	9.3259917587961532e+00	2.2889827544342581e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1417289707050502e-02	5.0993613971371965e-01	9.6388526591104444e+00	2.2218783596436720e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1936257421007342e-02	5.0993613971371965e-01	9.9531264497153717e+00	2.1630612397006391e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2455225134964183e-02	5.0993613971371965e-01	1.0268781212673382e+01	2.1138374541562288e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2974192848921024e-02	5.0993613971371965e-01	1.0585786193199697e+01	2.0754066733443971e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3493160562877865e-02	5.0993613971371965e-01	1.0904111722599358e+01	2.0487929131761740e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4012128276834707e-02	5.0993613971371965e-01	1.1223729148353485e+01	2.0347746561323421e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4531095990791547e-02	5.0993613971371965e-01	1.1544610770517384e+01	2.0338259187997232e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5050063704748389e-02	5.0993613971371965e-01	1.1866729783710328e+01	2.0460800054173423e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705229e-02	5.0993613971371965e-01	1.2190060224074873e+01	2.0713240725245494e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6087999132662071e-02	5.0993613971371965e-01	1.2514576920666537e+01	2.1090260025210739e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6606966846618911e-02	5.0993613971371965e-01	1.2840255450804513e+01	2.1583878713976623e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7125934560575751e-02	5.0993613971371965e-01	1.3167072098973829e+01	2.2184152647981348e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7644902274532592e-02	5.0993613971371965e-01	1.3495003818919958e+01	2.2879903792418499e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8163869988489435e-02	5.0993613971371965e-01	1.3824028198620610e+01	2.3659389096219818e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8682837702446276e-02	5.0993613971371965e-01	1.4154123427856655e+01	2.4510845821728361e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9201805416403116e-02	5.0993613971371965e-01	1.4485268268136592e+01	2.5422891225560540e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9720773130359956e-02	5.0993613971371965e-01	1.4817442024756645e+01	2.6384783720053345e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0239740844316800e-02	5.0993613971371965e-01	1.5150624520803138e+01	2.7386568825421087e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273640e-02	5.0993613971371965e-01	1.5484796072924592e+01	2.8419138528230409e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1277676272230480e-02	5.0993613971371965e-01	1.5819937468719672e+01	2.9474231087822828e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1796643986187320e-02	5.0993613971371965e-01	1.6156029945603134e+01	3.0544393514473372e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2315611700144160e-02	5.0993613971371965e-01	1.6493055171026096e+01	3.1622923339739184e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2834579414101004e-02	5.0993613971371965e-01	1.6830995223939546e+01	3.2703801220363449e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3353547128057844e-02	5.0993613971371965e-01	1.7169832577400879e+01	3.3781621865972100e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3872514842014685e-02	5.0993613971371965e-01	1.7509550082233091e+01	3.4851527806659199e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4391482555971525e-02	5.0993613971371965e-01	1.7850130951654950e+01	3.5909148465022117e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4910450269928365e-02	5.0993613971371965e-01	1.8191558746807896e+01	3.6950545655930350e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5429417983885209e-02	5.0993613971371965e-01	1.8533817363112647e+01	3.7972165806656349e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842049e-02	5.0993613971371965e-01	1.8876891017394218e+01	3.8970798708049059e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6467353411798889e-02	5.0993613971371965e-01	1.9220764235719749e+01	3.9943542354007333e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6986321125755729e-02	5.0993613971371965e-01	1.9565421841898356e+01	4.0887773316853437e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7505288839712573e-02	5.0993613971371965e-01	1.9910848946596559e+01	4.1801122083173442e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8024256553669413e-02	5.0993613971371965e-01	2.0257030937026908e+01	4.2681452801000735e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8543224267626253e-02	5.0993613971371965e-01	2.0603953467170793e+01	4.3526846941188529e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9062191981583094e-02	5.0993613971371965e-01	2.0951602448499873e+01	4.4335590439116568e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9581159695539934e-02	5.0993613971371965e-01	2.1299964041163221e+01	4.5106163948918954e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0100127409496778e-02	5.0993613971371965e-01	2.1649024645610023e+01	4.5837235906644741e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0619095123453618e-02	5.0993613971371965e-01	2.1998770894620080e+01	4.6527658158663115e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410458e-02	5.0993613971371965e-01	2.2349189645716400e+01	4.7176463966362908e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1657030551367302e-02	5.0993613971371965e-01	2.2700267973936267e+01	4.7782868247424853e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2175998265324142e-02	5.0993613971371965e-01	2.3051993164938828e+01	4.8346269957986110e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2694965979280982e-02	5.0993613971371965e-01	2.3404352708428917e+01	4.8866256559045040e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3213933693237822e-02	5.0993613971371965e-01	2.3757334291878472e+01	4.9342610544896121e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3732901407194663e-02	5.0993613971371965e-01	2.4110925794527862e+01	4.9775318041284106e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4251869121151503e-02	5.0993613971371965e-01	2.4465115281651283e+01	5.0164579506361362e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4770836835108343e-02	5.0993613971371965e-01	2.4819890999070797e+01	5.0510822587964388e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5289804549065183e-02	5.0993613971371965e-01	2.5175241367905389e+01	5.0814717205543047e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5808772263022030e-02	5.0993613971371965e-01	2.5531154979541725e+01	5.1077192932965843e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978871e-02	5.0993613971371965e-01	2.5887620590814588e+01	5.1299458757755689e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6846707690935711e-02	5.0993613971371965e-01	2.6244627119385669e+01	5.1483025280468009e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7365675404892551e-02	5.0993613971371965e-01	2.6602163639310000e+01	5.1629729391861290e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7884643118849391e-02	5.0993613971371965e-01	2.6960219376780319e+01	5.1741761420963128e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8403610832806231e-02	5.0993613971371965e-01	2.7318783706039838e+01	5.1821694679167762e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8922578546763072e-02	5.0993613971371965e-01	2.7677846145455035e+01	5.1872517227975279e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9441546260719912e-02	5.0993613971371965e-01	2.8037396353740125e+01	5.1897665564169748e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9960513974676752e-02	5.0993613971371965e-01	2.8397424126325660e+01	5.1901059738766331e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0479481688633599e-02	5.0993613971371965e-01	2.8757919391864121e+01	5.1887139197906884e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0998449402590439e-02	5.0993613971371965e-01	2.9118872208865746e+01	5.1860898349367568e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547280e-02	5.0993613971371965e-01	2.9480272762458306e+01	5.1827920515080483e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2036384830504120e-02	5.0993613971371965e-01	2.9842111361264873e+01	5.1794408531290737e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2555352544460960e-02	5.0993613971371965e-01	3.0204378434393934e+01	5.1767209816319537e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3074320258417800e-02	5.0993613971371965e-01	3.0567064528536715e+01	5.1753833267028737e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3593287972374641e-02	5.0993613971371965e-01	3.0930160305166595e+01	5.1762454912288280e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4112255686331481e-02	5.0993613971371965e-01	3.1293656537836036e+01	5.1801908909084926e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4631223400288321e-02	5.0993613971371965e-01	3.1657544109566523e+01	5.1881660300393506e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5150191114245168e-02	5.0993613971371965e-01	3.2021814010327425e+01	5.2011756067496973e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5669158828202008e-02	5.0993613971371965e-01	3.2386457334599747e+01	5.2202751514152834e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6188126542158849e-02	5.0993613971371965e-01	3.2751465279021140e+01	5.2465610013881236e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-02	5.0993613971371965e-01	3.3116829140108479e+01	5.2811575690085855e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7226061970072529e-02	5.0993613971371965e-01	3.3482540312054830e+01	5.3252020660221333e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7745029684029369e-02	5.0993613971371965e-01	3.3848590284597620e+01	5.3798270929200731e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8263997397986209e-02	5.0993613971371965e-01	3.4214970640954853e+01	5.4461417608831686e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8782965111943050e-02	5.0993613971371965e-01	3.4581673055826684e+01	5.5252122503692713e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9301932825899890e-02	5.0993613971371965e-01	3.4948689293459701e+01	5.6180428816727745e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9820900539856730e-02	5.0993613971371965e-01	3.5316011205771048e+01	5.7255588398706814e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0339868253813577e-02	5.0993613971371965e-01	3.5683630730530375e+01	5.8485916338812016e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0858835967770417e-02	5.0993613971371965e-01	3.6051539889596967e+01	5.9878681737612915e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1377803681727258e-02	5.0993613971371965e-01	3.6419730787210007e+01	6.1440040446470556e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684098e-02	5.0993613971371965e-01	3.6788195608329865e+01	6.3175011851293517e-01	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5603937030001168e-01	3.3350245328936778e+00	2.7386748139922246e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684097e-04	4.5603937030001168e-01	3.6178405455622911e+00	2.7468261468812538e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136819e-03	4.5603937030001168e-01	3.9031507949002062e+00	2.7419704344461859e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705228e-03	4.5603937030001168e-01	4.1908534276893299e+00	2.7253707408732580e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273639e-03	4.5603937030001168e-01	4.4808563350910919e+00	2.6981886507835390e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842050e-03	4.5603937030001168e-01	4.7730756059776240e+00	2.6615068207061199e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410456e-03	4.5603937030001168e-01	5.0674343052796198e+00	2.6163477838109039e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978867e-03	4.5603937030001168e-01	5.3638614946500445e+00	2.5636902578673421e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547278e-03	4.5603937030001168e-01	5.6622914370192197e+00	2.5044838803135400e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-03	4.5603937030001168e-01	5.9626629429186515e+00	2.4396630786135443e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684100e-03	4.5603937030001168e-01	6.2649188276489989e+00	2.3701606306626111e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.7086448535252510e-03	4.5603937030001168e-01	6.5690054562174147e+00	2.2969213426356735e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2276125674820913e-03	4.5603937030001168e-01	6.8748723585727642e+00	2.2209161364982480e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7465802814389323e-03	4.5603937030001168e-01	7.1824719017337459e+00	2.1431566576415256e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2655479953957734e-03	4.5603937030001168e-01	7.4917590083997894e+00	2.0647102352056132e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7845157093526145e-03	4.5603937030001168e-01	7.8026909138710119e+00	1.9867145899554220e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.3034834233094556e-03	4.5603937030001168e-01	8.1152269547940836e+00	1.9103910130767907e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.8224511372662958e-03	4.5603937030001168e-01	8.4293283845436111e+00	1.8370537702591111e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3414188512231378e-03	4.5603937030001168e-01	8.7449582110477291e+00	1.7681122190808810e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8603865651799780e-03	4.5603937030001168e-01	9.0620810536462084e+00	1.7050607322932324e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136820e-02	4.5603937030001168e-01	9.3806630161834264e+00	1.6494504839440358e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0898321993093660e-02	4.5603937030001168e-01	9.7006715740259164e+00	1.6028374163186837e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1417289707050502e-02	4.5603937030001168e-01	1.0022075473084694e+01	1.5667035448580932e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1936257421007342e-02	4.5603937030001168e-01	1.0344844639237012e+01	1.5423551577284333e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2455225134964183e-02	4.5603937030001168e-01	1.0668950096797708e+01	1.5308108327663161e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2974192848921024e-02	4.5603937030001168e-01	1.0994363894899175e+01	1.5327011816418382e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3493160562877865e-02	4.5603937030001168e-01	1.1321059040810376e+01	1.5482053573453969e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4012128276834707e-02	4.5603937030001168e-01	1.1649009439367410e+01	1.5770424732825097e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4531095990791547e-02	4.5603937030001168e-01	1.1978189837806040e+01	1.6185205773393913e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5050063704748389e-02	4.5603937030001168e-01	1.2308575775385089e+01	1.6716290500534295e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705229e-02	4.5603937030001168e-01	1.2640143537272527e+01	1.7351505094566363e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6087999132662071e-02	4.5603937030001168e-01	1.2972870112235743e+01	1.8077687556825725e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6606966846618911e-02	4.5603937030001168e-01	1.3306733153736747e+01	1.8881570506171541e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7125934560575751e-02	4.5603937030001168e-01	1.3641710944083254e+01	1.9750406064952941e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7644902274532592e-02	4.5603937030001168e-01	1.3977782361329760e+01	2.0672344823994879e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8163869988489435e-02	4.5603937030001168e-01	1.4314926848659331e+01	2.1636618791274650e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8682837702446276e-02	4.5603937030001168e-01	1.4653124386008718e+01	2.2633587385953607e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9201805416403116e-02	4.5603937030001168e-01	1.4992355463726758e+01	2.3654698490199402e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9720773130359956e-02	4.5603937030001168e-01	1.5332601058079552e+01	2.4692403685532333e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0239740844316800e-02	4.5603937030001168e-01	1.5673842608436782e+01	2.5740054056138523e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273640e-02	4.5603937030001168e-01	1.6016061995991265e+01	2.6791792772678813e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1277676272230480e-02	4.5603937030001168e-01	1.6359241523879682e+01	2.7842453482411139e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1796643986187320e-02	4.5603937030001168e-01	1.6703363898586034e+01	2.8887468865593846e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2315611700144160e-02	4.5603937030001168e-01	1.7048412212521622e+01	2.9922790899686952e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2834579414101004e-02	4.5603937030001168e-01	1.7394369927685833e+01	3.0944822793746385e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3353547128057844e-02	4.5603937030001168e-01	1.7741220860321658e+01	3.1950361756372886e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3872514842014685e-02	4.5603937030001168e-01	1.8088949166487819e+01	3.2936551425976468e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4391482555971525e-02	4.5603937030001168e-01	1.8437539328477254e+01	3.3900842718723379e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4910450269928365e-02	4.5603937030001168e-01	1.8786976142017817e+01	3.4840961912223323e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5429417983885209e-02	4.5603937030001168e-01	1.9137244704197268e+01	3.5754884908229839e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842049e-02	4.5603937030001168e-01	1.9488330402059567e+01	3.6640816763885448e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6467353411798889e-02	4.5603937030001168e-01	1.9840218901824510e+01	3.7497175726431087e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6986321125755729e-02	4.5603937030001168e-01	2.0192896138686486e+01	3.8322581140178985e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7505288839712573e-02	4.5603937030001168e-01	2.0546348307152371e+01	3.9115844712682368e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8024256553669413e-02	4.5603937030001168e-01	2.0900561851881630e+01	3.9875964728635649e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8543224267626253e-02	4.5603937030001168e-01	2.1255523458994929e+01	4.0602122885973385e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9062191981583094e-02	4.5603937030001168e-01	2.1611220047820208e+01	4.1293683500416523e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9581159695539934e-02	4.5603937030001168e-01	2.1967638763047816e+01	4.1950194884066172e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0100127409496778e-02	4.5603937030001168e-01	2.2324766967268307e+01	4.2571392752133858e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0619095123453618e-02	4.5603937030001168e-01	2.2682592233868924e+01	4.3157205550719679e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410458e-02	4.5603937030001168e-01	2.3041102340266221e+01	4.3707761628702113e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1657030551367302e-02	4.5603937030001168e-01	2.3400285261454382e+01	4.4223398198744224e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2175998265324142e-02	4.5603937030001168e-01	2.3760129163850007e+01	4.4704672046258659e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2694965979280982e-02	4.5603937030001168e-01	2.4120622399415737e+01	4.5152371950707937e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3213933693237822e-02	4.5603937030001168e-01	2.4481753500046377e+01	4.5567532780018088e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3732901407194663e-02	4.5603937030001168e-01	2.4843511172202220e+01	4.5951451205142779e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4251869121151503e-02	4.5603937030001168e-01	2.5205884291775444e+01	4.6305702956418293e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4770836835108343e-02	4.5603937030001168e-01	2.5568861899176415e+01	4.6632161504297520e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5289804549065183e-02	4.5603937030001168e-01	2.5932433194627794e+01	4.6933017992375553e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5808772263022030e-02	4.5603937030001168e-01	2.6296587533654801e+01	4.7210802177837469e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978871e-02	4.5603937030001168e-01	2.6661314422761105e+01	4.7468404041337947e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6846707690935711e-02	4.5603937030001168e-01	2.7026603515280510e+01	4.7709095613095498e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7365675404892551e-02	4.5603937030001168e-01	2.7392444607394896e+01	4.7936552423543438e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7884643118849391e-02	4.5603937030001168e-01	2.7758827634309988e+01	4.8154873825964539e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8403610832806231e-02	4.5603937030001168e-01	2.8125742666580603e+01	4.8368601258185279e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8922578546763072e-02	4.5603937030001168e-01	2.8493179906577868e+01	4.8582733317162696e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9441546260719912e-02	4.5603937030001168e-01	2.8861129685091335e+01	4.8802736325524693e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9960513974676752e-02	4.5603937030001168e-01	2.9229582458059049e+01	4.9034548889745277e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0479481688633599e-02	4.5603937030001168e-01	2.9598528803419530e+01	4.9284578809236890e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0998449402590439e-02	4.5603937030001168e-01	2.9967959418079591e+01	4.9559690624161024e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547280e-02	4.5603937030001168e-01	3.0337865114992489e+01	4.9867182122437564e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2036384830504120e-02	4.5603937030001168e-01	3.0708236820341206e+01	5.0214748300603962e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2555352544460960e-02	4.5603937030001168e-01	3.1079065570821761e+01	5.0610431622838004e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3074320258417800e-02	4.5603937030001168e-01	3.1450342511022178e+01	5.1062557971406719e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3593287972374641e-02	4.5603937030001168e-01	3.1822058890892432e+01	5.1579658433402842e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4112255686331481e-02	4.5603937030001168e-01	3.2194206063301507e+01	5.2170377998380890e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4631223400288321e-02	4.5603937030001168e-01	3.2566775481677368e+01	5.2843373288748130e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5150191114245168e-02	4.5603937030001168e-01	3.2939758697726525e+01	5.3607202513014895e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5669158828202008e-02	4.5603937030001168e-01	3.3313147359229262e+01	5.4470211795144874e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6188126542158849e-02	4.5603937030001168e-01	3.3686933207907600e+01	5.5440422752118856e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-02	4.5603937030001168e-01	3.4061108077362753e+01	5.6525426538534496e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7226061970072529e-02	4.5603937030001168e-01	3.4435663891078917e+01	5.7732289462302011e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7745029684029369e-02	4.5603937030001168e-01	3.4810592660490947e+01	5.9067474671953901e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8263997397986209e-02	4.5603937030001168e-01	3.5185886483112959e+01	6.0536783371243685e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8782965111943050e-02	4.5603937030001168e-01	3.5561537540725496e+01	6.2145317648741949e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9301932825899890e-02	4.5603937030001168e-01	3.5937538097618770e+01	6.3897465487740368e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9820900539856730e-02	4.5603937030001168e-01	3.6313880498889844e+01	6.5796907032374219e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0339868253813577e-02	4.5603937030001168e-01	3.6690557168791372e+01	6.7846639899930805e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0858835967770417e-02	4.5603937030001168e-01	3.7067560609130048e+01	7.0049020372031967e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1377803681727258e-02	4.5603937030001168e-01	3.7444883397712736e+01	7.2405816731621386e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684098e-02	4.5603937030001168e-01	3.7822518186838394e+01	7.4918270838557999e-01	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4654620468757447e-01	3.6319173881270430e+00	1.6375592618613283e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684097e-04	3.4654620468757447e-01	3.9326897737859934e+00	1.6361413053720861e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136819e-03	3.4654620468757447e-01	4.2356374247679565e+00	1.6262851876884607e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705228e-03	3.4654620468757447e-01	4.5406843380597444e+00	1.6089115634667434e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273639e-03	3.4654620468757447e-01	4.8477612499132636e+00	1.5848973653280168e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842050e-03	3.4654620468757447e-01	5.1568046073660723e+00	1.5550924431491897e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410456e-03	3.4654620468757447e-01	5.4677557507505412e+00	1.5203349885991302e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978867e-03	3.4654620468757447e-01	5.7805602543714727e+00	1.4814665181081618e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547278e-03	3.4654620468757447e-01	6.0951673878559465e+00	1.4393469512788426e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-03	3.4654620468757447e-01	6.4115296710140077e+00	1.3948700702527056e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684100e-03	3.4654620468757447e-01	6.7296025021779640e+00	1.3489793024029573e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.7086448535252510e-03	3.4654620468757447e-01	7.0493438450061108e+00	1.3026832437055011e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2276125674820913e-03	3.4654620468757447e-01	7.3707139623333173e+00	1.2570695318822242e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7465802814389323e-03	3.4654620468757447e-01	7.6936751882710039e+00	1.2133145047042426e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2655479953957734e-03	3.4654620468757447e-01	8.0181917316964579e+00	1.1726845602706970e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7845157093526145e-03	3.4654620468757447e-01	8.3442295057233409e+00	1.1365235582745926e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.3034834233094556e-03	3.4654620468757447e-01	8.6717559788469920e+00	1.1062197345390075e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.8224511372662958e-03	3.4654620468757447e-01	9.0007400443035941e+00	1.0831468127493922e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3414188512231378e-03	3.4654620468757447e-01	9.3311519048379825e+00	1.0685788676453871e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8603865651799780e-03	3.4654620468757447e-01	9.6629629705883158e+00	1.0635875213686487e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136820e-02	3.4654620468757447e-01	9.9961457682015276e+00	1.0689407897916552e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0898321993093660e-02	3.4654620468757447e-01	1.0330673859616777e+01	1.0850294287285689e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1417289707050502e-02	3.4654620468757447e-01	1.0666521769213544e+01	1.1118427881093169e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1936257421007342e-02	3.4654620468757447e-01	1.1003664918231134e+01	1.1490013380589763e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2455225134964183e-02	3.4654620468757447e-01	1.1342079565537190e+01	1.1958345288188743e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2974192848921024e-02	3.4654620468757447e-01	1.1681742753963100e+01	1.2514806322567171e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3493160562877865e-02	3.4654620468757447e-01	1.2022632261539551e+01	1.3149845824281953e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4012128276834707e-02	3.4654620468757447e-01	1.2364726557061589e+01	1.3853777226875535e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4531095990791547e-02	3.4654620468757447e-01	1.2708004759492132e+01	1.4617334110217822e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5050063704748389e-02	3.4654620468757447e-01	1.3052446600780090e+01	1.5431999328705748e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705229e-02	3.4654620468757447e-01	1.3398032391725444e+01	1.6290157980533460e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6087999132662071e-02	3.4654620468757447e-01	1.3744742990571462e+01	1.7185131440094362e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6606966846618911e-02	3.4654620468757447e-01	1.4092559774044588e+01	1.8111140712043963e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7125934560575751e-02	3.4654620468757447e-01	1.4441464610597198e+01	1.9063233867500792e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7644902274532592e-02	3.4654620468757447e-01	1.4791439835637927e+01	2.0037199952044737e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8163869988489435e-02	3.4654620468757447e-01	1.5142468228559803e+01	2.1029482430992597e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8682837702446276e-02	3.4654620468757447e-01	1.5494532991398163e+01	2.2037098974195166e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9201805416403116e-02	3.4654620468757447e-01	1.5847617728969597e+01	2.3057570514589990e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9720773130359956e-02	3.4654620468757447e-01	1.6201706430359319e+01	2.4088860299229392e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0239740844316800e-02	3.4654620468757447e-01	1.6556783451638971e+01	2.5129322487142725e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273640e-02	3.4654620468757447e-01	1.6912833499709308e+01	2.6177659312346635e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1277676272230480e-02	3.4654620468757447e-01	1.7269841617173210e+01	2.7232885648302213e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1796643986187320e-02	3.4654620468757447e-01	1.7627793168154074e+01	2.8294299814455087e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2315611700144160e-02	3.4654620468757447e-01	1.7986673824983228e+01	2.9361459558109415e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2834579414101004e-02	3.4654620468757447e-01	1.8346469555687460e+01	3.0434162271176063e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3353547128057844e-02	3.4654620468757447e-01	1.8707166612214376e+01	3.1512428632590750e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3872514842014685e-02	3.4654620468757447e-01	1.9068751519339280e+01	3.2596488989503342e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4391482555971525e-02	3.4654620468757447e-01	1.9431211064202358e+01	3.3686771898170115e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4910450269928365e-02	3.4654620468757447e-01	1.9794532286429881e+01	3.4783894337594518e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5429417983885209e-02	3.4654620468757447e-01	2.0158702468796946e+01	3.5888653186341540e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842049e-02	3.4654620468757447e-01	2.0523709128393371e+01	3.7002017617462590e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6467353411798889e-02	3.4654620468757447e-01	2.0889540008257434e+01	3.8125122120270566e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6986321125755729e-02	3.4654620468757447e-01	2.1256183069445363e+01	3.9259259902984173e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7505288839712573e-02	3.4654620468757447e-01	2.1623626483506971e+01	4.0405876468775448e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8024256553669413e-02	3.4654620468757447e-01	2.1991858625340427e+01	4.1566563191309819e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8543224267626253e-02	3.4654620468757447e-01	2.2360868066401387e+01	4.2743050745678401e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9062191981583094e-02	3.4654620468757447e-01	2.2730643568243487e+01	4.3937202277815862e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9581159695539934e-02	3.4654620468757447e-01	2.3101174076369201e+01	4.5151006220939183e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0100127409496778e-02	3.4654620468757447e-01	2.3472448714371687e+01	4.6386568691701563e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0619095123453618e-02	3.4654620468757447e-01	2.3844456778349596e+01	4.7646105422113233e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410458e-02	3.4654620468757447e-01	2.4217187731578331e+01	4.8931933205938039e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1657030551367302e-02	3.4654620468757447e-01	2.4590631199422393e+01	5.0246460860230935e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2175998265324142e-02	3.4654620468757447e-01	2.4964776964474463e+01	5.1592179723794029e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2694965979280982e-02	3.4654620468757447e-01	2.5339614961908339e+01	5.2971653734321267e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3213933693237822e-02	3.4654620468757447e-01	2.5715135275033020e+01	5.4387509144471191e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3732901407194663e-02	3.4654620468757447e-01	2.6091328131037034e+01	5.5842423953663423e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4251869121151503e-02	3.4654620468757447e-01	2.6468183896911913e+01	5.7339117146570895e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4770836835108343e-02	3.4654620468757447e-01	2.6845693075545395e+01	5.8880337840668817e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5289804549065183e-02	3.4654620468757447e-01	2.7223846301974795e+01	6.0468854453383070e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5808772263022030e-02	3.4654620468757447e-01	2.7602634339792125e+01	6.2107444004222712e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978871e-02	3.4654620468757447e-01	2.7982048077692884e+01	6.3798881668414498e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6846707690935711e-02	3.4654620468757447e-01	2.8362078526161000e+01	6.5545930696209564e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7365675404892551e-02	3.4654620468757447e-01	2.8742716814282925e+01	6.7351332806137709e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7884643118849391e-02	3.4654620468757447e-01	2.9123954186684252e+01	6.9217799151456283e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8403610832806231e-02	3.4654620468757447e-01	2.9505782000582737e+01	7.1148001947245132e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8922578546763072e-02	3.4654620468757447e-01	2.9888191722951916e+01	7.3144566831526714e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9441546260719912e-02	3.4654620468757447e-01	3.0271174927789822e+01	7.5210066018144794e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9960513974676752e-02	3.4654620468757447e-01	3.0654723293487887e+01	7.7347012282409622e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0479481688633599e-02	3.4654620468757447e-01	3.1038828600294885e+01	7.9557853803561351e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0998449402590439e-02	3.4654620468757447e-01	3.1423482727871811e+01	8.1844969871335849e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547280e-02	3.4654620468757447e-01	3.1808677652933131e+01	8.4210667448079957e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2036384830504120e-02	3.4654620468757447e-01	3.2194405446970492e+01	8.6657178563330417e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2555352544460960e-02	3.4654620468757447e-01	3.2580658274055146e+01	8.9186658504937466e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3074320258417800e-02	3.4654620468757447e-01	3.2967428388715504e+01	9.1801184760055365e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3593287972374641e-02	3.4654620468757447e-01	3.3354708133886405e+01	9.4502756650560660e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4112255686331481e-02	3.4654620468757447e-01	3.3742489938926930e+01	9.7293295601048502e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4631223400288321e-02	3.4654620468757447e-01	3.4130766317703873e+01	1.0017464597318644e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.5150191114245168e-02	3.4654620468757447e-01	3.4519529866737862e+01	1.0314857639789272e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.5669158828202008e-02	3.4654620468757447e-01	3.4908773263409408e+01	1.0621678153635723e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.6188126542158849e-02	3.4654620468757447e-01	3.5298489264222631e+01	1.0938088420201064e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-02	3.4654620468757447e-01	3.5688670703123798e+01	1.1264243777808405e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.7226061970072529e-02	3.4654620468757447e-01	3.6079310489872825e+01	1.1600292886890131e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.7745029684029369e-02	3.4654620468757447e-01	3.6470401608465231e+01	1.1946378012748069e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.8263997397986209e-02	3.4654620468757447e-01	3.6861937115602636e+01	1.2302635320694397e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.8782965111943050e-02	3.4654620468757447e-01	3.7253910139209879e+01	1.2669195178855119e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.9301932825899890e-02	3.4654620468757447e-01	3.7646313876996686e+01	1.3046182464462206e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.9820900539856730e-02	3.4654620468757447e-01	3.8039141595062461e+01	1.3433716870004162e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.0339868253813577e-02	3.4654620468757447e-01	3.8432386626542161e+01	1.3831913206134103e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.0858835967770417e-02	3.4654620468757447e-01	3.8826042370291809e+01	1.4240881698735572e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.1377803681727258e-02	3.4654620468757447e-01	3.9220102289612271e+01	1.4660728278015807e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684098e-02	3.4654620468757447e-01	3.9614559911009479e+01	1.5091554857929459e+00	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
3.9996855673751019e+00	4.0145354765572607e+00	3.9572988631825674e+00	4.0643446859489041e+00	3.9954431167927953e+00	4.0644080906189544e+00	4.0836760922212338e+00	4.0785315284831443e+00	3.9517334520325442e+00	3.9790462622994545e+00	4.0428288378706299e+00	4.0101541188643619e+00	4.0200240033991888e+00	4.1286464816265038e+00	3.9948769200897458e+00	

#ae#Y_extr
4.0256822331574931e+00	1.8151901313028193e-01	

#CH2_RED(smart_print)
0.076(50)	



==> isoQCD/Data/fit_Lsla/fit/MeV/non_analytic/M1_2GeV/m_s.dat <==
*** Results of the xexyey fit ***
----------
n_var : 5
n_pts : 54
n_par : 7
Simultaneous fit of m_s(MeV)

[The fit converged for all jkf indices]
----------

#jkf#c_s
4.2693254263666669e-01	4.0156596719098830e-01	2.7258831615577228e-01	3.5920869974935798e-01	4.4439068897701828e-01	3.9155727133968554e-01	2.5411376874851582e-01	3.2333535804919383e-01	3.5270138621602742e-01	4.0069735439668552e-01	3.6488252355858747e-01	3.9927956408298310e-01	2.5885306143945680e-01	3.4504259911829949e-01	2.8256386034038000e-01	

#ae#c_s
3.5184753079997449e-01	2.2294139913097810e-01	

#jkf#c_fL
-4.0476156279512217e+01	-4.8026264305905976e+01	-1.0488006111743731e+02	-9.4977546700716573e+01	-4.0855644737221162e+01	-5.6154634200465580e+01	-6.0979386322797289e+01	-5.5754905145355089e+01	-9.3538310911079577e+01	-6.9141796130675274e+01	-8.0789000428126158e+01	-3.6209142473447017e+01	-4.9169680510733485e+01	-8.9613171600518541e+01	-1.0552477326754156e+02	

#ae#c_fL
-6.8406031608768856e+01	8.8416512465307932e+01	

#jkf#cl
-2.1482752149134729e+01	-1.2506848677833963e+01	2.4526115851472067e+01	-2.9448939230345292e+00	-2.3509675661088398e+01	-9.0124471307032348e+00	3.3636474335937798e+01	5.5758802586776204e+00	2.3318901332165911e+00	-9.6691840678671568e+00	-2.5361271858433603e+00	-1.2351684144980682e+01	1.1324024634749243e+01	3.9907113846719104e+00	7.0154050117873830e+00	

#ae#cl
-3.7420742199822932e-01	5.6940159596852553e+01	

#jkf#ca2
-1.5032313368648100e+00	-1.7294724412561582e+00	-2.6622370591735289e+00	-1.9885437244677147e+00	-1.4785084482014659e+00	-1.7962122319754452e+00	-3.0121788656844370e+00	-2.1156262028353168e+00	-1.8336665865762416e+00	-1.7766582948250034e+00	-1.8358958045897147e+00	-1.7329967967123201e+00	-2.9200450041604031e+00	-2.1150476579067314e+00	-2.6234128654463404e+00	

#ae#ca2
-2.0749155547117089e+00	1.7944249971304471e+00	

#jkf#c_l2_log
-3.5270213512458912e+02	-2.7188767140974898e+02	1.4263558727796635e+02	-1.3485578175536133e+02	-4.0287037480099804e+02	-1.9732330504500487e+02	2.8594424825414779e+02	-4.8010446657704371e+01	-5.9049085421104152e+01	-1.8871012860665093e+02	-1.1196766910734893e+02	-2.6997085342308100e+02	-7.0054284202030971e+01	-2.3836145531128189e+01	-5.2082626429848553e+01	

#ae#c_l2_log
-1.1698271146549904e+02	6.4778324031292266e+02	

#jkf#c_s2
1.3135485883547382e+01	1.3912180584392623e+01	2.1226598585938227e+01	1.5789193351537772e+01	1.2467077086231214e+01	1.4229327981192842e+01	2.2908481201668735e+01	1.7583399928403345e+01	1.5812088336391836e+01	1.3871269070933858e+01	1.5340396685093404e+01	1.3989077895655470e+01	2.3370432657257254e+01	1.6380034809382632e+01	2.1100385779749537e+01	

#ae#c_s2
1.6741028655825076e+01	1.3213500198042711e+01	

#jkf#c_l2
-6.2097152714624178e+02	-5.1368752220744932e+02	1.6294479260652508e+02	-2.5704030436801503e+02	-7.3015226216209260e+02	-3.5353848013279747e+02	4.4262256248870642e+02	-1.2188675376926759e+02	-1.2273320639736542e+02	-3.2741331521478702e+02	-2.0118955107002895e+02	-5.1174225318796982e+02	-2.3438991966959000e+02	-4.3556019687629487e+01	-1.3669443125839399e+02	

#ae#c_l2
-2.3796187941175981e+02	1.0851828680613467e+03	

#jkf#CH2_RED
1.0328668191006966e-01	1.1287709001238629e-01	7.6927232042857507e-02	9.7765407877023688e-02	9.4956828686692057e-02	1.0045979205091059e-01	7.9262524906879558e-02	1.0282162272996892e-01	9.6963299663739178e-02	8.2489127670438228e-02	1.0250171550983696e-01	8.7221079681292585e-02	8.3264855127255510e-02	9.4354171585538202e-02	9.0453527161325001e-02	

#ae#CH2_RED
9.3706997107747617e-02	3.7066665033117181e-02	

#jkf#data_x_1
2.2162571379751866e-01	2.2182462039999429e-01	2.2165019871090527e-01	2.2165610501953345e-01	2.2180378023561270e-01	2.2149316739054881e-01	2.2148203474541481e-01	2.2149296611306479e-01	2.2161858889261532e-01	2.2184601294649881e-01	2.2165703594052347e-01	2.2195348957557468e-01	2.2155832788462826e-01	2.2168709676644108e-01	2.2170141306001734e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-2.1964916565976655e-02	-2.2012513061474059e-02	-2.1745845599862590e-02	-2.2225313858007273e-02	-2.2447420811568697e-02	-2.2014047873386872e-02	-2.2079291602017159e-02	-2.2673323609275681e-02	-2.2394595602164807e-02	-2.2093452121939111e-02	-2.2357935666546536e-02	-2.1765855129312200e-02	-2.1591904663461919e-02	-2.2867897010263233e-02	-2.2530863666938933e-02	
6.0556205904695529e-02	6.0575000617531710e-02	6.0673467635972464e-02	6.0432089254922883e-02	6.0437688738029502e-02	6.0469162157883949e-02	6.0495977466957798e-02	6.0152801279041060e-02	6.0313659515766588e-02	6.0520270656637676e-02	6.0335996950058313e-02	6.0732173235539630e-02	6.0708626086197343e-02	6.0170328152234942e-02	6.0281321967518967e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_2
2.2162571379751866e-01	2.2182462039999429e-01	2.2165019871090527e-01	2.2165610501953345e-01	2.2180378023561270e-01	2.2149316739054881e-01	2.2148203474541481e-01	2.2149296611306479e-01	2.2161858889261532e-01	2.2184601294649881e-01	2.2165703594052347e-01	2.2195348957557468e-01	2.2155832788462826e-01	2.2168709676644108e-01	2.2170141306001734e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-6.8124907955021130e-03	-6.8804371351581795e-03	-6.6758833637095005e-03	-7.1018467564226695e-03	-7.4170011284401816e-03	-6.8362529426617691e-03	-6.9691629601441041e-03	-7.5500562702672802e-03	-7.2105751575884669e-03	-7.0361225126606142e-03	-7.1635497088264610e-03	-6.6851883844732396e-03	-6.6010410094949901e-03	-7.6850982933311107e-03	-7.2870910316234494e-03	
5.6071391574607096e-02	5.6087825594619764e-02	5.6135162988245113e-02	5.5951104556863349e-02	5.5929982834438216e-02	5.6000091331261312e-02	5.5990021120106662e-02	5.5708087938246810e-02	5.5873144386407683e-02	5.6019433290024664e-02	5.5902036933059368e-02	5.6200366655491538e-02	5.6126506434956785e-02	5.5753301123154866e-02	5.5869675825707052e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_3
2.2162571379751866e-01	2.2182462039999429e-01	2.2165019871090527e-01	2.2165610501953345e-01	2.2180378023561270e-01	2.2149316739054881e-01	2.2148203474541481e-01	2.2149296611306479e-01	2.2161858889261532e-01	2.2184601294649881e-01	2.2165703594052347e-01	2.2195348957557468e-01	2.2155832788462826e-01	2.2168709676644108e-01	2.2170141306001734e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
6.5490855238270196e-03	6.4611682495028244e-03	6.6204671111003144e-03	6.2641790444050716e-03	5.8662602293228228e-03	6.5505630711628071e-03	6.3664087356022359e-03	5.8097092070726331e-03	6.1822349628519457e-03	6.2590375511315521e-03	6.2484067460589487e-03	6.6258256788749859e-03	6.6368983475181276e-03	5.7135414984784416e-03	6.1532178186285424e-03	
5.2135553221216650e-02	5.2148784041345604e-02	5.2166138985962625e-02	5.2030276608557323e-02	5.1991127032668373e-02	5.2076179294942494e-02	5.2044939608864069e-02	5.1812120849234783e-02	5.1970034377973096e-02	5.2079835314848215e-02	5.2006839489734773e-02	5.2236291078996321e-02	5.2132831635203200e-02	5.1870667534339658e-02	5.1984214636990822e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_4
1.2399756344348503e-01	1.2391825290981592e-01	1.2395480807601418e-01	1.2402961246333810e-01	1.2409787597059931e-01	1.2401969177286894e-01	1.2348964329457827e-01	1.2404749795670478e-01	1.2389860112966547e-01	1.2401150220913301e-01	1.2394077014401944e-01	1.2404858773946104e-01	1.2397060920871165e-01	1.2408526577641664e-01	1.2407629697149257e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.2789048079136806e-02	-1.2241808775744073e-02	-1.2955964781930229e-02	-1.3045037913999413e-02	-1.3245527555334452e-02	-1.2618382777194098e-02	-1.3414355680150924e-02	-1.2671060677845625e-02	-1.3537232130154175e-02	-1.3589451297004757e-02	-1.3126742854585843e-02	-1.2762522304804208e-02	-1.3472725604769226e-02	-1.2957132801928367e-02	-1.3055381530360011e-02	
1.5647935529466302e-02	1.5661501726573646e-02	1.5597356800361735e-02	1.5638466784972400e-02	1.5610301166795432e-02	1.5707246912089974e-02	1.5452973859393728e-02	1.5686010450384570e-02	1.5530601558019753e-02	1.5574016173250171e-02	1.5612572742906599e-02	1.5688789566385145e-02	1.5553789625184652e-02	1.5640219036710801e-02	1.5633531342247115e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_5
1.2399756344348503e-01	1.2391825290981592e-01	1.2395480807601418e-01	1.2402961246333810e-01	1.2409787597059931e-01	1.2401969177286894e-01	1.2348964329457827e-01	1.2404749795670478e-01	1.2389860112966547e-01	1.2401150220913301e-01	1.2394077014401944e-01	1.2404858773946104e-01	1.2397060920871165e-01	1.2408526577641664e-01	1.2407629697149257e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.2192355328445601e-03	2.8677955379728670e-03	2.1990163049174782e-03	2.0013765064340605e-03	1.8783782850583519e-03	2.3901711000257342e-03	1.5615184165125306e-03	2.3617762468144121e-03	1.5448769934174877e-03	1.5129392206008341e-03	1.9089068266384401e-03	2.3117967826905839e-03	1.6102786274328762e-03	2.0915794001242216e-03	1.9761031519522076e-03	
1.4057338371877916e-02	1.4076315866185754e-02	1.4030544289346553e-02	1.4055400238139587e-02	1.4041051836255831e-02	1.4109277265980220e-02	1.3873827946969463e-02	1.4094414472880255e-02	1.3964054244748003e-02	1.4009191782980213e-02	1.4030916701443685e-02	1.4100974731075796e-02	1.3985590544401145e-02	1.4058780151864785e-02	1.4050915611611186e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_6
1.2399756344348503e-01	1.2391825290981592e-01	1.2395480807601418e-01	1.2402961246333810e-01	1.2409787597059931e-01	1.2401969177286894e-01	1.2348964329457827e-01	1.2404749795670478e-01	1.2389860112966547e-01	1.2401150220913301e-01	1.2394077014401944e-01	1.2404858773946104e-01	1.2397060920871165e-01	1.2408526577641664e-01	1.2407629697149257e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.5337262832703258e-02	1.6056365752364687e-02	1.5427769649146578e-02	1.5146486250229851e-02	1.5084063450254870e-02	1.5483543187438970e-02	1.4658442329779586e-02	1.5493126134344337e-02	1.4734288233276160e-02	1.4716404985720855e-02	1.5040670379954407e-02	1.5471967951165067e-02	1.4793972944966455e-02	1.5256336835822670e-02	1.5114686338282807e-02	
1.2679480858130025e-02	1.2699958488566362e-02	1.2666586743293577e-02	1.2681744605692033e-02	1.2675687821930171e-02	1.2723160567898899e-02	1.2506776206113120e-02	1.2714254404351949e-02	1.2603767256435940e-02	1.2648961731574992e-02	1.2657919721777995e-02	1.2722357429236785e-02	1.2623276898719074e-02	1.2687965837226148e-02	1.2678503480100738e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_7
1.4680733915584196e-01	1.4768664250154384e-01	1.4770260275076871e-01	1.4685888913331613e-01	1.4715880318477359e-01	1.4746665034554371e-01	1.4714674764617833e-01	1.4741666088513675e-01	1.4661893391760206e-01	1.4723581955067025e-01	1.4762296103218600e-01	1.4712456766415150e-01	1.4759610953691374e-01	1.4686181404919768e-01	1.4708535698672903e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
-1.7725174039847830e-02	-1.8253763041223503e-02	-1.7138596955005497e-02	-1.6498812620557857e-02	-1.8141334987576835e-02	-1.7270026197325955e-02	-1.7978467657205649e-02	-1.8269050917842644e-02	-1.6868885753123980e-02	-1.7252689689884498e-02	-1.8039680708865996e-02	-1.8447011349937759e-02	-1.8104939726290292e-02	-1.7285605782432600e-02	-1.7111229299205333e-02	
2.3042742014193773e-02	2.3322736731346515e-02	2.3521437500319001e-02	2.3361579876623621e-02	2.3131191698945008e-02	2.3449658263630775e-02	2.3229782531773897e-02	2.3259453493154870e-02	2.3205733067448650e-02	2.3394540344396930e-02	2.3266692890505383e-02	2.3146822007048217e-02	2.3283189954931800e-02	2.3224171201270766e-02	2.3317921822955945e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_8
1.4680733915584196e-01	1.4768664250154384e-01	1.4770260275076871e-01	1.4685888913331613e-01	1.4715880318477359e-01	1.4746665034554371e-01	1.4714674764617833e-01	1.4741666088513675e-01	1.4661893391760206e-01	1.4723581955067025e-01	1.4762296103218600e-01	1.4712456766415150e-01	1.4759610953691374e-01	1.4686181404919768e-01	1.4708535698672903e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
-1.0297666748461665e-03	-1.4448679104697437e-03	-6.1034584835498173e-04	-5.6478408025334437e-05	-1.3185579308648276e-03	-7.1446003330252750e-04	-1.3307864234973210e-03	-1.5587926351258719e-03	-1.3721625545562444e-04	-7.1627301932808418e-04	-1.2610193936460901e-03	-1.7812282849585803e-03	-1.3441019962424083e-03	-5.9004872819864995e-04	-4.8906421904565400e-04	
2.1312971648629116e-02	2.1606238779096447e-02	2.1722778723583368e-02	2.1545301147952296e-02	2.1423174062033243e-02	2.1663836786113840e-02	2.1479927072702760e-02	2.1525940200675771e-02	2.1447202652434862e-02	2.1602532733289378e-02	2.1550974532675616e-02	2.1411995313759553e-02	2.1559466674398307e-02	2.1474282120666339e-02	2.1543122101377560e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_9
1.4680733915584196e-01	1.4768664250154384e-01	1.4770260275076871e-01	1.4685888913331613e-01	1.4715880318477359e-01	1.4746665034554371e-01	1.4714674764617833e-01	1.4741666088513675e-01	1.4661893391760206e-01	1.4723581955067025e-01	1.4762296103218600e-01	1.4712456766415150e-01	1.4759610953691374e-01	1.4686181404919768e-01	1.4708535698672903e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.3451862985853297e-02	1.3121729143608624e-02	1.3760844566180069e-02	1.4223134887477062e-02	1.3274624441638044e-02	1.3657416589351490e-02	1.3125735493275698e-02	1.2940685261067397e-02	1.4335540578278544e-02	1.3654257844035622e-02	1.3257649014792122e-02	1.2694718248679376e-02	1.3189196516079860e-02	1.3865819417370778e-02	1.3941688024993015e-02	
1.9703695146768039e-02	1.9997584089930950e-02	2.0066829284632333e-02	1.9879342189210735e-02	1.9825475378221956e-02	2.0013266538405922e-02	1.9856270952691442e-02	1.9910452221586956e-02	1.9810862978271511e-02	1.9951605802245444e-02	1.9941558978592535e-02	1.9799493594589677e-02	1.9948328997727721e-02	1.9846095937652474e-02	1.9902683677653556e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_10
1.4468288060617412e-01	1.4492844381758299e-01	1.4465134286982501e-01	1.4466117087534835e-01	1.4420772824119787e-01	1.4430746247647946e-01	1.4434469163902205e-01	1.4462511909791631e-01	1.4487554448039955e-01	1.4458187861865018e-01	1.4457388028427132e-01	1.4460173106376314e-01	1.4421358766657200e-01	1.4409524490553191e-01	1.4425206702952428e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.6783510353777953e-02	-1.6148516275393099e-02	-1.6519817754304361e-02	-1.5902333534500990e-02	-1.6940877078164246e-02	-1.7011347804657934e-02	-1.6330483432405590e-02	-1.6062954076402625e-02	-1.6899671384167481e-02	-1.5960845116863326e-02	-1.5897230071773683e-02	-1.5933404839205967e-02	-1.6390831033444686e-02	-1.5257917733337012e-02	-1.6339085520021945e-02	
2.2757078657896564e-02	2.2927137320369360e-02	2.2736119863316823e-02	2.2927292816567357e-02	2.2587417971447265e-02	2.2584846365930750e-02	2.2743221592162483e-02	2.2803106711493659e-02	2.2716766230621958e-02	2.2842470627272550e-02	2.2866295967071081e-02	2.2875760050617061e-02	2.2585108440260886e-02	2.2760684600247830e-02	2.2681530660423905e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_11
1.4468288060617412e-01	1.4492844381758299e-01	1.4465134286982501e-01	1.4466117087534835e-01	1.4420772824119787e-01	1.4430746247647946e-01	1.4434469163902205e-01	1.4462511909791631e-01	1.4487554448039955e-01	1.4458187861865018e-01	1.4457388028427132e-01	1.4460173106376314e-01	1.4421358766657200e-01	1.4409524490553191e-01	1.4425206702952428e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.5730526012730228e-03	-8.3416578205472436e-04	-1.2099605862727902e-03	-6.7516040286275114e-04	-1.7146974698088735e-03	-1.8767273074860036e-03	-1.0148306022307318e-03	-7.2913853602524226e-04	-1.3517962098445468e-03	-7.0316550421917201e-04	-6.4050250470468195e-04	-7.5918303490882244e-04	-1.0911907315887259e-03	9.7164742971028728e-05	-9.9977486472782595e-04	
2.0777286954015612e-02	2.0941862877689621e-02	2.0770541816663681e-02	2.0918814007219826e-02	2.0618458848381593e-02	2.0602087143995536e-02	2.0770035964889241e-02	2.0828549847784164e-02	2.0798747712176699e-02	2.0846448620955950e-02	2.0873522921244995e-02	2.0864016738840432e-02	2.0625384881421956e-02	2.0774514749370018e-02	2.0711856585861145e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_12
1.4468288060617412e-01	1.4492844381758299e-01	1.4465134286982501e-01	1.4466117087534835e-01	1.4420772824119787e-01	1.4430746247647946e-01	1.4434469163902205e-01	1.4462511909791631e-01	1.4487554448039955e-01	1.4458187861865018e-01	1.4457388028427132e-01	1.4460173106376314e-01	1.4421358766657200e-01	1.4409524490553191e-01	1.4425206702952428e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.1769312223113088e-02	1.2585141577713232e-02	1.2226205397461859e-02	1.2658395247001963e-02	1.1615354234770031e-02	1.1454001896387761e-02	1.2397213147249425e-02	1.2711284542677281e-02	1.2251038384592294e-02	1.2693359892238132e-02	1.2730462252360575e-02	1.2548294180241587e-02	1.2338798902986142e-02	1.3539655860437677e-02	1.2432673810795852e-02	
1.9039573715671332e-02	1.9195493369622046e-02	1.9042923012728266e-02	1.9156508347539947e-02	1.8886214239506535e-02	1.8872316400991136e-02	1.9033105918753544e-02	1.9092347502250497e-02	1.9095917871934921e-02	1.9098860422204669e-02	1.9124411873006460e-02	1.9103767238367111e-02	1.8904985469228149e-02	1.9029333011980086e-02	1.8978132203702331e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_13
1.4167561687468966e-01	1.4150894711833434e-01	1.4178975511490494e-01	1.4166968016050355e-01	1.4169124161097627e-01	1.4153260693993461e-01	1.4161581865255066e-01	1.4168941897708551e-01	1.4148986903036223e-01	1.4162811359392352e-01	1.4149623549502410e-01	1.4148244027328363e-01	1.4142099374667505e-01	1.4153002741701379e-01	1.4162728841346478e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.5953928636337683e-02	-1.5124296880152016e-02	-1.5525091581804706e-02	-1.5396497015697092e-02	-1.5708953532375086e-02	-1.5575389276733964e-02	-1.5678787903619013e-02	-1.5405859934656568e-02	-1.5642414052359194e-02	-1.5467580606379400e-02	-1.6098455037391046e-02	-1.6595754788083950e-02	-1.5383375364207669e-02	-1.6071770493798654e-02	-1.5207017648273952e-02	
2.2170874661728839e-02	2.2311539752430387e-02	2.2284448367644552e-02	2.2288549015862573e-02	2.2257128577469806e-02	2.2202657672848028e-02	2.2249773935703984e-02	2.2335963746037860e-02	2.2158688241328668e-02	2.2255868985266981e-02	2.2123134127887484e-02	2.2043689964772403e-02	2.2191147475336612e-02	2.2125419917543725e-02	2.2289098832634986e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_14
1.4167561687468966e-01	1.4150894711833434e-01	1.4178975511490494e-01	1.4166968016050355e-01	1.4169124161097627e-01	1.4153260693993461e-01	1.4161581865255066e-01	1.4168941897708551e-01	1.4148986903036223e-01	1.4162811359392352e-01	1.4149623549502410e-01	1.4148244027328363e-01	1.4142099374667505e-01	1.4153002741701379e-01	1.4162728841346478e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-6.9248497963617095e-04	1.3424952062052187e-05	-3.1395551033905345e-04	-2.4431345460640408e-04	-4.3944060104592064e-04	-3.8697945139737344e-04	-4.5687003640901280e-04	-2.2409824261621081e-04	-4.2982323375195808e-04	-3.2088311581515705e-04	-9.4825943343079810e-04	-1.4098753309463308e-03	-2.2824156576797816e-04	-7.6563634758144983e-04	-2.6945800762651073e-05	
2.0181479990572650e-02	2.0270277670302289e-02	2.0270775993245938e-02	2.0260013697080942e-02	2.0253849851062111e-02	2.0189959087771641e-02	2.0235023984010888e-02	2.0309510836554689e-02	2.0151422263393590e-02	2.0231612092712237e-02	2.0117395081819194e-02	2.0054670688570107e-02	2.0170200441843349e-02	2.0145666215864250e-02	2.0263033422288586e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_15
1.4167561687468966e-01	1.4150894711833434e-01	1.4178975511490494e-01	1.4166968016050355e-01	1.4169124161097627e-01	1.4153260693993461e-01	1.4161581865255066e-01	1.4168941897708551e-01	1.4148986903036223e-01	1.4162811359392352e-01	1.4149623549502410e-01	1.4148244027328363e-01	1.4142099374667505e-01	1.4153002741701379e-01	1.4162728841346478e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2482789253473070e-02	1.3074922385648086e-02	1.2809229210125922e-02	1.2833412707616149e-02	1.2716162701611217e-02	1.2703248972729120e-02	1.2681410726595815e-02	1.2867503618041259e-02	1.2714824965692623e-02	1.2752991940304492e-02	1.2133104856742266e-02	1.1714181213420105e-02	1.2846769986705781e-02	1.2432669312881256e-02	1.3067656813919387e-02	
1.8418527436136863e-02	1.8471451721053612e-02	1.8489393106290244e-02	1.8469733941043870e-02	1.8476512878937611e-02	1.8408906630997958e-02	1.8454083373599835e-02	1.8518320321376371e-02	1.8378982505179442e-02	1.8445012241321172e-02	1.8345357044470007e-02	1.8295491772241178e-02	1.8385996992091133e-02	1.8387062511577585e-02	1.8474127742350757e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_16
1.4183968605012845e-01	1.4194212619384997e-01	1.4200073195267598e-01	1.4193469917199039e-01	1.4218156865390988e-01	1.4209914390583769e-01	1.4197160261226952e-01	1.4195546027360209e-01	1.4183275801023709e-01	1.4192476595485065e-01	1.4221029972409116e-01	1.4220582141215160e-01	1.4201262434832310e-01	1.4209034000720289e-01	1.4204299013275432e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
-1.7804559098743789e-02	-1.8051950244202947e-02	-1.7848181599240676e-02	-1.7396621554092828e-02	-1.7786545962951372e-02	-1.7861264963254880e-02	-1.7670031860310881e-02	-1.7836933493166784e-02	-1.7681527021603277e-02	-1.7898895277080440e-02	-1.7935983091548313e-02	-1.7565255318461814e-02	-1.7916117778450202e-02	-1.7839218559146913e-02	-1.7842229087081274e-02	
2.2090059108257530e-02	2.2086860847838147e-02	2.2154541169037128e-02	2.2212518197578291e-02	2.2232305358036698e-02	2.2181163719150219e-02	2.2183398772281437e-02	2.2141981350177746e-02	2.2144645443509033e-02	2.2086212533672895e-02	2.2204997954327631e-02	2.2281957511710450e-02	2.2150000227970604e-02	2.2192902544073072e-02	2.2195851663474545e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_17
1.4183968605012845e-01	1.4194212619384997e-01	1.4200073195267598e-01	1.4193469917199039e-01	1.4218156865390988e-01	1.4209914390583769e-01	1.4197160261226952e-01	1.4195546027360209e-01	1.4183275801023709e-01	1.4192476595485065e-01	1.4221029972409116e-01	1.4220582141215160e-01	1.4201262434832310e-01	1.4209034000720289e-01	1.4204299013275432e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
-3.2343525567203324e-03	-3.4870442708988814e-03	-3.2114231423890083e-03	-2.8141077172147422e-03	-3.2477137580458892e-03	-3.3062943840963810e-03	-3.1212528599962319e-03	-3.2558426177635436e-03	-3.1527587987205397e-03	-3.3580083902592373e-03	-3.3552464567138118e-03	-3.0323339327438248e-03	-3.3432015902283008e-03	-3.2863136774190227e-03	-3.3325168912267389e-03	
2.0027279650736553e-02	2.0029345440406635e-02	2.0099563711457876e-02	2.0136135041917358e-02	2.0155912472583117e-02	2.0111956366000879e-02	2.0109742266032606e-02	2.0077697293758894e-02	2.0067676240813910e-02	2.0023152655604684e-02	2.0141593683789139e-02	2.0197628390332567e-02	2.0084774744564108e-02	2.0121834762966147e-02	2.0115229210470285e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_18
1.4183968605012845e-01	1.4194212619384997e-01	1.4200073195267598e-01	1.4193469917199039e-01	1.4218156865390988e-01	1.4209914390583769e-01	1.4197160261226952e-01	1.4195546027360209e-01	1.4183275801023709e-01	1.4192476595485065e-01	1.4221029972409116e-01	1.4220582141215160e-01	1.4201262434832310e-01	1.4209034000720289e-01	1.4204299013275432e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
9.5229685483311510e-03	9.2551779863735417e-03	9.5816555454448227e-03	9.9398674012700361e-03	9.4827038884011117e-03	9.4150525428325915e-03	9.5988533611438831e-03	9.4985011422256127e-03	9.5517327204623081e-03	9.3733316599654559e-03	9.3963507834794457e-03	9.6763200849233066e-03	9.3996825822355856e-03	9.4478884341262503e-03	9.3724556666517078e-03	
1.8242722245188941e-02	1.8246662794674171e-02	1.8315567086061850e-02	1.8339105271058514e-02	1.8360552667852366e-02	1.8318635353281616e-02	1.8314116397508729e-02	1.8289495807094998e-02	1.8270781639447727e-02	1.8238656517350370e-02	1.8352477757138587e-02	1.8393918818093550e-02	1.8295051963612780e-02	1.8328997073916289e-02	1.8317420240222006e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_19
1.4114361568195968e-01	1.4096795694693554e-01	1.4126950986870063e-01	1.4127415796048601e-01	1.4117332176731395e-01	1.4112451289378508e-01	1.4127434051028295e-01	1.4114286615269514e-01	1.4107765049703452e-01	1.4102104157323092e-01	1.4101114385534527e-01	1.4101967570133173e-01	1.4116660186370911e-01	1.4105858935469404e-01	1.4125785177924294e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.7142437265292187e-02	-1.7541869277497985e-02	-1.7907519654466519e-02	-1.6951880557132953e-02	-1.7326908390634332e-02	-1.7418095460337457e-02	-1.7464087429052227e-02	-1.7609274151378806e-02	-1.7529427763125993e-02	-1.6969427276187027e-02	-1.8399757772385533e-02	-1.7862832447737037e-02	-1.6823124239950221e-02	-1.7469246509420028e-02	-1.7723813970856511e-02	
2.1747623118645271e-02	2.1615115569646532e-02	2.1678196978181023e-02	2.1820765644928391e-02	2.1724302804373211e-02	2.1706473994549946e-02	2.1717895247820682e-02	2.1698041547741888e-02	2.1685259603028341e-02	2.1729878278015948e-02	2.1474930902578945e-02	2.1576456471822790e-02	2.1826469786869362e-02	2.1669158842206975e-02	2.1702825164244724e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_20
1.4114361568195968e-01	1.4096795694693554e-01	1.4126950986870063e-01	1.4127415796048601e-01	1.4117332176731395e-01	1.4112451289378508e-01	1.4127434051028295e-01	1.4114286615269514e-01	1.4107765049703452e-01	1.4102104157323092e-01	1.4101114385534527e-01	1.4101967570133173e-01	1.4116660186370911e-01	1.4105858935469404e-01	1.4125785177924294e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.2722794402079416e-03	-2.6026499912428780e-03	-2.9998799638836227e-03	-2.0887216834612754e-03	-2.5225254925846929e-03	-2.6135327594280777e-03	-2.5829828739067084e-03	-2.7771407486781863e-03	-2.6568415136031809e-03	-2.1443504687874426e-03	-3.4952277748126759e-03	-2.9171172944753576e-03	-2.0155801320957401e-03	-2.5925973994142537e-03	-2.8603890319887082e-03	
1.9745471141303896e-02	1.9636235975241473e-02	1.9697008990586816e-02	1.9810232390815200e-02	1.9715855689856024e-02	1.9699408587529360e-02	1.9727505231936091e-02	1.9698720672514422e-02	1.9691180401355108e-02	1.9718272336869389e-02	1.9512353170149200e-02	1.9606842615270282e-02	1.9802374481517771e-02	1.9678801165156710e-02	1.9710207029162128e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_21
1.4114361568195968e-01	1.4096795694693554e-01	1.4126950986870063e-01	1.4127415796048601e-01	1.4117332176731395e-01	1.4112451289378508e-01	1.4127434051028295e-01	1.4114286615269514e-01	1.4107765049703452e-01	1.4102104157323092e-01	1.4101114385534527e-01	1.4101967570133173e-01	1.4116660186370911e-01	1.4105858935469404e-01	1.4125785177924294e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.0723054964390938e-02	1.0453474557385461e-02	1.0036408686681736e-02	1.0892183213756207e-02	1.0416566556140205e-02	1.0347975428042749e-02	1.0428058112732508e-02	1.0185087423114580e-02	1.0334345084251767e-02	1.0817779891215601e-02	9.5450795216752427e-03	1.0148115216761122e-02	1.0935022343711076e-02	1.0404388762296213e-02	1.0131748110737221e-02	
1.8002901026511055e-02	1.7910379118328226e-02	1.7969550951932679e-02	1.8059879205900610e-02	1.7969932299935983e-02	1.7957367745998432e-02	1.7993545416973056e-02	1.7958443475484250e-02	1.7953514517291613e-02	1.7970807256216175e-02	1.7801040157697456e-02	1.7887803744913659e-02	1.8046082856551817e-02	1.7944263862535611e-02	1.7974609973827139e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_22
1.5699015802218233e-01	1.5714144582959000e-01	1.5692982356887014e-01	1.5710874415781279e-01	1.5697546359899969e-01	1.5704677506265663e-01	1.5678714911713115e-01	1.5710374195368884e-01	1.5702228267331514e-01	1.5708512757741239e-01	1.5719182679968341e-01	1.5701865148556970e-01	1.5705809960270692e-01	1.5702313390331565e-01	1.5705286626310871e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.6942392769738468e-02	-1.6863441466138357e-02	-1.6980004788133746e-02	-1.7048365117851599e-02	-1.7085160884460410e-02	-1.6755873521331927e-02	-1.7223789558988567e-02	-1.7065475650293455e-02	-1.6456921296284288e-02	-1.6870129381653942e-02	-1.7145308565521156e-02	-1.6811433529143605e-02	-1.7040029287285124e-02	-1.6923891006687619e-02	-1.7254000563797167e-02	
2.8576932660408283e-02	2.8641044898793454e-02	2.8538283563437614e-02	2.8587113999279552e-02	2.8543182432992475e-02	2.8626171113951840e-02	2.8443280149226438e-02	2.8594260739266776e-02	2.8702241965965748e-02	2.8613628919744914e-02	2.8596792754760111e-02	2.8620628514012675e-02	2.8596951846228291e-02	2.8559357473645838e-02	2.8549175653620751e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_23
1.5699015802218233e-01	1.5714144582959000e-01	1.5692982356887014e-01	1.5710874415781279e-01	1.5697546359899969e-01	1.5704677506265663e-01	1.5678714911713115e-01	1.5710374195368884e-01	1.5702228267331514e-01	1.5708512757741239e-01	1.5719182679968341e-01	1.5701865148556970e-01	1.5705809960270692e-01	1.5702313390331565e-01	1.5705286626310871e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.1147748345457518e-03	-2.0253431242099329e-03	-2.1463704111750193e-03	-2.2284369313222141e-03	-2.2231535565847282e-03	-1.9372476074124012e-03	-2.3952203771702985e-03	-2.2350336666459025e-03	-1.6904003503121767e-03	-2.0728940008331032e-03	-2.2803474245609578e-03	-1.9415570618585842e-03	-2.2321171805642359e-03	-2.1454703254145391e-03	-2.5131652137745097e-03	
2.6062934041468491e-02	2.6122297665593208e-02	2.6025475217987183e-02	2.6073115109503935e-02	2.6038564322868975e-02	2.6105114531267078e-02	2.5940144875943802e-02	2.6080528499487179e-02	2.6159539411741269e-02	2.6094542440009569e-02	2.6094389316993795e-02	2.6109379752522664e-02	2.6078763007915971e-02	2.6038180500969413e-02	2.6026930510887884e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_24
1.5699015802218233e-01	1.5714144582959000e-01	1.5692982356887014e-01	1.5710874415781279e-01	1.5697546359899969e-01	1.5704677506265663e-01	1.5678714911713115e-01	1.5710374195368884e-01	1.5702228267331514e-01	1.5708512757741239e-01	1.5719182679968341e-01	1.5701865148556970e-01	1.5705809960270692e-01	1.5702313390331565e-01	1.5705286626310871e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0813585245258828e-02	1.0907645787488734e-02	1.0782505995519970e-02	1.0678894049015064e-02	1.0736803867971823e-02	1.0981169958117681e-02	1.0553155072004439e-02	1.0683829947134404e-02	1.1175471537455850e-02	1.0823290293874577e-02	1.0671116781697382e-02	1.1017719779797458e-02	1.0675924100966544e-02	1.0747377926898088e-02	1.0331589471494984e-02	
2.3876040529896673e-02	2.3930712962445748e-02	2.3839464790340437e-02	2.3883792906734740e-02	2.3858402143459762e-02	2.3912784712743669e-02	2.3765639991723455e-02	2.3891548388070415e-02	2.3951323853038900e-02	2.3903080675309048e-02	2.3913010050605886e-02	2.3922566097435292e-02	2.3888406292046697e-02	2.3848722227130172e-02	2.3834228539537615e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_25
1.7297794314997311e-01	1.7299094561825051e-01	1.7321956800278193e-01	1.7334662897035344e-01	1.7320012092725914e-01	1.7311171309935258e-01	1.7306967754490118e-01	1.7329862343249958e-01	1.7313468192174192e-01	1.7296920459951473e-01	1.7317718368892959e-01	1.7333016585800384e-01	1.7305355230725911e-01	1.7327305153070877e-01	1.7321158547772003e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.5900145099648183e-02	-1.6799749417877929e-02	-1.6608001207147727e-02	-1.5386648198721042e-02	-1.6361909478872533e-02	-1.5915238150878225e-02	-1.7118277882226418e-02	-1.6505888024164583e-02	-1.5552102971539195e-02	-1.6082809316955743e-02	-1.5866995973949471e-02	-1.7038754686844543e-02	-1.6530318853189868e-02	-1.6160275105590566e-02	-1.5755954559923652e-02	
3.6082461867151520e-02	3.5793732519109438e-02	3.5914104750352123e-02	3.6318980549710604e-02	3.5986796154930951e-02	3.6117592491059045e-02	3.5739183946909663e-02	3.5965325309485111e-02	3.6191397258597081e-02	3.5956515554241293e-02	3.6120831480316237e-02	3.5869636810798397e-02	3.5903944533106628e-02	3.6138531528094840e-02	3.6163967975211042e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_26
1.7297794314997311e-01	1.7299094561825051e-01	1.7321956800278193e-01	1.7334662897035344e-01	1.7320012092725914e-01	1.7311171309935258e-01	1.7306967754490118e-01	1.7329862343249958e-01	1.7313468192174192e-01	1.7296920459951473e-01	1.7317718368892959e-01	1.7333016585800384e-01	1.7305355230725911e-01	1.7327305153070877e-01	1.7321158547772003e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.0979377669319834e-03	-1.7770245331553414e-03	-1.5101864015316657e-03	-5.5157534459104873e-04	-1.4196317526103674e-03	-1.1417547650938442e-03	-2.2010510924914684e-03	-1.5624047462440560e-03	-9.1509047741308858e-04	-1.1675027753069722e-03	-9.6044610628556737e-04	-2.1245613472563596e-03	-1.6324126953068674e-03	-1.3219243837804540e-03	-8.3365031752735685e-04	
3.3032222929898866e-02	3.2837733784298023e-02	3.2966124559443019e-02	3.3254781568138617e-02	3.2992768154164374e-02	3.3062924129851838e-02	3.2770957572603586e-02	3.2975595573833047e-02	3.3093623528971813e-02	3.2951152730044307e-02	3.3099190620257589e-02	3.2894611500110832e-02	3.2906855498579871e-02	3.3104420853400936e-02	3.3139027849873125e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_27
1.7297794314997311e-01	1.7299094561825051e-01	1.7321956800278193e-01	1.7334662897035344e-01	1.7320012092725914e-01	1.7311171309935258e-01	1.7306967754490118e-01	1.7329862343249958e-01	1.7313468192174192e-01	1.7296920459951473e-01	1.7317718368892959e-01	1.7333016585800384e-01	1.7305355230725911e-01	1.7327305153070877e-01	1.7321158547772003e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.1822355353147518e-02	1.1333922454317719e-02	1.1643371616846809e-02	1.2402340783990162e-02	1.1643689252861661e-02	1.1769687761414238e-02	1.0864130918197407e-02	1.1503430403454501e-02	1.1910508753169707e-02	1.1858526268244962e-02	1.2072184529601654e-02	1.0900807671986756e-02	1.1397556643141682e-02	1.1636159403656254e-02	1.2197136883300153e-02	
3.0382388286256418e-02	3.0251838275886157e-02	3.0378355497186316e-02	3.0594062281348033e-02	3.0384432513461790e-02	3.0413684062491050e-02	3.0187689884405129e-02	3.0370546059977549e-02	3.0422825361457843e-02	3.0333228326677578e-02	3.0471291085308654e-02	3.0297149271138038e-02	3.0298974478231364e-02	3.0465493718824163e-02	3.0505508225478747e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_28
1.9885288769195525e-01	1.9857064109140579e-01	1.9859537361880394e-01	1.9872882741487832e-01	1.9877103371924248e-01	1.9864399502821550e-01	1.9883012296423902e-01	1.9869790758825082e-01	1.9871510907097439e-01	1.9854581311049785e-01	1.9861297523842003e-01	1.9874158105409434e-01	1.9861843081104566e-01	1.9862721392549490e-01	1.9882529713725264e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.9571764629885191e-02	-1.8545276330009935e-02	-1.8867373660545750e-02	-1.8805661969847592e-02	-1.9772923905443690e-02	-1.9078732161853545e-02	-1.8776900505379140e-02	-1.9332065165820173e-02	-1.8998528013492222e-02	-1.8847884264129922e-02	-1.8905621744967932e-02	-1.8956042069509904e-02	-1.9358570577772294e-02	-1.8956592289749108e-02	-1.9249298946406812e-02	
4.8837974618971693e-02	4.9136388405146988e-02	4.9036964673522247e-02	4.9122038183727589e-02	4.8733255195560113e-02	4.8959917703765073e-02	4.9068960378404851e-02	4.8926710852229910e-02	4.9003399126831430e-02	4.9028118987373054e-02	4.9012144195327484e-02	4.9053591592586099e-02	4.8817714575743264e-02	4.9029095932836636e-02	4.9003334173710847e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_29
1.9885288769195525e-01	1.9857064109140579e-01	1.9859537361880394e-01	1.9872882741487832e-01	1.9877103371924248e-01	1.9864399502821550e-01	1.9883012296423902e-01	1.9869790758825082e-01	1.9871510907097439e-01	1.9854581311049785e-01	1.9861297523842003e-01	1.9874158105409434e-01	1.9861843081104566e-01	1.9862721392549490e-01	1.9882529713725264e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-4.7736615690089634e-03	-3.9973973741379842e-03	-4.1616915748374783e-03	-4.1627789179747021e-03	-5.0559397738257628e-03	-4.3780475049889911e-03	-4.1212612380017721e-03	-4.6419878375945911e-03	-4.2898285911057710e-03	-4.2319192489861934e-03	-4.2126920182107563e-03	-4.2446649681274762e-03	-4.6059416356516725e-03	-4.2747964950519690e-03	-4.6336589109703952e-03	
4.4932154499254737e-02	4.5093071752078780e-02	4.5061918426209359e-02	4.5121306004335601e-02	4.4815781413241489e-02	4.4995555094950589e-02	4.5078862165477109e-02	4.4969593864534529e-02	4.5036977547225972e-02	4.5024933367541507e-02	4.5033309183598276e-02	4.5083259762975135e-02	4.4890108116623140e-02	4.5050439781421460e-02	4.5015591264595048e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_30
1.9885288769195525e-01	1.9857064109140579e-01	1.9859537361880394e-01	1.9872882741487832e-01	1.9877103371924248e-01	1.9864399502821550e-01	1.9883012296423902e-01	1.9869790758825082e-01	1.9871510907097439e-01	1.9854581311049785e-01	1.9861297523842003e-01	1.9874158105409434e-01	1.9861843081104566e-01	1.9862721392549490e-01	1.9882529713725264e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
8.2576678191174369e-03	8.8153874403291421e-03	8.7747978989348163e-03	8.7226137750142652e-03	7.8964259887316368e-03	8.5545684474901684e-03	8.7797988635741897e-03	8.3016271448754508e-03	8.6480016064598708e-03	8.6333725314477194e-03	8.7263431757263477e-03	8.6953501873364425e-03	8.3701098066837898e-03	8.6296139275736095e-03	8.2411992559991709e-03	
4.1549507240344119e-02	4.1619688510125742e-02	4.1628766985344214e-02	4.1671712442286603e-02	4.1426034676197786e-02	4.1570453075833014e-02	4.1639083285712614e-02	4.1554749886714495e-02	4.1609296011663702e-02	4.1575840562493561e-02	4.1601573589808552e-02	4.1651781924818929e-02	4.1490117677597818e-02	4.1611792651624797e-02	4.1579916999064083e-02	
5.1157242630795907e-01	5.0974477735957835e-01	5.0903910732922342e-01	5.0992241732417487e-01	5.1014205484139097e-01	5.1074343369550590e-01	5.1018791391345808e-01	5.0953276660529123e-01	5.1190404755402874e-01	5.1362609126520753e-01	5.1225787803838418e-01	5.0976221021993706e-01	5.1010067207048737e-01	5.1290941428008996e-01	5.1313645052229662e-01	

#jkf#data_x_31
1.0736168974974894e-01	1.0724225986632474e-01	1.0712554478143523e-01	1.0707759563402527e-01	1.0701128233278968e-01	1.0695448691592377e-01	1.0703299931490551e-01	1.0710160293906325e-01	1.0720710436663870e-01	1.0728270502523707e-01	1.0713861764154083e-01	1.0733546001224045e-01	1.0699474458266499e-01	1.0707745649242584e-01	1.0721693815682626e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.7414795627814006e-02	-1.7584746424982256e-02	-1.8100823946255756e-02	-1.7653532720390441e-02	-1.7929974274214555e-02	-1.8070280016768525e-02	-1.8165698154452847e-02	-1.7601304129429146e-02	-1.7945492949494407e-02	-1.7716483830122531e-02	-1.7900102326424944e-02	-1.7697528405080099e-02	-1.8355422506688840e-02	-1.8286100030214969e-02	-1.8004706169224366e-02	
1.4465481199494673e-02	1.4389618899273711e-02	1.4305374755265488e-02	1.4333411650933176e-02	1.4264760807958184e-02	1.4237214748226840e-02	1.4231374084661897e-02	1.4353392732397198e-02	1.4332259218382194e-02	1.4372691923598791e-02	1.4298581625142557e-02	1.4425253204436519e-02	1.4205790963987053e-02	1.4271261217465771e-02	1.4329444810479645e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_32
1.0736168974974894e-01	1.0724225986632474e-01	1.0712554478143523e-01	1.0707759563402527e-01	1.0701128233278968e-01	1.0695448691592377e-01	1.0703299931490551e-01	1.0710160293906325e-01	1.0720710436663870e-01	1.0728270502523707e-01	1.0713861764154083e-01	1.0733546001224045e-01	1.0699474458266499e-01	1.0707745649242584e-01	1.0721693815682626e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-3.9373317849221434e-03	-4.0623230705547353e-03	-4.6421006961186728e-03	-4.0855798999441806e-03	-4.4654215735092928e-03	-4.5502052681127281e-03	-4.6043115804421664e-03	-4.1160633836920812e-03	-4.4325027054195054e-03	-4.2111876352315114e-03	-4.3039935214092551e-03	-4.1983467196095026e-03	-4.9052200698657122e-03	-4.8210292447629088e-03	-4.4978319350216234e-03	
1.3237078326941858e-02	1.3169959673957843e-02	1.3087042604635495e-02	1.3121883331330412e-02	1.3048870238924089e-02	1.3029385154177436e-02	1.3030769381282618e-02	1.3132290497149032e-02	1.3118374198603299e-02	1.3153358297085235e-02	1.3096456791308154e-02	1.3201142221599901e-02	1.2995890938853526e-02	1.3056796338943244e-02	1.3115694461336376e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_33
1.0736168974974894e-01	1.0724225986632474e-01	1.0712554478143523e-01	1.0707759563402527e-01	1.0701128233278968e-01	1.0695448691592377e-01	1.0703299931490551e-01	1.0710160293906325e-01	1.0720710436663870e-01	1.0728270502523707e-01	1.0713861764154083e-01	1.0733546001224045e-01	1.0699474458266499e-01	1.0707745649242584e-01	1.0721693815682626e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
8.0034235476336979e-03	7.9176115730144048e-03	7.3012573625410582e-03	7.9239148693792949e-03	7.4752206438902236e-03	7.4216616824500925e-03	7.4166961765224915e-03	7.8263869114758577e-03	7.5509840010664631e-03	7.7607058700028542e-03	7.7414533326479462e-03	7.7567205607347589e-03	7.0324548170791756e-03	7.1153222365960833e-03	7.4743017194773831e-03	
1.2129506518852435e-02	1.2068913764869616e-02	1.1990056579622991e-02	1.2025968748197918e-02	1.1953374758461366e-02	1.1937710956335997e-02	1.1945486533808114e-02	1.2030537057643301e-02	1.2023170688497769e-02	1.2053706724820177e-02	1.2008484083916020e-02	1.2096050425001031e-02	1.1906333061206545e-02	1.1961630072117910e-02	1.2020229638926377e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_34
1.2478554018495558e-01	1.2491188203387132e-01	1.2483169510711943e-01	1.2492518713198764e-01	1.2491181458673048e-01	1.2497355380858914e-01	1.2496482004301641e-01	1.2488185199665079e-01	1.2472291509067358e-01	1.2488665545209728e-01	1.2486908776712451e-01	1.2491211604671280e-01	1.2486976025928306e-01	1.2502456259296141e-01	1.2492819037711202e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.0382260595891682e-02	-2.0534319219021047e-02	-2.0687471503519461e-02	-2.0010805480979582e-02	-2.0471836484146827e-02	-2.0399794868232429e-02	-1.9900817710984509e-02	-2.0764155141539092e-02	-2.1011819831776080e-02	-2.0285524037828628e-02	-2.0026856855186487e-02	-2.0417438457606241e-02	-2.0433025598727866e-02	-2.0351720070044765e-02	-1.9873026849730996e-02	
2.1527900144420804e-02	2.1568679031431278e-02	2.1475875989760265e-02	2.1643741589731078e-02	2.1581735222083516e-02	2.1593322713846078e-02	2.1653351344619615e-02	2.1538209194216951e-02	2.1410827923793171e-02	2.1615006777144601e-02	2.1599551200705638e-02	2.1572661826357867e-02	2.1576516382217421e-02	2.1615476884088988e-02	2.1677944005768314e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_35
1.2478554018495558e-01	1.2491188203387132e-01	1.2483169510711943e-01	1.2492518713198764e-01	1.2491181458673048e-01	1.2497355380858914e-01	1.2496482004301641e-01	1.2488185199665079e-01	1.2472291509067358e-01	1.2488665545209728e-01	1.2486908776712451e-01	1.2491211604671280e-01	1.2486976025928306e-01	1.2502456259296141e-01	1.2492819037711202e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-6.9733572146724876e-03	-7.2085207461153322e-03	-7.2826619068933618e-03	-6.6889272919176401e-03	-7.0861676319087519e-03	-7.0092812290854511e-03	-6.5884528534799480e-03	-7.3894470520196875e-03	-7.6782268552853250e-03	-6.9370503751992607e-03	-6.6793802462045415e-03	-7.0591689810551861e-03	-7.0973215745809004e-03	-6.9470306983248353e-03	-6.5023337584241558e-03	
1.9890861952386246e-02	1.9919861006025399e-02	1.9846896598262411e-02	1.9981309736958497e-02	1.9938021495439918e-02	1.9949928567738768e-02	1.9988676555036982e-02	1.9898611316121761e-02	1.9775899983093165e-02	1.9960123585852682e-02	1.9944318146151906e-02	1.9927627986269160e-02	1.9922024136406022e-02	1.9975785556322644e-02	2.0019890407363700e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_36
1.2478554018495558e-01	1.2491188203387132e-01	1.2483169510711943e-01	1.2492518713198764e-01	1.2491181458673048e-01	1.2497355380858914e-01	1.2496482004301641e-01	1.2488185199665079e-01	1.2472291509067358e-01	1.2488665545209728e-01	1.2486908776712451e-01	1.2491211604671280e-01	1.2486976025928306e-01	1.2502456259296141e-01	1.2492819037711202e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.9677840156014952e-03	4.6663670750677622e-03	4.6612920968930605e-03	5.1970270263541896e-03	4.8464902708746649e-03	4.9197735958158573e-03	5.2885228748456303e-03	4.5373559859080148e-03	4.2110163402771517e-03	4.9601279142453270e-03	5.2269477654945107e-03	4.8400026787331074e-03	4.7969683775409000e-03	5.0010058120370793e-03	5.4115129974096066e-03	
1.8423164327445857e-02	1.8444758927707035e-02	1.8385883081551785e-02	1.8498113463661234e-02	1.8466384424498571e-02	1.8477565656507183e-02	1.8503912083964315e-02	1.8430778997796340e-02	1.8312990758943833e-02	1.8480244988616730e-02	1.8466279934771127e-02	1.8454281750422585e-02	1.8444145322945839e-02	1.8506556301707555e-02	1.8536750703775088e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_37
1.5484939589556862e-01	1.5489046669552686e-01	1.5481389615354202e-01	1.5474283792106552e-01	1.5482031444300837e-01	1.5485134832884256e-01	1.5477401732460527e-01	1.5473167901581350e-01	1.5484169826054850e-01	1.5491177545933910e-01	1.5484427254875080e-01	1.5489142524518384e-01	1.5481099453871378e-01	1.5481720570583354e-01	1.5473555944381528e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.3234748013438056e-02	-2.3173375757682801e-02	-2.3420635488647645e-02	-2.3571355018879164e-02	-2.3647733674182492e-02	-2.3429159259511445e-02	-2.3845724072890984e-02	-2.3361585884904973e-02	-2.3806740189975112e-02	-2.2682177151246652e-02	-2.3420321091613294e-02	-2.3142038577586566e-02	-2.3398005856851672e-02	-2.3661566260310685e-02	-2.2990154260990658e-02	
3.6203799072394238e-02	3.6188328764775117e-02	3.6110776770478643e-02	3.6069928670825938e-02	3.6037003568811239e-02	3.6088568332597402e-02	3.6003741168913576e-02	3.6048902789043970e-02	3.6014157469462967e-02	3.6311875973908669e-02	3.6088354240787587e-02	3.6224156339471403e-02	3.6129618008503506e-02	3.6007260507720372e-02	3.6223122822251416e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_38
1.5484939589556862e-01	1.5489046669552686e-01	1.5481389615354202e-01	1.5474283792106552e-01	1.5482031444300837e-01	1.5485134832884256e-01	1.5477401732460527e-01	1.5473167901581350e-01	1.5484169826054850e-01	1.5491177545933910e-01	1.5484427254875080e-01	1.5489142524518384e-01	1.5481099453871378e-01	1.5481720570583354e-01	1.5473555944381528e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-9.8331552128596567e-03	-9.7475510403237653e-03	-1.0025964045175334e-02	-1.0252252139511225e-02	-1.0236220808247071e-02	-1.0002863784014410e-02	-1.0395855699957074e-02	-9.9653604584071798e-03	-1.0401025543174292e-02	-9.3274010655962636e-03	-9.9878246750518263e-03	-9.7073640969460862e-03	-1.0041896770135700e-02	-1.0280018819048664e-02	-9.6058695963104068e-03	
3.3754140350196193e-02	3.3745779858540027e-02	3.3667669026191976e-02	3.3609155669135110e-02	3.3605770603189519e-02	3.3656613576415612e-02	3.3586325892391848e-02	3.3609101089555699e-02	3.3587784833558523e-02	3.3834159567353778e-02	3.3651410971653570e-02	3.3778386632816217e-02	3.3671160232347778e-02	3.3571284109242427e-02	3.3758122655492495e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_39
1.5484939589556862e-01	1.5489046669552686e-01	1.5481389615354202e-01	1.5474283792106552e-01	1.5482031444300837e-01	1.5485134832884256e-01	1.5477401732460527e-01	1.5473167901581350e-01	1.5484169826054850e-01	1.5491177545933910e-01	1.5484427254875080e-01	1.5489142524518384e-01	1.5481099453871378e-01	1.5481720570583354e-01	1.5473555944381528e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.1161806038327569e-03	2.2283258776579218e-03	1.9241851365172646e-03	1.6369350776022085e-03	1.7307496853035120e-03	1.9745072594161139e-03	1.6026121748077271e-03	1.9863376460357574e-03	1.5680536595239769e-03	2.5825885344226140e-03	1.9987263898660901e-03	2.2737632064925573e-03	1.8802546348430094e-03	1.6659444625700959e-03	2.3211144222883007e-03	
3.1547493427797529e-02	3.1545568573919776e-02	3.1467789552479919e-02	3.1399711810922756e-02	3.1415524674970371e-02	3.1465104108258660e-02	3.1404775121946234e-02	3.1413160179402176e-02	3.1402961088391294e-02	3.1608396280100620e-02	3.1457081289833266e-02	3.1574426372171643e-02	3.1462545859235531e-02	3.1379709420379653e-02	3.1539115035370484e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_40
1.8031554298681349e-01	1.8036458425357496e-01	1.8039342423840612e-01	1.8022671284481323e-01	1.8027236502584612e-01	1.8039757861997582e-01	1.8051007807364486e-01	1.8031837450361526e-01	1.8052134322560853e-01	1.8029283973113752e-01	1.8034471887522158e-01	1.8019720555468002e-01	1.8042018575331370e-01	1.8044710654387272e-01	1.8039046384851448e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.3397729155264585e-02	-2.3954520394965123e-02	-2.3646287136720429e-02	-2.3594328862708847e-02	-2.3951904644124666e-02	-2.3845383092782002e-02	-2.3527343645700027e-02	-2.3298136968210342e-02	-2.3451678565827500e-02	-2.3406440540825413e-02	-2.4081961196923712e-02	-2.3600846156623889e-02	-2.4053885120798313e-02	-2.3685132652002366e-02	-2.3936916021584653e-02	
5.1138031632516130e-02	5.0905542178291262e-02	5.1071487609063694e-02	5.1038658989035431e-02	5.0922112957379140e-02	5.0950667787644448e-02	5.1130618415714514e-02	5.1223722774148606e-02	5.1140462860619823e-02	5.1165641272055980e-02	5.0856979910955703e-02	5.1078478560120641e-02	5.0914405033645041e-02	5.1122960748532321e-02	5.0955906078461580e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_41
1.8031554298681349e-01	1.8036458425357496e-01	1.8039342423840612e-01	1.8022671284481323e-01	1.8027236502584612e-01	1.8039757861997582e-01	1.8051007807364486e-01	1.8031837450361526e-01	1.8052134322560853e-01	1.8029283973113752e-01	1.8034471887522158e-01	1.8019720555468002e-01	1.8042018575331370e-01	1.8044710654387272e-01	1.8039046384851448e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.0138494859379399e-02	-1.0665151923911292e-02	-1.0455801615331106e-02	-1.0287427348344563e-02	-1.0762913645656319e-02	-1.0548820313574764e-02	-1.0174266873465426e-02	-1.0051431538057404e-02	-1.0106065918628421e-02	-1.0208442315186722e-02	-1.0827036202680412e-02	-1.0390896571097541e-02	-1.0749663588604463e-02	-1.0470010032828519e-02	-1.0569779926593220e-02	
4.7763219099330290e-02	4.7568865698914178e-02	4.7688910941759644e-02	4.7687614001021866e-02	4.7552903107049925e-02	4.7616132986214428e-02	4.7794315885701009e-02	4.7833952956743239e-02	4.7802087247046390e-02	4.7767010201156035e-02	4.7519900161969955e-02	4.7690910801430168e-02	4.7586356748170557e-02	4.7747089504680811e-02	4.7645126829661905e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_42
1.8031554298681349e-01	1.8036458425357496e-01	1.8039342423840612e-01	1.8022671284481323e-01	1.8027236502584612e-01	1.8039757861997582e-01	1.8051007807364486e-01	1.8031837450361526e-01	1.8052134322560853e-01	1.8029283973113752e-01	1.8034471887522158e-01	1.8019720555468002e-01	1.8042018575331370e-01	1.8044710654387272e-01	1.8039046384851448e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.7562726851825805e-03	1.2559150220178283e-03	1.3815044350282135e-03	1.6238161042554378e-03	1.0631389068537778e-03	1.3519172213595221e-03	1.7916311466480428e-03	1.8364711047665905e-03	1.8448398137582978e-03	1.6235457963628408e-03	1.0635674360376934e-03	1.4543389514077854e-03	1.1788075117077912e-03	1.3890658170261638e-03	1.4128038780907570e-03	
4.4761156678043999e-02	4.4594928932214437e-02	4.4684161675047962e-02	4.4694271286149660e-02	4.4555385496377886e-02	4.4634949319371398e-02	4.4814525670175416e-02	4.4822062593181035e-02	4.4818253676526629e-02	4.4745887406162983e-02	4.4546984220520537e-02	4.4679019054136578e-02	4.4616715687256683e-02	4.4745682985645269e-02	4.4685778802641053e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_43
1.9327447138547102e-01	1.9330054351924392e-01	1.9312326537112537e-01	1.9373747708825298e-01	1.9352732353984137e-01	1.9351630130256389e-01	1.9352611414786741e-01	1.9347810274306446e-01	1.9345163754516398e-01	1.9337307367710060e-01	1.9342128624963797e-01	1.9367971215251800e-01	1.9341129515419353e-01	1.9354655657784992e-01	1.9322844786193180e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-2.4116553657298173e-02	-2.2992205063402438e-02	-2.3649006231362457e-02	-2.3675647324336468e-02	-2.3500758961978840e-02	-2.4849879931800989e-02	-2.4469921782237808e-02	-2.3641839934109538e-02	-2.4139561148259381e-02	-2.4068263353038244e-02	-2.4860583885152804e-02	-2.3198069771096952e-02	-2.3279905720772737e-02	-2.4068815172467090e-02	-2.3927163810311430e-02	
5.8845084794523397e-02	5.9351750316193455e-02	5.9074297507583751e-02	5.9253672109468900e-02	5.9143029363094707e-02	5.8699527987644398e-02	5.8886044497856130e-02	5.9175747459638148e-02	5.8911180714509612e-02	5.8911221633029712e-02	5.8580752570404820e-02	5.9471790782386028e-02	5.9356994859796466e-02	5.9003468648530233e-02	5.8905448140283242e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_44
1.9327447138547102e-01	1.9330054351924392e-01	1.9312326537112537e-01	1.9373747708825298e-01	1.9352732353984137e-01	1.9351630130256389e-01	1.9352611414786741e-01	1.9347810274306446e-01	1.9345163754516398e-01	1.9337307367710060e-01	1.9342128624963797e-01	1.9367971215251800e-01	1.9341129515419353e-01	1.9354655657784992e-01	1.9322844786193180e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.1015178468662984e-02	-1.0093693236525647e-02	-1.0713596873489134e-02	-1.0669293345215991e-02	-1.0422161832496002e-02	-1.1669578370336164e-02	-1.1378714493412462e-02	-1.0663062981935201e-02	-1.1152830199599367e-02	-1.1078716645317593e-02	-1.1828326319445887e-02	-1.0330652250754635e-02	-1.0197958663480416e-02	-1.1063035260186788e-02	-1.0879924750627962e-02	
5.5045421488129194e-02	5.5412723531623499e-02	5.5179691800505797e-02	5.5387061151843886e-02	5.5305344574658501e-02	5.4965771471890308e-02	5.5095722241580644e-02	5.5295314369345906e-02	5.5066920619998794e-02	5.5064118280443872e-02	5.4800307408773272e-02	5.5518056396571626e-02	5.5487241914655573e-02	5.5164436248304513e-02	5.5071744194174453e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_45
1.9327447138547102e-01	1.9330054351924392e-01	1.9312326537112537e-01	1.9373747708825298e-01	1.9352732353984137e-01	1.9351630130256389e-01	1.9352611414786741e-01	1.9347810274306446e-01	1.9345163754516398e-01	1.9337307367710060e-01	1.9342128624963797e-01	1.9367971215251800e-01	1.9341129515419353e-01	1.9354655657784992e-01	1.9322844786193180e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
7.6239969706118349e-04	1.4975192222269340e-03	9.3229131923441844e-04	1.0246160195415965e-03	1.3287706768871088e-03	1.7613324270890351e-04	3.9139075606550722e-04	1.0133525266379229e-03	5.3779968478362417e-04	6.1134345453484062e-04	-9.6222265275169860e-05	1.2574964577734271e-03	1.5353295864206085e-03	6.3644901276985189e-04	8.5936115495788279e-04	
5.1668329081654849e-02	5.1934857856365244e-02	5.1741825827625286e-02	5.1960753596018552e-02	5.1897455550365436e-02	5.1634154683056599e-02	5.1725253977165028e-02	5.1863514874866699e-02	5.1664261332231204e-02	5.1659300909292896e-02	5.1445705922036164e-02	5.2036885292650693e-02	5.2048021553841653e-02	5.1762106920048262e-02	5.1675274861306825e-02	
4.5670546217090513e-01	4.5587352053127767e-01	4.5573861541772548e-01	4.5626821100104148e-01	4.5598130189064934e-01	4.5729925975821983e-01	4.5625559908505947e-01	4.5513045063993007e-01	4.5871358034418541e-01	4.5871311106027407e-01	4.5794634743148716e-01	4.5551053240665340e-01	4.5649629906254696e-01	4.5903692048249706e-01	4.5822678298676012e-01	

#jkf#data_x_46
7.0462477074512739e-02	7.0347467667925753e-02	7.0272822259899628e-02	7.0079884806371590e-02	7.0350315243057626e-02	7.0299302066720151e-02	7.0442328089448836e-02	7.0447174736758947e-02	7.0546928219542240e-02	7.0452531394700313e-02	7.0400267526051635e-02	7.0309168948110873e-02	7.0064689252170242e-02	7.0218709172094163e-02	7.0371575378592885e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.8835191453322334e-02	-2.8559540328340988e-02	-2.7495430056431680e-02	-2.7822407901622437e-02	-2.8007734986631477e-02	-2.7779533303436743e-02	-2.8598972486765933e-02	-2.7599501701322776e-02	-2.7555916059791991e-02	-2.8100688008652425e-02	-2.8003161764961898e-02	-2.8553179991113703e-02	-2.8438305587446977e-02	-2.8484170308675505e-02	-2.8370177577586919e-02	
9.7314077553465640e-03	9.7552356628449501e-03	9.8117718614870730e-03	9.7004955336780115e-03	9.7829852459861977e-03	9.7901921979092546e-03	9.7456898364507612e-03	9.8769373055669525e-03	9.9173566524636998e-03	9.8042950225300553e-03	9.7918418589239796e-03	9.7119083731039557e-03	9.6266499260765116e-03	9.6814524592493297e-03	9.7383092460497610e-03	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_47
7.0462477074512739e-02	7.0347467667925753e-02	7.0272822259899628e-02	7.0079884806371590e-02	7.0350315243057626e-02	7.0299302066720151e-02	7.0442328089448836e-02	7.0447174736758947e-02	7.0546928219542240e-02	7.0452531394700313e-02	7.0400267526051635e-02	7.0309168948110873e-02	7.0064689252170242e-02	7.0218709172094163e-02	7.0371575378592885e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.3730326747255689e-02	-1.3479107806762758e-02	-1.2443020813700578e-02	-1.2777164390927132e-02	-1.2963231044251622e-02	-1.2759217177686938e-02	-1.3427341067807380e-02	-1.2501360670032935e-02	-1.2472213794496173e-02	-1.3069307549536419e-02	-1.2835430957134297e-02	-1.3430513232336405e-02	-1.3271406821009024e-02	-1.3447763584598260e-02	-1.3168978392314873e-02	
8.6924606041678051e-03	8.7064432938832488e-03	8.7466379291740830e-03	8.6450333540814897e-03	8.7254175435898459e-03	8.7237873863069623e-03	8.7097424680483981e-03	8.8136441998700917e-03	8.8514916358882721e-03	8.7456730836989877e-03	8.7440205220699653e-03	8.6714488446949997e-03	8.5921302319330699e-03	8.6333759209594498e-03	8.7022599454802778e-03	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_48
7.0462477074512739e-02	7.0347467667925753e-02	7.0272822259899628e-02	7.0079884806371590e-02	7.0350315243057626e-02	7.0299302066720151e-02	7.0442328089448836e-02	7.0447174736758947e-02	7.0546928219542240e-02	7.0452531394700313e-02	7.0400267526051635e-02	7.0309168948110873e-02	7.0064689252170242e-02	7.0218709172094163e-02	7.0371575378592885e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-4.4518463241685624e-04	-2.1688484994569768e-04	7.9814635717859184e-04	4.7021865247215411e-04	2.6309338915447844e-04	4.3005501707205074e-04	-8.8895054171228560e-05	7.6244869816510796e-04	7.9301802741191252e-04	1.5221023293229829e-04	4.9875665124946011e-04	-1.2085867910979764e-04	4.7757724325664386e-05	-2.1627336946222764e-04	1.7820639682755712e-04	
7.7655295033459337e-03	7.7723274156785436e-03	7.8023475456968630e-03	7.7097100828131320e-03	7.7856934548526909e-03	7.7768636614124554e-03	7.7842075872521033e-03	7.8676783842857485e-03	7.9047177729811395e-03	7.8056008946569095e-03	7.8100986321440790e-03	7.7446878474559692e-03	7.6679257882178225e-03	7.7021946810039909e-03	7.7751703530153709e-03	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_49
8.0448962255044984e-02	8.0409478162735262e-02	8.0413168701743837e-02	8.0571825454224047e-02	8.0409530583011632e-02	8.0439533238766736e-02	8.0460421121910222e-02	8.0583139070674298e-02	8.0383429197501841e-02	8.0537628473671519e-02	8.0591406998636983e-02	8.0437666005769917e-02	8.0438440573142214e-02	8.0487163981389984e-02	8.0579774123816283e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.9566977217336421e-02	-3.0325107001200391e-02	-2.9408338339139001e-02	-3.0239673064322681e-02	-2.9555041819452982e-02	-2.9633971136359710e-02	-2.9466574072625318e-02	-2.9510741697815340e-02	-3.0013736614317166e-02	-3.0354154021354857e-02	-3.0129390062154371e-02	-3.0204577583956449e-02	-2.9921899580021255e-02	-2.9963220050277628e-02	-3.0156360931830828e-02	
1.4684195812110841e-02	1.4532771307387282e-02	1.4684841894462744e-02	1.4640315771527367e-02	1.4608985461041512e-02	1.4626305152477495e-02	1.4665124552971968e-02	1.4731539467261381e-02	1.4575372097937665e-02	1.4598055347055522e-02	1.4662784457345913e-02	1.4573194457357649e-02	1.4629946536160884e-02	1.4640182315584331e-02	1.4617202452848154e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_50
8.0448962255044984e-02	8.0409478162735262e-02	8.0413168701743837e-02	8.0571825454224047e-02	8.0409530583011632e-02	8.0439533238766736e-02	8.0460421121910222e-02	8.0583139070674298e-02	8.0383429197501841e-02	8.0537628473671519e-02	8.0591406998636983e-02	8.0437666005769917e-02	8.0438440573142214e-02	8.0487163981389984e-02	8.0579774123816283e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.4237528122173077e-02	-1.4929238451512838e-02	-1.4200685495613652e-02	-1.4973940345687414e-02	-1.4174285962358646e-02	-1.4282257987492775e-02	-1.4195872895810591e-02	-1.4322094959350579e-02	-1.4690776060778454e-02	-1.5105575729598475e-02	-1.4899922848633063e-02	-1.4905492827551076e-02	-1.4626265898815299e-02	-1.4732440345255282e-02	-1.4968614182321260e-02	
1.3358360479779806e-02	1.3234951161415005e-02	1.3343713055705256e-02	1.3317648687562821e-02	1.3295951362589264e-02	1.3306144466422681e-02	1.3334863352172557e-02	1.3386304564174296e-02	1.3259008397734195e-02	1.3276514117508631e-02	1.3335372148886419e-02	1.3259272624519144e-02	1.3308560692989347e-02	1.3308359665067715e-02	1.3290665348874117e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_51
8.0448962255044984e-02	8.0409478162735262e-02	8.0413168701743837e-02	8.0571825454224047e-02	8.0409530583011632e-02	8.0439533238766736e-02	8.0460421121910222e-02	8.0583139070674298e-02	8.0383429197501841e-02	8.0537628473671519e-02	8.0591406998636983e-02	8.0437666005769917e-02	8.0438440573142214e-02	8.0487163981389984e-02	8.0579774123816283e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-7.8915119886285856e-04	-1.4197893589529276e-03	-8.5739492621464408e-04	-1.5395261844520225e-03	-6.7874422153457736e-04	-7.8145783763047816e-04	-7.8779494545450079e-04	-9.4314847448315198e-04	-1.2262308419250800e-03	-1.6824332581471535e-03	-1.4918195009220037e-03	-1.4275122749178026e-03	-1.1913094370557820e-03	-1.3297871190015020e-03	-1.5849606862818055e-03	
1.2164219737920420e-02	1.2061322218516121e-02	1.2140260868083431e-02	1.2131152932730149e-02	1.2111419846787343e-02	1.2120201867577368e-02	1.2139384931959152e-02	1.2186000523079610e-02	1.2075273880641647e-02	1.2091311860477957e-02	1.2146254633642807e-02	1.2080537383729231e-02	1.2120196110804692e-02	1.2115559773659561e-02	1.2104215358098407e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_52
9.7535682598692788e-02	9.7533199330885598e-02	9.7669582072986136e-02	9.7632141014682788e-02	9.7699521519240454e-02	9.7391405320195634e-02	9.7552284854708127e-02	9.7562744060727943e-02	9.7588282657708483e-02	9.7590265617172142e-02	9.7418565096798207e-02	9.7600904975500447e-02	9.7600776052742283e-02	9.7619657261485207e-02	9.7536860958234203e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.7739420384987751e-02	-2.8646757613471768e-02	-2.9352694829906822e-02	-2.8463131639626660e-02	-2.8358794141146726e-02	-2.8331387906369632e-02	-2.8814411714434440e-02	-2.8154509472875983e-02	-2.8890388219919128e-02	-2.8764051600685403e-02	-2.8512559150042360e-02	-2.8810565066155785e-02	-2.8927558882301696e-02	-2.8809696959945869e-02	-2.8828096603017661e-02	
2.5110743743728091e-02	2.4906294421329390e-02	2.4771988494314064e-02	2.4911371627862507e-02	2.5014278443432347e-02	2.4892484798828655e-02	2.4867395877209354e-02	2.5023420070167425e-02	2.4873150939328646e-02	2.4829821309528391e-02	2.4833847726806454e-02	2.4889522735611173e-02	2.4831553010055289e-02	2.4854482659184912e-02	2.4876899708239898e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_53
9.7535682598692788e-02	9.7533199330885598e-02	9.7669582072986136e-02	9.7632141014682788e-02	9.7699521519240454e-02	9.7391405320195634e-02	9.7552284854708127e-02	9.7562744060727943e-02	9.7588282657708483e-02	9.7590265617172142e-02	9.7418565096798207e-02	9.7600904975500447e-02	9.7600776052742283e-02	9.7619657261485207e-02	9.7536860958234203e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.2783552608097132e-02	-1.3623560478108032e-02	-1.4368130663360679e-02	-1.3432626892556920e-02	-1.3373472192462987e-02	-1.3433131853670038e-02	-1.3821084315681742e-02	-1.3329825225867287e-02	-1.3868975917325138e-02	-1.3690834667703738e-02	-1.3443804597123410e-02	-1.3812035314943794e-02	-1.3937477257883413e-02	-1.3727238944817199e-02	-1.3818892340552641e-02	
2.3020329958070983e-02	2.2859400094958661e-02	2.2746801311568081e-02	2.2866111951183123e-02	2.2952072216759243e-02	2.2815645906703579e-02	2.2824155549823182e-02	2.2924724944838121e-02	2.2837641001277369e-02	2.2803078843863327e-02	2.2799172853069885e-02	2.2844226386964525e-02	2.2793503523354196e-02	2.2827572431205170e-02	2.2834033736089648e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_x_54
9.7535682598692788e-02	9.7533199330885598e-02	9.7669582072986136e-02	9.7632141014682788e-02	9.7699521519240454e-02	9.7391405320195634e-02	9.7552284854708127e-02	9.7562744060727943e-02	9.7588282657708483e-02	9.7590265617172142e-02	9.7418565096798207e-02	9.7600904975500447e-02	9.7600776052742283e-02	9.7619657261485207e-02	9.7536860958234203e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
4.8696063550918156e-04	-2.9555051198340565e-04	-1.0317828883973090e-03	-8.7397319324306055e-05	-7.1634240202317345e-05	-1.8619726225613253e-04	-5.0285073303957262e-04	-1.4969563077235626e-04	-5.2320148054016413e-04	-2.9651472088818021e-04	-7.8028827113163501e-05	-4.8449725528462717e-04	-6.0766594135899799e-04	-3.3754145056880125e-04	-4.7760316542641568e-04	
2.1196268440625766e-02	2.1065066304600366e-02	2.0976399691940928e-02	2.1075522950902710e-02	2.1148013915712822e-02	2.1008011096134222e-02	2.1036255079845155e-02	2.1101127413884046e-02	2.1054427060841305e-02	2.1027108673020559e-02	2.1014153427829210e-02	2.1054957768036568e-02	2.1012035559472269e-02	2.1049000917984437e-02	2.1047216856861537e-02	
3.4625220640963300e-01	3.4630059363133231e-01	3.4537685998554712e-01	3.4656087678539765e-01	3.4554853238187644e-01	3.4614736530286266e-01	3.4612779533988597e-01	3.4505962337824519e-01	3.4712058484813585e-01	3.4849508547070956e-01	3.4714234530508714e-01	3.4634543348219471e-01	3.4615049484830790e-01	3.4800041245426783e-01	3.4821205419472073e-01	

#jkf#data_y
8.1461695308594983e+01	8.1835681103442766e+01	8.1872331670206762e+01	8.1527302905774704e+01	8.1347386400678744e+01	8.1012367295118793e+01	8.0991170652749375e+01	8.1660795067726767e+01	8.1832664052833778e+01	8.0575931660622501e+01	8.1315091682890028e+01	8.1578515849722351e+01	8.1563586659906406e+01	8.0752676002152526e+01	8.0967724782863385e+01	
9.6272912637430437e+01	9.6714895849523259e+01	9.6758210155698890e+01	9.6350448888642816e+01	9.6137820291711236e+01	9.5741888621504032e+01	9.5716838044158337e+01	9.6508212352767998e+01	9.6711330244258093e+01	9.5226101053462983e+01	9.6099653807051865e+01	9.6410973276944603e+01	9.6393329688980302e+01	9.5434980729816616e+01	9.5689129288838558e+01	
1.1108412996626591e+02	1.1159411059560375e+02	1.1164408864119103e+02	1.1117359487151093e+02	1.1092825418274374e+02	1.1047140994788924e+02	1.1044250543556731e+02	1.1135562963780922e+02	1.1158999643568244e+02	1.0987627044630344e+02	1.1088421593121369e+02	1.1124343070416685e+02	1.1122307271805418e+02	1.1011728545748072e+02	1.1041053379481372e+02	
8.1461695308594983e+01	8.1835681103442766e+01	8.1872331670206762e+01	8.1527302905774704e+01	8.1347386400678744e+01	8.1012367295118793e+01	8.0991170652749375e+01	8.1660795067726767e+01	8.1832664052833778e+01	8.0575931660622501e+01	8.1315091682890028e+01	8.1578515849722351e+01	8.1563586659906406e+01	8.0752676002152526e+01	8.0967724782863385e+01	
9.6272912637430437e+01	9.6714895849523259e+01	9.6758210155698890e+01	9.6350448888642816e+01	9.6137820291711236e+01	9.5741888621504032e+01	9.5716838044158337e+01	9.6508212352767998e+01	9.6711330244258093e+01	9.5226101053462983e+01	9.6099653807051865e+01	9.6410973276944603e+01	9.6393329688980302e+01	9.5434980729816616e+01	9.5689129288838558e+01	
1.1108412996626591e+02	1.1159411059560375e+02	1.1164408864119103e+02	1.1117359487151093e+02	1.1092825418274374e+02	1.1047140994788924e+02	1.1044250543556731e+02	1.1135562963780922e+02	1.1158999643568244e+02	1.0987627044630344e+02	1.1088421593121369e+02	1.1124343070416685e+02	1.1122307271805418e+02	1.1011728545748072e+02	1.1041053379481372e+02	
8.1461695308594983e+01	8.1835681103442766e+01	8.1872331670206762e+01	8.1527302905774704e+01	8.1347386400678744e+01	8.1012367295118793e+01	8.0991170652749375e+01	8.1660795067726767e+01	8.1832664052833778e+01	8.0575931660622501e+01	8.1315091682890028e+01	8.1578515849722351e+01	8.1563586659906406e+01	8.0752676002152526e+01	8.0967724782863385e+01	
9.6272912637430437e+01	9.6714895849523259e+01	9.6758210155698890e+01	9.6350448888642816e+01	9.6137820291711236e+01	9.5741888621504032e+01	9.5716838044158337e+01	9.6508212352767998e+01	9.6711330244258093e+01	9.5226101053462983e+01	9.6099653807051865e+01	9.6410973276944603e+01	9.6393329688980302e+01	9.5434980729816616e+01	9.5689129288838558e+01	
1.1108412996626591e+02	1.1159411059560375e+02	1.1164408864119103e+02	1.1117359487151093e+02	1.1092825418274374e+02	1.1047140994788924e+02	1.1044250543556731e+02	1.1135562963780922e+02	1.1158999643568244e+02	1.0987627044630344e+02	1.1088421593121369e+02	1.1124343070416685e+02	1.1122307271805418e+02	1.1011728545748072e+02	1.1041053379481372e+02	
8.1461695308594983e+01	8.1835681103442766e+01	8.1872331670206762e+01	8.1527302905774704e+01	8.1347386400678744e+01	8.1012367295118793e+01	8.0991170652749375e+01	8.1660795067726767e+01	8.1832664052833778e+01	8.0575931660622501e+01	8.1315091682890028e+01	8.1578515849722351e+01	8.1563586659906406e+01	8.0752676002152526e+01	8.0967724782863385e+01	
9.6272912637430437e+01	9.6714895849523259e+01	9.6758210155698890e+01	9.6350448888642816e+01	9.6137820291711236e+01	9.5741888621504032e+01	9.5716838044158337e+01	9.6508212352767998e+01	9.6711330244258093e+01	9.5226101053462983e+01	9.6099653807051865e+01	9.6410973276944603e+01	9.6393329688980302e+01	9.5434980729816616e+01	9.5689129288838558e+01	
1.1108412996626591e+02	1.1159411059560375e+02	1.1164408864119103e+02	1.1117359487151093e+02	1.1092825418274374e+02	1.1047140994788924e+02	1.1044250543556731e+02	1.1135562963780922e+02	1.1158999643568244e+02	1.0987627044630344e+02	1.1088421593121369e+02	1.1124343070416685e+02	1.1122307271805418e+02	1.1011728545748072e+02	1.1041053379481372e+02	
8.1461695308594983e+01	8.1835681103442766e+01	8.1872331670206762e+01	8.1527302905774704e+01	8.1347386400678744e+01	8.1012367295118793e+01	8.0991170652749375e+01	8.1660795067726767e+01	8.1832664052833778e+01	8.0575931660622501e+01	8.1315091682890028e+01	8.1578515849722351e+01	8.1563586659906406e+01	8.0752676002152526e+01	8.0967724782863385e+01	
9.6272912637430437e+01	9.6714895849523259e+01	9.6758210155698890e+01	9.6350448888642816e+01	9.6137820291711236e+01	9.5741888621504032e+01	9.5716838044158337e+01	9.6508212352767998e+01	9.6711330244258093e+01	9.5226101053462983e+01	9.6099653807051865e+01	9.6410973276944603e+01	9.6393329688980302e+01	9.5434980729816616e+01	9.5689129288838558e+01	
1.1108412996626591e+02	1.1159411059560375e+02	1.1164408864119103e+02	1.1117359487151093e+02	1.1092825418274374e+02	1.1047140994788924e+02	1.1044250543556731e+02	1.1135562963780922e+02	1.1158999643568244e+02	1.0987627044630344e+02	1.1088421593121369e+02	1.1124343070416685e+02	1.1122307271805418e+02	1.1011728545748072e+02	1.1041053379481372e+02	
8.1461695308594983e+01	8.1835681103442766e+01	8.1872331670206762e+01	8.1527302905774704e+01	8.1347386400678744e+01	8.1012367295118793e+01	8.0991170652749375e+01	8.1660795067726767e+01	8.1832664052833778e+01	8.0575931660622501e+01	8.1315091682890028e+01	8.1578515849722351e+01	8.1563586659906406e+01	8.0752676002152526e+01	8.0967724782863385e+01	
9.6272912637430437e+01	9.6714895849523259e+01	9.6758210155698890e+01	9.6350448888642816e+01	9.6137820291711236e+01	9.5741888621504032e+01	9.5716838044158337e+01	9.6508212352767998e+01	9.6711330244258093e+01	9.5226101053462983e+01	9.6099653807051865e+01	9.6410973276944603e+01	9.6393329688980302e+01	9.5434980729816616e+01	9.5689129288838558e+01	
1.1108412996626591e+02	1.1159411059560375e+02	1.1164408864119103e+02	1.1117359487151093e+02	1.1092825418274374e+02	1.1047140994788924e+02	1.1044250543556731e+02	1.1135562963780922e+02	1.1158999643568244e+02	1.0987627044630344e+02	1.1088421593121369e+02	1.1124343070416685e+02	1.1122307271805418e+02	1.1011728545748072e+02	1.1041053379481372e+02	
8.1461695308594983e+01	8.1835681103442766e+01	8.1872331670206762e+01	8.1527302905774704e+01	8.1347386400678744e+01	8.1012367295118793e+01	8.0991170652749375e+01	8.1660795067726767e+01	8.1832664052833778e+01	8.0575931660622501e+01	8.1315091682890028e+01	8.1578515849722351e+01	8.1563586659906406e+01	8.0752676002152526e+01	8.0967724782863385e+01	
9.6272912637430437e+01	9.6714895849523259e+01	9.6758210155698890e+01	9.6350448888642816e+01	9.6137820291711236e+01	9.5741888621504032e+01	9.5716838044158337e+01	9.6508212352767998e+01	9.6711330244258093e+01	9.5226101053462983e+01	9.6099653807051865e+01	9.6410973276944603e+01	9.6393329688980302e+01	9.5434980729816616e+01	9.5689129288838558e+01	
1.1108412996626591e+02	1.1159411059560375e+02	1.1164408864119103e+02	1.1117359487151093e+02	1.1092825418274374e+02	1.1047140994788924e+02	1.1044250543556731e+02	1.1135562963780922e+02	1.1158999643568244e+02	1.0987627044630344e+02	1.1088421593121369e+02	1.1124343070416685e+02	1.1122307271805418e+02	1.1011728545748072e+02	1.1041053379481372e+02	
8.1461695308594983e+01	8.1835681103442766e+01	8.1872331670206762e+01	8.1527302905774704e+01	8.1347386400678744e+01	8.1012367295118793e+01	8.0991170652749375e+01	8.1660795067726767e+01	8.1832664052833778e+01	8.0575931660622501e+01	8.1315091682890028e+01	8.1578515849722351e+01	8.1563586659906406e+01	8.0752676002152526e+01	8.0967724782863385e+01	
9.6272912637430437e+01	9.6714895849523259e+01	9.6758210155698890e+01	9.6350448888642816e+01	9.6137820291711236e+01	9.5741888621504032e+01	9.5716838044158337e+01	9.6508212352767998e+01	9.6711330244258093e+01	9.5226101053462983e+01	9.6099653807051865e+01	9.6410973276944603e+01	9.6393329688980302e+01	9.5434980729816616e+01	9.5689129288838558e+01	
1.1108412996626591e+02	1.1159411059560375e+02	1.1164408864119103e+02	1.1117359487151093e+02	1.1092825418274374e+02	1.1047140994788924e+02	1.1044250543556731e+02	1.1135562963780922e+02	1.1158999643568244e+02	1.0987627044630344e+02	1.1088421593121369e+02	1.1124343070416685e+02	1.1122307271805418e+02	1.1011728545748072e+02	1.1041053379481372e+02	
8.1461695308594983e+01	8.1835681103442766e+01	8.1872331670206762e+01	8.1527302905774704e+01	8.1347386400678744e+01	8.1012367295118793e+01	8.0991170652749375e+01	8.1660795067726767e+01	8.1832664052833778e+01	8.0575931660622501e+01	8.1315091682890028e+01	8.1578515849722351e+01	8.1563586659906406e+01	8.0752676002152526e+01	8.0967724782863385e+01	
9.6272912637430437e+01	9.6714895849523259e+01	9.6758210155698890e+01	9.6350448888642816e+01	9.6137820291711236e+01	9.5741888621504032e+01	9.5716838044158337e+01	9.6508212352767998e+01	9.6711330244258093e+01	9.5226101053462983e+01	9.6099653807051865e+01	9.6410973276944603e+01	9.6393329688980302e+01	9.5434980729816616e+01	9.5689129288838558e+01	
1.1108412996626591e+02	1.1159411059560375e+02	1.1164408864119103e+02	1.1117359487151093e+02	1.1092825418274374e+02	1.1047140994788924e+02	1.1044250543556731e+02	1.1135562963780922e+02	1.1158999643568244e+02	1.0987627044630344e+02	1.1088421593121369e+02	1.1124343070416685e+02	1.1122307271805418e+02	1.1011728545748072e+02	1.1041053379481372e+02	
8.1461695308594983e+01	8.1835681103442766e+01	8.1872331670206762e+01	8.1527302905774704e+01	8.1347386400678744e+01	8.1012367295118793e+01	8.0991170652749375e+01	8.1660795067726767e+01	8.1832664052833778e+01	8.0575931660622501e+01	8.1315091682890028e+01	8.1578515849722351e+01	8.1563586659906406e+01	8.0752676002152526e+01	8.0967724782863385e+01	
9.6272912637430437e+01	9.6714895849523259e+01	9.6758210155698890e+01	9.6350448888642816e+01	9.6137820291711236e+01	9.5741888621504032e+01	9.5716838044158337e+01	9.6508212352767998e+01	9.6711330244258093e+01	9.5226101053462983e+01	9.6099653807051865e+01	9.6410973276944603e+01	9.6393329688980302e+01	9.5434980729816616e+01	9.5689129288838558e+01	
1.1108412996626591e+02	1.1159411059560375e+02	1.1164408864119103e+02	1.1117359487151093e+02	1.1092825418274374e+02	1.1047140994788924e+02	1.1044250543556731e+02	1.1135562963780922e+02	1.1158999643568244e+02	1.0987627044630344e+02	1.1088421593121369e+02	1.1124343070416685e+02	1.1122307271805418e+02	1.1011728545748072e+02	1.1041053379481372e+02	
8.1833299432200292e+01	8.2031361514679475e+01	8.2010016017509315e+01	8.1793855600138500e+01	8.1758870051710204e+01	8.1380389489820359e+01	8.1501023651485824e+01	8.2040783953971811e+01	8.1726170964398662e+01	8.1140485943884570e+01	8.1589171500112201e+01	8.1945176767341351e+01	8.1791568420448485e+01	8.1121600205037183e+01	8.1415024551713486e+01	
9.4754346710968747e+01	9.4983681753839392e+01	9.4958965915010779e+01	9.4708674905423521e+01	9.4668165323032881e+01	9.4229924672423564e+01	9.4369606333299387e+01	9.4994591946704205e+01	9.4630303221935279e+01	9.3952141619234752e+01	9.4471672263287815e+01	9.4883888888500522e+01	9.4706026592098254e+01	9.3930273921622003e+01	9.4270028428299824e+01	
1.0767539398973722e+02	1.0793600199299931e+02	1.0790791581251227e+02	1.0762349421070854e+02	1.0757746059435556e+02	1.0707945985502680e+02	1.0723818901511294e+02	1.0794839993943660e+02	1.0753443547947192e+02	1.0676379729458496e+02	1.0735417302646344e+02	1.0782260100965969e+02	1.0762048476374802e+02	1.0673894763820684e+02	1.0712503230488618e+02	
8.1833299432200292e+01	8.2031361514679475e+01	8.2010016017509315e+01	8.1793855600138500e+01	8.1758870051710204e+01	8.1380389489820359e+01	8.1501023651485824e+01	8.2040783953971811e+01	8.1726170964398662e+01	8.1140485943884570e+01	8.1589171500112201e+01	8.1945176767341351e+01	8.1791568420448485e+01	8.1121600205037183e+01	8.1415024551713486e+01	
9.4754346710968747e+01	9.4983681753839392e+01	9.4958965915010779e+01	9.4708674905423521e+01	9.4668165323032881e+01	9.4229924672423564e+01	9.4369606333299387e+01	9.4994591946704205e+01	9.4630303221935279e+01	9.3952141619234752e+01	9.4471672263287815e+01	9.4883888888500522e+01	9.4706026592098254e+01	9.3930273921622003e+01	9.4270028428299824e+01	
1.0767539398973722e+02	1.0793600199299931e+02	1.0790791581251227e+02	1.0762349421070854e+02	1.0757746059435556e+02	1.0707945985502680e+02	1.0723818901511294e+02	1.0794839993943660e+02	1.0753443547947192e+02	1.0676379729458496e+02	1.0735417302646344e+02	1.0782260100965969e+02	1.0762048476374802e+02	1.0673894763820684e+02	1.0712503230488618e+02	
8.1833299432200292e+01	8.2031361514679475e+01	8.2010016017509315e+01	8.1793855600138500e+01	8.1758870051710204e+01	8.1380389489820359e+01	8.1501023651485824e+01	8.2040783953971811e+01	8.1726170964398662e+01	8.1140485943884570e+01	8.1589171500112201e+01	8.1945176767341351e+01	8.1791568420448485e+01	8.1121600205037183e+01	8.1415024551713486e+01	
9.4754346710968747e+01	9.4983681753839392e+01	9.4958965915010779e+01	9.4708674905423521e+01	9.4668165323032881e+01	9.4229924672423564e+01	9.4369606333299387e+01	9.4994591946704205e+01	9.4630303221935279e+01	9.3952141619234752e+01	9.4471672263287815e+01	9.4883888888500522e+01	9.4706026592098254e+01	9.3930273921622003e+01	9.4270028428299824e+01	
1.0767539398973722e+02	1.0793600199299931e+02	1.0790791581251227e+02	1.0762349421070854e+02	1.0757746059435556e+02	1.0707945985502680e+02	1.0723818901511294e+02	1.0794839993943660e+02	1.0753443547947192e+02	1.0676379729458496e+02	1.0735417302646344e+02	1.0782260100965969e+02	1.0762048476374802e+02	1.0673894763820684e+02	1.0712503230488618e+02	
8.1833299432200292e+01	8.2031361514679475e+01	8.2010016017509315e+01	8.1793855600138500e+01	8.1758870051710204e+01	8.1380389489820359e+01	8.1501023651485824e+01	8.2040783953971811e+01	8.1726170964398662e+01	8.1140485943884570e+01	8.1589171500112201e+01	8.1945176767341351e+01	8.1791568420448485e+01	8.1121600205037183e+01	8.1415024551713486e+01	
9.4754346710968747e+01	9.4983681753839392e+01	9.4958965915010779e+01	9.4708674905423521e+01	9.4668165323032881e+01	9.4229924672423564e+01	9.4369606333299387e+01	9.4994591946704205e+01	9.4630303221935279e+01	9.3952141619234752e+01	9.4471672263287815e+01	9.4883888888500522e+01	9.4706026592098254e+01	9.3930273921622003e+01	9.4270028428299824e+01	
1.0767539398973722e+02	1.0793600199299931e+02	1.0790791581251227e+02	1.0762349421070854e+02	1.0757746059435556e+02	1.0707945985502680e+02	1.0723818901511294e+02	1.0794839993943660e+02	1.0753443547947192e+02	1.0676379729458496e+02	1.0735417302646344e+02	1.0782260100965969e+02	1.0762048476374802e+02	1.0673894763820684e+02	1.0712503230488618e+02	
8.1833299432200292e+01	8.2031361514679475e+01	8.2010016017509315e+01	8.1793855600138500e+01	8.1758870051710204e+01	8.1380389489820359e+01	8.1501023651485824e+01	8.2040783953971811e+01	8.1726170964398662e+01	8.1140485943884570e+01	8.1589171500112201e+01	8.1945176767341351e+01	8.1791568420448485e+01	8.1121600205037183e+01	8.1415024551713486e+01	
9.4754346710968747e+01	9.4983681753839392e+01	9.4958965915010779e+01	9.4708674905423521e+01	9.4668165323032881e+01	9.4229924672423564e+01	9.4369606333299387e+01	9.4994591946704205e+01	9.4630303221935279e+01	9.3952141619234752e+01	9.4471672263287815e+01	9.4883888888500522e+01	9.4706026592098254e+01	9.3930273921622003e+01	9.4270028428299824e+01	
1.0767539398973722e+02	1.0793600199299931e+02	1.0790791581251227e+02	1.0762349421070854e+02	1.0757746059435556e+02	1.0707945985502680e+02	1.0723818901511294e+02	1.0794839993943660e+02	1.0753443547947192e+02	1.0676379729458496e+02	1.0735417302646344e+02	1.0782260100965969e+02	1.0762048476374802e+02	1.0673894763820684e+02	1.0712503230488618e+02	
7.6165483394374476e+01	7.6177142504346193e+01	7.6359948636542640e+01	7.6043631940053729e+01	7.6226656503066536e+01	7.6028920403094034e+01	7.6003037561339326e+01	7.6393976203716534e+01	7.6090184488582850e+01	7.5521757863923838e+01	7.5959907451016932e+01	7.6097928761296203e+01	7.6151504813134579e+01	7.5646774904612684e+01	7.5669644427495598e+01	
9.0166491371281538e+01	9.0180293699998089e+01	9.0396703900612977e+01	9.0022240752563619e+01	9.0238909536718481e+01	9.0004824888956904e+01	8.9974184171879656e+01	9.0436986535282060e+01	9.0077350754866458e+01	8.9404433941851025e+01	8.9923125732453855e+01	9.0086518607122713e+01	9.0149943197901976e+01	8.9552432056195912e+01	8.9579505535491123e+01	
1.0416749934818861e+02	1.0418344489564994e+02	1.0443345916468331e+02	1.0400084956507349e+02	1.0425116257037041e+02	1.0398072937481977e+02	1.0394533078241997e+02	1.0447999686684760e+02	1.0406451702115010e+02	1.0328711001977818e+02	1.0388634401389076e+02	1.0407510845294922e+02	1.0414838158266936e+02	1.0345808920777912e+02	1.0348936664348662e+02	
7.6165483394374476e+01	7.6177142504346193e+01	7.6359948636542640e+01	7.6043631940053729e+01	7.6226656503066536e+01	7.6028920403094034e+01	7.6003037561339326e+01	7.6393976203716534e+01	7.6090184488582850e+01	7.5521757863923838e+01	7.5959907451016932e+01	7.6097928761296203e+01	7.6151504813134579e+01	7.5646774904612684e+01	7.5669644427495598e+01	
9.0166491371281538e+01	9.0180293699998089e+01	9.0396703900612977e+01	9.0022240752563619e+01	9.0238909536718481e+01	9.0004824888956904e+01	8.9974184171879656e+01	9.0436986535282060e+01	9.0077350754866458e+01	8.9404433941851025e+01	8.9923125732453855e+01	9.0086518607122713e+01	9.0149943197901976e+01	8.9552432056195912e+01	8.9579505535491123e+01	
1.0416749934818861e+02	1.0418344489564994e+02	1.0443345916468331e+02	1.0400084956507349e+02	1.0425116257037041e+02	1.0398072937481977e+02	1.0394533078241997e+02	1.0447999686684760e+02	1.0406451702115010e+02	1.0328711001977818e+02	1.0388634401389076e+02	1.0407510845294922e+02	1.0414838158266936e+02	1.0345808920777912e+02	1.0348936664348662e+02	
7.6165483394374476e+01	7.6177142504346193e+01	7.6359948636542640e+01	7.6043631940053729e+01	7.6226656503066536e+01	7.6028920403094034e+01	7.6003037561339326e+01	7.6393976203716534e+01	7.6090184488582850e+01	7.5521757863923838e+01	7.5959907451016932e+01	7.6097928761296203e+01	7.6151504813134579e+01	7.5646774904612684e+01	7.5669644427495598e+01	
9.0166491371281538e+01	9.0180293699998089e+01	9.0396703900612977e+01	9.0022240752563619e+01	9.0238909536718481e+01	9.0004824888956904e+01	8.9974184171879656e+01	9.0436986535282060e+01	9.0077350754866458e+01	8.9404433941851025e+01	8.9923125732453855e+01	9.0086518607122713e+01	9.0149943197901976e+01	8.9552432056195912e+01	8.9579505535491123e+01	
1.0416749934818861e+02	1.0418344489564994e+02	1.0443345916468331e+02	1.0400084956507349e+02	1.0425116257037041e+02	1.0398072937481977e+02	1.0394533078241997e+02	1.0447999686684760e+02	1.0406451702115010e+02	1.0328711001977818e+02	1.0388634401389076e+02	1.0407510845294922e+02	1.0414838158266936e+02	1.0345808920777912e+02	1.0348936664348662e+02	

#plot#xiexiyeyytheyth
2.2167003676525943e-01	5.0218240873989913e-04	4.1666666666666664e-02	0.0000000000000000e+00	-2.2184345122813049e-02	1.3019031959451428e-03	6.0456984641265886e-02	6.5316136458633343e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.1352994739685585e+01	1.4734033363783601e+00	8.0958573330547992e+01	1.5179193513635365e+00	
2.2167003676525943e-01	5.0218240873989913e-04	4.1666666666666664e-02	0.0000000000000000e+00	-7.0607864966869419e-03	1.1816850792229720e-03	5.5974542172479352e-02	5.0572406930179210e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.6144448328719321e+01	1.7412948520834963e+00	9.5959963610385543e+01	1.6811651201696687e+00	
2.2167003676525943e-01	5.0218240873989913e-04	4.1666666666666664e-02	0.0000000000000000e+00	6.2871335850358846e-03	1.0966631243741678e-03	5.2045722247391860e-02	4.0833201339934085e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.1093590191775307e+02	2.0091863677886574e+00	1.1013429561628898e+02	2.1510031654494632e+00	
1.2397243860442028e-01	5.3015385194705382e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.3032158317662813e-02	1.3766458074996573e-03	1.5615687551649472e-02	2.4231047687547796e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.1352994739685585e+01	1.4734033363783601e+00	8.3828047480998507e+01	2.4587827734625609e+00	
1.2397243860442028e-01	5.3015385194705382e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.0290499288957761e-03	1.3761225994148502e-03	1.4035906270384027e-02	2.1821435145780383e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.6144448328719321e+01	1.7412948520834963e+00	9.8972099669296611e+01	2.5218915377108373e+00	
1.2397243860442028e-01	5.3015385194705382e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.5187692483696705e-02	1.3673301382872388e-03	1.2664693470069856e-02	1.9909039503500641e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.1093590191775307e+02	2.0091863677886574e+00	1.1322869548689390e+02	2.6285093132400679e+00	
1.4722599322270352e-01	1.2523227819817525e-03	5.0000000000000003e-02	0.0000000000000000e+00	-1.7625684581755077e-02	2.1624240388701437e-03	2.3277176893236339e-02	4.5100138752099460e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.1352994739685585e+01	1.4734033363783601e+00	7.9337871366573140e+01	1.7652852040759228e+00	
1.4722599322270352e-01	1.2523227819817525e-03	5.0000000000000003e-02	0.0000000000000000e+00	-9.5886718409079097e-04	1.9007782742136580e-03	2.1524649636625901e-02	3.7709306056166669e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.6144448328719321e+01	1.7412948520834963e+00	9.5712715604148528e+01	2.0202809934900614e+00	
1.4722599322270352e-01	1.2523227819817525e-03	5.0000000000000003e-02	0.0000000000000000e+00	1.3499660200845401e-02	1.7063206114919182e-03	1.9896903051212080e-02	3.4055748194835179e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.1093590191775307e+02	2.0091863677886574e+00	1.1112676889134018e+02	2.4774364027295968e+00	
1.4450685157815057e-01	9.1566425298762754e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.6291921733894727e-02	1.7557981658432036e-03	2.2759655858379971e-02	4.2024059038452079e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.1352994739685585e+01	1.4734033363783601e+00	8.1384983901368457e+01	2.0819020316862575e+00	
1.4450685157815057e-01	9.1566425298762754e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.0050787596691257e-03	1.7994546831837147e-03	2.0781475311367363e-02	3.8021533558218557e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.6144448328719321e+01	1.7412948520834963e+00	9.6470167845338452e+01	2.3607466028945354e+00	
1.4450685157815057e-01	9.1566425298762754e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.2396746103335125e-02	1.8531393771527064e-03	1.9043592706499135e-02	3.5110020357402577e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.1093590191775307e+02	2.0091863677886574e+00	1.1073711879804696e+02	2.7629794423063609e+00	
1.4158987022791511e-01	3.7371041073005508e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.5655678183458002e-02	1.3972322176957388e-03	2.2219198884966460e-02	2.9888883452672922e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.1352994739685585e+01	1.4734033363783601e+00	8.2451609476991024e+01	2.1035495316346746e+00	
1.4158987022791511e-01	3.7371041073005508e-04	3.1250000000000000e-02	0.0000000000000000e+00	-4.5829214346962773e-04	1.3327118160805097e-03	2.0206992754472831e-02	2.5284296959783863e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.6144448328719321e+01	1.7412948520834963e+00	9.7535411429680963e+01	2.3312468434642866e+00	
1.4158987022791511e-01	3.7371041073005508e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2655391911033771e-02	1.2746259375514982e-03	1.8427930681244507e-02	2.1965159045672121e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.1093590191775307e+02	2.0091863677886574e+00	1.1154919301689242e+02	2.6281561572694625e+00	
1.4201630789359165e-01	4.3773624756065219e-04	2.5000000000000001e-02	0.0000000000000000e+00	-1.7795687660622426e-02	5.8339780700190436e-04	2.2169293093406362e-02	2.0109673275004876e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.1352994739685585e+01	1.4734033363783601e+00	8.0488024326352928e+01	1.8199886859090053e+00	
1.4201630789359165e-01	4.3773624756065219e-04	2.5000000000000001e-02	0.0000000000000000e+00	-3.2358940696290994e-03	5.8055278108120581e-04	2.0099968128762320e-02	1.7970316103528582e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.6144448328719321e+01	1.7412948520834963e+00	9.4726492768936438e+01	1.9273931475668380e+00	
1.4201630789359165e-01	4.3773624756065219e-04	2.5000000000000001e-02	0.0000000000000000e+00	9.5008361565244517e-03	5.8565814226288243e-04	1.8308277442166829e-02	1.6324692959707247e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.1093590191775307e+02	2.0091863677886574e+00	1.0812510716226595e+02	2.1195388594384821e+00	
1.4113218909378317e-01	3.7815858269165699e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.7475980144363655e-02	1.4873235599632362e-03	2.1691559596976932e-02	3.1808329123209327e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.1352994739685585e+01	1.4734033363783601e+00	8.0743841356015878e+01	1.7917586516730553e+00	
1.4113218909378317e-01	3.7815858269165699e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.6094544379047157e-03	1.3958196873541675e-03	1.9696697991950927e-02	2.6364817011571444e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.6144448328719321e+01	1.7412948520834963e+00	9.5337883370203897e+01	1.9297645427819838e+00	
1.4113218909378317e-01	3.7815858269165699e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.0386619191526177e-02	1.3176974182200526e-03	1.7960008107339848e-02	2.2473593085368813e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.1093590191775307e+02	2.0091863677886574e+00	1.0907881798079687e+02	2.1628339137081469e+00	
1.5703568597440290e-01	3.4591417257850369e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.6964414492487298e-02	7.2766261003459056e-04	2.8585936445688982e-02	2.0955825392175639e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.1352994739685585e+01	1.4734033363783601e+00	8.2290031158564773e+01	2.1058310658877359e+00	
1.5703568597440290e-01	3.4591417257850369e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.1454354710922904e-03	7.2094060395447572e-04	2.6069993280344032e-02	1.8753397025784500e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.6144448328719321e+01	1.7412948520834963e+00	9.6880803364133001e+01	2.2039958360575271e+00	
1.5703568597440290e-01	3.4591417257850369e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0772005320979720e-02	7.2896088760015837e-04	2.3881314944034563e-02	1.6909988238030684e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.1093590191775307e+02	2.0091863677886574e+00	1.1055004884623897e+02	2.4053319469995249e+00	
1.7315764307528334e-01	4.5765002536904398e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.6238871261835312e-02	1.8967976195186059e-03	3.6017533515271601e-02	5.8167461900742780e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.1352994739685585e+01	1.4734033363783601e+00	8.3909505812639267e+01	2.3229908091577651e+00	
1.7315764307528334e-01	4.5765002536904398e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.3478103003684296e-03	1.6866215680926898e-03	3.3005466056897990e-02	4.5422212001874316e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.6144448328719321e+01	1.7412948520834963e+00	9.8666082242472612e+01	2.3008619299967625e+00	
1.7315764307528334e-01	4.5765002536904398e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.1663720579822076e-02	1.5458799628206162e-03	3.0383831155208589e-02	3.7305366565679112e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.1093590191775307e+02	2.0091863677886574e+00	1.1250296045826020e+02	2.5903953937050264e+00	
1.9869181396431806e-01	3.5752511374482755e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.9068215748987552e-02	1.1869503453258768e-03	4.8984640573049153e-02	4.0801648480448028e-04	5.1097211075513416e-01	5.3230815083782114e-03	8.1352994739685585e+01	1.4734033363783601e+00	8.3007331944281091e+01	1.7842955670467744e+00	
1.9869181396431806e-01	3.5752511374482755e-04	4.1666666666666664e-02	0.0000000000000000e+00	-4.3857511772316315e-03	1.0543288356021140e-03	4.5013524149604182e-02	2.9787144300210929e-04	5.1097211075513416e-01	5.3230815083782114e-03	9.6144448328719321e+01	1.7412948520834963e+00	9.7500638531426759e+01	1.8551673773418587e+00	
1.9869181396431806e-01	3.5752511374482755e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.5364585246196049e-03	9.5539577290676468e-04	4.1585354367975336e-02	2.2937802088881853e-04	5.1097211075513416e-01	5.3230815083782114e-03	1.1093590191775307e+02	2.0091863677886574e+00	1.1114879222803604e+02	2.1839641105211269e+00	
1.0714403252078604e-01	4.5455018024351333e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.7895132767437181e-02	9.9906522859178324e-04	1.4321060789446912e-02	2.6498920870002436e-04	4.5692639961794757e-01	4.6803791585377048e-03	8.1671919870963436e+01	1.0982386111779967e+00	8.1454470794098427e+01	2.0427476456590345e+00	
1.0714403252078604e-01	4.5455018024351333e-04	3.1250000000000000e-02	0.0000000000000000e+00	-4.3888966059077343e-03	1.0412245454831882e-03	1.3106332830408568e-02	2.4353348129752987e-04	4.5692639961794757e-01	4.6803791585377048e-03	9.4567486166378742e+01	1.2716447076797919e+00	9.4857324398968260e+01	2.0098148290354390e+00	
1.0714403252078604e-01	4.5455018024351333e-04	3.1250000000000000e-02	0.0000000000000000e+00	7.5812076869674512e-03	1.0715972758559976e-03	1.2010077307485172e-02	2.2471349078298064e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.0746305246179402e+02	1.4450508041815702e+00	1.0757734259649318e+02	2.0271089151285988e+00	
1.2489330883192568e-01	2.6949602059349244e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.0370058180347712e-02	1.1569181400070971e-03	2.1576720015345708e-02	2.4826475942573177e-04	4.5692639961794757e-01	4.6803791585377048e-03	8.1671919870963436e+01	1.0982386111779967e+00	8.0398864946241190e+01	1.1385672751660592e+00	
1.2489330883192568e-01	2.6949602059349244e-04	3.1250000000000000e-02	0.0000000000000000e+00	-7.0084885610111241e-03	1.1342946905774369e-03	1.9929322468628618e-02	2.1851907610897616e-04	4.5692639961794757e-01	4.6803791585377048e-03	9.4567486166378742e+01	1.2716447076797919e+00	9.3490057576384814e+01	1.3591616050329673e+00	
1.2489330883192568e-01	2.6949602059349244e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.9021463218065576e-03	1.1271865393946668e-03	1.8455454048287672e-02	1.9742297712562777e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.0746305246179402e+02	1.4450508041815702e+00	1.0597732441075880e+02	1.6985718081173105e+00	
1.5482179246534383e-01	2.0373757541925543e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.3385688037247478e-02	1.1232491032813394e-03	3.6116639633329735e-02	3.4001388542936705e-04	4.5692639961794757e-01	4.6803791585377048e-03	8.1671919870963436e+01	1.0982386111779967e+00	7.9950418885922502e+01	1.6839320917969347e+00	
1.5482179246534383e-01	2.0373757541925543e-04	3.1250000000000000e-02	0.0000000000000000e+00	-9.9873749169839317e-03	1.1022305487038166e-03	3.3672457671205386e-02	2.9740313179640285e-04	4.5692639961794757e-01	4.6803791585377048e-03	9.4567486166378742e+01	1.2716447076797919e+00	9.2965397396744208e+01	1.8162478015024861e+00	
1.5482179246534383e-01	2.0373757541925543e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9660185847453272e-03	1.0788717084437836e-03	3.1472224186345328e-02	2.6416539148797291e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.0746305246179402e+02	1.4450508041815702e+00	1.0536707208326568e+02	2.1099228575760329e+00	
1.8036083493860255e-01	3.3969274232860906e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.3695499610337459e-02	9.3213775549016867e-04	5.1041045120545622e-02	4.1338477179597526e-04	4.5692639961794757e-01	4.6803791585377048e-03	8.1671919870963436e+01	1.0982386111779967e+00	8.1556877772620496e+01	1.4753227692036526e+00	
1.8036083493860255e-01	3.3969274232860906e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.0427080178222638e-02	9.3232197606949797e-04	4.7684293078056703e-02	3.5999423385196604e-04	4.5692639961794757e-01	4.6803791585377048e-03	9.4567486166378742e+01	1.2716447076797919e+00	9.4608654034194146e+01	1.4355325405192498e+00	
1.8036083493860255e-01	3.3969274232860906e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4685090553668882e-03	9.6638050417304465e-04	4.4693317565563433e-02	3.3006329749438212e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.0746305246179402e+02	1.4450508041815702e+00	1.0706500448346401e+02	1.7196981383649532e+00	
1.9343970722105513e-01	5.9344621415775888e-04	4.1666666666666664e-02	0.0000000000000000e+00	-2.3895878383175025e-02	2.0154235189270790e-03	5.9038000758996186e-02	9.1706105821092788e-04	4.5692639961794757e-01	4.6803791585377048e-03	8.1671919870963436e+01	1.0982386111779967e+00	8.1731732972493802e+01	1.8899121062725821e+00	
1.9343970722105513e-01	5.9344621415775888e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.0877114912765747e-02	1.8459822993803093e-03	5.5190658379499991e-02	7.3984627114692311e-04	4.5692639961794757e-01	4.6803791585377048e-03	9.4567486166378742e+01	1.2716447076797919e+00	9.4642026017598155e+01	2.3255057443879075e+00	
1.9343970722105513e-01	5.9344621415775888e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.3120203642190950e-04	1.7038379874504187e-03	5.1781180149235037e-02	6.1438232789230653e-04	4.5692639961794757e-01	4.6803791585377048e-03	1.0746305246179402e+02	1.4450508041815702e+00	1.0696862631933389e+02	2.8684890699410053e+00	
7.0337709455730507e-02	4.9491860917795483e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.8146927434406926e-02	1.5630720227200697e-03	9.7644352625111362e-03	2.6730831693260848e-04	3.4658935092121362e-01	3.6909174712074101e-03	7.6035766657106407e+01	9.0801369657446351e-01	7.5694063210985306e+01	2.0133889064289203e+00	
7.0337709455730507e-02	4.9491860917795483e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.3051758936656698e-02	1.4878133604917141e-03	8.7135711309231298e-03	2.3786750743821106e-04	3.4658935092121362e-01	3.6909174712074101e-03	9.0012929645545086e+01	1.0749279790329895e+00	9.0356857308596105e+01	1.7652833072492771e+00	
7.0337709455730507e-02	4.9491860917795483e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.2038763744556452e-04	1.4376373405076430e-03	7.7783169069875176e-03	2.1691662600037471e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.0399009263398376e+02	1.2418422614915461e+00	1.0430031299665035e+02	1.6101944754807156e+00	
8.0479437862802636e-02	2.6464355401851678e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.9896650879477626e-02	1.2267786786019992e-03	1.4631387805568715e-02	1.8342733139497313e-04	3.4658935092121362e-01	3.6909174712074101e-03	7.6035766657106407e+01	9.0801369657446351e-01	7.4828684621491306e+01	1.5207680612708190e+00	
8.0479437862802636e-02	2.6464355401851678e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.4616332807530167e-02	1.2443628477815652e-03	1.3307712675026751e-02	1.4669814234748263e-04	3.4658935092121362e-01	3.6909174712074101e-03	9.0012929645545086e+01	1.0749279790329895e+00	8.9551433040713945e+01	1.6126788009355109e+00	
8.0479437862802636e-02	2.6464355401851678e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.1820706843890861e-03	1.2459118382207798e-03	1.2119154128513859e-02	1.2245790835961579e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.0399009263398376e+02	1.2418422614915461e+00	1.0356018348326556e+02	1.7273154708238803e+00	
9.7568791559450682e-02	2.9693821515414841e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.8626934945659183e-02	1.3860868800971416e-03	2.4899150371041776e-02	3.1718401293687231e-04	3.4658935092121362e-01	3.6909174712074101e-03	7.6035766657106407e+01	9.0801369657446351e-01	7.7675097439514516e+01	1.2642969151527994e+00	
9.7568791559450682e-02	2.9693821515414841e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.3630976218010276e-02	1.2960649660080541e-03	2.2849898047315274e-02	2.4965875640740008e-04	3.4658935092121362e-01	3.6909174712074101e-03	9.0012929645545086e+01	1.0749279790329895e+00	9.2246756318311711e+01	1.1743668799799809e+00	
9.7568791559450682e-02	2.9693821515414841e-04	2.0833333333333332e-02	0.0000000000000000e+00	-3.0954671944310449e-04	1.2175285323117301e-03	2.1057704343846125e-02	2.0328248077202673e-04	3.4658935092121362e-01	3.6909174712074101e-03	1.0399009263398376e+02	1.2418422614915461e+00	1.0621403222179278e+02	1.3673062275613346e+00	

#dense#x3#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1082900147024618e+02	4.8467820955713616e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-04	0.0000000000000000e+00	1.1086903094352435e+02	4.3602796339017571e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-03	0.0000000000000000e+00	1.1091359240723467e+02	3.9017436765094420e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379765e-03	0.0000000000000000e+00	1.1096243986319038e+02	3.4706794234216125e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-03	0.0000000000000000e+00	1.1101534539014197e+02	3.0669440156877532e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632941e-03	0.0000000000000000e+00	1.1107209666599982e+02	2.6908615173144206e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759529e-03	0.0000000000000000e+00	1.1113249496731105e+02	2.3434098839536666e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886118e-03	0.0000000000000000e+00	1.1119635353071297e+02	2.0265148455627227e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-03	0.0000000000000000e+00	1.1126349619393501e+02	1.7434856266296588e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139294e-03	0.0000000000000000e+00	1.1133375625613684e+02	1.4995715709079700e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-03	0.0000000000000000e+00	1.1140697551276344e+02	1.3023791091924470e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6502683105392471e-03	0.0000000000000000e+00	1.1148300343099508e+02	1.1612791601518295e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2548381569519059e-03	0.0000000000000000e+00	1.1156169643973597e+02	1.0843258809003693e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8594080033645639e-03	0.0000000000000000e+00	1.1164291731385553e+02	1.0727860543466237e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4639778497772235e-03	0.0000000000000000e+00	1.1172653463670031e+02	1.1179791486551776e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0685476961898832e-03	0.0000000000000000e+00	1.1181242232814408e+02	1.2047370681763545e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.6731175426025412e-03	0.0000000000000000e+00	1.1190045922793406e+02	1.3177242765004877e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0277687389015199e-02	0.0000000000000000e+00	1.1199052872601601e+02	1.4450053866631225e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0882257235427859e-02	0.0000000000000000e+00	1.1208251843302965e+02	1.5784260688430811e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1486827081840519e-02	0.0000000000000000e+00	1.1217631988535545e+02	1.7127320833852948e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-02	0.0000000000000000e+00	1.1227182828004483e+02	1.8446174771160055e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2695966774665834e-02	0.0000000000000000e+00	1.1236894223572628e+02	1.9720266381132585e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3300536621078494e-02	0.0000000000000000e+00	1.1246756357620168e+02	2.0937000160672654e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3905106467491154e-02	0.0000000000000000e+00	1.1256759713394767e+02	2.2088892358444658e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4509676313903812e-02	0.0000000000000000e+00	1.1266895057115346e+02	2.3171791058412907e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5114246160316470e-02	0.0000000000000000e+00	1.1277153421626856e+02	2.4183751915886940e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5718816006729128e-02	0.0000000000000000e+00	1.1287526091431771e+02	2.5124315753339244e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6323385853141789e-02	0.0000000000000000e+00	1.1298004588947894e+02	2.5994035307236065e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6927955699554447e-02	0.0000000000000000e+00	1.1308580661862091e+02	2.6794159060544303e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7532525545967105e-02	0.0000000000000000e+00	1.1319246271466344e+02	2.7526415986366746e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379766e-02	0.0000000000000000e+00	1.1329993581877066e+02	2.8192866357698474e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8741665238792424e-02	0.0000000000000000e+00	1.1340814950050495e+02	2.8795796611633704e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9346235085205082e-02	0.0000000000000000e+00	1.1351702916517876e+02	2.9337644103026603e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9950804931617740e-02	0.0000000000000000e+00	1.1362650196772651e+02	2.9820942465473981e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0555374778030398e-02	0.0000000000000000e+00	1.1373649673250034e+02	3.0248281391018299e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1159944624443060e-02	0.0000000000000000e+00	1.1384694387845749e+02	3.0622276634794239e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1764514470855718e-02	0.0000000000000000e+00	1.1395777534926728e+02	3.0945547359374590e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2369084317268376e-02	0.0000000000000000e+00	1.1406892454791509e+02	3.1220698806110065e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2973654163681037e-02	0.0000000000000000e+00	1.1418032627542593e+02	3.1450308871823487e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3578224010093695e-02	0.0000000000000000e+00	1.1429191667336829e+02	3.1636917575693611e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-02	0.0000000000000000e+00	1.1440363316983417e+02	3.1783018684876847e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4787363702919011e-02	0.0000000000000000e+00	1.1451541442861976e+02	3.1891052968292226e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5391933549331669e-02	0.0000000000000000e+00	1.1462720030135958e+02	3.1963402692350118e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5996503395744330e-02	0.0000000000000000e+00	1.1473893178238889e+02	3.2002387077660961e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6601073242156988e-02	0.0000000000000000e+00	1.1485055096613152e+02	3.2010258513744696e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7205643088569646e-02	0.0000000000000000e+00	1.1496200100682749e+02	3.1989199387482072e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7810212934982308e-02	0.0000000000000000e+00	1.1507322608043275e+02	3.1941319426060195e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8414782781394966e-02	0.0000000000000000e+00	1.1518417134853721e+02	3.1868653490325602e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9019352627807624e-02	0.0000000000000000e+00	1.1529478292416114e+02	3.1773159782454670e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9623922474220282e-02	0.0000000000000000e+00	1.1540500783930189e+02	3.1656718454588630e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632940e-02	0.0000000000000000e+00	1.1551479401411294e+02	3.1521130623915732e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0833062167045601e-02	0.0000000000000000e+00	1.1562409022760855e+02	3.1368117815516605e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1437632013458255e-02	0.0000000000000000e+00	1.1573284608979409e+02	3.1199321867833167e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2042201859870917e-02	0.0000000000000000e+00	1.1584101201513123e+02	3.1016305347269464e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2646771706283578e-02	0.0000000000000000e+00	1.1594853919725452e+02	3.0820552528540466e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3251341552696233e-02	0.0000000000000000e+00	1.1605537958486138e+02	3.0613471006111643e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3855911399108894e-02	0.0000000000000000e+00	1.1616148585870408e+02	3.0396394009553571e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4460481245521556e-02	0.0000000000000000e+00	1.1626681140961776e+02	3.0170583501934387e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5065051091934210e-02	0.0000000000000000e+00	1.1637131031752310e+02	2.9937234145482967e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5669620938346872e-02	0.0000000000000000e+00	1.1647493733134660e+02	2.9697478222704414e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759533e-02	0.0000000000000000e+00	1.1657764784980628e+02	2.9452391603792898e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6878760631172187e-02	0.0000000000000000e+00	1.1667939790301331e+02	2.9203000852532890e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7483330477584849e-02	0.0000000000000000e+00	1.1678014413484415e+02	2.8950291562687673e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8087900323997503e-02	0.0000000000000000e+00	1.1687984378604079e+02	2.8695218014940305e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8692470170410165e-02	0.0000000000000000e+00	1.1697845467799966e+02	2.8438714240363860e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9297040016822826e-02	0.0000000000000000e+00	1.1707593519721195e+02	2.8181706569659637e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9901609863235481e-02	0.0000000000000000e+00	1.1717224428032145e+02	2.7925127737196496e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0506179709648142e-02	0.0000000000000000e+00	1.1726734139976695e+02	2.7669932594214934e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1110749556060797e-02	0.0000000000000000e+00	1.1736118654997966e+02	2.7417115464926622e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1715319402473458e-02	0.0000000000000000e+00	1.1745374023410729e+02	2.7167729150852180e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886119e-02	0.0000000000000000e+00	1.1754496345123815e+02	2.6922905550191385e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2924459095298774e-02	0.0000000000000000e+00	1.1763481768410048e+02	2.6683877807466856e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3529028941711435e-02	0.0000000000000000e+00	1.1772326488721419e+02	2.6452003840772931e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4133598788124097e-02	0.0000000000000000e+00	1.1781026747547224e+02	2.6228791006049725e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4738168634536751e-02	0.0000000000000000e+00	1.1789578831313210e+02	2.6015921546198748e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5342738480949413e-02	0.0000000000000000e+00	1.1797979070319703e+02	2.5815278334498348e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5947308327362074e-02	0.0000000000000000e+00	1.1806223837716965e+02	2.5628970254972723e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6551878173774729e-02	0.0000000000000000e+00	1.1814309548516010e+02	2.5459356368142845e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7156448020187390e-02	0.0000000000000000e+00	1.1822232658633307e+02	2.5309067794411950e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7761017866600045e-02	0.0000000000000000e+00	1.1829989663967785e+02	2.5181026020962798e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-02	0.0000000000000000e+00	1.1837577099508756e+02	2.5078456121897768e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8970157559425367e-02	0.0000000000000000e+00	1.1844991538473371e+02	2.5004893206002401e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9574727405838022e-02	0.0000000000000000e+00	1.1852229591472270e+02	2.4964180313388264e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0179297252250683e-02	0.0000000000000000e+00	1.1859287905702304e+02	2.4960456021689330e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0783867098663338e-02	0.0000000000000000e+00	1.1866163164165100e+02	2.4998130248326911e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1388436945075999e-02	0.0000000000000000e+00	1.1872852084910379e+02	2.5081847195141203e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1993006791488661e-02	0.0000000000000000e+00	1.1879351420303058e+02	2.5216435102151915e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2597576637901315e-02	0.0000000000000000e+00	1.1885657956313045e+02	2.5406843447632617e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3202146484313977e-02	0.0000000000000000e+00	1.1891768511826909e+02	2.5658069388580262e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3806716330726638e-02	0.0000000000000000e+00	1.1897679937980458e+02	2.5975076456163664e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139292e-02	0.0000000000000000e+00	1.1903389117511398e+02	2.6362709630240126e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5015856023551954e-02	0.0000000000000000e+00	1.1908892964131337e+02	2.6825611716148225e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5620425869964615e-02	0.0000000000000000e+00	1.1914188421916283e+02	2.7368146254515677e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6224995716377270e-02	0.0000000000000000e+00	1.1919272464714973e+02	2.7994331897453395e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6829565562789931e-02	0.0000000000000000e+00	1.1924142095574325e+02	2.8707792276347428e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7434135409202586e-02	0.0000000000000000e+00	1.1928794346181377e+02	2.9511723982807068e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8038705255615247e-02	0.0000000000000000e+00	1.1933226276321038e+02	3.0408883601072740e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8643275102027909e-02	0.0000000000000000e+00	1.1937434973349151e+02	3.1401593033377044e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9247844948440563e-02	0.0000000000000000e+00	1.1941417551680195e+02	3.2491760901871136e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9852414794853225e-02	0.0000000000000000e+00	1.1945171152289137e+02	3.3680916774887337e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265879e-02	0.0000000000000000e+00	1.1948692942226950e+02	3.4970254434205654e+00	

#dense#x3#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1097211075513416e-01	9.5343405882293112e+01	7.0524719267406137e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-04	5.1097211075513416e-01	9.5383435355571280e+01	6.5644963332651063e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-03	5.1097211075513416e-01	9.5427996819281589e+01	6.1029952290782452e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379765e-03	5.1097211075513416e-01	9.5476844275237283e+01	5.6669145540446131e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-03	5.1097211075513416e-01	9.5529749802188860e+01	5.2553089668977755e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632941e-03	5.1097211075513416e-01	9.5586501078046680e+01	4.8673336863157912e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759529e-03	5.1097211075513416e-01	9.5646899379357976e+01	4.5022391910791804e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886118e-03	5.1097211075513416e-01	9.5710757942759869e+01	4.1593682261241467e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-03	5.1097211075513416e-01	9.5777900605981856e+01	3.8381546432565377e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139294e-03	5.1097211075513416e-01	9.5848160668183738e+01	3.5381235777471067e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-03	5.1097211075513416e-01	9.5921379924810324e+01	3.2588923115130410e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6502683105392471e-03	5.1097211075513416e-01	9.5997407843041998e+01	3.0001708699817824e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2548381569519059e-03	5.1097211075513416e-01	9.6076100851782854e+01	2.7617609050817142e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8594080033645639e-03	5.1097211075513416e-01	9.6157321725902420e+01	2.5435507065184195e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4639778497772235e-03	5.1097211075513416e-01	9.6240939048747222e+01	2.3455032929832931e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0685476961898832e-03	5.1097211075513416e-01	9.6326826740190995e+01	2.1676336451683094e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.6731175426025412e-03	5.1097211075513416e-01	9.6414863639980950e+01	2.0099707012886601e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0277687389015199e-02	5.1097211075513416e-01	9.6504933138062896e+01	1.8725005539376489e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0882257235427859e-02	5.1097211075513416e-01	9.6596922845076506e+01	1.7550904337787885e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1486827081840519e-02	5.1097211075513416e-01	9.6690724297402369e+01	1.6573992880894248e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-02	5.1097211075513416e-01	9.6786232692091730e+01	1.5787893160010040e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2695966774665834e-02	5.1097211075513416e-01	9.6883346647773166e+01	1.5182603449534742e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3300536621078494e-02	5.1097211075513416e-01	9.6981967988248599e+01	1.4744300062662741e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3905106467491154e-02	5.1097211075513416e-01	9.7082001545994572e+01	1.4455733291663189e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4509676313903812e-02	5.1097211075513416e-01	9.7183354983200360e+01	1.4297176563224943e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5114246160316470e-02	5.1097211075513416e-01	9.7285938628315478e+01	1.4247712410566864e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5718816006729128e-02	5.1097211075513416e-01	9.7389665326364607e+01	1.4286557669765652e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6323385853141789e-02	5.1097211075513416e-01	9.7494450301525873e+01	1.4394172321425316e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6927955699554447e-02	5.1097211075513416e-01	9.7600211030667793e+01	1.4553015247336514e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7532525545967105e-02	5.1097211075513416e-01	9.7706867126710364e+01	1.4747933203917873e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379766e-02	5.1097211075513416e-01	9.7814340230817521e+01	1.4966249296308674e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8741665238792424e-02	5.1097211075513416e-01	9.7922553912551834e+01	1.5197646256997943e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9346235085205082e-02	5.1097211075513416e-01	9.8031433577225670e+01	1.5433933592133342e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9950804931617740e-02	5.1097211075513416e-01	9.8140906379773426e+01	1.5668765871794290e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0555374778030398e-02	5.1097211075513416e-01	9.8250901144547242e+01	1.5897355774051014e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1159944624443060e-02	5.1097211075513416e-01	9.8361348290504395e+01	1.6116206303364700e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1764514470855718e-02	5.1097211075513416e-01	9.8472179761314180e+01	1.6322873359788208e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2369084317268376e-02	5.1097211075513416e-01	9.8583328959962003e+01	1.6515761724188989e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2973654163681037e-02	5.1097211075513416e-01	9.8694730687472813e+01	1.6693953101041012e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3578224010093695e-02	5.1097211075513416e-01	9.8806321085415220e+01	1.6857062799138565e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-02	5.1097211075513416e-01	9.8918037581881080e+01	1.7005120951845223e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4787363702919011e-02	5.1097211075513416e-01	9.9029818840666692e+01	1.7138474237751138e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5391933549331669e-02	5.1097211075513416e-01	9.9141604713406480e+01	1.7257704469144273e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5996503395744330e-02	5.1097211075513416e-01	9.9253336194435789e+01	1.7363560948525798e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6601073242156988e-02	5.1097211075513416e-01	9.9364955378178422e+01	1.7456904036425933e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7205643088569646e-02	5.1097211075513416e-01	9.9476405418874378e+01	1.7538657871907231e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7810212934982308e-02	5.1097211075513416e-01	9.9587630492479633e+01	1.7609770618959617e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8414782781394966e-02	5.1097211075513416e-01	9.9698575760584077e+01	1.7671180973266027e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9019352627807624e-02	5.1097211075513416e-01	9.9809187336208041e+01	1.7723789958551392e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9623922474220282e-02	5.1097211075513416e-01	9.9919412251348760e+01	1.7768437277061635e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632940e-02	5.1097211075513416e-01	1.0002919842615981e+02	1.7805881662618708e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0833062167045601e-02	5.1097211075513416e-01	1.0013849463965546e+02	1.7836784824776135e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1437632013458255e-02	5.1097211075513416e-01	1.0024725050184098e+02	1.7861698675821378e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2042201859870917e-02	5.1097211075513416e-01	1.0035541642717811e+02	1.7881055604977494e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2646771706283578e-02	5.1097211075513416e-01	1.0046294360930142e+02	1.7895161611873647e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3251341552696233e-02	5.1097211075513416e-01	1.0056978399690827e+02	1.7904192139358026e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3855911399108894e-02	5.1097211075513416e-01	1.0067589027075100e+02	1.7908190458973423e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4460481245521556e-02	5.1097211075513416e-01	1.0078121582166469e+02	1.7907068465435858e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5065051091934210e-02	5.1097211075513416e-01	1.0088571472956997e+02	1.7900609733525910e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5669620938346872e-02	5.1097211075513416e-01	1.0098934174339350e+02	1.7888474685780622e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759533e-02	5.1097211075513416e-01	1.0109205226185318e+02	1.7870207715670272e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6878760631172187e-02	5.1097211075513416e-01	1.0119380231506024e+02	1.7845246111444615e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7483330477584849e-02	5.1097211075513416e-01	1.0129454854689109e+02	1.7812930632872601e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8087900323997503e-02	5.1097211075513416e-01	1.0139424819808771e+02	1.7772517608471834e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8692470170410165e-02	5.1097211075513416e-01	1.0149285909004655e+02	1.7723192445831377e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9297040016822826e-02	5.1097211075513416e-01	1.0159033960925885e+02	1.7664084483213980e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9901609863235481e-02	5.1097211075513416e-01	1.0168664869236834e+02	1.7594283157554851e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0506179709648142e-02	5.1097211075513416e-01	1.0178174581181382e+02	1.7512855522908444e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1110749556060797e-02	5.1097211075513416e-01	1.0187559096202655e+02	1.7418865225317790e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1715319402473458e-02	5.1097211075513416e-01	1.0196814464615420e+02	1.7311393126233705e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886119e-02	5.1097211075513416e-01	1.0205936786328503e+02	1.7189559868907405e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2924459095298774e-02	5.1097211075513416e-01	1.0214922209614738e+02	1.7052550803212831e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3529028941711435e-02	5.1097211075513416e-01	1.0223766929926107e+02	1.6899643827495601e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4133598788124097e-02	5.1097211075513416e-01	1.0232467188751914e+02	1.6730240875346152e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4738168634536751e-02	5.1097211075513416e-01	1.0241019272517900e+02	1.6543903974998564e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5342738480949413e-02	5.1097211075513416e-01	1.0249419511524394e+02	1.6340397043122070e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5947308327362074e-02	5.1097211075513416e-01	1.0257664278921655e+02	1.6119734844510347e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6551878173774729e-02	5.1097211075513416e-01	1.0265749989720702e+02	1.5882240850330622e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7156448020187390e-02	5.1097211075513416e-01	1.0273673099837997e+02	1.5628616044433117e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7761017866600045e-02	5.1097211075513416e-01	1.0281430105172473e+02	1.5360021022301347e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-02	5.1097211075513416e-01	1.0289017540713449e+02	1.5078173924948746e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8970157559425367e-02	5.1097211075513416e-01	1.0296431979678061e+02	1.4785466710247157e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9574727405838022e-02	5.1097211075513416e-01	1.0303670032676962e+02	1.4485101743894584e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0179297252250683e-02	5.1097211075513416e-01	1.0310728346906996e+02	1.4181249295526284e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0783867098663338e-02	5.1097211075513416e-01	1.0317603605369787e+02	1.3879223652206565e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1388436945075999e-02	5.1097211075513416e-01	1.0324292526115070e+02	1.3585670390802767e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1993006791488661e-02	5.1097211075513416e-01	1.0330791861507747e+02	1.3308748943978885e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2597576637901315e-02	5.1097211075513416e-01	1.0337098397517734e+02	1.3058282279549618e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3202146484313977e-02	5.1097211075513416e-01	1.0343208953031602e+02	1.2845829775933848e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3806716330726638e-02	5.1097211075513416e-01	1.0349120379185145e+02	1.2684623402020743e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139292e-02	5.1097211075513416e-01	1.0354829558716088e+02	1.2589298773115385e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5015856023551954e-02	5.1097211075513416e-01	1.0360333405336027e+02	1.2575364097726467e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5620425869964615e-02	5.1097211075513416e-01	1.0365628863120975e+02	1.2658394654160079e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6224995716377270e-02	5.1097211075513416e-01	1.0370712905919665e+02	1.2853020925468031e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6829565562789931e-02	5.1097211075513416e-01	1.0375582536779017e+02	1.3171873220626042e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7434135409202586e-02	5.1097211075513416e-01	1.0380234787386064e+02	1.3624707018814093e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8038705255615247e-02	5.1097211075513416e-01	1.0384666717525728e+02	1.4217913437789604e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8643275102027909e-02	5.1097211075513416e-01	1.0388875414553844e+02	1.4954511009791536e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9247844948440563e-02	5.1097211075513416e-01	1.0392857992884886e+02	1.5834568706512933e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9852414794853225e-02	5.1097211075513416e-01	1.0396611593493829e+02	1.6855900057007520e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265879e-02	5.1097211075513416e-01	1.0400133383431640e+02	1.8014837767171321e+00	

#dense#x3#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5692639961794757e-01	9.8445997230905064e+01	6.5578434318636525e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-04	4.5692639961794757e-01	9.8486026704183246e+01	6.0658408761220244e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-03	4.5692639961794757e-01	9.8530588167893569e+01	5.6000550551766901e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379765e-03	4.5692639961794757e-01	9.8579435623849250e+01	5.1594191116561925e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-03	4.5692639961794757e-01	9.8632341150800841e+01	4.7429789061867131e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632941e-03	4.5692639961794757e-01	9.8689092426658661e+01	4.3498875214147708e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759529e-03	4.5692639961794757e-01	9.8749490727969899e+01	3.9794039010810573e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886118e-03	4.5692639961794757e-01	9.8813349291371821e+01	3.6308956281969769e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-03	4.5692639961794757e-01	9.8880491954593850e+01	3.3038461461263164e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139294e-03	4.5692639961794757e-01	9.8950752016795704e+01	2.9978669665915789e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-03	4.5692639961794757e-01	9.9023971273422305e+01	2.7127155385893271e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6502683105392471e-03	4.5692639961794757e-01	9.9099999191653936e+01	2.4483193218668089e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2548381569519059e-03	4.5692639961794757e-01	9.9178692200394821e+01	2.2048058809579998e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8594080033645639e-03	4.5692639961794757e-01	9.9259913074514401e+01	1.9825368218353185e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4639778497772235e-03	4.5692639961794757e-01	9.9343530397359174e+01	1.7821389648556316e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0685476961898832e-03	4.5692639961794757e-01	9.9429418088802962e+01	1.6045176582343221e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.6731175426025412e-03	4.5692639961794757e-01	9.9517454988592917e+01	1.4508235023924057e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0277687389015199e-02	4.5692639961794757e-01	9.9607524486674876e+01	1.3223279644287920e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0882257235427859e-02	4.5692639961794757e-01	9.9699514193688501e+01	1.2201595157190877e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1486827081840519e-02	4.5692639961794757e-01	9.9793315646014335e+01	1.1448893793622219e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-02	4.5692639961794757e-01	9.9888824040703682e+01	1.0960577137663843e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2695966774665834e-02	4.5692639961794757e-01	9.9985937996385147e+01	1.0718519932692203e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3300536621078494e-02	4.5692639961794757e-01	1.0008455933686055e+02	1.0691536341420524e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3905106467491154e-02	4.5692639961794757e-01	1.0018459289460654e+02	1.0839776342731136e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4509676313903812e-02	4.5692639961794757e-01	1.0028594633181233e+02	1.1120928705889206e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5114246160316470e-02	4.5692639961794757e-01	1.0038852997692743e+02	1.1495534822525986e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5718816006729128e-02	4.5692639961794757e-01	1.0049225667497657e+02	1.1930026477935236e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6323385853141789e-02	4.5692639961794757e-01	1.0059704165013783e+02	1.2397622795736909e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6927955699554447e-02	4.5692639961794757e-01	1.0070280237927975e+02	1.2877896338972834e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7532525545967105e-02	4.5692639961794757e-01	1.0080945847532232e+02	1.3355770297201290e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379766e-02	4.5692639961794757e-01	1.0091693157942950e+02	1.3820416954715444e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8741665238792424e-02	4.5692639961794757e-01	1.0102514526116381e+02	1.4264273734072677e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9346235085205082e-02	4.5692639961794757e-01	1.0113402492583761e+02	1.4682242809631549e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9950804931617740e-02	4.5692639961794757e-01	1.0124349772838536e+02	1.5071070307076948e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0555374778030398e-02	4.5692639961794757e-01	1.0135349249315919e+02	1.5428876249327488e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1159944624443060e-02	4.5692639961794757e-01	1.0146393963911635e+02	1.5754802412124322e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1764514470855718e-02	4.5692639961794757e-01	1.0157477110992615e+02	1.6048749158251765e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2369084317268376e-02	4.5692639961794757e-01	1.0168592030857396e+02	1.6311178214177298e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2973654163681037e-02	4.5692639961794757e-01	1.0179732203608478e+02	1.6542963921023850e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3578224010093695e-02	4.5692639961794757e-01	1.0190891243402716e+02	1.6745280038721178e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-02	4.5692639961794757e-01	1.0202062893049303e+02	1.6919512661005853e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4787363702919011e-02	4.5692639961794757e-01	1.0213241018927866e+02	1.7067192376140972e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5391933549331669e-02	4.5692639961794757e-01	1.0224419606201846e+02	1.7189940688017324e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5996503395744330e-02	4.5692639961794757e-01	1.0235592754304777e+02	1.7289427075289243e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6601073242156988e-02	4.5692639961794757e-01	1.0246754672679039e+02	1.7367334054410732e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7205643088569646e-02	4.5692639961794757e-01	1.0257899676748636e+02	1.7425328331720569e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7810212934982308e-02	4.5692639961794757e-01	1.0269022184109160e+02	1.7465036656560555e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8414782781394966e-02	4.5692639961794757e-01	1.0280116710919604e+02	1.7488025376294951e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9019352627807624e-02	4.5692639961794757e-01	1.0291177868482001e+02	1.7495782983349766e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9623922474220282e-02	4.5692639961794757e-01	1.0302200359996075e+02	1.7489705160962143e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632940e-02	4.5692639961794757e-01	1.0313178977477178e+02	1.7471081996948647e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0833062167045601e-02	4.5692639961794757e-01	1.0324108598826743e+02	1.7441087156619259e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1437632013458255e-02	4.5692639961794757e-01	1.0334984185045293e+02	1.7400768896149847e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2042201859870917e-02	4.5692639961794757e-01	1.0345800777579005e+02	1.7351042862816060e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2646771706283578e-02	4.5692639961794757e-01	1.0356553495791337e+02	1.7292686673308884e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3251341552696233e-02	4.5692639961794757e-01	1.0367237534552025e+02	1.7226336289591719e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3855911399108894e-02	4.5692639961794757e-01	1.0377848161936294e+02	1.7152484226594342e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4460481245521556e-02	4.5692639961794757e-01	1.0388380717027664e+02	1.7071479630301523e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5065051091934210e-02	4.5692639961794757e-01	1.0398830607818195e+02	1.6983530261324684e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5669620938346872e-02	4.5692639961794757e-01	1.0409193309200546e+02	1.6888706410718810e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759533e-02	4.5692639961794757e-01	1.0419464361046514e+02	1.6786946764577941e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6878760631172187e-02	4.5692639961794757e-01	1.0429639366367218e+02	1.6678066224908010e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7483330477584849e-02	4.5692639961794757e-01	1.0439713989550303e+02	1.6561765689510157e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8087900323997503e-02	4.5692639961794757e-01	1.0449683954669966e+02	1.6437643796219528e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8692470170410165e-02	4.5692639961794757e-01	1.0459545043865853e+02	1.6305210649851971e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9297040016822826e-02	4.5692639961794757e-01	1.0469293095787079e+02	1.6163903576630612e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9901609863235481e-02	4.5692639961794757e-01	1.0478924004098032e+02	1.6013104993656526e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0506179709648142e-02	4.5692639961794757e-01	1.0488433716042579e+02	1.5852162543278250e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1110749556060797e-02	4.5692639961794757e-01	1.0497818231063852e+02	1.5680411727366059e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1715319402473458e-02	4.5692639961794757e-01	1.0507073599476615e+02	1.5497201388371589e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886119e-02	4.5692639961794757e-01	1.0516195921189698e+02	1.5301922527138940e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2924459095298774e-02	4.5692639961794757e-01	1.0525181344475936e+02	1.5094041126996058e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3529028941711435e-02	4.5692639961794757e-01	1.0534026064787304e+02	1.4873135875554633e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4133598788124097e-02	4.5692639961794757e-01	1.0542726323613111e+02	1.4638941945724893e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4738168634536751e-02	4.5692639961794757e-01	1.0551278407379095e+02	1.4391402319932192e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5342738480949413e-02	4.5692639961794757e-01	1.0559678646385588e+02	1.4130728515669269e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5947308327362074e-02	4.5692639961794757e-01	1.0567923413782850e+02	1.3857472984183283e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6551878173774729e-02	4.5692639961794757e-01	1.0576009124581898e+02	1.3572615871834595e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7156448020187390e-02	4.5692639961794757e-01	1.0583932234699195e+02	1.3277669176148617e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7761017866600045e-02	4.5692639961794757e-01	1.0591689240033671e+02	1.2974801438192167e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-02	4.5692639961794757e-01	1.0599276675574644e+02	1.2666985700334417e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8970157559425367e-02	4.5692639961794757e-01	1.0606691114539257e+02	1.2358172027529184e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9574727405838022e-02	4.5692639961794757e-01	1.0613929167538157e+02	1.2053482651667342e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0179297252250683e-02	4.5692639961794757e-01	1.0620987481768191e+02	1.1759421618861026e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0783867098663338e-02	4.5692639961794757e-01	1.0627862740230987e+02	1.1484080332059734e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1388436945075999e-02	4.5692639961794757e-01	1.0634551660976267e+02	1.1237304519279210e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1993006791488661e-02	4.5692639961794757e-01	1.0641050996368944e+02	1.1030767505521890e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2597576637901315e-02	4.5692639961794757e-01	1.0647357532378933e+02	1.0877873907558320e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3202146484313977e-02	4.5692639961794757e-01	1.0653468087892794e+02	1.0793408650467875e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3806716330726638e-02	4.5692639961794757e-01	1.0659379514046343e+02	1.0792867355638791e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139292e-02	4.5692639961794757e-01	1.0665088693577283e+02	1.0891473590850753e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5015856023551954e-02	4.5692639961794757e-01	1.0670592540197224e+02	1.1103003611746247e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5620425869964615e-02	4.5692639961794757e-01	1.0675887997982169e+02	1.1438657013796225e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6224995716377270e-02	4.5692639961794757e-01	1.0680972040780861e+02	1.1906257236700708e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6829565562789931e-02	4.5692639961794757e-01	1.0685841671640215e+02	1.2509985864657924e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7434135409202586e-02	4.5692639961794757e-01	1.0690493922247261e+02	1.3250676159501678e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8038705255615247e-02	4.5692639961794757e-01	1.0694925852386925e+02	1.4126513578985538e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8643275102027909e-02	4.5692639961794757e-01	1.0699134549415038e+02	1.5133906097275234e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9247844948440563e-02	4.5692639961794757e-01	1.0703117127746083e+02	1.6268312216916492e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9852414794853225e-02	4.5692639961794757e-01	1.0706870728355024e+02	1.7524901058002118e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265879e-02	4.5692639961794757e-01	1.0710392518292836e+02	1.8899007209711984e+00	

#dense#x3#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4658935092121362e-01	1.0370434466098189e+02	5.7690484048683750e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-04	3.4658935092121362e-01	1.0374437413426004e+02	5.2731732878447826e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-03	3.4658935092121362e-01	1.0378893559797038e+02	4.8032533844540533e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379765e-03	3.4658935092121362e-01	1.0383778305392609e+02	4.3582057898725015e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-03	3.4658935092121362e-01	1.0389068858087765e+02	3.9370664105409019e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632941e-03	3.4658935092121362e-01	1.0394743985673550e+02	3.5389900344998364e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759529e-03	3.4658935092121362e-01	1.0400783815804672e+02	3.1632584279776341e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886118e-03	3.4658935092121362e-01	1.0407169672144865e+02	2.8092992452014598e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-03	3.4658935092121362e-01	1.0413883938467067e+02	2.4767209989389345e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139294e-03	3.4658935092121362e-01	1.0420909944687253e+02	2.1653735453876748e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265882e-03	3.4658935092121362e-01	1.0428231870349913e+02	1.8754509631085550e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6502683105392471e-03	3.4658935092121362e-01	1.0435834662173077e+02	1.6076667200869488e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2548381569519059e-03	3.4658935092121362e-01	1.0443703963047165e+02	1.3635520888329391e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8594080033645639e-03	3.4658935092121362e-01	1.0451826050459124e+02	1.1459532170885147e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4639778497772235e-03	3.4658935092121362e-01	1.0460187782743601e+02	9.5978264206925346e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0685476961898832e-03	3.4658935092121362e-01	1.0468776551887980e+02	8.1280505941485293e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.6731175426025412e-03	3.4658935092121362e-01	1.0477580241866974e+02	7.1518983119943869e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0277687389015199e-02	3.4658935092121362e-01	1.0486587191675169e+02	6.7512779489594898e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0882257235427859e-02	3.4658935092121362e-01	1.0495786162376531e+02	6.9111301771915812e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1486827081840519e-02	3.4658935092121362e-01	1.0505166307609119e+02	7.5027649289996456e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2091396928253176e-02	3.4658935092121362e-01	1.0514717147078053e+02	8.3616990923951617e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2695966774665834e-02	3.4658935092121362e-01	1.0524428542646199e+02	9.3567134616990044e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3300536621078494e-02	3.4658935092121362e-01	1.0534290676693740e+02	1.0402997194994104e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3905106467491154e-02	3.4658935092121362e-01	1.0544294032468336e+02	1.1450089788712805e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4509676313903812e-02	3.4658935092121362e-01	1.0554429376188918e+02	1.2468755764153558e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5114246160316470e-02	3.4658935092121362e-01	1.0564687740700427e+02	1.3442252162347188e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5718816006729128e-02	3.4658935092121362e-01	1.0575060410505343e+02	1.4361199632334241e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6323385853141789e-02	3.4658935092121362e-01	1.0585538908021466e+02	1.5220645919602958e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6927955699554447e-02	3.4658935092121362e-01	1.0596114980935660e+02	1.6018366881233117e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7532525545967105e-02	3.4658935092121362e-01	1.0606780590539915e+02	1.6753859798266024e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8137095392379766e-02	3.4658935092121362e-01	1.0617527900950630e+02	1.7427729964410572e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8741665238792424e-02	3.4658935092121362e-01	1.0628349269124064e+02	1.8041306191855440e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9346235085205082e-02	3.4658935092121362e-01	1.0639237235591445e+02	1.8596393202424986e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9950804931617740e-02	3.4658935092121362e-01	1.0650184515846222e+02	1.9095108085684065e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0555374778030398e-02	3.4658935092121362e-01	1.0661183992323603e+02	1.9539769701817764e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1159944624443060e-02	3.4658935092121362e-01	1.0672228706919319e+02	1.9932822207775744e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1764514470855718e-02	3.4658935092121362e-01	1.0683311854000297e+02	2.0276781038454166e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2369084317268376e-02	3.4658935092121362e-01	1.0694426773865078e+02	2.0574193939912280e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2973654163681037e-02	3.4658935092121362e-01	1.0705566946616163e+02	2.0827612256530399e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3578224010093695e-02	3.4658935092121362e-01	1.0716725986410398e+02	2.1039569301588137e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4182793856506353e-02	3.4658935092121362e-01	1.0727897636056987e+02	2.1212563679895280e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4787363702919011e-02	3.4658935092121362e-01	1.0739075761935547e+02	2.1349046108469651e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5391933549331669e-02	3.4658935092121362e-01	1.0750254349209527e+02	2.1451408731768078e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5996503395744330e-02	3.4658935092121362e-01	1.0761427497312459e+02	2.1521976233678952e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6601073242156988e-02	3.4658935092121362e-01	1.0772589415686721e+02	2.1562998260219062e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7205643088569646e-02	3.4658935092121362e-01	1.0783734419756317e+02	2.1576642816713818e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7810212934982308e-02	3.4658935092121362e-01	1.0794856927116842e+02	2.1564990411716405e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8414782781394966e-02	3.4658935092121362e-01	1.0805951453927287e+02	2.1530028800414307e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9019352627807624e-02	3.4658935092121362e-01	1.0817012611489680e+02	2.1473648241522167e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9623922474220282e-02	3.4658935092121362e-01	1.0828035103003755e+02	2.1397637229496858e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0228492320632940e-02	3.4658935092121362e-01	1.0839013720484861e+02	2.1303678702166349e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0833062167045601e-02	3.4658935092121362e-01	1.0849943341834425e+02	2.1193346755110345e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1437632013458255e-02	3.4658935092121362e-01	1.0860818928052977e+02	2.1068103920038945e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2042201859870917e-02	3.4658935092121362e-01	1.0871635520586690e+02	2.0929299086097948e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2646771706283578e-02	3.4658935092121362e-01	1.0882388238799022e+02	2.0778166161237488e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3251341552696233e-02	3.4658935092121362e-01	1.0893072277559708e+02	2.0615823586006123e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3855911399108894e-02	3.4658935092121362e-01	1.0903682904943979e+02	2.0443274824832862e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4460481245521556e-02	3.4658935092121362e-01	1.0914215460035348e+02	2.0261409970410154e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5065051091934210e-02	3.4658935092121362e-01	1.0924665350825877e+02	2.0071008605707599e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5669620938346872e-02	3.4658935092121362e-01	1.0935028052208227e+02	1.9872744076012023e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6274190784759533e-02	3.4658935092121362e-01	1.0945299104054199e+02	1.9667189331012498e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6878760631172187e-02	3.4658935092121362e-01	1.0955474109374903e+02	1.9454824505273556e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7483330477584849e-02	3.4658935092121362e-01	1.0965548732557988e+02	1.9236046415670462e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8087900323997503e-02	3.4658935092121362e-01	1.0975518697677651e+02	1.9011180167817630e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8692470170410165e-02	3.4658935092121362e-01	1.0985379786873534e+02	1.8780493081660867e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9297040016822826e-02	3.4658935092121362e-01	1.0995127838794764e+02	1.8544211170733977e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9901609863235481e-02	3.4658935092121362e-01	1.1004758747105714e+02	1.8302538441376872e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0506179709648142e-02	3.4658935092121362e-01	1.1014268459050264e+02	1.8055679318495428e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1110749556060797e-02	3.4658935092121362e-01	1.1023652974071534e+02	1.7803864553362896e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1715319402473458e-02	3.4658935092121362e-01	1.1032908342484301e+02	1.7547381025494797e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2319889248886119e-02	3.4658935092121362e-01	1.1042030664197381e+02	1.7286605911545638e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2924459095298774e-02	3.4658935092121362e-01	1.1051016087483619e+02	1.7022045753005772e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3529028941711435e-02	3.4658935092121362e-01	1.1059860807794986e+02	1.6754380999559400e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4133598788124097e-02	3.4658935092121362e-01	1.1068561066620795e+02	1.6484516617061151e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4738168634536751e-02	3.4658935092121362e-01	1.1077113150386778e+02	1.6213639297823854e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5342738480949413e-02	3.4658935092121362e-01	1.1085513389393273e+02	1.5943281650481904e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5947308327362074e-02	3.4658935092121362e-01	1.1093758156790530e+02	1.5675393411002612e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6551878173774729e-02	3.4658935092121362e-01	1.1101843867589581e+02	1.5412419114842466e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7156448020187390e-02	3.4658935092121362e-01	1.1109766977706877e+02	1.5157380687536683e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7761017866600045e-02	3.4658935092121362e-01	1.1117523983041355e+02	1.4913961916168545e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8365587713012706e-02	3.4658935092121362e-01	1.1125111418582330e+02	1.4686589639155980e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8970157559425367e-02	3.4658935092121362e-01	1.1132525857546943e+02	1.4480503692637743e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9574727405838022e-02	3.4658935092121362e-01	1.1139763910545840e+02	1.4301804316010351e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0179297252250683e-02	3.4658935092121362e-01	1.1146822224775873e+02	1.4157462321251295e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0783867098663338e-02	3.4658935092121362e-01	1.1153697483238670e+02	1.4055274848907569e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1388436945075999e-02	3.4658935092121362e-01	1.1160386403983951e+02	1.4003749524449902e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1993006791488661e-02	3.4658935092121362e-01	1.1166885739376627e+02	1.4011904216655882e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2597576637901315e-02	3.4658935092121362e-01	1.1173192275386616e+02	1.4088979971554592e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3202146484313977e-02	3.4658935092121362e-01	1.1179302830900480e+02	1.4244081072883779e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3806716330726638e-02	3.4658935092121362e-01	1.1185214257054027e+02	1.4485775735720077e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4411286177139292e-02	3.4658935092121362e-01	1.1190923436584967e+02	1.4821707710082697e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5015856023551954e-02	3.4658935092121362e-01	1.1196427283204908e+02	1.5258275733814743e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5620425869964615e-02	3.4658935092121362e-01	1.1201722740989852e+02	1.5800429361108184e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6224995716377270e-02	3.4658935092121362e-01	1.1206806783788545e+02	1.6451607145909639e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6829565562789931e-02	3.4658935092121362e-01	1.1211676414647899e+02	1.7213813836215170e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7434135409202586e-02	3.4658935092121362e-01	1.1216328665254944e+02	1.8087807372206659e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8038705255615247e-02	3.4658935092121362e-01	1.1220760595394610e+02	1.9073351902976594e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8643275102027909e-02	3.4658935092121362e-01	1.1224969292422722e+02	2.0169491817299594e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9247844948440563e-02	3.4658935092121362e-01	1.1228951870753765e+02	2.1374810671084590e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9852414794853225e-02	3.4658935092121362e-01	1.1232705471362709e+02	2.2687652279264618e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0456984641265879e-02	3.4658935092121362e-01	1.1236227261300522e+02	2.4106294177906564e+00	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
1.1271815453551433e+02	1.1206510927603387e+02	1.0880329094069680e+02	1.1122839983906401e+02	1.1281841182549203e+02	1.1150305763257752e+02	1.0841864193396775e+02	1.0959419993667944e+02	1.1005686910913630e+02	1.1188311871455700e+02	1.1065185454082660e+02	1.1188865316217074e+02	1.0995442091990179e+02	1.1066041723224504e+02	1.1019042245482970e+02	

#ae#Y_extr
1.1082900147024618e+02	4.8467820955713616e+00	

#CH2_RED(smart_print)
0.094(37)	



==> isoQCD/Data/fit_Lsla/fit/MeV/non_analytic/M1_3GeV/m_l.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 9
Simultaneous fit of m_l (MeV)

[The fit converged for all jkf indices]
----------

#jkf#A0
1.1127281189412344e+00	1.0272756918979478e+00	9.8871268162573034e-01	1.0597580161411346e+00	1.0545322470560197e+00	1.0124872621379188e+00	1.0677377050474171e+00	1.0454946945492216e+00	1.0031863852643990e+00	1.0123866194460334e+00	1.0117199519666540e+00	1.0429106856013750e+00	1.0239550265790043e+00	1.0627365699743030e+00	1.0575574879313312e+00	

#ae#A0
1.0388786096106482e+00	1.1524278054883322e-01	

#jkf#c_fL
-1.2936843817740155e-02	9.1373861179469760e+00	3.6270623959412824e+00	4.9578018709117988e-01	-7.9875995052549398e-01	5.2799534225410474e+00	-3.6410155120214989e+00	6.3993005944612715e+00	4.3110755436394594e+00	7.7061545472297421e+00	4.8933836869169527e+00	5.1000623950903847e+00	3.6467027563302130e+00	4.9227163085957928e+00	8.0460833746038751e-01	

#ae#c_fL
3.4580982657919974e+00	1.2460175559986608e+01	

#jkf#cl
1.3631652411455630e-01	-2.2644867245529818e+00	3.4142548997926875e-01	5.7044265153880669e-01	9.6771524643142648e-01	5.1309074096391882e-01	1.6693707707712466e+00	9.5123345249623681e-02	1.3586223608516046e-01	5.3482340681491514e-01	6.9455328930353999e-01	-2.8742982348492698e+00	-4.0952060147458713e-01	4.8517837780690021e-01	1.2778948154508605e+00	

#ae#cl
1.2489942224222565e-01	4.3671892651265978e+00	

#jkf#ca2
3.4232182477637862e-01	3.1884969912371823e-02	-2.8011564432099068e-02	2.7544595124013588e-01	1.2769371747405298e-01	4.3133655404575227e-02	-2.1193483639107802e-01	1.8506156220336267e-01	1.6347882687201476e-01	-9.2376950049522649e-02	-1.2713368343543896e-01	-1.0907878410023780e-01	-8.9036699051586399e-02	7.7642446383251545e-02	2.3213008518499867e-01	

#ae#ca2
5.4748034799411961e-02	5.9427319495434072e-01	

#jkf#c_l2_log
-4.2990167534108881e-01	-2.0068327147865519e+00	-2.1848795694403895e+00	-1.1818059211356162e+00	-1.1206935318170252e+00	-1.3533313762876757e+00	-5.5196143500330086e-01	-1.5323044472396201e+00	-1.9285024639453610e+00	-1.5766543835277176e+00	-1.5412650205903402e+00	-1.5270874718452301e+00	-1.6728813203219617e+00	-9.2836553310454906e-01	-9.1978473251671511e-01	

#ae#c_l2_log
-1.3637501064602093e+00	1.8442672047423601e+00	

#jkf#c_l2_a_log
-2.4136005690793313e-01	-3.0695038935624392e+00	-2.2903696710265495e+00	-1.0941065271448704e+00	-1.0342181731578346e+00	-4.1480635931009813e+00	-1.4668635470654126e-01	-1.2377548525160351e+00	-9.9266847895130450e-01	-1.6089657510854676e+00	-1.3882458476717672e+00	-5.4933359814962044e+00	-2.3310737466524203e+00	-1.6541248049188448e+00	-1.2801288488586289e+00	

#ae#c_l2_a_log
-1.8673737721171881e+00	5.1965666284605758e+00	

#jkf#c_l_a2_log
3.5191322183034290e-01	2.3426454276885164e-01	1.6225432830016093e-01	2.9568125120019406e-01	3.3083632738010388e-01	5.5788244033435790e-02	6.3314574707433194e-02	3.8624460667481841e-01	2.1574920968284625e-01	1.3753308252846783e-01	1.0841947375580210e-01	1.1876335548982302e-01	1.5187076470511976e-01	2.3519792129393011e-01	3.0505870896175535e-01	

#ae#c_l_a2_log
2.1019264088753903e-01	3.8436286247996637e-01	

#jkf#c_l2_a
1.1559515177765696e-01	-6.6255682480360001e+00	-9.9143350066814282e+00	-5.1526559459443551e+00	-6.0003667250216353e+00	-9.3751039528072724e+00	5.0003427433470782e-01	-7.1359304001969042e+00	-6.2230966178365748e+00	-5.8687648357622422e+00	-4.8077126580383025e+00	-7.5555128059307295e+00	-6.4232615473462218e+00	-4.3119670830449692e+00	-5.9413053712493920e+00	

#ae#c_l2_a
-5.6479967847855770e+00	1.0308049068091556e+01	

#jkf#c_l_a2
3.5834958836639291e-01	1.6105803563348578e-02	-2.7899569161497457e-02	1.7419801444432606e-01	5.1402787216045431e-01	-7.2267379328368853e-01	-2.1193484206746871e-01	6.5192587585982764e-01	8.1084784208792143e-02	-9.2378687234600521e-02	-1.3734852582977089e-01	-4.9778808743299791e-01	-8.9091671258773764e-02	7.6571452147695979e-02	2.8079805405171709e-01	

#ae#c_l_a2
2.4929751235583802e-02	1.2893959040272327e+00	

#jkf#CH2_RED
7.5767691573829635e-02	7.0041552013868469e-02	6.1866597348621412e-02	7.5650474784499627e-02	6.1210973401609699e-02	5.9817236990219166e-02	6.9189167895869860e-02	8.4719444029109151e-02	9.9960197038165374e-02	6.7609435216738831e-02	8.3277946558408825e-02	6.3143667924416128e-02	4.3060625325617184e-02	6.7434786547435496e-02	6.8714323304423272e-02	

#ae#CH2_RED
7.0097607996855479e-02	4.7230574994431507e-02	

#jkf#data_x_1
2.2202691555331705e-01	2.2212926867340635e-01	2.2197038380520340e-01	2.2189580862775998e-01	2.2204128922461008e-01	2.2193385201121169e-01	2.2184485676141333e-01	2.2189751050968545e-01	2.2204885329003948e-01	2.2223614606881212e-01	2.2193057811569292e-01	2.2220303905710143e-01	2.2192902275680745e-01	2.2199356047602006e-01	2.2204927525120635e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.2139817451830238e-02	5.1909835233467844e-02	5.1987448646063208e-02	5.1818065887595466e-02	5.1846225874452451e-02	5.2033379677680444e-02	5.2075974142522338e-02	5.1573266783561694e-02	5.1738319054228307e-02	5.1889935762148606e-02	5.1686207008465219e-02	5.2308441673096541e-02	5.2162306846358336e-02	5.1495827036494586e-02	5.1786519857296189e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_2
1.2392310418045478e-01	1.2397527869159521e-01	1.2393391581725352e-01	1.2399837275105127e-01	1.2400583589588858e-01	1.2390423980903661e-01	1.2346034707729178e-01	1.2407105354806254e-01	1.2384134150958202e-01	1.2397424762575739e-01	1.2388694245003935e-01	1.2393867873406522e-01	1.2394638868878811e-01	1.2396317484248694e-01	1.2401753357124903e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4092685605328507e-02	1.4199902068588243e-02	1.4060419188169797e-02	1.4078538555569772e-02	1.4038841977971943e-02	1.4148760769588972e-02	1.3862216620560731e-02	1.4171970173984534e-02	1.3929951576988859e-02	1.3974391351271920e-02	1.4027461582135269e-02	1.4138054799616617e-02	1.3964289495974166e-02	1.4067661022272592e-02	1.4067597582915699e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_3
1.4727005670181359e-01	1.4776217713222400e-01	1.4770274315203297e-01	1.4731465287702486e-01	1.4730959407226268e-01	1.4748897048941279e-01	1.4729596061937023e-01	1.4731987709003463e-01	1.4695845958848203e-01	1.4731259211664666e-01	1.4775468162381300e-01	1.4717585319702617e-01	1.4761867128199591e-01	1.4719034666319863e-01	1.4734235931421516e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.9559445433046413e-02	1.9445002331384922e-02	1.9575081587556900e-02	1.9690658207248281e-02	1.9682966774164094e-02	1.9655388205685090e-02	1.9636142210033833e-02	1.9519899196634723e-02	1.9558554402050975e-02	1.9498013165243237e-02	1.9425038748415658e-02	1.9490674861679092e-02	1.9625320621058744e-02	1.9504318478200010e-02	1.9657449149636498e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_4
1.4512522970132072e-01	1.4533600809659325e-01	1.4524371762567187e-01	1.4495220982364140e-01	1.4462923001032077e-01	1.4476689789947542e-01	1.4480744754040084e-01	1.4505998136550383e-01	1.4525702507950164e-01	1.4498735009259339e-01	1.4508778896151325e-01	1.4508208072318141e-01	1.4495255176743657e-01	1.4473807729582369e-01	1.4460365232144223e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.9752521806490050e-02	1.9907710041169327e-02	1.9749633848362834e-02	1.9918614723224575e-02	1.9630099395408315e-02	1.9520602401609556e-02	1.9867326632076555e-02	1.9914908482603463e-02	1.9751659571625318e-02	1.9867940594666379e-02	1.9910061849388479e-02	1.9993755571838530e-02	1.9756685142004238e-02	2.0006639324107137e-02	1.9727228098351431e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_5
1.4171672521127482e-01	1.4155843266815554e-01	1.4177875711520077e-01	1.4167071338862858e-01	1.4167987174778221e-01	1.4155855867697451e-01	1.4167983269442314e-01	1.4167647176408296e-01	1.4153130755601534e-01	1.4164324954144422e-01	1.4160932902702195e-01	1.4148497844553937e-01	1.4159263417087384e-01	1.4157777562372487e-01	1.4157803158135704e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9858154037827397e-02	2.0024497750314747e-02	1.9963410803315179e-02	1.9982470241141109e-02	1.9954704808394962e-02	1.9899140383539845e-02	1.9959643913631770e-02	2.0026720663235287e-02	1.9863253229164990e-02	1.9944905962240515e-02	1.9769041794424815e-02	1.9633750859816324e-02	1.9944977119024182e-02	1.9817635260919158e-02	2.0002722818273092e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_6
1.4185214611475297e-01	1.4198202714811478e-01	1.4199452998657666e-01	1.4194205382037922e-01	1.4211906044755018e-01	1.4217573575000342e-01	1.4201753705882036e-01	1.4196825817825018e-01	1.4188824879704309e-01	1.4202623549990862e-01	1.4217776865097703e-01	1.4215764324284472e-01	1.4210332224004069e-01	1.4207261544952099e-01	1.4213512485670898e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9529457287514568e-02	1.9499831494035766e-02	1.9595450464446423e-02	1.9692893641954836e-02	1.9630130139554267e-02	1.9619581164798391e-02	1.9635320164790995e-02	1.9574491907022616e-02	1.9589850181959460e-02	1.9535320266187053e-02	1.9606762207516837e-02	1.9703458669995788e-02	1.9591920637780248e-02	1.9605110652120866e-02	1.9625433017878287e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_7
1.4161720516708556e-01	1.4143401711083528e-01	1.4165162267982334e-01	1.4161810700724875e-01	1.4164397334240603e-01	1.4155832368642052e-01	1.4165561253465256e-01	1.4155997427709177e-01	1.4157590785440421e-01	1.4150008921955529e-01	1.4152159450708837e-01	1.4154244292874296e-01	1.4156713514293712e-01	1.4160759282637689e-01	1.4169281697011379e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9582035914731451e-02	1.9429021092008714e-02	1.9409668141301666e-02	1.9628196185232785e-02	1.9516316009589627e-02	1.9478127321589898e-02	1.9494930254479747e-02	1.9448715753483770e-02	1.9482682788749990e-02	1.9573341742099716e-02	1.9204341975823099e-02	1.9378813507820648e-02	1.9648553796417358e-02	1.9496218228837896e-02	1.9456406516102396e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_8
1.5725518101742231e-01	1.5736272746166405e-01	1.5715733110033686e-01	1.5734531532721305e-01	1.5721911172035175e-01	1.5732757669126698e-01	1.5713622628422436e-01	1.5729360258878866e-01	1.5731529337613312e-01	1.5734355811645709e-01	1.5742077257527551e-01	1.5726555237442569e-01	1.5733633502080138e-01	1.5729151556849716e-01	1.5727161592816968e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5517777297654066e-02	2.5553595996251822e-02	2.5443741630021721e-02	2.5497203862219320e-02	2.5483506737882633e-02	2.5593269255675760e-02	2.5393812492936693e-02	2.5485425911527429e-02	2.5688586624219259e-02	2.5547735726196133e-02	2.5492013862483134e-02	2.5597270976764008e-02	2.5509385132761846e-02	2.5493654465736648e-02	2.5399492167672857e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_9
1.7365267527488434e-01	1.7368296009896100e-01	1.7394953575101485e-01	1.7394502556676139e-01	1.7389548018396936e-01	1.7389107933139281e-01	1.7376925292789630e-01	1.7397727270805718e-01	1.7392364191041218e-01	1.7383539969013106e-01	1.7394640837702097e-01	1.7395502483381059e-01	1.7383705382218981e-01	1.7385459911123563e-01	1.7385963194884396e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.1686414503618317e-02	3.1245574803257327e-02	3.1427095740999410e-02	3.1932927718488519e-02	3.1685536101331541e-02	3.1699321703724082e-02	3.1283881292329757e-02	3.1541896779207927e-02	3.1749380756675549e-02	3.1579272929253555e-02	3.1700512047389259e-02	3.1380828748784936e-02	3.1480914957349136e-02	3.1621288966901723e-02	3.1817515986084975e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_10
1.9883768216867515e-01	1.9850412562146930e-01	1.9855749493769190e-01	1.9863557460440259e-01	1.9868458686187090e-01	1.9862437533800259e-01	1.9877528493384003e-01	1.9865070853519354e-01	1.9860306475572825e-01	1.9850725424218554e-01	1.9862168243953116e-01	1.9871295768970443e-01	1.9857947587225599e-01	1.9851883239461499e-01	1.9867231599714430e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.1947333594079914e-02	4.2086482225732573e-02	4.2029128347551528e-02	4.2162646900796692e-02	4.1819464602375823e-02	4.2036627024967813e-02	4.2296875471622315e-02	4.1978413897125429e-02	4.2016482166527591e-02	4.2031225479174712e-02	4.2030758140996070e-02	4.2275847383920824e-02	4.1903929007252275e-02	4.2057732545599802e-02	4.1940978625241231e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_11
1.0770589828491076e-01	1.0766336959020451e-01	1.0758337576343420e-01	1.0746979372318378e-01	1.0748898225494799e-01	1.0739141798831109e-01	1.0753982318316822e-01	1.0751082596107656e-01	1.0758748867257328e-01	1.0762407899740023e-01	1.0760224931753450e-01	1.0765981499820332e-01	1.0744723235785116e-01	1.0745100561275260e-01	1.0760968577303627e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2811501491836845e-02	1.2747730711608490e-02	1.2628025637425665e-02	1.2705455323621835e-02	1.2631732767698058e-02	1.2584371198055045e-02	1.2616564170494893e-02	1.2712828822646401e-02	1.2665219768993520e-02	1.2703659360479787e-02	1.2677387079620274e-02	1.2751748982222751e-02	1.2521239876084909e-02	1.2568177598710092e-02	1.2664672032199654e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_12
1.2489321535433739e-01	1.2503662662335374e-01	1.2488107665188715e-01	1.2499560782079745e-01	1.2503144135260627e-01	1.2502226889366017e-01	1.2507912003099408e-01	1.2494670645124294e-01	1.2481624825844953e-01	1.2493733438156897e-01	1.2494496052441685e-01	1.2496590340117517e-01	1.2499165261161677e-01	1.2501258253498715e-01	1.2495473812586821e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.8847640822471437e-02	1.8828143830934174e-02	1.8736095547766909e-02	1.8947583742223696e-02	1.8890780491914807e-02	1.8876817577645699e-02	1.8990016472989021e-02	1.8786219820082658e-02	1.8639499917894244e-02	1.8887390982909869e-02	1.8903816969469408e-02	1.8855483815573965e-02	1.8852790876550372e-02	1.8896614586699459e-02	1.8999218149756553e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_13
1.5481440900405699e-01	1.5480264316774267e-01	1.5481348955282417e-01	1.5481044326540258e-01	1.5483833729769506e-01	1.5483671713012137e-01	1.5474458062907154e-01	1.5478704162171364e-01	1.5476794495705570e-01	1.5485028900989395e-01	1.5478449267235830e-01	1.5485628039912178e-01	1.5479505507289298e-01	1.5480562286878916e-01	1.5479027354932470e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1594369180191838e-02	3.1563639881946694e-02	3.1474821569681219e-02	3.1404437379395293e-02	3.1425540940879820e-02	3.1492155494150645e-02	3.1371455310848645e-02	3.1471219171815695e-02	3.1329399893041121e-02	3.1732423519875250e-02	3.1451354928241596e-02	3.1659970111379977e-02	3.1465816287306173e-02	3.1359310703386184e-02	3.1670564524710815e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_14
1.8042084532141506e-01	1.8049918016351615e-01	1.8044005342243064e-01	1.8037977302864822e-01	1.8046914282015544e-01	1.8051913684637103e-01	1.8060251039826095e-01	1.8036455528781545e-01	1.8050717625919427e-01	1.8046282571715597e-01	1.8050535207259946e-01	1.8020169528471336e-01	1.8048257652275559e-01	1.8044743464200108e-01	1.8054070172974229e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.4817118972809003e-02	4.4497714717788649e-02	4.4589897858754578e-02	4.4737230308580143e-02	4.4488872066182190e-02	4.4592281522116750e-02	4.4884627061723935e-02	4.4865149515276863e-02	4.4834083044749590e-02	4.4791464331395033e-02	4.4421446240803387e-02	4.4628114413182526e-02	4.4490988299885854e-02	4.4670266657882318e-02	4.4675896269662181e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_15
1.9329553903377278e-01	1.9334392408092227e-01	1.9310580996959886e-01	1.9366611434616490e-01	1.9354543553484638e-01	1.9336652355099157e-01	1.9336980166062251e-01	1.9342123653652046e-01	1.9338215487768801e-01	1.9338417543292694e-01	1.9330670100082945e-01	1.9350660221510588e-01	1.9328079257706035e-01	1.9347833528829742e-01	1.9322187104119590e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.9751554603941886e-02	5.0063770558038873e-02	4.9673932020807568e-02	5.0029361818700158e-02	5.0244960533847492e-02	4.9435383613726631e-02	4.9711130762331288e-02	4.9969126927524393e-02	4.9507206280498040e-02	4.9596407395820157e-02	4.9065863045231951e-02	5.0263061496576882e-02	5.0256428333967068e-02	4.9702848177659124e-02	4.9740395919181300e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_16
7.0928112586770981e-02	7.0842848830160315e-02	7.0768202900493321e-02	7.0627752824389128e-02	7.0869894913278608e-02	7.0771032671207865e-02	7.0894121565088480e-02	7.0831633235228800e-02	7.0906512772313149e-02	7.0934432419794413e-02	7.0733666487597158e-02	7.0828977388415093e-02	7.0631134516630584e-02	7.0771388002773897e-02	7.0958424518797483e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9081534738334180e-03	7.9416948552771052e-03	8.0447128133124823e-03	7.9478936123928076e-03	7.9993251386431576e-03	7.9842622044782423e-03	7.9475310114958155e-03	8.0655240583889683e-03	8.0951203283250693e-03	7.9962929356959499e-03	7.9680772626775954e-03	7.9309291588054928e-03	7.8841664935881926e-03	7.8933583401987056e-03	8.0096323408671045e-03	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_17
8.0425468351621551e-02	8.0417960063133107e-02	8.0376670359514846e-02	8.0403606806374719e-02	8.0416448985801428e-02	8.0407490128348164e-02	8.0383306377930452e-02	8.0434959110503121e-02	8.0406268623930049e-02	8.0513561946030640e-02	8.0451869578428148e-02	8.0353040708882620e-02	8.0420270053223109e-02	8.0451430660875956e-02	8.0460369066636089e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2081017581173133e-02	1.1939406637530167e-02	1.2044191221118890e-02	1.1919780787988925e-02	1.2054371614867963e-02	1.2033525719323371e-02	1.2033058404117676e-02	1.2033122323646117e-02	1.1973622130528487e-02	1.1928423483743220e-02	1.1949783292424427e-02	1.1915453340804572e-02	1.2003445180459281e-02	1.1978038510121171e-02	1.1908393654499798e-02	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_18
9.7799943830513977e-02	9.7764363886709726e-02	9.7859731622730040e-02	9.7915614210188184e-02	9.7923497376787516e-02	9.7718703218730232e-02	9.7847616390340814e-02	9.7793223090514581e-02	9.7876058213446249e-02	9.7863445157359702e-02	9.7752746961199760e-02	9.7897669845406043e-02	9.7895871448706956e-02	9.7851093023253288e-02	9.7807210404582484e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1031590908044129e-02	2.0851069496155367e-02	2.0719885801050539e-02	2.0842253065473854e-02	2.0949504939601502e-02	2.0768832069913232e-02	2.0795027389195354e-02	2.0859673241840796e-02	2.0833762429594945e-02	2.0849323538171403e-02	2.0880434873663607e-02	2.0831939982581576e-02	2.0818083185159653e-02	2.0832814638187008e-02	2.0849166900086001e-02	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_y
3.3434038884899898e+01	3.3563636216799146e+01	3.3723973097812141e+01	3.3476743317065171e+01	3.3376210038583338e+01	3.3264936861277036e+01	3.3237742394114186e+01	3.3518051663431365e+01	3.3591127967518659e+01	3.3050998867434949e+01	3.3359290670049212e+01	3.3479042983213404e+01	3.3460276089420347e+01	3.3135454210692792e+01	3.3212151594803245e+01	
1.0030211665469968e+01	1.0069090865039742e+01	1.0117191929343642e+01	1.0043022995119550e+01	1.0012863011575003e+01	9.9794810583831097e+00	9.9713227182342568e+00	1.0055415499029410e+01	1.0077338390255598e+01	9.9152996602304846e+00	1.0007787201014764e+01	1.0043712894964022e+01	1.0038082826826104e+01	9.9406362632078373e+00	9.9636454784409736e+00	
1.3373615553959960e+01	1.3425454486719659e+01	1.3489589239124857e+01	1.3390697326826068e+01	1.3350484015433336e+01	1.3305974744510815e+01	1.3295096957645676e+01	1.3407220665372545e+01	1.3436451187007464e+01	1.3220399546973979e+01	1.3343716268019687e+01	1.3391617193285361e+01	1.3384110435768138e+01	1.3254181684277118e+01	1.3284860637921298e+01	
1.3373615553959960e+01	1.3425454486719659e+01	1.3489589239124857e+01	1.3390697326826068e+01	1.3350484015433336e+01	1.3305974744510815e+01	1.3295096957645676e+01	1.3407220665372545e+01	1.3436451187007464e+01	1.3220399546973979e+01	1.3343716268019687e+01	1.3391617193285361e+01	1.3384110435768138e+01	1.3254181684277118e+01	1.3284860637921298e+01	
1.3373615553959960e+01	1.3425454486719659e+01	1.3489589239124857e+01	1.3390697326826068e+01	1.3350484015433336e+01	1.3305974744510815e+01	1.3295096957645676e+01	1.3407220665372545e+01	1.3436451187007464e+01	1.3220399546973979e+01	1.3343716268019687e+01	1.3391617193285361e+01	1.3384110435768138e+01	1.3254181684277118e+01	1.3284860637921298e+01	
1.3373615553959960e+01	1.3425454486719659e+01	1.3489589239124857e+01	1.3390697326826068e+01	1.3350484015433336e+01	1.3305974744510815e+01	1.3295096957645676e+01	1.3407220665372545e+01	1.3436451187007464e+01	1.3220399546973979e+01	1.3343716268019687e+01	1.3391617193285361e+01	1.3384110435768138e+01	1.3254181684277118e+01	1.3284860637921298e+01	
1.3373615553959960e+01	1.3425454486719659e+01	1.3489589239124857e+01	1.3390697326826068e+01	1.3350484015433336e+01	1.3305974744510815e+01	1.3295096957645676e+01	1.3407220665372545e+01	1.3436451187007464e+01	1.3220399546973979e+01	1.3343716268019687e+01	1.3391617193285361e+01	1.3384110435768138e+01	1.3254181684277118e+01	1.3284860637921298e+01	
1.6717019442449949e+01	1.6781818108399573e+01	1.6861986548906071e+01	1.6738371658532586e+01	1.6688105019291669e+01	1.6632468430638518e+01	1.6618871197057093e+01	1.6759025831715682e+01	1.6795563983759330e+01	1.6525499433717474e+01	1.6679645335024606e+01	1.6739521491606702e+01	1.6730138044710174e+01	1.6567727105346396e+01	1.6606075797401623e+01	
2.0060423330939937e+01	2.0138181730079484e+01	2.0234383858687284e+01	2.0086045990239100e+01	2.0025726023150007e+01	1.9958962116766219e+01	1.9942645436468514e+01	2.0110830998058820e+01	2.0154676780511195e+01	1.9830599320460969e+01	2.0015574402029529e+01	2.0087425789928044e+01	2.0076165653652208e+01	1.9881272526415675e+01	1.9927290956881947e+01	
2.6747231107919919e+01	2.6850908973439317e+01	2.6979178478249715e+01	2.6781394653652136e+01	2.6700968030866672e+01	2.6611949489021629e+01	2.6590193915291351e+01	2.6814441330745090e+01	2.6872902374014927e+01	2.6440799093947959e+01	2.6687432536039374e+01	2.6783234386570722e+01	2.6768220871536275e+01	2.6508363368554235e+01	2.6569721275842596e+01	
9.7020705234825986e+00	9.7196847693302395e+00	9.7571212267902876e+00	9.7003262513845883e+00	9.6874788730431476e+00	9.6492636687124111e+00	9.6576267087846386e+00	9.7261296588157400e+00	9.6930991459322584e+00	9.6117855788622606e+00	9.6683734103576704e+00	9.7140583854370650e+00	9.6927138322657420e+00	9.6130441448655830e+00	9.6458665954000029e+00	
1.3582898732875639e+01	1.3607558677062336e+01	1.3659969717506401e+01	1.3580456751938424e+01	1.3562470422260406e+01	1.3508969136197374e+01	1.3520677392298495e+01	1.3616581522342038e+01	1.3570338804305162e+01	1.3456499810407166e+01	1.3535722774500739e+01	1.3599681739611892e+01	1.3569799365172036e+01	1.3458261802811815e+01	1.3504213233560005e+01	
2.1344555151661716e+01	2.1383306492526529e+01	2.1465666698938630e+01	2.1340717753046093e+01	2.1312453520694923e+01	2.1228380071167301e+01	2.1246778759326205e+01	2.1397485249394627e+01	2.1324818121050964e+01	2.1145928273496974e+01	2.1270421502786874e+01	2.1370928447961543e+01	2.1323970430984627e+01	2.1148697118704280e+01	2.1220906509880002e+01	
2.9106211570447794e+01	2.9159054307990719e+01	2.9271363680370857e+01	2.9100978754153761e+01	2.9062436619129439e+01	2.8947791006137230e+01	2.8972880126353918e+01	2.9178388976447220e+01	2.9079297437796775e+01	2.8835356736586782e+01	2.9005120231073011e+01	2.9142175156311193e+01	2.9078141496797222e+01	2.8839132434596745e+01	2.8937599786200007e+01	
3.2987039779840835e+01	3.3046928215722815e+01	3.3174212171086978e+01	3.2981109254707604e+01	3.2937428168346699e+01	3.2807496473622201e+01	3.2835930809867776e+01	3.3068840839973518e+01	3.2956537096169683e+01	3.2680070968131687e+01	3.2872469595216081e+01	3.3027798510486022e+01	3.2955227029703522e+01	3.2684350092542985e+01	3.2795946424360011e+01	
7.5782189212727822e+00	7.5776709440035779e+00	7.6195964323480059e+00	7.5659012247391804e+00	7.5841168677102084e+00	7.5649872385194330e+00	7.5630713700159085e+00	7.5997628643189570e+00	7.5672174496907987e+00	7.5140653580041983e+00	7.5574473051618511e+00	7.5713289672861919e+00	7.5753198684382825e+00	7.5273726901473186e+00	7.5287272530948117e+00	
1.0104291895030375e+01	1.0103561258671437e+01	1.0159461909797342e+01	1.0087868299652241e+01	1.0112155823613611e+01	1.0086649651359245e+01	1.0084095160021212e+01	1.0133017152425275e+01	1.0089623266254399e+01	1.0018753810672264e+01	1.0076596406882469e+01	1.0095105289714922e+01	1.0100426491251044e+01	1.0036496920196425e+01	1.0038303004126414e+01	
1.5156437842545564e+01	1.5155341888007156e+01	1.5239192864696012e+01	1.5131802449478361e+01	1.5168233735420417e+01	1.5129974477038866e+01	1.5126142740031817e+01	1.5199525728637914e+01	1.5134434899381597e+01	1.5028130716008397e+01	1.5114894610323702e+01	1.5142657934572384e+01	1.5150639736876565e+01	1.5054745380294637e+01	1.5057454506189623e+01	

#plot#xiexiyeyytheyth
2.2200869067881915e-01	4.1032399660706725e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.1896771395684098e-02	8.1634984690051680e-04	5.0993613971371965e-01	6.3649332106795126e-03	3.3392244990474325e+01	6.6379338753577999e-01	3.3158995902801941e+01	8.1223685737665519e-01	
1.2392269701284014e-01	5.0537890550057547e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4054849491395842e-02	3.3638622938026325e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.0017673497142297e+01	1.9913801626073332e-01	1.0130682813440906e+01	2.3416083134004823e-01	
1.4738779972797020e-01	8.3767915689330751e-04	5.0000000000000003e-02	0.0000000000000000e+00	1.9568263558135901e-02	3.1283100446005354e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.3356897996189732e+01	2.6551735501431123e-01	1.3297340116169437e+01	3.0255239036870363e-01	
1.4497528322029471e-01	8.2100516934119295e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.9818359165528415e-02	4.8933412662781231e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.3356897996189732e+01	2.6551735501431123e-01	1.3420118215682853e+01	4.0138474057867951e-01	
1.4162244461416662e-01	2.8332314541470473e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9909668643017558e-02	3.8648993981611936e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.3356897996189732e+01	2.6551735501431123e-01	1.3459016210488635e+01	3.7311253211876061e-01	
1.4204082048276614e-01	3.7514634920851977e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9602334126503761e-02	1.9926278695700042e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.3356897996189732e+01	2.6551735501431123e-01	1.3277930967478511e+01	2.9880623336665801e-01	
1.4158309435031888e-01	2.4572377421409251e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9481824615217913e-02	3.9428961187384123e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.3356897996189732e+01	2.6551735501431123e-01	1.3207539840894560e+01	3.2260237515910156e-01	
1.5728944767673517e-01	2.7486791169327088e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5513098142666887e-02	2.7638760522408023e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.6696122495237162e+01	3.3189669376788999e-01	1.6752435777102665e+01	4.6039522622494067e-01	
1.7386500276910541e-01	3.5511905098512334e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.1588824202359735e-02	7.0681139924528885e-04	5.0993613971371965e-01	6.3649332106795126e-03	2.0035346994284595e+01	3.9827603252146665e-01	2.0430039518787723e+01	5.9632787648822227e-01	
1.9863236109282070e-01	3.4587348086707100e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.2040928360864309e-02	4.6261045932411722e-04	5.0993613971371965e-01	6.3649332106795126e-03	2.6713795992379463e+01	5.3103471002862246e-01	2.6908649655695864e+01	5.9176954388016501e-01	
1.0755566949857255e-01	3.3513397271171976e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2666020988113215e-02	2.7791150235709775e-04	4.5603937030001168e-01	5.3626203989304497e-03	9.6825761848976182e+00	1.4929855872497863e-01	9.7396097156077790e+00	2.1191659957310971e-01	
1.2496729886779745e-01	2.4746087486499508e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.8862540906992152e-02	3.3432524586140698e-04	4.5603937030001168e-01	5.3626203989304497e-03	1.3555606658856666e+01	2.0901798221497009e-01	1.3313332321216031e+01	1.8433239136888782e-01	
1.5480650801320434e-01	1.1033169115095672e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1497765259790061e-02	4.3926985973308534e-04	4.5603937030001168e-01	5.3626203989304497e-03	2.1301667606774750e+01	3.2845682919495339e-01	2.0971784392626311e+01	4.9587510662087092e-01	
1.8045619730111834e-01	3.3588503721217015e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.4665676752052873e-02	5.4843725167810612e-04	4.5603937030001168e-01	5.3626203989304497e-03	2.9047728554692846e+01	4.4789567617493448e-01	2.9315982938941957e+01	5.2729197474428713e-01	
1.9337833447643624e-01	4.9330291497538239e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.9800762099190196e-02	1.2257298212859542e-03	4.5603937030001168e-01	5.3626203989304497e-03	3.2920759028651901e+01	5.0761509966492524e-01	3.2649779534485013e+01	8.4498276842321551e-01	
7.0819875708862626e-02	3.7125673738260835e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.9744449351986726e-03	2.2404642101965565e-04	3.4654620468757447e-01	4.1145236867431356e-03	7.5663203169834343e+00	9.8535385590347413e-02	7.6497197123248686e+00	1.1445518718635614e-01	
8.0421514721415607e-02	1.3981445224380156e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1986375592156482e-02	2.0829073110712232e-04	3.4654620468757447e-01	4.1145236867431356e-03	1.0088427089311242e+01	1.3138051412046353e-01	9.9626581895999120e+00	1.9596555394446835e-01	
9.7837785912031322e-02	2.2532534280136465e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.0847557497247930e-02	2.5979236532263543e-04	3.4654620468757447e-01	4.1145236867431356e-03	1.5132640633966869e+01	1.9707077118069483e-01	1.5286070131389716e+01	2.3803869194693206e-01	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6628362635844707e+00	2.3805906579218300e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684097e-04	0.0000000000000000e+00	3.9556399378952634e+00	2.4829712372939583e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136819e-03	0.0000000000000000e+00	4.2497748593747797e+00	2.5789699293925872e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705228e-03	0.0000000000000000e+00	4.5452149029716082e+00	2.6697162818648768e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273639e-03	0.0000000000000000e+00	4.8419356343876006e+00	2.7563919816983168e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842050e-03	0.0000000000000000e+00	5.1399141043463770e+00	2.8402315178086579e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410456e-03	0.0000000000000000e+00	5.4391286782876591e+00	2.9225199249955269e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978867e-03	0.0000000000000000e+00	5.7395588937897921e+00	3.0045872531461743e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547278e-03	0.0000000000000000e+00	6.0411853400070932e+00	3.0877994979888002e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-03	0.0000000000000000e+00	6.3439895548090721e+00	3.1735459108446146e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684100e-03	0.0000000000000000e+00	6.6479539363158491e+00	3.2632228721093776e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.7086448535252510e-03	0.0000000000000000e+00	6.9530616662618181e+00	3.3582148465923334e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2276125674820913e-03	0.0000000000000000e+00	7.2592966431679047e+00	3.4598732974742008e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7465802814389323e-03	0.0000000000000000e+00	7.5666434237163944e+00	3.5694947602810617e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2655479953957734e-03	0.0000000000000000e+00	7.8750871710381647e+00	3.6882995014504877e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7845157093526145e-03	0.0000000000000000e+00	8.1846136088663872e+00	3.8174122486877526e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.3034834233094556e-03	0.0000000000000000e+00	8.4952089807013511e+00	3.9578463500273764e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.8224511372662958e-03	0.0000000000000000e+00	8.8068600132815877e+00	4.1104924029165829e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3414188512231378e-03	0.0000000000000000e+00	9.1195538837761791e+00	4.2761119429898825e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8603865651799780e-03	0.0000000000000000e+00	9.4332781902092737e+00	4.4553362736982682e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136820e-02	0.0000000000000000e+00	9.7480209247056440e+00	4.6486700403645587e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0898321993093660e-02	0.0000000000000000e+00	1.0063770449209478e+01	4.8564987789379777e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1417289707050502e-02	0.0000000000000000e+00	1.0380515473380591e+01	5.0790994434559422e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1936257421007342e-02	0.0000000000000000e+00	1.0698245034415224e+01	5.3166528441686189e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2455225134964183e-02	0.0000000000000000e+00	1.1016948478574262e+01	5.5692569878906861e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2974192848921024e-02	0.0000000000000000e+00	1.1336615444231514e+01	5.8369404634103161e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3493160562877865e-02	0.0000000000000000e+00	1.1657235846279606e+01	6.1196752133972110e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4012128276834707e-02	0.0000000000000000e+00	1.1978799861752409e+01	6.4173882416924255e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4531095990791547e-02	0.0000000000000000e+00	1.2301297916540497e+01	6.7299719936839175e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5050063704748389e-02	0.0000000000000000e+00	1.2624720673091682e+01	7.0572933022604667e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705229e-02	0.0000000000000000e+00	1.2949059019001494e+01	7.3992009073256715e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6087999132662071e-02	0.0000000000000000e+00	1.3274304056409783e+01	7.7555316348255865e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6606966846618911e-02	0.0000000000000000e+00	1.3600447092129260e+01	8.1261153674227204e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7125934560575751e-02	0.0000000000000000e+00	1.3927479628440087e+01	8.5107789605641315e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7644902274532592e-02	0.0000000000000000e+00	1.4255393354491900e+01	8.9093492618410275e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8163869988489435e-02	0.0000000000000000e+00	1.4584180138261026e+01	9.3216553843364558e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8682837702446276e-02	0.0000000000000000e+00	1.4913832019015999e+01	9.7475303708862260e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9201805416403116e-02	0.0000000000000000e+00	1.5244341200249542e+01	1.0186812369321840e+00	
1.0000000000000000e+00	0.0000000000000000e+00	1.9720773130359956e-02	0.0000000000000000e+00	1.5575700043039157e+01	1.0639345421164479e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.0239740844316800e-02	0.0000000000000000e+00	1.5907901059802461e+01	1.1104979949359437e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273640e-02	0.0000000000000000e+00	1.6240936908416487e+01	1.1583573015296587e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.1277676272230480e-02	0.0000000000000000e+00	1.6574800386673299e+01	1.2074988401916162e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.1796643986187320e-02	0.0000000000000000e+00	1.6909484427046674e+01	1.2579096568236212e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.2315611700144160e-02	0.0000000000000000e+00	1.7244982091747016e+01	1.3095774511066316e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.2834579414101004e-02	0.0000000000000000e+00	1.7581286568043787e+01	1.3624905561809229e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.3353547128057844e-02	0.0000000000000000e+00	1.7918391163836386e+01	1.4166379139883121e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.3872514842014685e-02	0.0000000000000000e+00	1.8256289303456303e+01	1.4720090479191537e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.4391482555971525e-02	0.0000000000000000e+00	1.8594974523684627e+01	1.5285940340020936e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.4910450269928365e-02	0.0000000000000000e+00	1.8934440469970465e+01	1.5863834715559912e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.5429417983885209e-02	0.0000000000000000e+00	1.9274680892837022e+01	1.6453684539752251e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842049e-02	0.0000000000000000e+00	1.9615689644462964e+01	1.7055405401273056e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.6467353411798889e-02	0.0000000000000000e+00	1.9957460675428116e+01	1.7668917266943420e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.6986321125755729e-02	0.0000000000000000e+00	2.0299988031612887e+01	1.8294144216773576e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.7505288839712573e-02	0.0000000000000000e+00	2.0643265851241971e+01	1.8931014191982025e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.8024256553669413e-02	0.0000000000000000e+00	2.0987288362063541e+01	1.9579458756703851e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.8543224267626253e-02	0.0000000000000000e+00	2.1332049878655770e+01	2.0239412873639155e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.9062191981583094e-02	0.0000000000000000e+00	2.1677544799853084e+01	2.0910814693556743e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.9581159695539934e-02	0.0000000000000000e+00	2.2023767606285183e+01	2.1593605358330525e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.0100127409496778e-02	0.0000000000000000e+00	2.2370712858022380e+01	2.2287728817024766e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.0619095123453618e-02	0.0000000000000000e+00	2.2718375192321094e+01	2.2993131654438397e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410458e-02	0.0000000000000000e+00	2.3066749321464101e+01	2.3709762931454623e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.1657030551367302e-02	0.0000000000000000e+00	2.3415830030690060e+01	2.4437574036510581e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.2175998265324142e-02	0.0000000000000000e+00	2.3765612176207668e+01	2.5176518547492974e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.2694965979280982e-02	0.0000000000000000e+00	2.4116090683289769e+01	2.5926552103371741e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.3213933693237822e-02	0.0000000000000000e+00	2.4467260544443274e+01	2.6687632284901688e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.3732901407194663e-02	0.0000000000000000e+00	2.4819116817650777e+01	2.7459718503751969e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.4251869121151503e-02	0.0000000000000000e+00	2.5171654624680375e+01	2.8242771899449570e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.4770836835108343e-02	0.0000000000000000e+00	2.5524869149460041e+01	2.9036755243560677e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.5289804549065183e-02	0.0000000000000000e+00	2.5878755636513350e+01	2.9841632850567867e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.5808772263022030e-02	0.0000000000000000e+00	2.6233309389453602e+01	3.0657370494936687e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978871e-02	0.0000000000000000e+00	2.6588525769533259e+01	3.1483935333900770e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.6846707690935711e-02	0.0000000000000000e+00	2.6944400194246292e+01	3.2321295835528234e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.7365675404892551e-02	0.0000000000000000e+00	2.7300928135980655e+01	3.3169421711664686e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.7884643118849391e-02	0.0000000000000000e+00	2.7658105120718677e+01	3.4028283855378922e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.8403610832806231e-02	0.0000000000000000e+00	2.8015926726783029e+01	3.4897854282567047e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.8922578546763072e-02	0.0000000000000000e+00	2.8374388583626239e+01	3.5778106077396301e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.9441546260719912e-02	0.0000000000000000e+00	2.8733486370661652e+01	3.6669013341297800e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.9960513974676752e-02	0.0000000000000000e+00	2.9093215816134098e+01	3.7570551145237219e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.0479481688633599e-02	0.0000000000000000e+00	2.9453572696028431e+01	3.8482695485017557e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.0998449402590439e-02	0.0000000000000000e+00	2.9814552833014162e+01	3.9405423239386028e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547280e-02	0.0000000000000000e+00	3.0176152095424843e+01	4.0338712130736827e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.2036384830504120e-02	0.0000000000000000e+00	3.0538366396270440e+01	4.1282540688216356e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.2555352544460960e-02	0.0000000000000000e+00	3.0901191692281493e+01	4.2236888213056591e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.3074320258417800e-02	0.0000000000000000e+00	3.1264623982983540e+01	4.3201734745972100e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.3593287972374641e-02	0.0000000000000000e+00	3.1628659309800746e+01	4.4177061036473564e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.4112255686331481e-02	0.0000000000000000e+00	3.1993293755187249e+01	4.5162848513959712e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.4631223400288321e-02	0.0000000000000000e+00	3.2358523441785387e+01	4.6159079260461748e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.5150191114245168e-02	0.0000000000000000e+00	3.2724344531609489e+01	4.7165735984924027e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.5669158828202008e-02	0.0000000000000000e+00	3.3090753225254275e+01	4.8182801998914320e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.6188126542158849e-02	0.0000000000000000e+00	3.3457745761126979e+01	4.9210261193665197e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-02	0.0000000000000000e+00	3.3825318414702046e+01	5.0248098018355689e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.7226061970072529e-02	0.0000000000000000e+00	3.4193467497797720e+01	5.1296297459549223e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.7745029684029369e-02	0.0000000000000000e+00	3.4562189357873670e+01	5.2354845021711238e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.8263997397986209e-02	0.0000000000000000e+00	3.4931480377348599e+01	5.3423726708734662e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.8782965111943050e-02	0.0000000000000000e+00	3.5301336972937499e+01	5.4502929006407506e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.9301932825899890e-02	0.0000000000000000e+00	3.5671755595007347e+01	5.5592438865761826e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.9820900539856730e-02	0.0000000000000000e+00	3.6042732726950959e+01	5.6692243687247172e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.0339868253813577e-02	0.0000000000000000e+00	3.6414264884578095e+01	5.7802331305677459e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.0858835967770417e-02	0.0000000000000000e+00	3.6786348615523195e+01	5.8922689975901390e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.1377803681727258e-02	0.0000000000000000e+00	3.7158980498669330e+01	6.0053308359153386e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684098e-02	0.0000000000000000e+00	3.7532157143587568e+01	6.1194175510042204e+00	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0993613971371965e-01	2.8216176010852947e+00	2.9348029648679441e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684097e-04	5.0993613971371965e-01	3.0667842048133940e+00	2.9485929787870152e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136819e-03	5.0993613971371965e-01	3.3144521426047988e+00	2.9506688395950603e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705228e-03	5.0993613971371965e-01	3.5645060311947709e+00	2.9422343899647790e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273639e-03	5.0993613971371965e-01	3.8168422618461380e+00	2.9243760904796812e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842050e-03	5.0993613971371965e-01	4.0713670744638026e+00	2.8980887684934137e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410456e-03	5.0993613971371965e-01	4.3279950435169008e+00	2.8642960790892674e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978867e-03	5.0993613971371965e-01	4.5866478697859820e+00	2.8238672105899493e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547278e-03	5.0993613971371965e-01	4.8472534033136085e+00	2.7776309027078550e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-03	5.0993613971371965e-01	5.1097448439344051e+00	2.7263875332320497e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684100e-03	5.0993613971371965e-01	5.3740600801427671e+00	2.6709198089817365e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.7086448535252510e-03	5.0993613971371965e-01	5.6401411371097820e+00	2.6120024304092693e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2276125674820913e-03	5.0993613971371965e-01	5.9079337118173685e+00	2.5504109605802067e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7465802814389323e-03	5.0993613971371965e-01	6.1773867784567535e+00	2.4869299987972637e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2655479953957734e-03	5.0993613971371965e-01	6.4484522510428812e+00	2.4223606211539411e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7845157093526145e-03	5.0993613971371965e-01	6.7210846930293791e+00	2.3575268919045259e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.3034834233094556e-03	5.0993613971371965e-01	6.9952410658449384e+00	2.2932810615855495e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.8224511372662958e-03	5.0993613971371965e-01	7.2708805099013043e+00	2.2305068481527277e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3414188512231378e-03	5.0993613971371965e-01	7.5479641528790236e+00	2.1701199568207083e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8603865651799780e-03	5.0993613971371965e-01	7.8264549410747470e+00	2.1130647653785464e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136820e-02	5.0993613971371965e-01	8.1063174903620059e+00	2.0603059486096473e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0898321993093660e-02	5.0993613971371965e-01	8.3875179539256717e+00	2.0128138393871095e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1417289707050502e-02	5.0993613971371965e-01	8.6700239044162650e+00	1.9715426551342274e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1936257421007342e-02	5.0993613971371965e-01	8.9538042285609567e+00	1.9374014799085748e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2455225134964183e-02	5.0993613971371965e-01	9.2388290325848281e+00	1.9112191298388648e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2974192848921024e-02	5.0993613971371965e-01	9.5250695570538202e+00	1.8937056172413774e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3493160562877865e-02	5.0993613971371965e-01	9.8124980999626867e+00	1.8854145033275535e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4012128276834707e-02	5.0993613971371965e-01	1.0101087947065814e+01	1.8867114301906576e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4531095990791547e-02	5.0993613971371965e-01	1.0390813308593641e+01	1.8977539902219792e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5050063704748389e-02	5.0993613971371965e-01	1.0681649261618253e+01	1.9184865730949360e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705229e-02	5.0993613971371965e-01	1.0973571697432911e+01	1.9486512138264983e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6087999132662071e-02	5.0993613971371965e-01	1.1266557273395525e+01	1.9878125333586419e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6606966846618911e-02	5.0993613971371965e-01	1.1560583368757927e+01	2.0353925473350801e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7125934560575751e-02	5.0993613971371965e-01	1.1855628044064238e+01	2.0907100555293440e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7644902274532592e-02	5.0993613971371965e-01	1.2151670003753509e+01	2.1530196033625845e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8163869988489435e-02	5.0993613971371965e-01	1.2448688561646499e+01	2.2215462410563239e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8682837702446276e-02	5.0993613971371965e-01	1.2746663609034767e+01	2.2955139121505086e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9201805416403116e-02	5.0993613971371965e-01	1.3045575585123288e+01	2.3741667817780510e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9720773130359956e-02	5.0993613971371965e-01	1.3345405449606142e+01	2.4567838901093769e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0239740844316800e-02	5.0993613971371965e-01	1.3646134657179921e+01	2.5426881294352599e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273640e-02	5.0993613971371965e-01	1.3947745133820597e+01	2.6312507724852136e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1277676272230480e-02	5.0993613971371965e-01	1.4250219254668787e+01	2.7218927523199143e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1796643986187320e-02	5.0993613971371965e-01	1.4553539823384424e+01	2.8140837301552202e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2315611700144160e-02	5.0993613971371965e-01	1.4857690052846559e+01	2.9073397741984108e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2834579414101004e-02	5.0993613971371965e-01	1.5162653547086444e+01	3.0012202627927914e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3353547128057844e-02	5.0993613971371965e-01	1.5468414284353425e+01	3.0953244446211420e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3872514842014685e-02	5.0993613971371965e-01	1.5774956601222911e+01	3.1892879456677520e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4391482555971525e-02	5.0993613971371965e-01	1.6082265177664478e+01	3.2827794057998272e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4910450269928365e-02	5.0993613971371965e-01	1.6390325022996031e+01	3.3754973516818415e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5429417983885209e-02	5.0993613971371965e-01	1.6699121462656649e+01	3.4671673606826448e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842049e-02	5.0993613971371965e-01	1.7008640125737124e+01	3.5575395363039880e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6467353411798889e-02	5.0993613971371965e-01	1.7318866933212590e+01	3.6463862943382735e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6986321125755729e-02	5.0993613971371965e-01	1.7629788086826537e+01	3.7335004464950250e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7505288839712573e-02	5.0993613971371965e-01	1.7941390058580048e+01	3.8186935616996087e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8024256553669413e-02	5.0993613971371965e-01	1.8253659580783939e+01	3.9017945825775607e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8543224267626253e-02	5.0993613971371965e-01	1.8566583636635098e+01	3.9826486743573397e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9062191981583094e-02	5.0993613971371965e-01	1.8880149451281628e+01	4.0611162845677340e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9581159695539934e-02	5.0993613971371965e-01	1.9194344483344086e+01	4.1370723938361437e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0100127409496778e-02	5.0993613971371965e-01	1.9509156416863071e+01	4.2104059403924415e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0619095123453618e-02	5.0993613971371965e-01	1.9824573153645328e+01	4.2810194032892235e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410458e-02	5.0993613971371965e-01	2.0140582805983346e+01	4.3488285317083109e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1657030551367302e-02	5.0993613971371965e-01	2.0457173689724584e+01	4.4137622099439289e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2175998265324142e-02	5.0993613971371965e-01	2.0774334317669066e+01	4.4757624496867504e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2694965979280982e-02	5.0993613971371965e-01	2.1092053393275044e+01	4.5347845030543621e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3213933693237822e-02	5.0993613971371965e-01	2.1410319804654321e+01	4.5907970914146412e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3732901407194663e-02	5.0993613971371965e-01	2.1729122618840034e+01	4.6437827464186426e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4251869121151503e-02	5.0993613971371965e-01	2.2048451076310911e+01	4.6937382607956268e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4770836835108343e-02	5.0993613971371965e-01	2.2368294585757219e+01	4.7406752473531782e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5289804549065183e-02	5.0993613971371965e-01	2.2688642719074629e+01	4.7846208052502270e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5808772263022030e-02	5.0993613971371965e-01	2.3009485206573174e+01	4.8256182929463293e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978871e-02	5.0993613971371965e-01	2.3330811932389334e+01	4.8637282072352922e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6846707690935711e-02	5.0993613971371965e-01	2.3652612930090196e+01	4.8990291673958847e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7365675404892551e-02	5.0993613971371965e-01	2.3974878378459177e+01	4.9316190026682405e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7884643118849391e-02	5.0993613971371965e-01	2.4297598597453675e+01	4.9616159399184667e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8403610832806231e-02	5.0993613971371965e-01	2.4620764044325622e+01	4.9891598863818043e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8922578546763072e-02	5.0993613971371965e-01	2.4944365309896316e+01	5.0144137996793325e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9441546260719912e-02	5.0993613971371965e-01	2.5268393114977719e+01	5.0375651337604910e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9960513974676752e-02	5.0993613971371965e-01	2.5592838306932617e+01	5.0588273449199150e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0479481688633599e-02	5.0993613971371965e-01	2.5917691856366840e+01	5.0784414364565666e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0998449402590439e-02	5.0993613971371965e-01	2.6242944853946781e+01	5.0966775138038212e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547280e-02	5.0993613971371965e-01	2.6568588507336248e+01	5.1138363140073118e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2036384830504120e-02	5.0993613971371965e-01	2.6894614138246663e+01	5.1302506643105361e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2555352544460960e-02	5.0993613971371965e-01	2.7221013179595282e+01	5.1462868144489937e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3074320258417800e-02	5.0993613971371965e-01	2.7547777172766342e+01	5.1623455763686921e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3593287972374641e-02	5.0993613971371965e-01	2.7874897764970111e+01	5.1788631939618002e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4112255686331481e-02	5.0993613971371965e-01	2.8202366706695503e+01	5.1963118548141130e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4631223400288321e-02	5.0993613971371965e-01	2.8530175849251844e+01	5.2151997469144329e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5150191114245168e-02	5.0993613971371965e-01	2.8858317142395730e+01	5.2360705571439958e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5669158828202008e-02	5.0993613971371965e-01	2.9186782632039218e+01	5.2595023067376678e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6188126542158849e-02	5.0993613971371965e-01	2.9515564458035644e+01	5.2861054235999083e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-02	5.0993613971371965e-01	2.9844654852039717e+01	5.3165199641769645e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7226061970072529e-02	5.0993613971371965e-01	3.0174046135438616e+01	5.3514119200861043e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7745029684029369e-02	5.0993613971371965e-01	3.0503730717351029e+01	5.3914685778762872e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8263997397986209e-02	5.0993613971371965e-01	3.0833701092691214e+01	5.4373929441443580e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8782965111943050e-02	5.0993613971371965e-01	3.1163949840295388e+01	5.4898973013888297e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9301932825899890e-02	5.0993613971371965e-01	3.1494469621107758e+01	5.5496960194969736e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9820900539856730e-02	5.0993613971371965e-01	3.1825253176423796e+01	5.6174978089584915e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0339868253813577e-02	5.0993613971371965e-01	3.2156293326188312e+01	5.6939976587301899e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0858835967770417e-02	5.0993613971371965e-01	3.2487582967346235e+01	5.7798687473328636e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1377803681727258e-02	5.0993613971371965e-01	3.2819115072243811e+01	5.8757546436108166e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684098e-02	5.0993613971371965e-01	3.3150882687078287e+01	5.9822621183952329e-01	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5603937030001168e-01	2.9942128498853062e+00	2.2224465295756782e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684097e-04	4.5603937030001168e-01	3.2494030783194874e+00	2.2259153626606595e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136819e-03	4.5603937030001168e-01	3.5068705524025856e+00	2.2198388348815876e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705228e-03	4.5603937030001168e-01	3.7665160343428616e+00	2.2051859184534611e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273639e-03	4.5603937030001168e-01	4.0282501536133131e+00	2.1828444590034354e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842050e-03	4.5603937030001168e-01	4.2919918118801270e+00	2.1536417612050607e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410456e-03	4.5603937030001168e-01	4.5576669267210317e+00	2.1183614836546855e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978867e-03	4.5603937030001168e-01	4.8252074273206782e+00	2.0777580634703297e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547278e-03	4.5603937030001168e-01	5.0945504409406350e+00	2.0325695383688208e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-03	4.5603937030001168e-01	5.3656376261279650e+00	1.9835293916407770e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684100e-03	4.5603937030001168e-01	5.6384146203972838e+00	1.9313778612551502e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.7086448535252510e-03	4.5603937030001168e-01	5.9128305783580428e+00	1.8768729896294614e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2276125674820913e-03	4.5603937030001168e-01	6.1888377821284530e+00	1.8208015114943543e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7465802814389323e-03	4.5603937030001168e-01	6.4663913101297794e+00	1.7639894495627112e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2655479953957734e-03	4.5603937030001168e-01	6.7454487534815168e+00	1.7073119754018926e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7845157093526145e-03	4.5603937030001168e-01	7.0259699715489177e+00	1.6517016622019676e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.3034834233094556e-03	4.5603937030001168e-01	7.3079168799535141e+00	1.5981536889487868e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.8224511372662958e-03	4.5603937030001168e-01	7.5912532657005256e+00	1.5477258781811826e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3414188512231378e-03	4.5603937030001168e-01	7.8759446251133980e+00	1.5015307801734931e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8603865651799780e-03	4.5603937030001168e-01	8.1619580210732412e+00	1.4607166224433524e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136820e-02	4.5603937030001168e-01	8.4492619566959206e+00	1.4264342713676065e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0898321993093660e-02	4.5603937030001168e-01	8.7378262630830186e+00	1.3997889494468985e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1417289707050502e-02	4.5603937030001168e-01	9.0276219991853406e+00	1.3817786815086749e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1936257421007342e-02	4.5603937030001168e-01	9.3186213621415117e+00	1.3732259990656687e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2455225134964183e-02	4.5603937030001168e-01	9.6107976067170728e+00	1.3747139175271564e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2974192848921024e-02	4.5603937030001168e-01	9.9041249726836273e+00	1.3865393351742714e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3493160562877865e-02	4.5603937030001168e-01	1.0198578619153718e+01	1.4086948181968656e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4012128276834707e-02	4.5603937030001168e-01	1.0494134565032301e+01	1.4408832030766380e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4531095990791547e-02	4.5603937030001168e-01	1.0790769634866393e+01	1.4825610643502921e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5050063704748389e-02	4.5603937030001168e-01	1.1088461409475130e+01	1.5330005215798384e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705229e-02	4.5603937030001168e-01	1.1387188180826824e+01	1.5913565611221867e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6087999132662071e-02	4.5603937030001168e-01	1.1686928910700839e+01	1.6567289913363711e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6606966846618911e-02	4.5603937030001168e-01	1.1987663192732207e+01	1.7282124191540318e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7125934560575751e-02	4.5603937030001168e-01	1.2289371217488004e+01	1.8049320262546908e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7644902274532592e-02	4.5603937030001168e-01	1.2592033740268247e+01	1.8860660828823064e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8163869988489435e-02	4.5603937030001168e-01	1.2895632051361279e+01	1.9708577556488843e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8682837702446276e-02	4.5603937030001168e-01	1.3200147948515784e+01	2.0586191719116012e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9201805416403116e-02	4.5603937030001168e-01	1.3505563711419338e+01	2.1487304066394255e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9720773130359956e-02	4.5603937030001168e-01	1.3811862077997072e+01	2.2406354793336522e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0239740844316800e-02	4.5603937030001168e-01	1.4119026222365139e+01	2.3338368458266964e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273640e-02	4.5603937030001168e-01	1.4427039734291601e+01	2.4278893613799493e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1277676272230480e-02	4.5603937030001168e-01	1.4735886600033091e+01	2.5223943099010598e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1796643986187320e-02	4.5603937030001168e-01	1.5045551184429627e+01	2.6169938294718958e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2315611700144160e-02	4.5603937030001168e-01	1.5356018214151925e+01	2.7113658919967959e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2834579414101004e-02	4.5603937030001168e-01	1.5667272762006306e+01	2.8052198888426116e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3353547128057844e-02	4.5603937030001168e-01	1.5979300232211770e+01	2.8982928133540264e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3872514842014685e-02	4.5603937030001168e-01	1.6292086346572056e+01	2.9903459991081360e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4391482555971525e-02	4.5603937030001168e-01	1.6605617131473007e+01	3.0811623586007825e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4910450269928365e-02	4.5603937030001168e-01	1.6919878905642022e+01	3.1705440633639292e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5429417983885209e-02	4.5603937030001168e-01	1.7234858268612260e+01	3.2583106086092301e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842049e-02	4.5603937030001168e-01	1.7550542089839535e+01	3.3442972104810942e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6467353411798889e-02	4.5603937030001168e-01	1.7866917498424463e+01	3.4283534901662699e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6986321125755729e-02	4.5603937030001168e-01	1.8183971873396477e+01	3.5103424054753685e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7505288839712573e-02	4.5603937030001168e-01	1.8501692834520394e+01	3.5901393965670042e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8024256553669413e-02	4.5603937030001168e-01	1.8820068233589154e+01	3.6676317179824430e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8543224267626253e-02	4.5603937030001168e-01	1.9139086146169817e+01	3.7427179340167016e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9062191981583094e-02	4.5603937030001168e-01	1.9458734863772232e+01	3.8153075586671731e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9581159695539934e-02	4.5603937030001168e-01	1.9779002886412709e+01	3.8853208250207133e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0100127409496778e-02	4.5603937030001168e-01	2.0099878915546736e+01	3.9526885720243260e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0619095123453618e-02	4.5603937030001168e-01	2.0421351847347381e+01	4.0173522392025529e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410458e-02	4.5603937030001168e-01	2.0743410766307356e+01	4.0792639620953858e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1657030551367302e-02	4.5603937030001168e-01	2.1066044939144696e+01	4.1383867630509397e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2175998265324142e-02	4.5603937030001168e-01	2.1389243808993445e+01	4.1946948335589773e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2694965979280982e-02	4.5603937030001168e-01	2.1712996989862120e+01	4.2481739055915507e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3213933693237822e-02	4.5603937030001168e-01	2.2037294261344009e+01	4.2988217104415077e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3732901407194663e-02	4.5603937030001168e-01	2.2362125563564348e+01	4.3466485243386754e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4251869121151503e-02	4.5603937030001168e-01	2.2687480992351023e+01	4.3916778006667029e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4770836835108343e-02	4.5603937030001168e-01	2.3013350794615487e+01	4.4339468888997635e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5289804549065183e-02	4.5603937030001168e-01	2.3339725363932512e+01	4.4735078403956446e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5808772263022030e-02	4.5603937030001168e-01	2.3666595236307391e+01	4.5104283008859103e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978871e-02	4.5603937030001168e-01	2.3993951086120397e+01	4.5447924888583713e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6846707690935711e-02	4.5603937030001168e-01	2.4321783722238894e+01	4.5767022579473615e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7365675404892551e-02	4.5603937030001168e-01	2.4650084084288057e+01	4.6062782398854751e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7884643118849391e-02	4.5603937030001168e-01	2.4978843239071804e+01	4.6336610624269148e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8403610832806231e-02	4.5603937030001168e-01	2.5308052377136221e+01	4.6590126338341431e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8922578546763072e-02	4.5603937030001168e-01	2.5637702809467864e+01	4.6825174819385945e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9441546260719912e-02	4.5603937030001168e-01	2.5967785964320356e+01	4.7043841313427570e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9960513974676752e-02	4.5603937030001168e-01	2.6298293384162527e+01	4.7248464969415988e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0479481688633599e-02	4.5603937030001168e-01	2.6629216722742310e+01	4.7441652655690442e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0998449402590439e-02	4.5603937030001168e-01	2.6960547742260452e+01	4.7626292302166995e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547280e-02	4.5603937030001168e-01	2.7292278310648861e+01	4.7805565330035582e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2036384830504120e-02	4.5603937030001168e-01	2.7624400398948481e+01	4.7982957641102408e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2555352544460960e-02	4.5603937030001168e-01	2.7956906078781973e+01	4.8162268545486914e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3074320258417800e-02	4.5603937030001168e-01	2.8289787519916747e+01	4.8347616914756947e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3593287972374641e-02	4.5603937030001168e-01	2.8623036987914137e+01	4.8543443765088656e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4112255686331481e-02	4.5603937030001168e-01	2.8956646841860760e+01	4.8754510411750662e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4631223400288321e-02	4.5603937030001168e-01	2.9290609532178287e+01	4.8985891304267698e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5150191114245168e-02	4.5603937030001168e-01	2.9624917598508173e+01	4.9242960665199564e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5669158828202008e-02	4.5603937030001168e-01	2.9959563667667865e+01	4.9531372129349688e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6188126542158849e-02	4.5603937030001168e-01	3.0294540451675569e+01	4.9857030728358864e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-02	4.5603937030001168e-01	3.0629840745840252e+01	5.0226056798556640e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7226061970072529e-02	4.5603937030001168e-01	3.0965457426914409e+01	5.0644741711905572e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7745029684029369e-02	4.5603937030001168e-01	3.1301383451306670e+01	5.1119495735748977e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8263997397986209e-02	4.5603937030001168e-01	3.1637611853351839e+01	5.1656788799588849e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8782965111943050e-02	4.5603937030001168e-01	3.1974135743635848e+01	5.2263085455810210e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9301932825899890e-02	4.5603937030001168e-01	3.2310948307373536e+01	5.2944775822675827e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9820900539856730e-02	4.5603937030001168e-01	3.2648042802836819e+01	5.3708104739615592e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0339868253813577e-02	4.5603937030001168e-01	3.2985412559831488e+01	5.4559101691230349e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0858835967770417e-02	4.5603937030001168e-01	3.3323050978220394e+01	5.5503514217596195e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1377803681727258e-02	4.5603937030001168e-01	3.3660951526491480e+01	5.6546747488893223e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684098e-02	4.5603937030001168e-01	3.3999107740368530e+01	5.7693812469491979e-01	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4654620468757447e-01	3.2839358337494038e+00	1.4494538663108428e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684097e-04	3.4654620468757447e-01	3.5558583267187776e+00	1.4644079485462880e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136819e-03	3.4654620468757447e-01	3.8296759122123607e+00	1.4722276088633982e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705228e-03	3.4654620468757447e-01	4.1053172675120022e+00	1.4734487304220079e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273639e-03	3.4654620468757447e-01	4.3827176749697463e+00	1.4685870971585166e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842050e-03	3.4654620468757447e-01	4.6618179905414348e+00	1.4581482798283651e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410456e-03	3.4654620468757447e-01	4.9425638269637364e+00	1.4426367346079594e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978867e-03	3.4654620468757447e-01	5.2249048973140138e+00	1.4225647027124080e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547278e-03	3.4654620468757447e-01	5.5087944805458866e+00	1.3984613722003969e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-03	3.4654620468757447e-01	5.7941889812575633e+00	1.3708826721759670e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684100e-03	3.4654620468757447e-01	6.0810475632877177e+00	1.3404219810162146e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.7086448535252510e-03	3.4654620468757447e-01	6.3693318418857521e+00	1.3077219078986294e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2276125674820913e-03	3.4654620468757447e-01	6.6590056228871637e+00	1.2734871047476365e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7465802814389323e-03	3.4654620468757447e-01	6.9500346800019424e+00	1.2384977225114022e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2655479953957734e-03	3.4654620468757447e-01	7.2423865632992337e+00	1.2036225655378133e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7845157093526145e-03	3.4654620468757447e-01	7.5360304334482890e+00	1.1698301461327489e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.3034834233094556e-03	3.4654620468757447e-01	7.8309369173940926e+00	1.1381946728757115e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.8224511372662958e-03	3.4654620468757447e-01	8.1270779820022518e+00	1.1098926456822775e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3414188512231378e-03	3.4654620468757447e-01	8.4244268228706005e+00	1.0861846084704811e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8603865651799780e-03	3.4654620468757447e-01	8.7229577660227413e+00	1.0683766036094269e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136820e-02	3.4654620468757447e-01	9.0226461806072109e+00	1.0577582172711832e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0898321993093660e-02	3.4654620468757447e-01	9.3234684010506665e+00	1.0555197573425877e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1417289707050502e-02	3.4654620468757447e-01	9.6254016573738230e+00	1.0626594703974969e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1936257421007342e-02	3.4654620468757447e-01	9.9284240125889269e+00	1.0798995464375802e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2455225134964183e-02	3.4654620468757447e-01	1.0232514306268458e+01	1.1076319302356760e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2974192848921024e-02	3.4654620468757447e-01	1.0537652103514416e+01	1.1459083212579563e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3493160562877865e-02	3.4654620468757447e-01	1.0843817648672704e+01	1.1944752596082810e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4012128276834707e-02	3.4654620468757447e-01	1.1150991823232257e+01	1.2528417935333894e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4531095990791547e-02	3.4654620468757447e-01	1.1459156107427855e+01	1.3203605331524951e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5050063704748389e-02	3.4654620468757447e-01	1.1768292545131933e+01	1.3963045300662189e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705229e-02	3.4654620468757447e-01	1.2078383711676379e+01	1.4799291278140070e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6087999132662071e-02	3.4654620468757447e-01	1.2389412684292358e+01	1.5705152004829681e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6606966846618911e-02	3.4654620468757447e-01	1.2701363014896298e+01	1.6673952650528912e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7125934560575751e-02	3.4654620468757447e-01	1.3014218704983897e+01	1.7699662933393306e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7644902274532592e-02	3.4654620468757447e-01	1.3327964182423360e+01	1.8776934047655963e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8163869988489435e-02	3.4654620468757447e-01	1.3642584279963883e+01	1.9901079696289636e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8682837702446276e-02	3.4654620468757447e-01	1.3958064215296881e+01	2.1068027044269264e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9201805416403116e-02	3.4654620468757447e-01	1.4274389572526134e+01	2.2274254657783402e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9720773130359956e-02	3.4654620468757447e-01	1.4591546284918961e+01	2.3516727773691842e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0239740844316800e-02	3.4654620468757447e-01	1.4909520618824816e+01	2.4792836609238042e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273640e-02	3.4654620468757447e-01	1.5228299158659546e+01	2.6100340464170085e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1277676272230480e-02	3.4654620468757447e-01	1.5547868792864627e+01	2.7437318600643124e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1796643986187320e-02	3.4654620468757447e-01	1.5868216700759758e+01	2.8802127902600477e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2315611700144160e-02	3.4654620468757447e-01	1.6189330340215687e+01	3.0193366818673839e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2834579414101004e-02	3.4654620468757447e-01	1.6511197436081250e+01	3.1609844881689747e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3353547128057844e-02	3.4654620468757447e-01	1.6833805969305100e+01	3.3050557047160101e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3872514842014685e-02	3.4654620468757447e-01	1.7157144166698348e+01	3.4514662125679396e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4391482555971525e-02	3.4654620468757447e-01	1.7481200491289314e+01	3.6001464655055937e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4910450269928365e-02	3.4654620468757447e-01	1.7805963633226174e+01	3.7510399641988756e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5429417983885209e-02	3.4654620468757447e-01	1.8131422501187220e+01	3.9041019686886841e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842049e-02	3.4654620468757447e-01	1.8457566214262133e+01	4.0592984082537698e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6467353411798889e-02	3.4654620468757447e-01	1.8784384094270838e+01	4.2166049545225881e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6986321125755729e-02	3.4654620468757447e-01	1.9111865658489393e+01	4.3760062295039071e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7505288839712573e-02	3.4654620468757447e-01	1.9440000612754961e+01	4.5374951251109102e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8024256553669413e-02	3.4654620468757447e-01	1.9768778844924306e+01	4.7010722148302608e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8543224267626253e-02	3.4654620468757447e-01	2.0098190418662220e+01	4.8667452415664664e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9062191981583094e-02	3.4654620468757447e-01	2.0428225567538423e+01	5.0345286684702284e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9581159695539934e-02	3.4654620468757447e-01	2.0758874689412927e+01	5.2044432818484654e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0100127409496778e-02	3.4654620468757447e-01	2.1090128341091624e+01	5.3765158371319866e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0619095123453618e-02	3.4654620468757447e-01	2.1421977233235204e+01	5.5507787404231845e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410458e-02	3.4654620468757447e-01	2.1754412225505835e+01	5.7272697594193533e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1657030551367302e-02	3.4654620468757447e-01	2.2087424321937057e+01	5.9060317585571598e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2175998265324142e-02	3.4654620468757447e-01	2.2421004666513646e+01	6.0871124540956434e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2694965979280982e-02	3.4654620468757447e-01	2.2755144538949040e+01	6.2705641855754624e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3213933693237822e-02	3.4654620468757447e-01	2.3089835350648809e+01	6.4564437006968667e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3732901407194663e-02	3.4654620468757447e-01	2.3425068640849492e+01	6.6448119511610504e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4251869121151503e-02	3.4654620468757447e-01	2.3760836072922938e+01	6.8357338974444026e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4770836835108343e-02	3.4654620468757447e-01	2.4097129430836837e+01	7.0292783208315202e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5289804549065183e-02	3.4654620468757447e-01	2.4433940615762893e+01	7.2255176413371613e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5808772263022030e-02	3.4654620468757447e-01	2.4771261642824555e+01	7.4245277404016186e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978871e-02	3.4654620468757447e-01	2.5109084637976903e+01	7.6263877874692709e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6846707690935711e-02	3.4654620468757447e-01	2.5447401835011600e+01	7.8311800697410305e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7365675404892551e-02	3.4654620468757447e-01	2.5786205572680394e+01	8.0389898245587266e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7884643118849391e-02	3.4654620468757447e-01	2.6125488291931092e+01	8.2499050740143354e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8403610832806231e-02	3.4654620468757447e-01	2.6465242533250226e+01	8.4640164614975288e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8922578546763072e-02	3.4654620468757447e-01	2.6805460934106950e+01	8.6814170899965271e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9441546260719912e-02	3.4654620468757447e-01	2.7146136226493365e+01	8.9022023620544544e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9960513974676752e-02	3.4654620468757447e-01	2.7487261234556208e+01	9.1264698213585438e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0479481688633599e-02	3.4654620468757447e-01	2.7828828872315800e+01	9.3543189959999007e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0998449402590439e-02	3.4654620468757447e-01	2.8170832141467674e+01	9.5858512434982512e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547280e-02	3.4654620468757447e-01	2.8513264129263433e+01	9.8211695977240687e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2036384830504120e-02	3.4654620468757447e-01	2.8856118006466581e+01	1.0060378617889998e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.2555352544460960e-02	3.4654620468757447e-01	2.9199387025380293e+01	1.0303584239807158e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.3074320258417800e-02	3.4654620468757447e-01	2.9543064517943602e+01	1.0550893629624081e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.3593287972374641e-02	3.4654620468757447e-01	2.9887143893892862e+01	1.0802415040278870e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.4112255686331481e-02	3.4654620468757447e-01	3.0231618638985712e+01	1.1058257670904705e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.4631223400288321e-02	3.4654620468757447e-01	3.0576482313284647e+01	1.1318531529429885e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.5150191114245168e-02	3.4654620468757447e-01	3.0921728549497583e+01	1.1583347298613242e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.5669158828202008e-02	3.4654620468757447e-01	3.1267351051372962e+01	1.1852816205749448e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.6188126542158849e-02	3.4654620468757447e-01	3.1613343592147089e+01	1.2127049896269644e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-02	3.4654620468757447e-01	3.1959700013041374e+01	1.2406160311449452e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.7226061970072529e-02	3.4654620468757447e-01	3.2306414221807429e+01	1.2690259570419387e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.7745029684029369e-02	3.4654620468757447e-01	3.2653480191318117e+01	1.2979459856659716e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.8263997397986209e-02	3.4654620468757447e-01	3.3000891958202381e+01	1.3273873309134299e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.8782965111943050e-02	3.4654620468757447e-01	3.3348643621522456e+01	1.3573611918204773e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.9301932825899890e-02	3.4654620468757447e-01	3.3696729341491348e+01	1.3878787426437271e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.9820900539856730e-02	3.4654620468757447e-01	3.4045143338229273e+01	1.4189511234394918e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.0339868253813577e-02	3.4654620468757447e-01	3.4393879890557308e+01	1.4505894311483198e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.0858835967770417e-02	3.4654620468757447e-01	3.4742933334826873e+01	1.4828047111894143e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.1377803681727258e-02	3.4654620468757447e-01	3.5092298063783737e+01	1.5156079495669894e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684098e-02	3.4654620468757447e-01	3.5441968525464944e+01	1.5490100654882821e+00	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
3.8070364241565970e+00	3.6425831777798896e+00	3.5843322089827452e+00	3.7267174182849763e+00	3.7105368019652718e+00	3.5788840525420467e+00	3.7050724011326026e+00	3.7068775870749886e+00	3.6029216062740006e+00	3.6046955399181915e+00	3.6019264080711033e+00	3.6267799325586516e+00	3.6351158199394504e+00	3.7045563131199093e+00	3.7045082619666418e+00	

#ae#Y_extr
3.6628362635844707e+00	2.3805906579218300e-01	

#CH2_RED(smart_print)
0.070(47)	



==> isoQCD/Data/fit_Lsla/fit/MeV/non_analytic/M1_3GeV/m_s.dat <==
*** Results of the xexyey fit ***
----------
n_var : 5
n_pts : 54
n_par : 7
Simultaneous fit of m_s(MeV)

[The fit converged for all jkf indices]
----------

#jkf#c_s
3.0989635874398497e-01	3.4020881453858554e-01	2.8703604754289508e-01	3.3907825066905711e-01	3.1393317508448693e-01	3.6681620507116242e-01	2.4216401492138556e-01	3.3654697128953415e-01	2.9496709328396731e-01	3.7427631622566143e-01	2.3054782014795458e-01	5.3501340092025107e-01	5.3093133874884590e-01	2.5043582980875595e-01	3.3697545382097599e-01	

#ae#c_s
3.3925513938783358e-01	3.2387118830680456e-01	

#jkf#c_fL
-4.4217256366580941e+01	-4.5549872054037820e+01	-8.8092227340471453e+01	-8.5652015069137846e+01	-4.2750297200788495e+01	-5.3423808434321892e+01	-5.8672825780410022e+01	-4.8539276755988638e+01	-9.6364745593101631e+01	-6.4117745556526160e+01	-1.0172320628444307e+02	-2.4559515570104111e+01	-3.2478256748108493e+01	-1.0766320927140981e+02	-8.1839584643536313e+01	

#ae#c_fL
-6.5042922844597783e+01	9.5832906524170014e+01	

#jkf#cl
1.1818844665334620e+00	-3.4522590288796846e+00	1.3157136482566051e+01	-3.3681590696558921e+00	3.6754885767608991e-01	-8.2411877690578184e+00	3.2407498173479624e+01	-3.9668901469705635e+00	1.3629418243196495e+01	-9.7323450307024437e+00	3.9603684395123594e+01	-4.1209910091687831e+01	-4.0736133835217572e+01	3.1108845932549816e+01	-1.8499418087574782e+00	

#ae#cl
1.2599459846797232e+00	8.3586735702617247e+01	

#jkf#ca2
-2.0301118719711924e+00	-1.9170680342929196e+00	-2.2707309873431072e+00	-1.9703488296923775e+00	-2.0446800602629192e+00	-1.8126753326696481e+00	-2.9216110666837647e+00	-1.8623318185010485e+00	-2.0525999048214985e+00	-1.7593478722296378e+00	-2.8293104108068383e+00	-1.1161051404788718e+00	-1.1201484801700397e+00	-2.7718473582768253e+00	-1.9278265872748546e+00	

#ae#ca2
-2.0271162503650362e+00	1.9032591633611997e+00	

#jkf#c_l2_log
-8.1487730918024653e+01	-1.5935489572054107e+02	2.1427655751892495e+01	-1.4789254968308578e+02	-1.2266528030215682e+02	-2.0174893900454705e+02	2.6911521834614723e+02	-1.6633207032369910e+02	7.9227414367933946e+01	-1.8950580457514116e+02	3.9950389829785439e+02	-6.2701654129903181e+02	-6.1913844398921742e+02	3.0668193926728134e+02	-1.0232982751616331e+02	

#ae#c_l2_log
-8.9434397153366604e+01	1.0463388776146078e+03	

#jkf#c_s2
1.6519426939841914e+01	1.4792372361547470e+01	1.7798286427302106e+01	1.4911554336147979e+01	1.6178483273726776e+01	1.3511293765647434e+01	2.1415988521844728e+01	1.4913472065154082e+01	1.7050802050955507e+01	1.3258858635332821e+01	2.2461355301609746e+01	9.0692971109166862e+00	9.1538522229976014e+00	2.0623469218438839e+01	1.4934856287031126e+01	

#ae#c_s2
1.5772891234566320e+01	1.3996485044687395e+01	

#jkf#c_l2
-1.6351914169523118e+02	-3.2221193430148531e+02	-3.4260364023630089e+01	-2.9026205276442420e+02	-2.6195668771063782e+02	-3.7784720754898802e+02	4.0584919028069453e+02	-3.3100727145762755e+02	1.1122430804839479e+02	-3.3121506269646778e+02	6.7243940208116476e+02	-1.1273973962097468e+03	-1.1118388754449713e+03	5.1960609480187259e+02	-1.8735258157144224e+02	

#ae#c_l2
-1.8864997201416838e+02	1.8213771615135533e+03	

#jkf#CH2_RED
6.9242542760532585e-02	8.2586739735769840e-02	5.8145585431930179e-02	6.6091014229125250e-02	6.4413448269286952e-02	6.9528754103365065e-02	5.1236818455300245e-02	7.5763400157272023e-02	6.8467761738815650e-02	5.7977882727256840e-02	6.9611107038335771e-02	8.6143408474984029e-02	7.3448855955349862e-02	6.6871471086327322e-02	6.3763498110435080e-02	

#ae#CH2_RED
6.8219485884939104e-02	3.2792735788787636e-02	

#jkf#data_x_1
2.2202691555331705e-01	2.2212926867340635e-01	2.2197038380520340e-01	2.2189580862775998e-01	2.2204128922461008e-01	2.2193385201121169e-01	2.2184485676141333e-01	2.2189751050968545e-01	2.2204885329003948e-01	2.2223614606881212e-01	2.2193057811569292e-01	2.2220303905710143e-01	2.2192902275680745e-01	2.2199356047602006e-01	2.2204927525120635e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-2.2208781355312623e-02	-2.2197534424905158e-02	-2.1940747537325805e-02	-2.2370672683806575e-02	-2.2591364139031789e-02	-2.2281749358720765e-02	-2.2299754414784018e-02	-2.2917894599879113e-02	-2.2655208550286132e-02	-2.2330220898042596e-02	-2.2523589200936306e-02	-2.1917660247170595e-02	-2.1817789828968398e-02	-2.3053017617433169e-02	-2.2741345799566187e-02	
6.0800070694031483e-02	6.0760021980962836e-02	6.0868369573435652e-02	6.0577448080722185e-02	6.0581632065492566e-02	6.0736863643217814e-02	6.0716440279724657e-02	6.0397372269644506e-02	6.0574272463887885e-02	6.0757039432741175e-02	6.0501650484448083e-02	6.0883978353398024e-02	6.0934511251703807e-02	6.0355448759404878e-02	6.0491804100146235e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_2
2.2202691555331705e-01	2.2212926867340635e-01	2.2197038380520340e-01	2.2189580862775998e-01	2.2204128922461008e-01	2.2193385201121169e-01	2.2184485676141333e-01	2.2189751050968545e-01	2.2204885329003948e-01	2.2223614606881212e-01	2.2193057811569292e-01	2.2220303905710143e-01	2.2192902275680745e-01	2.2199356047602006e-01	2.2204927525120635e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-7.0401034634249571e-03	-7.0531248917139744e-03	-6.8576642027300128e-03	-7.2375086782533737e-03	-7.5512855232678366e-03	-7.0861533371278929e-03	-7.1748507664844419e-03	-7.7783763978521436e-03	-7.4539291722267587e-03	-7.2570472384146378e-03	-7.3182527813550613e-03	-6.8267972603719973e-03	-6.8115804262451063e-03	-7.8579981247524078e-03	-7.4837180530429870e-03	
5.6299004242529940e-02	5.6260513351175573e-02	5.6316943827265598e-02	5.6086766478694025e-02	5.6064267229265843e-02	5.6249991725727422e-02	5.6195708926447013e-02	5.5936408065831653e-02	5.6116498401045975e-02	5.6240358015778674e-02	5.6056740005587954e-02	5.6341975531390268e-02	5.6337045851706902e-02	5.5926200954576163e-02	5.6066302847126603e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_3
2.2202691555331705e-01	2.2212926867340635e-01	2.2197038380520340e-01	2.2189580862775998e-01	2.2204128922461008e-01	2.2193385201121169e-01	2.2184485676141333e-01	2.2189751050968545e-01	2.2204885329003948e-01	2.2223614606881212e-01	2.2193057811569292e-01	2.2220303905710143e-01	2.2192902275680745e-01	2.2199356047602006e-01	2.2204927525120635e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
6.3357355919003155e-03	6.2993074809150895e-03	6.4501614723358192e-03	6.1370018407008731e-03	5.7404158577938902e-03	6.3162923047391240e-03	6.1736568301439532e-03	5.5956336038550381e-03	5.9540511512306549e-03	6.0519811755513353e-03	6.1033235643010164e-03	6.4931356906229865e-03	6.4397339481740146e-03	5.5513839138422727e-03	5.9687933844366214e-03	
5.2348903153143361e-02	5.2310644809933374e-02	5.2336444624727099e-02	5.2157453812261514e-02	5.2116971404197313e-02	5.2310450061366143e-02	5.2237691514322344e-02	5.2026196452452371e-02	5.2198218189594379e-02	5.2286891690428425e-02	5.2151922671492698e-02	5.2368981067248292e-02	5.2329996034547327e-02	5.2032825118975806e-02	5.2168639071182743e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_4
1.2392310418045478e-01	1.2397527869159521e-01	1.2393391581725352e-01	1.2399837275105127e-01	1.2400583589588858e-01	1.2390423980903661e-01	1.2346034707729178e-01	1.2407105354806254e-01	1.2384134150958202e-01	1.2397424762575739e-01	1.2388694245003935e-01	1.2393867873406522e-01	1.2394638868878811e-01	1.2396317484248694e-01	1.2401753357124903e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.2762170016862723e-02	-1.2262430347779546e-02	-1.2948435979659501e-02	-1.3033766821821585e-02	-1.3212388233537126e-02	-1.2576611248978492e-02	-1.3403827494150394e-02	-1.2679578097231331e-02	-1.3516653224807162e-02	-1.3576047158166626e-02	-1.3107332499053326e-02	-1.2722797330002672e-02	-1.3464015671079799e-02	-1.2913115587368934e-02	-1.3034195065222159e-02	
1.5621057467192223e-02	1.5682123298609109e-02	1.5589827998090999e-02	1.5627195692794575e-02	1.5577161844998102e-02	1.5665475383874371e-02	1.5442445673393215e-02	1.5694527869770287e-02	1.5510022652672754e-02	1.5560612034412044e-02	1.5593162387374102e-02	1.5649064591583623e-02	1.5545079691495250e-02	1.5596201822151341e-02	1.5612344877109260e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_5
1.2392310418045478e-01	1.2397527869159521e-01	1.2393391581725352e-01	1.2399837275105127e-01	1.2400583589588858e-01	1.2390423980903661e-01	1.2346034707729178e-01	1.2407105354806254e-01	1.2384134150958202e-01	1.2397424762575739e-01	1.2388694245003935e-01	1.2393867873406522e-01	1.2394638868878811e-01	1.2396317484248694e-01	1.2401753357124903e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.2442038941626052e-03	2.8486332709315720e-03	2.2060169873955038e-03	2.0118502355573886e-03	1.9091907295720467e-03	2.4289688607797844e-03	1.5712974301466398e-03	2.3538633465795822e-03	1.5640082766635033e-03	1.5254033156022750e-03	1.9269436485107871e-03	2.3487093459863828e-03	1.6183758532081483e-03	2.1324861025510400e-03	1.9957908963644799e-03	
1.4032370010559826e-02	1.4095478133227042e-02	1.4023543606868527e-02	1.4044926509016269e-02	1.4010239391742115e-02	1.4070479505226198e-02	1.3864048933335364e-02	1.4102327373115099e-02	1.3944922961501991e-02	1.3996727687978772e-02	1.4012879879571352e-02	1.4064062167780000e-02	1.3977493318625887e-02	1.4017873449437970e-02	1.4031227867198948e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_6
1.2392310418045478e-01	1.2397527869159521e-01	1.2393391581725352e-01	1.2399837275105127e-01	1.2400583589588858e-01	1.2390423980903661e-01	1.2346034707729178e-01	1.2407105354806254e-01	1.2384134150958202e-01	1.2397424762575739e-01	1.2388694245003935e-01	1.2393867873406522e-01	1.2394638868878811e-01	1.2396317484248694e-01	1.2401753357124903e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.5360576912295337e-02	1.6038470545070238e-02	1.5434310587416900e-02	1.5156268092929859e-02	1.5112851337901190e-02	1.5519761431901979e-02	1.4667572791953298e-02	1.5485737445784131e-02	1.4752162496391802e-02	1.4728051943742437e-02	1.5057514870803174e-02	1.5506438643358850e-02	1.4801537903912559e-02	1.5294547300918920e-02	1.5133074422603393e-02	
1.2656166778537929e-02	1.2717853695860832e-02	1.2660045805023248e-02	1.2671962762992012e-02	1.2646899934283851e-02	1.2686942323435906e-02	1.2497645743939436e-02	1.2721643092912165e-02	1.2585892993320299e-02	1.2637314773553423e-02	1.2641075230929243e-02	1.2687886737043005e-02	1.2615711939772997e-02	1.2649755372129874e-02	1.2660115395780189e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_7
1.4727005670181359e-01	1.4776217713222400e-01	1.4770274315203297e-01	1.4731465287702486e-01	1.4730959407226268e-01	1.4748897048941279e-01	1.4729596061937023e-01	1.4731987709003463e-01	1.4695845958848203e-01	1.4731259211664666e-01	1.4775468162381300e-01	1.4717585319702617e-01	1.4761867128199591e-01	1.4719034666319863e-01	1.4734235931421516e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
-1.7913205612881095e-02	-1.8284521078530597e-02	-1.7138654484015636e-02	-1.6685930974138508e-02	-1.8202581013547631e-02	-1.7279165403399216e-02	-1.8039277484035221e-02	-1.8229674068237112e-02	-1.7007732007995269e-02	-1.7284122598185875e-02	-1.8093251214246986e-02	-1.8467850460139767e-02	-1.8114118865365070e-02	-1.7419811641487010e-02	-1.7216357683115746e-02	
2.3230773587227048e-02	2.3353494768653629e-02	2.3521495029329164e-02	2.3548698230204279e-02	2.3192437724915808e-02	2.3458797469704022e-02	2.3290592358603469e-02	2.3220076643549307e-02	2.3344579322319939e-02	2.3425973252698292e-02	2.3320263395886390e-02	2.3167661117250216e-02	2.3292369094006581e-02	2.3358377060325192e-02	2.3423050206866376e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_8
1.4727005670181359e-01	1.4776217713222400e-01	1.4770274315203297e-01	1.4731465287702486e-01	1.4730959407226268e-01	1.4748897048941279e-01	1.4729596061937023e-01	1.4731987709003463e-01	1.4695845958848203e-01	1.4731259211664666e-01	1.4775468162381300e-01	1.4717585319702617e-01	1.4761867128199591e-01	1.4719034666319863e-01	1.4734235931421516e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
-1.2068770436177156e-03	-1.4738696861020528e-03	-6.1039995787104395e-04	-2.3230594371825841e-04	-1.3763018156809359e-03	-7.2305860447638426e-04	-1.3880455973409034e-03	-1.5216912531522964e-03	-2.6790861755890405e-04	-7.4583664213784262e-04	-1.3115267405474362e-03	-1.8008577125096792e-03	-1.3527541135986143e-03	-7.1641676142053523e-04	-5.8798496727188732e-04	
2.1490082017400675e-02	2.1635240554728773e-02	2.1722832833099472e-02	2.1721128683645227e-02	2.1480917946849351e-02	2.1672435357287700e-02	2.1537186246546332e-02	2.1488838818702179e-02	2.1577895014538159e-02	2.1632096356099157e-02	2.1601481879576973e-02	2.1431624741310648e-02	2.1568118791754496e-02	2.1600650153888224e-02	2.1642042849603808e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_9
1.4727005670181359e-01	1.4776217713222400e-01	1.4770274315203297e-01	1.4731465287702486e-01	1.4730959407226268e-01	1.4748897048941279e-01	1.4729596061937023e-01	1.4731987709003463e-01	1.4695845958848203e-01	1.4731259211664666e-01	1.4775468162381300e-01	1.4717585319702617e-01	1.4761867128199591e-01	1.4719034666319863e-01	1.4734235931421516e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.3284913062502873e-02	1.3094373288133010e-02	1.3760793604848220e-02	1.4057663713346158e-02	1.3220156498587654e-02	1.3649317707475267e-02	1.3071770899804935e-02	1.2975666099390021e-02	1.4212435539158824e-02	1.3626416342125774e-02	1.3210015038615797e-02	1.2676213207421017e-02	1.3181036997829798e-02	1.3746744097651059e-02	1.3848504963094421e-02	
1.9870645070118469e-02	2.0024939945406574e-02	2.0066880245964164e-02	2.0044813363341622e-02	1.9879943321272329e-02	2.0021365420282142e-02	1.9910235546162183e-02	1.9875471383264339e-02	1.9933968017391238e-02	1.9979447304155327e-02	1.9989192954768871e-02	1.9817998635848020e-02	1.9956488515977758e-02	1.9965171257372200e-02	1.9995866739552150e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_10
1.4512522970132072e-01	1.4533600809659325e-01	1.4524371762567187e-01	1.4495220982364140e-01	1.4462923001032077e-01	1.4476689789947542e-01	1.4480744754040084e-01	1.4505998136550383e-01	1.4525702507950164e-01	1.4498735009259339e-01	1.4508778896151325e-01	1.4508208072318141e-01	1.4495255176743657e-01	1.4473807729582369e-01	1.4460365232144223e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.6964146333298458e-02	-1.6315603139869572e-02	-1.6761723725555455e-02	-1.6021822461725954e-02	-1.7112562214228716e-02	-1.7198362609491924e-02	-1.6519820452627065e-02	-1.6240876416257793e-02	-1.7054998647913100e-02	-1.6126996264134108e-02	-1.6108076043679642e-02	-1.6130484381288057e-02	-1.6692119020013996e-02	-1.5521709788874238e-02	-1.6482673031598200e-02	
2.2937714637417065e-02	2.3094224184845830e-02	2.2978025834567921e-02	2.3046781743792304e-02	2.2759103107511738e-02	2.2771861170764733e-02	2.2932558612383965e-02	2.2981029051348814e-02	2.2872093494367581e-02	2.3008621774543332e-02	2.3077141938977030e-02	2.3072839592699138e-02	2.2886396426830206e-02	2.3024476655785064e-02	2.2825118172000135e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_11
1.4512522970132072e-01	1.4533600809659325e-01	1.4524371762567187e-01	1.4495220982364140e-01	1.4462923001032077e-01	1.4476689789947542e-01	1.4480744754040084e-01	1.4505998136550383e-01	1.4525702507950164e-01	1.4498735009259339e-01	1.4508778896151325e-01	1.4508208072318141e-01	1.4495255176743657e-01	1.4473807729582369e-01	1.4460365232144223e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.7415641632417267e-03	-9.9007106437687398e-04	-1.4357347618873251e-03	-7.8655961851428757e-04	-1.8748557252902809e-03	-2.0510968906038429e-03	-1.1914956364437179e-03	-8.9516873431158550e-04	-1.4970092727333018e-03	-8.5810549761483612e-04	-8.3715609940610003e-04	-9.4287483618241130e-04	-1.3723436442109604e-03	-1.4886652853984828e-04	-1.1337493097668683e-03	
2.0945798515984330e-02	2.1097768160011743e-02	2.0996315992278209e-02	2.1030213222871373e-02	2.0778617103863011e-02	2.0776456727113386e-02	2.0946700999102182e-02	2.0994580046070490e-02	2.0943960775065447e-02	2.1001388614351635e-02	2.1070176515946396e-02	2.1047708540114039e-02	2.0906537794044184e-02	2.1020546020880916e-02	2.0845831030900180e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_12
1.4512522970132072e-01	1.4533600809659325e-01	1.4524371762567187e-01	1.4495220982364140e-01	1.4462923001032077e-01	1.4476689789947542e-01	1.4480744754040084e-01	1.4505998136550383e-01	1.4525702507950164e-01	1.4498735009259339e-01	1.4508778896151325e-01	1.4508208072318141e-01	1.4495255176743657e-01	1.4473807729582369e-01	1.4460365232144223e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.1611442569000457e-02	1.2439072302799697e-02	1.2014610050070623e-02	1.2554094211537636e-02	1.1465337061707853e-02	1.1290664078661000e-02	1.2231702843203879e-02	1.2555710950865384e-02	1.2114804777774324e-02	1.2548235662468543e-02	1.2546265692754660e-02	1.2376316479833949e-02	1.2075322141281625e-02	1.3309230402251737e-02	1.2307160871169315e-02	
1.9197443369783965e-02	1.9341562644535567e-02	1.9254518360119495e-02	1.9260809383004267e-02	1.9036231412568702e-02	1.9035654218717918e-02	1.9198616222799069e-02	1.9247921094062377e-02	1.9232151478752908e-02	1.9243984651974251e-02	1.9308608432612350e-02	1.9275744938774757e-02	1.9168462230932652e-02	1.9259758470166012e-02	1.9103645143328827e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_13
1.4171672521127482e-01	1.4155843266815554e-01	1.4177875711520077e-01	1.4167071338862858e-01	1.4167987174778221e-01	1.4155855867697451e-01	1.4167983269442314e-01	1.4167647176408296e-01	1.4153130755601534e-01	1.4164324954144422e-01	1.4160932902702195e-01	1.4148497844553937e-01	1.4159263417087384e-01	1.4157777562372487e-01	1.4157803158135704e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.5970707886963892e-02	-1.5144618260337223e-02	-1.5520589332053941e-02	-1.5396920424439381e-02	-1.5704300207356914e-02	-1.5586003829559769e-02	-1.5705001103380495e-02	-1.5400546604789733e-02	-1.5659343165268874e-02	-1.5473778342221856e-02	-1.6144610531316661e-02	-1.6596787507584809e-02	-1.5453641871953611e-02	-1.6091249783548145e-02	-1.5186829747308173e-02	
2.2187653912355023e-02	2.2331861132615590e-02	2.2279946117893776e-02	2.2288972424604873e-02	2.2252475252451626e-02	2.2213272225673836e-02	2.2275987135465497e-02	2.2330650416171029e-02	2.2175617354238362e-02	2.2262066721109464e-02	2.2169289621813092e-02	2.2044722684273283e-02	2.2261413983082557e-02	2.2144899207293230e-02	2.2268910931669213e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_14
1.4171672521127482e-01	1.4155843266815554e-01	1.4177875711520077e-01	1.4167071338862858e-01	1.4167987174778221e-01	1.4155855867697451e-01	1.4167983269442314e-01	1.4167647176408296e-01	1.4153130755601534e-01	1.4164324954144422e-01	1.4160932902702195e-01	1.4148497844553937e-01	1.4159263417087384e-01	1.4157777562372487e-01	1.4157803158135704e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-7.0810958456937745e-04	-5.4685235193474568e-06	-3.0976563166559834e-04	-2.4470727413267168e-04	-4.3510876507593665e-04	-3.9685583067669561e-04	-4.8126138549853259e-04	-2.1915523989049501e-04	-4.4557642751499871e-04	-3.2664815955252280e-04	-9.9120739658770107e-04	-1.4108366844343134e-03	-2.9359951367424753e-04	-7.8377958679068382e-04	-8.1669532424333280e-06	
2.0197104595505857e-02	2.0289171145883664e-02	2.0266586114572500e-02	2.0260407516607192e-02	2.0249518015092113e-02	2.0199835467050984e-02	2.0259415333100408e-02	2.0304567833828970e-02	2.0167175457156638e-02	2.0237377136449596e-02	2.0160343044976079e-02	2.0055632042058104e-02	2.0235558389749626e-02	2.0163809455073456e-02	2.0244254574768365e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_15
1.4171672521127482e-01	1.4155843266815554e-01	1.4177875711520077e-01	1.4167071338862858e-01	1.4167987174778221e-01	1.4155855867697451e-01	1.4167983269442314e-01	1.4167647176408296e-01	1.4153130755601534e-01	1.4164324954144422e-01	1.4160932902702195e-01	1.4148497844553937e-01	1.4159263417087384e-01	1.4157777562372487e-01	1.4157803158135704e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2468187867111541e-02	1.3057287225633762e-02	1.2813142751646106e-02	1.2833045001992865e-02	1.2720209307990338e-02	1.2694025808898057e-02	1.2658629804569554e-02	1.2872119287000883e-02	1.2700110122537273e-02	1.2747608788635068e-02	1.2092990695190431e-02	1.1713282979272766e-02	1.2785745586019776e-02	1.2415712879600110e-02	1.3085191543801944e-02	
1.8433128822498403e-02	1.8489086881067922e-02	1.8485479564770070e-02	1.8470101646667146e-02	1.8472466272558448e-02	1.8418129794829041e-02	1.8476864295626123e-02	1.8513704652416748e-02	1.8393697348334809e-02	1.8450395392990603e-02	1.8385471206021801e-02	1.8296390006388556e-02	1.8447021392777162e-02	1.8404018944858717e-02	1.8456593012468204e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_16
1.4185214611475297e-01	1.4198202714811478e-01	1.4199452998657666e-01	1.4194205382037922e-01	1.4211906044755018e-01	1.4217573575000342e-01	1.4201753705882036e-01	1.4196825817825018e-01	1.4188824879704309e-01	1.4202623549990862e-01	1.4217776865097703e-01	1.4215764324284472e-01	1.4210332224004069e-01	1.4207261544952099e-01	1.4213512485670898e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
-1.7809624345783787e-02	-1.8068158782564542e-02	-1.7845657777656426e-02	-1.7399621990925151e-02	-1.7761077960415622e-02	-1.7892449363668850e-02	-1.7688750320645930e-02	-1.7842141203830292e-02	-1.7704132299244751e-02	-1.7940127221994506e-02	-1.7922742580720741e-02	-1.7545594588175645e-02	-1.7953029981795210e-02	-1.7832001017186211e-02	-1.7879777724367912e-02	
2.2095124355297518e-02	2.2103069386199749e-02	2.2152017347452854e-02	2.2215518634410632e-02	2.2206837355500945e-02	2.2212348119564209e-02	2.2202117232616503e-02	2.2147189060841250e-02	2.2167250721150503e-02	2.2127444478586958e-02	2.2191757443500073e-02	2.2262296781424284e-02	2.2186912431315611e-02	2.2185685002112380e-02	2.2233400300761149e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_17
1.4185214611475297e-01	1.4198202714811478e-01	1.4199452998657666e-01	1.4194205382037922e-01	1.4211906044755018e-01	1.4217573575000342e-01	1.4201753705882036e-01	1.4196825817825018e-01	1.4188824879704309e-01	1.4202623549990862e-01	1.4217776865097703e-01	1.4215764324284472e-01	1.4210332224004069e-01	1.4207261544952099e-01	1.4213512485670898e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
-3.2390553735408278e-03	-3.5020958818650916e-03	-3.2090788216007082e-03	-2.8168929640509655e-03	-3.2240710703612119e-03	-3.3352475660166359e-03	-3.1386292537281535e-03	-3.2606781032045451e-03	-3.1737385675214835e-03	-3.3962892986973414e-03	-3.3429498589195028e-03	-3.0140852705390908e-03	-3.3774749942072635e-03	-3.2796127993046653e-03	-3.3673655044359485e-03	
2.0031982467557056e-02	2.0044397051372856e-02	2.0097219390669566e-02	2.0138920288753581e-02	2.0132269784898446e-02	2.0140909547921141e-02	2.0127118659764534e-02	2.0082532779199899e-02	2.0088656009614868e-02	2.0061433564042802e-02	2.0129297085994813e-02	2.0179379728127840e-02	2.0119048148543064e-02	2.0115133884851782e-02	2.0150077823679502e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_18
1.4185214611475297e-01	1.4198202714811478e-01	1.4199452998657666e-01	1.4194205382037922e-01	1.4211906044755018e-01	1.4217573575000342e-01	1.4201753705882036e-01	1.4196825817825018e-01	1.4188824879704309e-01	1.4202623549990862e-01	1.4217776865097703e-01	1.4215764324284472e-01	1.4210332224004069e-01	1.4207261544952099e-01	1.4213512485670898e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
9.5185792781332657e-03	9.2411287661464947e-03	9.5838440354170384e-03	9.9372683931000239e-03	9.5047683117131798e-03	9.3880330922045119e-03	9.5826390931076089e-03	9.4939880996645631e-03	9.5321592643096698e-03	9.3376033256193924e-03	9.4078289426065831e-03	9.6933467900537085e-03	9.3676959597135123e-03	9.4541420577254620e-03	9.3399400704197721e-03	
1.8247111515386799e-02	1.8260712014901218e-02	1.8313378596089624e-02	1.8341704279228543e-02	1.8338488244540280e-02	1.8345654803909706e-02	1.8330330665545000e-02	1.8294008849656023e-02	1.8290355095600331e-02	1.8274384851696412e-02	1.8340999598011491e-02	1.8376892112963179e-02	1.8327038586134832e-02	1.8322743450317071e-02	1.8349935836453921e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_19
1.4161720516708556e-01	1.4143401711083528e-01	1.4165162267982334e-01	1.4161810700724875e-01	1.4164397334240603e-01	1.4155832368642052e-01	1.4165561253465256e-01	1.4155997427709177e-01	1.4157590785440421e-01	1.4150008921955529e-01	1.4152159450708837e-01	1.4154244292874296e-01	1.4156713514293712e-01	1.4160759282637689e-01	1.4169281697011379e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.7333923834912224e-02	-1.7729664067867634e-02	-1.8061455543783800e-02	-1.7091113791706775e-02	-1.7517009235290260e-02	-1.7593244030103067e-02	-1.7617893453060113e-02	-1.7777597323781702e-02	-1.7730558960876580e-02	-1.7163172366728929e-02	-1.8604391773515472e-02	-1.8073154576237066e-02	-1.6985451790240108e-02	-1.7690806580583307e-02	-1.7899240808420258e-02	
2.1939109688265311e-02	2.1802910360016203e-02	2.1832132867498293e-02	2.1959998879502229e-02	2.1914403649029159e-02	2.1881622564315559e-02	2.1871701271828591e-02	2.1866364720144780e-02	2.1886390800778914e-02	2.1923623368557833e-02	2.1679564903708894e-02	2.1786778600322829e-02	2.1988797337159256e-02	2.1890718913370261e-02	2.1878252001808481e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_20
1.4161720516708556e-01	1.4143401711083528e-01	1.4165162267982334e-01	1.4161810700724875e-01	1.4164397334240603e-01	1.4155832368642052e-01	1.4165561253465256e-01	1.4155997427709177e-01	1.4157590785440421e-01	1.4150008921955529e-01	1.4152159450708837e-01	1.4154244292874296e-01	1.4156713514293712e-01	1.4160759282637689e-01	1.4169281697011379e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.4503075349444903e-03	-2.7773382351653220e-03	-3.1430837263869416e-03	-2.2181532274494209e-03	-2.6992122658290874e-03	-2.7763230954016560e-03	-2.7260310481472816e-03	-2.9336295970302240e-03	-2.8438624796726097e-03	-2.3244055192331858e-03	-3.6856272654337829e-03	-3.1128094353253810e-03	-2.1664054198461680e-03	-2.7986342796401387e-03	-3.0235255234906389e-03	
1.9923499236040428e-02	1.9810924219163924e-02	1.9840212753090145e-02	1.9939663934803318e-02	1.9892542463100401e-02	1.9862198923502952e-02	1.9870553406176657e-02	1.9855209520866453e-02	1.9878201367424530e-02	1.9898327387315128e-02	1.9702752660770293e-02	1.9802534756120302e-02	1.9953199769268185e-02	1.9884838045382620e-02	1.9873343520664086e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_21
1.4161720516708556e-01	1.4143401711083528e-01	1.4165162267982334e-01	1.4161810700724875e-01	1.4164397334240603e-01	1.4155832368642052e-01	1.4165561253465256e-01	1.4155997427709177e-01	1.4157590785440421e-01	1.4150008921955529e-01	1.4152159450708837e-01	1.4154244292874296e-01	1.4156713514293712e-01	1.4160759282637689e-01	1.4169281697011379e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.0556740434053191e-02	1.0290217035736543e-02	9.9025625918266746e-03	1.0771284938391801e-02	1.0251540503689621e-02	1.0195911472943242e-02	1.0294381809855396e-02	1.0038899574738691e-02	1.0159619952865323e-02	1.0649617262904532e-02	9.3670921269712604e-03	9.9651918312483878e-03	1.0794177478973765e-02	1.0211879879599151e-02	9.9793166750903883e-03	
1.8169215556848826e-02	1.8073636639977152e-02	1.8103397046787765e-02	1.8180777481265009e-02	1.8134958352386550e-02	1.8109431701097942e-02	1.8127221719850165e-02	1.8104631323860160e-02	1.8128239648678043e-02	1.8138969884527231e-02	1.7979027552401446e-02	1.8070727130426407e-02	1.8186927721289124e-02	1.8136772745232704e-02	1.8127041409474014e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_22
1.5725518101742231e-01	1.5736272746166405e-01	1.5715733110033686e-01	1.5734531532721305e-01	1.5721911172035175e-01	1.5732757669126698e-01	1.5713622628422436e-01	1.5729360258878866e-01	1.5731529337613312e-01	1.5734355811645709e-01	1.5742077257527551e-01	1.5726555237442569e-01	1.5733633502080138e-01	1.5729151556849716e-01	1.5727161592816968e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.7061730302004141e-02	-1.6963153481538429e-02	-1.7082364472630035e-02	-1.7154831622910705e-02	-1.7194771461576802e-02	-1.6882452991251878e-02	-1.7380625997941518e-02	-1.7150927856933645e-02	-1.6589314280311740e-02	-1.6986546379325451e-02	-1.7248314556902650e-02	-1.6922721760152082e-02	-1.7165338270054953e-02	-1.7044656679182146e-02	-1.7352370389265070e-02	
2.8696270192673956e-02	2.8740756914193519e-02	2.8640643247933903e-02	2.8693580504338650e-02	2.8652793010108875e-02	2.8752750583871771e-02	2.8600116588179389e-02	2.8679712945906974e-02	2.8834634949993193e-02	2.8730045917416430e-02	2.8699798746141619e-02	2.8731916745021131e-02	2.8722260828998133e-02	2.8680123146140379e-02	2.8647545479088633e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_23
1.5725518101742231e-01	1.5736272746166405e-01	1.5715733110033686e-01	1.5734531532721305e-01	1.5721911172035175e-01	1.5732757669126698e-01	1.5713622628422436e-01	1.5729360258878866e-01	1.5731529337613312e-01	1.5734355811645709e-01	1.5742077257527551e-01	1.5726555237442569e-01	1.5733633502080138e-01	1.5729151556849716e-01	1.5727161592816968e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.2256171868302033e-03	-2.1179565041263837e-03	-2.2414389739890128e-03	-2.3273266788444991e-03	-2.3249830566220153e-03	-2.0548036551568116e-03	-2.5408982474202368e-03	-2.3144064867818004e-03	-1.8132948836978580e-03	-2.1810155679370669e-03	-2.3760587375206144e-03	-2.0449415563094930e-03	-2.3484960929743282e-03	-2.2576103144576753e-03	-2.6045039733784969e-03	
2.6173776393752922e-02	2.6214911045509645e-02	2.6120543780801149e-02	2.6172004857026213e-02	2.6140393822906255e-02	2.6222670579011495e-02	2.6085822746193726e-02	2.6159901319623077e-02	2.6282433945126943e-02	2.6202664007113512e-02	2.6190100629953458e-02	2.6212764246973538e-02	2.6195141920326077e-02	2.6150320490012556e-02	2.6118269270491865e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_24
1.5725518101742231e-01	1.5736272746166405e-01	1.5715733110033686e-01	1.5734531532721305e-01	1.5721911172035175e-01	1.5732757669126698e-01	1.5713622628422436e-01	1.5729360258878866e-01	1.5731529337613312e-01	1.5734355811645709e-01	1.5742077257527551e-01	1.5726555237442569e-01	1.5733633502080138e-01	1.5729151556849716e-01	1.5727161592816968e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0710132735530675e-02	1.0821208994382631e-02	1.0693780323143942e-02	1.0586602539689238e-02	1.0641747460365031e-02	1.0871460746353173e-02	1.0417170789793706e-02	1.0609751110159049e-02	1.1060825954170878e-02	1.0722385278904456e-02	1.0581764339583327e-02	1.0921217916528059e-02	1.0567312691647596e-02	1.0642728714664706e-02	1.0246363135984621e-02	
2.3979493039624853e-02	2.4017149755551862e-02	2.3928190462716437e-02	2.3976084416060573e-02	2.3953458551066554e-02	2.4022493924508136e-02	2.3901624273934153e-02	2.3965627225045770e-02	2.4065969436323876e-02	2.4003985690279197e-02	2.4002362492719937e-02	2.4019067960704667e-02	2.3997017701365673e-02	2.3953371439363571e-02	2.3919454875047971e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_25
1.7365267527488434e-01	1.7368296009896100e-01	1.7394953575101485e-01	1.7394502556676139e-01	1.7389548018396936e-01	1.7389107933139281e-01	1.7376925292789630e-01	1.7397727270805718e-01	1.7392364191041218e-01	1.7383539969013106e-01	1.7394640837702097e-01	1.7395502483381059e-01	1.7383705382218981e-01	1.7385459911123563e-01	1.7385963194884396e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.6234861792327637e-02	-1.7140716064444700e-02	-1.6968248323637275e-02	-1.5684434937225822e-02	-1.6705666169613081e-02	-1.6301995267944680e-02	-1.7462378419869140e-02	-1.6841008293380172e-02	-1.5944253889888654e-02	-1.6511500236812776e-02	-1.6248593446866161e-02	-1.7346517849444076e-02	-1.6917324724300825e-02	-1.6448572833887704e-02	-1.6077585073233008e-02	
3.6417178559830968e-02	3.6134699165676201e-02	3.6274351866841671e-02	3.6616767288215377e-02	3.6330552845671500e-02	3.6504349608125486e-02	3.6083284484552378e-02	3.6300445578700678e-02	3.6583548176946534e-02	3.6385206474098333e-02	3.6502428953232934e-02	3.6177399973397917e-02	3.6290950404217585e-02	3.6426829256391999e-02	3.6485598488520420e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_26
1.7365267527488434e-01	1.7368296009896100e-01	1.7394953575101485e-01	1.7394502556676139e-01	1.7389548018396936e-01	1.7389107933139281e-01	1.7376925292789630e-01	1.7397727270805718e-01	1.7392364191041218e-01	1.7383539969013106e-01	1.7394640837702097e-01	1.7395502483381059e-01	1.7383705382218981e-01	1.7385459911123563e-01	1.7385963194884396e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.4088120187936426e-03	-2.0942941543114491e-03	-1.8455348910196012e-03	-8.2817019632072664e-04	-1.7392994958045915e-03	-1.5009451229291149e-03	-2.5211070383691359e-03	-1.8740631934650032e-03	-1.2789444873236855e-03	-1.5660178178094064e-03	-1.3151406948322397e-03	-2.4108357854308315e-03	-1.9922184359409678e-03	-1.5898214701620117e-03	-1.1326037233779229e-03	
3.3343097181760567e-02	3.3155003405454180e-02	3.3301473048930934e-02	3.3531376419868281e-02	3.3312435897358571e-02	3.3422114487687116e-02	3.3091013518481260e-02	3.3287254021053987e-02	3.3457477538882424e-02	3.3349667772546790e-02	3.3453885208804282e-02	3.3180885938285276e-02	3.3266661239213957e-02	3.3372317939782500e-02	3.3437981255723677e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_27
1.7365267527488434e-01	1.7368296009896100e-01	1.7394953575101485e-01	1.7394502556676139e-01	1.7389548018396936e-01	1.7389107933139281e-01	1.7376925292789630e-01	1.7397727270805718e-01	1.7392364191041218e-01	1.7383539969013106e-01	1.7394640837702097e-01	1.7395502483381059e-01	1.7383705382218981e-01	1.7385459911123563e-01	1.7385963194884396e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.1532193749366038e-02	1.1037382893310188e-02	1.1329879412840776e-02	1.2144147368396058e-02	1.1345007305530452e-02	1.1434405387833441e-02	1.0565001144770825e-02	1.1212215010751980e-02	1.1571051402860799e-02	1.1486296959060116e-02	1.1740887187981081e-02	1.0633294805299620e-02	1.1061418769295811e-02	1.1386005838617791e-02	1.1917926217815622e-02	
3.0672549890037919e-02	3.0548377836893653e-02	3.0691847701192321e-02	3.0852255696942152e-02	3.0683114460792998e-02	3.0748966436071813e-02	3.0486819657831718e-02	3.0661761452680070e-02	3.0762282711766745e-02	3.0705457635862451e-02	3.0802588426929269e-02	3.0564662137825195e-02	3.0635112352077228e-02	3.0715647283862599e-02	3.0784718890963271e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_28
1.9883768216867515e-01	1.9850412562146930e-01	1.9855749493769190e-01	1.9863557460440259e-01	1.9868458686187090e-01	1.9862437533800259e-01	1.9877528493384003e-01	1.9865070853519354e-01	1.9860306475572825e-01	1.9850725424218554e-01	1.9862168243953116e-01	1.9871295768970443e-01	1.9857947587225599e-01	1.9851883239461499e-01	1.9867231599714430e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.9563265450150524e-02	-1.8507849358325085e-02	-1.8846099097756086e-02	-1.8753249164372210e-02	-1.9724683968293966e-02	-1.9067730171418107e-02	-1.8746120749258660e-02	-1.9305622489082436e-02	-1.8935685812167508e-02	-1.8826225741376518e-02	-1.8910510108698653e-02	-1.8939972418337808e-02	-1.9336780128142467e-02	-1.8895748943079632e-02	-1.9163553010861895e-02	
4.8829475439237005e-02	4.9098961433462131e-02	4.9015690110732570e-02	4.9069625378252199e-02	4.8685015258410375e-02	4.8948915713329641e-02	4.9038180622284377e-02	4.8900268175492194e-02	4.8940556925506702e-02	4.9006460464619664e-02	4.9017032559058211e-02	4.9037521941413989e-02	4.8795924126113437e-02	4.8968252586167153e-02	4.8917588238165916e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_29
1.9883768216867515e-01	1.9850412562146930e-01	1.9855749493769190e-01	1.9863557460440259e-01	1.9868458686187090e-01	1.9862437533800259e-01	1.9877528493384003e-01	1.9865070853519354e-01	1.9860306475572825e-01	1.9850725424218554e-01	1.9862168243953116e-01	1.9871295768970443e-01	1.9857947587225599e-01	1.9851883239461499e-01	1.9867231599714430e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-4.7657596928264989e-03	-3.9626787390097118e-03	-4.1419332120194718e-03	-4.1141198908656307e-03	-5.0111065670198351e-03	-4.3678285810156980e-03	-4.0926821439307148e-03	-4.6174248987345956e-03	-4.2314580145265124e-03	-4.2118154638123850e-03	-4.2172315097089297e-03	-4.2297388730286323e-03	-4.5856916741296716e-03	-4.2182938949471560e-03	-4.5540471522314274e-03	
4.4924252623072258e-02	4.5058353116950514e-02	4.5042160063391332e-02	4.5072646977226523e-02	4.4770948206435554e-02	4.4985336170977303e-02	4.5050283071406030e-02	4.4945030925674548e-02	4.4978606970646706e-02	4.5004829582367734e-02	4.5037848675096442e-02	4.5068333667876298e-02	4.4869858155101125e-02	4.4993937181316647e-02	4.4935979505856045e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_30
1.9883768216867515e-01	1.9850412562146930e-01	1.9855749493769190e-01	1.9863557460440259e-01	1.9868458686187090e-01	1.9862437533800259e-01	1.9877528493384003e-01	1.9865070853519354e-01	1.9860306475572825e-01	1.9850725424218554e-01	1.9862168243953116e-01	1.9871295768970443e-01	1.9857947587225599e-01	1.9851883239461499e-01	1.9867231599714430e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
8.2650523987624902e-03	8.8477794976460911e-03	8.7932467564557082e-03	8.7680361421558217e-03	7.9383113894490875e-03	8.5641108232298035e-03	8.8064808136565365e-03	8.3245679402426942e-03	8.7025079176638043e-03	8.6521367748892963e-03	8.7221045856866741e-03	8.7092879299522641e-03	8.3890262219626921e-03	8.6823649353950649e-03	8.3155260618531235e-03	
4.1542122660699038e-02	4.1587296452808814e-02	4.1610318127823336e-02	4.1626290075145032e-02	4.1384149275480314e-02	4.1560910700093393e-02	4.1612401335630232e-02	4.1531809091347259e-02	4.1554789700459747e-02	4.1557076319052005e-02	4.1605812179848219e-02	4.1637844182203093e-02	4.1471201262318916e-02	4.1559041643803342e-02	4.1505590193210130e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_31
1.0770589828491076e-01	1.0766336959020451e-01	1.0758337576343420e-01	1.0746979372318378e-01	1.0748898225494799e-01	1.0739141798831109e-01	1.0753982318316822e-01	1.0751082596107656e-01	1.0758748867257328e-01	1.0762407899740023e-01	1.0760224931753450e-01	1.0765981499820332e-01	1.0744723235785116e-01	1.0745100561275260e-01	1.0760968577303627e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.7550978852870047e-02	-1.7751003559338979e-02	-1.8281085550791720e-02	-1.7808180523827433e-02	-1.8117914156948939e-02	-1.8242013604734181e-02	-1.8364765753441398e-02	-1.7762794587131814e-02	-1.8095284501585818e-02	-1.7851051945934948e-02	-1.8082571524613372e-02	-1.7825632801668934e-02	-1.8532950075822952e-02	-1.8432947348093226e-02	-1.8159340303132127e-02	
1.4601664424550728e-02	1.4555876033630444e-02	1.4485636359801452e-02	1.4488059454370157e-02	1.4452700690692589e-02	1.4408948336192471e-02	1.4430441683650447e-02	1.4514883190099880e-02	1.4482050770473591e-02	1.4507260039411204e-02	1.4481050823330996e-02	1.4553357601025350e-02	1.4383318533121147e-02	1.4418108535344025e-02	1.4484078944387385e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_32
1.0770589828491076e-01	1.0766336959020451e-01	1.0758337576343420e-01	1.0746979372318378e-01	1.0748898225494799e-01	1.0739141798831109e-01	1.0753982318316822e-01	1.0751082596107656e-01	1.0758748867257328e-01	1.0762407899740023e-01	1.0760224931753450e-01	1.0765981499820332e-01	1.0744723235785116e-01	1.0745100561275260e-01	1.0760968577303627e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-4.0656257049696276e-03	-4.2189828920455585e-03	-4.8119262810796537e-03	-4.2313364076298488e-03	-4.6424817202732338e-03	-4.7120502342031245e-03	-4.7919820252743384e-03	-4.2682046292905340e-03	-4.5736649418646191e-03	-4.3379835567103342e-03	-4.4760360576303337e-03	-4.3190417024920880e-03	-5.0724925072118121e-03	-4.9593882473166762e-03	-4.6435575762471537e-03	
1.3365372246989322e-02	1.3326619495448666e-02	1.3256868189596475e-02	1.3267639839016073e-02	1.3225930385688020e-02	1.3191230120267832e-02	1.3218439826114779e-02	1.3284431742747481e-02	1.3259536435048434e-02	1.3280154218564093e-02	1.3268499327529250e-02	1.3321837204482479e-02	1.3163163376199605e-02	1.3195155341497025e-02	1.3261420102561927e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_33
1.0770589828491076e-01	1.0766336959020451e-01	1.0758337576343420e-01	1.0746979372318378e-01	1.0748898225494799e-01	1.0739141798831109e-01	1.0753982318316822e-01	1.0751082596107656e-01	1.0758748867257328e-01	1.0762407899740023e-01	1.0760224931753450e-01	1.0765981499820332e-01	1.0744723235785116e-01	1.0745100561275260e-01	1.0760968577303627e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
7.8822429061434218e-03	7.7696157142518041e-03	7.1408283675203632e-03	7.7862011787860064e-03	7.3079629430764514e-03	7.2687543623708439e-03	7.2393281533626452e-03	7.6826810992876304e-03	7.4176073922809782e-03	7.6409192735627240e-03	7.5788473568658421e-03	7.6427145810709918e-03	6.8744174895717658e-03	6.9846177300840750e-03	7.3366163975489007e-03	
1.2250687160342697e-02	1.2216909623632227e-02	1.2150485574643703e-02	1.2163682438791189e-02	1.2120632459275124e-02	1.2090618276415242e-02	1.2122854556967978e-02	1.2174242869831528e-02	1.2156547297283278e-02	1.2173493321260338e-02	1.2171090059698138e-02	1.2210056404664788e-02	1.2064370388713934e-02	1.2092334578629904e-02	1.2157914960854870e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_34
1.2489321535433739e-01	1.2503662662335374e-01	1.2488107665188715e-01	1.2499560782079745e-01	1.2503144135260627e-01	1.2502226889366017e-01	1.2507912003099408e-01	1.2494670645124294e-01	1.2481624825844953e-01	1.2493733438156897e-01	1.2494496052441685e-01	1.2496590340117517e-01	1.2499165261161677e-01	1.2501258253498715e-01	1.2495473812586821e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.0431063463617755e-02	-2.0590886793709434e-02	-2.0709798605907742e-02	-2.0042813258826397e-02	-2.0526107232008345e-02	-2.0421887155959467e-02	-1.9952779833097067e-02	-2.0793532876420773e-02	-2.1053965843476741e-02	-2.0308540707003109e-02	-2.0061305252643297e-02	-2.0441825717267686e-02	-2.0488333109489720e-02	-2.0346286404069547e-02	-1.9885105524757113e-02	
2.1576703012146887e-02	2.1625246606119648e-02	2.1498203092148543e-02	2.1675749367577893e-02	2.1636005969945013e-02	2.1615415001573123e-02	2.1705313466732174e-02	2.1567586929098628e-02	2.1452973935493815e-02	2.1638023446319071e-02	2.1633999598162458e-02	2.1597049086019310e-02	2.1631823892979261e-02	2.1610043218113762e-02	2.1690022680794431e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_35
1.2489321535433739e-01	1.2503662662335374e-01	1.2488107665188715e-01	1.2499560782079745e-01	1.2503144135260627e-01	1.2502226889366017e-01	1.2507912003099408e-01	1.2494670645124294e-01	1.2481624825844953e-01	1.2493733438156897e-01	1.2494496052441685e-01	1.2496590340117517e-01	1.2499165261161677e-01	1.2501258253498715e-01	1.2495473812586821e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-7.0193337226499841e-03	-7.2617934568213194e-03	-7.3036999547765880e-03	-6.7190603062344811e-03	-7.1372885365933725e-03	-7.0300920666714339e-03	-6.6373683689499308e-03	-7.4171213714605555e-03	-7.7179250393643595e-03	-6.9587236706567523e-03	-6.7118165323762913e-03	-7.0821392273586470e-03	-7.1493974240982860e-03	-6.9419112531014238e-03	-6.5137076723042198e-03	
1.9936838460363746e-02	1.9973133716731400e-02	1.9867934646145634e-02	2.0011442751275321e-02	1.9989142400124504e-02	1.9970739405324730e-02	2.0037592070506954e-02	1.9926285635562622e-02	1.9815598167172176e-02	1.9981796881310174e-02	1.9976754432323652e-02	1.9950598232572590e-02	1.9974099985923428e-02	1.9970666111099218e-02	2.0031264321243747e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_36
1.2489321535433739e-01	1.2503662662335374e-01	1.2488107665188715e-01	1.2499560782079745e-01	1.2503144135260627e-01	1.2502226889366017e-01	1.2507912003099408e-01	1.2494670645124294e-01	1.2481624825844953e-01	1.2493733438156897e-01	1.2494496052441685e-01	1.2496590340117517e-01	1.2499165261161677e-01	1.2501258253498715e-01	1.2495473812586821e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.9243414995066848e-03	4.6160420885091868e-03	4.6414101876728064e-03	5.1685666473856307e-03	4.7981894594408825e-03	4.9001108453547992e-03	5.2423247029244335e-03	4.5112066307702592e-03	4.1735084359760255e-03	4.9396559301687903e-03	5.1963081914876696e-03	4.8183015560466502e-03	4.7477792164909438e-03	5.0058437028525915e-03	5.4007694969482323e-03	
1.8466606843540692e-02	1.8495083914265631e-02	1.8405764990772056e-02	1.8526573842629807e-02	1.8514685235932332e-02	1.8497228406968221e-02	1.8550110255885533e-02	1.8456928352934082e-02	1.8350498663244959e-02	1.8500716972693263e-02	1.8496919508777958e-02	1.8475982873109049e-02	1.8493334483995819e-02	1.8501718410892043e-02	1.8547494204236483e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_37
1.5481440900405699e-01	1.5480264316774267e-01	1.5481348955282417e-01	1.5481044326540258e-01	1.5483833729769506e-01	1.5483671713012137e-01	1.5474458062907154e-01	1.5478704162171364e-01	1.5476794495705570e-01	1.5485028900989395e-01	1.5478449267235830e-01	1.5485628039912178e-01	1.5479505507289298e-01	1.5480562286878916e-01	1.5479027354932470e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.3215345135367910e-02	-2.3124709725241777e-02	-2.3420410409521780e-02	-2.3608768551346693e-02	-2.3657693463348672e-02	-2.3421066496139259e-02	-2.3829467047150638e-02	-2.3392210102265887e-02	-2.3766022106611329e-02	-2.2648009131466112e-02	-2.3387259306661523e-02	-2.3122544162718611e-02	-2.3389178755497730e-02	-2.3655170287232657e-02	-2.3020542162549062e-02	
3.6184396194324106e-02	3.6139662732334085e-02	3.6110551691352764e-02	3.6107342203293424e-02	3.6046963357977427e-02	3.6080475569225223e-02	3.5987484143173223e-02	3.6079527006404877e-02	3.5973439386099156e-02	3.6277707954128116e-02	3.6055292455835823e-02	3.6204661924603442e-02	3.6120790907149550e-02	3.6000864534642338e-02	3.6253510723809855e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_38
1.5481440900405699e-01	1.5480264316774267e-01	1.5481348955282417e-01	1.5481044326540258e-01	1.5483833729769506e-01	1.5483671713012137e-01	1.5474458062907154e-01	1.5478704162171364e-01	1.5476794495705570e-01	1.5485028900989395e-01	1.5478449267235830e-01	1.5485628039912178e-01	1.5479505507289298e-01	1.5480562286878916e-01	1.5479027354932470e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-9.8148591684480702e-03	-9.7016540930479900e-03	-1.0025751799110083e-02	-1.0287515036136313e-02	-1.0245614517838342e-02	-9.9952305675908570e-03	-1.0380518130229083e-02	-9.9942384535936513e-03	-1.0362618340929525e-02	-9.2951995296429446e-03	-9.9566441614449830e-03	-9.6889794458753509e-03	-1.0033575892341301e-02	-1.0273987333393741e-02	-9.6345139539209257e-03	
3.3735844305784635e-02	3.3699882911264245e-02	3.3667456780126732e-02	3.3644418565760177e-02	3.3615164312780811e-02	3.3648980359992073e-02	3.3570988322663864e-02	3.3637979084742163e-02	3.3549377631313736e-02	3.3801958031400445e-02	3.3620230458046713e-02	3.3760001981745467e-02	3.3662839354553394e-02	3.3565252623587477e-02	3.3786767013102979e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_39
1.5481440900405699e-01	1.5480264316774267e-01	1.5481348955282417e-01	1.5481044326540258e-01	1.5483833729769506e-01	1.5483671713012137e-01	1.5474458062907154e-01	1.5478704162171364e-01	1.5476794495705570e-01	1.5485028900989395e-01	1.5478449267235830e-01	1.5485628039912178e-01	1.5479505507289298e-01	1.5480562286878916e-01	1.5479027354932470e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.1334796150395963e-03	2.2717284747026667e-03	1.9243858271418002e-03	1.6036031632944980e-03	1.7218659447285622e-03	1.9817263639050064e-03	1.6171199988185836e-03	1.9590313362497502e-03	1.6043800321936530e-03	2.6130235536365454e-03	2.0282129249532543e-03	2.2911478143862463e-03	1.8881207345889384e-03	1.6716480298546721e-03	2.2940396131747032e-03	
3.1530194416590690e-02	3.1502165976875066e-02	3.1467588861855376e-02	3.1433043725230474e-02	3.1424408415545321e-02	3.1457885003769746e-02	3.1390267297935349e-02	3.1440466489188197e-02	3.1366634715721639e-02	3.1577961260886668e-02	3.1427594754746123e-02	3.1557041764277940e-02	3.1454679759489602e-02	3.1374005853095070e-02	3.1566189844484095e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_40
1.8042084532141506e-01	1.8049918016351615e-01	1.8044005342243064e-01	1.8037977302864822e-01	1.8046914282015544e-01	1.8051913684637103e-01	1.8060251039826095e-01	1.8036455528781545e-01	1.8050717625919427e-01	1.8046282571715597e-01	1.8050535207259946e-01	1.8020169528471336e-01	1.8048257652275559e-01	1.8044743464200108e-01	1.8054070172974229e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.3465347908007667e-02	-2.4040586090218669e-02	-2.3676177359261918e-02	-2.3692507423854869e-02	-2.4077854069904064e-02	-2.3923155807941437e-02	-2.3586624369311193e-02	-2.3327830030262731e-02	-2.3442594400363281e-02	-2.3515680612969714e-02	-2.4184608298485455e-02	-2.3603727307565242e-02	-2.4093765982887677e-02	-2.3685343066979420e-02	-2.4033058083957087e-02	
5.1205650385259205e-02	5.0991607873544773e-02	5.1101377831605170e-02	5.1136837550181488e-02	5.1048062383158545e-02	5.1028440502803869e-02	5.1189899139325715e-02	5.1253415836201001e-02	5.1131378695155605e-02	5.1274881344200274e-02	5.0959627012517446e-02	5.1081359711061994e-02	5.0954285895734426e-02	5.1123171163509354e-02	5.1052048140834007e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_41
1.8042084532141506e-01	1.8049918016351615e-01	1.8044005342243064e-01	1.8037977302864822e-01	1.8046914282015544e-01	1.8051913684637103e-01	1.8060251039826095e-01	1.8036455528781545e-01	1.8050717625919427e-01	1.8046282571715597e-01	1.8050535207259946e-01	1.8020169528471336e-01	1.8048257652275559e-01	1.8044743464200108e-01	1.8054070172974229e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.0202170752838441e-02	-1.0746235814350996e-02	-1.0483942914089467e-02	-1.0379911644166129e-02	-1.0881503679145338e-02	-1.0622097661272728e-02	-1.0230129935778792e-02	-1.0079388090731500e-02	-1.0097505711146704e-02	-1.0311270685113033e-02	-1.0923735977128229e-02	-1.0393608913048386e-02	-1.0787242320318413e-02	-1.0470208171431988e-02	-1.0660404939115520e-02	
4.7826894992789339e-02	4.7649949589353903e-02	4.7717052240518004e-02	4.7780098296843480e-02	4.7671493140538923e-02	4.7689410333912392e-02	4.7850178948014369e-02	4.7861909509417357e-02	4.7793527039564694e-02	4.7869838571082381e-02	4.7616599936417779e-02	4.7693623143381013e-02	4.7623935479884485e-02	4.7747287643284286e-02	4.7735751842184232e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_42
1.8042084532141506e-01	1.8049918016351615e-01	1.8044005342243064e-01	1.8037977302864822e-01	1.8046914282015544e-01	1.8051913684637103e-01	1.8060251039826095e-01	1.8036455528781545e-01	1.8050717625919427e-01	1.8046282571715597e-01	1.8050535207259946e-01	1.8020169528471336e-01	1.8048257652275559e-01	1.8044743464200108e-01	1.8054070172974229e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.6961041597839954e-03	1.1792713500385354e-03	1.3549167085822322e-03	1.5364182479434552e-03	9.5109637529380842e-04	1.2826588798650063e-03	1.7388205394413547e-03	1.8100574815963777e-03	1.8529317086237174e-03	1.5264169387758375e-03	9.7216597775728886e-04	1.4517766977921731e-03	1.1432829872360661e-03	1.3888785930533110e-03	1.3271102939005353e-03	
4.4821325203442584e-02	4.4671572604193729e-02	4.4710749401493929e-02	4.4781669142461684e-02	4.4667428027937855e-02	4.4704207660865913e-02	4.4867336277382056e-02	4.4848476216351268e-02	4.4810161781661230e-02	4.4843016263750021e-02	4.4638385678800956e-02	4.4681581307752197e-02	4.4652240211728374e-02	4.4745870209618135e-02	4.4771472386831268e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_43
1.9329553903377278e-01	1.9334392408092227e-01	1.9310580996959886e-01	1.9366611434616490e-01	1.9354543553484638e-01	1.9336652355099157e-01	1.9336980166062251e-01	1.9342123653652046e-01	1.9338215487768801e-01	1.9338417543292694e-01	1.9330670100082945e-01	1.9350660221510588e-01	1.9328079257706035e-01	1.9347833528829742e-01	1.9322187104119590e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-2.4130852242229661e-02	-2.3021872558169759e-02	-2.3637109747067370e-02	-2.3627039858897109e-02	-2.3513091164682587e-02	-2.4748623053530844e-02	-2.4363953073173378e-02	-2.3603098957172386e-02	-2.4092410099102651e-02	-2.4075801657890111e-02	-2.4783214405561887e-02	-2.3079765102635347e-02	-2.3190740554687034e-02	-2.4022477597677921e-02	-2.3922695277899142e-02	
5.8859383379454858e-02	5.9381417810960749e-02	5.9062401023288649e-02	5.9205064644029526e-02	5.9155361565798453e-02	5.8598271109374253e-02	5.8780075788791686e-02	5.9137006482700996e-02	5.8864029665352896e-02	5.8918759937881579e-02	5.8503383090813904e-02	5.9353486113924436e-02	5.9267829693710805e-02	5.8957131073741079e-02	5.8900979607870982e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_44
1.9329553903377278e-01	1.9334392408092227e-01	1.9310580996959886e-01	1.9366611434616490e-01	1.9354543553484638e-01	1.9336652355099157e-01	1.9336980166062251e-01	1.9342123653652046e-01	1.9338215487768801e-01	1.9338417543292694e-01	1.9330670100082945e-01	1.9350660221510588e-01	1.9328079257706035e-01	1.9347833528829742e-01	1.9322187104119590e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.1028648653107792e-02	-1.0121592537935375e-02	-1.0702404383443609e-02	-1.0623533869181939e-02	-1.0433775672758328e-02	-1.1574098961294660e-02	-1.1278866254743725e-02	-1.0626602708374427e-02	-1.1108440165856465e-02	-1.1085813204819411e-02	-1.1755434681422400e-02	-1.0219412078972978e-02	-1.0114013899391927e-02	-1.1019403572680692e-02	-1.0875717185529710e-02	
5.5058891672573981e-02	5.5440622833033207e-02	5.5168499310460271e-02	5.5341301675809841e-02	5.5316958414920805e-02	5.4870292062848824e-02	5.4995874002911921e-02	5.5258854095785126e-02	5.5022530586255898e-02	5.5071214839945690e-02	5.4727415770749799e-02	5.5406816224789969e-02	5.5403297150567105e-02	5.5120804560798417e-02	5.5067536629076222e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_45
1.9329553903377278e-01	1.9334392408092227e-01	1.9310580996959886e-01	1.9366611434616490e-01	1.9354543553484638e-01	1.9336652355099157e-01	1.9336980166062251e-01	1.9342123653652046e-01	1.9338215487768801e-01	1.9338417543292694e-01	1.9330670100082945e-01	1.9350660221510588e-01	1.9328079257706035e-01	1.9347833528829742e-01	1.9322187104119590e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
7.4966578442983711e-04	1.4711811031401512e-03	9.4286237592886013e-04	1.0678518158661332e-03	1.3177947471397500e-03	2.6645743785311260e-04	4.8579648883706472e-04	1.0477957787704550e-03	5.7974586860209953e-04	6.0463785469894171e-04	-2.7304067769212681e-05	1.3625165046538823e-03	1.6146347486805379e-03	6.7768261693035292e-04	8.6333751611045173e-04	
5.1681062994286195e-02	5.1961195975452033e-02	5.1731254770930844e-02	5.1917517799694037e-02	5.1908431480112795e-02	5.1543830487912411e-02	5.1630848244393492e-02	5.1829071622734188e-02	5.1622315148412735e-02	5.1666006509128788e-02	5.1376787724530221e-02	5.1931865245770224e-02	5.1968716391581744e-02	5.1720873315887747e-02	5.1671298500154297e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_46
7.0928112586770981e-02	7.0842848830160315e-02	7.0768202900493321e-02	7.0627752824389128e-02	7.0869894913278608e-02	7.0771032671207865e-02	7.0894121565088480e-02	7.0831633235228800e-02	7.0906512772313149e-02	7.0934432419794413e-02	7.0733666487597158e-02	7.0828977388415093e-02	7.0631134516630584e-02	7.0771388002773897e-02	7.0958424518797483e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.9053591444041793e-02	-2.8792659042169988e-02	-2.7729596918566468e-02	-2.8080451340464524e-02	-2.8252684523418281e-02	-2.8002108537412917e-02	-2.8811103902549123e-02	-2.7781355203927688e-02	-2.7726145959577425e-02	-2.8327775659190813e-02	-2.8160103889943749e-02	-2.8797326863109068e-02	-2.8703993302909486e-02	-2.8743670896431900e-02	-2.8646140067593279e-02	
9.9498077460660056e-03	9.9883543766739538e-03	1.0045938723621878e-02	9.9585389725200847e-03	1.0027934782772963e-02	1.0012767431885443e-02	9.9578212522339268e-03	1.0058790808171875e-02	1.0087586552249141e-02	1.0031382673068415e-02	9.9487839839058380e-03	9.9560552450993246e-03	9.8923376415390035e-03	9.9409530470057315e-03	1.0014271736056124e-02	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_47
7.0928112586770981e-02	7.0842848830160315e-02	7.0768202900493321e-02	7.0627752824389128e-02	7.0869894913278608e-02	7.0771032671207865e-02	7.0894121565088480e-02	7.0831633235228800e-02	7.0906512772313149e-02	7.0934432419794413e-02	7.0733666487597158e-02	7.0828977388415093e-02	7.0631134516630584e-02	7.0771388002773897e-02	7.0958424518797483e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.3934950068341251e-02	-1.3697403490810389e-02	-1.2662117652834093e-02	-1.3018640613637250e-02	-1.3192501338186113e-02	-1.2967432564453402e-02	-1.3626141431585109e-02	-1.2671576870118412e-02	-1.2631550367423999e-02	-1.3281863550907269e-02	-1.2982425115734858e-02	-1.3659218621646513e-02	-1.3520299555374621e-02	-1.3690700800351202e-02	-1.3427588995506362e-02	
8.8970839252533671e-03	8.9247389779308940e-03	8.9657347683076150e-03	8.8865095767916222e-03	8.9546878375243340e-03	8.9320027730734539e-03	8.9085428318261446e-03	8.9838603999555719e-03	9.0108282088160983e-03	8.9582290850698278e-03	8.8910146806705156e-03	8.9001542340051178e-03	8.8410229662986596e-03	8.8763131367123847e-03	8.9608705486718052e-03	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_48
7.0928112586770981e-02	7.0842848830160315e-02	7.0768202900493321e-02	7.0627752824389128e-02	7.0869894913278608e-02	7.0771032671207865e-02	7.0894121565088480e-02	7.0831633235228800e-02	7.0906512772313149e-02	7.0934432419794413e-02	7.0733666487597158e-02	7.0828977388415093e-02	7.0631134516630584e-02	7.0771388002773897e-02	7.0958424518797483e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-6.3751664153827159e-04	-4.2197827595671922e-04	5.9240978886845874e-04	2.4342386798678617e-04	4.7755217171180364e-05	2.3459058553454426e-04	-2.7578520512824833e-04	6.0258570201748851e-04	6.4335764892567426e-04	-4.7441445618245925e-05	3.6062910304990314e-04	-3.3580998812993146e-04	-1.8613094946015596e-04	-4.4449457859105368e-04	-6.4877190741413626e-05	
7.9578615124673499e-03	7.9774208416895642e-03	8.0080841140070039e-03	7.9365048672984870e-03	8.0010316268359707e-03	7.9723280929499506e-03	7.9710977382091396e-03	8.0275413804333610e-03	8.0543781514673569e-03	8.0052525732074754e-03	7.9482261803436177e-03	7.9596391564760866e-03	7.9018144620036611e-03	7.9304158901328317e-03	8.0182539405843564e-03	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_49
8.0425468351621551e-02	8.0417960063133107e-02	8.0376670359514846e-02	8.0403606806374719e-02	8.0416448985801428e-02	8.0407490128348164e-02	8.0383306377930452e-02	8.0434959110503121e-02	8.0406268623930049e-02	8.0513561946030640e-02	8.0451869578428148e-02	8.0353040708882620e-02	8.0420270053223109e-02	8.0451430660875956e-02	8.0460369066636089e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.9554466459236650e-02	-3.0329594873873517e-02	-2.9388894912641544e-02	-3.0150494764275809e-02	-2.9558715504720251e-02	-2.9616952852396294e-02	-2.9425565705607060e-02	-2.9431852629775573e-02	-3.0025850429595075e-02	-3.0341403961156810e-02	-3.0055343677999807e-02	-3.0159757935216441e-02	-2.9912246501916345e-02	-2.9944241218490986e-02	-3.0093115835113565e-02	
1.4671685054011046e-02	1.4537259180060429e-02	1.4665398467965277e-02	1.4551137471480530e-02	1.4612659146308788e-02	1.4609286868514076e-02	1.4624116185953703e-02	1.4652650399221610e-02	1.4587485913215591e-02	1.4585305286857479e-02	1.4588738073191342e-02	1.4528374808617659e-02	1.4620293458055988e-02	1.4621203483797682e-02	1.4553957356130905e-02	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_50
8.0425468351621551e-02	8.0417960063133107e-02	8.0376670359514846e-02	8.0403606806374719e-02	8.0416448985801428e-02	8.0407490128348164e-02	8.0383306377930452e-02	8.0434959110503121e-02	8.0406268623930049e-02	8.0513561946030640e-02	8.0451869578428148e-02	8.0353040708882620e-02	8.0420270053223109e-02	8.0451430660875956e-02	8.0460369066636089e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.4225791631337303e-02	-1.4933452511644324e-02	-1.4182459229725886e-02	-1.4890279234836074e-02	-1.4177733692083083e-02	-1.4266291266794656e-02	-1.4157413200347857e-02	-1.4248148701476726e-02	-1.4702141730241203e-02	-1.5093615366269020e-02	-1.4830469096525634e-02	-1.4863436375230438e-02	-1.4617209738197412e-02	-1.4714643810845918e-02	-1.4909297562285068e-02	
1.3346623988944026e-02	1.3239165221546490e-02	1.3325486789817504e-02	1.3233987576711490e-02	1.3299399092313712e-02	1.3290177745724566e-02	1.3296403656709827e-02	1.3312358306300433e-02	1.3270374067196937e-02	1.3264553754179162e-02	1.3265918396778979e-02	1.3217216172198502e-02	1.3299504532371453e-02	1.3290563130658368e-02	1.3231348728837918e-02	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_51
8.0425468351621551e-02	8.0417960063133107e-02	8.0376670359514846e-02	8.0403606806374719e-02	8.0416448985801428e-02	8.0407490128348164e-02	8.0383306377930452e-02	8.0434959110503121e-02	8.0406268623930049e-02	8.0513561946030640e-02	8.0451869578428148e-02	8.0353040708882620e-02	8.0420270053223109e-02	8.0451430660875956e-02	8.0460369066636089e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-7.7811206769348717e-04	-1.4237558082541846e-03	-8.4026087052782583e-04	-1.4608142566856774e-03	-6.8198810928571385e-04	-7.6643576987112105e-04	-7.5162568877404357e-04	-8.7361250584791494e-04	-1.2369237444123105e-03	-1.6711811213112049e-03	-1.4264799032287501e-03	-1.3879347196786296e-03	-1.1827901034394128e-03	-1.3130494674566950e-03	-1.5291576815889274e-03	
1.2153180606751031e-02	1.2065288667817392e-02	1.2123126812396603e-02	1.2052441004963842e-02	1.2114663734538476e-02	1.2105179799818001e-02	1.2103215675278691e-02	1.2116464554444376e-02	1.2085966783128885e-02	1.2080059723641980e-02	1.2080915035949567e-02	1.2040959828490062e-02	1.2111676777188312e-02	1.2098822122114772e-02	1.2048412353405522e-02	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_52
9.7799943830513977e-02	9.7764363886709726e-02	9.7859731622730040e-02	9.7915614210188184e-02	9.7923497376787516e-02	9.7718703218730232e-02	9.7847616390340814e-02	9.7793223090514581e-02	9.7876058213446249e-02	9.7863445157359702e-02	9.7752746961199760e-02	9.7897669845406043e-02	9.7895871448706956e-02	9.7851093023253288e-02	9.7807210404582484e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.9331884216562742e-02	-2.9952829603908021e-02	-3.0381939362811972e-02	-3.0107219232272914e-02	-2.9620348112756656e-02	-3.0031047118925042e-02	-3.0229134609741332e-02	-2.9694861406049072e-02	-3.0200819407475765e-02	-2.9951066577112578e-02	-2.9828228855581951e-02	-3.0237415026733966e-02	-3.0159050072998322e-02	-3.0070332975308034e-02	-3.0054964729809203e-02	
2.4961165951159416e-02	2.4794194311125992e-02	2.4689174539063649e-02	2.4764083069782679e-02	2.4906551454636605e-02	2.4768186924141782e-02	2.4781093653172638e-02	2.4858181960115529e-02	2.4804344829223182e-02	2.4777742364757306e-02	2.4801692737623143e-02	2.4801457232245035e-02	2.4786401393794850e-02	2.4752563258001688e-02	2.4813519189400522e-02	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_53
9.7799943830513977e-02	9.7764363886709726e-02	9.7859731622730040e-02	9.7915614210188184e-02	9.7923497376787516e-02	9.7718703218730232e-02	9.7847616390340814e-02	9.7793223090514581e-02	9.7876058213446249e-02	9.7863445157359702e-02	9.7752746961199760e-02	9.7897669845406043e-02	9.7895871448706956e-02	9.7851093023253288e-02	9.7807210404582484e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.4230342890569014e-02	-1.4803782371855700e-02	-1.5264704595798068e-02	-1.4925053391116078e-02	-1.4546652230467944e-02	-1.4975127316746467e-02	-1.5124104481390233e-02	-1.4687057149813720e-02	-1.5074947494655017e-02	-1.4798769920042254e-02	-1.4662144999936622e-02	-1.5098696319101351e-02	-1.5041233996045178e-02	-1.4888427315452035e-02	-1.4929401448464941e-02	
2.2935244630940158e-02	2.2800579308938845e-02	2.2711904666114033e-02	2.2785155036166745e-02	2.2889354900205005e-02	2.2757299181732461e-02	2.2787682336736961e-02	2.2831728018925530e-02	2.2814227855810800e-02	2.2788169603008043e-02	2.2807695150937529e-02	2.2811832511191781e-02	2.2794839972182221e-02	2.2772347350613814e-02	2.2816567541040458e-02	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_54
9.7799943830513977e-02	9.7764363886709726e-02	9.7859731622730040e-02	9.7915614210188184e-02	9.7923497376787516e-02	9.7718703218730232e-02	9.7847616390340814e-02	9.7793223090514581e-02	9.7876058213446249e-02	9.7863445157359702e-02	9.7752746961199760e-02	9.7897669845406043e-02	9.7895871448706956e-02	9.7851093023253288e-02	9.7807210404582484e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-8.1786863065649862e-04	-1.3506522705005186e-03	-1.8175786916374004e-03	-1.4268758790234870e-03	-1.1508505833573435e-03	-1.5793616703470292e-03	-1.7023826099882566e-03	-1.3445479973894225e-03	-1.6281676274787216e-03	-1.3259609043531906e-03	-1.1910617363043718e-03	-1.6363276255786374e-03	-1.5983676364413058e-03	-1.3925518400958181e-03	-1.4866955828376494e-03	
2.1156473704801393e-02	2.1043962237123695e-02	2.0972023958060762e-02	2.1041934105981770e-02	2.1118079841989726e-02	2.0994887091491131e-02	2.1033432929447878e-02	2.1056475475067046e-02	2.1062240335970140e-02	2.1037954816022959e-02	2.1052070972317226e-02	2.1060949944515028e-02	2.1043506409024700e-02	2.1027917347067378e-02	2.1059536249750738e-02	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_y
7.3554885546779758e+01	7.3839999676958101e+01	7.4192740815186710e+01	7.3648835297543343e+01	7.3427662084883337e+01	7.3182861094809482e+01	7.3123033267051198e+01	7.3739713659548997e+01	7.3900481528541036e+01	7.2712197508356894e+01	7.3390439474108263e+01	7.3653894563069485e+01	7.3612607396724741e+01	7.2897999263524142e+01	7.3066733508567140e+01	
8.6928501100739723e+01	8.7265454163677774e+01	8.7682330054311564e+01	8.7039532624369414e+01	8.6778146100316675e+01	8.6488835839320302e+01	8.6418130224696881e+01	8.7146934324921546e+01	8.7336932715548500e+01	8.5932597055330859e+01	8.6734155742127953e+01	8.7045511756354841e+01	8.6996717832492877e+01	8.6152180947801256e+01	8.6351594146488438e+01	
1.0030211665469967e+02	1.0069090865039743e+02	1.0117191929343640e+02	1.0043022995119550e+02	1.0012863011575003e+02	9.9794810583831122e+01	9.9713227182342564e+01	1.0055415499029409e+02	1.0077338390255596e+02	9.9152996602304853e+01	1.0007787201014764e+02	1.0043712894964021e+02	1.0038082826826101e+02	9.9406362632078356e+01	9.9636454784409750e+01	
7.3554885546779758e+01	7.3839999676958101e+01	7.4192740815186710e+01	7.3648835297543343e+01	7.3427662084883337e+01	7.3182861094809482e+01	7.3123033267051198e+01	7.3739713659548997e+01	7.3900481528541036e+01	7.2712197508356894e+01	7.3390439474108263e+01	7.3653894563069485e+01	7.3612607396724741e+01	7.2897999263524142e+01	7.3066733508567140e+01	
8.6928501100739723e+01	8.7265454163677774e+01	8.7682330054311564e+01	8.7039532624369414e+01	8.6778146100316675e+01	8.6488835839320302e+01	8.6418130224696881e+01	8.7146934324921546e+01	8.7336932715548500e+01	8.5932597055330859e+01	8.6734155742127953e+01	8.7045511756354841e+01	8.6996717832492877e+01	8.6152180947801256e+01	8.6351594146488438e+01	
1.0030211665469967e+02	1.0069090865039743e+02	1.0117191929343640e+02	1.0043022995119550e+02	1.0012863011575003e+02	9.9794810583831122e+01	9.9713227182342564e+01	1.0055415499029409e+02	1.0077338390255596e+02	9.9152996602304853e+01	1.0007787201014764e+02	1.0043712894964021e+02	1.0038082826826101e+02	9.9406362632078356e+01	9.9636454784409750e+01	
7.3554885546779758e+01	7.3839999676958101e+01	7.4192740815186710e+01	7.3648835297543343e+01	7.3427662084883337e+01	7.3182861094809482e+01	7.3123033267051198e+01	7.3739713659548997e+01	7.3900481528541036e+01	7.2712197508356894e+01	7.3390439474108263e+01	7.3653894563069485e+01	7.3612607396724741e+01	7.2897999263524142e+01	7.3066733508567140e+01	
8.6928501100739723e+01	8.7265454163677774e+01	8.7682330054311564e+01	8.7039532624369414e+01	8.6778146100316675e+01	8.6488835839320302e+01	8.6418130224696881e+01	8.7146934324921546e+01	8.7336932715548500e+01	8.5932597055330859e+01	8.6734155742127953e+01	8.7045511756354841e+01	8.6996717832492877e+01	8.6152180947801256e+01	8.6351594146488438e+01	
1.0030211665469967e+02	1.0069090865039743e+02	1.0117191929343640e+02	1.0043022995119550e+02	1.0012863011575003e+02	9.9794810583831122e+01	9.9713227182342564e+01	1.0055415499029409e+02	1.0077338390255596e+02	9.9152996602304853e+01	1.0007787201014764e+02	1.0043712894964021e+02	1.0038082826826101e+02	9.9406362632078356e+01	9.9636454784409750e+01	
7.3554885546779758e+01	7.3839999676958101e+01	7.4192740815186710e+01	7.3648835297543343e+01	7.3427662084883337e+01	7.3182861094809482e+01	7.3123033267051198e+01	7.3739713659548997e+01	7.3900481528541036e+01	7.2712197508356894e+01	7.3390439474108263e+01	7.3653894563069485e+01	7.3612607396724741e+01	7.2897999263524142e+01	7.3066733508567140e+01	
8.6928501100739723e+01	8.7265454163677774e+01	8.7682330054311564e+01	8.7039532624369414e+01	8.6778146100316675e+01	8.6488835839320302e+01	8.6418130224696881e+01	8.7146934324921546e+01	8.7336932715548500e+01	8.5932597055330859e+01	8.6734155742127953e+01	8.7045511756354841e+01	8.6996717832492877e+01	8.6152180947801256e+01	8.6351594146488438e+01	
1.0030211665469967e+02	1.0069090865039743e+02	1.0117191929343640e+02	1.0043022995119550e+02	1.0012863011575003e+02	9.9794810583831122e+01	9.9713227182342564e+01	1.0055415499029409e+02	1.0077338390255596e+02	9.9152996602304853e+01	1.0007787201014764e+02	1.0043712894964021e+02	1.0038082826826101e+02	9.9406362632078356e+01	9.9636454784409750e+01	
7.3554885546779758e+01	7.3839999676958101e+01	7.4192740815186710e+01	7.3648835297543343e+01	7.3427662084883337e+01	7.3182861094809482e+01	7.3123033267051198e+01	7.3739713659548997e+01	7.3900481528541036e+01	7.2712197508356894e+01	7.3390439474108263e+01	7.3653894563069485e+01	7.3612607396724741e+01	7.2897999263524142e+01	7.3066733508567140e+01	
8.6928501100739723e+01	8.7265454163677774e+01	8.7682330054311564e+01	8.7039532624369414e+01	8.6778146100316675e+01	8.6488835839320302e+01	8.6418130224696881e+01	8.7146934324921546e+01	8.7336932715548500e+01	8.5932597055330859e+01	8.6734155742127953e+01	8.7045511756354841e+01	8.6996717832492877e+01	8.6152180947801256e+01	8.6351594146488438e+01	
1.0030211665469967e+02	1.0069090865039743e+02	1.0117191929343640e+02	1.0043022995119550e+02	1.0012863011575003e+02	9.9794810583831122e+01	9.9713227182342564e+01	1.0055415499029409e+02	1.0077338390255596e+02	9.9152996602304853e+01	1.0007787201014764e+02	1.0043712894964021e+02	1.0038082826826101e+02	9.9406362632078356e+01	9.9636454784409750e+01	
7.3554885546779758e+01	7.3839999676958101e+01	7.4192740815186710e+01	7.3648835297543343e+01	7.3427662084883337e+01	7.3182861094809482e+01	7.3123033267051198e+01	7.3739713659548997e+01	7.3900481528541036e+01	7.2712197508356894e+01	7.3390439474108263e+01	7.3653894563069485e+01	7.3612607396724741e+01	7.2897999263524142e+01	7.3066733508567140e+01	
8.6928501100739723e+01	8.7265454163677774e+01	8.7682330054311564e+01	8.7039532624369414e+01	8.6778146100316675e+01	8.6488835839320302e+01	8.6418130224696881e+01	8.7146934324921546e+01	8.7336932715548500e+01	8.5932597055330859e+01	8.6734155742127953e+01	8.7045511756354841e+01	8.6996717832492877e+01	8.6152180947801256e+01	8.6351594146488438e+01	
1.0030211665469967e+02	1.0069090865039743e+02	1.0117191929343640e+02	1.0043022995119550e+02	1.0012863011575003e+02	9.9794810583831122e+01	9.9713227182342564e+01	1.0055415499029409e+02	1.0077338390255596e+02	9.9152996602304853e+01	1.0007787201014764e+02	1.0043712894964021e+02	1.0038082826826101e+02	9.9406362632078356e+01	9.9636454784409750e+01	
7.3554885546779758e+01	7.3839999676958101e+01	7.4192740815186710e+01	7.3648835297543343e+01	7.3427662084883337e+01	7.3182861094809482e+01	7.3123033267051198e+01	7.3739713659548997e+01	7.3900481528541036e+01	7.2712197508356894e+01	7.3390439474108263e+01	7.3653894563069485e+01	7.3612607396724741e+01	7.2897999263524142e+01	7.3066733508567140e+01	
8.6928501100739723e+01	8.7265454163677774e+01	8.7682330054311564e+01	8.7039532624369414e+01	8.6778146100316675e+01	8.6488835839320302e+01	8.6418130224696881e+01	8.7146934324921546e+01	8.7336932715548500e+01	8.5932597055330859e+01	8.6734155742127953e+01	8.7045511756354841e+01	8.6996717832492877e+01	8.6152180947801256e+01	8.6351594146488438e+01	
1.0030211665469967e+02	1.0069090865039743e+02	1.0117191929343640e+02	1.0043022995119550e+02	1.0012863011575003e+02	9.9794810583831122e+01	9.9713227182342564e+01	1.0055415499029409e+02	1.0077338390255596e+02	9.9152996602304853e+01	1.0007787201014764e+02	1.0043712894964021e+02	1.0038082826826101e+02	9.9406362632078356e+01	9.9636454784409750e+01	
7.3554885546779758e+01	7.3839999676958101e+01	7.4192740815186710e+01	7.3648835297543343e+01	7.3427662084883337e+01	7.3182861094809482e+01	7.3123033267051198e+01	7.3739713659548997e+01	7.3900481528541036e+01	7.2712197508356894e+01	7.3390439474108263e+01	7.3653894563069485e+01	7.3612607396724741e+01	7.2897999263524142e+01	7.3066733508567140e+01	
8.6928501100739723e+01	8.7265454163677774e+01	8.7682330054311564e+01	8.7039532624369414e+01	8.6778146100316675e+01	8.6488835839320302e+01	8.6418130224696881e+01	8.7146934324921546e+01	8.7336932715548500e+01	8.5932597055330859e+01	8.6734155742127953e+01	8.7045511756354841e+01	8.6996717832492877e+01	8.6152180947801256e+01	8.6351594146488438e+01	
1.0030211665469967e+02	1.0069090865039743e+02	1.0117191929343640e+02	1.0043022995119550e+02	1.0012863011575003e+02	9.9794810583831122e+01	9.9713227182342564e+01	1.0055415499029409e+02	1.0077338390255596e+02	9.9152996602304853e+01	1.0007787201014764e+02	1.0043712894964021e+02	1.0038082826826101e+02	9.9406362632078356e+01	9.9636454784409750e+01	
7.3554885546779758e+01	7.3839999676958101e+01	7.4192740815186710e+01	7.3648835297543343e+01	7.3427662084883337e+01	7.3182861094809482e+01	7.3123033267051198e+01	7.3739713659548997e+01	7.3900481528541036e+01	7.2712197508356894e+01	7.3390439474108263e+01	7.3653894563069485e+01	7.3612607396724741e+01	7.2897999263524142e+01	7.3066733508567140e+01	
8.6928501100739723e+01	8.7265454163677774e+01	8.7682330054311564e+01	8.7039532624369414e+01	8.6778146100316675e+01	8.6488835839320302e+01	8.6418130224696881e+01	8.7146934324921546e+01	8.7336932715548500e+01	8.5932597055330859e+01	8.6734155742127953e+01	8.7045511756354841e+01	8.6996717832492877e+01	8.6152180947801256e+01	8.6351594146488438e+01	
1.0030211665469967e+02	1.0069090865039743e+02	1.0117191929343640e+02	1.0043022995119550e+02	1.0012863011575003e+02	9.9794810583831122e+01	9.9713227182342564e+01	1.0055415499029409e+02	1.0077338390255596e+02	9.9152996602304853e+01	1.0007787201014764e+02	1.0043712894964021e+02	1.0038082826826101e+02	9.9406362632078356e+01	9.9636454784409750e+01	
7.3554885546779758e+01	7.3839999676958101e+01	7.4192740815186710e+01	7.3648835297543343e+01	7.3427662084883337e+01	7.3182861094809482e+01	7.3123033267051198e+01	7.3739713659548997e+01	7.3900481528541036e+01	7.2712197508356894e+01	7.3390439474108263e+01	7.3653894563069485e+01	7.3612607396724741e+01	7.2897999263524142e+01	7.3066733508567140e+01	
8.6928501100739723e+01	8.7265454163677774e+01	8.7682330054311564e+01	8.7039532624369414e+01	8.6778146100316675e+01	8.6488835839320302e+01	8.6418130224696881e+01	8.7146934324921546e+01	8.7336932715548500e+01	8.5932597055330859e+01	8.6734155742127953e+01	8.7045511756354841e+01	8.6996717832492877e+01	8.6152180947801256e+01	8.6351594146488438e+01	
1.0030211665469967e+02	1.0069090865039743e+02	1.0117191929343640e+02	1.0043022995119550e+02	1.0012863011575003e+02	9.9794810583831122e+01	9.9713227182342564e+01	1.0055415499029409e+02	1.0077338390255596e+02	9.9152996602304853e+01	1.0007787201014764e+02	1.0043712894964021e+02	1.0038082826826101e+02	9.9406362632078356e+01	9.9636454784409750e+01	
7.3735735978467758e+01	7.3869604246909816e+01	7.4154121323606176e+01	7.3722479510522888e+01	7.3624839435127925e+01	7.3334403882214318e+01	7.3397962986763261e+01	7.3918585406999625e+01	7.3667553509085167e+01	7.3049570399353186e+01	7.3479637918718296e+01	7.3826843729321695e+01	7.3664625125219644e+01	7.3059135500978442e+01	7.3308586125040009e+01	
8.5378220606646877e+01	8.5533225970106116e+01	8.5862666795754521e+01	8.5362871012184371e+01	8.5249814082779707e+01	8.4913520284669204e+01	8.4987115037304832e+01	8.5589940997578509e+01	8.5299272484203868e+01	8.4583713093987910e+01	8.5081686011147482e+01	8.5483713791846171e+01	8.5295881723938507e+01	8.4594788474817122e+01	8.4883626039520010e+01	
9.7020705234826011e+01	9.7196847693302402e+01	9.7571212267902865e+01	9.7003262513845883e+01	9.6874788730431490e+01	9.6492636687124119e+01	9.6576267087846404e+01	9.7261296588157407e+01	9.6930991459322598e+01	9.6117855788622634e+01	9.6683734103576711e+01	9.7140583854370661e+01	9.6927138322657427e+01	9.6130441448655830e+01	9.6458665954000040e+01	
7.3735735978467758e+01	7.3869604246909816e+01	7.4154121323606176e+01	7.3722479510522888e+01	7.3624839435127925e+01	7.3334403882214318e+01	7.3397962986763261e+01	7.3918585406999625e+01	7.3667553509085167e+01	7.3049570399353186e+01	7.3479637918718296e+01	7.3826843729321695e+01	7.3664625125219644e+01	7.3059135500978442e+01	7.3308586125040009e+01	
8.5378220606646877e+01	8.5533225970106116e+01	8.5862666795754521e+01	8.5362871012184371e+01	8.5249814082779707e+01	8.4913520284669204e+01	8.4987115037304832e+01	8.5589940997578509e+01	8.5299272484203868e+01	8.4583713093987910e+01	8.5081686011147482e+01	8.5483713791846171e+01	8.5295881723938507e+01	8.4594788474817122e+01	8.4883626039520010e+01	
9.7020705234826011e+01	9.7196847693302402e+01	9.7571212267902865e+01	9.7003262513845883e+01	9.6874788730431490e+01	9.6492636687124119e+01	9.6576267087846404e+01	9.7261296588157407e+01	9.6930991459322598e+01	9.6117855788622634e+01	9.6683734103576711e+01	9.7140583854370661e+01	9.6927138322657427e+01	9.6130441448655830e+01	9.6458665954000040e+01	
7.3735735978467758e+01	7.3869604246909816e+01	7.4154121323606176e+01	7.3722479510522888e+01	7.3624839435127925e+01	7.3334403882214318e+01	7.3397962986763261e+01	7.3918585406999625e+01	7.3667553509085167e+01	7.3049570399353186e+01	7.3479637918718296e+01	7.3826843729321695e+01	7.3664625125219644e+01	7.3059135500978442e+01	7.3308586125040009e+01	
8.5378220606646877e+01	8.5533225970106116e+01	8.5862666795754521e+01	8.5362871012184371e+01	8.5249814082779707e+01	8.4913520284669204e+01	8.4987115037304832e+01	8.5589940997578509e+01	8.5299272484203868e+01	8.4583713093987910e+01	8.5081686011147482e+01	8.5483713791846171e+01	8.5295881723938507e+01	8.4594788474817122e+01	8.4883626039520010e+01	
9.7020705234826011e+01	9.7196847693302402e+01	9.7571212267902865e+01	9.7003262513845883e+01	9.6874788730431490e+01	9.6492636687124119e+01	9.6576267087846404e+01	9.7261296588157407e+01	9.6930991459322598e+01	9.6117855788622634e+01	9.6683734103576711e+01	9.7140583854370661e+01	9.6927138322657427e+01	9.6130441448655830e+01	9.6458665954000040e+01	
7.3735735978467758e+01	7.3869604246909816e+01	7.4154121323606176e+01	7.3722479510522888e+01	7.3624839435127925e+01	7.3334403882214318e+01	7.3397962986763261e+01	7.3918585406999625e+01	7.3667553509085167e+01	7.3049570399353186e+01	7.3479637918718296e+01	7.3826843729321695e+01	7.3664625125219644e+01	7.3059135500978442e+01	7.3308586125040009e+01	
8.5378220606646877e+01	8.5533225970106116e+01	8.5862666795754521e+01	8.5362871012184371e+01	8.5249814082779707e+01	8.4913520284669204e+01	8.4987115037304832e+01	8.5589940997578509e+01	8.5299272484203868e+01	8.4583713093987910e+01	8.5081686011147482e+01	8.5483713791846171e+01	8.5295881723938507e+01	8.4594788474817122e+01	8.4883626039520010e+01	
9.7020705234826011e+01	9.7196847693302402e+01	9.7571212267902865e+01	9.7003262513845883e+01	9.6874788730431490e+01	9.6492636687124119e+01	9.6576267087846404e+01	9.7261296588157407e+01	9.6930991459322598e+01	9.6117855788622634e+01	9.6683734103576711e+01	9.7140583854370661e+01	9.6927138322657427e+01	9.6130441448655830e+01	9.6458665954000040e+01	
7.3735735978467758e+01	7.3869604246909816e+01	7.4154121323606176e+01	7.3722479510522888e+01	7.3624839435127925e+01	7.3334403882214318e+01	7.3397962986763261e+01	7.3918585406999625e+01	7.3667553509085167e+01	7.3049570399353186e+01	7.3479637918718296e+01	7.3826843729321695e+01	7.3664625125219644e+01	7.3059135500978442e+01	7.3308586125040009e+01	
8.5378220606646877e+01	8.5533225970106116e+01	8.5862666795754521e+01	8.5362871012184371e+01	8.5249814082779707e+01	8.4913520284669204e+01	8.4987115037304832e+01	8.5589940997578509e+01	8.5299272484203868e+01	8.4583713093987910e+01	8.5081686011147482e+01	8.5483713791846171e+01	8.5295881723938507e+01	8.4594788474817122e+01	8.4883626039520010e+01	
9.7020705234826011e+01	9.7196847693302402e+01	9.7571212267902865e+01	9.7003262513845883e+01	9.6874788730431490e+01	9.6492636687124119e+01	9.6576267087846404e+01	9.7261296588157407e+01	9.6930991459322598e+01	9.6117855788622634e+01	9.6683734103576711e+01	9.7140583854370661e+01	9.6927138322657427e+01	9.6130441448655830e+01	9.6458665954000040e+01	
6.8709184886206558e+01	6.8704216558965754e+01	6.9084340986621910e+01	6.8597504437635223e+01	6.8762659600572547e+01	6.8589217629242853e+01	6.8571847088144239e+01	6.8904516636491877e+01	6.8609438210529902e+01	6.8127525912571400e+01	6.8520855566800776e+01	6.8646715970061479e+01	6.8682900140507101e+01	6.8248179057335690e+01	6.8260460428059631e+01	
8.1339549754994536e+01	8.1333668132305064e+01	8.1783668373868593e+01	8.1207339812200530e+01	8.1402854380089565e+01	8.1197529693441922e+01	8.1176966038170761e+01	8.1570788077023465e+01	8.1221467293347914e+01	8.0650968175911714e+01	8.1116601075403864e+01	8.1265597582205146e+01	8.1308433254570886e+01	8.0793800207581214e+01	8.0808339183217640e+01	
9.3969914623782500e+01	9.3963119705644360e+01	9.4482995761115276e+01	9.3817175186765809e+01	9.4043049159606582e+01	9.3805841757640962e+01	9.3782084988197269e+01	9.4237059517555039e+01	9.3833496376165911e+01	9.3174410439252057e+01	9.3712346584006937e+01	9.3884479194348785e+01	9.3933966368634685e+01	9.3339421357826751e+01	9.3356217938375664e+01	
6.8709184886206558e+01	6.8704216558965754e+01	6.9084340986621910e+01	6.8597504437635223e+01	6.8762659600572547e+01	6.8589217629242853e+01	6.8571847088144239e+01	6.8904516636491877e+01	6.8609438210529902e+01	6.8127525912571400e+01	6.8520855566800776e+01	6.8646715970061479e+01	6.8682900140507101e+01	6.8248179057335690e+01	6.8260460428059631e+01	
8.1339549754994536e+01	8.1333668132305064e+01	8.1783668373868593e+01	8.1207339812200530e+01	8.1402854380089565e+01	8.1197529693441922e+01	8.1176966038170761e+01	8.1570788077023465e+01	8.1221467293347914e+01	8.0650968175911714e+01	8.1116601075403864e+01	8.1265597582205146e+01	8.1308433254570886e+01	8.0793800207581214e+01	8.0808339183217640e+01	
9.3969914623782500e+01	9.3963119705644360e+01	9.4482995761115276e+01	9.3817175186765809e+01	9.4043049159606582e+01	9.3805841757640962e+01	9.3782084988197269e+01	9.4237059517555039e+01	9.3833496376165911e+01	9.3174410439252057e+01	9.3712346584006937e+01	9.3884479194348785e+01	9.3933966368634685e+01	9.3339421357826751e+01	9.3356217938375664e+01	
6.8709184886206558e+01	6.8704216558965754e+01	6.9084340986621910e+01	6.8597504437635223e+01	6.8762659600572547e+01	6.8589217629242853e+01	6.8571847088144239e+01	6.8904516636491877e+01	6.8609438210529902e+01	6.8127525912571400e+01	6.8520855566800776e+01	6.8646715970061479e+01	6.8682900140507101e+01	6.8248179057335690e+01	6.8260460428059631e+01	
8.1339549754994536e+01	8.1333668132305064e+01	8.1783668373868593e+01	8.1207339812200530e+01	8.1402854380089565e+01	8.1197529693441922e+01	8.1176966038170761e+01	8.1570788077023465e+01	8.1221467293347914e+01	8.0650968175911714e+01	8.1116601075403864e+01	8.1265597582205146e+01	8.1308433254570886e+01	8.0793800207581214e+01	8.0808339183217640e+01	
9.3969914623782500e+01	9.3963119705644360e+01	9.4482995761115276e+01	9.3817175186765809e+01	9.4043049159606582e+01	9.3805841757640962e+01	9.3782084988197269e+01	9.4237059517555039e+01	9.3833496376165911e+01	9.3174410439252057e+01	9.3712346584006937e+01	9.3884479194348785e+01	9.3933966368634685e+01	9.3339421357826751e+01	9.3356217938375664e+01	

#plot#xiexiyeyytheyth
2.2200869067881915e-01	4.1032399660706725e-04	4.1666666666666664e-02	0.0000000000000000e+00	-2.2389822043744612e-02	1.3020707782903475e-03	6.0662461562197449e-02	6.4978479263040677e-04	5.0993613971371965e-01	6.3649332106795126e-03	7.3462938979043514e+01	1.4603454525786967e+00	7.2839328682284645e+01	2.1136283518456289e+00	
2.2200869067881915e-01	4.1032399660706725e-04	4.1666666666666664e-02	0.0000000000000000e+00	-7.2525593544842393e-03	1.1757549680934372e-03	5.6166315030276644e-02	5.0594724867353508e-04	5.0993613971371965e-01	6.3649332106795126e-03	8.6819836975233244e+01	1.7258628075930156e+00	8.6344293144687995e+01	1.6959724351228875e+00	
2.2200869067881915e-01	4.1032399660706725e-04	4.1666666666666664e-02	0.0000000000000000e+00	6.1073738540362004e-03	1.0870755492822964e-03	5.2225481978391546e-02	4.0996039024053722e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.0017673497142296e+02	1.9913801626073144e+00	9.9084729901203204e+01	2.1131453940333662e+00	
1.2392269701284014e-01	5.0537890550057547e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.3014224318381427e-02	1.3671482320011608e-03	1.5597753552368086e-02	2.4018022202698208e-04	5.0993613971371965e-01	6.3649332106795126e-03	7.3462938979043514e+01	1.4603454525786967e+00	7.5764848867268611e+01	2.1914626003373772e+00	
1.2392269701284014e-01	5.0537890550057547e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.0457161462674490e-03	1.3655040721322086e-03	1.4019240053012359e-02	2.1672544047311720e-04	5.0993613971371965e-01	6.3649332106795126e-03	8.6819836975233244e+01	1.7258628075930156e+00	8.9335053009349821e+01	2.3907417809670086e+00	
1.2392269701284014e-01	5.0537890550057547e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.5203258448465604e-02	1.3560190601955516e-03	1.2649127505300959e-02	1.9798199121668917e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.0017673497142296e+02	1.9913801626073144e+00	1.0210249561882910e+02	2.5845169674942166e+00	
1.4738779972797020e-01	8.3767915689330751e-04	5.0000000000000003e-02	0.0000000000000000e+00	-1.7691750305954716e-02	2.0345898404350530e-03	2.3343242617435978e-02	4.1907313015820437e-04	5.0993613971371965e-01	6.3649332106795126e-03	7.3462938979043514e+01	1.4603454525786967e+00	7.1703410744772313e+01	1.7842584054604127e+00	
1.4738779972797020e-01	8.3767915689330751e-04	5.0000000000000003e-02	0.0000000000000000e+00	-1.0210556971336326e-03	1.7699459708076372e-03	2.1586838149668747e-02	3.1876763941260069e-04	5.0993613971371965e-01	6.3649332106795126e-03	8.6819836975233244e+01	1.7258628075930156e+00	8.6375474740197106e+01	1.9264047188417990e+00	
1.4738779972797020e-01	8.3767915689330751e-04	5.0000000000000003e-02	0.0000000000000000e+00	1.3441068070665656e-02	1.5777064225517992e-03	1.9955495181391829e-02	2.6228660742530637e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.0017673497142296e+02	1.9913801626073144e+00	1.0017620428604535e+02	2.2094561955878977e+00	
1.4497528322029471e-01	8.2100516934119295e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.6483464968703752e-02	1.7294202744636649e-03	2.2951199093188986e-02	3.9417543228559656e-04	5.0993613971371965e-01	6.3649332106795126e-03	7.3462938979043514e+01	1.4603454525786967e+00	7.3436426596051717e+01	1.8153918165454821e+00	
1.4497528322029471e-01	8.2100516934119295e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.1837767855415980e-03	1.7747074224346252e-03	2.0960173337239835e-02	3.5463739107832862e-04	5.0993613971371965e-01	6.3649332106795126e-03	8.6819836975233244e+01	1.7258628075930156e+00	8.6950462477274925e+01	2.0881032631590215e+00	
1.4497528322029471e-01	8.2100516934119295e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.2229331339692045e-02	1.8283126289913648e-03	1.9211007470142209e-02	3.2815641653568867e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.0017673497142296e+02	1.9913801626073144e+00	9.9723763038057044e+01	2.4303886024320525e+00	
1.4162244461416662e-01	2.8332314541470473e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.5668995239872231e-02	1.4086123748601545e-03	2.2232515941380693e-02	2.7802435721181100e-04	5.0993613971371965e-01	6.3649332106795126e-03	7.3462938979043514e+01	1.4603454525786967e+00	7.4503424199355678e+01	2.1040948687794532e+00	
1.4162244461416662e-01	2.8332314541470473e-04	3.1250000000000000e-02	0.0000000000000000e+00	-4.7068313045503702e-04	1.3453914720877485e-03	2.0219383741458236e-02	2.3013533674163481e-04	5.0993613971371965e-01	6.3649332106795126e-03	8.6819836975233244e+01	1.7258628075930156e+00	8.8016468228025161e+01	2.2222511153605269e+00	
1.4162244461416662e-01	2.8332314541470473e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2643819309993363e-02	1.2879171217164904e-03	1.8439503282284914e-02	1.9614217350790420e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.0017673497142296e+02	1.9913801626073144e+00	1.0056290801186157e+02	2.3891584374650585e+00	
1.4204082048276614e-01	3.7514634920851977e-04	2.5000000000000001e-02	0.0000000000000000e+00	-1.7805659143931705e-02	6.0913107547111499e-04	2.2179264576715641e-02	1.7080539841919236e-04	5.0993613971371965e-01	6.3649332106795126e-03	7.3462938979043514e+01	1.4603454525786967e+00	7.2745651409984120e+01	1.7471422906342342e+00	
1.4204082048276614e-01	3.7514634920851977e-04	2.5000000000000001e-02	0.0000000000000000e+00	-3.2451510218662284e-03	6.0752184867901495e-04	2.0109225080999452e-02	1.4839713384376583e-04	5.0993613971371965e-01	6.3649332106795126e-03	8.6819836975233244e+01	1.7258628075930156e+00	8.5502710272340934e+01	1.9169293867390251e+00	
1.4204082048276614e-01	3.7514634920851977e-04	2.5000000000000001e-02	0.0000000000000000e+00	9.4921976986623198e-03	6.1300514305205145e-04	1.8316915900028961e-02	1.3166086168649470e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.0017673497142296e+02	1.9913801626073144e+00	9.7499678444992199e+01	2.1193356582949732e+00	
1.4158309435031888e-01	2.4572377421409251e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.7657911875807154e-02	1.5164888652617055e-03	2.1873491328420442e-02	2.7613423293070395e-04	5.0993613971371965e-01	6.3649332106795126e-03	7.3462938979043514e+01	1.4603454525786967e+00	7.2849315807320082e+01	1.7880127887109571e+00	
1.4158309435031888e-01	2.4572377421409251e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.7786232435330878e-03	1.4224697090556575e-03	1.9865866797579294e-02	2.2276906955126931e-04	5.0993613971371965e-01	6.3649332106795126e-03	8.6819836975233244e+01	1.7258628075930156e+00	8.5923368673568021e+01	1.8060642855182714e+00	
1.4158309435031888e-01	2.4572377421409251e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.0228562237925863e-02	1.3421659377800029e-03	1.8118065060940172e-02	1.8494525761206598e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.0017673497142296e+02	1.9913801626073144e+00	9.8226267867749684e+01	1.8932894541698435e+00	
1.5728944767673517e-01	2.7486791169327088e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.7078674700132083e-02	7.1807312503630461e-04	2.8700196653333770e-02	2.0340404044698790e-04	5.0993613971371965e-01	6.3649332106795126e-03	7.3462938979043514e+01	1.4603454525786967e+00	7.4294665666156320e+01	2.0846914824896596e+00	
1.5728944767673517e-01	2.7486791169327088e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.2515567944030993e-03	7.1345918201071265e-04	2.6176114603654828e-02	1.7917160386167016e-04	5.0993613971371965e-01	6.3649332106795126e-03	8.6819836975233244e+01	1.7258628075930156e+00	8.7365865434453170e+01	2.1470310932811376e+00	
1.5728944767673517e-01	2.7486791169327088e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0672963515393407e-02	7.2162761869845160e-04	2.3980356749620881e-02	1.6048283308991168e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.0017673497142296e+02	1.9913801626073144e+00	9.9602988631719825e+01	2.3359108940223399e+00	
1.7386500276910541e-01	3.5511905098512334e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.6588910488191715e-02	1.8868809273784434e-03	3.6367572741627996e-02	5.7764190738784004e-04	5.0993613971371965e-01	6.3649332106795126e-03	7.3462938979043514e+01	1.4603454525786967e+00	7.5580605415254183e+01	2.2400599901218685e+00	
1.7386500276910541e-01	3.5511905098512334e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.6731872350593555e-03	1.6801490907116410e-03	3.3330842991588928e-02	4.4436937037581250e-04	5.0993613971371965e-01	6.3649332106795126e-03	8.6819836975233244e+01	1.7258628075930156e+00	8.8805527458564171e+01	2.1870203642342529e+00	
1.7386500276910541e-01	3.5511905098512334e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.1359807563582042e-02	1.5408872068552156e-03	3.0687744171448626e-02	3.5981053586952422e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.0017673497142296e+02	1.9913801626073144e+00	1.0119672986578291e+02	2.3495140140011981e+00	
1.9863236109282070e-01	3.4587348086707100e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.9034873107421437e-02	1.1873138205609872e-03	4.8951297931483034e-02	4.0568546471036755e-04	5.0993613971371965e-01	6.3649332106795126e-03	7.3462938979043514e+01	1.4603454525786967e+00	7.5010439750120483e+01	1.9586991375874812e+00	
1.9863236109282070e-01	3.4587348086707100e-04	4.1666666666666664e-02	0.0000000000000000e+00	-4.3547873538537915e-03	1.0478151952731057e-03	4.4982560326226342e-02	3.0169406937832961e-04	5.0993613971371965e-01	6.3649332106795126e-03	8.6819836975233244e+01	1.7258628075930156e+00	8.8019059925334886e+01	2.2917235065579336e+00	
1.9863236109282070e-01	3.4587348086707100e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.5653693459334084e-03	9.4217064307974211e-04	4.1556443546661527e-02	2.3920659093566406e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.0017673497142296e+02	1.9913801626073144e+00	1.0025330705520543e+02	2.4712501972136143e+00	
1.0755566949857255e-01	3.3513397271171976e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.8057234339329056e-02	1.0393623032244638e-03	1.4483162361338790e-02	2.1450028945960636e-04	4.5603937030001168e-01	5.3626203989304497e-03	7.3587579005221883e+01	1.1346690463098321e+00	7.3572100100602214e+01	1.7653860433693218e+00	
1.0755566949857255e-01	3.3513397271171976e-04	3.1250000000000000e-02	0.0000000000000000e+00	-4.5416502989492624e-03	1.0756847605198833e-03	1.3259086523450094e-02	1.9727675457934709e-04	4.5603937030001168e-01	5.3626203989304497e-03	8.5206670427099027e+01	1.3138273167798096e+00	8.5590439137201059e+01	1.8587895714446108e+00	
1.0755566949857255e-01	3.3513397271171976e-04	3.1250000000000000e-02	0.0000000000000000e+00	7.4368903297189638e-03	1.1008987281235377e-03	1.2154394664733663e-02	1.8226270131660661e-04	4.5603937030001168e-01	5.3626203989304497e-03	9.6825761848976171e+01	1.4929855872497719e+00	9.6990638988920693e+01	1.9755116724187292e+00	
1.2496729886779745e-01	2.4746087486499508e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.0403615451883614e-02	1.1674627102495291e-03	2.1610277286881602e-02	2.4213428826419783e-04	4.5603937030001168e-01	5.3626203989304497e-03	7.3587579005221883e+01	1.1346690463098321e+00	7.2705758319521607e+01	1.0818315863228654e+00	
1.2496729886779745e-01	2.4746087486499508e-04	3.1250000000000000e-02	0.0000000000000000e+00	-7.0400919068945109e-03	1.1472909847478762e-03	1.9960925814511993e-02	2.0950510390793368e-04	4.5603937030001168e-01	5.3626203989304497e-03	8.5206670427099027e+01	1.3138273167798096e+00	8.4442527339844887e+01	1.2793116907178967e+00	
1.2496729886779745e-01	2.4746087486499508e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.8722905727690393e-03	1.1416229176630919e-03	1.8485309797325194e-02	1.8663019349424249e-04	4.5603937030001168e-01	5.3626203989304497e-03	9.6825761848976171e+01	1.4929855872497719e+00	9.5630708661496158e+01	1.5365701976828852e+00	
1.5480650801320434e-01	1.1033169115095672e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.3377226456207979e-02	1.1362486426598475e-03	3.6108178052290225e-02	3.3257584658616125e-04	4.5603937030001168e-01	5.3626203989304497e-03	7.3587579005221883e+01	1.1346690463098321e+00	7.2340280089860656e+01	2.0077635396220308e+00	
1.5480650801320434e-01	1.1033169115095672e-04	3.1250000000000000e-02	0.0000000000000000e+00	-9.9793933615695447e-03	1.1191864397953214e-03	3.3664476115790994e-02	2.8480368292579098e-04	4.5603937030001168e-01	5.3626203989304497e-03	8.5206670427099027e+01	1.3138273167798096e+00	8.4012654792002323e+01	1.7970859424965564e+00	
1.5480650801320434e-01	1.1033169115095672e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9735675617778984e-03	1.0992478959732229e-03	3.1464675209312759e-02	2.4720579621512781e-04	4.5603937030001168e-01	5.3626203989304497e-03	9.6825761848976171e+01	1.4929855872497719e+00	9.5125293643839356e+01	1.6950753274038985e+00	
1.8045619730111834e-01	3.3588503721217015e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.3756590720798026e-02	1.0031188806234391e-03	5.1102136231006200e-02	3.6060841326040149e-04	4.5603937030001168e-01	5.3626203989304497e-03	7.3587579005221883e+01	1.1346690463098321e+00	7.3671641822222867e+01	1.4576593908565130e+00	
1.8045619730111834e-01	3.3588503721217015e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.0484623813978378e-02	9.9853014458487713e-04	4.7741836713812442e-02	3.0951330680367370e-04	4.5603937030001168e-01	5.3626203989304497e-03	8.5206670427099027e+01	1.3138273167798096e+00	8.5397069807023527e+01	1.7490502112989610e+00	
1.8045619730111834e-01	3.3588503721217015e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4141271293122463e-03	1.0271826971758697e-03	4.4747699491618075e-02	2.8253547087235813e-04	4.5603937030001168e-01	5.3626203989304497e-03	9.6825761848976171e+01	1.4929855872497719e+00	9.6575117540772453e+01	1.9437990177694131e+00	
1.9337833447643624e-01	4.9330291497538239e-04	4.1666666666666664e-02	0.0000000000000000e+00	-2.3854183023358479e-02	1.9678744232036970e-03	5.8996305399179674e-02	9.3850144433656017e-04	4.5603937030001168e-01	5.3626203989304497e-03	7.3587579005221883e+01	1.1346690463098321e+00	7.3811594163656068e+01	1.8179630373871352e+00	
1.9337833447643624e-01	4.9330291497538239e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.0837850521967562e-02	1.8010892847602129e-03	5.5151393988701815e-02	7.5465746860398954e-04	4.5603937030001168e-01	5.3626203989304497e-03	8.5206670427099027e+01	1.3138273167798096e+00	8.5434524096650904e+01	1.9837768574035595e+00	
1.9337833447643624e-01	4.9330291497538239e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.6831043825816127e-04	1.6616275469154228e-03	5.1744071747398777e-02	6.2303422880091003e-04	4.5603937030001168e-01	5.3626203989304497e-03	9.6825761848976171e+01	1.4929855872497719e+00	9.6515537338999451e+01	2.4521249003983874e+00	
7.0819875708862626e-02	3.7125673738260835e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.8373913836753764e-02	1.6166602630068453e-03	9.9914216648579798e-03	1.9334178478859075e-04	3.4654620468757447e-01	4.1145236867431356e-03	6.8601304207316474e+01	8.9338749601913980e-01	6.8440108436488174e+01	2.0869786183100292e+00	
7.0819875708862626e-02	3.7125673738260835e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.3264294069127389e-02	1.5415050124886441e-03	8.9261062633938272e-03	1.6598755875915560e-04	3.4654620468757447e-01	4.1145236867431356e-03	8.1211838068955529e+01	1.0576131386697356e+00	8.1605225875451140e+01	2.2611091905922169e+00	
7.0819875708862626e-02	3.7125673738260835e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.0714509225999704e-05	1.4904614936222125e-03	7.9779900352070828e-03	1.4837042991531574e-04	3.4654620468757447e-01	4.1145236867431356e-03	9.3822371930594571e+01	1.2218387813203015e+00	9.4116774997389854e+01	2.5024015650345777e+00	
8.0421514721415607e-02	1.3981445224380156e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.9865899817467713e-02	1.2193449115582495e-03	1.4600636743558807e-02	1.6149809969131390e-04	3.4654620468757447e-01	4.1145236867431356e-03	6.8601304207316474e+01	8.9338749601913980e-01	6.7822964807705802e+01	1.3920577077176810e+00	
8.0421514721415607e-02	1.3981445224380156e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.4587492209856039e-02	1.2229894182275859e-03	1.3278872077352625e-02	1.3455994871244313e-04	3.4654620468757447e-01	4.1145236867431356e-03	8.1211838068955529e+01	1.0576131386697356e+00	8.1042574616008082e+01	1.5371392628728446e+00	
8.0421514721415607e-02	1.3981445224380156e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.1549414545370597e-03	1.2183216657217139e-03	1.2092024898661834e-02	1.1284079494540133e-04	3.4654620468757447e-01	4.1145236867431356e-03	9.3822371930594571e+01	1.2218387813203015e+00	9.3610837296863863e+01	1.6470681723448586e+00	
9.7837785912031322e-02	2.2532534280136465e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.9990076087203166e-02	9.9327708275660114e-04	2.4804023524549596e-02	2.3383158626876654e-04	3.4654620468757447e-01	4.1145236867431356e-03	6.8601304207316474e+01	8.9338749601913980e-01	6.9180732433923168e+01	1.0919840924881390e+00	
9.7837785912031322e-02	2.2532534280136465e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.4870029728096977e-02	9.4745156858996751e-04	2.2806975204302964e-02	1.8861379485238499e-04	3.4654620468757447e-01	4.1145236867431356e-03	8.1211838068955529e+01	1.0576131386697356e+00	8.2278738310969302e+01	1.4010053185756821e+00	
9.7837785912031322e-02	2.2532534280136465e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.4299500857326436e-03	9.1431133399174041e-04	2.1050763027908773e-02	1.5738178672984403e-04	3.4654620468757447e-01	4.1145236867431356e-03	9.3822371930594571e+01	1.2218387813203015e+00	9.4844454769165196e+01	1.7984749735547252e+00	

#dense#x3#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0040394870596302e+02	9.0630108246683179e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197446e-04	0.0000000000000000e+00	1.0042733738038370e+02	8.2406133949441429e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2132492312439489e-03	0.0000000000000000e+00	1.0045561717414560e+02	7.4653202700123069e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8198738468659234e-03	0.0000000000000000e+00	1.0048852339009449e+02	6.7350799784866044e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4264984624878978e-03	0.0000000000000000e+00	1.0052581083636488e+02	6.0480589852123217e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0331230781098723e-03	0.0000000000000000e+00	1.0056725114585589e+02	5.4026397970177307e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6397476937318467e-03	0.0000000000000000e+00	1.0061263061327442e+02	4.7974334407020169e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2463723093538212e-03	0.0000000000000000e+00	1.0066174842444330e+02	4.2313111444043443e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8529969249757957e-03	0.0000000000000000e+00	1.0071441518835518e+02	3.7034644032613366e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4596215405977701e-03	0.0000000000000000e+00	1.0077045170663061e+02	3.2135099426526490e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197446e-03	0.0000000000000000e+00	1.0082968793177410e+02	2.7616687128110295e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6728707718417190e-03	0.0000000000000000e+00	1.0089196207746350e+02	2.3490689826290363e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2794953874636935e-03	0.0000000000000000e+00	1.0095711985264583e+02	1.9782528729477855e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8861200030856671e-03	0.0000000000000000e+00	1.0102501379747679e+02	1.6539798105448023e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4927446187076424e-03	0.0000000000000000e+00	1.0109550270380528e+02	1.3842909681273980e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0993692343296177e-03	0.0000000000000000e+00	1.0116845110643035e+02	1.1810927464105452e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.7059938499515913e-03	0.0000000000000000e+00	1.0124372883405253e+02	1.0576855222546526e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0312618465573565e-02	0.0000000000000000e+00	1.0132121061092953e+02	1.0202154326441593e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0919243081195540e-02	0.0000000000000000e+00	1.0140077570187617e+02	1.0586378710464459e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1525867696817516e-02	0.0000000000000000e+00	1.0148230759453901e+02	1.1501926071674711e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2132492312439489e-02	0.0000000000000000e+00	1.0156569371390206e+02	1.2715850245966884e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2739116928061463e-02	0.0000000000000000e+00	1.0165082516480541e+02	1.4058358387667573e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3345741543683438e-02	0.0000000000000000e+00	1.0173759649892739e+02	1.5423517077598830e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3952366159305413e-02	0.0000000000000000e+00	1.0182590550322527e+02	1.6749281199509742e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4558990774927387e-02	0.0000000000000000e+00	1.0191565300727801e+02	1.8000313887260502e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5165615390549361e-02	0.0000000000000000e+00	1.0200674270734339e+02	1.9157071235356677e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5772240006171334e-02	0.0000000000000000e+00	1.0209908100525071e+02	2.0209419688018073e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6378864621793311e-02	0.0000000000000000e+00	1.0219257686050578e+02	2.1152950462765445e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6985489237415285e-02	0.0000000000000000e+00	1.0228714165420227e+02	2.1986821159038312e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7592113853037258e-02	0.0000000000000000e+00	1.0238268906351458e+02	2.2712461187368320e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8198738468659235e-02	0.0000000000000000e+00	1.0247913494570321e+02	2.3332774407191055e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8805363084281209e-02	0.0000000000000000e+00	1.0257639723069470e+02	2.3851634989294328e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9411987699903183e-02	0.0000000000000000e+00	1.0267439582141100e+02	2.4273560758643562e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0018612315525156e-02	0.0000000000000000e+00	1.0277305250112083e+02	2.4603496714713255e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0625236931147130e-02	0.0000000000000000e+00	1.0287229084716766e+02	2.4846668568507919e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1231861546769107e-02	0.0000000000000000e+00	1.0297203615050297e+02	2.5008481705777452e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1838486162391080e-02	0.0000000000000000e+00	1.0307221534051494e+02	2.5094450135003532e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2445110778013054e-02	0.0000000000000000e+00	1.0317275691469766e+02	2.5110145480329344e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3051735393635031e-02	0.0000000000000000e+00	1.0327359087275440e+02	2.5061159459477023e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3658360009257005e-02	0.0000000000000000e+00	1.0337464865476940e+02	2.4953075403521496e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4264984624878978e-02	0.0000000000000000e+00	1.0347586308312043e+02	2.4791445723817893e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4871609240500952e-02	0.0000000000000000e+00	1.0357716830783581e+02	2.4581773103136975e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5478233856122925e-02	0.0000000000000000e+00	1.0367849975512915e+02	2.4329493759612522e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6084858471744903e-02	0.0000000000000000e+00	1.0377979407886995e+02	2.4039961513243679e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6691483087366876e-02	0.0000000000000000e+00	1.0388098911477094e+02	2.3718431646187241e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7298107702988850e-02	0.0000000000000000e+00	1.0398202383709298e+02	2.3370043737761002e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7904732318610827e-02	0.0000000000000000e+00	1.0408283831768657e+02	2.2999802807276435e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8511356934232800e-02	0.0000000000000000e+00	1.0418337368720454e+02	2.2612558238880700e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9117981549854774e-02	0.0000000000000000e+00	1.0428357209833528e+02	2.2212980114038565e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9724606165476748e-02	0.0000000000000000e+00	1.0438337669091855e+02	2.1805532757017749e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0331230781098721e-02	0.0000000000000000e+00	1.0448273155881725e+02	2.1394445521204468e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0937855396720698e-02	0.0000000000000000e+00	1.0458158171842973e+02	2.0983681118865216e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1544480012342668e-02	0.0000000000000000e+00	1.0467987307873561e+02	2.0576902127056784e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2151104627964645e-02	0.0000000000000000e+00	1.0477755241277711e+02	2.0177436681314531e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2757729243586622e-02	0.0000000000000000e+00	1.0487456733048620e+02	1.9788244778488788e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3364353859208593e-02	0.0000000000000000e+00	1.0497086625277336e+02	1.9411887019562426e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3970978474830570e-02	0.0000000000000000e+00	1.0506639838680161e+02	1.9050497989402628e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4577603090452547e-02	0.0000000000000000e+00	1.0516111370237437e+02	1.8705766742084553e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5184227706074517e-02	0.0000000000000000e+00	1.0525496290937146e+02	1.8378926986241884e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5790852321696494e-02	0.0000000000000000e+00	1.0534789743617165e+02	1.8070759503609648e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6397476937318471e-02	0.0000000000000000e+00	1.0543986940900569e+02	1.7781609065873036e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7004101552940441e-02	0.0000000000000000e+00	1.0553083163218645e+02	1.7511417651176533e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7610726168562418e-02	0.0000000000000000e+00	1.0562073756916773e+02	1.7259775147432113e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8217350784184388e-02	0.0000000000000000e+00	1.0570954132438560e+02	1.7025988039370861e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8823975399806365e-02	0.0000000000000000e+00	1.0579719762584010e+02	1.6809165900166951e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9430600015428342e-02	0.0000000000000000e+00	1.0588366180837747e+02	1.6608324931725711e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0037224631050312e-02	0.0000000000000000e+00	1.0596888979763561e+02	1.6422507378190736e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0643849246672289e-02	0.0000000000000000e+00	1.0605283809461866e+02	1.6250915384935112e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1250473862294260e-02	0.0000000000000000e+00	1.0613546376086767e+02	1.6093057738309076e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1857098477916237e-02	0.0000000000000000e+00	1.0621672440419748e+02	1.5948907779327655e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2463723093538214e-02	0.0000000000000000e+00	1.0629657816497115e+02	1.5819070449498740e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3070347709160184e-02	0.0000000000000000e+00	1.0637498370288523e+02	1.5704955653140742e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3676972324782161e-02	0.0000000000000000e+00	1.0645190018424098e+02	1.5608953625217030e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4283596940404138e-02	0.0000000000000000e+00	1.0652728726967774e+02	1.5534605503336518e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4890221556026108e-02	0.0000000000000000e+00	1.0660110510234679e+02	1.5486758642765037e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5496846171648085e-02	0.0000000000000000e+00	1.0667331429650433e+02	1.5471691467846780e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6103470787270062e-02	0.0000000000000000e+00	1.0674387592650436e+02	1.5497187402215105e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6710095402892032e-02	0.0000000000000000e+00	1.0681275151617295e+02	1.5572533013119201e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7316720018514009e-02	0.0000000000000000e+00	1.0687990302854627e+02	1.5708414216844757e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7923344634135980e-02	0.0000000000000000e+00	1.0694529285595608e+02	1.5916689165933104e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8529969249757957e-02	0.0000000000000000e+00	1.0700888381044760e+02	1.6210029874028480e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9136593865379934e-02	0.0000000000000000e+00	1.0707063911451397e+02	1.6601447147872430e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9743218481001904e-02	0.0000000000000000e+00	1.0713052239213486e+02	1.7103741249781255e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0349843096623881e-02	0.0000000000000000e+00	1.0718849766010497e+02	1.7728945507019895e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0956467712245851e-02	0.0000000000000000e+00	1.0724452931964061e+02	1.8487841325617989e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1563092327867828e-02	0.0000000000000000e+00	1.0729858214825254e+02	1.9389613567268889e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2169716943489805e-02	0.0000000000000000e+00	1.0735062129187374e+02	2.0441686165846717e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2776341559111775e-02	0.0000000000000000e+00	1.0740061225723167e+02	2.1649739230843599e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3382966174733752e-02	0.0000000000000000e+00	1.0744852090445515e+02	2.3017874500710453e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3989590790355729e-02	0.0000000000000000e+00	1.0749431343990582e+02	2.4548876176834971e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4596215405977699e-02	0.0000000000000000e+00	1.0753795640922597e+02	2.6244511469139860e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5202840021599676e-02	0.0000000000000000e+00	1.0757941669059346e+02	2.8105825344852593e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5809464637221654e-02	0.0000000000000000e+00	1.0761866148817575e+02	3.0133399885668153e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6416089252843624e-02	0.0000000000000000e+00	1.0765565832577549e+02	3.2327564200554821e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7022713868465601e-02	0.0000000000000000e+00	1.0769037504065999e+02	3.4688552620385074e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7629338484087571e-02	0.0000000000000000e+00	1.0772277977756778e+02	3.7216616089955328e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8235963099709548e-02	0.0000000000000000e+00	1.0775284098288532e+02	3.9912094982541930e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8842587715331525e-02	0.0000000000000000e+00	1.0778052739898777e+02	4.2775462236605097e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9449212330953495e-02	0.0000000000000000e+00	1.0780580805873730e+02	4.5807344919330877e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0055836946575472e-02	0.0000000000000000e+00	1.0782865228013364e+02	4.9008530904338103e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197442e-02	0.0000000000000000e+00	1.0784902966111079e+02	5.2379965825568648e+00	

#dense#x3#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0993613971371965e-01	8.6210034920612827e+01	1.0846006760572857e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197446e-04	5.0993613971371965e-01	8.6233423595033528e+01	1.0025025176927754e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2132492312439489e-03	5.0993613971371965e-01	8.6261703388795397e+01	9.2510955862014814e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8198738468659234e-03	5.0993613971371965e-01	8.6294609604744295e+01	8.5221007486153972e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4264984624878978e-03	5.0993613971371965e-01	8.6331897051014693e+01	7.8361085942350259e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0331230781098723e-03	5.0993613971371965e-01	8.6373337360505701e+01	7.1913540626095251e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6397476937318467e-03	5.0993613971371965e-01	8.6418716827924243e+01	6.5862263163449732e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2463723093538212e-03	5.0993613971371965e-01	8.6467834639093127e+01	6.0192604951161881e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8529969249757957e-03	5.0993613971371965e-01	8.6520501403004999e+01	5.4891334993209213e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4596215405977701e-03	5.0993613971371965e-01	8.6576537921280419e+01	4.9946634904516403e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197446e-03	5.0993613971371965e-01	8.6635774146423941e+01	4.5348128691456369e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6728707718417190e-03	5.0993613971371965e-01	8.6698048292113313e+01	4.1086943998676695e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2794953874636935e-03	5.0993613971371965e-01	8.6763206067295656e+01	3.7155797953607133e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8861200030856671e-03	5.0993613971371965e-01	8.6831100012126612e+01	3.3549092789484418e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4927446187076424e-03	5.0993613971371965e-01	8.6901588918455104e+01	3.0262991377460131e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0993692343296177e-03	5.0993613971371965e-01	8.6974537321080149e+01	2.7295417229681846e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.7059938499515913e-03	5.0993613971371965e-01	8.7049815048702357e+01	2.4645884948016294e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0312618465573565e-02	5.0993613971371965e-01	8.7127296825579364e+01	2.2315018777676685e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0919243081195540e-02	5.0993613971371965e-01	8.7206861916525995e+01	2.0303578129257236e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1525867696817516e-02	5.0993613971371965e-01	8.7288393809188833e+01	1.8610828255529488e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2132492312439489e-02	5.0993613971371965e-01	8.7371779928551874e+01	1.7232249571346900e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2739116928061463e-02	5.0993613971371965e-01	8.7456911379455235e+01	1.6156925842741880e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3345741543683438e-02	5.0993613971371965e-01	8.7543682713577184e+01	1.5365398778559944e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3952366159305413e-02	5.0993613971371965e-01	8.7631991717875110e+01	1.4828998639327875e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4558990774927387e-02	5.0993613971371965e-01	8.7721739221927820e+01	1.4511288077785758e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5165615390549361e-02	5.0993613971371965e-01	8.7812828921993230e+01	1.4371342661388196e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5772240006171334e-02	5.0993613971371965e-01	8.7905167219900534e+01	1.4367759673684886e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6378864621793311e-02	5.0993613971371965e-01	8.7998663075155619e+01	1.4462145315297046e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6985489237415285e-02	5.0993613971371965e-01	8.8093227868852097e+01	1.4621348088984800e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7592113853037258e-02	5.0993613971371965e-01	8.8188775278164428e+01	1.4818371130557835e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8198738468659235e-02	5.0993613971371965e-01	8.8285221160353046e+01	1.5032301730592013e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8805363084281209e-02	5.0993613971371965e-01	8.8382483445344505e+01	1.5247685154674309e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9411987699903183e-02	5.0993613971371965e-01	8.8480482036060849e+01	1.5453680121310704e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0018612315525156e-02	5.0993613971371965e-01	8.8579138715770654e+01	1.5643201677325667e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0625236931147130e-02	5.0993613971371965e-01	8.8678377061817457e+01	1.5812151044805343e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1231861546769107e-02	5.0993613971371965e-01	8.8778122365152797e+01	1.5958765608121228e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1838486162391080e-02	5.0993613971371965e-01	8.8878301555164782e+01	1.6083087577425630e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2445110778013054e-02	5.0993613971371965e-01	8.8978843129347482e+01	1.6186535118686489e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3051735393635031e-02	5.0993613971371965e-01	8.9079677087404207e+01	1.6271555683656305e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3658360009257005e-02	5.0993613971371965e-01	8.9180734869419197e+01	1.6341342247707518e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4264984624878978e-02	5.0993613971371965e-01	8.9281949297770240e+01	1.6399596134538657e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4871609240500952e-02	5.0993613971371965e-01	8.9383254522485643e+01	1.6450323622144865e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5478233856122925e-02	5.0993613971371965e-01	8.9484585969778976e+01	1.6497656970982548e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6084858471744903e-02	5.0993613971371965e-01	8.9585880293519793e+01	1.6545693671085093e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6691483087366876e-02	5.0993613971371965e-01	8.9687075329420750e+01	1.6598350494757275e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7298107702988850e-02	5.0993613971371965e-01	8.9788110051742791e+01	1.6659231315364120e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7904732318610827e-02	5.0993613971371965e-01	8.9888924532336375e+01	1.6731509538781644e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8511356934232800e-02	5.0993613971371965e-01	8.9989459901854346e+01	1.6817827297983585e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9117981549854774e-02	5.0993613971371965e-01	9.0089658312985108e+01	1.6920214194797354e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9724606165476748e-02	5.0993613971371965e-01	9.0189462905568362e+01	1.7040028295675742e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0331230781098721e-02	5.0993613971371965e-01	9.0288817773467073e+01	1.7177921345304579e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0937855396720698e-02	5.0993613971371965e-01	9.0387667933079570e+01	1.7333828900029631e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1544480012342668e-02	5.0993613971371965e-01	9.0485959293385406e+01	1.7506984537265053e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2151104627964645e-02	5.0993613971371965e-01	9.0583638627426922e+01	1.7695955746006655e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2757729243586622e-02	5.0993613971371965e-01	9.0680653545136025e+01	1.7898697809995150e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3364353859208593e-02	5.0993613971371965e-01	9.0776952467423214e+01	1.8112621149784132e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3970978474830570e-02	5.0993613971371965e-01	9.0872484601451447e+01	1.8334667278560892e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4577603090452547e-02	5.0993613971371965e-01	9.0967199917024189e+01	1.8561388726925774e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5184227706074517e-02	5.0993613971371965e-01	9.1061049124021281e+01	1.8789028898564577e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5790852321696494e-02	5.0993613971371965e-01	9.1153983650821459e+01	1.9013598682693356e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6397476937318471e-02	5.0993613971371965e-01	9.1245955623655490e+01	1.9230947617109677e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7004101552940441e-02	5.0993613971371965e-01	9.1336917846836286e+01	1.9436828340369963e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7610726168562418e-02	5.0993613971371965e-01	9.1426823783817539e+01	1.9626953906897786e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8217350784184388e-02	5.0993613971371965e-01	9.1515627539035421e+01	1.9797048222089346e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8823975399806365e-02	5.0993613971371965e-01	9.1603283840489951e+01	1.9942890379867793e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9430600015428342e-02	5.0993613971371965e-01	9.1689748023027292e+01	2.0060354073353808e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0037224631050312e-02	5.0993613971371965e-01	9.1774976012285435e+01	2.0145443537163210e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0643849246672289e-02	5.0993613971371965e-01	9.1858924309268474e+01	2.0194327712574220e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1250473862294260e-02	5.0993613971371965e-01	9.1941549975517461e+01	2.0203374553669753e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1857098477916237e-02	5.0993613971371965e-01	9.2022810618847302e+01	2.0169187665702126e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2463723093538214e-02	5.0993613971371965e-01	9.2102664379620975e+01	2.0088647843635150e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3070347709160184e-02	5.0993613971371965e-01	9.2181069917535069e+01	1.9958962626184467e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3676972324782161e-02	5.0993613971371965e-01	9.2257986398890807e+01	1.9777727783261607e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4283596940404138e-02	5.0993613971371965e-01	9.2333373484327566e+01	1.9543005824824233e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4890221556026108e-02	5.0993613971371965e-01	9.2407191316996602e+01	1.9253428309861227e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5496846171648085e-02	5.0993613971371965e-01	9.2479400511154140e+01	1.8908331154269329e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6103470787270062e-02	5.0993613971371965e-01	9.2549962141154197e+01	1.8507935561282205e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6710095402892032e-02	5.0993613971371965e-01	9.2618837730822762e+01	1.8053591964303588e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7316720018514009e-02	5.0993613971371965e-01	9.2685989243196062e+01	1.7548110814072653e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7923344634135980e-02	5.0993613971371965e-01	9.2751379070605921e+01	1.6996212281018479e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8529969249757957e-02	5.0993613971371965e-01	9.2814970025097423e+01	1.6405136310549480e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9136593865379934e-02	5.0993613971371965e-01	9.2876725329163790e+01	1.5785462114544455e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9743218481001904e-02	5.0993613971371965e-01	9.2936608606784688e+01	1.5152184041524335e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0349843096623881e-02	5.0993613971371965e-01	9.2994583874754781e+01	1.4526059785769936e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0956467712245851e-02	5.0993613971371965e-01	9.3050615534290415e+01	1.3935148690594639e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1563092327867828e-02	5.0993613971371965e-01	9.3104668362902345e+01	1.3416231580434941e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2169716943489805e-02	5.0993613971371965e-01	9.3156707506523574e+01	1.3015398250693468e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2776341559111775e-02	5.0993613971371965e-01	9.3206698471881523e+01	1.2786596103872474e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3382966174733752e-02	5.0993613971371965e-01	9.3254607119104975e+01	1.2786832913253579e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3989590790355729e-02	5.0993613971371965e-01	9.3300399654555619e+01	1.3067885581061152e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4596215405977699e-02	5.0993613971371965e-01	9.3344042623875808e+01	1.3666989540046963e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5202840021599676e-02	5.0993613971371965e-01	9.3385502905243300e+01	1.4601019797782337e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5809464637221654e-02	5.0993613971371965e-01	9.3424747702825584e+01	1.5867185297805015e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6416089252843624e-02	5.0993613971371965e-01	9.3461744540425315e+01	1.7449008019744030e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7022713868465601e-02	5.0993613971371965e-01	9.3496461255309782e+01	1.9323691244348022e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7629338484087571e-02	5.0993613971371965e-01	9.3528865992217575e+01	2.1467808061931626e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8235963099709548e-02	5.0993613971371965e-01	9.3558927197535155e+01	2.3860453656260021e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8842587715331525e-02	5.0993613971371965e-01	9.3586613613637581e+01	2.6484412110404101e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9449212330953495e-02	5.0993613971371965e-01	9.3611894273387136e+01	2.9326192225866210e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0055836946575472e-02	5.0993613971371965e-01	9.3634738494783491e+01	3.2375572298385560e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197442e-02	5.0993613971371965e-01	9.3655115875760629e+01	3.5625012214535343e+00	

#dense#x3#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5603937030001168e-01	8.9051873654531136e+01	1.0463213094825154e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197446e-04	4.5603937030001168e-01	8.9075262328951823e+01	9.6397912874484355e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2132492312439489e-03	4.5603937030001168e-01	8.9103542122713705e+01	8.8631900390968816e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8198738468659234e-03	4.5603937030001168e-01	8.9136448338662603e+01	8.1312667550682534e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4264984624878978e-03	4.5603937030001168e-01	8.9173735784933029e+01	7.4420618548415840e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0331230781098723e-03	4.5603937030001168e-01	8.9215176094423995e+01	6.7937809552541051e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6397476937318467e-03	4.5603937030001168e-01	8.9260555561842565e+01	6.1847828441114263e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2463723093538212e-03	4.5603937030001168e-01	8.9309673373011421e+01	5.6135726777338730e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8529969249757957e-03	4.5603937030001168e-01	8.9362340136923308e+01	5.0788003146833454e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4596215405977701e-03	4.5603937030001168e-01	8.9418376655198756e+01	4.5792641381508741e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197446e-03	4.5603937030001168e-01	8.9477612880342264e+01	4.1139211630690653e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6728707718417190e-03	4.5603937030001168e-01	8.9539887026031622e+01	3.6819046774727333e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2794953874636935e-03	4.5603937030001168e-01	8.9605044801213950e+01	3.2825510673039160e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8861200030856671e-03	4.5603937030001168e-01	8.9672938746044920e+01	2.9154375940231043e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4927446187076424e-03	4.5603937030001168e-01	8.9743427652373427e+01	2.5804321415158582e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0993692343296177e-03	4.5603937030001168e-01	8.9816376054998472e+01	2.2777529528196117e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.7059938499515913e-03	4.5603937030001168e-01	8.9891653782620665e+01	2.0080283343860215e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0312618465573565e-02	4.5603937030001168e-01	8.9969135559497673e+01	1.7723284727937312e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0919243081195540e-02	4.5603937030001168e-01	9.0048700650444303e+01	1.5721089900981817e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1525867696817516e-02	4.5603937030001168e-01	9.0130232543107141e+01	1.4089637922329115e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2132492312439489e-02	4.5603937030001168e-01	9.0213618662470182e+01	1.2840738737381845e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2739116928061463e-02	4.5603937030001168e-01	9.0298750113373544e+01	1.1973538367302885e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3345741543683438e-02	4.5603937030001168e-01	9.0385521447495520e+01	1.1465972596323004e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3952366159305413e-02	4.5603937030001168e-01	9.0473830451793404e+01	1.1271862455118047e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4558990774927387e-02	4.5603937030001168e-01	9.0563577955846142e+01	1.1327111312170253e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5165615390549361e-02	4.5603937030001168e-01	9.0654667655911538e+01	1.1561850945142265e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5772240006171334e-02	4.5603937030001168e-01	9.0747005953818842e+01	1.1911692344047462e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6378864621793311e-02	4.5603937030001168e-01	9.0840501809073956e+01	1.2323898256897845e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6985489237415285e-02	4.5603937030001168e-01	9.0935066602770405e+01	1.2758681473802611e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7592113853037258e-02	4.5603937030001168e-01	9.1030614012082722e+01	1.3187761284561119e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8198738468659235e-02	4.5603937030001168e-01	9.1127059894271341e+01	1.3592023171543988e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8805363084281209e-02	4.5603937030001168e-01	9.1224322179262828e+01	1.3959256162778644e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9411987699903183e-02	4.5603937030001168e-01	9.1322320769979143e+01	1.4282309202669057e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0018612315525156e-02	4.5603937030001168e-01	9.1420977449688948e+01	1.4557700456236493e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0625236931147130e-02	4.5603937030001168e-01	9.1520215795735766e+01	1.4784605324194158e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1231861546769107e-02	4.5603937030001168e-01	9.1619961099071105e+01	1.4964130295421476e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1838486162391080e-02	4.5603937030001168e-01	9.1720140289083076e+01	1.5098792147252043e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2445110778013054e-02	4.5603937030001168e-01	9.1820681863265790e+01	1.5192140778336565e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3051735393635031e-02	4.5603937030001168e-01	9.1921515821322501e+01	1.5248480704347906e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3658360009257005e-02	4.5603937030001168e-01	9.2022573603337534e+01	1.5272659077911181e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4264984624878978e-02	4.5603937030001168e-01	9.2123788031688548e+01	1.5269897345138899e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4871609240500952e-02	4.5603937030001168e-01	9.2225093256403952e+01	1.5245650198775695e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5478233856122925e-02	4.5603937030001168e-01	9.2326424703697299e+01	1.5205480185923816e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6084858471744903e-02	4.5603937030001168e-01	9.2427719027438087e+01	1.5154939859656444e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6691483087366876e-02	4.5603937030001168e-01	9.2528914063339073e+01	1.5099456227972419e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7298107702988850e-02	4.5603937030001168e-01	9.2629948785661114e+01	1.5044214782295839e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7904732318610827e-02	4.5603937030001168e-01	9.2730763266254684e+01	1.4994042757387651e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8511356934232800e-02	4.5603937030001168e-01	9.2831298635772669e+01	1.4953293512082024e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9117981549854774e-02	4.5603937030001168e-01	9.2931497046903417e+01	1.4925735914254434e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9724606165476748e-02	4.5603937030001168e-01	9.3031301639486671e+01	1.4914454144815261e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0331230781098721e-02	4.5603937030001168e-01	9.3130656507385368e+01	1.4921764139214111e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0937855396720698e-02	4.5603937030001168e-01	9.3229506666997850e+01	1.4949152738908902e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1544480012342668e-02	4.5603937030001168e-01	9.3327798027303714e+01	1.4997244447009515e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2151104627964645e-02	4.5603937030001168e-01	9.3425477361345244e+01	1.5065798596640456e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2757729243586622e-02	4.5603937030001168e-01	9.3522492279054347e+01	1.5153737085165007e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3364353859208593e-02	4.5603937030001168e-01	9.3618791201341509e+01	1.5259200082969782e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3970978474830570e-02	4.5603937030001168e-01	9.3714323335369741e+01	1.5379624790715980e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4577603090452547e-02	4.5603937030001168e-01	9.3809038650942512e+01	1.5511840777757371e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5184227706074517e-02	4.5603937030001168e-01	9.3902887857939561e+01	1.5652174865904442e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5790852321696494e-02	4.5603937030001168e-01	9.3995822384739796e+01	1.5796558883785088e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6397476937318471e-02	4.5603937030001168e-01	9.4087794357573813e+01	1.5940634692809559e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7004101552940441e-02	4.5603937030001168e-01	9.4178756580754595e+01	1.6079852377787842e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7610726168562418e-02	4.5603937030001168e-01	9.4268662517735848e+01	1.6209559110234435e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8217350784184388e-02	4.5603937030001168e-01	9.4357466272953729e+01	1.6325077703955544e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8823975399806365e-02	4.5603937030001168e-01	9.4445122574408245e+01	1.6421775157612468e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9430600015428342e-02	4.5603937030001168e-01	9.4531586756945615e+01	1.6495122474531405e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0037224631050312e-02	4.5603937030001168e-01	9.4616814746203772e+01	1.6540747792665420e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0643849246672289e-02	4.5603937030001168e-01	9.4700763043186782e+01	1.6554485419242499e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1250473862294260e-02	4.5603937030001168e-01	9.4783388709435783e+01	1.6532423842597488e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1857098477916237e-02	4.5603937030001168e-01	9.4864649352765596e+01	1.6470956299333199e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2463723093538214e-02	4.5603937030001168e-01	9.4944503113539270e+01	1.6366838131751393e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3070347709160184e-02	4.5603937030001168e-01	9.5022908651453378e+01	1.6217256120557602e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3676972324782161e-02	4.5603937030001168e-01	9.5099825132809116e+01	1.6019916396132690e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4283596940404138e-02	4.5603937030001168e-01	9.5175212218245875e+01	1.5773159646225288e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4890221556026108e-02	4.5603937030001168e-01	9.5249030050914911e+01	1.5476115453100279e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5496846171648085e-02	4.5603937030001168e-01	9.5321239245072462e+01	1.5128912106265995e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6103470787270062e-02	4.5603937030001168e-01	9.5391800875072491e+01	1.4732964619627167e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6710095402892032e-02	4.5603937030001168e-01	9.5460676464741084e+01	1.4291372350346905e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7316720018514009e-02	4.5603937030001168e-01	9.5527827977114384e+01	1.3809468497474970e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7923344634135980e-02	4.5603937030001168e-01	9.5593217804524201e+01	1.3295575106191497e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8529969249757957e-02	4.5603937030001168e-01	9.5656808759015732e+01	1.2762022737391225e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9136593865379934e-02	4.5603937030001168e-01	9.5718564063082113e+01	1.2226476739479879e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9743218481001904e-02	4.5603937030001168e-01	9.5778447340703011e+01	1.1713533789700792e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0349843096623881e-02	4.5603937030001168e-01	9.5836422608673104e+01	1.1256342991174126e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0956467712245851e-02	4.5603937030001168e-01	9.5892454268208738e+01	1.0897582967646628e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1563092327867828e-02	4.5603937030001168e-01	9.5946507096820653e+01	1.0688527142915645e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2169716943489805e-02	4.5603937030001168e-01	9.5998546240441868e+01	1.0684627139158493e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2776341559111775e-02	4.5603937030001168e-01	9.6048537205799803e+01	1.0937109750651111e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3382966174733752e-02	4.5603937030001168e-01	9.6096445853023269e+01	1.1483058745725931e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3989590790355729e-02	4.5603937030001168e-01	9.6142238388473942e+01	1.2339081734942856e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4596215405977699e-02	4.5603937030001168e-01	9.6185881357794102e+01	1.3502111711236866e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5202840021599676e-02	4.5603937030001168e-01	9.6227341639161594e+01	1.4955877261270571e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5809464637221654e-02	4.5603937030001168e-01	9.6266586436743893e+01	1.6678563749792492e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6416089252843624e-02	4.5603937030001168e-01	9.6303583274343609e+01	1.8648399992927405e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7022713868465601e-02	4.5603937030001168e-01	9.6338299989228119e+01	2.0846501650904536e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7629338484087571e-02	4.5603937030001168e-01	9.6370704726135898e+01	2.3257740560118916e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8235963099709548e-02	4.5603937030001168e-01	9.6400765931453449e+01	2.5870586418187287e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8842587715331525e-02	4.5603937030001168e-01	9.6428452347555904e+01	2.8676558601140538e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9449212330953495e-02	4.5603937030001168e-01	9.6453733007305445e+01	3.1669613172979760e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0055836946575472e-02	4.5603937030001168e-01	9.6476577228701800e+01	3.4845596474476306e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197442e-02	4.5603937030001168e-01	9.6496954609678966e+01	3.8201801133638362e+00	

#dense#x3#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4654620468757447e-01	9.3848644161517882e+01	9.8439253736795287e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197446e-04	3.4654620468757447e-01	9.3872032835938597e+01	9.0183758002266092e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2132492312439489e-03	3.4654620468757447e-01	9.3900312629700466e+01	8.2394292793564929e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8198738468659234e-03	3.4654620468757447e-01	9.3933218845649364e+01	7.5049167535581018e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4264984624878978e-03	3.4654620468757447e-01	9.3970506291919790e+01	6.8128494762593830e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0331230781098723e-03	3.4654620468757447e-01	9.4011946601410756e+01	6.1614015467314500e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6397476937318467e-03	3.4654620468757447e-01	9.4057326068829326e+01	5.5488988379245683e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2463723093538212e-03	3.4654620468757447e-01	9.4106443879998167e+01	4.9738142457348742e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8529969249757957e-03	3.4654620468757447e-01	9.4159110643910054e+01	4.4347700561988432e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4596215405977701e-03	3.4654620468757447e-01	9.4215147162185502e+01	3.9305493773673206e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197446e-03	3.4654620468757447e-01	9.4274383387329010e+01	3.4601203384004995e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6728707718417190e-03	3.4654620468757447e-01	9.4336657533018354e+01	3.0226796644412617e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2794953874636935e-03	3.4654620468757447e-01	9.4401815308200710e+01	2.6177272462071524e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8861200030856671e-03	3.4654620468757447e-01	9.4469709253031667e+01	2.2451920505120397e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4927446187076424e-03	3.4654620468757447e-01	9.4540198159360173e+01	1.9056444366468526e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0993692343296177e-03	3.4654620468757447e-01	9.4613146561985232e+01	1.6006515541743538e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.7059938499515913e-03	3.4654620468757447e-01	9.4688424289607383e+01	1.3333483555177541e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0312618465573565e-02	3.4654620468757447e-01	9.4765906066484419e+01	1.1092294329042109e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0919243081195540e-02	3.4654620468757447e-01	9.4845471157431049e+01	9.3673089662894182e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1525867696817516e-02	3.4654620468757447e-01	9.4927003050093901e+01	8.2587659242459144e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2132492312439489e-02	3.4654620468757447e-01	9.5010389169456943e+01	7.8235372197585817e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2739116928061463e-02	3.4654620468757447e-01	9.5095520620360304e+01	7.9981096227171256e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3345741543683438e-02	3.4654620468757447e-01	9.5182291954482267e+01	8.6084906847685816e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3952366159305413e-02	3.4654620468757447e-01	9.5270600958780150e+01	9.4646978080696320e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4558990774927387e-02	3.4654620468757447e-01	9.5360348462832903e+01	1.0424527495969769e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5165615390549361e-02	3.4654620468757447e-01	9.5451438162898285e+01	1.1398916484071369e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5772240006171334e-02	3.4654620468757447e-01	9.5543776460805603e+01	1.2336218007194466e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6378864621793311e-02	3.4654620468757447e-01	9.5637272316060702e+01	1.3207635120302716e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6985489237415285e-02	3.4654620468757447e-01	9.5731837109757151e+01	1.3997831166153869e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7592113853037258e-02	3.4654620468757447e-01	9.5827384519069469e+01	1.4699443841758788e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8198738468659235e-02	3.4654620468757447e-01	9.5923830401258101e+01	1.5309936132470083e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8805363084281209e-02	3.4654620468757447e-01	9.6021092686249574e+01	1.5829766104817955e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9411987699903183e-02	3.4654620468757447e-01	9.6119091276965889e+01	1.6261298018426735e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0018612315525156e-02	3.4654620468757447e-01	9.6217747956675709e+01	1.6608137127865774e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0625236931147130e-02	3.4654620468757447e-01	9.6316986302722526e+01	1.6874712550335651e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1231861546769107e-02	3.4654620468757447e-01	9.6416731606057851e+01	1.7066009144126459e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1838486162391080e-02	3.4654620468757447e-01	9.6516910796069823e+01	1.7187391062940576e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2445110778013054e-02	3.4654620468757447e-01	9.6617452370252551e+01	1.7244482831546821e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3051735393635031e-02	3.4654620468757447e-01	9.6718286328309262e+01	1.7243086954671520e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3658360009257005e-02	3.4654620468757447e-01	9.6819344110324266e+01	1.7189124708177530e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4264984624878978e-02	3.4654620468757447e-01	9.6920558538675294e+01	1.7088591270122662e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4871609240500952e-02	3.4654620468757447e-01	9.7021863763390712e+01	1.6947519044953789e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5478233856122925e-02	3.4654620468757447e-01	9.7123195210684045e+01	1.6771944659733455e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6084858471744903e-02	3.4654620468757447e-01	9.7224489534424833e+01	1.6567876103509376e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6691483087366876e-02	3.4654620468757447e-01	9.7325684570325819e+01	1.6341257112238907e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7298107702988850e-02	3.4654620468757447e-01	9.7426719292647860e+01	1.6097926358028853e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7904732318610827e-02	3.4654620468757447e-01	9.7527533773241430e+01	1.5843569424256436e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8511356934232800e-02	3.4654620468757447e-01	9.7628069142759415e+01	1.5583662054920957e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9117981549854774e-02	3.4654620468757447e-01	9.7728267553890177e+01	1.5323403856235138e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9724606165476748e-02	3.4654620468757447e-01	9.7828072146473431e+01	1.5067642573495044e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0331230781098721e-02	3.4654620468757447e-01	9.7927427014372128e+01	1.4820790294307955e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0937855396720698e-02	3.4654620468757447e-01	9.8026277173984610e+01	1.4586734397863950e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1544480012342668e-02	3.4654620468757447e-01	9.8124568534290461e+01	1.4368747644175714e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2151104627964645e-02	3.4654620468757447e-01	9.8222247868332005e+01	1.4169403243015328e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2757729243586622e-02	3.4654620468757447e-01	9.8319262786041094e+01	1.3990501751304378e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3364353859208593e-02	3.4654620468757447e-01	9.8415561708328255e+01	1.3833016901658066e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3970978474830570e-02	3.4654620468757447e-01	9.8511093842356502e+01	1.3697066731933223e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4577603090452547e-02	3.4654620468757447e-01	9.8605809157929258e+01	1.3581914621043729e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5184227706074517e-02	3.4654620468757447e-01	9.8699658364926350e+01	1.3486002242311981e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5790852321696494e-02	3.4654620468757447e-01	9.8792592891726528e+01	1.3407013455242289e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6397476937318471e-02	3.4654620468757447e-01	9.8884564864560573e+01	1.3341965331550685e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7004101552940441e-02	3.4654620468757447e-01	9.8975527087741341e+01	1.3287320386883281e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7610726168562418e-02	3.4654620468757447e-01	9.9065433024722623e+01	1.3239113028143554e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8217350784184388e-02	3.4654620468757447e-01	9.9154236779940490e+01	1.3193083336003384e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8823975399806365e-02	3.4654620468757447e-01	9.9241893081395020e+01	1.3144812447988248e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9430600015428342e-02	3.4654620468757447e-01	9.9328357263932347e+01	1.3089855696279165e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0037224631050312e-02	3.4654620468757447e-01	9.9413585253190504e+01	1.3023871950396151e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0643849246672289e-02	3.4654620468757447e-01	9.9497533550173515e+01	1.2942750041485391e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1250473862294260e-02	3.4654620468757447e-01	9.9580159216422544e+01	1.2842735544645267e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1857098477916237e-02	3.4654620468757447e-01	9.9661419859752357e+01	1.2720563545554975e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2463723093538214e-02	3.4654620468757447e-01	9.9741273620526016e+01	1.2573605408730693e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3070347709160184e-02	3.4654620468757447e-01	9.9819679158440124e+01	1.2400040157244114e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3676972324782161e-02	3.4654620468757447e-01	9.9896595639795862e+01	1.2199064025411841e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4283596940404138e-02	3.4654620468757447e-01	9.9971982725232607e+01	1.1971155087699783e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4890221556026108e-02	3.4654620468757447e-01	1.0004580055790166e+02	1.1718413258806024e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5496846171648085e-02	3.4654620468757447e-01	1.0011800975205921e+02	1.1444998198736303e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6103470787270062e-02	3.4654620468757447e-01	1.0018857138205925e+02	1.1157685736107277e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6710095402892032e-02	3.4654620468757447e-01	1.0025744697172784e+02	1.0866550941509860e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7316720018514009e-02	3.4654620468757447e-01	1.0032459848410114e+02	1.0585751103530401e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7923344634135980e-02	3.4654620468757447e-01	1.0038998831151096e+02	1.0334306701728082e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8529969249757957e-02	3.4654620468757447e-01	1.0045357926600248e+02	1.0136646206485149e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9136593865379934e-02	3.4654620468757447e-01	1.0051533457006886e+02	1.0022502927371699e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9743218481001904e-02	3.4654620468757447e-01	1.0057521784768977e+02	1.0025625715188426e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0349843096623881e-02	3.4654620468757447e-01	1.0063319311565985e+02	1.0180912292390647e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0956467712245851e-02	3.4654620468757447e-01	1.0068922477519548e+02	1.0520217290612186e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1563092327867828e-02	3.4654620468757447e-01	1.0074327760380744e+02	1.1068058431181498e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2169716943489805e-02	3.4654620468757447e-01	1.0079531674742861e+02	1.1838950044369043e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2776341559111775e-02	3.4654620468757447e-01	1.0084530771278655e+02	1.2837406879640865e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3382966174733752e-02	3.4654620468757447e-01	1.0089321636001000e+02	1.4060211380972376e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3989590790355729e-02	3.4654620468757447e-01	1.0093900889546070e+02	1.5499579378702113e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4596215405977699e-02	3.4654620468757447e-01	1.0098265186478086e+02	1.7145974435485447e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5202840021599676e-02	3.4654620468757447e-01	1.0102411214614833e+02	1.8990009162979489e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5809464637221654e-02	3.4654620468757447e-01	1.0106335694373065e+02	2.1023452854517650e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6416089252843624e-02	3.4654620468757447e-01	1.0110035378133036e+02	2.3239607986746535e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7022713868465601e-02	3.4654620468757447e-01	1.0113507049621487e+02	2.5633325456642901e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7629338484087571e-02	3.4654620468757447e-01	1.0116747523312264e+02	2.8200850326946081e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8235963099709548e-02	3.4654620468757447e-01	1.0119753643844020e+02	3.0939610257930128e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8842587715331525e-02	3.4654620468757447e-01	1.0122522285454265e+02	3.3848003160011353e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9449212330953495e-02	3.4654620468757447e-01	1.0125050351429221e+02	3.6925208047472817e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0055836946575472e-02	3.4654620468757447e-01	1.0127334773568856e+02	4.0171026197543522e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197442e-02	3.4654620468757447e-01	1.0129372511666570e+02	4.3585751929134435e+00	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
9.9709376097883833e+01	1.0048334343039275e+02	9.9123382446867410e+01	1.0070922852971020e+02	9.9465047470574575e+01	1.0085781001479646e+02	9.8038348872224589e+01	9.9918350131499025e+01	9.8633543174899202e+01	1.0122246142998068e+02	9.7377603398883807e+01	1.0598427823627409e+02	1.0591076372463787e+02	9.8299229094572553e+01	1.0032646453624805e+02	

#ae#Y_extr
1.0040394870596302e+02	9.0630108246683179e+00	

#CH2_RED(smart_print)
0.068(33)	



==> isoQCD/Data/fit_Lsla/fit/MeV/non_analytic/M2_2GeV/m_l.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 9
Simultaneous fit of m_l (MeV)

[The fit converged for all jkf indices]
----------

#jkf#A0
1.1197572475622453e+00	1.1284417763069952e+00	1.1297350358018656e+00	1.0950508499544618e+00	1.0761599182876695e+00	1.1272048428083836e+00	1.1276743291306308e+00	1.0716321234099822e+00	1.0563184561876360e+00	1.0763677726259002e+00	1.0937183792739986e+00	1.0982904479958944e+00	1.0847899531334428e+00	1.0900256373049879e+00	1.1218770998056662e+00	

#ae#A0
1.0998029246393173e+00	8.8040633345577865e-02	

#jkf#c_fL
3.6079770196122971e+00	3.8274507452308026e-01	-6.6424285632854740e-02	3.3766825284852642e-01	8.9686614460234559e-01	1.7769495544388800e+00	-2.4744886497865153e+00	7.3388543109437308e+00	4.9657343944796164e+00	6.3958249699243845e+00	5.8386819796226153e+00	6.0813408027637674e+00	3.3726292071759114e+00	5.1476179043663857e+00	1.7996985750003697e-01	

#ae#c_fL
2.9187964358254805e+00	1.0757015545400574e+01	

#jkf#cl
2.3517502172594887e-03	1.8351774143793869e+00	1.9934121546809811e+00	-2.1299011490557568e-01	1.5401399817776013e-01	2.0026740538236325e+00	1.9357814557280639e+00	-8.3768726487464940e-01	4.9130544943956378e-01	5.2964231361506209e-01	2.1773406802886615e+00	6.0112240261452565e-01	2.5117737804379459e-01	3.7654603407858478e-01	1.6225159080353686e+00	

#ae#cl
8.6149224088949472e-01	3.5098921817656783e+00	

#jkf#ca2
-2.9890229716016185e-02	-2.6369625115809264e-01	-2.6290251217342742e-01	-2.1538321545287184e-01	-1.7442924197420223e-01	-2.6908072341790962e-01	-2.6229490804824346e-01	-1.0388077230205658e-01	-1.9726503792428182e-01	-2.0420478463431582e-01	1.5667313226365778e-01	1.8895316225338252e-01	-1.9021162481084461e-01	-2.0193145763828727e-01	4.5022566636508510e-01	

#ae#ca2
-1.0528791989122827e-01	7.6229246791838889e-01	

#jkf#c_l2_log
-1.3602937760463838e+00	-7.7195927603563552e-01	-7.8735108586529212e-01	-1.7364333592002923e+00	-1.8311208076236680e+00	-7.7306744887085221e-01	-7.6158086291372606e-01	-2.1604193501515492e+00	-2.0850060397170278e+00	-1.7038234086446478e+00	-1.4420878166016000e+00	-1.7704528325623063e+00	-1.7871414491507855e+00	-1.5738426818753306e+00	-1.1420820825360356e+00	

#ae#c_l2_log
-1.4457774851863423e+00	1.7721927136833677e+00	

#jkf#c_l2_a_log
6.5567837007294544e-02	8.2781196608404470e-04	2.2724776614771680e-02	-1.5889781838640040e+00	-1.9966550306974640e+00	4.1060029286486159e-02	5.0230141547724344e-02	-2.6598805698544190e+00	-1.2086595420144772e+00	-1.1569872955875664e+00	-4.7710740518112908e-02	-1.0699241041249150e+00	-1.8450764813919527e+00	-1.5791162851159468e+00	-3.0485539650648380e-01	

#ae#c_l2_a_log
-8.8516220221686537e-01	3.3158396157752725e+00	

#jkf#c_l_a2_log
1.8678806599215936e-01	6.6850984867272700e-02	6.4837245084406511e-02	1.2495131833478505e-01	1.3761464857015843e-01	6.6847711505121893e-02	6.4114652639658778e-02	1.8952335418905600e-01	1.0241107049027319e-01	1.0215739956210812e-01	2.5176258818270869e-01	2.8415098522217896e-01	1.2815313710222329e-01	1.2381208729949723e-01	3.0556646535933996e-01	

#ae#c_l_a2_log
1.4663611429339657e-01	2.9023518608209237e-01	

#jkf#c_l2_a
-9.9914690843144804e-01	-4.1983572611876258e-01	-7.3027901092039471e-01	-5.0244390260009482e+00	-7.1934273286440868e+00	-6.7664179020124282e-01	-7.6076980364199065e-01	-8.7615670503654588e+00	-6.8451305159985596e+00	-5.1627691437906966e+00	-6.6051659333776902e+00	-8.1609312241592171e+00	-7.0568459068128018e+00	-5.4215235950655849e+00	-5.6769427084706159e+00	

#ae#c_l2_a
-4.6330277114666334e+00	1.1001762998050362e+01	

#jkf#c_l_a2
-2.9845288626345751e-02	-2.6369625116185552e-01	-2.6290249278403760e-01	-2.1538296604618387e-01	-1.7546046048919009e-01	-2.6908072341591194e-01	-2.6229493646650565e-01	-1.0407027509430872e-01	-1.9726499781772461e-01	-2.3839952298575057e-01	1.2465048506332671e-01	1.2144531190566286e-01	-1.9021151928846716e-01	-2.0258638861004932e-01	-8.4816378361788416e-03	

#ae#c_l_a2
-1.4490544424356797e-01	4.8987462141800286e-01	

#jkf#CH2_RED
9.2289603259267869e-02	1.1181421857188324e-01	1.0353797692095086e-01	9.4333185473475661e-02	7.9031576496713857e-02	9.6096044940205849e-02	8.7274009143796932e-02	1.0649482594091919e-01	1.2183505241833080e-01	8.3246319176166789e-02	1.0377270098719456e-01	8.3175607898244699e-02	5.8770069184393960e-02	8.9055401753415517e-02	8.5220908437969603e-02	

#ae#CH2_RED
9.3063166706861961e-02	5.5276764834372015e-02	

#jkf#data_x_1
2.2202691555331705e-01	2.2212926867340635e-01	2.2197038380520340e-01	2.2189580862775998e-01	2.2204128922461008e-01	2.2193385201121169e-01	2.2184485676141333e-01	2.2189751050968545e-01	2.2204885329003948e-01	2.2223614606881212e-01	2.2193057811569292e-01	2.2220303905710143e-01	2.2192902275680745e-01	2.2199356047602006e-01	2.2204927525120635e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.2139817451830238e-02	5.1909835233467844e-02	5.1987448646063208e-02	5.1818065887595466e-02	5.1846225874452451e-02	5.2033379677680444e-02	5.2075974142522338e-02	5.1573266783561694e-02	5.1738319054228307e-02	5.1889935762148606e-02	5.1686207008465219e-02	5.2308441673096541e-02	5.2162306846358336e-02	5.1495827036494586e-02	5.1786519857296189e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_2
1.2392310418045478e-01	1.2397527869159521e-01	1.2393391581725352e-01	1.2399837275105127e-01	1.2400583589588858e-01	1.2390423980903661e-01	1.2346034707729178e-01	1.2407105354806254e-01	1.2384134150958202e-01	1.2397424762575739e-01	1.2388694245003935e-01	1.2393867873406522e-01	1.2394638868878811e-01	1.2396317484248694e-01	1.2401753357124903e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4092685605328507e-02	1.4199902068588243e-02	1.4060419188169797e-02	1.4078538555569772e-02	1.4038841977971943e-02	1.4148760769588972e-02	1.3862216620560731e-02	1.4171970173984534e-02	1.3929951576988859e-02	1.3974391351271920e-02	1.4027461582135269e-02	1.4138054799616617e-02	1.3964289495974166e-02	1.4067661022272592e-02	1.4067597582915699e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_3
1.4727005670181359e-01	1.4776217713222400e-01	1.4770274315203297e-01	1.4731465287702486e-01	1.4730959407226268e-01	1.4748897048941279e-01	1.4729596061937023e-01	1.4731987709003463e-01	1.4695845958848203e-01	1.4731259211664666e-01	1.4775468162381300e-01	1.4717585319702617e-01	1.4761867128199591e-01	1.4719034666319863e-01	1.4734235931421516e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.9559445433046413e-02	1.9445002331384922e-02	1.9575081587556900e-02	1.9690658207248281e-02	1.9682966774164094e-02	1.9655388205685090e-02	1.9636142210033833e-02	1.9519899196634723e-02	1.9558554402050975e-02	1.9498013165243237e-02	1.9425038748415658e-02	1.9490674861679092e-02	1.9625320621058744e-02	1.9504318478200010e-02	1.9657449149636498e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_4
1.4512522970132072e-01	1.4533600809659325e-01	1.4524371762567187e-01	1.4495220982364140e-01	1.4462923001032077e-01	1.4476689789947542e-01	1.4480744754040084e-01	1.4505998136550383e-01	1.4525702507950164e-01	1.4498735009259339e-01	1.4508778896151325e-01	1.4508208072318141e-01	1.4495255176743657e-01	1.4473807729582369e-01	1.4460365232144223e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.9752521806490050e-02	1.9907710041169327e-02	1.9749633848362834e-02	1.9918614723224575e-02	1.9630099395408315e-02	1.9520602401609556e-02	1.9867326632076555e-02	1.9914908482603463e-02	1.9751659571625318e-02	1.9867940594666379e-02	1.9910061849388479e-02	1.9993755571838530e-02	1.9756685142004238e-02	2.0006639324107137e-02	1.9727228098351431e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_5
1.4171672521127482e-01	1.4155843266815554e-01	1.4177875711520077e-01	1.4167071338862858e-01	1.4167987174778221e-01	1.4155855867697451e-01	1.4167983269442314e-01	1.4167647176408296e-01	1.4153130755601534e-01	1.4164324954144422e-01	1.4160932902702195e-01	1.4148497844553937e-01	1.4159263417087384e-01	1.4157777562372487e-01	1.4157803158135704e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9858154037827397e-02	2.0024497750314747e-02	1.9963410803315179e-02	1.9982470241141109e-02	1.9954704808394962e-02	1.9899140383539845e-02	1.9959643913631770e-02	2.0026720663235287e-02	1.9863253229164990e-02	1.9944905962240515e-02	1.9769041794424815e-02	1.9633750859816324e-02	1.9944977119024182e-02	1.9817635260919158e-02	2.0002722818273092e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_6
1.4185214611475297e-01	1.4198202714811478e-01	1.4199452998657666e-01	1.4194205382037922e-01	1.4211906044755018e-01	1.4217573575000342e-01	1.4201753705882036e-01	1.4196825817825018e-01	1.4188824879704309e-01	1.4202623549990862e-01	1.4217776865097703e-01	1.4215764324284472e-01	1.4210332224004069e-01	1.4207261544952099e-01	1.4213512485670898e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9529457287514568e-02	1.9499831494035766e-02	1.9595450464446423e-02	1.9692893641954836e-02	1.9630130139554267e-02	1.9619581164798391e-02	1.9635320164790995e-02	1.9574491907022616e-02	1.9589850181959460e-02	1.9535320266187053e-02	1.9606762207516837e-02	1.9703458669995788e-02	1.9591920637780248e-02	1.9605110652120866e-02	1.9625433017878287e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_7
1.4161720516708556e-01	1.4143401711083528e-01	1.4165162267982334e-01	1.4161810700724875e-01	1.4164397334240603e-01	1.4155832368642052e-01	1.4165561253465256e-01	1.4155997427709177e-01	1.4157590785440421e-01	1.4150008921955529e-01	1.4152159450708837e-01	1.4154244292874296e-01	1.4156713514293712e-01	1.4160759282637689e-01	1.4169281697011379e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9582035914731451e-02	1.9429021092008714e-02	1.9409668141301666e-02	1.9628196185232785e-02	1.9516316009589627e-02	1.9478127321589898e-02	1.9494930254479747e-02	1.9448715753483770e-02	1.9482682788749990e-02	1.9573341742099716e-02	1.9204341975823099e-02	1.9378813507820648e-02	1.9648553796417358e-02	1.9496218228837896e-02	1.9456406516102396e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_8
1.5725518101742231e-01	1.5736272746166405e-01	1.5715733110033686e-01	1.5734531532721305e-01	1.5721911172035175e-01	1.5732757669126698e-01	1.5713622628422436e-01	1.5729360258878866e-01	1.5731529337613312e-01	1.5734355811645709e-01	1.5742077257527551e-01	1.5726555237442569e-01	1.5733633502080138e-01	1.5729151556849716e-01	1.5727161592816968e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5517777297654066e-02	2.5553595996251822e-02	2.5443741630021721e-02	2.5497203862219320e-02	2.5483506737882633e-02	2.5593269255675760e-02	2.5393812492936693e-02	2.5485425911527429e-02	2.5688586624219259e-02	2.5547735726196133e-02	2.5492013862483134e-02	2.5597270976764008e-02	2.5509385132761846e-02	2.5493654465736648e-02	2.5399492167672857e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_9
1.7365267527488434e-01	1.7368296009896100e-01	1.7394953575101485e-01	1.7394502556676139e-01	1.7389548018396936e-01	1.7389107933139281e-01	1.7376925292789630e-01	1.7397727270805718e-01	1.7392364191041218e-01	1.7383539969013106e-01	1.7394640837702097e-01	1.7395502483381059e-01	1.7383705382218981e-01	1.7385459911123563e-01	1.7385963194884396e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.1686414503618317e-02	3.1245574803257327e-02	3.1427095740999410e-02	3.1932927718488519e-02	3.1685536101331541e-02	3.1699321703724082e-02	3.1283881292329757e-02	3.1541896779207927e-02	3.1749380756675549e-02	3.1579272929253555e-02	3.1700512047389259e-02	3.1380828748784936e-02	3.1480914957349136e-02	3.1621288966901723e-02	3.1817515986084975e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_10
1.9883768216867515e-01	1.9850412562146930e-01	1.9855749493769190e-01	1.9863557460440259e-01	1.9868458686187090e-01	1.9862437533800259e-01	1.9877528493384003e-01	1.9865070853519354e-01	1.9860306475572825e-01	1.9850725424218554e-01	1.9862168243953116e-01	1.9871295768970443e-01	1.9857947587225599e-01	1.9851883239461499e-01	1.9867231599714430e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.1947333594079914e-02	4.2086482225732573e-02	4.2029128347551528e-02	4.2162646900796692e-02	4.1819464602375823e-02	4.2036627024967813e-02	4.2296875471622315e-02	4.1978413897125429e-02	4.2016482166527591e-02	4.2031225479174712e-02	4.2030758140996070e-02	4.2275847383920824e-02	4.1903929007252275e-02	4.2057732545599802e-02	4.1940978625241231e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_11
1.0770589828491076e-01	1.0766336959020451e-01	1.0758337576343420e-01	1.0746979372318378e-01	1.0748898225494799e-01	1.0739141798831109e-01	1.0753982318316822e-01	1.0751082596107656e-01	1.0758748867257328e-01	1.0762407899740023e-01	1.0760224931753450e-01	1.0765981499820332e-01	1.0744723235785116e-01	1.0745100561275260e-01	1.0760968577303627e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2811501491836845e-02	1.2747730711608490e-02	1.2628025637425665e-02	1.2705455323621835e-02	1.2631732767698058e-02	1.2584371198055045e-02	1.2616564170494893e-02	1.2712828822646401e-02	1.2665219768993520e-02	1.2703659360479787e-02	1.2677387079620274e-02	1.2751748982222751e-02	1.2521239876084909e-02	1.2568177598710092e-02	1.2664672032199654e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_12
1.2489321535433739e-01	1.2503662662335374e-01	1.2488107665188715e-01	1.2499560782079745e-01	1.2503144135260627e-01	1.2502226889366017e-01	1.2507912003099408e-01	1.2494670645124294e-01	1.2481624825844953e-01	1.2493733438156897e-01	1.2494496052441685e-01	1.2496590340117517e-01	1.2499165261161677e-01	1.2501258253498715e-01	1.2495473812586821e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.8847640822471437e-02	1.8828143830934174e-02	1.8736095547766909e-02	1.8947583742223696e-02	1.8890780491914807e-02	1.8876817577645699e-02	1.8990016472989021e-02	1.8786219820082658e-02	1.8639499917894244e-02	1.8887390982909869e-02	1.8903816969469408e-02	1.8855483815573965e-02	1.8852790876550372e-02	1.8896614586699459e-02	1.8999218149756553e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_13
1.5481440900405699e-01	1.5480264316774267e-01	1.5481348955282417e-01	1.5481044326540258e-01	1.5483833729769506e-01	1.5483671713012137e-01	1.5474458062907154e-01	1.5478704162171364e-01	1.5476794495705570e-01	1.5485028900989395e-01	1.5478449267235830e-01	1.5485628039912178e-01	1.5479505507289298e-01	1.5480562286878916e-01	1.5479027354932470e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1594369180191838e-02	3.1563639881946694e-02	3.1474821569681219e-02	3.1404437379395293e-02	3.1425540940879820e-02	3.1492155494150645e-02	3.1371455310848645e-02	3.1471219171815695e-02	3.1329399893041121e-02	3.1732423519875250e-02	3.1451354928241596e-02	3.1659970111379977e-02	3.1465816287306173e-02	3.1359310703386184e-02	3.1670564524710815e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_14
1.8042084532141506e-01	1.8049918016351615e-01	1.8044005342243064e-01	1.8037977302864822e-01	1.8046914282015544e-01	1.8051913684637103e-01	1.8060251039826095e-01	1.8036455528781545e-01	1.8050717625919427e-01	1.8046282571715597e-01	1.8050535207259946e-01	1.8020169528471336e-01	1.8048257652275559e-01	1.8044743464200108e-01	1.8054070172974229e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.4817118972809003e-02	4.4497714717788649e-02	4.4589897858754578e-02	4.4737230308580143e-02	4.4488872066182190e-02	4.4592281522116750e-02	4.4884627061723935e-02	4.4865149515276863e-02	4.4834083044749590e-02	4.4791464331395033e-02	4.4421446240803387e-02	4.4628114413182526e-02	4.4490988299885854e-02	4.4670266657882318e-02	4.4675896269662181e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_15
1.9329553903377278e-01	1.9334392408092227e-01	1.9310580996959886e-01	1.9366611434616490e-01	1.9354543553484638e-01	1.9336652355099157e-01	1.9336980166062251e-01	1.9342123653652046e-01	1.9338215487768801e-01	1.9338417543292694e-01	1.9330670100082945e-01	1.9350660221510588e-01	1.9328079257706035e-01	1.9347833528829742e-01	1.9322187104119590e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.9751554603941886e-02	5.0063770558038873e-02	4.9673932020807568e-02	5.0029361818700158e-02	5.0244960533847492e-02	4.9435383613726631e-02	4.9711130762331288e-02	4.9969126927524393e-02	4.9507206280498040e-02	4.9596407395820157e-02	4.9065863045231951e-02	5.0263061496576882e-02	5.0256428333967068e-02	4.9702848177659124e-02	4.9740395919181300e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_16
7.0928112586770981e-02	7.0842848830160315e-02	7.0768202900493321e-02	7.0627752824389128e-02	7.0869894913278608e-02	7.0771032671207865e-02	7.0894121565088480e-02	7.0831633235228800e-02	7.0906512772313149e-02	7.0934432419794413e-02	7.0733666487597158e-02	7.0828977388415093e-02	7.0631134516630584e-02	7.0771388002773897e-02	7.0958424518797483e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9081534738334180e-03	7.9416948552771052e-03	8.0447128133124823e-03	7.9478936123928076e-03	7.9993251386431576e-03	7.9842622044782423e-03	7.9475310114958155e-03	8.0655240583889683e-03	8.0951203283250693e-03	7.9962929356959499e-03	7.9680772626775954e-03	7.9309291588054928e-03	7.8841664935881926e-03	7.8933583401987056e-03	8.0096323408671045e-03	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_17
8.0425468351621551e-02	8.0417960063133107e-02	8.0376670359514846e-02	8.0403606806374719e-02	8.0416448985801428e-02	8.0407490128348164e-02	8.0383306377930452e-02	8.0434959110503121e-02	8.0406268623930049e-02	8.0513561946030640e-02	8.0451869578428148e-02	8.0353040708882620e-02	8.0420270053223109e-02	8.0451430660875956e-02	8.0460369066636089e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2081017581173133e-02	1.1939406637530167e-02	1.2044191221118890e-02	1.1919780787988925e-02	1.2054371614867963e-02	1.2033525719323371e-02	1.2033058404117676e-02	1.2033122323646117e-02	1.1973622130528487e-02	1.1928423483743220e-02	1.1949783292424427e-02	1.1915453340804572e-02	1.2003445180459281e-02	1.1978038510121171e-02	1.1908393654499798e-02	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_18
9.7799943830513977e-02	9.7764363886709726e-02	9.7859731622730040e-02	9.7915614210188184e-02	9.7923497376787516e-02	9.7718703218730232e-02	9.7847616390340814e-02	9.7793223090514581e-02	9.7876058213446249e-02	9.7863445157359702e-02	9.7752746961199760e-02	9.7897669845406043e-02	9.7895871448706956e-02	9.7851093023253288e-02	9.7807210404582484e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1031590908044129e-02	2.0851069496155367e-02	2.0719885801050539e-02	2.0842253065473854e-02	2.0949504939601502e-02	2.0768832069913232e-02	2.0795027389195354e-02	2.0859673241840796e-02	2.0833762429594945e-02	2.0849323538171403e-02	2.0880434873663607e-02	2.0831939982581576e-02	2.0818083185159653e-02	2.0832814638187008e-02	2.0849166900086001e-02	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_y
3.4155847078765717e+01	3.4270940007347882e+01	3.4450932032109783e+01	3.4241268519353866e+01	3.4168992030546740e+01	3.4105552714837010e+01	3.4100757969446455e+01	3.4268483077404376e+01	3.4226545994153376e+01	3.3882359128425968e+01	3.4087423460768065e+01	3.4238214414725363e+01	3.4210742883377584e+01	3.3955386760299874e+01	3.3980961380362771e+01	
1.0246754123629715e+01	1.0281282002204364e+01	1.0335279609632936e+01	1.0272380555806160e+01	1.0250697609164023e+01	1.0231665814451102e+01	1.0230227390833937e+01	1.0280544923221314e+01	1.0267963798246013e+01	1.0164707738527790e+01	1.0226227038230419e+01	1.0271464324417607e+01	1.0263222865013274e+01	1.0186616028089963e+01	1.0194288414108831e+01	
1.3662338831506288e+01	1.3708376002939152e+01	1.3780372812843913e+01	1.3696507407741546e+01	1.3667596812218697e+01	1.3642221085934803e+01	1.3640303187778583e+01	1.3707393230961751e+01	1.3690618397661352e+01	1.3552943651370388e+01	1.3634969384307226e+01	1.3695285765890144e+01	1.3684297153351032e+01	1.3582154704119949e+01	1.3592384552145109e+01	
1.3662338831506288e+01	1.3708376002939152e+01	1.3780372812843913e+01	1.3696507407741546e+01	1.3667596812218697e+01	1.3642221085934803e+01	1.3640303187778583e+01	1.3707393230961751e+01	1.3690618397661352e+01	1.3552943651370388e+01	1.3634969384307226e+01	1.3695285765890144e+01	1.3684297153351032e+01	1.3582154704119949e+01	1.3592384552145109e+01	
1.3662338831506288e+01	1.3708376002939152e+01	1.3780372812843913e+01	1.3696507407741546e+01	1.3667596812218697e+01	1.3642221085934803e+01	1.3640303187778583e+01	1.3707393230961751e+01	1.3690618397661352e+01	1.3552943651370388e+01	1.3634969384307226e+01	1.3695285765890144e+01	1.3684297153351032e+01	1.3582154704119949e+01	1.3592384552145109e+01	
1.3662338831506288e+01	1.3708376002939152e+01	1.3780372812843913e+01	1.3696507407741546e+01	1.3667596812218697e+01	1.3642221085934803e+01	1.3640303187778583e+01	1.3707393230961751e+01	1.3690618397661352e+01	1.3552943651370388e+01	1.3634969384307226e+01	1.3695285765890144e+01	1.3684297153351032e+01	1.3582154704119949e+01	1.3592384552145109e+01	
1.3662338831506288e+01	1.3708376002939152e+01	1.3780372812843913e+01	1.3696507407741546e+01	1.3667596812218697e+01	1.3642221085934803e+01	1.3640303187778583e+01	1.3707393230961751e+01	1.3690618397661352e+01	1.3552943651370388e+01	1.3634969384307226e+01	1.3695285765890144e+01	1.3684297153351032e+01	1.3582154704119949e+01	1.3592384552145109e+01	
1.7077923539382859e+01	1.7135470003673941e+01	1.7225466016054892e+01	1.7120634259676933e+01	1.7084496015273370e+01	1.7052776357418505e+01	1.7050378984723228e+01	1.7134241538702188e+01	1.7113272997076688e+01	1.6941179564212984e+01	1.7043711730384032e+01	1.7119107207362681e+01	1.7105371441688792e+01	1.6977693380149937e+01	1.6990480690181386e+01	
2.0493508247259431e+01	2.0562564004408728e+01	2.0670559219265872e+01	2.0544761111612321e+01	2.0501395218328046e+01	2.0463331628902203e+01	2.0460454781667874e+01	2.0561089846442627e+01	2.0535927596492026e+01	2.0329415477055580e+01	2.0452454076460839e+01	2.0542928648835215e+01	2.0526445730026548e+01	2.0373232056179926e+01	2.0388576828217662e+01	
2.7324677663012576e+01	2.7416752005878305e+01	2.7560745625687826e+01	2.7393014815483092e+01	2.7335193624437395e+01	2.7284442171869607e+01	2.7280606375557166e+01	2.7414786461923502e+01	2.7381236795322703e+01	2.7105887302740776e+01	2.7269938768614452e+01	2.7390571531780289e+01	2.7368594306702065e+01	2.7164309408239898e+01	2.7184769104290218e+01	
1.0049375049485556e+01	1.0063681393176831e+01	1.0106144215306756e+01	1.0057095800976821e+01	1.0050759660761551e+01	1.0022655982321087e+01	1.0036637452467581e+01	1.0080414197624494e+01	1.0019739824338920e+01	9.9828443881126940e+00	1.0016280781710341e+01	1.0070098280280380e+01	1.0046084066894510e+01	9.9810502861413131e+00	1.0002994539039706e+01	
1.4069125069279778e+01	1.4089153950447562e+01	1.4148601901429460e+01	1.4079934121367552e+01	1.4071063525066172e+01	1.4031718375249522e+01	1.4051292433454615e+01	1.4112579876674291e+01	1.4027635754074488e+01	1.3975982143357770e+01	1.4022793094394476e+01	1.4098137592392531e+01	1.4064517693652316e+01	1.3973470400597837e+01	1.4004192354655588e+01	
2.2108625108868221e+01	2.2140099064989023e+01	2.2233517273674867e+01	2.2125610762149005e+01	2.2111671253675411e+01	2.2049843161106391e+01	2.2080602395428677e+01	2.2176911234773890e+01	2.2043427613545621e+01	2.1962257653847924e+01	2.2035817719762747e+01	2.2154216216616835e+01	2.2101384947167922e+01	2.1958310629510887e+01	2.2006587985887350e+01	
3.0148125148456668e+01	3.0191044179530486e+01	3.0318432645920272e+01	3.0171287402930467e+01	3.0152278982284653e+01	3.0067967946963257e+01	3.0109912357402745e+01	3.0241242592873483e+01	3.0059219473016761e+01	2.9948533164338080e+01	3.0048842345131018e+01	3.0210294840841140e+01	3.0138252200683532e+01	2.9943150858423937e+01	3.0008983617119117e+01	
3.4167875168250887e+01	3.4216516736801225e+01	3.4360890332042977e+01	3.4194125723321200e+01	3.4172582846589272e+01	3.4077030339891699e+01	3.4124567338389781e+01	3.4273408271923280e+01	3.4067115402752329e+01	3.3941670919583160e+01	3.4055354657815158e+01	3.4238334152953293e+01	3.4156685827441336e+01	3.3935570972880463e+01	3.4010181432735003e+01	
7.9538677451514443e+00	7.9533967450072423e+00	7.9973029998329341e+00	7.9406874308442665e+00	7.9596199729885262e+00	7.9392362286423666e+00	7.9370849475894216e+00	7.9763174552160940e+00	7.9428595693123309e+00	7.8858185998767345e+00	7.9320185279350923e+00	7.9464166829539860e+00	7.9506553236995767e+00	7.8998666652245007e+00	7.9016094902510980e+00	
1.0605156993535259e+01	1.0604528993342990e+01	1.0663070666443913e+01	1.0587583241125689e+01	1.0612826630651369e+01	1.0585648304856489e+01	1.0582779930119228e+01	1.0635089940288125e+01	1.0590479425749773e+01	1.0514424799835647e+01	1.0576024703913458e+01	1.0595222243938649e+01	1.0600873764932768e+01	1.0533155553632668e+01	1.0535479320334797e+01	
1.5907735490302889e+01	1.5906793490014485e+01	1.5994605999665868e+01	1.5881374861688533e+01	1.5919239945977052e+01	1.5878472457284733e+01	1.5874169895178843e+01	1.5952634910432188e+01	1.5885719138624662e+01	1.5771637199753469e+01	1.5864037055870185e+01	1.5892833365907972e+01	1.5901310647399153e+01	1.5799733330449001e+01	1.5803218980502196e+01	

#plot#xiexiyeyytheyth
2.2200869067881915e-01	4.1032399660706725e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.1896771395684098e-02	8.1634984690051680e-04	5.0993613971371965e-01	6.3649332106795126e-03	3.4156293830128320e+01	5.2122634239644094e-01	3.3989450774364791e+01	1.0248581022377281e+00	
1.2392269701284014e-01	5.0537890550057547e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4054849491395842e-02	3.3638622938026325e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.0246888149038497e+01	1.5636790271893264e-01	1.0392624746557955e+01	2.8728147425974965e-01	
1.4738779972797020e-01	8.3767915689330751e-04	5.0000000000000003e-02	0.0000000000000000e+00	1.9568263558135901e-02	3.1283100446005354e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.3662517532051329e+01	2.0849053695857550e-01	1.3603570531832359e+01	2.3513582618701617e-01	
1.4497528322029471e-01	8.2100516934119295e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.9818359165528415e-02	4.8933412662781231e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.3662517532051329e+01	2.0849053695857550e-01	1.3730978412486124e+01	3.5956199765760616e-01	
1.4162244461416662e-01	2.8332314541470473e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9909668643017558e-02	3.8648993981611936e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.3662517532051329e+01	2.0849053695857550e-01	1.3771918127842243e+01	3.1900397644954409e-01	
1.4204082048276614e-01	3.7514634920851977e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9602334126503761e-02	1.9926278695700042e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.3662517532051329e+01	2.0849053695857550e-01	1.3588581574346417e+01	2.4789348620452772e-01	
1.4158309435031888e-01	2.4572377421409251e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9481824615217913e-02	3.9428961187384123e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.3662517532051329e+01	2.0849053695857550e-01	1.3517070573120167e+01	2.8377212375853522e-01	
1.5728944767673517e-01	2.7486791169327088e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5513098142666887e-02	2.7638760522408023e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.7078146915064160e+01	2.6061317119822047e-01	1.7121989660783971e+01	3.2679903151465395e-01	
1.7386500276910541e-01	3.5511905098512334e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.1588824202359735e-02	7.0681139924528885e-04	5.0993613971371965e-01	6.3649332106795126e-03	2.0493776298076995e+01	3.1273580543786528e-01	2.0872910949063876e+01	5.2946558649600883e-01	
1.9863236109282070e-01	3.4587348086707100e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.2040928360864309e-02	4.6261045932411722e-04	5.0993613971371965e-01	6.3649332106795126e-03	2.7325035064102657e+01	4.1698107391715100e-01	2.7520965769966111e+01	4.9524845764368308e-01	
1.0755566949857255e-01	3.3513397271171976e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2666020988113215e-02	2.7791150235709775e-04	4.5603937030001168e-01	5.3626203989304497e-03	1.0039057061242570e+01	1.2740374046613073e-01	1.0087825290167089e+01	2.3314535983959675e-01	
1.2496729886779745e-01	2.4746087486499508e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.8862540906992152e-02	3.3432524586140698e-04	4.5603937030001168e-01	5.3626203989304497e-03	1.4054679885739597e+01	1.7836523665258541e-01	1.3764760015143098e+01	1.7949796998933415e-01	
1.5480650801320434e-01	1.1033169115095672e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1497765259790061e-02	4.3926985973308534e-04	4.5603937030001168e-01	5.3626203989304497e-03	2.2085925534733654e+01	2.8028822902549255e-01	2.1680075189350998e+01	3.6348789904490070e-01	
1.8045619730111834e-01	3.3588503721217015e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.4665676752052873e-02	5.4843725167810612e-04	4.5603937030001168e-01	5.3626203989304497e-03	3.0117171183727706e+01	3.8221122139839703e-01	3.0384266717727709e+01	4.8114325006873543e-01	
1.9337833447643624e-01	4.9330291497538239e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.9800762099190196e-02	1.2257298212859542e-03	4.5603937030001168e-01	5.3626203989304497e-03	3.4132794008224742e+01	4.3317271758484915e-01	3.3888401584460155e+01	9.8652500687011624e-01	
7.0819875708862626e-02	3.7125673738260835e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.9744449351986726e-03	2.2404642101965565e-04	3.4654620468757447e-01	4.1145236867431356e-03	7.9411172256350406e+00	1.0403728906044682e-01	8.0405353165443945e+00	1.9586185388788835e-01	
8.0421514721415607e-02	1.3981445224380156e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1986375592156482e-02	2.0829073110712232e-04	3.4654620468757447e-01	4.1145236867431356e-03	1.0588156300846720e+01	1.3871638541392911e-01	1.0467005148046505e+01	2.1840306469911977e-01	
9.7837785912031322e-02	2.2532534280136465e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.0847557497247930e-02	2.5979236532263543e-04	3.4654620468757447e-01	4.1145236867431356e-03	1.5882234451270081e+01	2.0807457812089364e-01	1.6071904491422945e+01	2.4983184881998541e-01	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9069202404774410e+00	1.7275043943811366e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684097e-04	0.0000000000000000e+00	4.2213949160358251e+00	1.7989620885152885e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136819e-03	0.0000000000000000e+00	4.5375863800330452e+00	1.8657295232078724e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705228e-03	0.0000000000000000e+00	4.8554652264064302e+00	1.9285730200769091e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273639e-03	0.0000000000000000e+00	5.1750039521860787e+00	1.9882698159481912e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842050e-03	0.0000000000000000e+00	5.4961767259258156e+00	2.0456090355110931e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410456e-03	0.0000000000000000e+00	5.8189591960090485e+00	2.1013911016121703e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978867e-03	0.0000000000000000e+00	6.1433283301651747e+00	2.1564255358995743e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547278e-03	0.0000000000000000e+00	6.4692622797656325e+00	2.2115271293582944e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-03	0.0000000000000000e+00	6.7967402640449475e+00	2.2675105221835676e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684100e-03	0.0000000000000000e+00	7.1257424705260179e+00	2.3251833214186113e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.7086448535252510e-03	0.0000000000000000e+00	7.4562499687591250e+00	2.3853379946069356e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2276125674820913e-03	0.0000000000000000e+00	7.7882446351013543e+00	2.4487428950805948e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7465802814389323e-03	0.0000000000000000e+00	8.1217090867287833e+00	2.5161328817271039e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2655479953957734e-03	0.0000000000000000e+00	8.4566266234291838e+00	2.5882000734401028e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7845157093526145e-03	0.0000000000000000e+00	8.7929811759979248e+00	2.6655853081549169e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.3034834233094556e-03	0.0000000000000000e+00	9.1307572602743718e+00	2.7488708469392026e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.8224511372662958e-03	0.0000000000000000e+00	9.4699399360254013e+00	2.8385747735775768e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3414188512231378e-03	0.0000000000000000e+00	9.8105147700174182e+00	2.9351473993505928e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8603865651799780e-03	0.0000000000000000e+00	1.0152467802726539e+01	3.0389698109244034e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136820e-02	0.0000000000000000e+00	1.0495785518224098e+01	3.1503545215287232e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0898321993093660e-02	0.0000000000000000e+00	1.0840454816845970e+01	3.2695480267515914e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1417289707050502e-02	0.0000000000000000e+00	1.1186462990312815e+01	3.3967349456142898e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1936257421007342e-02	0.0000000000000000e+00	1.1533797699016603e+01	3.5320433555578085e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2455225134964183e-02	0.0000000000000000e+00	1.1882446951228967e+01	3.6755509074907311e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2974192848921024e-02	0.0000000000000000e+00	1.2232399084020541e+01	3.8272913271952208e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3493160562877865e-02	0.0000000000000000e+00	1.2583642745708433e+01	3.9872609604508208e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4012128276834707e-02	0.0000000000000000e+00	1.2936166879672950e+01	4.1554250880184040e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4531095990791547e-02	0.0000000000000000e+00	1.3289960709404708e+01	4.3317238111042045e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5050063704748389e-02	0.0000000000000000e+00	1.3645013724660480e+01	4.5160773788342556e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705229e-02	0.0000000000000000e+00	1.4001315668620750e+01	4.7083908906665134e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6087999132662071e-02	0.0000000000000000e+00	1.4358856525954682e+01	4.9085583556585488e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6606966846618911e-02	0.0000000000000000e+00	1.4717626511708891e+01	5.1164661265938582e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7125934560575751e-02	0.0000000000000000e+00	1.5077616060945942e+01	5.3319957512205196e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7644902274532592e-02	0.0000000000000000e+00	1.5438815819066578e+01	5.5550262971958320e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8163869988489435e-02	0.0000000000000000e+00	1.5801216632756839e+01	5.7854362139587179e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8682837702446276e-02	0.0000000000000000e+00	1.6164809541507339e+01	6.0231047957995743e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9201805416403116e-02	0.0000000000000000e+00	1.6529585769657583e+01	6.2679133076913629e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9720773130359956e-02	0.0000000000000000e+00	1.6895536718922724e+01	6.5197458304638034e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0239740844316800e-02	0.0000000000000000e+00	1.7262653961364627e+01	6.7784898757492618e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273640e-02	0.0000000000000000e+00	1.7630929232772665e+01	7.0440368145799070e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1277676272230480e-02	0.0000000000000000e+00	1.8000354426422952e+01	7.3162821570920644e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1796643986187320e-02	0.0000000000000000e+00	1.8370921587187826e+01	7.5951257148076357e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2315611700144160e-02	0.0000000000000000e+00	1.8742622905969721e+01	7.8804716715746193e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2834579414101004e-02	0.0000000000000000e+00	1.9115450714436115e+01	8.1722285845397202e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3353547128057844e-02	0.0000000000000000e+00	1.9489397480034199e+01	8.4703093324731826e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3872514842014685e-02	0.0000000000000000e+00	1.9864455801265798e+01	8.7746310253562521e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4391482555971525e-02	0.0000000000000000e+00	2.0240618403204724e+01	9.0851148862920772e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4910450269928365e-02	0.0000000000000000e+00	2.0617878133240314e+01	9.4016861144572239e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5429417983885209e-02	0.0000000000000000e+00	2.0996227957032087e+01	9.7242737358960862e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842049e-02	0.0000000000000000e+00	2.1375660954661811e+01	1.0052810447411500e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.6467353411798889e-02	0.0000000000000000e+00	2.1756170316970522e+01	1.0387232457559359e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.6986321125755729e-02	0.0000000000000000e+00	2.2137749342068467e+01	1.0727479327761678e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.7505288839712573e-02	0.0000000000000000e+00	2.2520391432007589e+01	1.1073493815765434e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.8024256553669413e-02	0.0000000000000000e+00	2.2904090089606473e+01	1.1425221723055150e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.8543224267626253e-02	0.0000000000000000e+00	2.3288838915418538e+01	1.1782611747340896e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.9062191981583094e-02	0.0000000000000000e+00	2.3674631604835113e+01	1.2145615340870886e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.9581159695539934e-02	0.0000000000000000e+00	2.4061461945315347e+01	1.2514186575025574e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.0100127409496778e-02	0.0000000000000000e+00	2.4449323813735855e+01	1.2888282011431189e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.0619095123453618e-02	0.0000000000000000e+00	2.4838211173853072e+01	1.3267860579666564e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410458e-02	0.0000000000000000e+00	2.5228118073872217e+01	1.3652883461511813e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.1657030551367302e-02	0.0000000000000000e+00	2.5619038644116866e+01	1.4043313981600734e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.2175998265324142e-02	0.0000000000000000e+00	2.6010967094793635e+01	1.4439117504273629e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.2694965979280982e-02	0.0000000000000000e+00	2.6403897713847002e+01	1.4840261336386333e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.3213933693237822e-02	0.0000000000000000e+00	2.6797824864899294e+01	1.5246714635803955e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.3732901407194663e-02	0.0000000000000000e+00	2.7192742985271593e+01	1.5658448325290468e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.4251869121151503e-02	0.0000000000000000e+00	2.7588646584081179e+01	1.6075435011501129e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.4770836835108343e-02	0.0000000000000000e+00	2.7985530240411784e+01	1.6497648908783600e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.5289804549065183e-02	0.0000000000000000e+00	2.8383388601552905e+01	1.6925065767499010e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.5808772263022030e-02	0.0000000000000000e+00	2.8782216381304721e+01	1.7357662806581993e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978871e-02	0.0000000000000000e+00	2.9182008358345417e+01	1.7795418650070194e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.6846707690935711e-02	0.0000000000000000e+00	2.9582759374657989e+01	1.8238313267345658e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.7365675404892551e-02	0.0000000000000000e+00	2.9984464334013488e+01	1.8686327916843877e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.7884643118849391e-02	0.0000000000000000e+00	3.0387118200508169e+01	1.9139445092998708e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.8403610832806231e-02	0.0000000000000000e+00	3.0790715997152002e+01	1.9597648476208145e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.8922578546763072e-02	0.0000000000000000e+00	3.1195252804506119e+01	2.0060922885614856e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.9441546260719912e-02	0.0000000000000000e+00	3.1600723759367007e+01	2.0529254234513554e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.9960513974676752e-02	0.0000000000000000e+00	3.2007124053495339e+01	2.1002629488206157e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.0479481688633599e-02	0.0000000000000000e+00	3.2414448932387366e+01	2.1481036624138743e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.0998449402590439e-02	0.0000000000000000e+00	3.2822693694087100e+01	2.1964464594168733e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547280e-02	0.0000000000000000e+00	3.3231853688037468e+01	2.2452903288816142e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.2036384830504120e-02	0.0000000000000000e+00	3.3641924313968687e+01	2.2946343503367959e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.2555352544460960e-02	0.0000000000000000e+00	3.4052901020822318e+01	2.3444776905712108e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.3074320258417800e-02	0.0000000000000000e+00	3.4464779305709548e+01	2.3948196005785172e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.3593287972374641e-02	0.0000000000000000e+00	3.4877554712902082e+01	2.4456594126530034e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.4112255686331481e-02	0.0000000000000000e+00	3.5291222832854629e+01	2.4969965376262993e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.4631223400288321e-02	0.0000000000000000e+00	3.5705779301257181e+01	2.5488304622360372e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.5150191114245168e-02	0.0000000000000000e+00	3.6121219798116435e+01	2.6011607466179472e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.5669158828202008e-02	0.0000000000000000e+00	3.6537540046864756e+01	2.6539870219135659e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.6188126542158849e-02	0.0000000000000000e+00	3.6954735813495809e+01	2.7073089879863588e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-02	0.0000000000000000e+00	3.7372802905725713e+01	2.7611264112393643e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.7226061970072529e-02	0.0000000000000000e+00	3.7791737172178792e+01	2.8154391225282467e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.7745029684029369e-02	0.0000000000000000e+00	3.8211534501596901e+01	2.8702470151638799e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.8263997397986209e-02	0.0000000000000000e+00	3.8632190822071408e+01	2.9255500429991033e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.8782965111943050e-02	0.0000000000000000e+00	3.9053702100297180e+01	2.9813482185946381e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.9301932825899890e-02	0.0000000000000000e+00	3.9476064340847437e+01	3.0376416114594931e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.9820900539856730e-02	0.0000000000000000e+00	3.9899273585468833e+01	3.0944303463615777e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.0339868253813577e-02	0.0000000000000000e+00	4.0323325912396200e+01	3.1517146017044801e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.0858835967770417e-02	0.0000000000000000e+00	4.0748217435685895e+01	3.2094946079666502e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.1377803681727258e-02	0.0000000000000000e+00	4.1173944304567371e+01	3.2677706461995233e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684098e-02	0.0000000000000000e+00	4.1600502702812072e+01	3.3265430465813979e+00	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0993613971371965e-01	2.9572884445938765e+00	3.4485506402473048e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684097e-04	5.0993613971371965e-01	3.2087083684032383e+00	3.4866401196510555e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136819e-03	5.0993613971371965e-01	3.4623809656954005e+00	3.5098373139580663e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705228e-03	5.0993613971371965e-01	3.7182157691089954e+00	3.5194503210865569e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273639e-03	5.0993613971371965e-01	3.9761313192556371e+00	3.5166577639683033e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842050e-03	5.0993613971371965e-01	4.2360537076046647e+00	3.5025316668793849e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410456e-03	5.0993613971371965e-01	4.4979154289725063e+00	3.4780554876643216e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978867e-03	5.0993613971371965e-01	4.7616544642629277e+00	3.4441386085037945e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547278e-03	5.0993613971371965e-01	5.0272135375184206e+00	3.4016282024300604e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-03	5.0993613971371965e-01	5.2945395070360979e+00	3.3513191372832590e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684100e-03	5.0993613971371965e-01	5.5635828610615761e+00	3.2939624058990941e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.7086448535252510e-03	5.0993613971371965e-01	5.8342972961032213e+00	3.2302724522713727e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2276125674820913e-03	5.0993613971371965e-01	6.1066393612742580e+00	3.1609336802480709e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7465802814389323e-03	5.0993613971371965e-01	6.3805681559564782e+00	3.0866063723801035e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2655479953957734e-03	5.0993613971371965e-01	6.6560450709370231e+00	3.0079322040418821e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7845157093526145e-03	5.0993613971371965e-01	6.9330335652997848e+00	2.9255395063337430e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.3034834233094556e-03	5.0993613971371965e-01	7.2114989729604968e+00	2.8400484062255843e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.8224511372662958e-03	5.0993613971371965e-01	7.4914083339620303e+00	2.7520759500566899e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3414188512231378e-03	5.0993613971371965e-01	7.7727302465932793e+00	2.6622412928697525e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8603865651799780e-03	5.0993613971371965e-01	8.0554347371328632e+00	2.5711710064017052e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136820e-02	5.0993613971371965e-01	8.3394931445989080e+00	2.4795045168418456e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0898321993093660e-02	5.0993613971371965e-01	8.6248780183462390e+00	2.3878996217908774e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1417289707050502e-02	5.0993613971371965e-01	8.9115630267198469e+00	2.2970379440760139e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1936257421007342e-02	5.0993613971371965e-01	9.1995228752693894e+00	2.2076300460233830e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2455225134964183e-02	5.0993613971371965e-01	9.4887332332696204e+00	2.1204197387598400e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2974192848921024e-02	5.0993613971371965e-01	9.7791706674871222e+00	2.0361868679360445e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3493160562877865e-02	5.0993613971371965e-01	1.0070812582294739e+01	1.9557475426645030e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4012128276834707e-02	5.0993613971371965e-01	1.0363637165367534e+01	1.8799504275217191e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4531095990791547e-02	5.0993613971371965e-01	1.0657623338304498e+01	1.8096674141324595e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5050063704748389e-02	5.0993613971371965e-01	1.0952750711611985e+01	1.7457768732090498e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705229e-02	5.0993613971371965e-01	1.1248999543562061e+01	1.6891379779185356e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6087999132662071e-02	5.0993613971371965e-01	1.1546350702503821e+01	1.6405555375006403e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6606966846618911e-02	5.0993613971371965e-01	1.1844785632260713e+01	1.6007365548827432e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7125934560575751e-02	5.0993613971371965e-01	1.2144286320293585e+01	1.5702422108604963e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7644902274532592e-02	5.0993613971371965e-01	1.2444835268348942e+01	1.5494415953470353e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8163869988489435e-02	5.0993613971371965e-01	1.2746415465346118e+01	1.5384752054022469e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8682837702446276e-02	5.0993613971371965e-01	1.3049010362286189e+01	1.5372358912376385e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9201805416403116e-02	5.0993613971371965e-01	1.3352603848990960e+01	1.5453720651909031e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9720773130359956e-02	5.0993613971371965e-01	1.3657180232501931e+01	1.5623132797486033e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0239740844316800e-02	5.0993613971371965e-01	1.3962724216988427e+01	1.5873134309666329e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273640e-02	5.0993613971371965e-01	1.4269220885030276e+01	1.6195036658514869e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1277676272230480e-02	5.0993613971371965e-01	1.4576655680155206e+01	1.6579464840208469e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1796643986187320e-02	5.0993613971371965e-01	1.4885014390523320e+01	1.7016841972171312e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2315611700144160e-02	5.0993613971371965e-01	1.5194283133662516e+01	1.7497777188741245e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2834579414101004e-02	5.0993613971371965e-01	1.5504448342168203e+01	1.8013344276363899e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3353547128057844e-02	5.0993613971371965e-01	1.5815496750289293e+01	1.8555258679662376e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3872514842014685e-02	5.0993613971371965e-01	1.6127415381330223e+01	1.9115971375113891e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4391482555971525e-02	5.0993613971371965e-01	1.6440191535805326e+01	1.9688701326115521e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4910450269928365e-02	5.0993613971371965e-01	1.6753812780287923e+01	2.0267426672897915e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5429417983885209e-02	5.0993613971371965e-01	1.7068266936901907e+01	2.0846851050911588e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842049e-02	5.0993613971371965e-01	1.7383542073408218e+01	2.1422357204069303e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6467353411798889e-02	5.0993613971371965e-01	1.7699626493843056e+01	2.1989956279481035e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6986321125755729e-02	5.0993613971371965e-01	1.8016508729668239e+01	2.2546238200420021e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7505288839712573e-02	5.0993613971371965e-01	1.8334177531397742e+01	2.3088326334491546e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8024256553669413e-02	5.0993613971371965e-01	1.8652621860667473e+01	2.3613838181233418e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8543224267626253e-02	5.0993613971371965e-01	1.8971830882717985e+01	2.4120852835557369e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9062191981583094e-02	5.0993613971371965e-01	1.9291793959262556e+01	2.4607885389182871e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9581159695539934e-02	5.0993613971371965e-01	1.9612500641715059e+01	2.5073868089060997e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0100127409496778e-02	5.0993613971371965e-01	1.9933940664754299e+01	2.5518137888078685e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0619095123453618e-02	5.0993613971371965e-01	2.0256103940203236e+01	2.5940429933583031e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410458e-02	5.0993613971371965e-01	2.0578980551203149e+01	2.6340876498025295e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1657030551367302e-02	5.0993613971371965e-01	2.0902560746664541e+01	2.6720010831939167e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2175998265324142e-02	5.0993613971371965e-01	2.1226834935977628e+01	2.7078775390678461e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2694965979280982e-02	5.0993613971371965e-01	2.1551793683966824e+01	2.7418533837482667e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3213933693237822e-02	5.0993613971371965e-01	2.1877427706074684e+01	2.7741086145054361e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3732901407194663e-02	5.0993613971371965e-01	2.2203727863761742e+01	2.8048685997785427e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4251869121151503e-02	5.0993613971371965e-01	2.2530685160109769e+01	2.8344059531819371e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4770836835108343e-02	5.0993613971371965e-01	2.2858290735616805e+01	2.8630424238649482e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5289804549065183e-02	5.0993613971371965e-01	2.3186535864173152e+01	2.8911506603609283e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5808772263022030e-02	5.0993613971371965e-01	2.3515411949208140e+01	2.9191556764258220e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978871e-02	5.0993613971371965e-01	2.3844910519998418e+01	2.9475358176354649e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6846707690935711e-02	5.0993613971371965e-01	2.4175023228128961e+01	2.9768230000524754e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7365675404892551e-02	5.0993613971371965e-01	2.4505741844098441e+01	3.0076019718990832e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7884643118849391e-02	5.0993613971371965e-01	2.4837058254061620e+01	3.0405083421202833e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8403610832806231e-02	5.0993613971371965e-01	2.5168964456701275e+01	3.0762251332296947e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8922578546763072e-02	5.0993613971371965e-01	2.5501452560223171e+01	3.1154776572203424e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9441546260719912e-02	5.0993613971371965e-01	2.5834514779467806e+01	3.1590265884358815e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9960513974676752e-02	5.0993613971371965e-01	2.6168143433132840e+01	3.2076592184524511e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0479481688633599e-02	5.0993613971371965e-01	2.6502330941100958e+01	3.2621790217376179e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0998449402590439e-02	5.0993613971371965e-01	2.6837069821867747e+01	3.3233938261649271e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547280e-02	5.0993613971371965e-01	2.7172352690064844e+01	3.3921030504907157e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2036384830504120e-02	5.0993613971371965e-01	2.7508172254073749e+01	3.4690846167231215e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2555352544460960e-02	5.0993613971371965e-01	2.7844521313725942e+01	3.5550822421399308e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3074320258417800e-02	5.0993613971371965e-01	2.8181392758085284e+01	3.6507938410059121e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3593287972374641e-02	5.0993613971371965e-01	2.8518779563308854e+01	3.7568617078493166e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4112255686331481e-02	5.0993613971371965e-01	2.8856674790582623e+01	3.8738650154735571e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4631223400288321e-02	5.0993613971371965e-01	2.9195071584128552e+01	4.0023149603815023e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5150191114245168e-02	5.0993613971371965e-01	2.9533963169279843e+01	4.1426526565108684e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5669158828202008e-02	5.0993613971371965e-01	2.9873342850621452e+01	4.2952496504712800e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6188126542158849e-02	5.0993613971371965e-01	3.0213204010192772e+01	4.4604107397872544e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-02	5.0993613971371965e-01	3.0553540105749953e+01	4.6383786419813278e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7226061970072529e-02	5.0993613971371965e-01	3.0894344669085243e+01	4.8293399954939681e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7745029684029369e-02	5.0993613971371965e-01	3.1235611304400784e+01	5.0334321696993933e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8263997397986209e-02	5.0993613971371965e-01	3.1577333686734733e+01	5.2507504077292022e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8782965111943050e-02	5.0993613971371965e-01	3.1919505560437436e+01	5.4813549051229493e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9301932825899890e-02	5.0993613971371965e-01	3.2262120737695554e+01	5.7252775219685215e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9820900539856730e-02	5.0993613971371965e-01	3.2605173097102202e+01	5.9825279216123872e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0339868253813577e-02	5.0993613971371965e-01	3.2948656582271227e+01	6.2530990149806842e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0858835967770417e-02	5.0993613971371965e-01	3.3292565200493833e+01	6.5369716603563688e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1377803681727258e-02	5.0993613971371965e-01	3.3636893021435895e+01	6.8341186221237826e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684098e-02	5.0993613971371965e-01	3.3981634175874333e+01	7.1445078292332875e-01	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5603937030001168e-01	3.1471398424503048e+00	2.8864027654488084e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684097e-04	4.5603937030001168e-01	3.4110494934962308e+00	2.9171154353724382e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136819e-03	4.5603937030001168e-01	3.6770816661633821e+00	2.9348259284844624e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705228e-03	4.5603937030001168e-01	3.9451572600863645e+00	2.9406524046977722e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273639e-03	4.5603937030001168e-01	4.2152048159213695e+00	2.9356097225524158e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842050e-03	4.5603937030001168e-01	4.4871592968441627e+00	2.9206279968135601e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410456e-03	4.5603937030001168e-01	4.7609611268126626e+00	2.8965673757383514e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978867e-03	4.5603937030001168e-01	5.0365554201405844e+00	2.8642300774426904e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547278e-03	4.5603937030001168e-01	5.3138913561670815e+00	2.8243704234379252e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-03	4.5603937030001168e-01	5.5929216657200778e+00	2.7777034086188762e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684100e-03	4.5603937030001168e-01	5.8736022049368026e+00	2.7249122135197401e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.7086448535252510e-03	4.5603937030001168e-01	6.1558915982171261e+00	2.6666549737901862e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2276125674820913e-03	4.5603937030001168e-01	6.4397509365176901e+00	2.6035710591848316e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7465802814389323e-03	4.5603937030001168e-01	6.7251435204099108e+00	2.5362870702948087e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2655479953957734e-03	4.5603937030001168e-01	7.0120346396919881e+00	2.4654227288057903e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7845157093526145e-03	4.5603937030001168e-01	7.3003913831117142e+00	2.3915968104459270e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.3034834233094556e-03	4.5603937030001168e-01	7.5901824730918355e+00	2.3154332432483749e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.8224511372662958e-03	4.5603937030001168e-01	7.8813781213702150e+00	2.2375674605585177e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3414188512231378e-03	4.5603937030001168e-01	8.1739499022552380e+00	2.1586530495688311e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8603865651799780e-03	4.5603937030001168e-01	8.4678706408118973e+00	2.0793686600901176e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136820e-02	4.5603937030001168e-01	8.7631143137779670e+00	2.0004250186801167e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0898321993093660e-02	4.5603937030001168e-01	9.0596559613939665e+00	1.9225717097904302e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1417289707050502e-02	4.5603937030001168e-01	9.3574716086379901e+00	1.8466031155941587e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1936257421007342e-02	4.5603937030001168e-01	9.6565381946043072e+00	1.7733625311723938e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2455225134964183e-02	4.5603937030001168e-01	9.9568335089657669e+00	1.7037429923462843e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2974192848921024e-02	4.5603937030001168e-01	1.0258336134624232e+01	1.6386828163218431e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3493160562877865e-02	4.5603937030001168e-01	1.0561025395788297e+01	1.5791533930082494e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4012128276834707e-02	4.5603937030001168e-01	1.0864881310829256e+01	1.5261366362487463e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4531095990791547e-02	4.5603937030001168e-01	1.1169884549358757e+01	1.4805900985720247e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5050063704748389e-02	4.5603937030001168e-01	1.1476016393049310e+01	1.4433994907862444e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705229e-02	4.5603937030001168e-01	1.1783258699783676e+01	1.4153214133507289e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6087999132662071e-02	4.5603937030001168e-01	1.2091593870774084e+01	1.3969230531012489e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6606966846618911e-02	4.5603937030001168e-01	1.2401004820338500e+01	1.3885290871335496e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7125934560575751e-02	4.5603937030001168e-01	1.2711474948060964e+01	1.3901871441477279e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7644902274532592e-02	4.5603937030001168e-01	1.3022988113096332e+01	1.4016604746528233e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8163869988489435e-02	4.5603937030001168e-01	1.3335528610409076e+01	1.4224503011996664e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8682837702446276e-02	4.5603937030001168e-01	1.3649081148760288e+01	1.4518430101790530e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9201805416403116e-02	4.5603937030001168e-01	1.3963630830278762e+01	1.4889719942712981e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9720773130359956e-02	4.5603937030001168e-01	1.4279163131470435e+01	1.5328824563703458e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0239740844316800e-02	4.5603937030001168e-01	1.4595663885536698e+01	1.5825896051430130e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273640e-02	4.5603937030001168e-01	1.4913119265886113e+01	1.6371246653233371e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1277676272230480e-02	4.5603937030001168e-01	1.5231515770736380e+01	1.6955670876927309e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1796643986187320e-02	4.5603937030001168e-01	1.5550840208714133e+01	1.7570641393515571e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2315611700144160e-02	4.5603937030001168e-01	1.5871079685369637e+01	1.8208404489424646e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2834579414101004e-02	4.5603937030001168e-01	1.6192221590531798e+01	1.8862003861412163e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3353547128057844e-02	4.5603937030001168e-01	1.6514253586436205e+01	1.9525258323723677e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3872514842014685e-02	4.5603937030001168e-01	1.6837163596565450e+01	2.0192713311606270e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4391482555971525e-02	4.5603937030001168e-01	1.7160939795146852e+01	2.0859580247054521e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4910450269928365e-02	4.5603937030001168e-01	1.7485570597257677e+01	2.1521672955834720e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5429417983885209e-02	4.5603937030001168e-01	1.7811044649492601e+01	2.2175346676521859e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842049e-02	4.5603937030001168e-01	1.8137350821152342e+01	2.2817442680807151e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6467353411798889e-02	4.5603937030001168e-01	1.8464478195915856e+01	2.3445239890616382e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6986321125755729e-02	4.5603937030001168e-01	1.8792416063961962e+01	2.4056413882864361e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7505288839712573e-02	4.5603937030001168e-01	1.9121153914508966e+01	2.4649003109891762e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8024256553669413e-02	4.5603937030001168e-01	1.9450681428743827e+01	2.5221381877948340e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8543224267626253e-02	4.5603937030001168e-01	1.9780988473114462e+01	2.5772239509742595e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9062191981583094e-02	4.5603937030001168e-01	2.0112065092961096e+01	2.6300565098141854e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9581159695539934e-02	4.5603937030001168e-01	2.0443901506464606e+01	2.6805637290486317e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0100127409496778e-02	4.5603937030001168e-01	2.0776488098891345e+01	2.7287018597829538e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0619095123453618e-02	4.5603937030001168e-01	2.1109815417115662e+01	2.7744553782970344e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410458e-02	4.5603937030001168e-01	2.1443874164402839e+01	2.8178371934692870e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1657030551367302e-02	4.5603937030001168e-01	2.1778655195436343e+01	2.8588891876417027e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2175998265324142e-02	4.5603937030001168e-01	2.2114149511574585e+01	2.8976830580976543e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2694965979280982e-02	4.5603937030001168e-01	2.2450348256323476e+01	2.9343214266305728e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3213933693237822e-02	4.5603937030001168e-01	2.2787242711012052e+01	2.9689391826383060e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3732901407194663e-02	4.5603937030001168e-01	2.3124824290659252e+01	3.0017050205455548e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4251869121151503e-02	4.5603937030001168e-01	2.3463084540021097e+01	3.0328231248802134e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4770836835108343e-02	4.5603937030001168e-01	2.3802015129807835e+01	3.0625349458321377e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5289804549065183e-02	4.5603937030001168e-01	2.4141607853061618e+01	3.0911209945391482e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5808772263022030e-02	4.5603937030001168e-01	2.4481854621686004e+01	3.1189025707888213e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978871e-02	4.5603937030001168e-01	2.4822747463118745e+01	3.1462433167727105e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6846707690935711e-02	4.5603937030001168e-01	2.5164278517140481e+01	3.1735504698785000e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7365675404892551e-02	4.5603937030001168e-01	2.5506440032811827e+01	3.2012756668302200e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7884643118849391e-02	4.5603937030001168e-01	2.5849224365532368e+01	3.2299151330839299e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8403610832806231e-02	4.5603937030001168e-01	2.6192623974215110e+01	3.2600090784427793e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8922578546763072e-02	4.5603937030001168e-01	2.6536631418570494e+01	3.2921401163131658e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9441546260719912e-02	4.5603937030001168e-01	2.6881239356494561e+01	3.3269305343818056e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9960513974676752e-02	4.5603937030001168e-01	2.7226440541555892e+01	3.3650382732020701e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0479481688633599e-02	4.5603937030001168e-01	2.7572227820576618e+01	3.4071515198100805e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0998449402590439e-02	4.5603937030001168e-01	2.7918594131302772e+01	3.4539818975525871e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547280e-02	4.5603937030001168e-01	2.8265532500159811e+01	3.5062563290509829e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2036384830504120e-02	4.5603937030001168e-01	2.8613036040089128e+01	3.5647077605786143e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2555352544460960e-02	4.5603937030001168e-01	2.8961097948461841e+01	3.6300650524032524e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3074320258417800e-02	4.5603937030001168e-01	2.9309711505066215e+01	3.7030424462026690e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3593287972374641e-02	4.5603937030001168e-01	2.9658870070165278e+01	3.7843291009765645e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4112255686331481e-02	4.5603937030001168e-01	3.0008567082621585e+01	3.8745792276068186e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4631223400288321e-02	4.5603937030001168e-01	3.0358796058085844e+01	3.9744033388656352e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5150191114245168e-02	4.5603937030001168e-01	3.0709550587246920e+01	4.0843610635619437e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5669158828202008e-02	4.5603937030001168e-01	3.1060824334140094e+01	4.2049558572963713e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6188126542158849e-02	4.5603937030001168e-01	3.1412611034511421e+01	4.3366317930940157e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-02	4.5603937030001168e-01	3.1764904494235495e+01	4.4797724536053884e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7226061970072529e-02	4.5603937030001168e-01	3.2117698587784410e+01	4.6347017943529206e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7745029684029369e-02	4.5603937030001168e-01	3.2470987256745879e+01	4.8016867230904348e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8263997397986209e-02	4.5603937030001168e-01	3.2824764508388213e+01	4.9809410556689054e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8782965111943050e-02	4.5603937030001168e-01	3.3179024414270472e+01	5.1726304679504398e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9301932825899890e-02	4.5603937030001168e-01	3.3533761108895668e+01	5.3768780631853397e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9820900539856730e-02	4.5603937030001168e-01	3.3888968788405585e+01	5.5937702066274331e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0339868253813577e-02	4.5603937030001168e-01	3.4244641709315204e+01	5.8233623332371587e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0858835967770417e-02	4.5603937030001168e-01	3.4600774187285374e+01	6.0656844992043613e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1377803681727258e-02	4.5603937030001168e-01	3.4957360595932236e+01	6.3207465144575292e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684098e-02	4.5603937030001168e-01	3.5314395365671743e+01	6.5885425545264786e-01	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4654620468757447e-01	3.4676994442339022e+00	2.0434344359038298e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684097e-04	3.4654620468757447e-01	3.7527424361846076e+00	2.0674708659265142e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136819e-03	3.4654620468757447e-01	4.0396970484243759e+00	2.0814650163566104e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705228e-03	3.4654620468757447e-01	4.3285036968952513e+00	2.0862372714825148e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273639e-03	3.4654620468757447e-01	4.6191081099228235e+00	2.0825502330031442e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842050e-03	3.4654620468757447e-01	4.9114605150694537e+00	2.0711206949145458e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410456e-03	3.4654620468757447e-01	5.2055149931156448e+00	2.0526297145600475e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978867e-03	3.4654620468757447e-01	5.5012289572754085e+00	2.0277313987743209e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547278e-03	3.4654620468757447e-01	5.7985627279171608e+00	1.9970608657502606e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-03	3.4654620468757447e-01	6.0974791812636271e+00	1.9612417397756426e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684100e-03	3.4654620468757447e-01	6.3979434562001201e+00	1.9208934655726620e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.7086448535252510e-03	3.4654620468757447e-01	6.6999227073004031e+00	1.8766386764887502e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2276125674820913e-03	3.4654620468757447e-01	7.0033858950307604e+00	1.8291108036809015e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7465802814389323e-03	3.4654620468757447e-01	7.3083036061696580e+00	1.7789620588930746e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2655479953957734e-03	3.4654620468757447e-01	7.6146478990153641e+00	1.7268718459690691e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7845157093526145e-03	3.4654620468757447e-01	7.9223921691041053e+00	1.6735555356530740e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.3034834233094556e-03	3.4654620468757447e-01	8.2315110320336267e+00	1.6197733481902238e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.8224511372662958e-03	3.4654620468757447e-01	8.5419802206564590e+00	1.5663387970791673e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3414188512231378e-03	3.4654620468757447e-01	8.8537764944261372e+00	1.5141257238210304e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8603865651799780e-03	3.4654620468757447e-01	9.1668775590857745e+00	1.4640723827134580e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136820e-02	3.4654620468757447e-01	9.4812619952094135e+00	1.4171803503435673e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0898321993093660e-02	3.4654620468757447e-01	9.7969091943622004e+00	1.3745053711412394e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1417289707050502e-02	3.4654620468757447e-01	1.0113799301850531e+01	1.3371369053210708e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1936257421007342e-02	3.4654620468757447e-01	1.0431913165199363e+01	1.3061636037208438e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2455225134964183e-02	3.4654620468757447e-01	1.0751232287629071e+01	1.2826237650169009e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2974192848921024e-02	3.4654620468757447e-01	1.1071738785914675e+01	1.2674433548019010e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3493160562877865e-02	3.4654620468757447e-01	1.1393415352101920e+01	1.2613689174074852e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4012128276834707e-02	3.4654620468757447e-01	1.1716245218630045e+01	1.2649070492809666e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4531095990791547e-02	3.4654620468757447e-01	1.2040212126474342e+01	1.2782835909696691e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5050063704748389e-02	3.4654620468757447e-01	1.2365300295974350e+01	1.3014325353671727e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705229e-02	3.4654620468757447e-01	1.2691494400058142e+01	1.3340173380109163e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6087999132662071e-02	3.4654620468757447e-01	1.3018779539610609e+01	1.3754788825497546e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6606966846618911e-02	3.4654620468757447e-01	1.3347141220765767e+01	1.4250985422468954e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7125934560575751e-02	3.4654620468757447e-01	1.3676565333930268e+01	1.4820635988759079e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7644902274532592e-02	3.4654620468757447e-01	1.4007038134368591e+01	1.5455250944453072e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8163869988489435e-02	3.4654620468757447e-01	1.4338546224200588e+01	1.6146427663570592e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8682837702446276e-02	3.4654620468757447e-01	1.4671076535679164e+01	1.6886159188184185e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9201805416403116e-02	3.4654620468757447e-01	1.5004616315630932e+01	1.7667018270469964e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9720773130359956e-02	3.4654620468757447e-01	1.5339153110955692e+01	1.8482244830426606e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0239740844316800e-02	3.4654620468757447e-01	1.5674674755091825e+01	1.9325766176476603e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273640e-02	3.4654620468757447e-01	1.6011169355364551e+01	2.0192174945818547e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1277676272230480e-02	3.4654620468757447e-01	1.6348625281142855e+01	2.1076683524062398e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1796643986187320e-02	3.4654620468757447e-01	1.6687031152738108e+01	2.1975067827967307e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2315611700144160e-02	3.4654620468757447e-01	1.7026375830984552e+01	2.2883608633578809e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2834579414101004e-02	3.4654620468757447e-01	1.7366648407447329e+01	2.3799035233740604e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3353547128057844e-02	3.4654620468757447e-01	1.7707838195209199e+01	2.4718473925324055e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3872514842014685e-02	3.4654620468757447e-01	1.8049934720191736e+01	2.5639402382913123e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4391482555971525e-02	3.4654620468757447e-01	1.8392927712970693e+01	2.6559610117302257e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4910450269928365e-02	3.4654620468757447e-01	1.8736807101049163e+01	2.7477164743663068e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5429417983885209e-02	3.4654620468757447e-01	1.9081563001555292e+01	2.8390383552254006e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842049e-02	3.4654620468757447e-01	1.9427185714334332e+01	2.9297809787005430e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6467353411798889e-02	3.4654620468757447e-01	1.9773665715407272e+01	3.0198193031635567e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6986321125755729e-02	3.4654620468757447e-01	2.0120993650770913e+01	3.1090473139909797e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7505288839712573e-02	3.4654620468757447e-01	2.0469160330516143e+01	3.1973767202963221e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8024256553669413e-02	3.4654620468757447e-01	2.0818156723243217e+01	3.2847359108463114e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8543224267626253e-02	3.4654620468757447e-01	2.1167973950754519e+01	3.3710691306606477e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9062191981583094e-02	3.4654620468757447e-01	2.1518603283006971e+01	3.4563358452615728e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9581159695539934e-02	3.4654620468757447e-01	2.1870036133307291e+01	3.5405102643141856e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0100127409496778e-02	3.4654620468757447e-01	2.2222264053735245e+01	3.6235810004314606e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0619095123453618e-02	3.4654620468757447e-01	2.2575278730780521e+01	3.7055508422495564e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410458e-02	3.4654620468757447e-01	2.2929071981180364e+01	3.7864366235594055e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1657030551367302e-02	3.4654620468757447e-01	2.3283635747945890e+01	3.8662691723922749e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2175998265324142e-02	3.4654620468757447e-01	2.3638962096565947e+01	3.9450933255539444e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2694965979280982e-02	3.4654620468757447e-01	2.3995043211378164e+01	4.0229679952706521e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3213933693237822e-02	3.4654620468757447e-01	2.4351871392097557e+01	4.0999662754004429e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3732901407194663e-02	3.4654620468757447e-01	2.4709439050493842e+01	4.1761755751390284e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4251869121151503e-02	3.4654620468757447e-01	2.5067738707209006e+01	4.2516977683630230e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4770836835108343e-02	3.4654620468757447e-01	2.5426762988707580e+01	4.3266493467590311e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5289804549065183e-02	3.4654620468757447e-01	2.5786504624352229e+01	4.4011615647354230e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5808772263022030e-02	3.4654620468757447e-01	2.6146956443597940e+01	4.4753805638541222e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978871e-02	3.4654620468757447e-01	2.6508111373298689e+01	4.5494674642194149e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6846707690935711e-02	3.4654620468757447e-01	2.6869962435120453e+01	4.6235984099633132e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7365675404892551e-02	3.4654620468757447e-01	2.7232502743055306e+01	4.6979645557536104e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7884643118849391e-02	3.4654620468757447e-01	2.7595725501031193e+01	4.7727719811699976e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8403610832806231e-02	3.4654620468757447e-01	2.7959624000612809e+01	4.8482415199405576e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8922578546763072e-02	3.4654620468757447e-01	2.8324191618788838e+01	4.9246084914498856e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9441546260719912e-02	3.4654620468757447e-01	2.8689421815841435e+01	5.0021223227154876e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9960513974676752e-02	3.4654620468757447e-01	2.9055308133293845e+01	5.0810460502269406e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0479481688633599e-02	3.4654620468757447e-01	2.9421844191932532e+01	5.1616556927151891e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0998449402590439e-02	3.4654620468757447e-01	2.9789023689900137e+01	5.2442394880936716e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547280e-02	3.4654620468757447e-01	3.0156840400856051e+01	5.3290969905060404e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2036384830504120e-02	3.4654620468757447e-01	3.0525288172201371e+01	5.4165380266018437e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2555352544460960e-02	3.4654620468757447e-01	3.0894360923365372e+01	5.5068815137945448e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3074320258417800e-02	3.4654620468757447e-01	3.1264052644150659e+01	5.6004541472348390e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3593287972374641e-02	3.4654620468757447e-01	3.1634357393134280e+01	5.6975889664353174e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4112255686331481e-02	3.4654620468757447e-01	3.2005269296122549e+01	5.7986238167337756e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4631223400288321e-02	3.4654620468757447e-01	3.2376782544656905e+01	5.9038997248983027e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5150191114245168e-02	3.4654620468757447e-01	3.2748891394568837e+01	6.0137592119298700e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5669158828202008e-02	3.4654620468757447e-01	3.3121590164581711e+01	6.1285445693024199e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6188126542158849e-02	3.4654620468757447e-01	3.3494873234957339e+01	6.2485961272836010e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-02	3.4654620468757447e-01	3.3868735046185662e+01	6.3742505454274334e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7226061970072529e-02	3.4654620468757447e-01	3.4243170097715570e+01	6.5058391556972905e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7745029684029369e-02	3.4654620468757447e-01	3.4618172946725139e+01	6.6436863878972663e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8263997397986209e-02	3.4654620468757447e-01	3.4993738206929933e+01	6.7881083051622637e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8782965111943050e-02	3.4654620468757447e-01	3.5369860547427429e+01	6.9394112742586012e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9301932825899890e-02	3.4654620468757447e-01	3.5746534691576443e+01	7.0978907915292277e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9820900539856730e-02	3.4654620468757447e-01	3.6123755415910068e+01	7.2638304806727216e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0339868253813577e-02	3.4654620468757447e-01	3.6501517549080774e+01	7.4375012734265211e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0858835967770417e-02	3.4654620468757447e-01	3.6879815970836333e+01	7.6191607789012927e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1377803681727258e-02	3.4654620468757447e-01	3.7258645611025777e+01	7.8090528420393024e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684098e-02	3.4654620468757447e-01	3.7638001448633560e+01	8.0074072867118473e-01	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
3.9459552828138227e+00	3.9481493304518440e+00	3.9587073276455249e+00	3.9002986819961882e+00	3.8535503564777636e+00	3.9482504475007696e+00	3.9467115447768788e+00	3.8532689257556467e+00	3.8210379559919505e+00	3.8479195858500992e+00	3.9183667700389262e+00	3.9363816654640016e+00	3.8814301036675487e+00	3.8768709913618045e+00	3.9669046373688528e+00	

#ae#Y_extr
3.9069202404774410e+00	1.7275043943811366e-01	

#CH2_RED(smart_print)
0.093(55)	



==> isoQCD/Data/fit_Lsla/fit/MeV/non_analytic/M2_2GeV/m_s.dat <==
*** Results of the xexyey fit ***
----------
n_var : 5
n_pts : 54
n_par : 7
Simultaneous fit of m_s(MeV)

[The fit converged for all jkf indices]
----------

#jkf#c_s
3.0648198898971668e-01	3.0953808702267210e-01	3.4113816240637118e-01	1.8573842943248348e-01	3.5848780847021711e-01	3.0198705860997332e-01	3.5793894941832466e-01	3.2239879907935248e-01	3.2186157341774041e-01	3.3050901344261896e-01	3.6650018016613312e-01	3.3941907070846972e-01	4.5819816741552544e-01	3.7905405896857108e-01	3.9998140578790536e-01	

#ae#c_s
3.3861551688907171e-01	2.1265965885403126e-01	

#jkf#c_fL
-5.0694252676071812e+01	-5.7943713830973529e+01	-7.7482539664966922e+01	-1.5776236637033023e+02	-4.3788513341202481e+01	-6.8022747665446815e+01	-4.4929043301780887e+01	-5.2177632622287952e+01	-9.2529562416891892e+01	-7.7129069785676108e+01	-7.2629446901771672e+01	-4.1821514159746208e+01	8.3677921101190898e-03	-7.7594751758302408e+01	-7.2693357971599454e+01	

#ae#c_fL
-6.5812676311662557e+01	1.2210985547126931e+02	

#jkf#cl
1.6094582576025559e+01	1.9431865672947211e+01	1.1300845204838614e+01	9.4227163647057395e+01	3.4015610054189604e-01	2.4203025288633587e+01	4.3647261449785457e+00	1.5040936893208393e+01	2.1943118157445230e+01	1.4084172116866696e+01	5.6730012226170308e+00	9.8245388839061949e+00	1.2890381381230673e+00	1.4286646189219567e+00	-4.9196792219443708e+00	

#ae#cl
1.5621743696277800e+01	8.4499486455025547e+01	

#jkf#ca2
-2.9252793594811894e+00	-3.0264318007630990e+00	-2.6665443834525502e+00	-5.2772449073610526e+00	-2.4578086864707274e+00	-3.0727830913021013e+00	-2.5388111850305877e+00	-2.7653750039751341e+00	-2.7457220586209843e+00	-2.7447474645962964e+00	-2.3762705852082080e+00	-2.6981051504359397e+00	-8.7584270380364948e-01	-2.3724534326075952e+00	-2.2040914709924113e+00	

#ae#ca2
-2.7165007522734355e+00	3.1769695246221268e+00	

#jkf#c_l2_log
9.0514624561772479e+01	1.0840036015290140e+02	1.5847704457803006e+01	1.0159976532504909e+03	-1.1658942828146576e+02	1.8977278511887292e+02	-5.7119894665156956e+01	7.1331931197114514e+01	1.9149914387907458e+02	1.0305066991953186e+02	-1.1414287458771748e+01	-2.9014591443653597e+00	1.0076092495707902e+00	-5.5894308842349020e+01	-1.3855893245424619e+02	

#ae#c_l2_log
9.3662944729385160e+01	9.8927339772462142e+02	

#jkf#c_s2
1.7676766130583957e+01	1.7374367821308500e+01	1.5539145734690953e+01	3.0059230782475545e+01	1.4830048507612222e+01	1.7694564730188773e+01	1.4767382196530413e+01	1.6488322711209303e+01	1.6319077689023381e+01	1.6090123729614756e+01	1.4197149317417260e+01	1.5675640620971492e+01	9.4850579115809399e+00	1.3824484505429956e+01	1.3050198993269923e+01	

#ae#c_s2
1.6204770758793828e+01	1.5794582555038142e+01	

#jkf#c_l2
1.1750416698666172e+02	1.2164418092190249e+02	-3.4021405016479278e+01	1.6746049656668092e+03	-2.5003359821335334e+02	2.8484777143489424e+02	-1.4402529531285700e+02	7.6408101147174534e+01	3.0598028892257116e+02	1.6728377682535893e+02	-3.8866359496059012e+01	-6.6615884611647601e+01	-1.1263354319450357e+01	-1.0772977918235306e+02	-2.5299635971234096e+02	

#ae#c_l2
1.2284808106938880e+02	1.6680747165883686e+03	

#jkf#CH2_RED
9.0148965358799196e-02	1.0613087109764109e-01	8.2303087487630794e-02	8.5867713429819789e-02	8.8064197538359187e-02	8.9846105995974410e-02	7.3922255521819885e-02	9.6175885458451613e-02	8.9310365076074053e-02	7.3286289879167077e-02	9.6048468990820160e-02	7.7697009877810447e-02	4.3278683078308788e-01	9.3436398991542088e-02	8.7373574288834799e-02	

#ae#CH2_RED
1.1082653465172217e-01	3.2348941514349122e-01	

#jkf#data_x_1
2.2202691555331705e-01	2.2212926867340635e-01	2.2197038380520340e-01	2.2189580862775998e-01	2.2204128922461008e-01	2.2193385201121169e-01	2.2184485676141333e-01	2.2189751050968545e-01	2.2204885329003948e-01	2.2223614606881212e-01	2.2193057811569292e-01	2.2220303905710143e-01	2.2192902275680745e-01	2.2199356047602006e-01	2.2204927525120635e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-2.2208781355312623e-02	-2.2197534424905158e-02	-2.1940747537325805e-02	-2.2370672683806575e-02	-2.2591364139031789e-02	-2.2281749358720765e-02	-2.2299754414784018e-02	-2.2917894599879113e-02	-2.2655208550286132e-02	-2.2330220898042596e-02	-2.2523589200936306e-02	-2.1917660247170595e-02	-2.1817789828968398e-02	-2.3053017617433169e-02	-2.2741345799566187e-02	
6.0800070694031483e-02	6.0760021980962836e-02	6.0868369573435652e-02	6.0577448080722185e-02	6.0581632065492566e-02	6.0736863643217814e-02	6.0716440279724657e-02	6.0397372269644506e-02	6.0574272463887885e-02	6.0757039432741175e-02	6.0501650484448083e-02	6.0883978353398024e-02	6.0934511251703807e-02	6.0355448759404878e-02	6.0491804100146235e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_2
2.2202691555331705e-01	2.2212926867340635e-01	2.2197038380520340e-01	2.2189580862775998e-01	2.2204128922461008e-01	2.2193385201121169e-01	2.2184485676141333e-01	2.2189751050968545e-01	2.2204885329003948e-01	2.2223614606881212e-01	2.2193057811569292e-01	2.2220303905710143e-01	2.2192902275680745e-01	2.2199356047602006e-01	2.2204927525120635e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-7.0401034634249571e-03	-7.0531248917139744e-03	-6.8576642027300128e-03	-7.2375086782533737e-03	-7.5512855232678366e-03	-7.0861533371278929e-03	-7.1748507664844419e-03	-7.7783763978521436e-03	-7.4539291722267587e-03	-7.2570472384146378e-03	-7.3182527813550613e-03	-6.8267972603719973e-03	-6.8115804262451063e-03	-7.8579981247524078e-03	-7.4837180530429870e-03	
5.6299004242529940e-02	5.6260513351175573e-02	5.6316943827265598e-02	5.6086766478694025e-02	5.6064267229265843e-02	5.6249991725727422e-02	5.6195708926447013e-02	5.5936408065831653e-02	5.6116498401045975e-02	5.6240358015778674e-02	5.6056740005587954e-02	5.6341975531390268e-02	5.6337045851706902e-02	5.5926200954576163e-02	5.6066302847126603e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_3
2.2202691555331705e-01	2.2212926867340635e-01	2.2197038380520340e-01	2.2189580862775998e-01	2.2204128922461008e-01	2.2193385201121169e-01	2.2184485676141333e-01	2.2189751050968545e-01	2.2204885329003948e-01	2.2223614606881212e-01	2.2193057811569292e-01	2.2220303905710143e-01	2.2192902275680745e-01	2.2199356047602006e-01	2.2204927525120635e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
6.3357355919003155e-03	6.2993074809150895e-03	6.4501614723358192e-03	6.1370018407008731e-03	5.7404158577938902e-03	6.3162923047391240e-03	6.1736568301439532e-03	5.5956336038550381e-03	5.9540511512306549e-03	6.0519811755513353e-03	6.1033235643010164e-03	6.4931356906229865e-03	6.4397339481740146e-03	5.5513839138422727e-03	5.9687933844366214e-03	
5.2348903153143361e-02	5.2310644809933374e-02	5.2336444624727099e-02	5.2157453812261514e-02	5.2116971404197313e-02	5.2310450061366143e-02	5.2237691514322344e-02	5.2026196452452371e-02	5.2198218189594379e-02	5.2286891690428425e-02	5.2151922671492698e-02	5.2368981067248292e-02	5.2329996034547327e-02	5.2032825118975806e-02	5.2168639071182743e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_4
1.2392310418045478e-01	1.2397527869159521e-01	1.2393391581725352e-01	1.2399837275105127e-01	1.2400583589588858e-01	1.2390423980903661e-01	1.2346034707729178e-01	1.2407105354806254e-01	1.2384134150958202e-01	1.2397424762575739e-01	1.2388694245003935e-01	1.2393867873406522e-01	1.2394638868878811e-01	1.2396317484248694e-01	1.2401753357124903e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.2762170016862723e-02	-1.2262430347779546e-02	-1.2948435979659501e-02	-1.3033766821821585e-02	-1.3212388233537126e-02	-1.2576611248978492e-02	-1.3403827494150394e-02	-1.2679578097231331e-02	-1.3516653224807162e-02	-1.3576047158166626e-02	-1.3107332499053326e-02	-1.2722797330002672e-02	-1.3464015671079799e-02	-1.2913115587368934e-02	-1.3034195065222159e-02	
1.5621057467192223e-02	1.5682123298609109e-02	1.5589827998090999e-02	1.5627195692794575e-02	1.5577161844998102e-02	1.5665475383874371e-02	1.5442445673393215e-02	1.5694527869770287e-02	1.5510022652672754e-02	1.5560612034412044e-02	1.5593162387374102e-02	1.5649064591583623e-02	1.5545079691495250e-02	1.5596201822151341e-02	1.5612344877109260e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_5
1.2392310418045478e-01	1.2397527869159521e-01	1.2393391581725352e-01	1.2399837275105127e-01	1.2400583589588858e-01	1.2390423980903661e-01	1.2346034707729178e-01	1.2407105354806254e-01	1.2384134150958202e-01	1.2397424762575739e-01	1.2388694245003935e-01	1.2393867873406522e-01	1.2394638868878811e-01	1.2396317484248694e-01	1.2401753357124903e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.2442038941626052e-03	2.8486332709315720e-03	2.2060169873955038e-03	2.0118502355573886e-03	1.9091907295720467e-03	2.4289688607797844e-03	1.5712974301466398e-03	2.3538633465795822e-03	1.5640082766635033e-03	1.5254033156022750e-03	1.9269436485107871e-03	2.3487093459863828e-03	1.6183758532081483e-03	2.1324861025510400e-03	1.9957908963644799e-03	
1.4032370010559826e-02	1.4095478133227042e-02	1.4023543606868527e-02	1.4044926509016269e-02	1.4010239391742115e-02	1.4070479505226198e-02	1.3864048933335364e-02	1.4102327373115099e-02	1.3944922961501991e-02	1.3996727687978772e-02	1.4012879879571352e-02	1.4064062167780000e-02	1.3977493318625887e-02	1.4017873449437970e-02	1.4031227867198948e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_6
1.2392310418045478e-01	1.2397527869159521e-01	1.2393391581725352e-01	1.2399837275105127e-01	1.2400583589588858e-01	1.2390423980903661e-01	1.2346034707729178e-01	1.2407105354806254e-01	1.2384134150958202e-01	1.2397424762575739e-01	1.2388694245003935e-01	1.2393867873406522e-01	1.2394638868878811e-01	1.2396317484248694e-01	1.2401753357124903e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.5360576912295337e-02	1.6038470545070238e-02	1.5434310587416900e-02	1.5156268092929859e-02	1.5112851337901190e-02	1.5519761431901979e-02	1.4667572791953298e-02	1.5485737445784131e-02	1.4752162496391802e-02	1.4728051943742437e-02	1.5057514870803174e-02	1.5506438643358850e-02	1.4801537903912559e-02	1.5294547300918920e-02	1.5133074422603393e-02	
1.2656166778537929e-02	1.2717853695860832e-02	1.2660045805023248e-02	1.2671962762992012e-02	1.2646899934283851e-02	1.2686942323435906e-02	1.2497645743939436e-02	1.2721643092912165e-02	1.2585892993320299e-02	1.2637314773553423e-02	1.2641075230929243e-02	1.2687886737043005e-02	1.2615711939772997e-02	1.2649755372129874e-02	1.2660115395780189e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_7
1.4727005670181359e-01	1.4776217713222400e-01	1.4770274315203297e-01	1.4731465287702486e-01	1.4730959407226268e-01	1.4748897048941279e-01	1.4729596061937023e-01	1.4731987709003463e-01	1.4695845958848203e-01	1.4731259211664666e-01	1.4775468162381300e-01	1.4717585319702617e-01	1.4761867128199591e-01	1.4719034666319863e-01	1.4734235931421516e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
-1.7913205612881095e-02	-1.8284521078530597e-02	-1.7138654484015636e-02	-1.6685930974138508e-02	-1.8202581013547631e-02	-1.7279165403399216e-02	-1.8039277484035221e-02	-1.8229674068237112e-02	-1.7007732007995269e-02	-1.7284122598185875e-02	-1.8093251214246986e-02	-1.8467850460139767e-02	-1.8114118865365070e-02	-1.7419811641487010e-02	-1.7216357683115746e-02	
2.3230773587227048e-02	2.3353494768653629e-02	2.3521495029329164e-02	2.3548698230204279e-02	2.3192437724915808e-02	2.3458797469704022e-02	2.3290592358603469e-02	2.3220076643549307e-02	2.3344579322319939e-02	2.3425973252698292e-02	2.3320263395886390e-02	2.3167661117250216e-02	2.3292369094006581e-02	2.3358377060325192e-02	2.3423050206866376e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_8
1.4727005670181359e-01	1.4776217713222400e-01	1.4770274315203297e-01	1.4731465287702486e-01	1.4730959407226268e-01	1.4748897048941279e-01	1.4729596061937023e-01	1.4731987709003463e-01	1.4695845958848203e-01	1.4731259211664666e-01	1.4775468162381300e-01	1.4717585319702617e-01	1.4761867128199591e-01	1.4719034666319863e-01	1.4734235931421516e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
-1.2068770436177156e-03	-1.4738696861020528e-03	-6.1039995787104395e-04	-2.3230594371825841e-04	-1.3763018156809359e-03	-7.2305860447638426e-04	-1.3880455973409034e-03	-1.5216912531522964e-03	-2.6790861755890405e-04	-7.4583664213784262e-04	-1.3115267405474362e-03	-1.8008577125096792e-03	-1.3527541135986143e-03	-7.1641676142053523e-04	-5.8798496727188732e-04	
2.1490082017400675e-02	2.1635240554728773e-02	2.1722832833099472e-02	2.1721128683645227e-02	2.1480917946849351e-02	2.1672435357287700e-02	2.1537186246546332e-02	2.1488838818702179e-02	2.1577895014538159e-02	2.1632096356099157e-02	2.1601481879576973e-02	2.1431624741310648e-02	2.1568118791754496e-02	2.1600650153888224e-02	2.1642042849603808e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_9
1.4727005670181359e-01	1.4776217713222400e-01	1.4770274315203297e-01	1.4731465287702486e-01	1.4730959407226268e-01	1.4748897048941279e-01	1.4729596061937023e-01	1.4731987709003463e-01	1.4695845958848203e-01	1.4731259211664666e-01	1.4775468162381300e-01	1.4717585319702617e-01	1.4761867128199591e-01	1.4719034666319863e-01	1.4734235931421516e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.3284913062502873e-02	1.3094373288133010e-02	1.3760793604848220e-02	1.4057663713346158e-02	1.3220156498587654e-02	1.3649317707475267e-02	1.3071770899804935e-02	1.2975666099390021e-02	1.4212435539158824e-02	1.3626416342125774e-02	1.3210015038615797e-02	1.2676213207421017e-02	1.3181036997829798e-02	1.3746744097651059e-02	1.3848504963094421e-02	
1.9870645070118469e-02	2.0024939945406574e-02	2.0066880245964164e-02	2.0044813363341622e-02	1.9879943321272329e-02	2.0021365420282142e-02	1.9910235546162183e-02	1.9875471383264339e-02	1.9933968017391238e-02	1.9979447304155327e-02	1.9989192954768871e-02	1.9817998635848020e-02	1.9956488515977758e-02	1.9965171257372200e-02	1.9995866739552150e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_10
1.4512522970132072e-01	1.4533600809659325e-01	1.4524371762567187e-01	1.4495220982364140e-01	1.4462923001032077e-01	1.4476689789947542e-01	1.4480744754040084e-01	1.4505998136550383e-01	1.4525702507950164e-01	1.4498735009259339e-01	1.4508778896151325e-01	1.4508208072318141e-01	1.4495255176743657e-01	1.4473807729582369e-01	1.4460365232144223e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.6964146333298458e-02	-1.6315603139869572e-02	-1.6761723725555455e-02	-1.6021822461725954e-02	-1.7112562214228716e-02	-1.7198362609491924e-02	-1.6519820452627065e-02	-1.6240876416257793e-02	-1.7054998647913100e-02	-1.6126996264134108e-02	-1.6108076043679642e-02	-1.6130484381288057e-02	-1.6692119020013996e-02	-1.5521709788874238e-02	-1.6482673031598200e-02	
2.2937714637417065e-02	2.3094224184845830e-02	2.2978025834567921e-02	2.3046781743792304e-02	2.2759103107511738e-02	2.2771861170764733e-02	2.2932558612383965e-02	2.2981029051348814e-02	2.2872093494367581e-02	2.3008621774543332e-02	2.3077141938977030e-02	2.3072839592699138e-02	2.2886396426830206e-02	2.3024476655785064e-02	2.2825118172000135e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_11
1.4512522970132072e-01	1.4533600809659325e-01	1.4524371762567187e-01	1.4495220982364140e-01	1.4462923001032077e-01	1.4476689789947542e-01	1.4480744754040084e-01	1.4505998136550383e-01	1.4525702507950164e-01	1.4498735009259339e-01	1.4508778896151325e-01	1.4508208072318141e-01	1.4495255176743657e-01	1.4473807729582369e-01	1.4460365232144223e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.7415641632417267e-03	-9.9007106437687398e-04	-1.4357347618873251e-03	-7.8655961851428757e-04	-1.8748557252902809e-03	-2.0510968906038429e-03	-1.1914956364437179e-03	-8.9516873431158550e-04	-1.4970092727333018e-03	-8.5810549761483612e-04	-8.3715609940610003e-04	-9.4287483618241130e-04	-1.3723436442109604e-03	-1.4886652853984828e-04	-1.1337493097668683e-03	
2.0945798515984330e-02	2.1097768160011743e-02	2.0996315992278209e-02	2.1030213222871373e-02	2.0778617103863011e-02	2.0776456727113386e-02	2.0946700999102182e-02	2.0994580046070490e-02	2.0943960775065447e-02	2.1001388614351635e-02	2.1070176515946396e-02	2.1047708540114039e-02	2.0906537794044184e-02	2.1020546020880916e-02	2.0845831030900180e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_12
1.4512522970132072e-01	1.4533600809659325e-01	1.4524371762567187e-01	1.4495220982364140e-01	1.4462923001032077e-01	1.4476689789947542e-01	1.4480744754040084e-01	1.4505998136550383e-01	1.4525702507950164e-01	1.4498735009259339e-01	1.4508778896151325e-01	1.4508208072318141e-01	1.4495255176743657e-01	1.4473807729582369e-01	1.4460365232144223e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.1611442569000457e-02	1.2439072302799697e-02	1.2014610050070623e-02	1.2554094211537636e-02	1.1465337061707853e-02	1.1290664078661000e-02	1.2231702843203879e-02	1.2555710950865384e-02	1.2114804777774324e-02	1.2548235662468543e-02	1.2546265692754660e-02	1.2376316479833949e-02	1.2075322141281625e-02	1.3309230402251737e-02	1.2307160871169315e-02	
1.9197443369783965e-02	1.9341562644535567e-02	1.9254518360119495e-02	1.9260809383004267e-02	1.9036231412568702e-02	1.9035654218717918e-02	1.9198616222799069e-02	1.9247921094062377e-02	1.9232151478752908e-02	1.9243984651974251e-02	1.9308608432612350e-02	1.9275744938774757e-02	1.9168462230932652e-02	1.9259758470166012e-02	1.9103645143328827e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_13
1.4171672521127482e-01	1.4155843266815554e-01	1.4177875711520077e-01	1.4167071338862858e-01	1.4167987174778221e-01	1.4155855867697451e-01	1.4167983269442314e-01	1.4167647176408296e-01	1.4153130755601534e-01	1.4164324954144422e-01	1.4160932902702195e-01	1.4148497844553937e-01	1.4159263417087384e-01	1.4157777562372487e-01	1.4157803158135704e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.5970707886963892e-02	-1.5144618260337223e-02	-1.5520589332053941e-02	-1.5396920424439381e-02	-1.5704300207356914e-02	-1.5586003829559769e-02	-1.5705001103380495e-02	-1.5400546604789733e-02	-1.5659343165268874e-02	-1.5473778342221856e-02	-1.6144610531316661e-02	-1.6596787507584809e-02	-1.5453641871953611e-02	-1.6091249783548145e-02	-1.5186829747308173e-02	
2.2187653912355023e-02	2.2331861132615590e-02	2.2279946117893776e-02	2.2288972424604873e-02	2.2252475252451626e-02	2.2213272225673836e-02	2.2275987135465497e-02	2.2330650416171029e-02	2.2175617354238362e-02	2.2262066721109464e-02	2.2169289621813092e-02	2.2044722684273283e-02	2.2261413983082557e-02	2.2144899207293230e-02	2.2268910931669213e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_14
1.4171672521127482e-01	1.4155843266815554e-01	1.4177875711520077e-01	1.4167071338862858e-01	1.4167987174778221e-01	1.4155855867697451e-01	1.4167983269442314e-01	1.4167647176408296e-01	1.4153130755601534e-01	1.4164324954144422e-01	1.4160932902702195e-01	1.4148497844553937e-01	1.4159263417087384e-01	1.4157777562372487e-01	1.4157803158135704e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-7.0810958456937745e-04	-5.4685235193474568e-06	-3.0976563166559834e-04	-2.4470727413267168e-04	-4.3510876507593665e-04	-3.9685583067669561e-04	-4.8126138549853259e-04	-2.1915523989049501e-04	-4.4557642751499871e-04	-3.2664815955252280e-04	-9.9120739658770107e-04	-1.4108366844343134e-03	-2.9359951367424753e-04	-7.8377958679068382e-04	-8.1669532424333280e-06	
2.0197104595505857e-02	2.0289171145883664e-02	2.0266586114572500e-02	2.0260407516607192e-02	2.0249518015092113e-02	2.0199835467050984e-02	2.0259415333100408e-02	2.0304567833828970e-02	2.0167175457156638e-02	2.0237377136449596e-02	2.0160343044976079e-02	2.0055632042058104e-02	2.0235558389749626e-02	2.0163809455073456e-02	2.0244254574768365e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_15
1.4171672521127482e-01	1.4155843266815554e-01	1.4177875711520077e-01	1.4167071338862858e-01	1.4167987174778221e-01	1.4155855867697451e-01	1.4167983269442314e-01	1.4167647176408296e-01	1.4153130755601534e-01	1.4164324954144422e-01	1.4160932902702195e-01	1.4148497844553937e-01	1.4159263417087384e-01	1.4157777562372487e-01	1.4157803158135704e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2468187867111541e-02	1.3057287225633762e-02	1.2813142751646106e-02	1.2833045001992865e-02	1.2720209307990338e-02	1.2694025808898057e-02	1.2658629804569554e-02	1.2872119287000883e-02	1.2700110122537273e-02	1.2747608788635068e-02	1.2092990695190431e-02	1.1713282979272766e-02	1.2785745586019776e-02	1.2415712879600110e-02	1.3085191543801944e-02	
1.8433128822498403e-02	1.8489086881067922e-02	1.8485479564770070e-02	1.8470101646667146e-02	1.8472466272558448e-02	1.8418129794829041e-02	1.8476864295626123e-02	1.8513704652416748e-02	1.8393697348334809e-02	1.8450395392990603e-02	1.8385471206021801e-02	1.8296390006388556e-02	1.8447021392777162e-02	1.8404018944858717e-02	1.8456593012468204e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_16
1.4185214611475297e-01	1.4198202714811478e-01	1.4199452998657666e-01	1.4194205382037922e-01	1.4211906044755018e-01	1.4217573575000342e-01	1.4201753705882036e-01	1.4196825817825018e-01	1.4188824879704309e-01	1.4202623549990862e-01	1.4217776865097703e-01	1.4215764324284472e-01	1.4210332224004069e-01	1.4207261544952099e-01	1.4213512485670898e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
-1.7809624345783787e-02	-1.8068158782564542e-02	-1.7845657777656426e-02	-1.7399621990925151e-02	-1.7761077960415622e-02	-1.7892449363668850e-02	-1.7688750320645930e-02	-1.7842141203830292e-02	-1.7704132299244751e-02	-1.7940127221994506e-02	-1.7922742580720741e-02	-1.7545594588175645e-02	-1.7953029981795210e-02	-1.7832001017186211e-02	-1.7879777724367912e-02	
2.2095124355297518e-02	2.2103069386199749e-02	2.2152017347452854e-02	2.2215518634410632e-02	2.2206837355500945e-02	2.2212348119564209e-02	2.2202117232616503e-02	2.2147189060841250e-02	2.2167250721150503e-02	2.2127444478586958e-02	2.2191757443500073e-02	2.2262296781424284e-02	2.2186912431315611e-02	2.2185685002112380e-02	2.2233400300761149e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_17
1.4185214611475297e-01	1.4198202714811478e-01	1.4199452998657666e-01	1.4194205382037922e-01	1.4211906044755018e-01	1.4217573575000342e-01	1.4201753705882036e-01	1.4196825817825018e-01	1.4188824879704309e-01	1.4202623549990862e-01	1.4217776865097703e-01	1.4215764324284472e-01	1.4210332224004069e-01	1.4207261544952099e-01	1.4213512485670898e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
-3.2390553735408278e-03	-3.5020958818650916e-03	-3.2090788216007082e-03	-2.8168929640509655e-03	-3.2240710703612119e-03	-3.3352475660166359e-03	-3.1386292537281535e-03	-3.2606781032045451e-03	-3.1737385675214835e-03	-3.3962892986973414e-03	-3.3429498589195028e-03	-3.0140852705390908e-03	-3.3774749942072635e-03	-3.2796127993046653e-03	-3.3673655044359485e-03	
2.0031982467557056e-02	2.0044397051372856e-02	2.0097219390669566e-02	2.0138920288753581e-02	2.0132269784898446e-02	2.0140909547921141e-02	2.0127118659764534e-02	2.0082532779199899e-02	2.0088656009614868e-02	2.0061433564042802e-02	2.0129297085994813e-02	2.0179379728127840e-02	2.0119048148543064e-02	2.0115133884851782e-02	2.0150077823679502e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_18
1.4185214611475297e-01	1.4198202714811478e-01	1.4199452998657666e-01	1.4194205382037922e-01	1.4211906044755018e-01	1.4217573575000342e-01	1.4201753705882036e-01	1.4196825817825018e-01	1.4188824879704309e-01	1.4202623549990862e-01	1.4217776865097703e-01	1.4215764324284472e-01	1.4210332224004069e-01	1.4207261544952099e-01	1.4213512485670898e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
9.5185792781332657e-03	9.2411287661464947e-03	9.5838440354170384e-03	9.9372683931000239e-03	9.5047683117131798e-03	9.3880330922045119e-03	9.5826390931076089e-03	9.4939880996645631e-03	9.5321592643096698e-03	9.3376033256193924e-03	9.4078289426065831e-03	9.6933467900537085e-03	9.3676959597135123e-03	9.4541420577254620e-03	9.3399400704197721e-03	
1.8247111515386799e-02	1.8260712014901218e-02	1.8313378596089624e-02	1.8341704279228543e-02	1.8338488244540280e-02	1.8345654803909706e-02	1.8330330665545000e-02	1.8294008849656023e-02	1.8290355095600331e-02	1.8274384851696412e-02	1.8340999598011491e-02	1.8376892112963179e-02	1.8327038586134832e-02	1.8322743450317071e-02	1.8349935836453921e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_19
1.4161720516708556e-01	1.4143401711083528e-01	1.4165162267982334e-01	1.4161810700724875e-01	1.4164397334240603e-01	1.4155832368642052e-01	1.4165561253465256e-01	1.4155997427709177e-01	1.4157590785440421e-01	1.4150008921955529e-01	1.4152159450708837e-01	1.4154244292874296e-01	1.4156713514293712e-01	1.4160759282637689e-01	1.4169281697011379e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.7333923834912224e-02	-1.7729664067867634e-02	-1.8061455543783800e-02	-1.7091113791706775e-02	-1.7517009235290260e-02	-1.7593244030103067e-02	-1.7617893453060113e-02	-1.7777597323781702e-02	-1.7730558960876580e-02	-1.7163172366728929e-02	-1.8604391773515472e-02	-1.8073154576237066e-02	-1.6985451790240108e-02	-1.7690806580583307e-02	-1.7899240808420258e-02	
2.1939109688265311e-02	2.1802910360016203e-02	2.1832132867498293e-02	2.1959998879502229e-02	2.1914403649029159e-02	2.1881622564315559e-02	2.1871701271828591e-02	2.1866364720144780e-02	2.1886390800778914e-02	2.1923623368557833e-02	2.1679564903708894e-02	2.1786778600322829e-02	2.1988797337159256e-02	2.1890718913370261e-02	2.1878252001808481e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_20
1.4161720516708556e-01	1.4143401711083528e-01	1.4165162267982334e-01	1.4161810700724875e-01	1.4164397334240603e-01	1.4155832368642052e-01	1.4165561253465256e-01	1.4155997427709177e-01	1.4157590785440421e-01	1.4150008921955529e-01	1.4152159450708837e-01	1.4154244292874296e-01	1.4156713514293712e-01	1.4160759282637689e-01	1.4169281697011379e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.4503075349444903e-03	-2.7773382351653220e-03	-3.1430837263869416e-03	-2.2181532274494209e-03	-2.6992122658290874e-03	-2.7763230954016560e-03	-2.7260310481472816e-03	-2.9336295970302240e-03	-2.8438624796726097e-03	-2.3244055192331858e-03	-3.6856272654337829e-03	-3.1128094353253810e-03	-2.1664054198461680e-03	-2.7986342796401387e-03	-3.0235255234906389e-03	
1.9923499236040428e-02	1.9810924219163924e-02	1.9840212753090145e-02	1.9939663934803318e-02	1.9892542463100401e-02	1.9862198923502952e-02	1.9870553406176657e-02	1.9855209520866453e-02	1.9878201367424530e-02	1.9898327387315128e-02	1.9702752660770293e-02	1.9802534756120302e-02	1.9953199769268185e-02	1.9884838045382620e-02	1.9873343520664086e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_21
1.4161720516708556e-01	1.4143401711083528e-01	1.4165162267982334e-01	1.4161810700724875e-01	1.4164397334240603e-01	1.4155832368642052e-01	1.4165561253465256e-01	1.4155997427709177e-01	1.4157590785440421e-01	1.4150008921955529e-01	1.4152159450708837e-01	1.4154244292874296e-01	1.4156713514293712e-01	1.4160759282637689e-01	1.4169281697011379e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.0556740434053191e-02	1.0290217035736543e-02	9.9025625918266746e-03	1.0771284938391801e-02	1.0251540503689621e-02	1.0195911472943242e-02	1.0294381809855396e-02	1.0038899574738691e-02	1.0159619952865323e-02	1.0649617262904532e-02	9.3670921269712604e-03	9.9651918312483878e-03	1.0794177478973765e-02	1.0211879879599151e-02	9.9793166750903883e-03	
1.8169215556848826e-02	1.8073636639977152e-02	1.8103397046787765e-02	1.8180777481265009e-02	1.8134958352386550e-02	1.8109431701097942e-02	1.8127221719850165e-02	1.8104631323860160e-02	1.8128239648678043e-02	1.8138969884527231e-02	1.7979027552401446e-02	1.8070727130426407e-02	1.8186927721289124e-02	1.8136772745232704e-02	1.8127041409474014e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_22
1.5725518101742231e-01	1.5736272746166405e-01	1.5715733110033686e-01	1.5734531532721305e-01	1.5721911172035175e-01	1.5732757669126698e-01	1.5713622628422436e-01	1.5729360258878866e-01	1.5731529337613312e-01	1.5734355811645709e-01	1.5742077257527551e-01	1.5726555237442569e-01	1.5733633502080138e-01	1.5729151556849716e-01	1.5727161592816968e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.7061730302004141e-02	-1.6963153481538429e-02	-1.7082364472630035e-02	-1.7154831622910705e-02	-1.7194771461576802e-02	-1.6882452991251878e-02	-1.7380625997941518e-02	-1.7150927856933645e-02	-1.6589314280311740e-02	-1.6986546379325451e-02	-1.7248314556902650e-02	-1.6922721760152082e-02	-1.7165338270054953e-02	-1.7044656679182146e-02	-1.7352370389265070e-02	
2.8696270192673956e-02	2.8740756914193519e-02	2.8640643247933903e-02	2.8693580504338650e-02	2.8652793010108875e-02	2.8752750583871771e-02	2.8600116588179389e-02	2.8679712945906974e-02	2.8834634949993193e-02	2.8730045917416430e-02	2.8699798746141619e-02	2.8731916745021131e-02	2.8722260828998133e-02	2.8680123146140379e-02	2.8647545479088633e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_23
1.5725518101742231e-01	1.5736272746166405e-01	1.5715733110033686e-01	1.5734531532721305e-01	1.5721911172035175e-01	1.5732757669126698e-01	1.5713622628422436e-01	1.5729360258878866e-01	1.5731529337613312e-01	1.5734355811645709e-01	1.5742077257527551e-01	1.5726555237442569e-01	1.5733633502080138e-01	1.5729151556849716e-01	1.5727161592816968e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.2256171868302033e-03	-2.1179565041263837e-03	-2.2414389739890128e-03	-2.3273266788444991e-03	-2.3249830566220153e-03	-2.0548036551568116e-03	-2.5408982474202368e-03	-2.3144064867818004e-03	-1.8132948836978580e-03	-2.1810155679370669e-03	-2.3760587375206144e-03	-2.0449415563094930e-03	-2.3484960929743282e-03	-2.2576103144576753e-03	-2.6045039733784969e-03	
2.6173776393752922e-02	2.6214911045509645e-02	2.6120543780801149e-02	2.6172004857026213e-02	2.6140393822906255e-02	2.6222670579011495e-02	2.6085822746193726e-02	2.6159901319623077e-02	2.6282433945126943e-02	2.6202664007113512e-02	2.6190100629953458e-02	2.6212764246973538e-02	2.6195141920326077e-02	2.6150320490012556e-02	2.6118269270491865e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_24
1.5725518101742231e-01	1.5736272746166405e-01	1.5715733110033686e-01	1.5734531532721305e-01	1.5721911172035175e-01	1.5732757669126698e-01	1.5713622628422436e-01	1.5729360258878866e-01	1.5731529337613312e-01	1.5734355811645709e-01	1.5742077257527551e-01	1.5726555237442569e-01	1.5733633502080138e-01	1.5729151556849716e-01	1.5727161592816968e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0710132735530675e-02	1.0821208994382631e-02	1.0693780323143942e-02	1.0586602539689238e-02	1.0641747460365031e-02	1.0871460746353173e-02	1.0417170789793706e-02	1.0609751110159049e-02	1.1060825954170878e-02	1.0722385278904456e-02	1.0581764339583327e-02	1.0921217916528059e-02	1.0567312691647596e-02	1.0642728714664706e-02	1.0246363135984621e-02	
2.3979493039624853e-02	2.4017149755551862e-02	2.3928190462716437e-02	2.3976084416060573e-02	2.3953458551066554e-02	2.4022493924508136e-02	2.3901624273934153e-02	2.3965627225045770e-02	2.4065969436323876e-02	2.4003985690279197e-02	2.4002362492719937e-02	2.4019067960704667e-02	2.3997017701365673e-02	2.3953371439363571e-02	2.3919454875047971e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_25
1.7365267527488434e-01	1.7368296009896100e-01	1.7394953575101485e-01	1.7394502556676139e-01	1.7389548018396936e-01	1.7389107933139281e-01	1.7376925292789630e-01	1.7397727270805718e-01	1.7392364191041218e-01	1.7383539969013106e-01	1.7394640837702097e-01	1.7395502483381059e-01	1.7383705382218981e-01	1.7385459911123563e-01	1.7385963194884396e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.6234861792327637e-02	-1.7140716064444700e-02	-1.6968248323637275e-02	-1.5684434937225822e-02	-1.6705666169613081e-02	-1.6301995267944680e-02	-1.7462378419869140e-02	-1.6841008293380172e-02	-1.5944253889888654e-02	-1.6511500236812776e-02	-1.6248593446866161e-02	-1.7346517849444076e-02	-1.6917324724300825e-02	-1.6448572833887704e-02	-1.6077585073233008e-02	
3.6417178559830968e-02	3.6134699165676201e-02	3.6274351866841671e-02	3.6616767288215377e-02	3.6330552845671500e-02	3.6504349608125486e-02	3.6083284484552378e-02	3.6300445578700678e-02	3.6583548176946534e-02	3.6385206474098333e-02	3.6502428953232934e-02	3.6177399973397917e-02	3.6290950404217585e-02	3.6426829256391999e-02	3.6485598488520420e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_26
1.7365267527488434e-01	1.7368296009896100e-01	1.7394953575101485e-01	1.7394502556676139e-01	1.7389548018396936e-01	1.7389107933139281e-01	1.7376925292789630e-01	1.7397727270805718e-01	1.7392364191041218e-01	1.7383539969013106e-01	1.7394640837702097e-01	1.7395502483381059e-01	1.7383705382218981e-01	1.7385459911123563e-01	1.7385963194884396e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.4088120187936426e-03	-2.0942941543114491e-03	-1.8455348910196012e-03	-8.2817019632072664e-04	-1.7392994958045915e-03	-1.5009451229291149e-03	-2.5211070383691359e-03	-1.8740631934650032e-03	-1.2789444873236855e-03	-1.5660178178094064e-03	-1.3151406948322397e-03	-2.4108357854308315e-03	-1.9922184359409678e-03	-1.5898214701620117e-03	-1.1326037233779229e-03	
3.3343097181760567e-02	3.3155003405454180e-02	3.3301473048930934e-02	3.3531376419868281e-02	3.3312435897358571e-02	3.3422114487687116e-02	3.3091013518481260e-02	3.3287254021053987e-02	3.3457477538882424e-02	3.3349667772546790e-02	3.3453885208804282e-02	3.3180885938285276e-02	3.3266661239213957e-02	3.3372317939782500e-02	3.3437981255723677e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_27
1.7365267527488434e-01	1.7368296009896100e-01	1.7394953575101485e-01	1.7394502556676139e-01	1.7389548018396936e-01	1.7389107933139281e-01	1.7376925292789630e-01	1.7397727270805718e-01	1.7392364191041218e-01	1.7383539969013106e-01	1.7394640837702097e-01	1.7395502483381059e-01	1.7383705382218981e-01	1.7385459911123563e-01	1.7385963194884396e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.1532193749366038e-02	1.1037382893310188e-02	1.1329879412840776e-02	1.2144147368396058e-02	1.1345007305530452e-02	1.1434405387833441e-02	1.0565001144770825e-02	1.1212215010751980e-02	1.1571051402860799e-02	1.1486296959060116e-02	1.1740887187981081e-02	1.0633294805299620e-02	1.1061418769295811e-02	1.1386005838617791e-02	1.1917926217815622e-02	
3.0672549890037919e-02	3.0548377836893653e-02	3.0691847701192321e-02	3.0852255696942152e-02	3.0683114460792998e-02	3.0748966436071813e-02	3.0486819657831718e-02	3.0661761452680070e-02	3.0762282711766745e-02	3.0705457635862451e-02	3.0802588426929269e-02	3.0564662137825195e-02	3.0635112352077228e-02	3.0715647283862599e-02	3.0784718890963271e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_28
1.9883768216867515e-01	1.9850412562146930e-01	1.9855749493769190e-01	1.9863557460440259e-01	1.9868458686187090e-01	1.9862437533800259e-01	1.9877528493384003e-01	1.9865070853519354e-01	1.9860306475572825e-01	1.9850725424218554e-01	1.9862168243953116e-01	1.9871295768970443e-01	1.9857947587225599e-01	1.9851883239461499e-01	1.9867231599714430e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.9563265450150524e-02	-1.8507849358325085e-02	-1.8846099097756086e-02	-1.8753249164372210e-02	-1.9724683968293966e-02	-1.9067730171418107e-02	-1.8746120749258660e-02	-1.9305622489082436e-02	-1.8935685812167508e-02	-1.8826225741376518e-02	-1.8910510108698653e-02	-1.8939972418337808e-02	-1.9336780128142467e-02	-1.8895748943079632e-02	-1.9163553010861895e-02	
4.8829475439237005e-02	4.9098961433462131e-02	4.9015690110732570e-02	4.9069625378252199e-02	4.8685015258410375e-02	4.8948915713329641e-02	4.9038180622284377e-02	4.8900268175492194e-02	4.8940556925506702e-02	4.9006460464619664e-02	4.9017032559058211e-02	4.9037521941413989e-02	4.8795924126113437e-02	4.8968252586167153e-02	4.8917588238165916e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_29
1.9883768216867515e-01	1.9850412562146930e-01	1.9855749493769190e-01	1.9863557460440259e-01	1.9868458686187090e-01	1.9862437533800259e-01	1.9877528493384003e-01	1.9865070853519354e-01	1.9860306475572825e-01	1.9850725424218554e-01	1.9862168243953116e-01	1.9871295768970443e-01	1.9857947587225599e-01	1.9851883239461499e-01	1.9867231599714430e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-4.7657596928264989e-03	-3.9626787390097118e-03	-4.1419332120194718e-03	-4.1141198908656307e-03	-5.0111065670198351e-03	-4.3678285810156980e-03	-4.0926821439307148e-03	-4.6174248987345956e-03	-4.2314580145265124e-03	-4.2118154638123850e-03	-4.2172315097089297e-03	-4.2297388730286323e-03	-4.5856916741296716e-03	-4.2182938949471560e-03	-4.5540471522314274e-03	
4.4924252623072258e-02	4.5058353116950514e-02	4.5042160063391332e-02	4.5072646977226523e-02	4.4770948206435554e-02	4.4985336170977303e-02	4.5050283071406030e-02	4.4945030925674548e-02	4.4978606970646706e-02	4.5004829582367734e-02	4.5037848675096442e-02	4.5068333667876298e-02	4.4869858155101125e-02	4.4993937181316647e-02	4.4935979505856045e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_30
1.9883768216867515e-01	1.9850412562146930e-01	1.9855749493769190e-01	1.9863557460440259e-01	1.9868458686187090e-01	1.9862437533800259e-01	1.9877528493384003e-01	1.9865070853519354e-01	1.9860306475572825e-01	1.9850725424218554e-01	1.9862168243953116e-01	1.9871295768970443e-01	1.9857947587225599e-01	1.9851883239461499e-01	1.9867231599714430e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
8.2650523987624902e-03	8.8477794976460911e-03	8.7932467564557082e-03	8.7680361421558217e-03	7.9383113894490875e-03	8.5641108232298035e-03	8.8064808136565365e-03	8.3245679402426942e-03	8.7025079176638043e-03	8.6521367748892963e-03	8.7221045856866741e-03	8.7092879299522641e-03	8.3890262219626921e-03	8.6823649353950649e-03	8.3155260618531235e-03	
4.1542122660699038e-02	4.1587296452808814e-02	4.1610318127823336e-02	4.1626290075145032e-02	4.1384149275480314e-02	4.1560910700093393e-02	4.1612401335630232e-02	4.1531809091347259e-02	4.1554789700459747e-02	4.1557076319052005e-02	4.1605812179848219e-02	4.1637844182203093e-02	4.1471201262318916e-02	4.1559041643803342e-02	4.1505590193210130e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_31
1.0770589828491076e-01	1.0766336959020451e-01	1.0758337576343420e-01	1.0746979372318378e-01	1.0748898225494799e-01	1.0739141798831109e-01	1.0753982318316822e-01	1.0751082596107656e-01	1.0758748867257328e-01	1.0762407899740023e-01	1.0760224931753450e-01	1.0765981499820332e-01	1.0744723235785116e-01	1.0745100561275260e-01	1.0760968577303627e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.7550978852870047e-02	-1.7751003559338979e-02	-1.8281085550791720e-02	-1.7808180523827433e-02	-1.8117914156948939e-02	-1.8242013604734181e-02	-1.8364765753441398e-02	-1.7762794587131814e-02	-1.8095284501585818e-02	-1.7851051945934948e-02	-1.8082571524613372e-02	-1.7825632801668934e-02	-1.8532950075822952e-02	-1.8432947348093226e-02	-1.8159340303132127e-02	
1.4601664424550728e-02	1.4555876033630444e-02	1.4485636359801452e-02	1.4488059454370157e-02	1.4452700690692589e-02	1.4408948336192471e-02	1.4430441683650447e-02	1.4514883190099880e-02	1.4482050770473591e-02	1.4507260039411204e-02	1.4481050823330996e-02	1.4553357601025350e-02	1.4383318533121147e-02	1.4418108535344025e-02	1.4484078944387385e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_32
1.0770589828491076e-01	1.0766336959020451e-01	1.0758337576343420e-01	1.0746979372318378e-01	1.0748898225494799e-01	1.0739141798831109e-01	1.0753982318316822e-01	1.0751082596107656e-01	1.0758748867257328e-01	1.0762407899740023e-01	1.0760224931753450e-01	1.0765981499820332e-01	1.0744723235785116e-01	1.0745100561275260e-01	1.0760968577303627e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-4.0656257049696276e-03	-4.2189828920455585e-03	-4.8119262810796537e-03	-4.2313364076298488e-03	-4.6424817202732338e-03	-4.7120502342031245e-03	-4.7919820252743384e-03	-4.2682046292905340e-03	-4.5736649418646191e-03	-4.3379835567103342e-03	-4.4760360576303337e-03	-4.3190417024920880e-03	-5.0724925072118121e-03	-4.9593882473166762e-03	-4.6435575762471537e-03	
1.3365372246989322e-02	1.3326619495448666e-02	1.3256868189596475e-02	1.3267639839016073e-02	1.3225930385688020e-02	1.3191230120267832e-02	1.3218439826114779e-02	1.3284431742747481e-02	1.3259536435048434e-02	1.3280154218564093e-02	1.3268499327529250e-02	1.3321837204482479e-02	1.3163163376199605e-02	1.3195155341497025e-02	1.3261420102561927e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_33
1.0770589828491076e-01	1.0766336959020451e-01	1.0758337576343420e-01	1.0746979372318378e-01	1.0748898225494799e-01	1.0739141798831109e-01	1.0753982318316822e-01	1.0751082596107656e-01	1.0758748867257328e-01	1.0762407899740023e-01	1.0760224931753450e-01	1.0765981499820332e-01	1.0744723235785116e-01	1.0745100561275260e-01	1.0760968577303627e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
7.8822429061434218e-03	7.7696157142518041e-03	7.1408283675203632e-03	7.7862011787860064e-03	7.3079629430764514e-03	7.2687543623708439e-03	7.2393281533626452e-03	7.6826810992876304e-03	7.4176073922809782e-03	7.6409192735627240e-03	7.5788473568658421e-03	7.6427145810709918e-03	6.8744174895717658e-03	6.9846177300840750e-03	7.3366163975489007e-03	
1.2250687160342697e-02	1.2216909623632227e-02	1.2150485574643703e-02	1.2163682438791189e-02	1.2120632459275124e-02	1.2090618276415242e-02	1.2122854556967978e-02	1.2174242869831528e-02	1.2156547297283278e-02	1.2173493321260338e-02	1.2171090059698138e-02	1.2210056404664788e-02	1.2064370388713934e-02	1.2092334578629904e-02	1.2157914960854870e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_34
1.2489321535433739e-01	1.2503662662335374e-01	1.2488107665188715e-01	1.2499560782079745e-01	1.2503144135260627e-01	1.2502226889366017e-01	1.2507912003099408e-01	1.2494670645124294e-01	1.2481624825844953e-01	1.2493733438156897e-01	1.2494496052441685e-01	1.2496590340117517e-01	1.2499165261161677e-01	1.2501258253498715e-01	1.2495473812586821e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.0431063463617755e-02	-2.0590886793709434e-02	-2.0709798605907742e-02	-2.0042813258826397e-02	-2.0526107232008345e-02	-2.0421887155959467e-02	-1.9952779833097067e-02	-2.0793532876420773e-02	-2.1053965843476741e-02	-2.0308540707003109e-02	-2.0061305252643297e-02	-2.0441825717267686e-02	-2.0488333109489720e-02	-2.0346286404069547e-02	-1.9885105524757113e-02	
2.1576703012146887e-02	2.1625246606119648e-02	2.1498203092148543e-02	2.1675749367577893e-02	2.1636005969945013e-02	2.1615415001573123e-02	2.1705313466732174e-02	2.1567586929098628e-02	2.1452973935493815e-02	2.1638023446319071e-02	2.1633999598162458e-02	2.1597049086019310e-02	2.1631823892979261e-02	2.1610043218113762e-02	2.1690022680794431e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_35
1.2489321535433739e-01	1.2503662662335374e-01	1.2488107665188715e-01	1.2499560782079745e-01	1.2503144135260627e-01	1.2502226889366017e-01	1.2507912003099408e-01	1.2494670645124294e-01	1.2481624825844953e-01	1.2493733438156897e-01	1.2494496052441685e-01	1.2496590340117517e-01	1.2499165261161677e-01	1.2501258253498715e-01	1.2495473812586821e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-7.0193337226499841e-03	-7.2617934568213194e-03	-7.3036999547765880e-03	-6.7190603062344811e-03	-7.1372885365933725e-03	-7.0300920666714339e-03	-6.6373683689499308e-03	-7.4171213714605555e-03	-7.7179250393643595e-03	-6.9587236706567523e-03	-6.7118165323762913e-03	-7.0821392273586470e-03	-7.1493974240982860e-03	-6.9419112531014238e-03	-6.5137076723042198e-03	
1.9936838460363746e-02	1.9973133716731400e-02	1.9867934646145634e-02	2.0011442751275321e-02	1.9989142400124504e-02	1.9970739405324730e-02	2.0037592070506954e-02	1.9926285635562622e-02	1.9815598167172176e-02	1.9981796881310174e-02	1.9976754432323652e-02	1.9950598232572590e-02	1.9974099985923428e-02	1.9970666111099218e-02	2.0031264321243747e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_36
1.2489321535433739e-01	1.2503662662335374e-01	1.2488107665188715e-01	1.2499560782079745e-01	1.2503144135260627e-01	1.2502226889366017e-01	1.2507912003099408e-01	1.2494670645124294e-01	1.2481624825844953e-01	1.2493733438156897e-01	1.2494496052441685e-01	1.2496590340117517e-01	1.2499165261161677e-01	1.2501258253498715e-01	1.2495473812586821e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.9243414995066848e-03	4.6160420885091868e-03	4.6414101876728064e-03	5.1685666473856307e-03	4.7981894594408825e-03	4.9001108453547992e-03	5.2423247029244335e-03	4.5112066307702592e-03	4.1735084359760255e-03	4.9396559301687903e-03	5.1963081914876696e-03	4.8183015560466502e-03	4.7477792164909438e-03	5.0058437028525915e-03	5.4007694969482323e-03	
1.8466606843540692e-02	1.8495083914265631e-02	1.8405764990772056e-02	1.8526573842629807e-02	1.8514685235932332e-02	1.8497228406968221e-02	1.8550110255885533e-02	1.8456928352934082e-02	1.8350498663244959e-02	1.8500716972693263e-02	1.8496919508777958e-02	1.8475982873109049e-02	1.8493334483995819e-02	1.8501718410892043e-02	1.8547494204236483e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_37
1.5481440900405699e-01	1.5480264316774267e-01	1.5481348955282417e-01	1.5481044326540258e-01	1.5483833729769506e-01	1.5483671713012137e-01	1.5474458062907154e-01	1.5478704162171364e-01	1.5476794495705570e-01	1.5485028900989395e-01	1.5478449267235830e-01	1.5485628039912178e-01	1.5479505507289298e-01	1.5480562286878916e-01	1.5479027354932470e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.3215345135367910e-02	-2.3124709725241777e-02	-2.3420410409521780e-02	-2.3608768551346693e-02	-2.3657693463348672e-02	-2.3421066496139259e-02	-2.3829467047150638e-02	-2.3392210102265887e-02	-2.3766022106611329e-02	-2.2648009131466112e-02	-2.3387259306661523e-02	-2.3122544162718611e-02	-2.3389178755497730e-02	-2.3655170287232657e-02	-2.3020542162549062e-02	
3.6184396194324106e-02	3.6139662732334085e-02	3.6110551691352764e-02	3.6107342203293424e-02	3.6046963357977427e-02	3.6080475569225223e-02	3.5987484143173223e-02	3.6079527006404877e-02	3.5973439386099156e-02	3.6277707954128116e-02	3.6055292455835823e-02	3.6204661924603442e-02	3.6120790907149550e-02	3.6000864534642338e-02	3.6253510723809855e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_38
1.5481440900405699e-01	1.5480264316774267e-01	1.5481348955282417e-01	1.5481044326540258e-01	1.5483833729769506e-01	1.5483671713012137e-01	1.5474458062907154e-01	1.5478704162171364e-01	1.5476794495705570e-01	1.5485028900989395e-01	1.5478449267235830e-01	1.5485628039912178e-01	1.5479505507289298e-01	1.5480562286878916e-01	1.5479027354932470e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-9.8148591684480702e-03	-9.7016540930479900e-03	-1.0025751799110083e-02	-1.0287515036136313e-02	-1.0245614517838342e-02	-9.9952305675908570e-03	-1.0380518130229083e-02	-9.9942384535936513e-03	-1.0362618340929525e-02	-9.2951995296429446e-03	-9.9566441614449830e-03	-9.6889794458753509e-03	-1.0033575892341301e-02	-1.0273987333393741e-02	-9.6345139539209257e-03	
3.3735844305784635e-02	3.3699882911264245e-02	3.3667456780126732e-02	3.3644418565760177e-02	3.3615164312780811e-02	3.3648980359992073e-02	3.3570988322663864e-02	3.3637979084742163e-02	3.3549377631313736e-02	3.3801958031400445e-02	3.3620230458046713e-02	3.3760001981745467e-02	3.3662839354553394e-02	3.3565252623587477e-02	3.3786767013102979e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_39
1.5481440900405699e-01	1.5480264316774267e-01	1.5481348955282417e-01	1.5481044326540258e-01	1.5483833729769506e-01	1.5483671713012137e-01	1.5474458062907154e-01	1.5478704162171364e-01	1.5476794495705570e-01	1.5485028900989395e-01	1.5478449267235830e-01	1.5485628039912178e-01	1.5479505507289298e-01	1.5480562286878916e-01	1.5479027354932470e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.1334796150395963e-03	2.2717284747026667e-03	1.9243858271418002e-03	1.6036031632944980e-03	1.7218659447285622e-03	1.9817263639050064e-03	1.6171199988185836e-03	1.9590313362497502e-03	1.6043800321936530e-03	2.6130235536365454e-03	2.0282129249532543e-03	2.2911478143862463e-03	1.8881207345889384e-03	1.6716480298546721e-03	2.2940396131747032e-03	
3.1530194416590690e-02	3.1502165976875066e-02	3.1467588861855376e-02	3.1433043725230474e-02	3.1424408415545321e-02	3.1457885003769746e-02	3.1390267297935349e-02	3.1440466489188197e-02	3.1366634715721639e-02	3.1577961260886668e-02	3.1427594754746123e-02	3.1557041764277940e-02	3.1454679759489602e-02	3.1374005853095070e-02	3.1566189844484095e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_40
1.8042084532141506e-01	1.8049918016351615e-01	1.8044005342243064e-01	1.8037977302864822e-01	1.8046914282015544e-01	1.8051913684637103e-01	1.8060251039826095e-01	1.8036455528781545e-01	1.8050717625919427e-01	1.8046282571715597e-01	1.8050535207259946e-01	1.8020169528471336e-01	1.8048257652275559e-01	1.8044743464200108e-01	1.8054070172974229e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.3465347908007667e-02	-2.4040586090218669e-02	-2.3676177359261918e-02	-2.3692507423854869e-02	-2.4077854069904064e-02	-2.3923155807941437e-02	-2.3586624369311193e-02	-2.3327830030262731e-02	-2.3442594400363281e-02	-2.3515680612969714e-02	-2.4184608298485455e-02	-2.3603727307565242e-02	-2.4093765982887677e-02	-2.3685343066979420e-02	-2.4033058083957087e-02	
5.1205650385259205e-02	5.0991607873544773e-02	5.1101377831605170e-02	5.1136837550181488e-02	5.1048062383158545e-02	5.1028440502803869e-02	5.1189899139325715e-02	5.1253415836201001e-02	5.1131378695155605e-02	5.1274881344200274e-02	5.0959627012517446e-02	5.1081359711061994e-02	5.0954285895734426e-02	5.1123171163509354e-02	5.1052048140834007e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_41
1.8042084532141506e-01	1.8049918016351615e-01	1.8044005342243064e-01	1.8037977302864822e-01	1.8046914282015544e-01	1.8051913684637103e-01	1.8060251039826095e-01	1.8036455528781545e-01	1.8050717625919427e-01	1.8046282571715597e-01	1.8050535207259946e-01	1.8020169528471336e-01	1.8048257652275559e-01	1.8044743464200108e-01	1.8054070172974229e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.0202170752838441e-02	-1.0746235814350996e-02	-1.0483942914089467e-02	-1.0379911644166129e-02	-1.0881503679145338e-02	-1.0622097661272728e-02	-1.0230129935778792e-02	-1.0079388090731500e-02	-1.0097505711146704e-02	-1.0311270685113033e-02	-1.0923735977128229e-02	-1.0393608913048386e-02	-1.0787242320318413e-02	-1.0470208171431988e-02	-1.0660404939115520e-02	
4.7826894992789339e-02	4.7649949589353903e-02	4.7717052240518004e-02	4.7780098296843480e-02	4.7671493140538923e-02	4.7689410333912392e-02	4.7850178948014369e-02	4.7861909509417357e-02	4.7793527039564694e-02	4.7869838571082381e-02	4.7616599936417779e-02	4.7693623143381013e-02	4.7623935479884485e-02	4.7747287643284286e-02	4.7735751842184232e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_42
1.8042084532141506e-01	1.8049918016351615e-01	1.8044005342243064e-01	1.8037977302864822e-01	1.8046914282015544e-01	1.8051913684637103e-01	1.8060251039826095e-01	1.8036455528781545e-01	1.8050717625919427e-01	1.8046282571715597e-01	1.8050535207259946e-01	1.8020169528471336e-01	1.8048257652275559e-01	1.8044743464200108e-01	1.8054070172974229e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.6961041597839954e-03	1.1792713500385354e-03	1.3549167085822322e-03	1.5364182479434552e-03	9.5109637529380842e-04	1.2826588798650063e-03	1.7388205394413547e-03	1.8100574815963777e-03	1.8529317086237174e-03	1.5264169387758375e-03	9.7216597775728886e-04	1.4517766977921731e-03	1.1432829872360661e-03	1.3888785930533110e-03	1.3271102939005353e-03	
4.4821325203442584e-02	4.4671572604193729e-02	4.4710749401493929e-02	4.4781669142461684e-02	4.4667428027937855e-02	4.4704207660865913e-02	4.4867336277382056e-02	4.4848476216351268e-02	4.4810161781661230e-02	4.4843016263750021e-02	4.4638385678800956e-02	4.4681581307752197e-02	4.4652240211728374e-02	4.4745870209618135e-02	4.4771472386831268e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_43
1.9329553903377278e-01	1.9334392408092227e-01	1.9310580996959886e-01	1.9366611434616490e-01	1.9354543553484638e-01	1.9336652355099157e-01	1.9336980166062251e-01	1.9342123653652046e-01	1.9338215487768801e-01	1.9338417543292694e-01	1.9330670100082945e-01	1.9350660221510588e-01	1.9328079257706035e-01	1.9347833528829742e-01	1.9322187104119590e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-2.4130852242229661e-02	-2.3021872558169759e-02	-2.3637109747067370e-02	-2.3627039858897109e-02	-2.3513091164682587e-02	-2.4748623053530844e-02	-2.4363953073173378e-02	-2.3603098957172386e-02	-2.4092410099102651e-02	-2.4075801657890111e-02	-2.4783214405561887e-02	-2.3079765102635347e-02	-2.3190740554687034e-02	-2.4022477597677921e-02	-2.3922695277899142e-02	
5.8859383379454858e-02	5.9381417810960749e-02	5.9062401023288649e-02	5.9205064644029526e-02	5.9155361565798453e-02	5.8598271109374253e-02	5.8780075788791686e-02	5.9137006482700996e-02	5.8864029665352896e-02	5.8918759937881579e-02	5.8503383090813904e-02	5.9353486113924436e-02	5.9267829693710805e-02	5.8957131073741079e-02	5.8900979607870982e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_44
1.9329553903377278e-01	1.9334392408092227e-01	1.9310580996959886e-01	1.9366611434616490e-01	1.9354543553484638e-01	1.9336652355099157e-01	1.9336980166062251e-01	1.9342123653652046e-01	1.9338215487768801e-01	1.9338417543292694e-01	1.9330670100082945e-01	1.9350660221510588e-01	1.9328079257706035e-01	1.9347833528829742e-01	1.9322187104119590e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.1028648653107792e-02	-1.0121592537935375e-02	-1.0702404383443609e-02	-1.0623533869181939e-02	-1.0433775672758328e-02	-1.1574098961294660e-02	-1.1278866254743725e-02	-1.0626602708374427e-02	-1.1108440165856465e-02	-1.1085813204819411e-02	-1.1755434681422400e-02	-1.0219412078972978e-02	-1.0114013899391927e-02	-1.1019403572680692e-02	-1.0875717185529710e-02	
5.5058891672573981e-02	5.5440622833033207e-02	5.5168499310460271e-02	5.5341301675809841e-02	5.5316958414920805e-02	5.4870292062848824e-02	5.4995874002911921e-02	5.5258854095785126e-02	5.5022530586255898e-02	5.5071214839945690e-02	5.4727415770749799e-02	5.5406816224789969e-02	5.5403297150567105e-02	5.5120804560798417e-02	5.5067536629076222e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_45
1.9329553903377278e-01	1.9334392408092227e-01	1.9310580996959886e-01	1.9366611434616490e-01	1.9354543553484638e-01	1.9336652355099157e-01	1.9336980166062251e-01	1.9342123653652046e-01	1.9338215487768801e-01	1.9338417543292694e-01	1.9330670100082945e-01	1.9350660221510588e-01	1.9328079257706035e-01	1.9347833528829742e-01	1.9322187104119590e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
7.4966578442983711e-04	1.4711811031401512e-03	9.4286237592886013e-04	1.0678518158661332e-03	1.3177947471397500e-03	2.6645743785311260e-04	4.8579648883706472e-04	1.0477957787704550e-03	5.7974586860209953e-04	6.0463785469894171e-04	-2.7304067769212681e-05	1.3625165046538823e-03	1.6146347486805379e-03	6.7768261693035292e-04	8.6333751611045173e-04	
5.1681062994286195e-02	5.1961195975452033e-02	5.1731254770930844e-02	5.1917517799694037e-02	5.1908431480112795e-02	5.1543830487912411e-02	5.1630848244393492e-02	5.1829071622734188e-02	5.1622315148412735e-02	5.1666006509128788e-02	5.1376787724530221e-02	5.1931865245770224e-02	5.1968716391581744e-02	5.1720873315887747e-02	5.1671298500154297e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_46
7.0928112586770981e-02	7.0842848830160315e-02	7.0768202900493321e-02	7.0627752824389128e-02	7.0869894913278608e-02	7.0771032671207865e-02	7.0894121565088480e-02	7.0831633235228800e-02	7.0906512772313149e-02	7.0934432419794413e-02	7.0733666487597158e-02	7.0828977388415093e-02	7.0631134516630584e-02	7.0771388002773897e-02	7.0958424518797483e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.9053591444041793e-02	-2.8792659042169988e-02	-2.7729596918566468e-02	-2.8080451340464524e-02	-2.8252684523418281e-02	-2.8002108537412917e-02	-2.8811103902549123e-02	-2.7781355203927688e-02	-2.7726145959577425e-02	-2.8327775659190813e-02	-2.8160103889943749e-02	-2.8797326863109068e-02	-2.8703993302909486e-02	-2.8743670896431900e-02	-2.8646140067593279e-02	
9.9498077460660056e-03	9.9883543766739538e-03	1.0045938723621878e-02	9.9585389725200847e-03	1.0027934782772963e-02	1.0012767431885443e-02	9.9578212522339268e-03	1.0058790808171875e-02	1.0087586552249141e-02	1.0031382673068415e-02	9.9487839839058380e-03	9.9560552450993246e-03	9.8923376415390035e-03	9.9409530470057315e-03	1.0014271736056124e-02	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_47
7.0928112586770981e-02	7.0842848830160315e-02	7.0768202900493321e-02	7.0627752824389128e-02	7.0869894913278608e-02	7.0771032671207865e-02	7.0894121565088480e-02	7.0831633235228800e-02	7.0906512772313149e-02	7.0934432419794413e-02	7.0733666487597158e-02	7.0828977388415093e-02	7.0631134516630584e-02	7.0771388002773897e-02	7.0958424518797483e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.3934950068341251e-02	-1.3697403490810389e-02	-1.2662117652834093e-02	-1.3018640613637250e-02	-1.3192501338186113e-02	-1.2967432564453402e-02	-1.3626141431585109e-02	-1.2671576870118412e-02	-1.2631550367423999e-02	-1.3281863550907269e-02	-1.2982425115734858e-02	-1.3659218621646513e-02	-1.3520299555374621e-02	-1.3690700800351202e-02	-1.3427588995506362e-02	
8.8970839252533671e-03	8.9247389779308940e-03	8.9657347683076150e-03	8.8865095767916222e-03	8.9546878375243340e-03	8.9320027730734539e-03	8.9085428318261446e-03	8.9838603999555719e-03	9.0108282088160983e-03	8.9582290850698278e-03	8.8910146806705156e-03	8.9001542340051178e-03	8.8410229662986596e-03	8.8763131367123847e-03	8.9608705486718052e-03	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_48
7.0928112586770981e-02	7.0842848830160315e-02	7.0768202900493321e-02	7.0627752824389128e-02	7.0869894913278608e-02	7.0771032671207865e-02	7.0894121565088480e-02	7.0831633235228800e-02	7.0906512772313149e-02	7.0934432419794413e-02	7.0733666487597158e-02	7.0828977388415093e-02	7.0631134516630584e-02	7.0771388002773897e-02	7.0958424518797483e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-6.3751664153827159e-04	-4.2197827595671922e-04	5.9240978886845874e-04	2.4342386798678617e-04	4.7755217171180364e-05	2.3459058553454426e-04	-2.7578520512824833e-04	6.0258570201748851e-04	6.4335764892567426e-04	-4.7441445618245925e-05	3.6062910304990314e-04	-3.3580998812993146e-04	-1.8613094946015596e-04	-4.4449457859105368e-04	-6.4877190741413626e-05	
7.9578615124673499e-03	7.9774208416895642e-03	8.0080841140070039e-03	7.9365048672984870e-03	8.0010316268359707e-03	7.9723280929499506e-03	7.9710977382091396e-03	8.0275413804333610e-03	8.0543781514673569e-03	8.0052525732074754e-03	7.9482261803436177e-03	7.9596391564760866e-03	7.9018144620036611e-03	7.9304158901328317e-03	8.0182539405843564e-03	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_49
8.0425468351621551e-02	8.0417960063133107e-02	8.0376670359514846e-02	8.0403606806374719e-02	8.0416448985801428e-02	8.0407490128348164e-02	8.0383306377930452e-02	8.0434959110503121e-02	8.0406268623930049e-02	8.0513561946030640e-02	8.0451869578428148e-02	8.0353040708882620e-02	8.0420270053223109e-02	8.0451430660875956e-02	8.0460369066636089e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.9554466459236650e-02	-3.0329594873873517e-02	-2.9388894912641544e-02	-3.0150494764275809e-02	-2.9558715504720251e-02	-2.9616952852396294e-02	-2.9425565705607060e-02	-2.9431852629775573e-02	-3.0025850429595075e-02	-3.0341403961156810e-02	-3.0055343677999807e-02	-3.0159757935216441e-02	-2.9912246501916345e-02	-2.9944241218490986e-02	-3.0093115835113565e-02	
1.4671685054011046e-02	1.4537259180060429e-02	1.4665398467965277e-02	1.4551137471480530e-02	1.4612659146308788e-02	1.4609286868514076e-02	1.4624116185953703e-02	1.4652650399221610e-02	1.4587485913215591e-02	1.4585305286857479e-02	1.4588738073191342e-02	1.4528374808617659e-02	1.4620293458055988e-02	1.4621203483797682e-02	1.4553957356130905e-02	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_50
8.0425468351621551e-02	8.0417960063133107e-02	8.0376670359514846e-02	8.0403606806374719e-02	8.0416448985801428e-02	8.0407490128348164e-02	8.0383306377930452e-02	8.0434959110503121e-02	8.0406268623930049e-02	8.0513561946030640e-02	8.0451869578428148e-02	8.0353040708882620e-02	8.0420270053223109e-02	8.0451430660875956e-02	8.0460369066636089e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.4225791631337303e-02	-1.4933452511644324e-02	-1.4182459229725886e-02	-1.4890279234836074e-02	-1.4177733692083083e-02	-1.4266291266794656e-02	-1.4157413200347857e-02	-1.4248148701476726e-02	-1.4702141730241203e-02	-1.5093615366269020e-02	-1.4830469096525634e-02	-1.4863436375230438e-02	-1.4617209738197412e-02	-1.4714643810845918e-02	-1.4909297562285068e-02	
1.3346623988944026e-02	1.3239165221546490e-02	1.3325486789817504e-02	1.3233987576711490e-02	1.3299399092313712e-02	1.3290177745724566e-02	1.3296403656709827e-02	1.3312358306300433e-02	1.3270374067196937e-02	1.3264553754179162e-02	1.3265918396778979e-02	1.3217216172198502e-02	1.3299504532371453e-02	1.3290563130658368e-02	1.3231348728837918e-02	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_51
8.0425468351621551e-02	8.0417960063133107e-02	8.0376670359514846e-02	8.0403606806374719e-02	8.0416448985801428e-02	8.0407490128348164e-02	8.0383306377930452e-02	8.0434959110503121e-02	8.0406268623930049e-02	8.0513561946030640e-02	8.0451869578428148e-02	8.0353040708882620e-02	8.0420270053223109e-02	8.0451430660875956e-02	8.0460369066636089e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-7.7811206769348717e-04	-1.4237558082541846e-03	-8.4026087052782583e-04	-1.4608142566856774e-03	-6.8198810928571385e-04	-7.6643576987112105e-04	-7.5162568877404357e-04	-8.7361250584791494e-04	-1.2369237444123105e-03	-1.6711811213112049e-03	-1.4264799032287501e-03	-1.3879347196786296e-03	-1.1827901034394128e-03	-1.3130494674566950e-03	-1.5291576815889274e-03	
1.2153180606751031e-02	1.2065288667817392e-02	1.2123126812396603e-02	1.2052441004963842e-02	1.2114663734538476e-02	1.2105179799818001e-02	1.2103215675278691e-02	1.2116464554444376e-02	1.2085966783128885e-02	1.2080059723641980e-02	1.2080915035949567e-02	1.2040959828490062e-02	1.2111676777188312e-02	1.2098822122114772e-02	1.2048412353405522e-02	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_52
9.7799943830513977e-02	9.7764363886709726e-02	9.7859731622730040e-02	9.7915614210188184e-02	9.7923497376787516e-02	9.7718703218730232e-02	9.7847616390340814e-02	9.7793223090514581e-02	9.7876058213446249e-02	9.7863445157359702e-02	9.7752746961199760e-02	9.7897669845406043e-02	9.7895871448706956e-02	9.7851093023253288e-02	9.7807210404582484e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.9331884216562742e-02	-2.9952829603908021e-02	-3.0381939362811972e-02	-3.0107219232272914e-02	-2.9620348112756656e-02	-3.0031047118925042e-02	-3.0229134609741332e-02	-2.9694861406049072e-02	-3.0200819407475765e-02	-2.9951066577112578e-02	-2.9828228855581951e-02	-3.0237415026733966e-02	-3.0159050072998322e-02	-3.0070332975308034e-02	-3.0054964729809203e-02	
2.4961165951159416e-02	2.4794194311125992e-02	2.4689174539063649e-02	2.4764083069782679e-02	2.4906551454636605e-02	2.4768186924141782e-02	2.4781093653172638e-02	2.4858181960115529e-02	2.4804344829223182e-02	2.4777742364757306e-02	2.4801692737623143e-02	2.4801457232245035e-02	2.4786401393794850e-02	2.4752563258001688e-02	2.4813519189400522e-02	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_53
9.7799943830513977e-02	9.7764363886709726e-02	9.7859731622730040e-02	9.7915614210188184e-02	9.7923497376787516e-02	9.7718703218730232e-02	9.7847616390340814e-02	9.7793223090514581e-02	9.7876058213446249e-02	9.7863445157359702e-02	9.7752746961199760e-02	9.7897669845406043e-02	9.7895871448706956e-02	9.7851093023253288e-02	9.7807210404582484e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.4230342890569014e-02	-1.4803782371855700e-02	-1.5264704595798068e-02	-1.4925053391116078e-02	-1.4546652230467944e-02	-1.4975127316746467e-02	-1.5124104481390233e-02	-1.4687057149813720e-02	-1.5074947494655017e-02	-1.4798769920042254e-02	-1.4662144999936622e-02	-1.5098696319101351e-02	-1.5041233996045178e-02	-1.4888427315452035e-02	-1.4929401448464941e-02	
2.2935244630940158e-02	2.2800579308938845e-02	2.2711904666114033e-02	2.2785155036166745e-02	2.2889354900205005e-02	2.2757299181732461e-02	2.2787682336736961e-02	2.2831728018925530e-02	2.2814227855810800e-02	2.2788169603008043e-02	2.2807695150937529e-02	2.2811832511191781e-02	2.2794839972182221e-02	2.2772347350613814e-02	2.2816567541040458e-02	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_54
9.7799943830513977e-02	9.7764363886709726e-02	9.7859731622730040e-02	9.7915614210188184e-02	9.7923497376787516e-02	9.7718703218730232e-02	9.7847616390340814e-02	9.7793223090514581e-02	9.7876058213446249e-02	9.7863445157359702e-02	9.7752746961199760e-02	9.7897669845406043e-02	9.7895871448706956e-02	9.7851093023253288e-02	9.7807210404582484e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-8.1786863065649862e-04	-1.3506522705005186e-03	-1.8175786916374004e-03	-1.4268758790234870e-03	-1.1508505833573435e-03	-1.5793616703470292e-03	-1.7023826099882566e-03	-1.3445479973894225e-03	-1.6281676274787216e-03	-1.3259609043531906e-03	-1.1910617363043718e-03	-1.6363276255786374e-03	-1.5983676364413058e-03	-1.3925518400958181e-03	-1.4866955828376494e-03	
2.1156473704801393e-02	2.1043962237123695e-02	2.0972023958060762e-02	2.1041934105981770e-02	2.1118079841989726e-02	2.0994887091491131e-02	2.1033432929447878e-02	2.1056475475067046e-02	2.1062240335970140e-02	2.1037954816022959e-02	2.1052070972317226e-02	2.1060949944515028e-02	2.1043506409024700e-02	2.1027917347067378e-02	2.1059536249750738e-02	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_y
7.5142863573284572e+01	7.5396068016165330e+01	7.5792050470641527e+01	7.5330790742578500e+01	7.5171782467202831e+01	7.5032215972641410e+01	7.5021667532782203e+01	7.5390662770289623e+01	7.5298401187137429e+01	7.4541190082537142e+01	7.4992331613689728e+01	7.5324071712395792e+01	7.5263634343430681e+01	7.4701850872659705e+01	7.4758115036798102e+01	
8.8805202404790862e+01	8.9104444019104491e+01	8.9572423283485435e+01	8.9027298150320036e+01	8.8839379279421536e+01	8.8674437058576217e+01	8.8661970720560788e+01	8.9098056001251379e+01	8.8989019584798783e+01	8.8094133733907526e+01	8.8627300997996969e+01	8.9019357478285940e+01	8.8947931496781706e+01	8.8284005576779663e+01	8.8350499588943208e+01	
1.0246754123629715e+02	1.0281282002204362e+02	1.0335279609632934e+02	1.0272380555806158e+02	1.0250697609164023e+02	1.0231665814451102e+02	1.0230227390833937e+02	1.0280544923221314e+02	1.0267963798246014e+02	1.0164707738527791e+02	1.0226227038230418e+02	1.0271464324417609e+02	1.0263222865013273e+02	1.0186616028089961e+02	1.0194288414108831e+02	
7.5142863573284572e+01	7.5396068016165330e+01	7.5792050470641527e+01	7.5330790742578500e+01	7.5171782467202831e+01	7.5032215972641410e+01	7.5021667532782203e+01	7.5390662770289623e+01	7.5298401187137429e+01	7.4541190082537142e+01	7.4992331613689728e+01	7.5324071712395792e+01	7.5263634343430681e+01	7.4701850872659705e+01	7.4758115036798102e+01	
8.8805202404790862e+01	8.9104444019104491e+01	8.9572423283485435e+01	8.9027298150320036e+01	8.8839379279421536e+01	8.8674437058576217e+01	8.8661970720560788e+01	8.9098056001251379e+01	8.8989019584798783e+01	8.8094133733907526e+01	8.8627300997996969e+01	8.9019357478285940e+01	8.8947931496781706e+01	8.8284005576779663e+01	8.8350499588943208e+01	
1.0246754123629715e+02	1.0281282002204362e+02	1.0335279609632934e+02	1.0272380555806158e+02	1.0250697609164023e+02	1.0231665814451102e+02	1.0230227390833937e+02	1.0280544923221314e+02	1.0267963798246014e+02	1.0164707738527791e+02	1.0226227038230418e+02	1.0271464324417609e+02	1.0263222865013273e+02	1.0186616028089961e+02	1.0194288414108831e+02	
7.5142863573284572e+01	7.5396068016165330e+01	7.5792050470641527e+01	7.5330790742578500e+01	7.5171782467202831e+01	7.5032215972641410e+01	7.5021667532782203e+01	7.5390662770289623e+01	7.5298401187137429e+01	7.4541190082537142e+01	7.4992331613689728e+01	7.5324071712395792e+01	7.5263634343430681e+01	7.4701850872659705e+01	7.4758115036798102e+01	
8.8805202404790862e+01	8.9104444019104491e+01	8.9572423283485435e+01	8.9027298150320036e+01	8.8839379279421536e+01	8.8674437058576217e+01	8.8661970720560788e+01	8.9098056001251379e+01	8.8989019584798783e+01	8.8094133733907526e+01	8.8627300997996969e+01	8.9019357478285940e+01	8.8947931496781706e+01	8.8284005576779663e+01	8.8350499588943208e+01	
1.0246754123629715e+02	1.0281282002204362e+02	1.0335279609632934e+02	1.0272380555806158e+02	1.0250697609164023e+02	1.0231665814451102e+02	1.0230227390833937e+02	1.0280544923221314e+02	1.0267963798246014e+02	1.0164707738527791e+02	1.0226227038230418e+02	1.0271464324417609e+02	1.0263222865013273e+02	1.0186616028089961e+02	1.0194288414108831e+02	
7.5142863573284572e+01	7.5396068016165330e+01	7.5792050470641527e+01	7.5330790742578500e+01	7.5171782467202831e+01	7.5032215972641410e+01	7.5021667532782203e+01	7.5390662770289623e+01	7.5298401187137429e+01	7.4541190082537142e+01	7.4992331613689728e+01	7.5324071712395792e+01	7.5263634343430681e+01	7.4701850872659705e+01	7.4758115036798102e+01	
8.8805202404790862e+01	8.9104444019104491e+01	8.9572423283485435e+01	8.9027298150320036e+01	8.8839379279421536e+01	8.8674437058576217e+01	8.8661970720560788e+01	8.9098056001251379e+01	8.8989019584798783e+01	8.8094133733907526e+01	8.8627300997996969e+01	8.9019357478285940e+01	8.8947931496781706e+01	8.8284005576779663e+01	8.8350499588943208e+01	
1.0246754123629715e+02	1.0281282002204362e+02	1.0335279609632934e+02	1.0272380555806158e+02	1.0250697609164023e+02	1.0231665814451102e+02	1.0230227390833937e+02	1.0280544923221314e+02	1.0267963798246014e+02	1.0164707738527791e+02	1.0226227038230418e+02	1.0271464324417609e+02	1.0263222865013273e+02	1.0186616028089961e+02	1.0194288414108831e+02	
7.5142863573284572e+01	7.5396068016165330e+01	7.5792050470641527e+01	7.5330790742578500e+01	7.5171782467202831e+01	7.5032215972641410e+01	7.5021667532782203e+01	7.5390662770289623e+01	7.5298401187137429e+01	7.4541190082537142e+01	7.4992331613689728e+01	7.5324071712395792e+01	7.5263634343430681e+01	7.4701850872659705e+01	7.4758115036798102e+01	
8.8805202404790862e+01	8.9104444019104491e+01	8.9572423283485435e+01	8.9027298150320036e+01	8.8839379279421536e+01	8.8674437058576217e+01	8.8661970720560788e+01	8.9098056001251379e+01	8.8989019584798783e+01	8.8094133733907526e+01	8.8627300997996969e+01	8.9019357478285940e+01	8.8947931496781706e+01	8.8284005576779663e+01	8.8350499588943208e+01	
1.0246754123629715e+02	1.0281282002204362e+02	1.0335279609632934e+02	1.0272380555806158e+02	1.0250697609164023e+02	1.0231665814451102e+02	1.0230227390833937e+02	1.0280544923221314e+02	1.0267963798246014e+02	1.0164707738527791e+02	1.0226227038230418e+02	1.0271464324417609e+02	1.0263222865013273e+02	1.0186616028089961e+02	1.0194288414108831e+02	
7.5142863573284572e+01	7.5396068016165330e+01	7.5792050470641527e+01	7.5330790742578500e+01	7.5171782467202831e+01	7.5032215972641410e+01	7.5021667532782203e+01	7.5390662770289623e+01	7.5298401187137429e+01	7.4541190082537142e+01	7.4992331613689728e+01	7.5324071712395792e+01	7.5263634343430681e+01	7.4701850872659705e+01	7.4758115036798102e+01	
8.8805202404790862e+01	8.9104444019104491e+01	8.9572423283485435e+01	8.9027298150320036e+01	8.8839379279421536e+01	8.8674437058576217e+01	8.8661970720560788e+01	8.9098056001251379e+01	8.8989019584798783e+01	8.8094133733907526e+01	8.8627300997996969e+01	8.9019357478285940e+01	8.8947931496781706e+01	8.8284005576779663e+01	8.8350499588943208e+01	
1.0246754123629715e+02	1.0281282002204362e+02	1.0335279609632934e+02	1.0272380555806158e+02	1.0250697609164023e+02	1.0231665814451102e+02	1.0230227390833937e+02	1.0280544923221314e+02	1.0267963798246014e+02	1.0164707738527791e+02	1.0226227038230418e+02	1.0271464324417609e+02	1.0263222865013273e+02	1.0186616028089961e+02	1.0194288414108831e+02	
7.5142863573284572e+01	7.5396068016165330e+01	7.5792050470641527e+01	7.5330790742578500e+01	7.5171782467202831e+01	7.5032215972641410e+01	7.5021667532782203e+01	7.5390662770289623e+01	7.5298401187137429e+01	7.4541190082537142e+01	7.4992331613689728e+01	7.5324071712395792e+01	7.5263634343430681e+01	7.4701850872659705e+01	7.4758115036798102e+01	
8.8805202404790862e+01	8.9104444019104491e+01	8.9572423283485435e+01	8.9027298150320036e+01	8.8839379279421536e+01	8.8674437058576217e+01	8.8661970720560788e+01	8.9098056001251379e+01	8.8989019584798783e+01	8.8094133733907526e+01	8.8627300997996969e+01	8.9019357478285940e+01	8.8947931496781706e+01	8.8284005576779663e+01	8.8350499588943208e+01	
1.0246754123629715e+02	1.0281282002204362e+02	1.0335279609632934e+02	1.0272380555806158e+02	1.0250697609164023e+02	1.0231665814451102e+02	1.0230227390833937e+02	1.0280544923221314e+02	1.0267963798246014e+02	1.0164707738527791e+02	1.0226227038230418e+02	1.0271464324417609e+02	1.0263222865013273e+02	1.0186616028089961e+02	1.0194288414108831e+02	
7.5142863573284572e+01	7.5396068016165330e+01	7.5792050470641527e+01	7.5330790742578500e+01	7.5171782467202831e+01	7.5032215972641410e+01	7.5021667532782203e+01	7.5390662770289623e+01	7.5298401187137429e+01	7.4541190082537142e+01	7.4992331613689728e+01	7.5324071712395792e+01	7.5263634343430681e+01	7.4701850872659705e+01	7.4758115036798102e+01	
8.8805202404790862e+01	8.9104444019104491e+01	8.9572423283485435e+01	8.9027298150320036e+01	8.8839379279421536e+01	8.8674437058576217e+01	8.8661970720560788e+01	8.9098056001251379e+01	8.8989019584798783e+01	8.8094133733907526e+01	8.8627300997996969e+01	8.9019357478285940e+01	8.8947931496781706e+01	8.8284005576779663e+01	8.8350499588943208e+01	
1.0246754123629715e+02	1.0281282002204362e+02	1.0335279609632934e+02	1.0272380555806158e+02	1.0250697609164023e+02	1.0231665814451102e+02	1.0230227390833937e+02	1.0280544923221314e+02	1.0267963798246014e+02	1.0164707738527791e+02	1.0226227038230418e+02	1.0271464324417609e+02	1.0263222865013273e+02	1.0186616028089961e+02	1.0194288414108831e+02	
7.5142863573284572e+01	7.5396068016165330e+01	7.5792050470641527e+01	7.5330790742578500e+01	7.5171782467202831e+01	7.5032215972641410e+01	7.5021667532782203e+01	7.5390662770289623e+01	7.5298401187137429e+01	7.4541190082537142e+01	7.4992331613689728e+01	7.5324071712395792e+01	7.5263634343430681e+01	7.4701850872659705e+01	7.4758115036798102e+01	
8.8805202404790862e+01	8.9104444019104491e+01	8.9572423283485435e+01	8.9027298150320036e+01	8.8839379279421536e+01	8.8674437058576217e+01	8.8661970720560788e+01	8.9098056001251379e+01	8.8989019584798783e+01	8.8094133733907526e+01	8.8627300997996969e+01	8.9019357478285940e+01	8.8947931496781706e+01	8.8284005576779663e+01	8.8350499588943208e+01	
1.0246754123629715e+02	1.0281282002204362e+02	1.0335279609632934e+02	1.0272380555806158e+02	1.0250697609164023e+02	1.0231665814451102e+02	1.0230227390833937e+02	1.0280544923221314e+02	1.0267963798246014e+02	1.0164707738527791e+02	1.0226227038230418e+02	1.0271464324417609e+02	1.0263222865013273e+02	1.0186616028089961e+02	1.0194288414108831e+02	
7.5142863573284572e+01	7.5396068016165330e+01	7.5792050470641527e+01	7.5330790742578500e+01	7.5171782467202831e+01	7.5032215972641410e+01	7.5021667532782203e+01	7.5390662770289623e+01	7.5298401187137429e+01	7.4541190082537142e+01	7.4992331613689728e+01	7.5324071712395792e+01	7.5263634343430681e+01	7.4701850872659705e+01	7.4758115036798102e+01	
8.8805202404790862e+01	8.9104444019104491e+01	8.9572423283485435e+01	8.9027298150320036e+01	8.8839379279421536e+01	8.8674437058576217e+01	8.8661970720560788e+01	8.9098056001251379e+01	8.8989019584798783e+01	8.8094133733907526e+01	8.8627300997996969e+01	8.9019357478285940e+01	8.8947931496781706e+01	8.8284005576779663e+01	8.8350499588943208e+01	
1.0246754123629715e+02	1.0281282002204362e+02	1.0335279609632934e+02	1.0272380555806158e+02	1.0250697609164023e+02	1.0231665814451102e+02	1.0230227390833937e+02	1.0280544923221314e+02	1.0267963798246014e+02	1.0164707738527791e+02	1.0226227038230418e+02	1.0271464324417609e+02	1.0263222865013273e+02	1.0186616028089961e+02	1.0194288414108831e+02	
7.6375250376090236e+01	7.6483978588143913e+01	7.6806696036331346e+01	7.6433928087423851e+01	7.6385773421787789e+01	7.6172185465640254e+01	7.6278444638753626e+01	7.6611147901946154e+01	7.6150022664975793e+01	7.5869617349656465e+01	7.6123733940998591e+01	7.6532746930130884e+01	7.6350238908398268e+01	7.5855982174673983e+01	7.6022758496701769e+01	
8.8434500435472884e+01	8.8560396259956093e+01	8.8934069094699467e+01	8.8502443048596035e+01	8.8446685014701657e+01	8.8199372644425566e+01	8.8322409581714723e+01	8.8707644939095559e+01	8.8173710454182498e+01	8.7849030615391698e+01	8.8143270879050988e+01	8.8616864866467353e+01	8.8405539788671703e+01	8.7833242518043562e+01	8.8026351943549415e+01	
1.0049375049485556e+02	1.0063681393176830e+02	1.0106144215306759e+02	1.0057095800976823e+02	1.0050759660761553e+02	1.0022655982321086e+02	1.0036637452467583e+02	1.0080414197624495e+02	1.0019739824338920e+02	9.9828443881126944e+01	1.0016280781710340e+02	1.0070098280280381e+02	1.0046084066894512e+02	9.9810502861413127e+01	1.0002994539039707e+02	
7.6375250376090236e+01	7.6483978588143913e+01	7.6806696036331346e+01	7.6433928087423851e+01	7.6385773421787789e+01	7.6172185465640254e+01	7.6278444638753626e+01	7.6611147901946154e+01	7.6150022664975793e+01	7.5869617349656465e+01	7.6123733940998591e+01	7.6532746930130884e+01	7.6350238908398268e+01	7.5855982174673983e+01	7.6022758496701769e+01	
8.8434500435472884e+01	8.8560396259956093e+01	8.8934069094699467e+01	8.8502443048596035e+01	8.8446685014701657e+01	8.8199372644425566e+01	8.8322409581714723e+01	8.8707644939095559e+01	8.8173710454182498e+01	8.7849030615391698e+01	8.8143270879050988e+01	8.8616864866467353e+01	8.8405539788671703e+01	8.7833242518043562e+01	8.8026351943549415e+01	
1.0049375049485556e+02	1.0063681393176830e+02	1.0106144215306759e+02	1.0057095800976823e+02	1.0050759660761553e+02	1.0022655982321086e+02	1.0036637452467583e+02	1.0080414197624495e+02	1.0019739824338920e+02	9.9828443881126944e+01	1.0016280781710340e+02	1.0070098280280381e+02	1.0046084066894512e+02	9.9810502861413127e+01	1.0002994539039707e+02	
7.6375250376090236e+01	7.6483978588143913e+01	7.6806696036331346e+01	7.6433928087423851e+01	7.6385773421787789e+01	7.6172185465640254e+01	7.6278444638753626e+01	7.6611147901946154e+01	7.6150022664975793e+01	7.5869617349656465e+01	7.6123733940998591e+01	7.6532746930130884e+01	7.6350238908398268e+01	7.5855982174673983e+01	7.6022758496701769e+01	
8.8434500435472884e+01	8.8560396259956093e+01	8.8934069094699467e+01	8.8502443048596035e+01	8.8446685014701657e+01	8.8199372644425566e+01	8.8322409581714723e+01	8.8707644939095559e+01	8.8173710454182498e+01	8.7849030615391698e+01	8.8143270879050988e+01	8.8616864866467353e+01	8.8405539788671703e+01	8.7833242518043562e+01	8.8026351943549415e+01	
1.0049375049485556e+02	1.0063681393176830e+02	1.0106144215306759e+02	1.0057095800976823e+02	1.0050759660761553e+02	1.0022655982321086e+02	1.0036637452467583e+02	1.0080414197624495e+02	1.0019739824338920e+02	9.9828443881126944e+01	1.0016280781710340e+02	1.0070098280280381e+02	1.0046084066894512e+02	9.9810502861413127e+01	1.0002994539039707e+02	
7.6375250376090236e+01	7.6483978588143913e+01	7.6806696036331346e+01	7.6433928087423851e+01	7.6385773421787789e+01	7.6172185465640254e+01	7.6278444638753626e+01	7.6611147901946154e+01	7.6150022664975793e+01	7.5869617349656465e+01	7.6123733940998591e+01	7.6532746930130884e+01	7.6350238908398268e+01	7.5855982174673983e+01	7.6022758496701769e+01	
8.8434500435472884e+01	8.8560396259956093e+01	8.8934069094699467e+01	8.8502443048596035e+01	8.8446685014701657e+01	8.8199372644425566e+01	8.8322409581714723e+01	8.8707644939095559e+01	8.8173710454182498e+01	8.7849030615391698e+01	8.8143270879050988e+01	8.8616864866467353e+01	8.8405539788671703e+01	8.7833242518043562e+01	8.8026351943549415e+01	
1.0049375049485556e+02	1.0063681393176830e+02	1.0106144215306759e+02	1.0057095800976823e+02	1.0050759660761553e+02	1.0022655982321086e+02	1.0036637452467583e+02	1.0080414197624495e+02	1.0019739824338920e+02	9.9828443881126944e+01	1.0016280781710340e+02	1.0070098280280381e+02	1.0046084066894512e+02	9.9810502861413127e+01	1.0002994539039707e+02	
7.6375250376090236e+01	7.6483978588143913e+01	7.6806696036331346e+01	7.6433928087423851e+01	7.6385773421787789e+01	7.6172185465640254e+01	7.6278444638753626e+01	7.6611147901946154e+01	7.6150022664975793e+01	7.5869617349656465e+01	7.6123733940998591e+01	7.6532746930130884e+01	7.6350238908398268e+01	7.5855982174673983e+01	7.6022758496701769e+01	
8.8434500435472884e+01	8.8560396259956093e+01	8.8934069094699467e+01	8.8502443048596035e+01	8.8446685014701657e+01	8.8199372644425566e+01	8.8322409581714723e+01	8.8707644939095559e+01	8.8173710454182498e+01	8.7849030615391698e+01	8.8143270879050988e+01	8.8616864866467353e+01	8.8405539788671703e+01	8.7833242518043562e+01	8.8026351943549415e+01	
1.0049375049485556e+02	1.0063681393176830e+02	1.0106144215306759e+02	1.0057095800976823e+02	1.0050759660761553e+02	1.0022655982321086e+02	1.0036637452467583e+02	1.0080414197624495e+02	1.0019739824338920e+02	9.9828443881126944e+01	1.0016280781710340e+02	1.0070098280280381e+02	1.0046084066894512e+02	9.9810502861413127e+01	1.0002994539039707e+02	
7.2115067556039762e+01	7.2110797154732325e+01	7.2508880531818605e+01	7.1995566039654676e+01	7.2167221088429315e+01	7.1982408473024137e+01	7.1962903524810741e+01	7.2318611593959247e+01	7.2015260095098455e+01	7.1498088638882393e+01	7.1916967986611510e+01	7.2047511258782805e+01	7.2085941601542814e+01	7.1625457764702134e+01	7.1641259378276615e+01	
8.5371513797958855e+01	8.5366458396411076e+01	8.5837718864873480e+01	8.5230045091061783e+01	8.5433254376743520e+01	8.5214468854094747e+01	8.5191378437459804e+01	8.5612474019319407e+01	8.5253359377285676e+01	8.4641119638676955e+01	8.5136998866503319e+01	8.5291539063706139e+01	8.5337033807708778e+01	8.4791902206742961e+01	8.4810608528695113e+01	
9.8627960039877919e+01	9.8622119638089814e+01	9.9166557197928384e+01	9.8464524142468889e+01	9.8699287665057724e+01	9.8446529235165343e+01	9.8419853350108824e+01	9.8906336444679539e+01	9.8491458659472897e+01	9.7784150638471516e+01	9.8357029746395142e+01	9.8535566868629417e+01	9.8588126013874742e+01	9.7958346648783802e+01	9.7979957679113610e+01	
7.2115067556039762e+01	7.2110797154732325e+01	7.2508880531818605e+01	7.1995566039654676e+01	7.2167221088429315e+01	7.1982408473024137e+01	7.1962903524810741e+01	7.2318611593959247e+01	7.2015260095098455e+01	7.1498088638882393e+01	7.1916967986611510e+01	7.2047511258782805e+01	7.2085941601542814e+01	7.1625457764702134e+01	7.1641259378276615e+01	
8.5371513797958855e+01	8.5366458396411076e+01	8.5837718864873480e+01	8.5230045091061783e+01	8.5433254376743520e+01	8.5214468854094747e+01	8.5191378437459804e+01	8.5612474019319407e+01	8.5253359377285676e+01	8.4641119638676955e+01	8.5136998866503319e+01	8.5291539063706139e+01	8.5337033807708778e+01	8.4791902206742961e+01	8.4810608528695113e+01	
9.8627960039877919e+01	9.8622119638089814e+01	9.9166557197928384e+01	9.8464524142468889e+01	9.8699287665057724e+01	9.8446529235165343e+01	9.8419853350108824e+01	9.8906336444679539e+01	9.8491458659472897e+01	9.7784150638471516e+01	9.8357029746395142e+01	9.8535566868629417e+01	9.8588126013874742e+01	9.7958346648783802e+01	9.7979957679113610e+01	
7.2115067556039762e+01	7.2110797154732325e+01	7.2508880531818605e+01	7.1995566039654676e+01	7.2167221088429315e+01	7.1982408473024137e+01	7.1962903524810741e+01	7.2318611593959247e+01	7.2015260095098455e+01	7.1498088638882393e+01	7.1916967986611510e+01	7.2047511258782805e+01	7.2085941601542814e+01	7.1625457764702134e+01	7.1641259378276615e+01	
8.5371513797958855e+01	8.5366458396411076e+01	8.5837718864873480e+01	8.5230045091061783e+01	8.5433254376743520e+01	8.5214468854094747e+01	8.5191378437459804e+01	8.5612474019319407e+01	8.5253359377285676e+01	8.4641119638676955e+01	8.5136998866503319e+01	8.5291539063706139e+01	8.5337033807708778e+01	8.4791902206742961e+01	8.4810608528695113e+01	
9.8627960039877919e+01	9.8622119638089814e+01	9.9166557197928384e+01	9.8464524142468889e+01	9.8699287665057724e+01	9.8446529235165343e+01	9.8419853350108824e+01	9.8906336444679539e+01	9.8491458659472897e+01	9.7784150638471516e+01	9.8357029746395142e+01	9.8535566868629417e+01	9.8588126013874742e+01	9.7958346648783802e+01	9.7979957679113610e+01	

#plot#xiexiyeyytheyth
2.2200869067881915e-01	4.1032399660706725e-04	4.1666666666666664e-02	0.0000000000000000e+00	-2.2389822043744612e-02	1.3020707782903475e-03	6.0662461562197449e-02	6.4978479263040677e-04	5.0993613971371965e-01	6.3649332106795126e-03	7.5143846426282309e+01	1.1466979532721684e+00	7.4746276929461047e+01	1.5914727048024526e+00	
2.2200869067881915e-01	4.1032399660706725e-04	4.1666666666666664e-02	0.0000000000000000e+00	-7.2525593544842393e-03	1.1757549680934372e-03	5.6166315030276644e-02	5.0594724867353508e-04	5.0993613971371965e-01	6.3649332106795126e-03	8.8806363958333648e+01	1.3551884902307401e+00	8.8429924100663442e+01	2.2035764708297410e+00	
2.2200869067881915e-01	4.1032399660706725e-04	4.1666666666666664e-02	0.0000000000000000e+00	6.1073738540362004e-03	1.0870755492822964e-03	5.2225481978391546e-02	4.0996039024053722e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.0246888149038497e+02	1.5636790271893162e+00	1.0142720033919844e+02	3.0246055555125744e+00	
1.2392269701284014e-01	5.0537890550057547e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.3014224318381427e-02	1.3671482320011608e-03	1.5597753552368086e-02	2.4018022202698208e-04	5.0993613971371965e-01	6.3649332106795126e-03	7.5143846426282309e+01	1.1466979532721684e+00	7.7576767182077745e+01	3.6732791406778911e+00	
1.2392269701284014e-01	5.0537890550057547e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.0457161462674490e-03	1.3655040721322086e-03	1.4019240053012359e-02	2.1672544047311720e-04	5.0993613971371965e-01	6.3649332106795126e-03	8.8806363958333648e+01	1.3551884902307401e+00	9.1526651136916357e+01	3.2890322588945313e+00	
1.2392269701284014e-01	5.0537890550057547e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.5203258448465604e-02	1.3560190601955516e-03	1.2649127505300959e-02	1.9798199121668917e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.0246888149038497e+02	1.5636790271893162e+00	1.0463792435716697e+02	2.9282484328093217e+00	
1.4738779972797020e-01	8.3767915689330751e-04	5.0000000000000003e-02	0.0000000000000000e+00	-1.7691750305954716e-02	2.0345898404350530e-03	2.3343242617435978e-02	4.1907313015820437e-04	5.0993613971371965e-01	6.3649332106795126e-03	7.5143846426282309e+01	1.1466979532721684e+00	7.3475041394362847e+01	3.8469122349849383e+00	
1.4738779972797020e-01	8.3767915689330751e-04	5.0000000000000003e-02	0.0000000000000000e+00	-1.0210556971336326e-03	1.7699459708076372e-03	2.1586838149668747e-02	3.1876763941260069e-04	5.0993613971371965e-01	6.3649332106795126e-03	8.8806363958333648e+01	1.3551884902307401e+00	8.8638272695560033e+01	3.4611806597454700e+00	
1.4738779972797020e-01	8.3767915689330751e-04	5.0000000000000003e-02	0.0000000000000000e+00	1.3441068070665656e-02	1.5777064225517992e-03	1.9955495181391829e-02	2.6228660742530637e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.0246888149038497e+02	1.5636790271893162e+00	1.0289999921501604e+02	3.1189871345161881e+00	
1.4497528322029471e-01	8.2100516934119295e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.6483464968703752e-02	1.7294202744636649e-03	2.2951199093188986e-02	3.9417543228559656e-04	5.0993613971371965e-01	6.3649332106795126e-03	7.5143846426282309e+01	1.1466979532721684e+00	7.5253455781342723e+01	3.3914224236410440e+00	
1.4497528322029471e-01	8.2100516934119295e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.1837767855415980e-03	1.7747074224346252e-03	2.0960173337239835e-02	3.5463739107832862e-04	5.0993613971371965e-01	6.3649332106795126e-03	8.8806363958333648e+01	1.3551884902307401e+00	8.9217039316695505e+01	3.0417104293081199e+00	
1.4497528322029471e-01	8.2100516934119295e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.2229331339692045e-02	1.8283126289913648e-03	1.9211007470142209e-02	3.2815641653568867e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.0246888149038497e+02	1.5636790271893162e+00	1.0240868941174566e+02	2.7519121606459587e+00	
1.4162244461416662e-01	2.8332314541470473e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.5668995239872231e-02	1.4086123748601545e-03	2.2232515941380693e-02	2.7802435721181100e-04	5.0993613971371965e-01	6.3649332106795126e-03	7.5143846426282309e+01	1.1466979532721684e+00	7.6349338766176984e+01	3.3694566833406405e+00	
1.4162244461416662e-01	2.8332314541470473e-04	3.1250000000000000e-02	0.0000000000000000e+00	-4.7068313045503702e-04	1.3453914720877485e-03	2.0219383741458236e-02	2.3013533674163481e-04	5.0993613971371965e-01	6.3649332106795126e-03	8.8806363958333648e+01	1.3551884902307401e+00	9.0306074024591766e+01	2.9636394638459453e+00	
1.4162244461416662e-01	2.8332314541470473e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2643819309993363e-02	1.2879171217164904e-03	1.8439503282284914e-02	1.9614217350790420e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.0246888149038497e+02	1.5636790271893162e+00	1.0325532116573739e+02	2.6304665479112366e+00	
1.4204082048276614e-01	3.7514634920851977e-04	2.5000000000000001e-02	0.0000000000000000e+00	-1.7805659143931705e-02	6.0913107547111499e-04	2.2179264576715641e-02	1.7080539841919236e-04	5.0993613971371965e-01	6.3649332106795126e-03	7.5143846426282309e+01	1.1466979532721684e+00	7.4534059404450375e+01	2.9427349679882040e+00	
1.4204082048276614e-01	3.7514634920851977e-04	2.5000000000000001e-02	0.0000000000000000e+00	-3.2451510218662284e-03	6.0752184867901495e-04	2.0109225080999452e-02	1.4839713384376583e-04	5.0993613971371965e-01	6.3649332106795126e-03	8.8806363958333648e+01	1.3551884902307401e+00	8.7707720129988459e+01	2.6218177744584379e+00	
1.4204082048276614e-01	3.7514634920851977e-04	2.5000000000000001e-02	0.0000000000000000e+00	9.4921976986623198e-03	6.1300514305205145e-04	1.8316915900028961e-02	1.3166086168649470e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.0246888149038497e+02	1.5636790271893162e+00	1.0008667874228662e+02	2.3650328360936332e+00	
1.4158309435031888e-01	2.4572377421409251e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.7657911875807154e-02	1.5164888652617055e-03	2.1873491328420442e-02	2.7613423293070395e-04	5.0993613971371965e-01	6.3649332106795126e-03	7.5143846426282309e+01	1.1466979532721684e+00	7.4639687862885140e+01	3.5097592320873674e+00	
1.4158309435031888e-01	2.4572377421409251e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.7786232435330878e-03	1.4224697090556575e-03	1.9865866797579294e-02	2.2276906955126931e-04	5.0993613971371965e-01	6.3649332106795126e-03	8.8806363958333648e+01	1.3551884902307401e+00	8.8138953235177851e+01	3.1195729458771400e+00	
1.4158309435031888e-01	2.4572377421409251e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.0228562237925863e-02	1.3421659377800029e-03	1.8118065060940172e-02	1.8494525761206598e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.0246888149038497e+02	1.5636790271893162e+00	1.0083270575325635e+02	2.7780506231807118e+00	
1.5728944767673517e-01	2.7486791169327088e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.7078674700132083e-02	7.1807312503630461e-04	2.8700196653333770e-02	2.0340404044698790e-04	5.0993613971371965e-01	6.3649332106795126e-03	7.5143846426282309e+01	1.1466979532721684e+00	7.6055451658931602e+01	2.3850101654537350e+00	
1.5728944767673517e-01	2.7486791169327088e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.2515567944030993e-03	7.1345918201071265e-04	2.6176114603654828e-02	1.7917160386167016e-04	5.0993613971371965e-01	6.3649332106795126e-03	8.8806363958333648e+01	1.3551884902307401e+00	8.9595575926165566e+01	2.1652771382475793e+00	
1.5728944767673517e-01	2.7486791169327088e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0672963515393407e-02	7.2162761869845160e-04	2.3980356749620881e-02	1.6048283308991168e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.0246888149038497e+02	1.5636790271893162e+00	1.0227152232191025e+02	2.1673612636260597e+00	
1.7386500276910541e-01	3.5511905098512334e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.6588910488191715e-02	1.8868809273784434e-03	3.6367572741627996e-02	5.7764190738784004e-04	5.0993613971371965e-01	6.3649332106795126e-03	7.5143846426282309e+01	1.1466979532721684e+00	7.7230715989151733e+01	1.7765549181982763e+00	
1.7386500276910541e-01	3.5511905098512334e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.6731872350593555e-03	1.6801490907116410e-03	3.3330842991588928e-02	4.4436937037581250e-04	5.0993613971371965e-01	6.3649332106795126e-03	8.8806363958333648e+01	1.3551884902307401e+00	9.0938053268558789e+01	1.7680718523952947e+00	
1.7386500276910541e-01	3.5511905098512334e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.1359807563582042e-02	1.5408872068552156e-03	3.0687744171448626e-02	3.5981053586952422e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.0246888149038497e+02	1.5636790271893162e+00	1.0379769441069116e+02	2.1276255342054444e+00	
1.9863236109282070e-01	3.4587348086707100e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.9034873107421437e-02	1.1873138205609872e-03	4.8951297931483034e-02	4.0568546471036755e-04	5.0993613971371965e-01	6.3649332106795126e-03	7.5143846426282309e+01	1.1466979532721684e+00	7.6548811235381677e+01	1.4329441003139642e+00	
1.9863236109282070e-01	3.4587348086707100e-04	4.1666666666666664e-02	0.0000000000000000e+00	-4.3547873538537915e-03	1.0478151952731057e-03	4.4982560326226342e-02	3.0169406937832961e-04	5.0993613971371965e-01	6.3649332106795126e-03	8.8806363958333648e+01	1.3551884902307401e+00	8.9936046939848907e+01	1.8840447812124042e+00	
1.9863236109282070e-01	3.4587348086707100e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.5653693459334084e-03	9.4217064307974211e-04	4.1556443546661527e-02	2.3920659093566406e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.0246888149038497e+02	1.5636790271893162e+00	1.0258027624279036e+02	2.4847216242874772e+00	
1.0755566949857255e-01	3.3513397271171976e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.8057234339329056e-02	1.0393623032244638e-03	1.4483162361338790e-02	2.1450028945960636e-04	4.5603937030001168e-01	5.3626203989304497e-03	7.6296833665443529e+01	9.6826842754259701e-01	7.6089061882356091e+01	2.3583303262256670e+00	
1.0755566949857255e-01	3.3513397271171976e-04	3.1250000000000000e-02	0.0000000000000000e+00	-4.5416502989492624e-03	1.0756847605198833e-03	1.3259086523450094e-02	1.9727675457934709e-04	4.5603937030001168e-01	5.3626203989304497e-03	8.8343702138934617e+01	1.1211529161019651e+00	8.8508980642423822e+01	1.9244923470651123e+00	
1.0755566949857255e-01	3.3513397271171976e-04	3.1250000000000000e-02	0.0000000000000000e+00	7.4368903297189638e-03	1.1008987281235377e-03	1.2154394664733663e-02	1.8226270131660661e-04	4.5603937030001168e-01	5.3626203989304497e-03	1.0039057061242569e+02	1.2740374046613296e+00	1.0027659902588610e+02	1.6682386068213009e+00	
1.2496729886779745e-01	2.4746087486499508e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.0403615451883614e-02	1.1674627102495291e-03	2.1610277286881602e-02	2.4213428826419783e-04	4.5603937030001168e-01	5.3626203989304497e-03	7.6296833665443529e+01	9.6826842754259701e-01	7.5291994500043160e+01	1.6530181091078386e+00	
1.2496729886779745e-01	2.4746087486499508e-04	3.1250000000000000e-02	0.0000000000000000e+00	-7.0400919068945109e-03	1.1472909847478762e-03	1.9960925814511993e-02	2.0950510390793368e-04	4.5603937030001168e-01	5.3626203989304497e-03	8.8343702138934617e+01	1.1211529161019651e+00	8.7479581511106801e+01	1.3530794504951886e+00	
1.2496729886779745e-01	2.4746087486499508e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.8722905727690393e-03	1.1416229176630919e-03	1.8485309797325194e-02	1.8663019349424249e-04	4.5603937030001168e-01	5.3626203989304497e-03	1.0039057061242569e+02	1.2740374046613296e+00	9.9088125177671287e+01	1.3902326661824540e+00	
1.5480650801320434e-01	1.1033169115095672e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.3377226456207979e-02	1.1362486426598475e-03	3.6108178052290225e-02	3.3257584658616125e-04	4.5603937030001168e-01	5.3626203989304497e-03	7.6296833665443529e+01	9.6826842754259701e-01	7.4674685761601566e+01	1.4230685116736825e+00	
1.5480650801320434e-01	1.1033169115095672e-04	3.1250000000000000e-02	0.0000000000000000e+00	-9.9793933615695447e-03	1.1191864397953214e-03	3.3664476115790994e-02	2.8480368292579098e-04	4.5603937030001168e-01	5.3626203989304497e-03	8.8343702138934617e+01	1.1211529161019651e+00	8.6831580869449681e+01	1.9092228407431817e+00	
1.5480650801320434e-01	1.1033169115095672e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9735675617778984e-03	1.0992478959732229e-03	3.1464675209312759e-02	2.4720579621512781e-04	4.5603937030001168e-01	5.3626203989304497e-03	1.0039057061242569e+02	1.2740374046613296e+00	9.8415938321481136e+01	2.5730230531298499e+00	
1.8045619730111834e-01	3.3588503721217015e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.3756590720798026e-02	1.0031188806234391e-03	5.1102136231006200e-02	3.6060841326040149e-04	4.5603937030001168e-01	5.3626203989304497e-03	7.6296833665443529e+01	9.6826842754259701e-01	7.5983668846640612e+01	2.6113277406847515e+00	
1.8045619730111834e-01	3.3588503721217015e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.0484623813978378e-02	9.9853014458487713e-04	4.7741836713812442e-02	3.0951330680367370e-04	4.5603937030001168e-01	5.3626203989304497e-03	8.8343702138934617e+01	1.1211529161019651e+00	8.8090883050578014e+01	3.3651587487740175e+00	
1.8045619730111834e-01	3.3588503721217015e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4141271293122463e-03	1.0271826971758697e-03	4.4747699491618075e-02	2.8253547087235813e-04	4.5603937030001168e-01	5.3626203989304497e-03	1.0039057061242569e+02	1.2740374046613296e+00	9.9672503758085440e+01	4.1527171046608871e+00	
1.9337833447643624e-01	4.9330291497538239e-04	4.1666666666666664e-02	0.0000000000000000e+00	-2.3854183023358479e-02	1.9678744232036970e-03	5.8996305399179674e-02	9.3850144433656017e-04	4.5603937030001168e-01	5.3626203989304497e-03	7.6296833665443529e+01	9.6826842754259701e-01	7.6432408965578574e+01	2.8833560510743728e+00	
1.9337833447643624e-01	4.9330291497538239e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.0837850521967562e-02	1.8010892847602129e-03	5.5151393988701815e-02	7.5465746860398954e-04	4.5603937030001168e-01	5.3626203989304497e-03	8.8343702138934617e+01	1.1211529161019651e+00	8.8301659436977161e+01	3.5057720226440932e+00	
1.9337833447643624e-01	4.9330291497538239e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.6831043825816127e-04	1.6616275469154228e-03	5.1744071747398777e-02	6.2303422880091003e-04	4.5603937030001168e-01	5.3626203989304497e-03	1.0039057061242569e+02	1.2740374046613296e+00	9.9678864333430468e+01	4.2188826143655289e+00	
7.0819875708862626e-02	3.7125673738260835e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.8373913836753764e-02	1.6166602630068453e-03	9.9914216648579798e-03	1.9334178478859075e-04	3.4654620468757447e-01	4.1145236867431356e-03	7.1999462845757705e+01	9.4327142081472093e-01	7.1778364945109644e+01	1.7555457195794231e+00	
7.0819875708862626e-02	3.7125673738260835e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.3264294069127389e-02	1.5415050124886441e-03	8.9261062633938272e-03	1.6598755875915560e-04	3.4654620468757447e-01	4.1145236867431356e-03	8.5234658221816119e+01	1.1166669025821307e+00	8.5460611485011199e+01	1.8283513676443641e+00	
7.0819875708862626e-02	3.7125673738260835e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.0714509225999704e-05	1.4904614936222125e-03	7.9779900352070828e-03	1.4837042991531574e-04	3.4654620468757447e-01	4.1145236867431356e-03	9.8469853597874504e+01	1.2900623843495336e+00	9.8440264085576743e+01	2.2244184584538207e+00	
8.0421514721415607e-02	1.3981445224380156e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.9865899817467713e-02	1.2193449115582495e-03	1.4600636743558807e-02	1.6149809969131390e-04	3.4654620468757447e-01	4.1145236867431356e-03	7.1999462845757705e+01	9.4327142081472093e-01	7.1352286582788821e+01	1.5365854724263088e+00	
8.0421514721415607e-02	1.3981445224380156e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.4587492209856039e-02	1.2229894182275859e-03	1.3278872077352625e-02	1.3455994871244313e-04	3.4654620468757447e-01	4.1145236867431356e-03	8.5234658221816119e+01	1.1166669025821307e+00	8.5149991672453652e+01	1.9528116227263468e+00	
8.0421514721415607e-02	1.3981445224380156e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.1549414545370597e-03	1.2183216657217139e-03	1.2092024898661834e-02	1.1284079494540133e-04	3.4654620468757447e-01	4.1145236867431356e-03	9.8469853597874504e+01	1.2900623843495336e+00	9.8244031672292550e+01	2.6365630322671612e+00	
9.7837785912031322e-02	2.2532534280136465e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.9990076087203166e-02	9.9327708275660114e-04	2.4804023524549596e-02	2.3383158626876654e-04	3.4654620468757447e-01	4.1145236867431356e-03	7.1999462845757705e+01	9.4327142081472093e-01	7.2839419427179664e+01	2.0459940827070398e+00	
9.7837785912031322e-02	2.2532534280136465e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.4870029728096977e-02	9.4745156858996751e-04	2.2806975204302964e-02	1.8861379485238499e-04	3.4654620468757447e-01	4.1145236867431356e-03	8.5234658221816119e+01	1.1166669025821307e+00	8.6590928413574233e+01	3.0155633514132942e+00	
9.7837785912031322e-02	2.2532534280136465e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.4299500857326436e-03	9.1431133399174041e-04	2.1050763027908773e-02	1.5738178672984403e-04	3.4654620468757447e-01	4.1145236867431356e-03	9.8469853597874504e+01	1.2900623843495336e+00	9.9767508470595772e+01	4.0445888545383522e+00	

#dense#x3#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0566960112166711e+02	6.2034459087472147e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197446e-04	0.0000000000000000e+00	1.0583620879783857e+02	6.0538542957680619e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2132492312439489e-03	0.0000000000000000e+00	1.0600003778429603e+02	5.9431894477666791e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8198738468659234e-03	0.0000000000000000e+00	1.0616118283917105e+02	5.8686662745028926e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4264984624878978e-03	0.0000000000000000e+00	1.0631973173795605e+02	5.8271778528122180e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0331230781098723e-03	0.0000000000000000e+00	1.0647576623309691e+02	5.8153974168793923e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6397476937318467e-03	0.0000000000000000e+00	1.0662936282830351e+02	5.8298970130466694e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2463723093538212e-03	0.0000000000000000e+00	1.0678059341243423e+02	5.8672654905060009e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8529969249757957e-03	0.0000000000000000e+00	1.0692952578500137e+02	5.9242118945265343e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4596215405977701e-03	0.0000000000000000e+00	1.0707622409668947e+02	5.9976457912827961e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197446e-03	0.0000000000000000e+00	1.0722074922228576e+02	6.0847316435009597e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6728707718417190e-03	0.0000000000000000e+00	1.0736315907918511e+02	6.1829187131223033e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2794953874636935e-03	0.0000000000000000e+00	1.0750350890157372e+02	6.2899505731089596e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8861200030856671e-03	0.0000000000000000e+00	1.0764185147815407e+02	6.4038593124950136e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4927446187076424e-03	0.0000000000000000e+00	1.0777823735960395e+02	6.5229493885231884e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0993692343296177e-03	0.0000000000000000e+00	1.0791271504069991e+02	6.6457753286537997e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.7059938499515913e-03	0.0000000000000000e+00	1.0804533112107065e+02	6.7711165128678816e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0312618465573565e-02	0.0000000000000000e+00	1.0817613044779932e+02	6.8979513218695363e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0919243081195540e-02	0.0000000000000000e+00	1.0830515624250874e+02	7.0254321408527760e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1525867696817516e-02	0.0000000000000000e+00	1.0843245021510299e+02	7.1528620975162704e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2132492312439489e-02	0.0000000000000000e+00	1.0855805266597069e+02	7.2796739762745455e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2739116928061463e-02	0.0000000000000000e+00	1.0868200257815990e+02	7.4054114575460526e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3345741543683438e-02	0.0000000000000000e+00	1.0880433770079550e+02	7.5297126468620448e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3952366159305413e-02	0.0000000000000000e+00	1.0892509462481478e+02	7.6522957520794268e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4558990774927387e-02	0.0000000000000000e+00	1.0904430885193597e+02	7.7729467131357604e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5165615390549361e-02	0.0000000000000000e+00	1.0916201485764374e+02	7.8915085688721955e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5772240006171334e-02	0.0000000000000000e+00	1.0927824614886342e+02	8.0078723462505579e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6378864621793311e-02	0.0000000000000000e+00	1.0939303531690544e+02	8.1219692698333876e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6985489237415285e-02	0.0000000000000000e+00	1.0950641408618333e+02	8.2337641078287884e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7592113853037258e-02	0.0000000000000000e+00	1.0961841335914369e+02	8.3432494916557722e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8198738468659235e-02	0.0000000000000000e+00	1.0972906325779063e+02	8.4504410666683114e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8805363084281209e-02	0.0000000000000000e+00	1.0983839316214093e+02	8.5553733511684360e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9411987699903183e-02	0.0000000000000000e+00	1.0994643174590463e+02	8.6580961985338529e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0018612315525156e-02	0.0000000000000000e+00	1.1005320700965220e+02	8.7586717729614936e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0625236931147130e-02	0.0000000000000000e+00	1.1015874631169871e+02	8.8571719629798196e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1231861546769107e-02	0.0000000000000000e+00	1.1026307639690987e+02	8.9536761686313540e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1838486162391080e-02	0.0000000000000000e+00	1.1036622342361242e+02	9.0482694082505564e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2445110778013054e-02	0.0000000000000000e+00	1.1046821298877167e+02	9.1410406992595199e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3051735393635031e-02	0.0000000000000000e+00	1.1056907015158157e+02	9.2320816745773708e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3658360009257005e-02	0.0000000000000000e+00	1.1066881945559840e+02	9.3214854022716196e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4264984624878978e-02	0.0000000000000000e+00	1.1076748494953550e+02	9.4093453811435861e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4871609240500952e-02	0.0000000000000000e+00	1.1086509020682449e+02	9.4957546891804974e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5478233856122925e-02	0.0000000000000000e+00	1.1096165834403941e+02	9.5808052653555063e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6084858471744903e-02	0.0000000000000000e+00	1.1105721203826941e+02	9.6645873082236307e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6691483087366876e-02	0.0000000000000000e+00	1.1115177354351914e+02	9.7471887772384829e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7298107702988850e-02	0.0000000000000000e+00	1.1124536470620794e+02	9.8286949847849296e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7904732318610827e-02	0.0000000000000000e+00	1.1133800697983229e+02	9.9091882686495936e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8511356934232800e-02	0.0000000000000000e+00	1.1142972143885125e+02	9.9887477360942629e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9117981549854774e-02	0.0000000000000000e+00	1.1152052879184855e+02	1.0067449071900308e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9724606165476748e-02	0.0000000000000000e+00	1.1161044939402052e+02	1.0145364403759920e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0331230781098721e-02	0.0000000000000000e+00	1.1169950325903562e+02	1.0222562219229314e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0937855396720698e-02	0.0000000000000000e+00	1.1178771007030666e+02	1.0299107329164380e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1544480012342668e-02	0.0000000000000000e+00	1.1187508919171403e+02	1.0375060873148728e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2151104627964645e-02	0.0000000000000000e+00	1.1196165967781498e+02	1.0450480362920437e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2757729243586622e-02	0.0000000000000000e+00	1.1204744028357098e+02	1.0525419760222182e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3364353859208593e-02	0.0000000000000000e+00	1.1213244947362402e+02	1.0599929585853582e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3970978474830570e-02	0.0000000000000000e+00	1.1221670543114764e+02	1.0674057057006454e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4577603090452547e-02	0.0000000000000000e+00	1.1230022606630033e+02	1.0747846250221789e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5184227706074517e-02	0.0000000000000000e+00	1.1238302902430264e+02	1.0821338287530727e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5790852321696494e-02	0.0000000000000000e+00	1.1246513169316206e+02	1.0894571543535777e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6397476937318471e-02	0.0000000000000000e+00	1.1254655121106401e+02	1.0967581871359199e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7004101552940441e-02	0.0000000000000000e+00	1.1262730447344941e+02	1.1040402845536654e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7610726168562418e-02	0.0000000000000000e+00	1.1270740813979532e+02	1.1113066020070102e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8217350784184388e-02	0.0000000000000000e+00	1.1278687864011553e+02	1.1185601199974698e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8823975399806365e-02	0.0000000000000000e+00	1.1286573218119601e+02	1.1258036724766914e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9430600015428342e-02	0.0000000000000000e+00	1.1294398475257972e+02	1.1330399762440885e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0037224631050312e-02	0.0000000000000000e+00	1.1302165213231379e+02	1.1402716612573307e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0643849246672289e-02	0.0000000000000000e+00	1.1309874989247199e+02	1.1475013017282148e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1250473862294260e-02	0.0000000000000000e+00	1.1317529340446301e+02	1.1547314478841209e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1857098477916237e-02	0.0000000000000000e+00	1.1325129784413654e+02	1.1619646582823892e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2463723093538214e-02	0.0000000000000000e+00	1.1332677819669721e+02	1.1692035325712149e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3070347709160184e-02	0.0000000000000000e+00	1.1340174926143482e+02	1.1764507445963059e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3676972324782161e-02	0.0000000000000000e+00	1.1347622565628139e+02	1.1837090757574176e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4283596940404138e-02	0.0000000000000000e+00	1.1355022182220230e+02	1.1909814485229997e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4890221556026108e-02	0.0000000000000000e+00	1.1362375202742999e+02	1.1982709600145343e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5496846171648085e-02	0.0000000000000000e+00	1.1369683037154738e+02	1.2055809155745781e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6103470787270062e-02	0.0000000000000000e+00	1.1376947078942852e+02	1.2129148622342338e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6710095402892032e-02	0.0000000000000000e+00	1.1384168705504216e+02	1.2202766219965000e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7316720018514009e-02	0.0000000000000000e+00	1.1391349278512575e+02	1.2276703248518295e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7923344634135980e-02	0.0000000000000000e+00	1.1398490144273430e+02	1.2351004414411239e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8529969249757957e-02	0.0000000000000000e+00	1.1405592634067102e+02	1.2425718152794659e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9136593865379934e-02	0.0000000000000000e+00	1.1412658064480405e+02	1.2500896944510290e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9743218481001904e-02	0.0000000000000000e+00	1.1419687737727459e+02	1.2576597626817158e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0349843096623881e-02	0.0000000000000000e+00	1.1426682941960124e+02	1.2652881696916326e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0956467712245851e-02	0.0000000000000000e+00	1.1433644951568454e+02	1.2729815607239241e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1563092327867828e-02	0.0000000000000000e+00	1.1440575027471670e+02	1.2807471051404747e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2169716943489805e-02	0.0000000000000000e+00	1.1447474417399941e+02	1.2885925239681489e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2776341559111775e-02	0.0000000000000000e+00	1.1454344356167471e+02	1.2965261162719910e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3382966174733752e-02	0.0000000000000000e+00	1.1461186065937163e+02	1.3045567842241917e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3989590790355729e-02	0.0000000000000000e+00	1.1468000756477218e+02	1.3126940567296655e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4596215405977699e-02	0.0000000000000000e+00	1.1474789625410051e+02	1.3209481114614066e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5202840021599676e-02	0.0000000000000000e+00	1.1481553858453732e+02	1.3293297951509517e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5809464637221654e-02	0.0000000000000000e+00	1.1488294629656313e+02	1.3378506419722619e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6416089252843624e-02	0.0000000000000000e+00	1.1495013101623346e+02	1.3465228898507558e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7022713868465601e-02	0.0000000000000000e+00	1.1501710425738740e+02	1.3553594945239199e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7629338484087571e-02	0.0000000000000000e+00	1.1508387742379342e+02	1.3643741411758164e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8235963099709548e-02	0.0000000000000000e+00	1.1515046181123392e+02	1.3735812534654565e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8842587715331525e-02	0.0000000000000000e+00	1.1521686860953128e+02	1.3829959997687894e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9449212330953495e-02	0.0000000000000000e+00	1.1528310890451719e+02	1.3926342964560366e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0055836946575472e-02	0.0000000000000000e+00	1.1534919367994802e+02	1.4025128080311470e+01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197442e-02	0.0000000000000000e+00	1.1541513381936703e+02	1.4126489439679977e+01	

#dense#x3#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0993613971371965e-01	8.6500236878188943e+01	8.1529235974265841e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197446e-04	5.0993613971371965e-01	8.6666844554360409e+01	7.7606107190196152e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2132492312439489e-03	5.0993613971371965e-01	8.6830673540817870e+01	7.3901005736749283e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8198738468659234e-03	5.0993613971371965e-01	8.6991818595692877e+01	7.0402993205042987e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4264984624878978e-03	5.0993613971371965e-01	8.7150367494477834e+01	6.7101750000458464e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0331230781098723e-03	5.0993613971371965e-01	8.7306401989618749e+01	6.3987471191048790e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6397476937318467e-03	5.0993613971371965e-01	8.7459998584825343e+01	6.1050782819992380e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2463723093538212e-03	5.0993613971371965e-01	8.7611229168956044e+01	5.8282674485407338e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8529969249757957e-03	5.0993613971371965e-01	8.7760161541523217e+01	5.5674445289930690e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4596215405977701e-03	5.0993613971371965e-01	8.7906859853211316e+01	5.3217661122382607e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197446e-03	5.0993613971371965e-01	8.8051384978807604e+01	5.0904121801433408e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6728707718417190e-03	5.0993613971371965e-01	8.8193794835706967e+01	4.8725836976259771e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2794953874636935e-03	5.0993613971371965e-01	8.8334144658095582e+01	4.6675009899440560e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8861200030856671e-03	5.0993613971371965e-01	8.8472487234675896e+01	4.4744028302517087e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4927446187076424e-03	5.0993613971371965e-01	8.8608873116125778e+01	4.2925461644461107e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0993692343296177e-03	5.0993613971371965e-01	8.8743350797221709e+01	4.1212063991986136e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.7059938499515913e-03	5.0993613971371965e-01	8.8875966877592489e+01	3.9596781749238015e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0312618465573565e-02	5.0993613971371965e-01	8.9006766204321167e+01	3.8072765401668405e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0919243081195540e-02	5.0993613971371965e-01	8.9135791999030587e+01	3.6633384391210737e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1525867696817516e-02	5.0993613971371965e-01	8.9263085971624832e+01	3.5272244210800379e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2132492312439489e-02	5.0993613971371965e-01	8.9388688422492535e+01	3.3983204805761584e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2739116928061463e-02	5.0993613971371965e-01	8.9512638334681711e+01	3.2760399403465383e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3345741543683438e-02	5.0993613971371965e-01	8.9634973457317344e+01	3.1598252962444948e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3952366159305413e-02	5.0993613971371965e-01	8.9755730381336591e+01	3.0491499535191018e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4558990774927387e-02	5.0993613971371965e-01	8.9874944608457795e+01	2.9435197969077276e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5165615390549361e-02	5.0993613971371965e-01	8.9992650614165584e+01	2.8424745518802017e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5772240006171334e-02	5.0993613971371965e-01	9.0108881905385260e+01	2.7455889101656235e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6378864621793311e-02	5.0993613971371965e-01	9.0223671073427283e+01	2.6524734084120456e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6985489237415285e-02	5.0993613971371965e-01	9.0337049842705156e+01	2.5627750635982709e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7592113853037258e-02	5.0993613971371965e-01	9.0449049115665503e+01	2.4761777819247737e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8198738468659235e-02	5.0993613971371965e-01	9.0559699014312471e+01	2.3924025688428303e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8805363084281209e-02	5.0993613971371965e-01	9.0669028918662761e+01	2.3112075763163262e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9411987699903183e-02	5.0993613971371965e-01	9.0777067502426462e+01	2.2323880291787184e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0018612315525156e-02	5.0993613971371965e-01	9.0883842766174027e+01	2.1557760754743707e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0625236931147130e-02	5.0993613971371965e-01	9.0989382068220550e+01	2.0812406058909754e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1231861546769107e-02	5.0993613971371965e-01	9.1093712153431710e+01	2.0086870846532867e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1838486162391080e-02	5.0993613971371965e-01	9.1196859180134268e+01	1.9380574282331964e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2445110778013054e-02	5.0993613971371965e-01	9.1298848745293512e+01	1.8693299583354168e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3051735393635031e-02	5.0993613971371965e-01	9.1399705908103400e+01	1.8025194408706544e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3658360009257005e-02	5.0993613971371965e-01	9.1499455212120239e+01	1.7376772016277500e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4264984624878978e-02	5.0993613971371965e-01	9.1598120706057358e+01	1.6748912802556968e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4871609240500952e-02	5.0993613971371965e-01	9.1695725963346362e+01	1.6142865448095702e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5478233856122925e-02	5.0993613971371965e-01	9.1792294100561236e+01	1.5560246373747062e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6084858471744903e-02	5.0993613971371965e-01	9.1887847794791227e+01	1.5003035558275537e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6691483087366876e-02	5.0993613971371965e-01	9.1982409300040970e+01	1.4473565984252110e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7298107702988850e-02	5.0993613971371965e-01	9.2076000462729738e+01	1.3974503116982100e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7904732318610827e-02	5.0993613971371965e-01	9.2168642736354116e+01	1.3508810002707718e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8511356934232800e-02	5.0993613971371965e-01	9.2260357195373075e+01	1.3079693022386387e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9117981549854774e-02	5.0993613971371965e-01	9.2351164548370363e+01	1.2690523402824321e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9724606165476748e-02	5.0993613971371965e-01	9.2441085150542349e+01	1.2344730715253176e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0331230781098721e-02	5.0993613971371965e-01	9.2530139015557438e+01	1.2045667231110861e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0937855396720698e-02	5.0993613971371965e-01	9.2618345826828502e+01	1.1796446398000351e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1544480012342668e-02	5.0993613971371965e-01	9.2705724948235897e+01	1.1599764586700960e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2151104627964645e-02	5.0993613971371965e-01	9.2792295434336793e+01	1.1457721618099799e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2757729243586622e-02	5.0993613971371965e-01	9.2878076040092822e+01	1.1371660601855940e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3364353859208593e-02	5.0993613971371965e-01	9.2963085230145836e+01	1.1342049172381092e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3970978474830570e-02	5.0993613971371965e-01	9.3047341187669502e+01	1.1368420743233525e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4577603090452547e-02	5.0993613971371965e-01	9.3130861822822155e+01	1.1449385936474832e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5184227706074517e-02	5.0993613971371965e-01	9.3213664780824487e+01	1.1582712857477029e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5790852321696494e-02	5.0993613971371965e-01	9.3295767449683908e+01	1.1765463681561705e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6397476937318471e-02	5.0993613971371965e-01	9.3377186967585814e+01	1.1994167299559728e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7004101552940441e-02	5.0993613971371965e-01	9.3457940229971229e+01	1.2265005263709341e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7610726168562418e-02	5.0993613971371965e-01	9.3538043896317177e+01	1.2573990722672648e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8217350784184388e-02	5.0993613971371965e-01	9.3617514396637361e+01	1.2917125689844640e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8823975399806365e-02	5.0993613971371965e-01	9.3696367937717838e+01	1.3290528652632054e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9430600015428342e-02	5.0993613971371965e-01	9.3774620509101538e+01	1.3690530440632553e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0037224631050312e-02	5.0993613971371965e-01	9.3852287888835647e+01	1.4113740501694974e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0643849246672289e-02	5.0993613971371965e-01	9.3929385648993843e+01	1.4557088130068789e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1250473862294260e-02	5.0993613971371965e-01	9.4005929160984834e+01	1.5017844069092607e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1857098477916237e-02	5.0993613971371965e-01	9.4081933600658374e+01	1.5493627764254687e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2463723093538214e-02	5.0993613971371965e-01	9.4157413953219049e+01	1.5982404835053703e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3070347709160184e-02	5.0993613971371965e-01	9.4232385017956659e+01	1.6482478412168824e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3676972324782161e-02	5.0993613971371965e-01	9.4306861412803244e+01	1.6992477066251830e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4283596940404138e-02	5.0993613971371965e-01	9.4380857578724161e+01	1.7511341247245957e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4890221556026108e-02	5.0993613971371965e-01	9.4454387783951802e+01	1.8038309498893741e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5496846171648085e-02	5.0993613971371965e-01	9.4527466128069221e+01	1.8572905211752933e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6103470787270062e-02	5.0993613971371965e-01	9.4600106545950354e+01	1.9114924309962185e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6710095402892032e-02	5.0993613971371965e-01	9.4672322811564001e+01	1.9664424006307502e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7316720018514009e-02	5.0993613971371965e-01	9.4744128541647598e+01	2.0221712581681222e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7923344634135980e-02	5.0993613971371965e-01	9.4815537199256127e+01	2.0787340027478054e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8529969249757957e-02	5.0993613971371965e-01	9.4886562097192851e+01	2.1362089316173147e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9136593865379934e-02	5.0993613971371965e-01	9.4957216401325866e+01	2.1946968024069924e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9743218481001904e-02	5.0993613971371965e-01	9.5027513133796432e+01	2.2543200012508815e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0349843096623881e-02	5.0993613971371965e-01	9.5097465176123052e+01	2.3152216874067326e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0956467712245851e-02	5.0993613971371965e-01	9.5167085272206393e+01	2.3775648864978058e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1563092327867828e-02	5.0993613971371965e-01	9.5236386031238538e+01	2.4415315071973067e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2169716943489805e-02	5.0993613971371965e-01	9.5305379930521241e+01	2.5073212599742085e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2776341559111775e-02	5.0993613971371965e-01	9.5374079318196536e+01	2.5751504613079259e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3382966174733752e-02	5.0993613971371965e-01	9.5442496415893473e+01	2.6452507124491991e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3989590790355729e-02	5.0993613971371965e-01	9.5510643321294026e+01	2.7178674481992853e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4596215405977699e-02	5.0993613971371965e-01	9.5578532010622354e+01	2.7932583580902408e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5202840021599676e-02	5.0993613971371965e-01	9.5646174341059151e+01	2.8716916894955071e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5809464637221654e-02	5.0993613971371965e-01	9.5713582053084977e+01	2.9534444492469447e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6416089252843624e-02	5.0993613971371965e-01	9.5780766772755300e+01	3.0388005268953431e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7022713868465601e-02	5.0993613971371965e-01	9.5847740013909231e+01	3.1280487684313707e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7629338484087571e-02	5.0993613971371965e-01	9.5914513180315254e+01	3.2214810337031388e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8235963099709548e-02	5.0993613971371965e-01	9.5981097567755739e+01	3.3193902736059782e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8842587715331525e-02	5.0993613971371965e-01	9.6047504366053104e+01	3.4220686641610736e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9449212330953495e-02	5.0993613971371965e-01	9.6113744661039050e+01	3.5298058337449487e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0055836946575472e-02	5.0993613971371965e-01	9.6179829436469831e+01	3.6428872170326563e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197442e-02	5.0993613971371965e-01	9.6245769575888872e+01	3.7615925648609707e+00	

#dense#x3#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5603937030001168e-01	9.0338236927754608e+01	6.5536031236516168e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197446e-04	4.5603937030001168e-01	9.0504844603926088e+01	6.1310258400019126e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2132492312439489e-03	4.5603937030001168e-01	9.0668673590383534e+01	5.7301026693793027e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8198738468659234e-03	4.5603937030001168e-01	9.0829818645258541e+01	5.3498322317708737e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4264984624878978e-03	4.5603937030001168e-01	9.0988367544043555e+01	4.9892921896054867e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0331230781098723e-03	4.5603937030001168e-01	9.1144402039184413e+01	4.6476303637663108e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6397476937318467e-03	4.5603937030001168e-01	9.1297998634391021e+01	4.3240580776519106e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2463723093538212e-03	4.5603937030001168e-01	9.1449229218521722e+01	4.0178453304528432e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8529969249757957e-03	4.5603937030001168e-01	9.1598161591088882e+01	3.7283175504693054e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4596215405977701e-03	4.5603937030001168e-01	9.1744859902776980e+01	3.4548537887435469e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197446e-03	4.5603937030001168e-01	9.1889385028373297e+01	3.1968862974866097e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6728707718417190e-03	4.5603937030001168e-01	9.2031794885272660e+01	2.9539015044842469e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2794953874636935e-03	4.5603937030001168e-01	9.2172144707661232e+01	2.7254424457412174e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8861200030856671e-03	4.5603937030001168e-01	9.2310487284241589e+01	2.5111127494442043e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4927446187076424e-03	4.5603937030001168e-01	9.2446873165691485e+01	2.3105822610943911e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0993692343296177e-03	4.5603937030001168e-01	9.2581350846787430e+01	2.1235943343008077e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.7059938499515913e-03	4.5603937030001168e-01	9.2713966927158182e+01	1.9499746339171919e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0312618465573565e-02	4.5603937030001168e-01	9.2844766253886846e+01	1.7896409254399630e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0919243081195540e-02	4.5603937030001168e-01	9.2973792048596252e+01	1.6426126351220875e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1525867696817516e-02	4.5603937030001168e-01	9.3101086021190497e+01	1.5090178094098228e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2132492312439489e-02	4.5603937030001168e-01	9.3226688472058186e+01	1.3890933681430977e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2739116928061463e-02	4.5603937030001168e-01	9.3350638384247361e+01	1.2831723434686166e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3345741543683438e-02	4.5603937030001168e-01	9.3472973506883022e+01	1.1916498234658812e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3952366159305413e-02	4.5603937030001168e-01	9.3593730430902255e+01	1.1149193324801498e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4558990774927387e-02	4.5603937030001168e-01	9.3712944658023474e+01	1.0532762447127109e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5165615390549361e-02	4.5603937030001168e-01	9.3830650663731234e+01	1.0067969942605042e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5772240006171334e-02	4.5603937030001168e-01	9.3946881954950925e+01	9.7522048692995578e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6378864621793311e-02	4.5603937030001168e-01	9.4061671122992934e+01	9.5787154075580505e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6985489237415285e-02	4.5603937030001168e-01	9.4175049892270835e+01	9.5366150775428571e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7592113853037258e-02	4.5603937030001168e-01	9.4287049165231181e+01	9.6117398261304332e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8198738468659235e-02	4.5603937030001168e-01	9.4397699063878136e+01	9.7880853925826528e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8805363084281209e-02	4.5603937030001168e-01	9.4507028968228425e+01	1.0049361664746561e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9411987699903183e-02	4.5603937030001168e-01	9.4615067551992112e+01	1.0380262552385822e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0018612315525156e-02	4.5603937030001168e-01	9.4721842815739691e+01	1.0767263631913320e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0625236931147130e-02	4.5603937030001168e-01	9.4827382117786200e+01	1.1198962487985566e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1231861546769107e-02	4.5603937030001168e-01	9.4931712202997360e+01	1.1666083266596323e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1838486162391080e-02	4.5603937030001168e-01	9.5034859229699947e+01	1.2161284214656534e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2445110778013054e-02	4.5603937030001168e-01	9.5136848794859176e+01	1.2678877950989409e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3051735393635031e-02	4.5603937030001168e-01	9.5237705957669078e+01	1.3214534743338389e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3658360009257005e-02	4.5603937030001168e-01	9.5337455261685918e+01	1.3765006471869972e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4264984624878978e-02	4.5603937030001168e-01	9.5436120755623008e+01	1.4327887342995262e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4871609240500952e-02	4.5603937030001168e-01	9.5533726012912012e+01	1.4901415063991783e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5478233856122925e-02	4.5603937030001168e-01	9.5630294150126915e+01	1.5484310060147242e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6084858471744903e-02	4.5603937030001168e-01	9.5725847844356920e+01	1.6075647839512850e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6691483087366876e-02	4.5603937030001168e-01	9.5820409349606635e+01	1.6674759055324697e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7298107702988850e-02	4.5603937030001168e-01	9.5914000512295416e+01	1.7281152156374551e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7904732318610827e-02	4.5603937030001168e-01	9.6006642785919766e+01	1.7894454195782432e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8511356934232800e-02	4.5603937030001168e-01	9.6098357244938754e+01	1.8514366113490885e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9117981549854774e-02	4.5603937030001168e-01	9.6189164597936056e+01	1.9140629496070092e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9724606165476748e-02	4.5603937030001168e-01	9.6279085200108028e+01	1.9773002406546336e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0331230781098721e-02	4.5603937030001168e-01	9.6368139065123131e+01	2.0411242361711612e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0937855396720698e-02	4.5603937030001168e-01	9.6456345876394167e+01	2.1055094925044986e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1544480012342668e-02	4.5603937030001168e-01	9.6543724997801561e+01	2.1704286695105122e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2151104627964645e-02	4.5603937030001168e-01	9.6630295483902458e+01	2.2358521717142885e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2757729243586622e-02	4.5603937030001168e-01	9.6716076089658486e+01	2.3017480542962492e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3364353859208593e-02	4.5603937030001168e-01	9.6801085279711515e+01	2.3680821321488983e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3970978474830570e-02	4.5603937030001168e-01	9.6885341237235167e+01	2.4348182428656151e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4577603090452547e-02	4.5603937030001168e-01	9.6968861872387834e+01	2.5019186246681486e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5184227706074517e-02	4.5603937030001168e-01	9.7051664830390166e+01	2.5693443784667807e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5790852321696494e-02	4.5603937030001168e-01	9.7133767499249572e+01	2.6370559898654427e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6397476937318471e-02	4.5603937030001168e-01	9.7215187017151507e+01	2.7050138922761855e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7004101552940441e-02	4.5603937030001168e-01	9.7295940279536921e+01	2.7731790566290271e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7610726168562418e-02	4.5603937030001168e-01	9.7376043945882827e+01	2.8415135966397349e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8217350784184388e-02	4.5603937030001168e-01	9.7455514446203054e+01	2.9099813813771167e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8823975399806365e-02	4.5603937030001168e-01	9.7534367987283517e+01	2.9785486490740003e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9430600015428342e-02	4.5603937030001168e-01	9.7612620558667203e+01	3.0471846178463839e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0037224631050312e-02	4.5603937030001168e-01	9.7690287938401298e+01	3.1158620903061687e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0643849246672289e-02	4.5603937030001168e-01	9.7767385698559508e+01	3.1845580500386346e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1250473862294260e-02	4.5603937030001168e-01	9.7843929210550513e+01	3.2532542486188456e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1857098477916237e-02	4.5603937030001168e-01	9.7919933650224039e+01	3.3219377823104188e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2463723093538214e-02	4.5603937030001168e-01	9.7995414002784742e+01	3.3906016578574554e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3070347709160184e-02	4.5603937030001168e-01	9.8070385067522352e+01	3.4592453468810516e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3676972324782161e-02	4.5603937030001168e-01	9.8144861462368908e+01	3.5278753283465591e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4283596940404138e-02	4.5603937030001168e-01	9.8218857628289811e+01	3.5965056184013777e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4890221556026108e-02	4.5603937030001168e-01	9.8292387833517466e+01	3.6651582866106156e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5496846171648085e-02	4.5603937030001168e-01	9.8365466177634886e+01	3.7338639572552852e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6103470787270062e-02	4.5603937030001168e-01	9.8438106595516018e+01	3.8026622939200627e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6710095402892032e-02	4.5603937030001168e-01	9.8510322861129694e+01	3.8716024650955569e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7316720018514009e-02	4.5603937030001168e-01	9.8582128591213262e+01	3.9407435879695365e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7923344634135980e-02	4.5603937030001168e-01	9.8653537248821792e+01	4.0101551469937124e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8529969249757957e-02	4.5603937030001168e-01	9.8724562146758515e+01	4.0799173832066895e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9136593865379934e-02	4.5603937030001168e-01	9.8795216450891530e+01	4.1501216496830073e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9743218481001904e-02	4.5603937030001168e-01	9.8865513183362097e+01	4.2208707278876112e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0349843096623881e-02	4.5603937030001168e-01	9.8935465225688731e+01	4.2922790991641078e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0956467712245851e-02	4.5603937030001168e-01	9.9005085321772043e+01	4.3644731651031803e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1563092327867828e-02	4.5603937030001168e-01	9.9074386080804203e+01	4.4375914101517235e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2169716943489805e-02	4.5603937030001168e-01	9.9143379980086920e+01	4.5117844995675709e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2776341559111775e-02	4.5603937030001168e-01	9.9212079367762215e+01	4.5872153057304805e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3382966174733752e-02	4.5603937030001168e-01	9.9280496465459123e+01	4.6640588559240079e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3989590790355729e-02	4.5603937030001168e-01	9.9348643370859705e+01	4.7425021950337225e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4596215405977699e-02	4.5603937030001168e-01	9.9416532060188032e+01	4.8227441571994971e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5202840021599676e-02	4.5603937030001168e-01	9.9484174390624815e+01	4.9049950413302126e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5809464637221654e-02	4.5603937030001168e-01	9.9551582102650627e+01	4.9894761865575088e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6416089252843624e-02	4.5603937030001168e-01	9.9618766822320950e+01	5.0764194451715685e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7022713868465601e-02	4.5603937030001168e-01	9.9685740063474910e+01	5.1660665523338452e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7629338484087571e-02	4.5603937030001168e-01	9.9752513229880918e+01	5.2586683938741112e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8235963099709548e-02	4.5603937030001168e-01	9.9819097617321404e+01	5.3544841757024662e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8842587715331525e-02	4.5603937030001168e-01	9.9885504415618783e+01	5.4537805007392199e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9449212330953495e-02	4.5603937030001168e-01	9.9951744710604714e+01	5.5568303617048267e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0055836946575472e-02	4.5603937030001168e-01	1.0001782948603552e+02	5.6639120605222537e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197442e-02	4.5603937030001168e-01	1.0008376962545454e+02	5.7753080673605881e+00	

#dense#x3#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4654620468757447e-01	9.6816438953731904e+01	4.8578521409901967e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197446e-04	3.4654620468757447e-01	9.6983046629903356e+01	4.4416957112548330e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2132492312439489e-03	3.4654620468757447e-01	9.7146875616360830e+01	4.0523623559150819e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8198738468659234e-03	3.4654620468757447e-01	9.7308020671235852e+01	3.6900761870497885e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4264984624878978e-03	3.4654620468757447e-01	9.7466569570020823e+01	3.3554533493460843e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0331230781098723e-03	3.4654620468757447e-01	9.7622604065161696e+01	3.0495582008086584e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6397476937318467e-03	3.4654620468757447e-01	9.7776200660368303e+01	2.7739518793736457e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2463723093538212e-03	3.4654620468757447e-01	9.7927431244499004e+01	2.5307031257192905e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8529969249757957e-03	3.4654620468757447e-01	9.8076363617066164e+01	2.3223084509183778e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4596215405977701e-03	3.4654620468757447e-01	9.8223061928754291e+01	2.1514476753569149e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197446e-03	3.4654620468757447e-01	9.8367587054350565e+01	2.0205095192092735e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6728707718417190e-03	3.4654620468757447e-01	9.8509996911249928e+01	1.9309045326533421e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2794953874636935e-03	3.4654620468757447e-01	9.8650346733638528e+01	1.8823503675086608e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8861200030856671e-03	3.4654620468757447e-01	9.8788689310218871e+01	1.8724613418681018e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4927446187076424e-03	3.4654620468757447e-01	9.8925075191668739e+01	1.8969087132916835e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0993692343296177e-03	3.4654620468757447e-01	9.9059552872764712e+01	1.9501089323395866e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.7059938499515913e-03	3.4654620468757447e-01	9.9192168953135450e+01	2.0261070420425780e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0312618465573565e-02	3.4654620468757447e-01	9.9322968279864114e+01	2.1193039458288099e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0919243081195540e-02	3.4654620468757447e-01	9.9451994074573562e+01	2.2248701449649184e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1525867696817516e-02	3.4654620468757447e-01	9.9579288047167793e+01	2.3388768459310976e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2132492312439489e-02	3.4654620468757447e-01	9.9704890498035496e+01	2.4582510998285168e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2739116928061463e-02	3.4654620468757447e-01	9.9828840410224700e+01	2.5806523712156988e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3345741543683438e-02	3.4654620468757447e-01	9.9951175532860290e+01	2.7043314616468006e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3952366159305413e-02	3.4654620468757447e-01	1.0007193245687954e+02	2.8280011174704538e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4558990774927387e-02	3.4654620468757447e-01	1.0019114668400076e+02	2.9507284445041528e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5165615390549361e-02	3.4654620468757447e-01	1.0030885268970854e+02	3.0718498512239805e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5772240006171334e-02	3.4654620468757447e-01	1.0042508398092821e+02	3.1909055614504869e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6378864621793311e-02	3.4654620468757447e-01	1.0053987314897023e+02	3.3075898478933086e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6985489237415285e-02	3.4654620468757447e-01	1.0065325191824813e+02	3.4217134022024696e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7592113853037258e-02	3.4654620468757447e-01	1.0076525119120848e+02	3.5331748844240085e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8198738468659235e-02	3.4654620468757447e-01	1.0087590108985543e+02	3.6419393488126053e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8805363084281209e-02	3.4654620468757447e-01	1.0098523099420571e+02	3.7480218049047713e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9411987699903183e-02	3.4654620468757447e-01	1.0109326957796942e+02	3.8514746174762249e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0018612315525156e-02	3.4654620468757447e-01	1.0120004484171699e+02	3.9523777867861822e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0625236931147130e-02	3.4654620468757447e-01	1.0130558414376350e+02	4.0508314016298241e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1231861546769107e-02	3.4654620468757447e-01	1.0140991422897466e+02	4.1469497424236330e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1838486162391080e-02	3.4654620468757447e-01	1.0151306125567721e+02	4.2408566468079911e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2445110778013054e-02	3.4654620468757447e-01	1.0161505082083647e+02	4.3326818492486767e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3051735393635031e-02	3.4654620468757447e-01	1.0171590798364635e+02	4.4225580787110745e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3658360009257005e-02	3.4654620468757447e-01	1.0181565728766320e+02	4.5106187518861507e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4264984624878978e-02	3.4654620468757447e-01	1.0191432278160029e+02	4.5969961388995388e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4871609240500952e-02	3.4654620468757447e-01	1.0201192803888931e+02	4.6818199077121587e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5478233856122925e-02	3.4654620468757447e-01	1.0210849617610421e+02	4.7652159752479522e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6084858471744903e-02	3.4654620468757447e-01	1.0220404987033420e+02	4.8473056096293288e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6691483087366876e-02	3.4654620468757447e-01	1.0229861137558393e+02	4.9282047401946052e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7298107702988850e-02	3.4654620468757447e-01	1.0239220253827271e+02	5.0080234412538394e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7904732318610827e-02	3.4654620468757447e-01	1.0248484481189708e+02	5.0868655625726680e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8511356934232800e-02	3.4654620468757447e-01	1.0257655927091604e+02	5.1648284849227712e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9117981549854774e-02	3.4654620468757447e-01	1.0266736662391334e+02	5.2420029831174100e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9724606165476748e-02	3.4654620468757447e-01	1.0275728722608532e+02	5.3184731820760618e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0331230781098721e-02	3.4654620468757447e-01	1.0284634109110041e+02	5.3943165938635849e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0937855396720698e-02	3.4654620468757447e-01	1.0293454790237146e+02	5.4696042255075703e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1544480012342668e-02	3.4654620468757447e-01	1.0302192702377886e+02	5.5444007488443994e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2151104627964645e-02	3.4654620468757447e-01	1.0310849750987977e+02	5.6187647247810650e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2757729243586622e-02	3.4654620468757447e-01	1.0319427811563578e+02	5.6927488752669761e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3364353859208593e-02	3.4654620468757447e-01	1.0327928730568880e+02	5.7664003970022355e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3970978474830570e-02	3.4654620468757447e-01	1.0336354326321245e+02	5.8397613115158133e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4577603090452547e-02	3.4654620468757447e-01	1.0344706389836512e+02	5.9128688467571626e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5184227706074517e-02	3.4654620468757447e-01	1.0352986685636745e+02	5.9857558457875895e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5790852321696494e-02	3.4654620468757447e-01	1.0361196952522687e+02	6.0584511985483909e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6397476937318471e-02	3.4654620468757447e-01	1.0369338904312879e+02	6.1309802930351811e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7004101552940441e-02	3.4654620468757447e-01	1.0377414230551422e+02	6.2033654825321296e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7610726168562418e-02	3.4654620468757447e-01	1.0385424597186012e+02	6.2756265658596977e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8217350784184388e-02	3.4654620468757447e-01	1.0393371647218034e+02	6.3477812778694815e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8823975399806365e-02	3.4654620468757447e-01	1.0401257001326081e+02	6.4198457876834931e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9430600015428342e-02	3.4654620468757447e-01	1.0409082258464451e+02	6.4918352024183745e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0037224631050312e-02	3.4654620468757447e-01	1.0416848996437862e+02	6.5637640743622852e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0643849246672289e-02	3.4654620468757447e-01	1.0424558772453680e+02	6.6356469097800685e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1250473862294260e-02	3.4654620468757447e-01	1.0432213123652780e+02	6.7074986777081707e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1857098477916237e-02	3.4654620468757447e-01	1.0439813567620135e+02	6.7793353172671171e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2463723093538214e-02	3.4654620468757447e-01	1.0447361602876201e+02	6.8511742421595336e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3070347709160184e-02	3.4654620468757447e-01	1.0454858709349962e+02	6.9230348411398293e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3676972324782161e-02	3.4654620468757447e-01	1.0462306348834619e+02	6.9949389733310197e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4283596940404138e-02	3.4654620468757447e-01	1.0469705965426711e+02	7.0669114573286489e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4890221556026108e-02	3.4654620468757447e-01	1.0477058985949476e+02	7.1389805530673822e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5496846171648085e-02	3.4654620468757447e-01	1.0484366820361217e+02	7.2111784354335455e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6103470787270062e-02	3.4654620468757447e-01	1.0491630862149333e+02	7.2835416585866701e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6710095402892032e-02	3.4654620468757447e-01	1.0498852488710696e+02	7.3561116099050601e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7316720018514009e-02	3.4654620468757447e-01	1.0506033061719056e+02	7.4289349523954380e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7923344634135980e-02	3.4654620468757447e-01	1.0513173927479909e+02	7.5020640543053947e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8529969249757957e-02	3.4654620468757447e-01	1.0520276417273581e+02	7.5755574045533587e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9136593865379934e-02	3.4654620468757447e-01	1.0527341847686884e+02	7.6494800124431386e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9743218481001904e-02	3.4654620468757447e-01	1.0534371520933939e+02	7.7239037899651910e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0349843096623881e-02	3.4654620468757447e-01	1.0541366725166604e+02	7.7989079148055973e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0956467712245851e-02	3.4654620468757447e-01	1.0548328734774934e+02	7.8745791719911420e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1563092327867828e-02	3.4654620468757447e-01	1.0555258810678149e+02	7.9510122719010949e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2169716943489805e-02	3.4654620468757447e-01	1.0562158200606420e+02	8.0283101421770660e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2776341559111775e-02	3.4654620468757447e-01	1.0569028139373953e+02	8.1065841908704872e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3382966174733752e-02	3.4654620468757447e-01	1.0575869849143641e+02	8.1859545379885592e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3989590790355729e-02	3.4654620468757447e-01	1.0582684539683700e+02	8.2665502124428265e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4596215405977699e-02	3.4654620468757447e-01	1.0589473408616533e+02	8.3485093112808109e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5202840021599676e-02	3.4654620468757447e-01	1.0596237641660211e+02	8.4319791179959278e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5809464637221654e-02	3.4654620468757447e-01	1.0602978412862794e+02	8.5171161766785985e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6416089252843624e-02	3.4654620468757447e-01	1.0609696884829825e+02	8.6040863188004995e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7022713868465601e-02	3.4654620468757447e-01	1.0616394208945219e+02	8.6930646395223636e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7629338484087571e-02	3.4654620468757447e-01	1.0623071525585820e+02	8.7842354205980229e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8235963099709548e-02	3.4654620468757447e-01	1.0629729964329871e+02	8.8777919972164412e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8842587715331525e-02	3.4654620468757447e-01	1.0636370644159605e+02	8.9739365664894493e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9449212330953495e-02	3.4654620468757447e-01	1.0642994673658198e+02	9.0728799357596461e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0055836946575472e-02	3.4654620468757447e-01	1.0649603151201279e+02	9.1748412094713796e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197442e-02	3.4654620468757447e-01	1.0656197165143182e+02	9.2800474140174920e+00	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
1.0559212877424838e+02	1.0579630422760503e+02	1.0648781676969364e+02	1.0287769155230801e+02	1.0665392784874233e+02	1.0513286593585904e+02	1.0672785475562466e+02	1.0548394561831999e+02	1.0533712219826258e+02	1.0599400683056442e+02	1.0639841213816139e+02	1.0640657433950740e+02	1.0101179764160815e+02	1.0733508320341592e+02	1.0780848499108563e+02	

#ae#Y_extr
1.0566960112166711e+02	6.2034459087472147e+00	

#CH2_RED(smart_print)
0.11(32)	



==> isoQCD/Data/fit_Lsla/fit/MeV/non_analytic/M2_3GeV/m_l.dat <==
*** Results of the xexyey fit ***
----------
n_var : 4
n_pts : 18
n_par : 9
Simultaneous fit of m_l (MeV)

[The fit converged for all jkf indices]
----------

#jkf#A0
9.8176186449853675e-01	1.0011142329228875e+00	9.4604690120899626e-01	1.0413581373353964e+00	9.9332978423994256e-01	9.5667763828720531e-01	9.8532042227717531e-01	9.6736452088359237e-01	1.0321737587268682e+00	9.7506711904057097e-01	1.0340233509779597e+00	9.8794492736092854e-01	1.0417525153085334e+00	9.8706968758930336e-01	1.0038552246025081e+00	

#ae#A0
9.9565733901736042e-01	1.0912709956541228e-01	

#jkf#c_fL
6.0633921653308285e+00	9.2737084834610357e+00	3.6337490043810026e+00	-3.0139043939243826e-01	-2.0310897630752334e-01	5.1793842250911162e+00	-1.5463664813743840e+00	7.0513008524281791e+00	5.7830540127640562e-01	7.9543283142826491e+00	2.3108200735310271e+00	6.1817192734206605e+00	-1.7061765390854200e-01	5.6482290323765394e+00	8.4745850024398828e-01	

#ae#c_fL
3.5000607849893699e+00	1.2636740969498920e+01	

#jkf#cl
3.6803731182758054e-01	5.4721381040554476e-02	9.8580897854421434e-01	1.5794067878369302e+00	9.7915483815015275e-02	1.7182946767791514e+00	9.9379039311044276e-02	-6.3018879954595453e-01	1.5642682029011914e+00	8.5075137750755847e-01	1.6330128494432634e+00	1.1333401893394138e-01	1.5607881453305641e+00	7.9704297353383458e-01	1.3733804225758168e+00	

#ae#cl
8.1106352332231368e-01	2.7178564123802067e+00	

#jkf#ca2
-1.1117269938356948e-01	1.8366823585433509e-01	-1.0599929138541153e-01	-2.5612724859857644e-01	-1.9467599812606268e-01	-1.7455443818429148e-01	-1.3563172352070257e-01	-1.0631057940597606e-01	-2.3666112921447274e-01	-1.9520889797355689e-01	-2.4739568914662888e-01	6.5905727262779393e-02	-2.4916629355780598e-01	-1.9399489550769664e-01	7.2193271264085868e-02	

#ae#ca2
-1.2567544330823671e-01	4.8176361257722949e-01	

#jkf#c_l2_log
-1.4891750235759931e+00	-1.6573852000471325e+00	-2.2317060058255809e+00	-4.5690597634457841e-01	-1.2691995754471863e+00	-1.8493296821699567e+00	-1.8012869101531028e+00	-2.0462620150364925e+00	-4.2955674102185115e-01	-1.5269345671085366e+00	-4.3911179746208079e-01	-1.8354708422999817e+00	-4.4821214090527906e-01	-1.4033622275830218e+00	-1.1296683050256457e+00	

#ae#c_l2_log
-1.3342378006670945e+00	2.2528768185979273e+00	

#jkf#c_l2_a_log
-2.2759553181660621e+00	-1.1028561578512612e+00	-2.0378909178793858e+00	-1.3421604937238696e-01	-3.4991576968565332e+00	-1.3792655063244510e+00	1.3692256972098238e-01	-2.6604116837396012e+00	-1.5214267142753260e-01	-1.4186041033951231e+00	-1.4273428454640549e-01	-1.1897800747055960e+00	-1.1402849153711861e-01	-1.4616225802585070e+00	-1.2719594343507841e+00	

#ae#c_l2_a_log
-1.2469134933793176e+00	3.8312760890920936e+00	

#jkf#c_l_a2_log
1.6611504917957640e-01	3.1520198233208158e-01	1.5465201302309384e-01	8.5110338958921936e-02	1.4868937874192706e-01	1.1875813798384077e-01	1.1245708345208105e-01	1.8624587426181946e-01	8.0192410037542794e-02	1.1544836120545980e-01	8.2936157333410698e-02	2.4632945090196898e-01	8.1575082704495483e-02	1.2470731972693683e-01	2.4806174102241038e-01	

#ae#c_l_a2_log
1.5109869205770446e-01	2.5605666190836979e-01	

#jkf#c_l2_a
-7.2818102341868531e+00	-6.6699798318616654e+00	-1.0998668602652600e+01	9.1977080587360349e-01	-8.1848071479411146e+00	-8.7934960282063468e+00	-2.1741672900348727e+00	-8.6171853586178369e+00	1.0383035041140378e+00	-5.7696830686323617e+00	1.0809466843368407e+00	-7.2274281295024458e+00	8.3188497339251077e-01	-5.2519982495169169e+00	-6.4678896631619551e+00	

#ae#c_l2_a
-4.9044138424398644e+00	1.4957618039299415e+01	

#jkf#c_l_a2
-1.2349531200117586e-01	2.1643908328188882e-01	-1.0599939152557861e-01	-2.5621401248976272e-01	-2.2216866116084572e-01	-1.7455690569585902e-01	-2.1370243249981094e-01	-1.0631071764189856e-01	-2.3665827911333764e-01	-2.0700454240947538e-01	-2.4739599409745802e-01	6.7772017453600578e-02	-2.4916625245601165e-01	-1.9399501291100282e-01	7.1534645606085120e-02	

#ae#c_l_a2
-1.3206145117737614e-01	5.1454316847243398e-01	

#jkf#CH2_RED
8.4624201011329211e-02	8.6153699970101694e-02	7.5682163148493492e-02	1.0632553017407122e-01	7.4125816357563920e-02	7.7268018320462623e-02	7.2421390375337125e-02	1.0174997615421050e-01	1.4016828075109086e-01	8.0096328906893860e-02	1.1246894915616089e-01	7.9851480806620245e-02	7.2162064688541736e-02	8.5263148164500591e-02	8.1369288673923915e-02	

#ae#CH2_RED
8.8648689110620127e-02	6.8223405904840023e-02	

#jkf#data_x_1
2.2202691555331705e-01	2.2212926867340635e-01	2.2197038380520340e-01	2.2189580862775998e-01	2.2204128922461008e-01	2.2193385201121169e-01	2.2184485676141333e-01	2.2189751050968545e-01	2.2204885329003948e-01	2.2223614606881212e-01	2.2193057811569292e-01	2.2220303905710143e-01	2.2192902275680745e-01	2.2199356047602006e-01	2.2204927525120635e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
5.2139817451830238e-02	5.1909835233467844e-02	5.1987448646063208e-02	5.1818065887595466e-02	5.1846225874452451e-02	5.2033379677680444e-02	5.2075974142522338e-02	5.1573266783561694e-02	5.1738319054228307e-02	5.1889935762148606e-02	5.1686207008465219e-02	5.2308441673096541e-02	5.2162306846358336e-02	5.1495827036494586e-02	5.1786519857296189e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_2
1.2392310418045478e-01	1.2397527869159521e-01	1.2393391581725352e-01	1.2399837275105127e-01	1.2400583589588858e-01	1.2390423980903661e-01	1.2346034707729178e-01	1.2407105354806254e-01	1.2384134150958202e-01	1.2397424762575739e-01	1.2388694245003935e-01	1.2393867873406522e-01	1.2394638868878811e-01	1.2396317484248694e-01	1.2401753357124903e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.4092685605328507e-02	1.4199902068588243e-02	1.4060419188169797e-02	1.4078538555569772e-02	1.4038841977971943e-02	1.4148760769588972e-02	1.3862216620560731e-02	1.4171970173984534e-02	1.3929951576988859e-02	1.3974391351271920e-02	1.4027461582135269e-02	1.4138054799616617e-02	1.3964289495974166e-02	1.4067661022272592e-02	1.4067597582915699e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_3
1.4727005670181359e-01	1.4776217713222400e-01	1.4770274315203297e-01	1.4731465287702486e-01	1.4730959407226268e-01	1.4748897048941279e-01	1.4729596061937023e-01	1.4731987709003463e-01	1.4695845958848203e-01	1.4731259211664666e-01	1.4775468162381300e-01	1.4717585319702617e-01	1.4761867128199591e-01	1.4719034666319863e-01	1.4734235931421516e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.9559445433046413e-02	1.9445002331384922e-02	1.9575081587556900e-02	1.9690658207248281e-02	1.9682966774164094e-02	1.9655388205685090e-02	1.9636142210033833e-02	1.9519899196634723e-02	1.9558554402050975e-02	1.9498013165243237e-02	1.9425038748415658e-02	1.9490674861679092e-02	1.9625320621058744e-02	1.9504318478200010e-02	1.9657449149636498e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_4
1.4512522970132072e-01	1.4533600809659325e-01	1.4524371762567187e-01	1.4495220982364140e-01	1.4462923001032077e-01	1.4476689789947542e-01	1.4480744754040084e-01	1.4505998136550383e-01	1.4525702507950164e-01	1.4498735009259339e-01	1.4508778896151325e-01	1.4508208072318141e-01	1.4495255176743657e-01	1.4473807729582369e-01	1.4460365232144223e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.9752521806490050e-02	1.9907710041169327e-02	1.9749633848362834e-02	1.9918614723224575e-02	1.9630099395408315e-02	1.9520602401609556e-02	1.9867326632076555e-02	1.9914908482603463e-02	1.9751659571625318e-02	1.9867940594666379e-02	1.9910061849388479e-02	1.9993755571838530e-02	1.9756685142004238e-02	2.0006639324107137e-02	1.9727228098351431e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_5
1.4171672521127482e-01	1.4155843266815554e-01	1.4177875711520077e-01	1.4167071338862858e-01	1.4167987174778221e-01	1.4155855867697451e-01	1.4167983269442314e-01	1.4167647176408296e-01	1.4153130755601534e-01	1.4164324954144422e-01	1.4160932902702195e-01	1.4148497844553937e-01	1.4159263417087384e-01	1.4157777562372487e-01	1.4157803158135704e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.9858154037827397e-02	2.0024497750314747e-02	1.9963410803315179e-02	1.9982470241141109e-02	1.9954704808394962e-02	1.9899140383539845e-02	1.9959643913631770e-02	2.0026720663235287e-02	1.9863253229164990e-02	1.9944905962240515e-02	1.9769041794424815e-02	1.9633750859816324e-02	1.9944977119024182e-02	1.9817635260919158e-02	2.0002722818273092e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_6
1.4185214611475297e-01	1.4198202714811478e-01	1.4199452998657666e-01	1.4194205382037922e-01	1.4211906044755018e-01	1.4217573575000342e-01	1.4201753705882036e-01	1.4196825817825018e-01	1.4188824879704309e-01	1.4202623549990862e-01	1.4217776865097703e-01	1.4215764324284472e-01	1.4210332224004069e-01	1.4207261544952099e-01	1.4213512485670898e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
1.9529457287514568e-02	1.9499831494035766e-02	1.9595450464446423e-02	1.9692893641954836e-02	1.9630130139554267e-02	1.9619581164798391e-02	1.9635320164790995e-02	1.9574491907022616e-02	1.9589850181959460e-02	1.9535320266187053e-02	1.9606762207516837e-02	1.9703458669995788e-02	1.9591920637780248e-02	1.9605110652120866e-02	1.9625433017878287e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_7
1.4161720516708556e-01	1.4143401711083528e-01	1.4165162267982334e-01	1.4161810700724875e-01	1.4164397334240603e-01	1.4155832368642052e-01	1.4165561253465256e-01	1.4155997427709177e-01	1.4157590785440421e-01	1.4150008921955529e-01	1.4152159450708837e-01	1.4154244292874296e-01	1.4156713514293712e-01	1.4160759282637689e-01	1.4169281697011379e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.9582035914731451e-02	1.9429021092008714e-02	1.9409668141301666e-02	1.9628196185232785e-02	1.9516316009589627e-02	1.9478127321589898e-02	1.9494930254479747e-02	1.9448715753483770e-02	1.9482682788749990e-02	1.9573341742099716e-02	1.9204341975823099e-02	1.9378813507820648e-02	1.9648553796417358e-02	1.9496218228837896e-02	1.9456406516102396e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_8
1.5725518101742231e-01	1.5736272746166405e-01	1.5715733110033686e-01	1.5734531532721305e-01	1.5721911172035175e-01	1.5732757669126698e-01	1.5713622628422436e-01	1.5729360258878866e-01	1.5731529337613312e-01	1.5734355811645709e-01	1.5742077257527551e-01	1.5726555237442569e-01	1.5733633502080138e-01	1.5729151556849716e-01	1.5727161592816968e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.5517777297654066e-02	2.5553595996251822e-02	2.5443741630021721e-02	2.5497203862219320e-02	2.5483506737882633e-02	2.5593269255675760e-02	2.5393812492936693e-02	2.5485425911527429e-02	2.5688586624219259e-02	2.5547735726196133e-02	2.5492013862483134e-02	2.5597270976764008e-02	2.5509385132761846e-02	2.5493654465736648e-02	2.5399492167672857e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_9
1.7365267527488434e-01	1.7368296009896100e-01	1.7394953575101485e-01	1.7394502556676139e-01	1.7389548018396936e-01	1.7389107933139281e-01	1.7376925292789630e-01	1.7397727270805718e-01	1.7392364191041218e-01	1.7383539969013106e-01	1.7394640837702097e-01	1.7395502483381059e-01	1.7383705382218981e-01	1.7385459911123563e-01	1.7385963194884396e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
3.1686414503618317e-02	3.1245574803257327e-02	3.1427095740999410e-02	3.1932927718488519e-02	3.1685536101331541e-02	3.1699321703724082e-02	3.1283881292329757e-02	3.1541896779207927e-02	3.1749380756675549e-02	3.1579272929253555e-02	3.1700512047389259e-02	3.1380828748784936e-02	3.1480914957349136e-02	3.1621288966901723e-02	3.1817515986084975e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_10
1.9883768216867515e-01	1.9850412562146930e-01	1.9855749493769190e-01	1.9863557460440259e-01	1.9868458686187090e-01	1.9862437533800259e-01	1.9877528493384003e-01	1.9865070853519354e-01	1.9860306475572825e-01	1.9850725424218554e-01	1.9862168243953116e-01	1.9871295768970443e-01	1.9857947587225599e-01	1.9851883239461499e-01	1.9867231599714430e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.1947333594079914e-02	4.2086482225732573e-02	4.2029128347551528e-02	4.2162646900796692e-02	4.1819464602375823e-02	4.2036627024967813e-02	4.2296875471622315e-02	4.1978413897125429e-02	4.2016482166527591e-02	4.2031225479174712e-02	4.2030758140996070e-02	4.2275847383920824e-02	4.1903929007252275e-02	4.2057732545599802e-02	4.1940978625241231e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_11
1.0770589828491076e-01	1.0766336959020451e-01	1.0758337576343420e-01	1.0746979372318378e-01	1.0748898225494799e-01	1.0739141798831109e-01	1.0753982318316822e-01	1.0751082596107656e-01	1.0758748867257328e-01	1.0762407899740023e-01	1.0760224931753450e-01	1.0765981499820332e-01	1.0744723235785116e-01	1.0745100561275260e-01	1.0760968577303627e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2811501491836845e-02	1.2747730711608490e-02	1.2628025637425665e-02	1.2705455323621835e-02	1.2631732767698058e-02	1.2584371198055045e-02	1.2616564170494893e-02	1.2712828822646401e-02	1.2665219768993520e-02	1.2703659360479787e-02	1.2677387079620274e-02	1.2751748982222751e-02	1.2521239876084909e-02	1.2568177598710092e-02	1.2664672032199654e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_12
1.2489321535433739e-01	1.2503662662335374e-01	1.2488107665188715e-01	1.2499560782079745e-01	1.2503144135260627e-01	1.2502226889366017e-01	1.2507912003099408e-01	1.2494670645124294e-01	1.2481624825844953e-01	1.2493733438156897e-01	1.2494496052441685e-01	1.2496590340117517e-01	1.2499165261161677e-01	1.2501258253498715e-01	1.2495473812586821e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.8847640822471437e-02	1.8828143830934174e-02	1.8736095547766909e-02	1.8947583742223696e-02	1.8890780491914807e-02	1.8876817577645699e-02	1.8990016472989021e-02	1.8786219820082658e-02	1.8639499917894244e-02	1.8887390982909869e-02	1.8903816969469408e-02	1.8855483815573965e-02	1.8852790876550372e-02	1.8896614586699459e-02	1.8999218149756553e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_13
1.5481440900405699e-01	1.5480264316774267e-01	1.5481348955282417e-01	1.5481044326540258e-01	1.5483833729769506e-01	1.5483671713012137e-01	1.5474458062907154e-01	1.5478704162171364e-01	1.5476794495705570e-01	1.5485028900989395e-01	1.5478449267235830e-01	1.5485628039912178e-01	1.5479505507289298e-01	1.5480562286878916e-01	1.5479027354932470e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
3.1594369180191838e-02	3.1563639881946694e-02	3.1474821569681219e-02	3.1404437379395293e-02	3.1425540940879820e-02	3.1492155494150645e-02	3.1371455310848645e-02	3.1471219171815695e-02	3.1329399893041121e-02	3.1732423519875250e-02	3.1451354928241596e-02	3.1659970111379977e-02	3.1465816287306173e-02	3.1359310703386184e-02	3.1670564524710815e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_14
1.8042084532141506e-01	1.8049918016351615e-01	1.8044005342243064e-01	1.8037977302864822e-01	1.8046914282015544e-01	1.8051913684637103e-01	1.8060251039826095e-01	1.8036455528781545e-01	1.8050717625919427e-01	1.8046282571715597e-01	1.8050535207259946e-01	1.8020169528471336e-01	1.8048257652275559e-01	1.8044743464200108e-01	1.8054070172974229e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.4817118972809003e-02	4.4497714717788649e-02	4.4589897858754578e-02	4.4737230308580143e-02	4.4488872066182190e-02	4.4592281522116750e-02	4.4884627061723935e-02	4.4865149515276863e-02	4.4834083044749590e-02	4.4791464331395033e-02	4.4421446240803387e-02	4.4628114413182526e-02	4.4490988299885854e-02	4.4670266657882318e-02	4.4675896269662181e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_15
1.9329553903377278e-01	1.9334392408092227e-01	1.9310580996959886e-01	1.9366611434616490e-01	1.9354543553484638e-01	1.9336652355099157e-01	1.9336980166062251e-01	1.9342123653652046e-01	1.9338215487768801e-01	1.9338417543292694e-01	1.9330670100082945e-01	1.9350660221510588e-01	1.9328079257706035e-01	1.9347833528829742e-01	1.9322187104119590e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
4.9751554603941886e-02	5.0063770558038873e-02	4.9673932020807568e-02	5.0029361818700158e-02	5.0244960533847492e-02	4.9435383613726631e-02	4.9711130762331288e-02	4.9969126927524393e-02	4.9507206280498040e-02	4.9596407395820157e-02	4.9065863045231951e-02	5.0263061496576882e-02	5.0256428333967068e-02	4.9702848177659124e-02	4.9740395919181300e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_16
7.0928112586770981e-02	7.0842848830160315e-02	7.0768202900493321e-02	7.0627752824389128e-02	7.0869894913278608e-02	7.0771032671207865e-02	7.0894121565088480e-02	7.0831633235228800e-02	7.0906512772313149e-02	7.0934432419794413e-02	7.0733666487597158e-02	7.0828977388415093e-02	7.0631134516630584e-02	7.0771388002773897e-02	7.0958424518797483e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
7.9081534738334180e-03	7.9416948552771052e-03	8.0447128133124823e-03	7.9478936123928076e-03	7.9993251386431576e-03	7.9842622044782423e-03	7.9475310114958155e-03	8.0655240583889683e-03	8.0951203283250693e-03	7.9962929356959499e-03	7.9680772626775954e-03	7.9309291588054928e-03	7.8841664935881926e-03	7.8933583401987056e-03	8.0096323408671045e-03	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_17
8.0425468351621551e-02	8.0417960063133107e-02	8.0376670359514846e-02	8.0403606806374719e-02	8.0416448985801428e-02	8.0407490128348164e-02	8.0383306377930452e-02	8.0434959110503121e-02	8.0406268623930049e-02	8.0513561946030640e-02	8.0451869578428148e-02	8.0353040708882620e-02	8.0420270053223109e-02	8.0451430660875956e-02	8.0460369066636089e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.2081017581173133e-02	1.1939406637530167e-02	1.2044191221118890e-02	1.1919780787988925e-02	1.2054371614867963e-02	1.2033525719323371e-02	1.2033058404117676e-02	1.2033122323646117e-02	1.1973622130528487e-02	1.1928423483743220e-02	1.1949783292424427e-02	1.1915453340804572e-02	1.2003445180459281e-02	1.1978038510121171e-02	1.1908393654499798e-02	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_18
9.7799943830513977e-02	9.7764363886709726e-02	9.7859731622730040e-02	9.7915614210188184e-02	9.7923497376787516e-02	9.7718703218730232e-02	9.7847616390340814e-02	9.7793223090514581e-02	9.7876058213446249e-02	9.7863445157359702e-02	9.7752746961199760e-02	9.7897669845406043e-02	9.7895871448706956e-02	9.7851093023253288e-02	9.7807210404582484e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
2.1031590908044129e-02	2.0851069496155367e-02	2.0719885801050539e-02	2.0842253065473854e-02	2.0949504939601502e-02	2.0768832069913232e-02	2.0795027389195354e-02	2.0859673241840796e-02	2.0833762429594945e-02	2.0849323538171403e-02	2.0880434873663607e-02	2.0831939982581576e-02	2.0818083185159653e-02	2.0832814638187008e-02	2.0849166900086001e-02	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_y
3.0789528536779908e+01	3.0899011448215667e+01	3.1055898096117740e+01	3.0852666755387819e+01	3.0777406782427928e+01	3.0703508058822994e+01	3.0691528547090410e+01	3.0882172610286890e+01	3.0882969682102619e+01	3.0503855165646485e+01	3.0725216920293427e+01	3.0851707286593719e+01	3.0829697543222817e+01	3.0574096046174972e+01	3.0614695398613080e+01	
9.2368585610339728e+00	9.2697034344647005e+00	9.3167694288353200e+00	9.2558000266163472e+00	9.2332220347283798e+00	9.2110524176468989e+00	9.2074585641271209e+00	9.2646517830860660e+00	9.2648909046307857e+00	9.1511565496939458e+00	9.2175650760880270e+00	9.2555121859781160e+00	9.2489092629668441e+00	9.1722288138524934e+00	9.1844086195839250e+00	
1.2315811414711964e+01	1.2359604579286268e+01	1.2422359238447095e+01	1.2341066702155128e+01	1.2310962712971172e+01	1.2281403223529198e+01	1.2276611418836163e+01	1.2352869044114756e+01	1.2353187872841046e+01	1.2201542066258595e+01	1.2290086768117369e+01	1.2340682914637489e+01	1.2331879017289127e+01	1.2229638418469989e+01	1.2245878159445232e+01	
1.2315811414711964e+01	1.2359604579286268e+01	1.2422359238447095e+01	1.2341066702155128e+01	1.2310962712971172e+01	1.2281403223529198e+01	1.2276611418836163e+01	1.2352869044114756e+01	1.2353187872841046e+01	1.2201542066258595e+01	1.2290086768117369e+01	1.2340682914637489e+01	1.2331879017289127e+01	1.2229638418469989e+01	1.2245878159445232e+01	
1.2315811414711964e+01	1.2359604579286268e+01	1.2422359238447095e+01	1.2341066702155128e+01	1.2310962712971172e+01	1.2281403223529198e+01	1.2276611418836163e+01	1.2352869044114756e+01	1.2353187872841046e+01	1.2201542066258595e+01	1.2290086768117369e+01	1.2340682914637489e+01	1.2331879017289127e+01	1.2229638418469989e+01	1.2245878159445232e+01	
1.2315811414711964e+01	1.2359604579286268e+01	1.2422359238447095e+01	1.2341066702155128e+01	1.2310962712971172e+01	1.2281403223529198e+01	1.2276611418836163e+01	1.2352869044114756e+01	1.2353187872841046e+01	1.2201542066258595e+01	1.2290086768117369e+01	1.2340682914637489e+01	1.2331879017289127e+01	1.2229638418469989e+01	1.2245878159445232e+01	
1.2315811414711964e+01	1.2359604579286268e+01	1.2422359238447095e+01	1.2341066702155128e+01	1.2310962712971172e+01	1.2281403223529198e+01	1.2276611418836163e+01	1.2352869044114756e+01	1.2353187872841046e+01	1.2201542066258595e+01	1.2290086768117369e+01	1.2340682914637489e+01	1.2331879017289127e+01	1.2229638418469989e+01	1.2245878159445232e+01	
1.5394764268389954e+01	1.5449505724107834e+01	1.5527949048058870e+01	1.5426333377693910e+01	1.5388703391213964e+01	1.5351754029411497e+01	1.5345764273545205e+01	1.5441086305143445e+01	1.5441484841051309e+01	1.5251927582823242e+01	1.5362608460146713e+01	1.5425853643296859e+01	1.5414848771611409e+01	1.5287048023087486e+01	1.5307347699306540e+01	
1.8473717122067946e+01	1.8539406868929401e+01	1.8633538857670640e+01	1.8511600053232694e+01	1.8466444069456760e+01	1.8422104835293798e+01	1.8414917128254242e+01	1.8529303566172132e+01	1.8529781809261571e+01	1.8302313099387892e+01	1.8435130152176054e+01	1.8511024371956232e+01	1.8497818525933688e+01	1.8344457627704987e+01	1.8368817239167850e+01	
2.4631622829423929e+01	2.4719209158572536e+01	2.4844718476894190e+01	2.4682133404310257e+01	2.4621925425942344e+01	2.4562806447058396e+01	2.4553222837672326e+01	2.4705738088229513e+01	2.4706375745682092e+01	2.4403084132517190e+01	2.4580173536234739e+01	2.4681365829274977e+01	2.4663758034578255e+01	2.4459276836939978e+01	2.4491756318890463e+01	
9.0561995509882376e+00	9.0699749173728996e+00	9.1074147940020307e+00	9.0610192636436810e+00	9.0537430383864894e+00	9.0258340041246523e+00	9.0372354526303358e+00	9.0827983885267631e+00	9.0340479496867925e+00	8.9901802716417176e+00	9.0259702406084106e+00	9.0730109323189669e+00	9.0517978187152295e+00	8.9892607911711817e+00	9.0117464375263268e+00	
1.2678679371383533e+01	1.2697964884322058e+01	1.2750380711602844e+01	1.2685426969101155e+01	1.2675240253741086e+01	1.2636167605774514e+01	1.2652129633682472e+01	1.2715917743937467e+01	1.2647667129561510e+01	1.2586252380298403e+01	1.2636358336851774e+01	1.2702215305246554e+01	1.2672516946201322e+01	1.2584965107639654e+01	1.2616445012536857e+01	
1.9923639012174121e+01	1.9953944818220378e+01	2.0036312546804467e+01	1.9934242380016098e+01	1.9918234684450276e+01	1.9856834809074236e+01	1.9881917995786743e+01	1.9982156454758876e+01	1.9874905489310940e+01	1.9778396597611778e+01	1.9857134529338502e+01	1.9960624051101725e+01	1.9913955201173504e+01	1.9776373740576599e+01	1.9825842162557919e+01	
2.7168598652964711e+01	2.7209924752118695e+01	2.7322244382006094e+01	2.7183057790931041e+01	2.7161229115159468e+01	2.7077502012373952e+01	2.7111706357891013e+01	2.7248395165580284e+01	2.7102143849060372e+01	2.6970540814925148e+01	2.7077910721825230e+01	2.7219032796956899e+01	2.7155393456145688e+01	2.6967782373513543e+01	2.7035239312578977e+01	
3.0791078473360013e+01	3.0837914719067861e+01	3.0965210299606909e+01	3.0807465496388517e+01	3.0782726330514066e+01	3.0687835614023818e+01	3.0726600538943149e+01	3.0881514520990990e+01	3.0715763028935093e+01	3.0566612923581836e+01	3.0688298818068599e+01	3.0848237169884488e+01	3.0776112583631782e+01	3.0563486689982017e+01	3.0639937887589515e+01	
7.1646491643053540e+00	7.1640278184480932e+00	7.2037619367043781e+00	7.1532536490236449e+00	7.1706597335772022e+00	7.1528775014124628e+00	7.1512055277010882e+00	7.1851781978688667e+00	7.1537139907362208e+00	7.1047064048123456e+00	7.1450586920164758e+00	7.1583529870850819e+00	7.1620765872586549e+00	7.1172070581102744e+00	7.1181691636303555e+00	
9.5528655524071393e+00	9.5520370912641255e+00	9.6050159156058381e+00	9.5376715320315260e+00	9.5608796447696029e+00	9.5371700018832843e+00	9.5349407036014533e+00	9.5802375971584901e+00	9.5382853209816272e+00	9.4729418730831263e+00	9.5267449226886356e+00	9.5444706494467759e+00	9.5494354496782066e+00	9.4896094108136992e+00	9.4908922181738067e+00	
1.4329298328610708e+01	1.4328055636896186e+01	1.4407523873408756e+01	1.4306507298047290e+01	1.4341319467154404e+01	1.4305755002824926e+01	1.4302411055402176e+01	1.4370356395737733e+01	1.4307427981472442e+01	1.4209412809624691e+01	1.4290117384032952e+01	1.4316705974170164e+01	1.4324153174517310e+01	1.4234414116220549e+01	1.4236338327260711e+01	

#plot#xiexiyeyytheyth
2.2200869067881915e-01	4.1032399660706725e-04	4.1666666666666664e-02	0.0000000000000000e+00	5.1896771395684098e-02	8.1634984690051680e-04	5.0993613971371965e-01	6.3649332106795126e-03	3.0775597258518435e+01	5.1727146580254679e-01	3.0639477499312264e+01	8.3667057162242497e-01	
1.2392269701284014e-01	5.0537890550057547e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4054849491395842e-02	3.3638622938026325e-04	5.0993613971371965e-01	6.3649332106795126e-03	9.2326791775555286e+00	1.5518143974076218e-01	9.3595666894650584e+00	2.1657825324558583e-01	
1.4738779972797020e-01	8.3767915689330751e-04	5.0000000000000003e-02	0.0000000000000000e+00	1.9568263558135901e-02	3.1283100446005354e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.2310238903407374e+01	2.0690858632101827e-01	1.2262417153801460e+01	2.3263113140575409e-01	
1.4497528322029471e-01	8.2100516934119295e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.9818359165528415e-02	4.8933412662781231e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.2310238903407374e+01	2.0690858632101827e-01	1.2373650227250451e+01	3.3819090369266658e-01	
1.4162244461416662e-01	2.8332314541470473e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9909668643017558e-02	3.8648993981611936e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.2310238903407374e+01	2.0690858632101827e-01	1.2408726250733954e+01	3.0973380601011052e-01	
1.4204082048276614e-01	3.7514634920851977e-04	2.5000000000000001e-02	0.0000000000000000e+00	1.9602334126503761e-02	1.9926278695700042e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.2310238903407374e+01	2.0690858632101827e-01	1.2242377250345839e+01	2.4116474589672454e-01	
1.4158309435031888e-01	2.4572377421409251e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.9481824615217913e-02	3.9428961187384123e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.2310238903407374e+01	2.0690858632101827e-01	1.2177781891041858e+01	2.6769799848269615e-01	
1.5728944767673517e-01	2.7486791169327088e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.5513098142666887e-02	2.7638760522408023e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.5387798629259217e+01	2.5863573290127340e-01	1.5431498337925934e+01	3.4002637546154535e-01	
1.7386500276910541e-01	3.5511905098512334e-04	4.1666666666666664e-02	0.0000000000000000e+00	3.1588824202359735e-02	7.0681139924528885e-04	5.0993613971371965e-01	6.3649332106795126e-03	1.8465358355111057e+01	3.1036287948152436e-01	1.8817802993058802e+01	4.2831996631558178e-01	
1.9863236109282070e-01	3.4587348086707100e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.2040928360864309e-02	4.6261045932411722e-04	5.0993613971371965e-01	6.3649332106795126e-03	2.4620477806814748e+01	4.1381717264203655e-01	2.4812520501994836e+01	4.7823689591198509e-01	
1.0755566949857255e-01	3.3513397271171976e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2666020988113215e-02	2.7791150235709775e-04	4.5603937030001168e-01	5.3626203989304497e-03	9.0446822567562482e+00	1.1974640850196681e-01	9.0873128027215078e+00	1.9153929555264068e-01	
1.2496729886779745e-01	2.4746087486499508e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.8862540906992152e-02	3.3432524586140698e-04	4.5603937030001168e-01	5.3626203989304497e-03	1.2662555159458750e+01	1.6764497190275460e-01	1.2401400565062456e+01	1.7308845995335106e-01	
1.5480650801320434e-01	1.1033169115095672e-04	3.1250000000000000e-02	0.0000000000000000e+00	3.1497765259790061e-02	4.3926985973308534e-04	4.5603937030001168e-01	5.3626203989304497e-03	1.9898300964863743e+01	2.6344209870432578e-01	1.9532619663211257e+01	4.5585101491007585e-01	
1.8045619730111834e-01	3.3588503721217015e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.4665676752052873e-02	5.4843725167810612e-04	4.5603937030001168e-01	5.3626203989304497e-03	2.7134046770268739e+01	3.5923922550590337e-01	2.7366294277490510e+01	4.5822661545888060e-01	
1.9337833447643624e-01	4.9330291497538239e-04	4.1666666666666664e-02	0.0000000000000000e+00	4.9800762099190196e-02	1.2257298212859542e-03	4.5603937030001168e-01	5.3626203989304497e-03	3.0751919672971244e+01	4.0713778890668945e-01	3.0519253696618897e+01	8.2593363282315491e-01	
7.0819875708862626e-02	3.7125673738260835e-04	2.0833333333333332e-02	0.0000000000000000e+00	7.9744449351986726e-03	2.2404642101965565e-04	3.4654620468757447e-01	4.1145236867431356e-03	7.1536598941793672e+00	9.2560297593454730e-02	7.2452255892989230e+00	1.7649865241069826e-01	
8.0421514721415607e-02	1.3981445224380156e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.1986375592156482e-02	2.0829073110712232e-04	3.4654620468757447e-01	4.1145236867431356e-03	9.5382131922391569e+00	1.2341373012460781e-01	9.4293545434649229e+00	1.7030911332767196e-01	
9.7837785912031322e-02	2.2532534280136465e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.0847557497247930e-02	2.5979236532263543e-04	3.4654620468757447e-01	4.1145236867431356e-03	1.4307319788358734e+01	1.8512059518690946e-01	1.4469073868281598e+01	2.5899808003066338e-01	

#dense#x2#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5223147604027245e+00	1.8341817860398785e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684097e-04	0.0000000000000000e+00	3.8048994573194626e+00	1.8739643979891965e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136819e-03	0.0000000000000000e+00	4.0889148050793294e+00	1.9052738470516753e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705228e-03	0.0000000000000000e+00	4.3743363821051497e+00	1.9295583561593593e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273639e-03	0.0000000000000000e+00	4.6611413473280763e+00	1.9484126394048756e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842050e-03	0.0000000000000000e+00	4.9493082478707420e+00	1.9635970665384575e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410456e-03	0.0000000000000000e+00	5.2388168598462999e+00	1.9770501807808552e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978867e-03	0.0000000000000000e+00	5.5296480550776703e+00	1.9908900055958742e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547278e-03	0.0000000000000000e+00	5.8217836883961320e+00	2.0073986061435681e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-03	0.0000000000000000e+00	6.1152065014875232e+00	2.0289843638383984e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684100e-03	0.0000000000000000e+00	6.4099000401959794e+00	2.0581182092433281e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.7086448535252510e-03	0.0000000000000000e+00	6.7058485828846370e+00	2.0972442762195267e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2276125674820913e-03	0.0000000000000000e+00	7.0030370779653595e+00	2.1486718771096439e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7465802814389323e-03	0.0000000000000000e+00	7.3014510890962034e+00	2.2144627010452314e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2655479953957734e-03	0.0000000000000000e+00	7.6010767468405644e+00	2.2963317584441983e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7845157093526145e-03	0.0000000000000000e+00	7.9019007058102746e+00	2.3955799633195093e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.3034834233094556e-03	0.0000000000000000e+00	8.2039101064930584e+00	2.5130695807399600e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.8224511372662958e-03	0.0000000000000000e+00	8.5070925411055054e+00	2.6492434042362040e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3414188512231378e-03	0.0000000000000000e+00	8.8114360229246120e+00	2.8041787445162819e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8603865651799780e-03	0.0000000000000000e+00	9.1169289586407327e+00	2.9776617200782424e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136820e-02	0.0000000000000000e+00	9.4235601233476771e+00	3.1692669879286522e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0898321993093660e-02	0.0000000000000000e+00	9.7313186378447174e+00	3.3784315154749817e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1417289707050502e-02	0.0000000000000000e+00	1.0040193947974084e+01	3.6045158738182265e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1936257421007342e-02	0.0000000000000000e+00	1.0350175805757559e+01	3.8468508946521657e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2455225134964183e-02	0.0000000000000000e+00	1.0661254252129115e+01	4.1047704813209468e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2974192848921024e-02	0.0000000000000000e+00	1.0973419601088528e+01	4.3776328615511101e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3493160562877865e-02	0.0000000000000000e+00	1.1286662425124092e+01	4.6648329975457936e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4012128276834707e-02	0.0000000000000000e+00	1.1600973541772520e+01	4.9658086802347318e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4531095990791547e-02	0.0000000000000000e+00	1.1916344001200628e+01	5.2800423795987439e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5050063704748389e-02	0.0000000000000000e+00	1.2232765074707830e+01	5.6070604172521510e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705229e-02	0.0000000000000000e+00	1.2550228244060589e+01	5.9464305767450376e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6087999132662071e-02	0.0000000000000000e+00	1.2868725191580422e+01	6.2977589082197705e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6606966846618911e-02	0.0000000000000000e+00	1.3188247790916062e+01	6.6606862179032844e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7125934560575751e-02	0.0000000000000000e+00	1.3508788098438330e+01	7.0348845451494901e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7644902274532592e-02	0.0000000000000000e+00	1.3830338345202767e+01	7.4200538023942286e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8163869988489435e-02	0.0000000000000000e+00	1.4152890929431262e+01	7.8159186699427341e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8682837702446276e-02	0.0000000000000000e+00	1.4476438409468882e+01	8.2222257846960856e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9201805416403116e-02	0.0000000000000000e+00	1.4800973497176697e+01	8.6387412298099642e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9720773130359956e-02	0.0000000000000000e+00	1.5126489051725306e+01	9.0652483137861040e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0239740844316800e-02	0.0000000000000000e+00	1.5452978073757334e+01	9.5015456177313007e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273640e-02	0.0000000000000000e+00	1.5780433699890221e+01	9.9474452852046602e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1277676272230480e-02	0.0000000000000000e+00	1.6108849197533303e+01	1.0402771528033776e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.1796643986187320e-02	0.0000000000000000e+00	1.6438217959995765e+01	1.0867359322326084e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.2315611700144160e-02	0.0000000000000000e+00	1.6768533501864006e+01	1.1341053270743948e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.2834579414101004e-02	0.0000000000000000e+00	1.7099789454629040e+01	1.1823706609401057e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.3353547128057844e-02	0.0000000000000000e+00	1.7431979562546186e+01	1.2315180340153757e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.3872514842014685e-02	0.0000000000000000e+00	1.7765097678710951e+01	1.2815342471408142e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.4391482555971525e-02	0.0000000000000000e+00	1.8099137761336195e+01	1.3324067352749114e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.4910450269928365e-02	0.0000000000000000e+00	1.8434093870217172e+01	1.3841235090669217e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.5429417983885209e-02	0.0000000000000000e+00	1.8769960163371849e+01	1.4366731034429048e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842049e-02	0.0000000000000000e+00	1.9106730893845324e+01	1.4900445322612477e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.6467353411798889e-02	0.0000000000000000e+00	1.9444400406667604e+01	1.5442272482269339e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.6986321125755729e-02	0.0000000000000000e+00	1.9782963135955235e+01	1.5992111073687834e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.7505288839712573e-02	0.0000000000000000e+00	2.0122413602147784e+01	1.6549863374823359e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.8024256553669413e-02	0.0000000000000000e+00	2.0462746409370968e+01	1.7115435100251286e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.8543224267626253e-02	0.0000000000000000e+00	2.0803956242918765e+01	1.7688735150237460e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.9062191981583094e-02	0.0000000000000000e+00	2.1146037866847497e+01	1.8269675386130340e+00	
1.0000000000000000e+00	0.0000000000000000e+00	2.9581159695539934e-02	0.0000000000000000e+00	2.1488986121675364e+01	1.8858170428807499e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.0100127409496778e-02	0.0000000000000000e+00	2.1832795922181255e+01	1.9454137477356583e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.0619095123453618e-02	0.0000000000000000e+00	2.2177462255297304e+01	2.0057496145553531e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410458e-02	0.0000000000000000e+00	2.2522980178089895e+01	2.0668168314029187e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.1657030551367302e-02	0.0000000000000000e+00	2.2869344815824263e+01	2.1286077996294179e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.2175998265324142e-02	0.0000000000000000e+00	2.3216551360108109e+01	2.1911151217034148e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.2694965979280982e-02	0.0000000000000000e+00	2.3564595067109963e+01	2.2543315901289946e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.3213933693237822e-02	0.0000000000000000e+00	2.3913471255848439e+01	2.3182501773318394e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.3732901407194663e-02	0.0000000000000000e+00	2.4263175306548558e+01	2.3828640264078023e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.4251869121151503e-02	0.0000000000000000e+00	2.4613702659061694e+01	2.4481664426416914e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.4770836835108343e-02	0.0000000000000000e+00	2.4965048811346012e+01	2.5141508857153370e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.5289804549065183e-02	0.0000000000000000e+00	2.5317209318004142e+01	2.5808109625337270e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.5808772263022030e-02	0.0000000000000000e+00	2.5670179788875544e+01	2.6481404206065426e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978871e-02	0.0000000000000000e+00	2.6023955887680462e+01	2.7161331419298067e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.6846707690935711e-02	0.0000000000000000e+00	2.6378533330713477e+01	2.7847831373186320e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.7365675404892551e-02	0.0000000000000000e+00	2.6733907885583807e+01	2.8540845411480005e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.7884643118849391e-02	0.0000000000000000e+00	2.7090075370000420e+01	2.9240316064628171e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.8403610832806231e-02	0.0000000000000000e+00	2.7447031650599822e+01	2.9946187004233402e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.8922578546763072e-02	0.0000000000000000e+00	2.7804772641814438e+01	3.0658403000553438e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.9441546260719912e-02	0.0000000000000000e+00	2.8163294304779871e+01	3.1376909882779578e+00	
1.0000000000000000e+00	0.0000000000000000e+00	3.9960513974676752e-02	0.0000000000000000e+00	2.8522592646279158e+01	3.2101654501849057e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.0479481688633599e-02	0.0000000000000000e+00	2.8882663717722476e+01	3.2832584695572753e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.0998449402590439e-02	0.0000000000000000e+00	2.9243503614160616e+01	3.3569649255884095e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547280e-02	0.0000000000000000e+00	2.9605108473330894e+01	3.4312797898033631e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.2036384830504120e-02	0.0000000000000000e+00	2.9967474474733955e+01	3.5061981231570960e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.2555352544460960e-02	0.0000000000000000e+00	3.0330597838740196e+01	3.5817150732971936e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.3074320258417800e-02	0.0000000000000000e+00	3.0694474825724622e+01	3.6578258719782588e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.3593287972374641e-02	0.0000000000000000e+00	3.1059101735228843e+01	3.7345258326163169e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.4112255686331481e-02	0.0000000000000000e+00	3.1424474905149104e+01	3.8118103479727057e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.4631223400288321e-02	0.0000000000000000e+00	3.1790590710949431e+01	3.8896748879579128e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.5150191114245168e-02	0.0000000000000000e+00	3.2157445564898559e+01	3.9681149975465559e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.5669158828202008e-02	0.0000000000000000e+00	3.2525035915330029e+01	4.0471262947957474e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.6188126542158849e-02	0.0000000000000000e+00	3.2893358245924311e+01	4.1267044689594661e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-02	0.0000000000000000e+00	3.3262409075012144e+01	4.2068452786924402e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.7226061970072529e-02	0.0000000000000000e+00	3.3632184954898328e+01	4.2875445503374996e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.7745029684029369e-02	0.0000000000000000e+00	3.4002682471205013e+01	4.3687981762908761e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.8263997397986209e-02	0.0000000000000000e+00	3.4373898242233992e+01	4.4506021134402891e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.8782965111943050e-02	0.0000000000000000e+00	3.4745828918346973e+01	4.5329523816714037e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.9301932825899890e-02	0.0000000000000000e+00	3.5118471181363461e+01	4.6158450624381206e+00	
1.0000000000000000e+00	0.0000000000000000e+00	4.9820900539856730e-02	0.0000000000000000e+00	3.5491821743975315e+01	4.6992762973929185e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.0339868253813577e-02	0.0000000000000000e+00	3.5865877349177616e+01	4.7832422870736480e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.0858835967770417e-02	0.0000000000000000e+00	3.6240634769715051e+01	4.8677392896432474e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.1377803681727258e-02	0.0000000000000000e+00	3.6616090807543308e+01	4.9527636196795459e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684098e-02	0.0000000000000000e+00	3.6992242293305097e+01	5.0383116470120006e+00	

#dense#x2#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0993613971371965e-01	2.6547780378870258e+00	3.2761943016119427e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684097e-04	5.0993613971371965e-01	2.8811060495952967e+00	3.3134814222007075e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136819e-03	5.0993613971371965e-01	3.1095072627297147e+00	3.3358688757817168e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705228e-03	5.0993613971371965e-01	3.3398972929778448e+00	3.3446361849008566e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273639e-03	5.0993613971371965e-01	3.5722001504465788e+00	3.3409456498237472e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842050e-03	5.0993613971371965e-01	3.8063468823789126e+00	3.3258628067458595e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410456e-03	5.0993613971371965e-01	4.0422745041917398e+00	3.3003727526245868e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978867e-03	5.0993613971371965e-01	4.2799251449480167e+00	3.2653934530612216e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547278e-03	5.0993613971371965e-01	4.5192453551749967e+00	3.2217868274774164e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-03	5.0993613971371965e-01	4.7601855395511770e+00	3.1703681922606120e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684100e-03	5.0993613971371965e-01	5.0026994870030084e+00	3.1119144983480307e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.7086448535252510e-03	5.0993613971371965e-01	5.2467439777628240e+00	3.0471717008934240e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2276125674820913e-03	5.0993613971371965e-01	5.4922784519349790e+00	2.9768615300277018e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7465802814389323e-03	5.0993613971371965e-01	5.7392647277361748e+00	2.9016878832133663e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2655479953957734e-03	5.0993613971371965e-01	5.9876667602370501e+00	2.8223430241339775e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7845157093526145e-03	5.0993613971371965e-01	6.2374504334157761e+00	2.7395137447301549e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.3034834233094556e-03	5.0993613971371965e-01	6.4885833798314456e+00	2.6538876205168216e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.8224511372662958e-03	5.0993613971371965e-01	6.7410348233683077e+00	2.5661594587262049e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3414188512231378e-03	5.0993613971371965e-01	6.9947754413835739e+00	2.4770379965876307e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8603865651799780e-03	5.0993613971371965e-01	7.2497772432789453e+00	2.3872528431164075e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136820e-02	5.0993613971371965e-01	7.5060134630561732e+00	2.2975615586002629e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0898321993093660e-02	5.0993613971371965e-01	7.7634584638454847e+00	2.2087566140817499e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1417289707050502e-02	5.0993613971371965e-01	8.0220876527380636e+00	2.1216717480306493e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1936257421007342e-02	5.0993613971371965e-01	8.2818774045295456e+00	2.0371869195053263e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2455225134964183e-02	5.0993613971371965e-01	8.5428049932048857e+00	1.9562306376514660e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2974192848921024e-02	5.0993613971371965e-01	8.8048485301774342e+00	1.8797779477577534e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3493160562877865e-02	5.0993613971371965e-01	9.0679869084447198e+00	1.8088418570098799e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4012128276834707e-02	5.0993613971371965e-01	9.3321997519471118e+00	1.7444556712718498e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4531095990791547e-02	5.0993613971371965e-01	9.5974673695181263e+00	1.6876438956719839e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5050063704748389e-02	5.0993613971371965e-01	9.8637707129008252e+00	1.6393804247518820e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705229e-02	5.0993613971371965e-01	1.0131091338376619e+01	1.6005350410357627e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6087999132662071e-02	5.0993613971371965e-01	1.0399411371613189e+01	1.5718127004962687e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6606966846618911e-02	5.0993613971371965e-01	1.0668713475389564e+01	1.5536939251545581e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7125934560575751e-02	5.0993613971371965e-01	1.0938980819899776e+01	1.5463872724906136e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7644902274532592e-02	5.0993613971371965e-01	1.1210197055373692e+01	1.5498045331920807e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8163869988489435e-02	5.0993613971371965e-01	1.1482346286785409e+01	1.5635652113877588e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8682837702446276e-02	5.0993613971371965e-01	1.1755413050446833e+01	1.5870300495429307e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9201805416403116e-02	5.0993613971371965e-01	1.2029382292307698e+01	1.6193565608143562e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9720773130359956e-02	5.0993613971371965e-01	1.2304239347803529e+01	1.6595654514231351e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0239740844316800e-02	5.0993613971371965e-01	1.2579969923110934e+01	1.7066066071040642e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273640e-02	5.0993613971371965e-01	1.2856560077684760e+01	1.7594161799946809e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1277676272230480e-02	5.0993613971371965e-01	1.3133996207965307e+01	1.8169604041055751e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1796643986187320e-02	5.0993613971371965e-01	1.3412265032155425e+01	1.8782654261959111e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2315611700144160e-02	5.0993613971371965e-01	1.3691353575977644e+01	1.9424348297513078e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2834579414101004e-02	5.0993613971371965e-01	1.3971249159330725e+01	2.0086576021776531e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3353547128057844e-02	5.0993613971371965e-01	1.4251939383772847e+01	2.0762094129249051e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3872514842014685e-02	5.0993613971371965e-01	1.4533412120765876e+01	2.1444496707887251e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4391482555971525e-02	5.0993613971371965e-01	1.4815655500621384e+01	2.2128162481545699e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4910450269928365e-02	5.0993613971371965e-01	1.5098657902094711e+01	2.2808191948797724e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5429417983885209e-02	5.0993613971371965e-01	1.5382407942578281e+01	2.3480343007283741e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842049e-02	5.0993613971371965e-01	1.5666894468849900e+01	2.4140970217183649e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6467353411798889e-02	5.0993613971371965e-01	1.5952106548335690e+01	2.4786970493516500e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6986321125755729e-02	5.0993613971371965e-01	1.6238033460850801e+01	2.5415736487523188e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7505288839712573e-02	5.0993613971371965e-01	1.6524664690784341e+01	2.6025117985839474e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8024256553669413e-02	5.0993613971371965e-01	1.6811989919697794e+01	2.6613391127723512e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8543224267626253e-02	5.0993613971371965e-01	1.7099999019308719e+01	2.7179234970092231e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9062191981583094e-02	5.0993613971371965e-01	1.7388682044833914e+01	2.7721714815895226e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9581159695539934e-02	5.0993613971371965e-01	1.7678029228668287e+01	2.8240271694880170e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0100127409496778e-02	5.0993613971371965e-01	1.7968030974377672e+01	2.8734717402535426e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0619095123453618e-02	5.0993613971371965e-01	1.8258677850985393e+01	2.9205234533876079e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410458e-02	5.0993613971371965e-01	1.8549960587534052e+01	2.9652380975359638e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1657030551367302e-02	5.0993613971371965e-01	1.8841870067905514e+01	3.0077098328219143e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2175998265324142e-02	5.0993613971371965e-01	1.9134397325883107e+01	3.0480723721499792e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2694965979280982e-02	5.0993613971371965e-01	1.9427533540441495e+01	3.0865004427058745e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3213933693237822e-02	5.0993613971371965e-01	1.9721270031250693e+01	3.1232114607233585e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3732901407194663e-02	5.0993613971371965e-01	2.0015598254381455e+01	3.1584673406089264e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4251869121151503e-02	5.0993613971371965e-01	2.0310509798200606e+01	3.1925763436248339e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4770836835108343e-02	5.0993613971371965e-01	2.0605996379445237e+01	3.2258948517856612e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5289804549065183e-02	5.0993613971371965e-01	2.0902049839465757e+01	3.2588289301129492e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5808772263022030e-02	5.0993613971371965e-01	2.1198662140628475e+01	3.2918355162707807e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978871e-02	5.0993613971371965e-01	2.1495825362868704e+01	3.3254230530659079e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6846707690935711e-02	5.0993613971371965e-01	2.1793531700386520e+01	3.3601513595180360e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7365675404892551e-02	5.0993613971371965e-01	2.2091773458477256e+01	3.3966305244390427e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7884643118849391e-02	5.0993613971371965e-01	2.2390543050489761e+01	3.4355186078317435e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8403610832806231e-02	5.0993613971371965e-01	2.2689832994905725e+01	3.4775179555206914e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8922578546763072e-02	5.0993613971371965e-01	2.2989635912533693e+01	3.5233699764464549e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9441546260719912e-02	5.0993613971371965e-01	2.3289944523812146e+01	3.5738483035208257e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9960513974676752e-02	5.0993613971371965e-01	2.3590751646215892e+01	3.6297503582583091e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0479481688633599e-02	5.0993613971371965e-01	2.3892050191760791e+01	3.6918874622825809e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0998449402590439e-02	5.0993613971371965e-01	2.4193833164601930e+01	3.7610737753907786e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547280e-02	5.0993613971371965e-01	2.4496093658720682e+01	3.8381144747360857e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2036384830504120e-02	5.0993613971371965e-01	2.4798824855696367e+01	3.9237937036156523e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2555352544460960e-02	5.0993613971371965e-01	2.5102020022558527e+01	4.0188628914257968e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3074320258417800e-02	5.0993613971371965e-01	2.5405672509715927e+01	4.1240300623789677e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3593287972374641e-02	5.0993613971371965e-01	2.5709775748958904e+01	4.2399507013482718e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4112255686331481e-02	5.0993613971371965e-01	2.6014323251531412e+01	4.3672206333749852e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4631223400288321e-02	5.0993613971371965e-01	2.6319308606269892e+01	4.5063712128331324e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5150191114245168e-02	5.0993613971371965e-01	2.6624725477805683e+01	4.6578669315141885e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5669158828202008e-02	5.0993613971371965e-01	2.6930567604828308e+01	4.8221053683162923e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6188126542158849e-02	5.0993613971371965e-01	2.7236828798406972e+01	4.9994192412978966e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-02	5.0993613971371965e-01	2.7543502940367546e+01	5.1900802034787363e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7226061970072529e-02	5.0993613971371965e-01	2.7850583981722853e+01	5.3943039556295003e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7745029684029369e-02	5.0993613971371965e-01	2.8158065941153872e+01	5.6122562317458746e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8263997397986209e-02	5.0993613971371965e-01	2.8465942903539673e+01	5.8440592379909995e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8782965111943050e-02	5.0993613971371965e-01	2.8774209018534123e+01	6.0897981814007873e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9301932825899890e-02	5.0993613971371965e-01	2.9082858499187392e+01	6.3495275972893439e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9820900539856730e-02	5.0993613971371965e-01	2.9391885620610378e+01	6.6232772621220226e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0339868253813577e-02	5.0993613971371965e-01	2.9701284718680412e+01	6.9110575525330942e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0858835967770417e-02	5.0993613971371965e-01	3.0011050188786363e+01	7.2128641752633005e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1377803681727258e-02	5.0993613971371965e-01	3.0321176484611897e+01	7.5286822442369394e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684098e-02	5.0993613971371965e-01	3.0631658116955084e+01	7.8584897192409264e-01	

#dense#x2#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5603937030001168e-01	2.8299332747801773e+00	2.8282444766748305e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684097e-04	4.5603937030001168e-01	3.0676432749628018e+00	2.8596814927017394e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136819e-03	4.5603937030001168e-01	3.3072901770251661e+00	2.8775804080560236e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705228e-03	4.5603937030001168e-01	3.5488005049330229e+00	2.8830475774777531e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273639e-03	4.5603937030001168e-01	3.7921078838291047e+00	2.8770937331083241e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842050e-03	4.5603937030001168e-01	4.0371519073538460e+00	2.8606508596735059e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410456e-03	4.5603937030001168e-01	4.2838772436789450e+00	2.8345858152764469e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978867e-03	4.5603937030001168e-01	4.5322329193963675e+00	2.7997116063698174e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547278e-03	4.5603937030001168e-01	4.7821717382941280e+00	2.7567969738773579e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-03	4.5603937030001168e-01	5.0336498040566635e+00	2.7065747832829284e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684100e-03	4.5603937030001168e-01	5.2866261241710504e+00	2.6497496040180157e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.7086448535252510e-03	4.5603937030001168e-01	5.5410622780961534e+00	2.5870047939611185e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2276125674820913e-03	4.5603937030001168e-01	5.7969221368728121e+00	2.5190093615497822e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7465802814389323e-03	4.5603937030001168e-01	6.0541716243423682e+00	2.4464248530317154e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2655479953957734e-03	4.5603937030001168e-01	6.3127785123415121e+00	2.3699124998042845e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7845157093526145e-03	4.5603937030001168e-01	6.5727122438838936e+00	2.2901408550115204e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.3034834233094556e-03	4.5603937030001168e-01	6.8339437795799913e+00	2.2077941427019085e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.8224511372662958e-03	4.5603937030001168e-01	7.0964454634954688e+00	2.1235815266777122e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3414188512231378e-03	4.5603937030001168e-01	7.3601909053809802e+00	2.0382474632347186e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8603865651799780e-03	4.5603937030001168e-01	7.6251548767780957e+00	1.9525832055984979e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136820e-02	4.5603937030001168e-01	7.8913132189558901e+00	1.8674393359074018e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0898321993093660e-02	4.5603937030001168e-01	8.1586427609900181e+00	1.7837388504904686e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1417289707050502e-02	4.5603937030001168e-01	8.4271212465817982e+00	1.7024897317718679e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1936257421007342e-02	4.5603937030001168e-01	8.6967272684451924e+00	1.6247950122601665e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2455225134964183e-02	4.5603937030001168e-01	8.9674402092765177e+00	1.5518570160480030e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2974192848921024e-02	4.5603937030001168e-01	9.2392401884743833e+00	1.4849708373465040e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3493160562877865e-02	4.5603937030001168e-01	9.5121080139028464e+00	1.4255006012319363e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4012128276834707e-02	4.5603937030001168e-01	9.7860251380944856e+00	1.3748316217179002e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4531095990791547e-02	4.5603937030001168e-01	1.0060973618376337e+01	1.3342937971579563e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5050063704748389e-02	4.5603937030001168e-01	1.0336936080473537e+01	1.3050580479327192e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705229e-02	4.5603937030001168e-01	1.0613895685206012e+01	1.2880183290298206e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6087999132662071e-02	4.5603937030001168e-01	1.0891836097944598e+01	1.2836832557978109e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6606966846618911e-02	4.5603937030001168e-01	1.1170741460535869e+01	1.2921066863264793e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7125934560575751e-02	4.5603937030001168e-01	1.1450596365442003e+01	1.3128794769574537e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7644902274532592e-02	4.5603937030001168e-01	1.1731385831873038e+01	1.3451859411018902e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8163869988489435e-02	4.5603937030001168e-01	1.2013095283715984e+01	1.3879077779237470e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8682837702446276e-02	4.5603937030001168e-01	1.2295710529088115e+01	1.4397465971157836e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9201805416403116e-02	4.5603937030001168e-01	1.2579217741361994e+01	1.4993378232391785e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9720773130359956e-02	4.5603937030001168e-01	1.2863603441526696e+01	1.5653392714107486e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0239740844316800e-02	4.5603937030001168e-01	1.3148854481765056e+01	1.6364895212577318e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273640e-02	4.5603937030001168e-01	1.3434958030139585e+01	1.7116394110249802e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1277676272230480e-02	4.5603937030001168e-01	1.3721901556291172e+01	1.7897635184344832e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1796643986187320e-02	4.5603937030001168e-01	1.4009672818064789e+01	1.8699587086316957e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2315611700144160e-02	4.5603937030001168e-01	1.4298259848985087e+01	1.9514354539278767e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2834579414101004e-02	4.5603937030001168e-01	1.4587650946512584e+01	2.0335058925747423e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3353547128057844e-02	4.5603937030001168e-01	1.4877834661017946e+01	2.1155710918533061e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3872514842014685e-02	4.5603937030001168e-01	1.5168799785417979e+01	2.1971088883915424e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4391482555971525e-02	4.5603937030001168e-01	1.5460535345422185e+01	2.2776629666459952e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4910450269928365e-02	4.5603937030001168e-01	1.5753030590343684e+01	2.3568334108259803e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5429417983885209e-02	4.5603937030001168e-01	1.6046274984432408e+01	2.4342687320283318e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842049e-02	4.5603937030001168e-01	1.6340258198692336e+01	2.5096592580201516e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6467353411798889e-02	4.5603937030001168e-01	1.6634970103147950e+01	2.5827317280606027e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6986321125755729e-02	4.5603937030001168e-01	1.6930400759528062e+01	2.6532449277656389e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7505288839712573e-02	4.5603937030001168e-01	1.7226540414338007e+01	2.7209862103807358e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8024256553669413e-02	4.5603937030001168e-01	1.7523379492293561e+01	2.7857687701639178e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8543224267626253e-02	4.5603937030001168e-01	1.7820908590092142e+01	2.8474295551079176e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9062191981583094e-02	4.5603937030001168e-01	1.8119118470499021e+01	2.9058277270345523e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9581159695539934e-02	4.5603937030001168e-01	1.8418000056727813e+01	2.9608435959170354e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0100127409496778e-02	4.5603937030001168e-01	1.8717544427096438e+01	3.0123779717136329e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0619095123453618e-02	4.5603937030001168e-01	1.9017742809940952e+01	3.0603518910644395e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410458e-02	4.5603937030001168e-01	1.9318586578771249e+01	3.1047066881221125e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1657030551367302e-02	4.5603937030001168e-01	1.9620067247653676e+01	3.1454043888282690e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2175998265324142e-02	4.5603937030001168e-01	1.9922176466806800e+01	3.1824284163493649e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2694965979280982e-02	4.5603937030001168e-01	2.0224906018397576e+01	3.2157846023430303e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3213933693237822e-02	4.5603937030001168e-01	2.0528247812526107e+01	3.2455025043258434e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3732901407194663e-02	4.5603937030001168e-01	2.0832193883388019e+01	3.2716370336664929e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4251869121151503e-02	4.5603937030001168e-01	2.1136736385604191e+01	3.2942704014957536e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4770836835108343e-02	4.5603937030001168e-01	2.1441867590708505e+01	3.3135143908516845e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5289804549065183e-02	4.5603937030001168e-01	2.1747579883784613e+01	3.3295129622307118e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5808772263022030e-02	4.5603937030001168e-01	2.2053865760243671e+01	3.3424451957644913e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978871e-02	4.5603937030001168e-01	2.2360717822735172e+01	3.3525285656613169e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6846707690935711e-02	4.5603937030001168e-01	2.2668128778183998e+01	3.3600225302580283e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7365675404892551e-02	4.5603937030001168e-01	2.2976091434946678e+01	3.3652324027471781e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7884643118849391e-02	4.5603937030001168e-01	2.3284598700080856e+01	3.3685134418979568e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8403610832806231e-02	4.5603937030001168e-01	2.3593643576721977e+01	3.3702750674051224e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8922578546763072e-02	4.5603937030001168e-01	2.3903219161561754e+01	3.3709850595723484e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9441546260719912e-02	4.5603937030001168e-01	2.4213318642423278e+01	3.3711735472313209e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9960513974676752e-02	4.5603937030001168e-01	2.4523935295927913e+01	3.3714365217097114e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0479481688633599e-02	4.5603937030001168e-01	2.4835062485249512e+01	3.3724385410410507e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0998449402590439e-02	4.5603937030001168e-01	2.5146693657951605e+01	3.3749142133719590e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547280e-02	4.5603937030001168e-01	2.5458822343903655e+01	3.3796679818315800e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2036384830504120e-02	4.5603937030001168e-01	2.5771442153272577e+01	3.3875716901297181e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2555352544460960e-02	4.5603937030001168e-01	2.6084546774585966e+01	3.3995594086812347e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3074320258417800e-02	4.5603937030001168e-01	2.6398129972863639e+01	3.4166190677599045e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3593287972374641e-02	4.5603937030001168e-01	2.6712185587814510e+01	3.4397805980585705e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4112255686331481e-02	4.5603937030001168e-01	2.7026707532095642e+01	3.4701005323937051e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4631223400288321e-02	4.5603937030001168e-01	2.7341689789630799e+01	3.5086433700483222e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5150191114245168e-02	4.5603937030001168e-01	2.7657126413985715e+01	3.5564604169897557e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5669158828202008e-02	4.5603937030001168e-01	2.7973011526797759e+01	3.6145672323581340e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6188126542158849e-02	4.5603937030001168e-01	2.8289339316257418e+01	3.6839211537155925e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-02	4.5603937030001168e-01	2.8606104035639575e+01	3.7654005554818304e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7226061970072529e-02	4.5603937030001168e-01	2.8923300001882190e+01	3.8597874522421316e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7745029684029369e-02	4.5603937030001168e-01	2.9240921594210697e+01	3.9677547718271167e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8263997397986209e-02	4.5603937030001168e-01	2.9558963252805885e+01	4.0898591309338800e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8782965111943050e-02	4.5603937030001168e-01	2.9877419477513648e+01	4.2265393388926031e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9301932825899890e-02	4.5603937030001168e-01	3.0196284826594933e+01	4.3781202497766791e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9820900539856730e-02	4.5603937030001168e-01	3.0515553915514001e+01	4.5448210885393958e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0339868253813577e-02	4.5603937030001168e-01	3.0835221415763741e+01	4.7267670655192462e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0858835967770417e-02	4.5603937030001168e-01	3.1155282053726378e+01	4.9240029872124524e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1377803681727258e-02	4.5603937030001168e-01	3.1475730609568231e+01	5.1365076450972369e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684098e-02	4.5603937030001168e-01	3.1796561916167249e+01	5.3642079645477481e-01	

#dense#x2#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4654620468757447e-01	3.1250182945103577e+00	2.1964300785293533e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684097e-04	3.4654620468757447e-01	3.3818945298978771e+00	2.2231527036078799e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136819e-03	3.4654620468757447e-01	3.6404805454938924e+00	2.2380461218013648e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705228e-03	3.4654620468757447e-01	3.9007216990400999e+00	2.2419362587714819e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273639e-03	3.4654620468757447e-01	4.1625682392940160e+00	2.2355924185320264e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842050e-03	3.4654620468757447e-01	4.4259745557809902e+00	2.2197390199455377e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410456e-03	3.4654620468757447e-01	4.6908985829532055e+00	2.1950657671461507e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978867e-03	3.4654620468757447e-01	4.9573013200147305e+00	2.1622368859811492e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547278e-03	3.4654620468757447e-01	5.2251464389292321e+00	2.1218999493574758e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-03	3.4654620468757447e-01	5.4943999607148308e+00	2.0746947653470404e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684100e-03	3.4654620468757447e-01	5.7650299853617391e+00	2.0212627989621318e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.7086448535252510e-03	3.4654620468757447e-01	6.0370064643883490e+00	1.9622576344278689e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.2276125674820913e-03	3.4654620468757447e-01	6.3103010076876274e+00	1.8983570553647697e-01	
1.0000000000000000e+00	0.0000000000000000e+00	6.7465802814389323e-03	3.4654620468757447e-01	6.5848867182350173e+00	1.8302774204077546e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.2655479953957734e-03	3.4654620468757447e-01	6.8607380496476242e+00	1.7587911290979358e-01	
1.0000000000000000e+00	0.0000000000000000e+00	7.7845157093526145e-03	3.4654620468757447e-01	7.1378306826469640e+00	1.6847480764135156e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.3034834233094556e-03	3.4654620468757447e-01	7.4161414172834270e+00	1.6091020129254149e-01	
1.0000000000000000e+00	0.0000000000000000e+00	8.8224511372662958e-03	3.4654620468757447e-01	7.6956480783986985e+00	1.5329425115689313e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.3414188512231378e-03	3.4654620468757447e-01	7.9763294322815934e+00	1.4575325012483295e-01	
1.0000000000000000e+00	0.0000000000000000e+00	9.8603865651799780e-03	3.4654620468757447e-01	8.2581651128477169e+00	1.3843495518307697e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0379354279136820e-02	3.4654620468757447e-01	8.5411355559696212e+00	1.3151255124030645e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.0898321993093660e-02	3.4654620468757447e-01	8.8252219408199650e+00	1.2518728632252982e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1417289707050502e-02	3.4654620468757447e-01	9.1104061372796039e+00	1.1968771443878040e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.1936257421007342e-02	3.4654620468757447e-01	9.3966706586154718e+00	1.1526257715163253e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2455225134964183e-02	3.4654620468757447e-01	9.6839986187579097e+00	1.1216428149812832e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.2974192848921024e-02	3.4654620468757447e-01	9.9723736936091090e+00	1.1062207310245069e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.3493160562877865e-02	3.4654620468757447e-01	1.0261780085898433e+01	1.1080914506107620e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4012128276834707e-02	3.4654620468757447e-01	1.0552202493170334e+01	1.1281399191672553e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.4531095990791547e-02	3.4654620468757447e-01	1.0843626078548501e+01	1.1662796411949296e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5050063704748389e-02	3.4654620468757447e-01	1.1136036443968749e+01	1.2215453387425465e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.5569031418705229e-02	3.4654620468757447e-01	1.1429419605614029e+01	1.2923515999048069e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6087999132662071e-02	3.4654620468757447e-01	1.1723761971319776e+01	1.3768028057896020e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.6606966846618911e-02	3.4654620468757447e-01	1.2019050319746949e+01	1.4729545941683564e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7125934560575751e-02	3.4654620468757447e-01	1.2315271781145530e+01	1.5789838439964438e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.7644902274532592e-02	3.4654620468757447e-01	1.2612413819552572e+01	1.6932723364512761e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8163869988489435e-02	3.4654620468757447e-01	1.2910464216287291e+01	1.8144299933551547e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.8682837702446276e-02	3.4654620468757447e-01	1.3209411054621773e+01	1.9412840489385061e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9201805416403116e-02	3.4654620468757447e-01	1.3509242705519531e+01	2.0728530633874279e-01	
1.0000000000000000e+00	0.0000000000000000e+00	1.9720773130359956e-02	3.4654620468757447e-01	1.3809947814346087e+01	2.2083168959978333e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0239740844316800e-02	3.4654620468757447e-01	1.4111515288466238e+01	2.3469881784861438e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.0758708558273640e-02	3.4654620468757447e-01	1.4413934285651727e+01	2.4882875145646646e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1277676272230480e-02	3.4654620468757447e-01	1.4717194203230921e+01	2.6317229071643655e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.1796643986187320e-02	3.4654620468757447e-01	1.5021284667919279e+01	2.7768731314791073e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2315611700144160e-02	3.4654620468757447e-01	1.5326195526275265e+01	2.9233744875978346e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.2834579414101004e-02	3.4654620468757447e-01	1.5631916835732142e+01	3.0709103213226313e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3353547128057844e-02	3.4654620468757447e-01	1.5938438856160545e+01	3.2192027574448667e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.3872514842014685e-02	3.4654620468757447e-01	1.6245752041921278e+01	3.3680061779589682e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4391482555971525e-02	3.4654620468757447e-01	1.6553847034371387e+01	3.5171020675595294e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.4910450269928365e-02	3.4654620468757447e-01	1.6862714654790022e+01	3.6662949281471940e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5429417983885209e-02	3.4654620468757447e-01	1.7172345897693621e+01	3.8154090296790949e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.5948385697842049e-02	3.4654620468757447e-01	1.7482731924512592e+01	3.9642858170067063e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6467353411798889e-02	3.4654620468757447e-01	1.7793864057604154e+01	4.1127818332349092e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.6986321125755729e-02	3.4654620468757447e-01	1.8105733774578123e+01	4.2607670517381480e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.7505288839712573e-02	3.4654620468757447e-01	1.8418332702914345e+01	4.4081235332596153e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8024256553669413e-02	3.4654620468757447e-01	1.8731652614852415e+01	4.5547443431426787e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.8543224267626253e-02	3.4654620468757447e-01	1.9045685422535644e+01	4.7005326780309425e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9062191981583094e-02	3.4654620468757447e-01	1.9360423173392917e+01	4.8454011623414939e-01	
1.0000000000000000e+00	0.0000000000000000e+00	2.9581159695539934e-02	3.4654620468757447e-01	1.9675858045743183e+01	4.9892712832668934e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0100127409496778e-02	3.4654620468757447e-01	1.9991982344608758e+01	5.1320729395861275e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.0619095123453618e-02	3.4654620468757447e-01	2.0308788497724336e+01	5.2737440846251749e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1138062837410458e-02	3.4654620468757447e-01	2.0626269051729945e+01	5.4142304476425118e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.1657030551367302e-02	3.4654620468757447e-01	2.0944416668536707e+01	5.5534853209888291e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2175998265324142e-02	3.4654620468757447e-01	2.1263224121855227e+01	5.6914694027943979e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.2694965979280982e-02	3.4654620468757447e-01	2.1582684293877087e+01	5.8281506868293886e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3213933693237822e-02	3.4654620468757447e-01	2.1902790172100698e+01	5.9635043926650055e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.3732901407194663e-02	3.4654620468757447e-01	2.2223534846293191e+01	6.0975129304367448e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4251869121151503e-02	3.4654620468757447e-01	2.2544911505580881e+01	6.2301658954263395e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.4770836835108343e-02	3.4654620468757447e-01	2.2866913435661139e+01	6.3614600884038175e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5289804549065183e-02	3.4654620468757447e-01	2.3189534016128999e+01	6.4913995582306561e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.5808772263022030e-02	3.4654620468757447e-01	2.3512766717912417e+01	6.6199956636591362e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6327739976978871e-02	3.4654620468757447e-01	2.3836605100810388e+01	6.7472671515911375e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.6846707690935711e-02	3.4654620468757447e-01	2.4161042811128493e+01	6.8732402493036848e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7365675404892551e-02	3.4654620468757447e-01	2.4486073579406884e+01	6.9979487683195318e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.7884643118849391e-02	3.4654620468757447e-01	2.4811691218235918e+01	7.1214342177138990e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8403610832806231e-02	3.4654620468757447e-01	2.5137889620155104e+01	7.2437459247123948e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.8922578546763072e-02	3.4654620468757447e-01	2.5464662755631132e+01	7.3649411604551052e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9441546260719912e-02	3.4654620468757447e-01	2.5792004671111076e+01	7.4850852687911595e-01	
1.0000000000000000e+00	0.0000000000000000e+00	3.9960513974676752e-02	3.4654620468757447e-01	2.6119909487147211e+01	7.6042517959214939e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0479481688633599e-02	3.4654620468757447e-01	2.6448371396589916e+01	7.7225226186440921e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.0998449402590439e-02	3.4654620468757447e-01	2.6777384662845364e+01	7.8399880688695045e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.1517417116547280e-02	3.4654620468757447e-01	2.7106943618195132e+01	7.9567470519749561e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2036384830504120e-02	3.4654620468757447e-01	2.7437042662174722e+01	8.0729071564557975e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.2555352544460960e-02	3.4654620468757447e-01	2.7767676260008241e+01	8.1885847522212951e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3074320258417800e-02	3.4654620468757447e-01	2.8098838941096847e+01	8.3039050747711640e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.3593287972374641e-02	3.4654620468757447e-01	2.8430525297558411e+01	8.4190022923822483e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4112255686331481e-02	3.4654620468757447e-01	2.8762729982816158e+01	8.5340195533457308e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.4631223400288321e-02	3.4654620468757447e-01	2.9095447710234136e+01	8.6491090102232637e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5150191114245168e-02	3.4654620468757447e-01	2.9428673251797502e+01	8.7644318180439107e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.5669158828202008e-02	3.4654620468757447e-01	2.9762401436835599e+01	8.8801581033546328e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6188126542158849e-02	3.4654620468757447e-01	3.0096627150786169e+01	8.9964669010637388e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.6707094256115689e-02	3.4654620468757447e-01	3.0431345333998742e+01	9.1135460560958093e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7226061970072529e-02	3.4654620468757447e-01	3.0766550980575783e+01	9.2315920870079016e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.7745029684029369e-02	3.4654620468757447e-01	3.1102239137249867e+01	9.3508100089102586e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8263997397986209e-02	3.4654620468757447e-01	3.1438404902295595e+01	9.4714131132956769e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.8782965111943050e-02	3.4654620468757447e-01	3.1775043424474568e+01	9.5936227027119314e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9301932825899890e-02	3.4654620468757447e-01	3.2112149902012384e+01	9.7176677786171983e-01	
1.0000000000000000e+00	0.0000000000000000e+00	4.9820900539856730e-02	3.4654620468757447e-01	3.2449719581606232e+01	9.8437846812382246e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0339868253813577e-02	3.4654620468757447e-01	3.2787747757461844e+01	9.9722166808041268e-01	
1.0000000000000000e+00	0.0000000000000000e+00	5.0858835967770417e-02	3.4654620468757447e-01	3.3126229770358776e+01	1.0103213520148326e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.1377803681727258e-02	3.4654620468757447e-01	3.3465161006742882e+01	1.0237030909355747e+00	
1.0000000000000000e+00	0.0000000000000000e+00	5.1896771395684098e-02	3.4654620468757447e-01	3.3804536897844869e+01	1.0373929973867657e+00	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
3.4821849421669580e+00	3.5628211187600880e+00	3.4485295670256790e+00	3.6001696443343256e+00	3.4923153198660648e+00	3.4616622156656041e+00	3.5237095311977242e+00	3.4703743732122705e+00	3.5648579045143829e+00	3.4733068679527439e+00	3.5739816472086638e+00	3.5372424301766716e+00	3.6000644576886431e+00	3.5010100843226453e+00	3.5424913019484032e+00	

#ae#Y_extr
3.5223147604027245e+00	1.8341817860398785e-01	

#CH2_RED(smart_print)
0.089(68)	



==> isoQCD/Data/fit_Lsla/fit/MeV/non_analytic/M2_3GeV/m_s.dat <==
*** Results of the xexyey fit ***
----------
n_var : 5
n_pts : 54
n_par : 7
Simultaneous fit of m_s(MeV)

[The fit converged for all jkf indices]
----------

#jkf#c_s
3.3443746844583827e-01	3.6286486551147079e-01	2.7885902515268135e-01	2.6904697237299785e-01	2.1246138313179067e-01	3.4761943650242977e-01	3.3568325877606126e-01	3.1115015958238940e-01	2.9401339775675672e-01	3.1817574678089511e-01	3.2743546687909764e-01	3.4369756159301851e-01	3.3521810423680237e-01	3.6133613609403675e-01	3.2870573968731526e-01	

#ae#c_s
3.1738031483357210e-01	1.4392792189249143e-01	

#jkf#c_fL
-4.0047691091707577e+01	-4.1741928809930343e+01	-8.5146035215218333e+01	-9.8555289118712452e+01	-5.7792737596064988e+01	-5.2105125051348111e+01	-4.1928613613885162e+01	-5.2151488885895766e+01	-8.9902777900904255e+01	-7.0103804386509324e+01	-7.0982549943548548e+01	-3.5382663089667034e+01	-4.3731599426081551e+01	-7.0629408013930615e+01	-7.9395322780441958e+01	

#ae#c_fL
-6.1973135661589730e+01	7.3091581537901945e+01	

#jkf#cl
1.0251018389136555e+00	-5.4741225991318387e+00	2.1005837835743399e+01	2.2727751955574181e+01	4.7221058421647932e+01	-6.7797704647218793e-01	-7.6358518654331808e-01	8.0805738063891948e+00	1.9554768565485272e+01	7.4232101061754037e+00	5.8792470983668812e+00	-3.8583398972621588e+00	7.2476313557089860e+00	-5.3519778620470779e+00	3.5278300590434362e+00	

#ae#cl
8.5044672301061137e+00	5.0943851426772845e+01	

#jkf#ca2
-2.3210808693182536e+00	-2.2227677508007142e+00	-2.9335892076918624e+00	-3.1251664265706882e+00	-3.8803991151788200e+00	-2.3346967622944530e+00	-2.4415338016117953e+00	-2.5441005758183755e+00	-2.6450941722785082e+00	-2.5545265253094009e+00	-2.3746069349081056e+00	-2.3630212024629942e+00	-2.3923836401494922e+00	-2.2241331720658701e+00	-2.4332246819870504e+00	

#ae#ca2
-2.5860216558964253e+00	1.5772913394897412e+00	

#jkf#c_l2_log
-7.5088909522972003e+01	-1.7842628705590607e+02	1.2477071878271860e+02	1.6269630115495062e+02	4.2741586042881528e+02	-1.0870729603169394e+02	-1.2293626996154011e+02	-1.0948269471341659e+01	1.5839100928162247e+02	2.0856066605949199e+01	-9.1097488984570987e+00	-1.7348721981663059e+02	-8.2542165394253075e+00	-1.4022491971034449e+02	-3.3598955143085220e+01	

#ae#c_l2_log
2.2231909401773096e+00	5.8425497025307675e+02	

#jkf#c_s2
1.4113586464550552e+01	1.2928401739251848e+01	1.7277444731491769e+01	1.8105437833645908e+01	2.3358475348354688e+01	1.3473392088930021e+01	1.4185393672304757e+01	1.5263247672003072e+01	1.6042486965387386e+01	1.4941649913437397e+01	1.4330945528625456e+01	1.3867228250781693e+01	1.3845845602561376e+01	1.3055829287729782e+01	1.4442903154500202e+01	

#ae#c_s2
1.5282151216903728e+01	9.6553298149728626e+00	

#jkf#c_l2
-1.5295492291718887e+02	-3.5440969805690946e+02	1.4378807955125333e+02	2.3103219466897838e+02	6.5904313241639204e+02	-2.2223791901266426e+02	-2.5844546693251681e+02	-6.2447213552027321e+01	2.4631270606307083e+02	2.5792509029917078e+01	-3.4292721486932351e+01	-3.5939847815594550e+02	-5.5767946626022805e+01	-2.5223441566103688e+02	-7.1300009095095149e+01	

#ae#c_l2
-3.4501344651115183e+01	9.7719257858466869e+02	

#jkf#CH2_RED
8.5075996144836713e-02	1.0179128087434051e-01	7.4163861321052252e-02	7.8849671629100462e-02	8.3759943397744063e-02	8.7904091619554342e-02	6.9092447060021350e-02	9.0789096971116409e-02	8.3714388243295690e-02	6.8862152663228191e-02	8.8900193921941359e-02	7.4349823190132502e-02	7.0974870572560717e-02	8.7838448524148446e-02	7.8621268092903485e-02	

#ae#CH2_RED
8.1645835615065110e-02	3.3482438508577204e-02	

#jkf#data_x_1
2.2202691555331705e-01	2.2212926867340635e-01	2.2197038380520340e-01	2.2189580862775998e-01	2.2204128922461008e-01	2.2193385201121169e-01	2.2184485676141333e-01	2.2189751050968545e-01	2.2204885329003948e-01	2.2223614606881212e-01	2.2193057811569292e-01	2.2220303905710143e-01	2.2192902275680745e-01	2.2199356047602006e-01	2.2204927525120635e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-2.2208781355312623e-02	-2.2197534424905158e-02	-2.1940747537325805e-02	-2.2370672683806575e-02	-2.2591364139031789e-02	-2.2281749358720765e-02	-2.2299754414784018e-02	-2.2917894599879113e-02	-2.2655208550286132e-02	-2.2330220898042596e-02	-2.2523589200936306e-02	-2.1917660247170595e-02	-2.1817789828968398e-02	-2.3053017617433169e-02	-2.2741345799566187e-02	
6.0800070694031483e-02	6.0760021980962836e-02	6.0868369573435652e-02	6.0577448080722185e-02	6.0581632065492566e-02	6.0736863643217814e-02	6.0716440279724657e-02	6.0397372269644506e-02	6.0574272463887885e-02	6.0757039432741175e-02	6.0501650484448083e-02	6.0883978353398024e-02	6.0934511251703807e-02	6.0355448759404878e-02	6.0491804100146235e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_2
2.2202691555331705e-01	2.2212926867340635e-01	2.2197038380520340e-01	2.2189580862775998e-01	2.2204128922461008e-01	2.2193385201121169e-01	2.2184485676141333e-01	2.2189751050968545e-01	2.2204885329003948e-01	2.2223614606881212e-01	2.2193057811569292e-01	2.2220303905710143e-01	2.2192902275680745e-01	2.2199356047602006e-01	2.2204927525120635e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-7.0401034634249571e-03	-7.0531248917139744e-03	-6.8576642027300128e-03	-7.2375086782533737e-03	-7.5512855232678366e-03	-7.0861533371278929e-03	-7.1748507664844419e-03	-7.7783763978521436e-03	-7.4539291722267587e-03	-7.2570472384146378e-03	-7.3182527813550613e-03	-6.8267972603719973e-03	-6.8115804262451063e-03	-7.8579981247524078e-03	-7.4837180530429870e-03	
5.6299004242529940e-02	5.6260513351175573e-02	5.6316943827265598e-02	5.6086766478694025e-02	5.6064267229265843e-02	5.6249991725727422e-02	5.6195708926447013e-02	5.5936408065831653e-02	5.6116498401045975e-02	5.6240358015778674e-02	5.6056740005587954e-02	5.6341975531390268e-02	5.6337045851706902e-02	5.5926200954576163e-02	5.6066302847126603e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_3
2.2202691555331705e-01	2.2212926867340635e-01	2.2197038380520340e-01	2.2189580862775998e-01	2.2204128922461008e-01	2.2193385201121169e-01	2.2184485676141333e-01	2.2189751050968545e-01	2.2204885329003948e-01	2.2223614606881212e-01	2.2193057811569292e-01	2.2220303905710143e-01	2.2192902275680745e-01	2.2199356047602006e-01	2.2204927525120635e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
6.3357355919003155e-03	6.2993074809150895e-03	6.4501614723358192e-03	6.1370018407008731e-03	5.7404158577938902e-03	6.3162923047391240e-03	6.1736568301439532e-03	5.5956336038550381e-03	5.9540511512306549e-03	6.0519811755513353e-03	6.1033235643010164e-03	6.4931356906229865e-03	6.4397339481740146e-03	5.5513839138422727e-03	5.9687933844366214e-03	
5.2348903153143361e-02	5.2310644809933374e-02	5.2336444624727099e-02	5.2157453812261514e-02	5.2116971404197313e-02	5.2310450061366143e-02	5.2237691514322344e-02	5.2026196452452371e-02	5.2198218189594379e-02	5.2286891690428425e-02	5.2151922671492698e-02	5.2368981067248292e-02	5.2329996034547327e-02	5.2032825118975806e-02	5.2168639071182743e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_4
1.2392310418045478e-01	1.2397527869159521e-01	1.2393391581725352e-01	1.2399837275105127e-01	1.2400583589588858e-01	1.2390423980903661e-01	1.2346034707729178e-01	1.2407105354806254e-01	1.2384134150958202e-01	1.2397424762575739e-01	1.2388694245003935e-01	1.2393867873406522e-01	1.2394638868878811e-01	1.2396317484248694e-01	1.2401753357124903e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.2762170016862723e-02	-1.2262430347779546e-02	-1.2948435979659501e-02	-1.3033766821821585e-02	-1.3212388233537126e-02	-1.2576611248978492e-02	-1.3403827494150394e-02	-1.2679578097231331e-02	-1.3516653224807162e-02	-1.3576047158166626e-02	-1.3107332499053326e-02	-1.2722797330002672e-02	-1.3464015671079799e-02	-1.2913115587368934e-02	-1.3034195065222159e-02	
1.5621057467192223e-02	1.5682123298609109e-02	1.5589827998090999e-02	1.5627195692794575e-02	1.5577161844998102e-02	1.5665475383874371e-02	1.5442445673393215e-02	1.5694527869770287e-02	1.5510022652672754e-02	1.5560612034412044e-02	1.5593162387374102e-02	1.5649064591583623e-02	1.5545079691495250e-02	1.5596201822151341e-02	1.5612344877109260e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_5
1.2392310418045478e-01	1.2397527869159521e-01	1.2393391581725352e-01	1.2399837275105127e-01	1.2400583589588858e-01	1.2390423980903661e-01	1.2346034707729178e-01	1.2407105354806254e-01	1.2384134150958202e-01	1.2397424762575739e-01	1.2388694245003935e-01	1.2393867873406522e-01	1.2394638868878811e-01	1.2396317484248694e-01	1.2401753357124903e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.2442038941626052e-03	2.8486332709315720e-03	2.2060169873955038e-03	2.0118502355573886e-03	1.9091907295720467e-03	2.4289688607797844e-03	1.5712974301466398e-03	2.3538633465795822e-03	1.5640082766635033e-03	1.5254033156022750e-03	1.9269436485107871e-03	2.3487093459863828e-03	1.6183758532081483e-03	2.1324861025510400e-03	1.9957908963644799e-03	
1.4032370010559826e-02	1.4095478133227042e-02	1.4023543606868527e-02	1.4044926509016269e-02	1.4010239391742115e-02	1.4070479505226198e-02	1.3864048933335364e-02	1.4102327373115099e-02	1.3944922961501991e-02	1.3996727687978772e-02	1.4012879879571352e-02	1.4064062167780000e-02	1.3977493318625887e-02	1.4017873449437970e-02	1.4031227867198948e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_6
1.2392310418045478e-01	1.2397527869159521e-01	1.2393391581725352e-01	1.2399837275105127e-01	1.2400583589588858e-01	1.2390423980903661e-01	1.2346034707729178e-01	1.2407105354806254e-01	1.2384134150958202e-01	1.2397424762575739e-01	1.2388694245003935e-01	1.2393867873406522e-01	1.2394638868878811e-01	1.2396317484248694e-01	1.2401753357124903e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.5360576912295337e-02	1.6038470545070238e-02	1.5434310587416900e-02	1.5156268092929859e-02	1.5112851337901190e-02	1.5519761431901979e-02	1.4667572791953298e-02	1.5485737445784131e-02	1.4752162496391802e-02	1.4728051943742437e-02	1.5057514870803174e-02	1.5506438643358850e-02	1.4801537903912559e-02	1.5294547300918920e-02	1.5133074422603393e-02	
1.2656166778537929e-02	1.2717853695860832e-02	1.2660045805023248e-02	1.2671962762992012e-02	1.2646899934283851e-02	1.2686942323435906e-02	1.2497645743939436e-02	1.2721643092912165e-02	1.2585892993320299e-02	1.2637314773553423e-02	1.2641075230929243e-02	1.2687886737043005e-02	1.2615711939772997e-02	1.2649755372129874e-02	1.2660115395780189e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_7
1.4727005670181359e-01	1.4776217713222400e-01	1.4770274315203297e-01	1.4731465287702486e-01	1.4730959407226268e-01	1.4748897048941279e-01	1.4729596061937023e-01	1.4731987709003463e-01	1.4695845958848203e-01	1.4731259211664666e-01	1.4775468162381300e-01	1.4717585319702617e-01	1.4761867128199591e-01	1.4719034666319863e-01	1.4734235931421516e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
-1.7913205612881095e-02	-1.8284521078530597e-02	-1.7138654484015636e-02	-1.6685930974138508e-02	-1.8202581013547631e-02	-1.7279165403399216e-02	-1.8039277484035221e-02	-1.8229674068237112e-02	-1.7007732007995269e-02	-1.7284122598185875e-02	-1.8093251214246986e-02	-1.8467850460139767e-02	-1.8114118865365070e-02	-1.7419811641487010e-02	-1.7216357683115746e-02	
2.3230773587227048e-02	2.3353494768653629e-02	2.3521495029329164e-02	2.3548698230204279e-02	2.3192437724915808e-02	2.3458797469704022e-02	2.3290592358603469e-02	2.3220076643549307e-02	2.3344579322319939e-02	2.3425973252698292e-02	2.3320263395886390e-02	2.3167661117250216e-02	2.3292369094006581e-02	2.3358377060325192e-02	2.3423050206866376e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_8
1.4727005670181359e-01	1.4776217713222400e-01	1.4770274315203297e-01	1.4731465287702486e-01	1.4730959407226268e-01	1.4748897048941279e-01	1.4729596061937023e-01	1.4731987709003463e-01	1.4695845958848203e-01	1.4731259211664666e-01	1.4775468162381300e-01	1.4717585319702617e-01	1.4761867128199591e-01	1.4719034666319863e-01	1.4734235931421516e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
-1.2068770436177156e-03	-1.4738696861020528e-03	-6.1039995787104395e-04	-2.3230594371825841e-04	-1.3763018156809359e-03	-7.2305860447638426e-04	-1.3880455973409034e-03	-1.5216912531522964e-03	-2.6790861755890405e-04	-7.4583664213784262e-04	-1.3115267405474362e-03	-1.8008577125096792e-03	-1.3527541135986143e-03	-7.1641676142053523e-04	-5.8798496727188732e-04	
2.1490082017400675e-02	2.1635240554728773e-02	2.1722832833099472e-02	2.1721128683645227e-02	2.1480917946849351e-02	2.1672435357287700e-02	2.1537186246546332e-02	2.1488838818702179e-02	2.1577895014538159e-02	2.1632096356099157e-02	2.1601481879576973e-02	2.1431624741310648e-02	2.1568118791754496e-02	2.1600650153888224e-02	2.1642042849603808e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_9
1.4727005670181359e-01	1.4776217713222400e-01	1.4770274315203297e-01	1.4731465287702486e-01	1.4730959407226268e-01	1.4748897048941279e-01	1.4729596061937023e-01	1.4731987709003463e-01	1.4695845958848203e-01	1.4731259211664666e-01	1.4775468162381300e-01	1.4717585319702617e-01	1.4761867128199591e-01	1.4719034666319863e-01	1.4734235931421516e-01	
5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	5.0000000000000003e-02	
1.3284913062502873e-02	1.3094373288133010e-02	1.3760793604848220e-02	1.4057663713346158e-02	1.3220156498587654e-02	1.3649317707475267e-02	1.3071770899804935e-02	1.2975666099390021e-02	1.4212435539158824e-02	1.3626416342125774e-02	1.3210015038615797e-02	1.2676213207421017e-02	1.3181036997829798e-02	1.3746744097651059e-02	1.3848504963094421e-02	
1.9870645070118469e-02	2.0024939945406574e-02	2.0066880245964164e-02	2.0044813363341622e-02	1.9879943321272329e-02	2.0021365420282142e-02	1.9910235546162183e-02	1.9875471383264339e-02	1.9933968017391238e-02	1.9979447304155327e-02	1.9989192954768871e-02	1.9817998635848020e-02	1.9956488515977758e-02	1.9965171257372200e-02	1.9995866739552150e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_10
1.4512522970132072e-01	1.4533600809659325e-01	1.4524371762567187e-01	1.4495220982364140e-01	1.4462923001032077e-01	1.4476689789947542e-01	1.4480744754040084e-01	1.4505998136550383e-01	1.4525702507950164e-01	1.4498735009259339e-01	1.4508778896151325e-01	1.4508208072318141e-01	1.4495255176743657e-01	1.4473807729582369e-01	1.4460365232144223e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.6964146333298458e-02	-1.6315603139869572e-02	-1.6761723725555455e-02	-1.6021822461725954e-02	-1.7112562214228716e-02	-1.7198362609491924e-02	-1.6519820452627065e-02	-1.6240876416257793e-02	-1.7054998647913100e-02	-1.6126996264134108e-02	-1.6108076043679642e-02	-1.6130484381288057e-02	-1.6692119020013996e-02	-1.5521709788874238e-02	-1.6482673031598200e-02	
2.2937714637417065e-02	2.3094224184845830e-02	2.2978025834567921e-02	2.3046781743792304e-02	2.2759103107511738e-02	2.2771861170764733e-02	2.2932558612383965e-02	2.2981029051348814e-02	2.2872093494367581e-02	2.3008621774543332e-02	2.3077141938977030e-02	2.3072839592699138e-02	2.2886396426830206e-02	2.3024476655785064e-02	2.2825118172000135e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_11
1.4512522970132072e-01	1.4533600809659325e-01	1.4524371762567187e-01	1.4495220982364140e-01	1.4462923001032077e-01	1.4476689789947542e-01	1.4480744754040084e-01	1.4505998136550383e-01	1.4525702507950164e-01	1.4498735009259339e-01	1.4508778896151325e-01	1.4508208072318141e-01	1.4495255176743657e-01	1.4473807729582369e-01	1.4460365232144223e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.7415641632417267e-03	-9.9007106437687398e-04	-1.4357347618873251e-03	-7.8655961851428757e-04	-1.8748557252902809e-03	-2.0510968906038429e-03	-1.1914956364437179e-03	-8.9516873431158550e-04	-1.4970092727333018e-03	-8.5810549761483612e-04	-8.3715609940610003e-04	-9.4287483618241130e-04	-1.3723436442109604e-03	-1.4886652853984828e-04	-1.1337493097668683e-03	
2.0945798515984330e-02	2.1097768160011743e-02	2.0996315992278209e-02	2.1030213222871373e-02	2.0778617103863011e-02	2.0776456727113386e-02	2.0946700999102182e-02	2.0994580046070490e-02	2.0943960775065447e-02	2.1001388614351635e-02	2.1070176515946396e-02	2.1047708540114039e-02	2.0906537794044184e-02	2.1020546020880916e-02	2.0845831030900180e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_12
1.4512522970132072e-01	1.4533600809659325e-01	1.4524371762567187e-01	1.4495220982364140e-01	1.4462923001032077e-01	1.4476689789947542e-01	1.4480744754040084e-01	1.4505998136550383e-01	1.4525702507950164e-01	1.4498735009259339e-01	1.4508778896151325e-01	1.4508208072318141e-01	1.4495255176743657e-01	1.4473807729582369e-01	1.4460365232144223e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.1611442569000457e-02	1.2439072302799697e-02	1.2014610050070623e-02	1.2554094211537636e-02	1.1465337061707853e-02	1.1290664078661000e-02	1.2231702843203879e-02	1.2555710950865384e-02	1.2114804777774324e-02	1.2548235662468543e-02	1.2546265692754660e-02	1.2376316479833949e-02	1.2075322141281625e-02	1.3309230402251737e-02	1.2307160871169315e-02	
1.9197443369783965e-02	1.9341562644535567e-02	1.9254518360119495e-02	1.9260809383004267e-02	1.9036231412568702e-02	1.9035654218717918e-02	1.9198616222799069e-02	1.9247921094062377e-02	1.9232151478752908e-02	1.9243984651974251e-02	1.9308608432612350e-02	1.9275744938774757e-02	1.9168462230932652e-02	1.9259758470166012e-02	1.9103645143328827e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_13
1.4171672521127482e-01	1.4155843266815554e-01	1.4177875711520077e-01	1.4167071338862858e-01	1.4167987174778221e-01	1.4155855867697451e-01	1.4167983269442314e-01	1.4167647176408296e-01	1.4153130755601534e-01	1.4164324954144422e-01	1.4160932902702195e-01	1.4148497844553937e-01	1.4159263417087384e-01	1.4157777562372487e-01	1.4157803158135704e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.5970707886963892e-02	-1.5144618260337223e-02	-1.5520589332053941e-02	-1.5396920424439381e-02	-1.5704300207356914e-02	-1.5586003829559769e-02	-1.5705001103380495e-02	-1.5400546604789733e-02	-1.5659343165268874e-02	-1.5473778342221856e-02	-1.6144610531316661e-02	-1.6596787507584809e-02	-1.5453641871953611e-02	-1.6091249783548145e-02	-1.5186829747308173e-02	
2.2187653912355023e-02	2.2331861132615590e-02	2.2279946117893776e-02	2.2288972424604873e-02	2.2252475252451626e-02	2.2213272225673836e-02	2.2275987135465497e-02	2.2330650416171029e-02	2.2175617354238362e-02	2.2262066721109464e-02	2.2169289621813092e-02	2.2044722684273283e-02	2.2261413983082557e-02	2.2144899207293230e-02	2.2268910931669213e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_14
1.4171672521127482e-01	1.4155843266815554e-01	1.4177875711520077e-01	1.4167071338862858e-01	1.4167987174778221e-01	1.4155855867697451e-01	1.4167983269442314e-01	1.4167647176408296e-01	1.4153130755601534e-01	1.4164324954144422e-01	1.4160932902702195e-01	1.4148497844553937e-01	1.4159263417087384e-01	1.4157777562372487e-01	1.4157803158135704e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-7.0810958456937745e-04	-5.4685235193474568e-06	-3.0976563166559834e-04	-2.4470727413267168e-04	-4.3510876507593665e-04	-3.9685583067669561e-04	-4.8126138549853259e-04	-2.1915523989049501e-04	-4.4557642751499871e-04	-3.2664815955252280e-04	-9.9120739658770107e-04	-1.4108366844343134e-03	-2.9359951367424753e-04	-7.8377958679068382e-04	-8.1669532424333280e-06	
2.0197104595505857e-02	2.0289171145883664e-02	2.0266586114572500e-02	2.0260407516607192e-02	2.0249518015092113e-02	2.0199835467050984e-02	2.0259415333100408e-02	2.0304567833828970e-02	2.0167175457156638e-02	2.0237377136449596e-02	2.0160343044976079e-02	2.0055632042058104e-02	2.0235558389749626e-02	2.0163809455073456e-02	2.0244254574768365e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_15
1.4171672521127482e-01	1.4155843266815554e-01	1.4177875711520077e-01	1.4167071338862858e-01	1.4167987174778221e-01	1.4155855867697451e-01	1.4167983269442314e-01	1.4167647176408296e-01	1.4153130755601534e-01	1.4164324954144422e-01	1.4160932902702195e-01	1.4148497844553937e-01	1.4159263417087384e-01	1.4157777562372487e-01	1.4157803158135704e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.2468187867111541e-02	1.3057287225633762e-02	1.2813142751646106e-02	1.2833045001992865e-02	1.2720209307990338e-02	1.2694025808898057e-02	1.2658629804569554e-02	1.2872119287000883e-02	1.2700110122537273e-02	1.2747608788635068e-02	1.2092990695190431e-02	1.1713282979272766e-02	1.2785745586019776e-02	1.2415712879600110e-02	1.3085191543801944e-02	
1.8433128822498403e-02	1.8489086881067922e-02	1.8485479564770070e-02	1.8470101646667146e-02	1.8472466272558448e-02	1.8418129794829041e-02	1.8476864295626123e-02	1.8513704652416748e-02	1.8393697348334809e-02	1.8450395392990603e-02	1.8385471206021801e-02	1.8296390006388556e-02	1.8447021392777162e-02	1.8404018944858717e-02	1.8456593012468204e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_16
1.4185214611475297e-01	1.4198202714811478e-01	1.4199452998657666e-01	1.4194205382037922e-01	1.4211906044755018e-01	1.4217573575000342e-01	1.4201753705882036e-01	1.4196825817825018e-01	1.4188824879704309e-01	1.4202623549990862e-01	1.4217776865097703e-01	1.4215764324284472e-01	1.4210332224004069e-01	1.4207261544952099e-01	1.4213512485670898e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
-1.7809624345783787e-02	-1.8068158782564542e-02	-1.7845657777656426e-02	-1.7399621990925151e-02	-1.7761077960415622e-02	-1.7892449363668850e-02	-1.7688750320645930e-02	-1.7842141203830292e-02	-1.7704132299244751e-02	-1.7940127221994506e-02	-1.7922742580720741e-02	-1.7545594588175645e-02	-1.7953029981795210e-02	-1.7832001017186211e-02	-1.7879777724367912e-02	
2.2095124355297518e-02	2.2103069386199749e-02	2.2152017347452854e-02	2.2215518634410632e-02	2.2206837355500945e-02	2.2212348119564209e-02	2.2202117232616503e-02	2.2147189060841250e-02	2.2167250721150503e-02	2.2127444478586958e-02	2.2191757443500073e-02	2.2262296781424284e-02	2.2186912431315611e-02	2.2185685002112380e-02	2.2233400300761149e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_17
1.4185214611475297e-01	1.4198202714811478e-01	1.4199452998657666e-01	1.4194205382037922e-01	1.4211906044755018e-01	1.4217573575000342e-01	1.4201753705882036e-01	1.4196825817825018e-01	1.4188824879704309e-01	1.4202623549990862e-01	1.4217776865097703e-01	1.4215764324284472e-01	1.4210332224004069e-01	1.4207261544952099e-01	1.4213512485670898e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
-3.2390553735408278e-03	-3.5020958818650916e-03	-3.2090788216007082e-03	-2.8168929640509655e-03	-3.2240710703612119e-03	-3.3352475660166359e-03	-3.1386292537281535e-03	-3.2606781032045451e-03	-3.1737385675214835e-03	-3.3962892986973414e-03	-3.3429498589195028e-03	-3.0140852705390908e-03	-3.3774749942072635e-03	-3.2796127993046653e-03	-3.3673655044359485e-03	
2.0031982467557056e-02	2.0044397051372856e-02	2.0097219390669566e-02	2.0138920288753581e-02	2.0132269784898446e-02	2.0140909547921141e-02	2.0127118659764534e-02	2.0082532779199899e-02	2.0088656009614868e-02	2.0061433564042802e-02	2.0129297085994813e-02	2.0179379728127840e-02	2.0119048148543064e-02	2.0115133884851782e-02	2.0150077823679502e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_18
1.4185214611475297e-01	1.4198202714811478e-01	1.4199452998657666e-01	1.4194205382037922e-01	1.4211906044755018e-01	1.4217573575000342e-01	1.4201753705882036e-01	1.4196825817825018e-01	1.4188824879704309e-01	1.4202623549990862e-01	1.4217776865097703e-01	1.4215764324284472e-01	1.4210332224004069e-01	1.4207261544952099e-01	1.4213512485670898e-01	
2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	2.5000000000000001e-02	
9.5185792781332657e-03	9.2411287661464947e-03	9.5838440354170384e-03	9.9372683931000239e-03	9.5047683117131798e-03	9.3880330922045119e-03	9.5826390931076089e-03	9.4939880996645631e-03	9.5321592643096698e-03	9.3376033256193924e-03	9.4078289426065831e-03	9.6933467900537085e-03	9.3676959597135123e-03	9.4541420577254620e-03	9.3399400704197721e-03	
1.8247111515386799e-02	1.8260712014901218e-02	1.8313378596089624e-02	1.8341704279228543e-02	1.8338488244540280e-02	1.8345654803909706e-02	1.8330330665545000e-02	1.8294008849656023e-02	1.8290355095600331e-02	1.8274384851696412e-02	1.8340999598011491e-02	1.8376892112963179e-02	1.8327038586134832e-02	1.8322743450317071e-02	1.8349935836453921e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_19
1.4161720516708556e-01	1.4143401711083528e-01	1.4165162267982334e-01	1.4161810700724875e-01	1.4164397334240603e-01	1.4155832368642052e-01	1.4165561253465256e-01	1.4155997427709177e-01	1.4157590785440421e-01	1.4150008921955529e-01	1.4152159450708837e-01	1.4154244292874296e-01	1.4156713514293712e-01	1.4160759282637689e-01	1.4169281697011379e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.7333923834912224e-02	-1.7729664067867634e-02	-1.8061455543783800e-02	-1.7091113791706775e-02	-1.7517009235290260e-02	-1.7593244030103067e-02	-1.7617893453060113e-02	-1.7777597323781702e-02	-1.7730558960876580e-02	-1.7163172366728929e-02	-1.8604391773515472e-02	-1.8073154576237066e-02	-1.6985451790240108e-02	-1.7690806580583307e-02	-1.7899240808420258e-02	
2.1939109688265311e-02	2.1802910360016203e-02	2.1832132867498293e-02	2.1959998879502229e-02	2.1914403649029159e-02	2.1881622564315559e-02	2.1871701271828591e-02	2.1866364720144780e-02	2.1886390800778914e-02	2.1923623368557833e-02	2.1679564903708894e-02	2.1786778600322829e-02	2.1988797337159256e-02	2.1890718913370261e-02	2.1878252001808481e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_20
1.4161720516708556e-01	1.4143401711083528e-01	1.4165162267982334e-01	1.4161810700724875e-01	1.4164397334240603e-01	1.4155832368642052e-01	1.4165561253465256e-01	1.4155997427709177e-01	1.4157590785440421e-01	1.4150008921955529e-01	1.4152159450708837e-01	1.4154244292874296e-01	1.4156713514293712e-01	1.4160759282637689e-01	1.4169281697011379e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.4503075349444903e-03	-2.7773382351653220e-03	-3.1430837263869416e-03	-2.2181532274494209e-03	-2.6992122658290874e-03	-2.7763230954016560e-03	-2.7260310481472816e-03	-2.9336295970302240e-03	-2.8438624796726097e-03	-2.3244055192331858e-03	-3.6856272654337829e-03	-3.1128094353253810e-03	-2.1664054198461680e-03	-2.7986342796401387e-03	-3.0235255234906389e-03	
1.9923499236040428e-02	1.9810924219163924e-02	1.9840212753090145e-02	1.9939663934803318e-02	1.9892542463100401e-02	1.9862198923502952e-02	1.9870553406176657e-02	1.9855209520866453e-02	1.9878201367424530e-02	1.9898327387315128e-02	1.9702752660770293e-02	1.9802534756120302e-02	1.9953199769268185e-02	1.9884838045382620e-02	1.9873343520664086e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_21
1.4161720516708556e-01	1.4143401711083528e-01	1.4165162267982334e-01	1.4161810700724875e-01	1.4164397334240603e-01	1.4155832368642052e-01	1.4165561253465256e-01	1.4155997427709177e-01	1.4157590785440421e-01	1.4150008921955529e-01	1.4152159450708837e-01	1.4154244292874296e-01	1.4156713514293712e-01	1.4160759282637689e-01	1.4169281697011379e-01	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
1.0556740434053191e-02	1.0290217035736543e-02	9.9025625918266746e-03	1.0771284938391801e-02	1.0251540503689621e-02	1.0195911472943242e-02	1.0294381809855396e-02	1.0038899574738691e-02	1.0159619952865323e-02	1.0649617262904532e-02	9.3670921269712604e-03	9.9651918312483878e-03	1.0794177478973765e-02	1.0211879879599151e-02	9.9793166750903883e-03	
1.8169215556848826e-02	1.8073636639977152e-02	1.8103397046787765e-02	1.8180777481265009e-02	1.8134958352386550e-02	1.8109431701097942e-02	1.8127221719850165e-02	1.8104631323860160e-02	1.8128239648678043e-02	1.8138969884527231e-02	1.7979027552401446e-02	1.8070727130426407e-02	1.8186927721289124e-02	1.8136772745232704e-02	1.8127041409474014e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_22
1.5725518101742231e-01	1.5736272746166405e-01	1.5715733110033686e-01	1.5734531532721305e-01	1.5721911172035175e-01	1.5732757669126698e-01	1.5713622628422436e-01	1.5729360258878866e-01	1.5731529337613312e-01	1.5734355811645709e-01	1.5742077257527551e-01	1.5726555237442569e-01	1.5733633502080138e-01	1.5729151556849716e-01	1.5727161592816968e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.7061730302004141e-02	-1.6963153481538429e-02	-1.7082364472630035e-02	-1.7154831622910705e-02	-1.7194771461576802e-02	-1.6882452991251878e-02	-1.7380625997941518e-02	-1.7150927856933645e-02	-1.6589314280311740e-02	-1.6986546379325451e-02	-1.7248314556902650e-02	-1.6922721760152082e-02	-1.7165338270054953e-02	-1.7044656679182146e-02	-1.7352370389265070e-02	
2.8696270192673956e-02	2.8740756914193519e-02	2.8640643247933903e-02	2.8693580504338650e-02	2.8652793010108875e-02	2.8752750583871771e-02	2.8600116588179389e-02	2.8679712945906974e-02	2.8834634949993193e-02	2.8730045917416430e-02	2.8699798746141619e-02	2.8731916745021131e-02	2.8722260828998133e-02	2.8680123146140379e-02	2.8647545479088633e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_23
1.5725518101742231e-01	1.5736272746166405e-01	1.5715733110033686e-01	1.5734531532721305e-01	1.5721911172035175e-01	1.5732757669126698e-01	1.5713622628422436e-01	1.5729360258878866e-01	1.5731529337613312e-01	1.5734355811645709e-01	1.5742077257527551e-01	1.5726555237442569e-01	1.5733633502080138e-01	1.5729151556849716e-01	1.5727161592816968e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.2256171868302033e-03	-2.1179565041263837e-03	-2.2414389739890128e-03	-2.3273266788444991e-03	-2.3249830566220153e-03	-2.0548036551568116e-03	-2.5408982474202368e-03	-2.3144064867818004e-03	-1.8132948836978580e-03	-2.1810155679370669e-03	-2.3760587375206144e-03	-2.0449415563094930e-03	-2.3484960929743282e-03	-2.2576103144576753e-03	-2.6045039733784969e-03	
2.6173776393752922e-02	2.6214911045509645e-02	2.6120543780801149e-02	2.6172004857026213e-02	2.6140393822906255e-02	2.6222670579011495e-02	2.6085822746193726e-02	2.6159901319623077e-02	2.6282433945126943e-02	2.6202664007113512e-02	2.6190100629953458e-02	2.6212764246973538e-02	2.6195141920326077e-02	2.6150320490012556e-02	2.6118269270491865e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_24
1.5725518101742231e-01	1.5736272746166405e-01	1.5715733110033686e-01	1.5734531532721305e-01	1.5721911172035175e-01	1.5732757669126698e-01	1.5713622628422436e-01	1.5729360258878866e-01	1.5731529337613312e-01	1.5734355811645709e-01	1.5742077257527551e-01	1.5726555237442569e-01	1.5733633502080138e-01	1.5729151556849716e-01	1.5727161592816968e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.0710132735530675e-02	1.0821208994382631e-02	1.0693780323143942e-02	1.0586602539689238e-02	1.0641747460365031e-02	1.0871460746353173e-02	1.0417170789793706e-02	1.0609751110159049e-02	1.1060825954170878e-02	1.0722385278904456e-02	1.0581764339583327e-02	1.0921217916528059e-02	1.0567312691647596e-02	1.0642728714664706e-02	1.0246363135984621e-02	
2.3979493039624853e-02	2.4017149755551862e-02	2.3928190462716437e-02	2.3976084416060573e-02	2.3953458551066554e-02	2.4022493924508136e-02	2.3901624273934153e-02	2.3965627225045770e-02	2.4065969436323876e-02	2.4003985690279197e-02	2.4002362492719937e-02	2.4019067960704667e-02	2.3997017701365673e-02	2.3953371439363571e-02	2.3919454875047971e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_25
1.7365267527488434e-01	1.7368296009896100e-01	1.7394953575101485e-01	1.7394502556676139e-01	1.7389548018396936e-01	1.7389107933139281e-01	1.7376925292789630e-01	1.7397727270805718e-01	1.7392364191041218e-01	1.7383539969013106e-01	1.7394640837702097e-01	1.7395502483381059e-01	1.7383705382218981e-01	1.7385459911123563e-01	1.7385963194884396e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.6234861792327637e-02	-1.7140716064444700e-02	-1.6968248323637275e-02	-1.5684434937225822e-02	-1.6705666169613081e-02	-1.6301995267944680e-02	-1.7462378419869140e-02	-1.6841008293380172e-02	-1.5944253889888654e-02	-1.6511500236812776e-02	-1.6248593446866161e-02	-1.7346517849444076e-02	-1.6917324724300825e-02	-1.6448572833887704e-02	-1.6077585073233008e-02	
3.6417178559830968e-02	3.6134699165676201e-02	3.6274351866841671e-02	3.6616767288215377e-02	3.6330552845671500e-02	3.6504349608125486e-02	3.6083284484552378e-02	3.6300445578700678e-02	3.6583548176946534e-02	3.6385206474098333e-02	3.6502428953232934e-02	3.6177399973397917e-02	3.6290950404217585e-02	3.6426829256391999e-02	3.6485598488520420e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_26
1.7365267527488434e-01	1.7368296009896100e-01	1.7394953575101485e-01	1.7394502556676139e-01	1.7389548018396936e-01	1.7389107933139281e-01	1.7376925292789630e-01	1.7397727270805718e-01	1.7392364191041218e-01	1.7383539969013106e-01	1.7394640837702097e-01	1.7395502483381059e-01	1.7383705382218981e-01	1.7385459911123563e-01	1.7385963194884396e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.4088120187936426e-03	-2.0942941543114491e-03	-1.8455348910196012e-03	-8.2817019632072664e-04	-1.7392994958045915e-03	-1.5009451229291149e-03	-2.5211070383691359e-03	-1.8740631934650032e-03	-1.2789444873236855e-03	-1.5660178178094064e-03	-1.3151406948322397e-03	-2.4108357854308315e-03	-1.9922184359409678e-03	-1.5898214701620117e-03	-1.1326037233779229e-03	
3.3343097181760567e-02	3.3155003405454180e-02	3.3301473048930934e-02	3.3531376419868281e-02	3.3312435897358571e-02	3.3422114487687116e-02	3.3091013518481260e-02	3.3287254021053987e-02	3.3457477538882424e-02	3.3349667772546790e-02	3.3453885208804282e-02	3.3180885938285276e-02	3.3266661239213957e-02	3.3372317939782500e-02	3.3437981255723677e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_27
1.7365267527488434e-01	1.7368296009896100e-01	1.7394953575101485e-01	1.7394502556676139e-01	1.7389548018396936e-01	1.7389107933139281e-01	1.7376925292789630e-01	1.7397727270805718e-01	1.7392364191041218e-01	1.7383539969013106e-01	1.7394640837702097e-01	1.7395502483381059e-01	1.7383705382218981e-01	1.7385459911123563e-01	1.7385963194884396e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
1.1532193749366038e-02	1.1037382893310188e-02	1.1329879412840776e-02	1.2144147368396058e-02	1.1345007305530452e-02	1.1434405387833441e-02	1.0565001144770825e-02	1.1212215010751980e-02	1.1571051402860799e-02	1.1486296959060116e-02	1.1740887187981081e-02	1.0633294805299620e-02	1.1061418769295811e-02	1.1386005838617791e-02	1.1917926217815622e-02	
3.0672549890037919e-02	3.0548377836893653e-02	3.0691847701192321e-02	3.0852255696942152e-02	3.0683114460792998e-02	3.0748966436071813e-02	3.0486819657831718e-02	3.0661761452680070e-02	3.0762282711766745e-02	3.0705457635862451e-02	3.0802588426929269e-02	3.0564662137825195e-02	3.0635112352077228e-02	3.0715647283862599e-02	3.0784718890963271e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_28
1.9883768216867515e-01	1.9850412562146930e-01	1.9855749493769190e-01	1.9863557460440259e-01	1.9868458686187090e-01	1.9862437533800259e-01	1.9877528493384003e-01	1.9865070853519354e-01	1.9860306475572825e-01	1.9850725424218554e-01	1.9862168243953116e-01	1.9871295768970443e-01	1.9857947587225599e-01	1.9851883239461499e-01	1.9867231599714430e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.9563265450150524e-02	-1.8507849358325085e-02	-1.8846099097756086e-02	-1.8753249164372210e-02	-1.9724683968293966e-02	-1.9067730171418107e-02	-1.8746120749258660e-02	-1.9305622489082436e-02	-1.8935685812167508e-02	-1.8826225741376518e-02	-1.8910510108698653e-02	-1.8939972418337808e-02	-1.9336780128142467e-02	-1.8895748943079632e-02	-1.9163553010861895e-02	
4.8829475439237005e-02	4.9098961433462131e-02	4.9015690110732570e-02	4.9069625378252199e-02	4.8685015258410375e-02	4.8948915713329641e-02	4.9038180622284377e-02	4.8900268175492194e-02	4.8940556925506702e-02	4.9006460464619664e-02	4.9017032559058211e-02	4.9037521941413989e-02	4.8795924126113437e-02	4.8968252586167153e-02	4.8917588238165916e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_29
1.9883768216867515e-01	1.9850412562146930e-01	1.9855749493769190e-01	1.9863557460440259e-01	1.9868458686187090e-01	1.9862437533800259e-01	1.9877528493384003e-01	1.9865070853519354e-01	1.9860306475572825e-01	1.9850725424218554e-01	1.9862168243953116e-01	1.9871295768970443e-01	1.9857947587225599e-01	1.9851883239461499e-01	1.9867231599714430e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-4.7657596928264989e-03	-3.9626787390097118e-03	-4.1419332120194718e-03	-4.1141198908656307e-03	-5.0111065670198351e-03	-4.3678285810156980e-03	-4.0926821439307148e-03	-4.6174248987345956e-03	-4.2314580145265124e-03	-4.2118154638123850e-03	-4.2172315097089297e-03	-4.2297388730286323e-03	-4.5856916741296716e-03	-4.2182938949471560e-03	-4.5540471522314274e-03	
4.4924252623072258e-02	4.5058353116950514e-02	4.5042160063391332e-02	4.5072646977226523e-02	4.4770948206435554e-02	4.4985336170977303e-02	4.5050283071406030e-02	4.4945030925674548e-02	4.4978606970646706e-02	4.5004829582367734e-02	4.5037848675096442e-02	4.5068333667876298e-02	4.4869858155101125e-02	4.4993937181316647e-02	4.4935979505856045e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_30
1.9883768216867515e-01	1.9850412562146930e-01	1.9855749493769190e-01	1.9863557460440259e-01	1.9868458686187090e-01	1.9862437533800259e-01	1.9877528493384003e-01	1.9865070853519354e-01	1.9860306475572825e-01	1.9850725424218554e-01	1.9862168243953116e-01	1.9871295768970443e-01	1.9857947587225599e-01	1.9851883239461499e-01	1.9867231599714430e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
8.2650523987624902e-03	8.8477794976460911e-03	8.7932467564557082e-03	8.7680361421558217e-03	7.9383113894490875e-03	8.5641108232298035e-03	8.8064808136565365e-03	8.3245679402426942e-03	8.7025079176638043e-03	8.6521367748892963e-03	8.7221045856866741e-03	8.7092879299522641e-03	8.3890262219626921e-03	8.6823649353950649e-03	8.3155260618531235e-03	
4.1542122660699038e-02	4.1587296452808814e-02	4.1610318127823336e-02	4.1626290075145032e-02	4.1384149275480314e-02	4.1560910700093393e-02	4.1612401335630232e-02	4.1531809091347259e-02	4.1554789700459747e-02	4.1557076319052005e-02	4.1605812179848219e-02	4.1637844182203093e-02	4.1471201262318916e-02	4.1559041643803342e-02	4.1505590193210130e-02	
5.1061479619781869e-01	5.0916811622297886e-01	5.0625820153098688e-01	5.0869103551846584e-01	5.0928950323853039e-01	5.0944374410432502e-01	5.0915228993475037e-01	5.0852041661431091e-01	5.1095205362895957e-01	5.1286087967642568e-01	5.1151531349849044e-01	5.0882048376515876e-01	5.0935799318028541e-01	5.1197257789850315e-01	5.1242469069580554e-01	

#jkf#data_x_31
1.0770589828491076e-01	1.0766336959020451e-01	1.0758337576343420e-01	1.0746979372318378e-01	1.0748898225494799e-01	1.0739141798831109e-01	1.0753982318316822e-01	1.0751082596107656e-01	1.0758748867257328e-01	1.0762407899740023e-01	1.0760224931753450e-01	1.0765981499820332e-01	1.0744723235785116e-01	1.0745100561275260e-01	1.0760968577303627e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.7550978852870047e-02	-1.7751003559338979e-02	-1.8281085550791720e-02	-1.7808180523827433e-02	-1.8117914156948939e-02	-1.8242013604734181e-02	-1.8364765753441398e-02	-1.7762794587131814e-02	-1.8095284501585818e-02	-1.7851051945934948e-02	-1.8082571524613372e-02	-1.7825632801668934e-02	-1.8532950075822952e-02	-1.8432947348093226e-02	-1.8159340303132127e-02	
1.4601664424550728e-02	1.4555876033630444e-02	1.4485636359801452e-02	1.4488059454370157e-02	1.4452700690692589e-02	1.4408948336192471e-02	1.4430441683650447e-02	1.4514883190099880e-02	1.4482050770473591e-02	1.4507260039411204e-02	1.4481050823330996e-02	1.4553357601025350e-02	1.4383318533121147e-02	1.4418108535344025e-02	1.4484078944387385e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_32
1.0770589828491076e-01	1.0766336959020451e-01	1.0758337576343420e-01	1.0746979372318378e-01	1.0748898225494799e-01	1.0739141798831109e-01	1.0753982318316822e-01	1.0751082596107656e-01	1.0758748867257328e-01	1.0762407899740023e-01	1.0760224931753450e-01	1.0765981499820332e-01	1.0744723235785116e-01	1.0745100561275260e-01	1.0760968577303627e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-4.0656257049696276e-03	-4.2189828920455585e-03	-4.8119262810796537e-03	-4.2313364076298488e-03	-4.6424817202732338e-03	-4.7120502342031245e-03	-4.7919820252743384e-03	-4.2682046292905340e-03	-4.5736649418646191e-03	-4.3379835567103342e-03	-4.4760360576303337e-03	-4.3190417024920880e-03	-5.0724925072118121e-03	-4.9593882473166762e-03	-4.6435575762471537e-03	
1.3365372246989322e-02	1.3326619495448666e-02	1.3256868189596475e-02	1.3267639839016073e-02	1.3225930385688020e-02	1.3191230120267832e-02	1.3218439826114779e-02	1.3284431742747481e-02	1.3259536435048434e-02	1.3280154218564093e-02	1.3268499327529250e-02	1.3321837204482479e-02	1.3163163376199605e-02	1.3195155341497025e-02	1.3261420102561927e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_33
1.0770589828491076e-01	1.0766336959020451e-01	1.0758337576343420e-01	1.0746979372318378e-01	1.0748898225494799e-01	1.0739141798831109e-01	1.0753982318316822e-01	1.0751082596107656e-01	1.0758748867257328e-01	1.0762407899740023e-01	1.0760224931753450e-01	1.0765981499820332e-01	1.0744723235785116e-01	1.0745100561275260e-01	1.0760968577303627e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
7.8822429061434218e-03	7.7696157142518041e-03	7.1408283675203632e-03	7.7862011787860064e-03	7.3079629430764514e-03	7.2687543623708439e-03	7.2393281533626452e-03	7.6826810992876304e-03	7.4176073922809782e-03	7.6409192735627240e-03	7.5788473568658421e-03	7.6427145810709918e-03	6.8744174895717658e-03	6.9846177300840750e-03	7.3366163975489007e-03	
1.2250687160342697e-02	1.2216909623632227e-02	1.2150485574643703e-02	1.2163682438791189e-02	1.2120632459275124e-02	1.2090618276415242e-02	1.2122854556967978e-02	1.2174242869831528e-02	1.2156547297283278e-02	1.2173493321260338e-02	1.2171090059698138e-02	1.2210056404664788e-02	1.2064370388713934e-02	1.2092334578629904e-02	1.2157914960854870e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_34
1.2489321535433739e-01	1.2503662662335374e-01	1.2488107665188715e-01	1.2499560782079745e-01	1.2503144135260627e-01	1.2502226889366017e-01	1.2507912003099408e-01	1.2494670645124294e-01	1.2481624825844953e-01	1.2493733438156897e-01	1.2494496052441685e-01	1.2496590340117517e-01	1.2499165261161677e-01	1.2501258253498715e-01	1.2495473812586821e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.0431063463617755e-02	-2.0590886793709434e-02	-2.0709798605907742e-02	-2.0042813258826397e-02	-2.0526107232008345e-02	-2.0421887155959467e-02	-1.9952779833097067e-02	-2.0793532876420773e-02	-2.1053965843476741e-02	-2.0308540707003109e-02	-2.0061305252643297e-02	-2.0441825717267686e-02	-2.0488333109489720e-02	-2.0346286404069547e-02	-1.9885105524757113e-02	
2.1576703012146887e-02	2.1625246606119648e-02	2.1498203092148543e-02	2.1675749367577893e-02	2.1636005969945013e-02	2.1615415001573123e-02	2.1705313466732174e-02	2.1567586929098628e-02	2.1452973935493815e-02	2.1638023446319071e-02	2.1633999598162458e-02	2.1597049086019310e-02	2.1631823892979261e-02	2.1610043218113762e-02	2.1690022680794431e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_35
1.2489321535433739e-01	1.2503662662335374e-01	1.2488107665188715e-01	1.2499560782079745e-01	1.2503144135260627e-01	1.2502226889366017e-01	1.2507912003099408e-01	1.2494670645124294e-01	1.2481624825844953e-01	1.2493733438156897e-01	1.2494496052441685e-01	1.2496590340117517e-01	1.2499165261161677e-01	1.2501258253498715e-01	1.2495473812586821e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-7.0193337226499841e-03	-7.2617934568213194e-03	-7.3036999547765880e-03	-6.7190603062344811e-03	-7.1372885365933725e-03	-7.0300920666714339e-03	-6.6373683689499308e-03	-7.4171213714605555e-03	-7.7179250393643595e-03	-6.9587236706567523e-03	-6.7118165323762913e-03	-7.0821392273586470e-03	-7.1493974240982860e-03	-6.9419112531014238e-03	-6.5137076723042198e-03	
1.9936838460363746e-02	1.9973133716731400e-02	1.9867934646145634e-02	2.0011442751275321e-02	1.9989142400124504e-02	1.9970739405324730e-02	2.0037592070506954e-02	1.9926285635562622e-02	1.9815598167172176e-02	1.9981796881310174e-02	1.9976754432323652e-02	1.9950598232572590e-02	1.9974099985923428e-02	1.9970666111099218e-02	2.0031264321243747e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_36
1.2489321535433739e-01	1.2503662662335374e-01	1.2488107665188715e-01	1.2499560782079745e-01	1.2503144135260627e-01	1.2502226889366017e-01	1.2507912003099408e-01	1.2494670645124294e-01	1.2481624825844953e-01	1.2493733438156897e-01	1.2494496052441685e-01	1.2496590340117517e-01	1.2499165261161677e-01	1.2501258253498715e-01	1.2495473812586821e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
4.9243414995066848e-03	4.6160420885091868e-03	4.6414101876728064e-03	5.1685666473856307e-03	4.7981894594408825e-03	4.9001108453547992e-03	5.2423247029244335e-03	4.5112066307702592e-03	4.1735084359760255e-03	4.9396559301687903e-03	5.1963081914876696e-03	4.8183015560466502e-03	4.7477792164909438e-03	5.0058437028525915e-03	5.4007694969482323e-03	
1.8466606843540692e-02	1.8495083914265631e-02	1.8405764990772056e-02	1.8526573842629807e-02	1.8514685235932332e-02	1.8497228406968221e-02	1.8550110255885533e-02	1.8456928352934082e-02	1.8350498663244959e-02	1.8500716972693263e-02	1.8496919508777958e-02	1.8475982873109049e-02	1.8493334483995819e-02	1.8501718410892043e-02	1.8547494204236483e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_37
1.5481440900405699e-01	1.5480264316774267e-01	1.5481348955282417e-01	1.5481044326540258e-01	1.5483833729769506e-01	1.5483671713012137e-01	1.5474458062907154e-01	1.5478704162171364e-01	1.5476794495705570e-01	1.5485028900989395e-01	1.5478449267235830e-01	1.5485628039912178e-01	1.5479505507289298e-01	1.5480562286878916e-01	1.5479027354932470e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.3215345135367910e-02	-2.3124709725241777e-02	-2.3420410409521780e-02	-2.3608768551346693e-02	-2.3657693463348672e-02	-2.3421066496139259e-02	-2.3829467047150638e-02	-2.3392210102265887e-02	-2.3766022106611329e-02	-2.2648009131466112e-02	-2.3387259306661523e-02	-2.3122544162718611e-02	-2.3389178755497730e-02	-2.3655170287232657e-02	-2.3020542162549062e-02	
3.6184396194324106e-02	3.6139662732334085e-02	3.6110551691352764e-02	3.6107342203293424e-02	3.6046963357977427e-02	3.6080475569225223e-02	3.5987484143173223e-02	3.6079527006404877e-02	3.5973439386099156e-02	3.6277707954128116e-02	3.6055292455835823e-02	3.6204661924603442e-02	3.6120790907149550e-02	3.6000864534642338e-02	3.6253510723809855e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_38
1.5481440900405699e-01	1.5480264316774267e-01	1.5481348955282417e-01	1.5481044326540258e-01	1.5483833729769506e-01	1.5483671713012137e-01	1.5474458062907154e-01	1.5478704162171364e-01	1.5476794495705570e-01	1.5485028900989395e-01	1.5478449267235830e-01	1.5485628039912178e-01	1.5479505507289298e-01	1.5480562286878916e-01	1.5479027354932470e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-9.8148591684480702e-03	-9.7016540930479900e-03	-1.0025751799110083e-02	-1.0287515036136313e-02	-1.0245614517838342e-02	-9.9952305675908570e-03	-1.0380518130229083e-02	-9.9942384535936513e-03	-1.0362618340929525e-02	-9.2951995296429446e-03	-9.9566441614449830e-03	-9.6889794458753509e-03	-1.0033575892341301e-02	-1.0273987333393741e-02	-9.6345139539209257e-03	
3.3735844305784635e-02	3.3699882911264245e-02	3.3667456780126732e-02	3.3644418565760177e-02	3.3615164312780811e-02	3.3648980359992073e-02	3.3570988322663864e-02	3.3637979084742163e-02	3.3549377631313736e-02	3.3801958031400445e-02	3.3620230458046713e-02	3.3760001981745467e-02	3.3662839354553394e-02	3.3565252623587477e-02	3.3786767013102979e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_39
1.5481440900405699e-01	1.5480264316774267e-01	1.5481348955282417e-01	1.5481044326540258e-01	1.5483833729769506e-01	1.5483671713012137e-01	1.5474458062907154e-01	1.5478704162171364e-01	1.5476794495705570e-01	1.5485028900989395e-01	1.5478449267235830e-01	1.5485628039912178e-01	1.5479505507289298e-01	1.5480562286878916e-01	1.5479027354932470e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
2.1334796150395963e-03	2.2717284747026667e-03	1.9243858271418002e-03	1.6036031632944980e-03	1.7218659447285622e-03	1.9817263639050064e-03	1.6171199988185836e-03	1.9590313362497502e-03	1.6043800321936530e-03	2.6130235536365454e-03	2.0282129249532543e-03	2.2911478143862463e-03	1.8881207345889384e-03	1.6716480298546721e-03	2.2940396131747032e-03	
3.1530194416590690e-02	3.1502165976875066e-02	3.1467588861855376e-02	3.1433043725230474e-02	3.1424408415545321e-02	3.1457885003769746e-02	3.1390267297935349e-02	3.1440466489188197e-02	3.1366634715721639e-02	3.1577961260886668e-02	3.1427594754746123e-02	3.1557041764277940e-02	3.1454679759489602e-02	3.1374005853095070e-02	3.1566189844484095e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_40
1.8042084532141506e-01	1.8049918016351615e-01	1.8044005342243064e-01	1.8037977302864822e-01	1.8046914282015544e-01	1.8051913684637103e-01	1.8060251039826095e-01	1.8036455528781545e-01	1.8050717625919427e-01	1.8046282571715597e-01	1.8050535207259946e-01	1.8020169528471336e-01	1.8048257652275559e-01	1.8044743464200108e-01	1.8054070172974229e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-2.3465347908007667e-02	-2.4040586090218669e-02	-2.3676177359261918e-02	-2.3692507423854869e-02	-2.4077854069904064e-02	-2.3923155807941437e-02	-2.3586624369311193e-02	-2.3327830030262731e-02	-2.3442594400363281e-02	-2.3515680612969714e-02	-2.4184608298485455e-02	-2.3603727307565242e-02	-2.4093765982887677e-02	-2.3685343066979420e-02	-2.4033058083957087e-02	
5.1205650385259205e-02	5.0991607873544773e-02	5.1101377831605170e-02	5.1136837550181488e-02	5.1048062383158545e-02	5.1028440502803869e-02	5.1189899139325715e-02	5.1253415836201001e-02	5.1131378695155605e-02	5.1274881344200274e-02	5.0959627012517446e-02	5.1081359711061994e-02	5.0954285895734426e-02	5.1123171163509354e-02	5.1052048140834007e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_41
1.8042084532141506e-01	1.8049918016351615e-01	1.8044005342243064e-01	1.8037977302864822e-01	1.8046914282015544e-01	1.8051913684637103e-01	1.8060251039826095e-01	1.8036455528781545e-01	1.8050717625919427e-01	1.8046282571715597e-01	1.8050535207259946e-01	1.8020169528471336e-01	1.8048257652275559e-01	1.8044743464200108e-01	1.8054070172974229e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
-1.0202170752838441e-02	-1.0746235814350996e-02	-1.0483942914089467e-02	-1.0379911644166129e-02	-1.0881503679145338e-02	-1.0622097661272728e-02	-1.0230129935778792e-02	-1.0079388090731500e-02	-1.0097505711146704e-02	-1.0311270685113033e-02	-1.0923735977128229e-02	-1.0393608913048386e-02	-1.0787242320318413e-02	-1.0470208171431988e-02	-1.0660404939115520e-02	
4.7826894992789339e-02	4.7649949589353903e-02	4.7717052240518004e-02	4.7780098296843480e-02	4.7671493140538923e-02	4.7689410333912392e-02	4.7850178948014369e-02	4.7861909509417357e-02	4.7793527039564694e-02	4.7869838571082381e-02	4.7616599936417779e-02	4.7693623143381013e-02	4.7623935479884485e-02	4.7747287643284286e-02	4.7735751842184232e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_42
1.8042084532141506e-01	1.8049918016351615e-01	1.8044005342243064e-01	1.8037977302864822e-01	1.8046914282015544e-01	1.8051913684637103e-01	1.8060251039826095e-01	1.8036455528781545e-01	1.8050717625919427e-01	1.8046282571715597e-01	1.8050535207259946e-01	1.8020169528471336e-01	1.8048257652275559e-01	1.8044743464200108e-01	1.8054070172974229e-01	
3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	3.1250000000000000e-02	
1.6961041597839954e-03	1.1792713500385354e-03	1.3549167085822322e-03	1.5364182479434552e-03	9.5109637529380842e-04	1.2826588798650063e-03	1.7388205394413547e-03	1.8100574815963777e-03	1.8529317086237174e-03	1.5264169387758375e-03	9.7216597775728886e-04	1.4517766977921731e-03	1.1432829872360661e-03	1.3888785930533110e-03	1.3271102939005353e-03	
4.4821325203442584e-02	4.4671572604193729e-02	4.4710749401493929e-02	4.4781669142461684e-02	4.4667428027937855e-02	4.4704207660865913e-02	4.4867336277382056e-02	4.4848476216351268e-02	4.4810161781661230e-02	4.4843016263750021e-02	4.4638385678800956e-02	4.4681581307752197e-02	4.4652240211728374e-02	4.4745870209618135e-02	4.4771472386831268e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_43
1.9329553903377278e-01	1.9334392408092227e-01	1.9310580996959886e-01	1.9366611434616490e-01	1.9354543553484638e-01	1.9336652355099157e-01	1.9336980166062251e-01	1.9342123653652046e-01	1.9338215487768801e-01	1.9338417543292694e-01	1.9330670100082945e-01	1.9350660221510588e-01	1.9328079257706035e-01	1.9347833528829742e-01	1.9322187104119590e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-2.4130852242229661e-02	-2.3021872558169759e-02	-2.3637109747067370e-02	-2.3627039858897109e-02	-2.3513091164682587e-02	-2.4748623053530844e-02	-2.4363953073173378e-02	-2.3603098957172386e-02	-2.4092410099102651e-02	-2.4075801657890111e-02	-2.4783214405561887e-02	-2.3079765102635347e-02	-2.3190740554687034e-02	-2.4022477597677921e-02	-2.3922695277899142e-02	
5.8859383379454858e-02	5.9381417810960749e-02	5.9062401023288649e-02	5.9205064644029526e-02	5.9155361565798453e-02	5.8598271109374253e-02	5.8780075788791686e-02	5.9137006482700996e-02	5.8864029665352896e-02	5.8918759937881579e-02	5.8503383090813904e-02	5.9353486113924436e-02	5.9267829693710805e-02	5.8957131073741079e-02	5.8900979607870982e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_44
1.9329553903377278e-01	1.9334392408092227e-01	1.9310580996959886e-01	1.9366611434616490e-01	1.9354543553484638e-01	1.9336652355099157e-01	1.9336980166062251e-01	1.9342123653652046e-01	1.9338215487768801e-01	1.9338417543292694e-01	1.9330670100082945e-01	1.9350660221510588e-01	1.9328079257706035e-01	1.9347833528829742e-01	1.9322187104119590e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
-1.1028648653107792e-02	-1.0121592537935375e-02	-1.0702404383443609e-02	-1.0623533869181939e-02	-1.0433775672758328e-02	-1.1574098961294660e-02	-1.1278866254743725e-02	-1.0626602708374427e-02	-1.1108440165856465e-02	-1.1085813204819411e-02	-1.1755434681422400e-02	-1.0219412078972978e-02	-1.0114013899391927e-02	-1.1019403572680692e-02	-1.0875717185529710e-02	
5.5058891672573981e-02	5.5440622833033207e-02	5.5168499310460271e-02	5.5341301675809841e-02	5.5316958414920805e-02	5.4870292062848824e-02	5.4995874002911921e-02	5.5258854095785126e-02	5.5022530586255898e-02	5.5071214839945690e-02	5.4727415770749799e-02	5.5406816224789969e-02	5.5403297150567105e-02	5.5120804560798417e-02	5.5067536629076222e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_45
1.9329553903377278e-01	1.9334392408092227e-01	1.9310580996959886e-01	1.9366611434616490e-01	1.9354543553484638e-01	1.9336652355099157e-01	1.9336980166062251e-01	1.9342123653652046e-01	1.9338215487768801e-01	1.9338417543292694e-01	1.9330670100082945e-01	1.9350660221510588e-01	1.9328079257706035e-01	1.9347833528829742e-01	1.9322187104119590e-01	
4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	4.1666666666666664e-02	
7.4966578442983711e-04	1.4711811031401512e-03	9.4286237592886013e-04	1.0678518158661332e-03	1.3177947471397500e-03	2.6645743785311260e-04	4.8579648883706472e-04	1.0477957787704550e-03	5.7974586860209953e-04	6.0463785469894171e-04	-2.7304067769212681e-05	1.3625165046538823e-03	1.6146347486805379e-03	6.7768261693035292e-04	8.6333751611045173e-04	
5.1681062994286195e-02	5.1961195975452033e-02	5.1731254770930844e-02	5.1917517799694037e-02	5.1908431480112795e-02	5.1543830487912411e-02	5.1630848244393492e-02	5.1829071622734188e-02	5.1622315148412735e-02	5.1666006509128788e-02	5.1376787724530221e-02	5.1931865245770224e-02	5.1968716391581744e-02	5.1720873315887747e-02	5.1671298500154297e-02	
4.5588518814603368e-01	4.5536309210031534e-01	4.5333234991606675e-01	4.5522963814653816e-01	4.5529219566978762e-01	4.5619533805097551e-01	4.5538892132794423e-01	4.5428617592374843e-01	4.5788891672196219e-01	4.5804344679058734e-01	4.5733300296990526e-01	4.5468134041977659e-01	4.5582885897639430e-01	4.5822691360322171e-01	4.5761517573691840e-01	

#jkf#data_x_46
7.0928112586770981e-02	7.0842848830160315e-02	7.0768202900493321e-02	7.0627752824389128e-02	7.0869894913278608e-02	7.0771032671207865e-02	7.0894121565088480e-02	7.0831633235228800e-02	7.0906512772313149e-02	7.0934432419794413e-02	7.0733666487597158e-02	7.0828977388415093e-02	7.0631134516630584e-02	7.0771388002773897e-02	7.0958424518797483e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.9053591444041793e-02	-2.8792659042169988e-02	-2.7729596918566468e-02	-2.8080451340464524e-02	-2.8252684523418281e-02	-2.8002108537412917e-02	-2.8811103902549123e-02	-2.7781355203927688e-02	-2.7726145959577425e-02	-2.8327775659190813e-02	-2.8160103889943749e-02	-2.8797326863109068e-02	-2.8703993302909486e-02	-2.8743670896431900e-02	-2.8646140067593279e-02	
9.9498077460660056e-03	9.9883543766739538e-03	1.0045938723621878e-02	9.9585389725200847e-03	1.0027934782772963e-02	1.0012767431885443e-02	9.9578212522339268e-03	1.0058790808171875e-02	1.0087586552249141e-02	1.0031382673068415e-02	9.9487839839058380e-03	9.9560552450993246e-03	9.8923376415390035e-03	9.9409530470057315e-03	1.0014271736056124e-02	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_47
7.0928112586770981e-02	7.0842848830160315e-02	7.0768202900493321e-02	7.0627752824389128e-02	7.0869894913278608e-02	7.0771032671207865e-02	7.0894121565088480e-02	7.0831633235228800e-02	7.0906512772313149e-02	7.0934432419794413e-02	7.0733666487597158e-02	7.0828977388415093e-02	7.0631134516630584e-02	7.0771388002773897e-02	7.0958424518797483e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.3934950068341251e-02	-1.3697403490810389e-02	-1.2662117652834093e-02	-1.3018640613637250e-02	-1.3192501338186113e-02	-1.2967432564453402e-02	-1.3626141431585109e-02	-1.2671576870118412e-02	-1.2631550367423999e-02	-1.3281863550907269e-02	-1.2982425115734858e-02	-1.3659218621646513e-02	-1.3520299555374621e-02	-1.3690700800351202e-02	-1.3427588995506362e-02	
8.8970839252533671e-03	8.9247389779308940e-03	8.9657347683076150e-03	8.8865095767916222e-03	8.9546878375243340e-03	8.9320027730734539e-03	8.9085428318261446e-03	8.9838603999555719e-03	9.0108282088160983e-03	8.9582290850698278e-03	8.8910146806705156e-03	8.9001542340051178e-03	8.8410229662986596e-03	8.8763131367123847e-03	8.9608705486718052e-03	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_48
7.0928112586770981e-02	7.0842848830160315e-02	7.0768202900493321e-02	7.0627752824389128e-02	7.0869894913278608e-02	7.0771032671207865e-02	7.0894121565088480e-02	7.0831633235228800e-02	7.0906512772313149e-02	7.0934432419794413e-02	7.0733666487597158e-02	7.0828977388415093e-02	7.0631134516630584e-02	7.0771388002773897e-02	7.0958424518797483e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-6.3751664153827159e-04	-4.2197827595671922e-04	5.9240978886845874e-04	2.4342386798678617e-04	4.7755217171180364e-05	2.3459058553454426e-04	-2.7578520512824833e-04	6.0258570201748851e-04	6.4335764892567426e-04	-4.7441445618245925e-05	3.6062910304990314e-04	-3.3580998812993146e-04	-1.8613094946015596e-04	-4.4449457859105368e-04	-6.4877190741413626e-05	
7.9578615124673499e-03	7.9774208416895642e-03	8.0080841140070039e-03	7.9365048672984870e-03	8.0010316268359707e-03	7.9723280929499506e-03	7.9710977382091396e-03	8.0275413804333610e-03	8.0543781514673569e-03	8.0052525732074754e-03	7.9482261803436177e-03	7.9596391564760866e-03	7.9018144620036611e-03	7.9304158901328317e-03	8.0182539405843564e-03	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_49
8.0425468351621551e-02	8.0417960063133107e-02	8.0376670359514846e-02	8.0403606806374719e-02	8.0416448985801428e-02	8.0407490128348164e-02	8.0383306377930452e-02	8.0434959110503121e-02	8.0406268623930049e-02	8.0513561946030640e-02	8.0451869578428148e-02	8.0353040708882620e-02	8.0420270053223109e-02	8.0451430660875956e-02	8.0460369066636089e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.9554466459236650e-02	-3.0329594873873517e-02	-2.9388894912641544e-02	-3.0150494764275809e-02	-2.9558715504720251e-02	-2.9616952852396294e-02	-2.9425565705607060e-02	-2.9431852629775573e-02	-3.0025850429595075e-02	-3.0341403961156810e-02	-3.0055343677999807e-02	-3.0159757935216441e-02	-2.9912246501916345e-02	-2.9944241218490986e-02	-3.0093115835113565e-02	
1.4671685054011046e-02	1.4537259180060429e-02	1.4665398467965277e-02	1.4551137471480530e-02	1.4612659146308788e-02	1.4609286868514076e-02	1.4624116185953703e-02	1.4652650399221610e-02	1.4587485913215591e-02	1.4585305286857479e-02	1.4588738073191342e-02	1.4528374808617659e-02	1.4620293458055988e-02	1.4621203483797682e-02	1.4553957356130905e-02	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_50
8.0425468351621551e-02	8.0417960063133107e-02	8.0376670359514846e-02	8.0403606806374719e-02	8.0416448985801428e-02	8.0407490128348164e-02	8.0383306377930452e-02	8.0434959110503121e-02	8.0406268623930049e-02	8.0513561946030640e-02	8.0451869578428148e-02	8.0353040708882620e-02	8.0420270053223109e-02	8.0451430660875956e-02	8.0460369066636089e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.4225791631337303e-02	-1.4933452511644324e-02	-1.4182459229725886e-02	-1.4890279234836074e-02	-1.4177733692083083e-02	-1.4266291266794656e-02	-1.4157413200347857e-02	-1.4248148701476726e-02	-1.4702141730241203e-02	-1.5093615366269020e-02	-1.4830469096525634e-02	-1.4863436375230438e-02	-1.4617209738197412e-02	-1.4714643810845918e-02	-1.4909297562285068e-02	
1.3346623988944026e-02	1.3239165221546490e-02	1.3325486789817504e-02	1.3233987576711490e-02	1.3299399092313712e-02	1.3290177745724566e-02	1.3296403656709827e-02	1.3312358306300433e-02	1.3270374067196937e-02	1.3264553754179162e-02	1.3265918396778979e-02	1.3217216172198502e-02	1.3299504532371453e-02	1.3290563130658368e-02	1.3231348728837918e-02	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_51
8.0425468351621551e-02	8.0417960063133107e-02	8.0376670359514846e-02	8.0403606806374719e-02	8.0416448985801428e-02	8.0407490128348164e-02	8.0383306377930452e-02	8.0434959110503121e-02	8.0406268623930049e-02	8.0513561946030640e-02	8.0451869578428148e-02	8.0353040708882620e-02	8.0420270053223109e-02	8.0451430660875956e-02	8.0460369066636089e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-7.7811206769348717e-04	-1.4237558082541846e-03	-8.4026087052782583e-04	-1.4608142566856774e-03	-6.8198810928571385e-04	-7.6643576987112105e-04	-7.5162568877404357e-04	-8.7361250584791494e-04	-1.2369237444123105e-03	-1.6711811213112049e-03	-1.4264799032287501e-03	-1.3879347196786296e-03	-1.1827901034394128e-03	-1.3130494674566950e-03	-1.5291576815889274e-03	
1.2153180606751031e-02	1.2065288667817392e-02	1.2123126812396603e-02	1.2052441004963842e-02	1.2114663734538476e-02	1.2105179799818001e-02	1.2103215675278691e-02	1.2116464554444376e-02	1.2085966783128885e-02	1.2080059723641980e-02	1.2080915035949567e-02	1.2040959828490062e-02	1.2111676777188312e-02	1.2098822122114772e-02	1.2048412353405522e-02	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_52
9.7799943830513977e-02	9.7764363886709726e-02	9.7859731622730040e-02	9.7915614210188184e-02	9.7923497376787516e-02	9.7718703218730232e-02	9.7847616390340814e-02	9.7793223090514581e-02	9.7876058213446249e-02	9.7863445157359702e-02	9.7752746961199760e-02	9.7897669845406043e-02	9.7895871448706956e-02	9.7851093023253288e-02	9.7807210404582484e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-2.9331884216562742e-02	-2.9952829603908021e-02	-3.0381939362811972e-02	-3.0107219232272914e-02	-2.9620348112756656e-02	-3.0031047118925042e-02	-3.0229134609741332e-02	-2.9694861406049072e-02	-3.0200819407475765e-02	-2.9951066577112578e-02	-2.9828228855581951e-02	-3.0237415026733966e-02	-3.0159050072998322e-02	-3.0070332975308034e-02	-3.0054964729809203e-02	
2.4961165951159416e-02	2.4794194311125992e-02	2.4689174539063649e-02	2.4764083069782679e-02	2.4906551454636605e-02	2.4768186924141782e-02	2.4781093653172638e-02	2.4858181960115529e-02	2.4804344829223182e-02	2.4777742364757306e-02	2.4801692737623143e-02	2.4801457232245035e-02	2.4786401393794850e-02	2.4752563258001688e-02	2.4813519189400522e-02	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_53
9.7799943830513977e-02	9.7764363886709726e-02	9.7859731622730040e-02	9.7915614210188184e-02	9.7923497376787516e-02	9.7718703218730232e-02	9.7847616390340814e-02	9.7793223090514581e-02	9.7876058213446249e-02	9.7863445157359702e-02	9.7752746961199760e-02	9.7897669845406043e-02	9.7895871448706956e-02	9.7851093023253288e-02	9.7807210404582484e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-1.4230342890569014e-02	-1.4803782371855700e-02	-1.5264704595798068e-02	-1.4925053391116078e-02	-1.4546652230467944e-02	-1.4975127316746467e-02	-1.5124104481390233e-02	-1.4687057149813720e-02	-1.5074947494655017e-02	-1.4798769920042254e-02	-1.4662144999936622e-02	-1.5098696319101351e-02	-1.5041233996045178e-02	-1.4888427315452035e-02	-1.4929401448464941e-02	
2.2935244630940158e-02	2.2800579308938845e-02	2.2711904666114033e-02	2.2785155036166745e-02	2.2889354900205005e-02	2.2757299181732461e-02	2.2787682336736961e-02	2.2831728018925530e-02	2.2814227855810800e-02	2.2788169603008043e-02	2.2807695150937529e-02	2.2811832511191781e-02	2.2794839972182221e-02	2.2772347350613814e-02	2.2816567541040458e-02	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_x_54
9.7799943830513977e-02	9.7764363886709726e-02	9.7859731622730040e-02	9.7915614210188184e-02	9.7923497376787516e-02	9.7718703218730232e-02	9.7847616390340814e-02	9.7793223090514581e-02	9.7876058213446249e-02	9.7863445157359702e-02	9.7752746961199760e-02	9.7897669845406043e-02	9.7895871448706956e-02	9.7851093023253288e-02	9.7807210404582484e-02	
2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	2.0833333333333332e-02	
-8.1786863065649862e-04	-1.3506522705005186e-03	-1.8175786916374004e-03	-1.4268758790234870e-03	-1.1508505833573435e-03	-1.5793616703470292e-03	-1.7023826099882566e-03	-1.3445479973894225e-03	-1.6281676274787216e-03	-1.3259609043531906e-03	-1.1910617363043718e-03	-1.6363276255786374e-03	-1.5983676364413058e-03	-1.3925518400958181e-03	-1.4866955828376494e-03	
2.1156473704801393e-02	2.1043962237123695e-02	2.0972023958060762e-02	2.1041934105981770e-02	2.1118079841989726e-02	2.0994887091491131e-02	2.1033432929447878e-02	2.1056475475067046e-02	2.1062240335970140e-02	2.1037954816022959e-02	2.1052070972317226e-02	2.1060949944515028e-02	2.1043506409024700e-02	2.1027917347067378e-02	2.1059536249750738e-02	
3.4622945797039789e-01	3.4634595855897993e-01	3.4435509307054152e-01	3.4657108418238552e-01	3.4557608316707256e-01	3.4617938964623318e-01	3.4614306600750661e-01	3.4510636561394686e-01	3.4720716536041735e-01	3.4854632538363167e-01	3.4713871853928518e-01	3.4635135048516685e-01	3.4621285067191737e-01	3.4800346421919237e-01	3.4822669743694201e-01	

#jkf#data_y
6.7736962780915789e+01	6.7977825186074469e+01	6.8322975811459017e+01	6.7875866861853211e+01	6.7710294921341443e+01	6.7547717729410593e+01	6.7521362803598890e+01	6.7940779742631150e+01	6.7942533300625755e+01	6.7108481364422275e+01	6.7595477224645521e+01	6.7873756030506186e+01	6.7825334595090183e+01	6.7263011301584939e+01	6.7352329876948787e+01	
8.0052774195627748e+01	8.0337429765360724e+01	8.0745335049906103e+01	8.0216933564008329e+01	8.0021257634312619e+01	7.9829120952939803e+01	7.9797974222435045e+01	8.0293648786745905e+01	8.0295721173466816e+01	7.9310023430680857e+01	7.9885563992762911e+01	8.0214438945143669e+01	8.0157213612379309e+01	7.9492649720054914e+01	7.9598208036394013e+01	
9.2368585610339721e+01	9.2697034344646994e+01	9.3167694288353204e+01	9.2558000266163447e+01	9.2332220347283780e+01	9.2110524176468985e+01	9.2074585641271199e+01	9.2646517830860674e+01	9.2648909046307850e+01	9.1511565496939468e+01	9.2175650760880259e+01	9.2555121859781167e+01	9.2489092629668434e+01	9.1722288138524917e+01	9.1844086195839239e+01	
6.7736962780915789e+01	6.7977825186074469e+01	6.8322975811459017e+01	6.7875866861853211e+01	6.7710294921341443e+01	6.7547717729410593e+01	6.7521362803598890e+01	6.7940779742631150e+01	6.7942533300625755e+01	6.7108481364422275e+01	6.7595477224645521e+01	6.7873756030506186e+01	6.7825334595090183e+01	6.7263011301584939e+01	6.7352329876948787e+01	
8.0052774195627748e+01	8.0337429765360724e+01	8.0745335049906103e+01	8.0216933564008329e+01	8.0021257634312619e+01	7.9829120952939803e+01	7.9797974222435045e+01	8.0293648786745905e+01	8.0295721173466816e+01	7.9310023430680857e+01	7.9885563992762911e+01	8.0214438945143669e+01	8.0157213612379309e+01	7.9492649720054914e+01	7.9598208036394013e+01	
9.2368585610339721e+01	9.2697034344646994e+01	9.3167694288353204e+01	9.2558000266163447e+01	9.2332220347283780e+01	9.2110524176468985e+01	9.2074585641271199e+01	9.2646517830860674e+01	9.2648909046307850e+01	9.1511565496939468e+01	9.2175650760880259e+01	9.2555121859781167e+01	9.2489092629668434e+01	9.1722288138524917e+01	9.1844086195839239e+01	
6.7736962780915789e+01	6.7977825186074469e+01	6.8322975811459017e+01	6.7875866861853211e+01	6.7710294921341443e+01	6.7547717729410593e+01	6.7521362803598890e+01	6.7940779742631150e+01	6.7942533300625755e+01	6.7108481364422275e+01	6.7595477224645521e+01	6.7873756030506186e+01	6.7825334595090183e+01	6.7263011301584939e+01	6.7352329876948787e+01	
8.0052774195627748e+01	8.0337429765360724e+01	8.0745335049906103e+01	8.0216933564008329e+01	8.0021257634312619e+01	7.9829120952939803e+01	7.9797974222435045e+01	8.0293648786745905e+01	8.0295721173466816e+01	7.9310023430680857e+01	7.9885563992762911e+01	8.0214438945143669e+01	8.0157213612379309e+01	7.9492649720054914e+01	7.9598208036394013e+01	
9.2368585610339721e+01	9.2697034344646994e+01	9.3167694288353204e+01	9.2558000266163447e+01	9.2332220347283780e+01	9.2110524176468985e+01	9.2074585641271199e+01	9.2646517830860674e+01	9.2648909046307850e+01	9.1511565496939468e+01	9.2175650760880259e+01	9.2555121859781167e+01	9.2489092629668434e+01	9.1722288138524917e+01	9.1844086195839239e+01	
6.7736962780915789e+01	6.7977825186074469e+01	6.8322975811459017e+01	6.7875866861853211e+01	6.7710294921341443e+01	6.7547717729410593e+01	6.7521362803598890e+01	6.7940779742631150e+01	6.7942533300625755e+01	6.7108481364422275e+01	6.7595477224645521e+01	6.7873756030506186e+01	6.7825334595090183e+01	6.7263011301584939e+01	6.7352329876948787e+01	
8.0052774195627748e+01	8.0337429765360724e+01	8.0745335049906103e+01	8.0216933564008329e+01	8.0021257634312619e+01	7.9829120952939803e+01	7.9797974222435045e+01	8.0293648786745905e+01	8.0295721173466816e+01	7.9310023430680857e+01	7.9885563992762911e+01	8.0214438945143669e+01	8.0157213612379309e+01	7.9492649720054914e+01	7.9598208036394013e+01	
9.2368585610339721e+01	9.2697034344646994e+01	9.3167694288353204e+01	9.2558000266163447e+01	9.2332220347283780e+01	9.2110524176468985e+01	9.2074585641271199e+01	9.2646517830860674e+01	9.2648909046307850e+01	9.1511565496939468e+01	9.2175650760880259e+01	9.2555121859781167e+01	9.2489092629668434e+01	9.1722288138524917e+01	9.1844086195839239e+01	
6.7736962780915789e+01	6.7977825186074469e+01	6.8322975811459017e+01	6.7875866861853211e+01	6.7710294921341443e+01	6.7547717729410593e+01	6.7521362803598890e+01	6.7940779742631150e+01	6.7942533300625755e+01	6.7108481364422275e+01	6.7595477224645521e+01	6.7873756030506186e+01	6.7825334595090183e+01	6.7263011301584939e+01	6.7352329876948787e+01	
8.0052774195627748e+01	8.0337429765360724e+01	8.0745335049906103e+01	8.0216933564008329e+01	8.0021257634312619e+01	7.9829120952939803e+01	7.9797974222435045e+01	8.0293648786745905e+01	8.0295721173466816e+01	7.9310023430680857e+01	7.9885563992762911e+01	8.0214438945143669e+01	8.0157213612379309e+01	7.9492649720054914e+01	7.9598208036394013e+01	
9.2368585610339721e+01	9.2697034344646994e+01	9.3167694288353204e+01	9.2558000266163447e+01	9.2332220347283780e+01	9.2110524176468985e+01	9.2074585641271199e+01	9.2646517830860674e+01	9.2648909046307850e+01	9.1511565496939468e+01	9.2175650760880259e+01	9.2555121859781167e+01	9.2489092629668434e+01	9.1722288138524917e+01	9.1844086195839239e+01	
6.7736962780915789e+01	6.7977825186074469e+01	6.8322975811459017e+01	6.7875866861853211e+01	6.7710294921341443e+01	6.7547717729410593e+01	6.7521362803598890e+01	6.7940779742631150e+01	6.7942533300625755e+01	6.7108481364422275e+01	6.7595477224645521e+01	6.7873756030506186e+01	6.7825334595090183e+01	6.7263011301584939e+01	6.7352329876948787e+01	
8.0052774195627748e+01	8.0337429765360724e+01	8.0745335049906103e+01	8.0216933564008329e+01	8.0021257634312619e+01	7.9829120952939803e+01	7.9797974222435045e+01	8.0293648786745905e+01	8.0295721173466816e+01	7.9310023430680857e+01	7.9885563992762911e+01	8.0214438945143669e+01	8.0157213612379309e+01	7.9492649720054914e+01	7.9598208036394013e+01	
9.2368585610339721e+01	9.2697034344646994e+01	9.3167694288353204e+01	9.2558000266163447e+01	9.2332220347283780e+01	9.2110524176468985e+01	9.2074585641271199e+01	9.2646517830860674e+01	9.2648909046307850e+01	9.1511565496939468e+01	9.2175650760880259e+01	9.2555121859781167e+01	9.2489092629668434e+01	9.1722288138524917e+01	9.1844086195839239e+01	
6.7736962780915789e+01	6.7977825186074469e+01	6.8322975811459017e+01	6.7875866861853211e+01	6.7710294921341443e+01	6.7547717729410593e+01	6.7521362803598890e+01	6.7940779742631150e+01	6.7942533300625755e+01	6.7108481364422275e+01	6.7595477224645521e+01	6.7873756030506186e+01	6.7825334595090183e+01	6.7263011301584939e+01	6.7352329876948787e+01	
8.0052774195627748e+01	8.0337429765360724e+01	8.0745335049906103e+01	8.0216933564008329e+01	8.0021257634312619e+01	7.9829120952939803e+01	7.9797974222435045e+01	8.0293648786745905e+01	8.0295721173466816e+01	7.9310023430680857e+01	7.9885563992762911e+01	8.0214438945143669e+01	8.0157213612379309e+01	7.9492649720054914e+01	7.9598208036394013e+01	
9.2368585610339721e+01	9.2697034344646994e+01	9.3167694288353204e+01	9.2558000266163447e+01	9.2332220347283780e+01	9.2110524176468985e+01	9.2074585641271199e+01	9.2646517830860674e+01	9.2648909046307850e+01	9.1511565496939468e+01	9.2175650760880259e+01	9.2555121859781167e+01	9.2489092629668434e+01	9.1722288138524917e+01	9.1844086195839239e+01	
6.7736962780915789e+01	6.7977825186074469e+01	6.8322975811459017e+01	6.7875866861853211e+01	6.7710294921341443e+01	6.7547717729410593e+01	6.7521362803598890e+01	6.7940779742631150e+01	6.7942533300625755e+01	6.7108481364422275e+01	6.7595477224645521e+01	6.7873756030506186e+01	6.7825334595090183e+01	6.7263011301584939e+01	6.7352329876948787e+01	
8.0052774195627748e+01	8.0337429765360724e+01	8.0745335049906103e+01	8.0216933564008329e+01	8.0021257634312619e+01	7.9829120952939803e+01	7.9797974222435045e+01	8.0293648786745905e+01	8.0295721173466816e+01	7.9310023430680857e+01	7.9885563992762911e+01	8.0214438945143669e+01	8.0157213612379309e+01	7.9492649720054914e+01	7.9598208036394013e+01	
9.2368585610339721e+01	9.2697034344646994e+01	9.3167694288353204e+01	9.2558000266163447e+01	9.2332220347283780e+01	9.2110524176468985e+01	9.2074585641271199e+01	9.2646517830860674e+01	9.2648909046307850e+01	9.1511565496939468e+01	9.2175650760880259e+01	9.2555121859781167e+01	9.2489092629668434e+01	9.1722288138524917e+01	9.1844086195839239e+01	
6.7736962780915789e+01	6.7977825186074469e+01	6.8322975811459017e+01	6.7875866861853211e+01	6.7710294921341443e+01	6.7547717729410593e+01	6.7521362803598890e+01	6.7940779742631150e+01	6.7942533300625755e+01	6.7108481364422275e+01	6.7595477224645521e+01	6.7873756030506186e+01	6.7825334595090183e+01	6.7263011301584939e+01	6.7352329876948787e+01	
8.0052774195627748e+01	8.0337429765360724e+01	8.0745335049906103e+01	8.0216933564008329e+01	8.0021257634312619e+01	7.9829120952939803e+01	7.9797974222435045e+01	8.0293648786745905e+01	8.0295721173466816e+01	7.9310023430680857e+01	7.9885563992762911e+01	8.0214438945143669e+01	8.0157213612379309e+01	7.9492649720054914e+01	7.9598208036394013e+01	
9.2368585610339721e+01	9.2697034344646994e+01	9.3167694288353204e+01	9.2558000266163447e+01	9.2332220347283780e+01	9.2110524176468985e+01	9.2074585641271199e+01	9.2646517830860674e+01	9.2648909046307850e+01	9.1511565496939468e+01	9.2175650760880259e+01	9.2555121859781167e+01	9.2489092629668434e+01	9.1722288138524917e+01	9.1844086195839239e+01	
6.7736962780915789e+01	6.7977825186074469e+01	6.8322975811459017e+01	6.7875866861853211e+01	6.7710294921341443e+01	6.7547717729410593e+01	6.7521362803598890e+01	6.7940779742631150e+01	6.7942533300625755e+01	6.7108481364422275e+01	6.7595477224645521e+01	6.7873756030506186e+01	6.7825334595090183e+01	6.7263011301584939e+01	6.7352329876948787e+01	
8.0052774195627748e+01	8.0337429765360724e+01	8.0745335049906103e+01	8.0216933564008329e+01	8.0021257634312619e+01	7.9829120952939803e+01	7.9797974222435045e+01	8.0293648786745905e+01	8.0295721173466816e+01	7.9310023430680857e+01	7.9885563992762911e+01	8.0214438945143669e+01	8.0157213612379309e+01	7.9492649720054914e+01	7.9598208036394013e+01	
9.2368585610339721e+01	9.2697034344646994e+01	9.3167694288353204e+01	9.2558000266163447e+01	9.2332220347283780e+01	9.2110524176468985e+01	9.2074585641271199e+01	9.2646517830860674e+01	9.2648909046307850e+01	9.1511565496939468e+01	9.2175650760880259e+01	9.2555121859781167e+01	9.2489092629668434e+01	9.1722288138524917e+01	9.1844086195839239e+01	
6.8827116587510616e+01	6.8931809372034039e+01	6.9216352434415427e+01	6.8863746403691991e+01	6.8808447091737335e+01	6.8596338431347348e+01	6.8682989439990564e+01	6.9029267752803378e+01	6.8658764417619622e+01	6.8325370064477042e+01	6.8597373828623930e+01	6.8954883085624161e+01	6.8793663422235753e+01	6.8318382012900983e+01	6.8489272925200083e+01	
7.9694556048696498e+01	7.9815779272881514e+01	8.0145250187217869e+01	7.9736969520064406e+01	7.9672938737801104e+01	7.9427339236296945e+01	7.9527671983146973e+01	7.9928625819035489e+01	7.9499621957243761e+01	7.9113586390447111e+01	7.9428538117354023e+01	7.9842496204406899e+01	7.9655820804694017e+01	7.9105494962306381e+01	7.9303368650231690e+01	
9.0561995509882379e+01	9.0699749173729018e+01	9.1074147940020310e+01	9.0610192636436821e+01	9.0537430383864915e+01	9.0258340041246527e+01	9.0372354526303397e+01	9.0827983885267628e+01	9.0340479496867943e+01	8.9901802716417180e+01	9.0259702406084102e+01	9.0730109323189666e+01	9.0517978187152295e+01	8.9892607911711821e+01	9.0117464375263282e+01	
6.8827116587510616e+01	6.8931809372034039e+01	6.9216352434415427e+01	6.8863746403691991e+01	6.8808447091737335e+01	6.8596338431347348e+01	6.8682989439990564e+01	6.9029267752803378e+01	6.8658764417619622e+01	6.8325370064477042e+01	6.8597373828623930e+01	6.8954883085624161e+01	6.8793663422235753e+01	6.8318382012900983e+01	6.8489272925200083e+01	
7.9694556048696498e+01	7.9815779272881514e+01	8.0145250187217869e+01	7.9736969520064406e+01	7.9672938737801104e+01	7.9427339236296945e+01	7.9527671983146973e+01	7.9928625819035489e+01	7.9499621957243761e+01	7.9113586390447111e+01	7.9428538117354023e+01	7.9842496204406899e+01	7.9655820804694017e+01	7.9105494962306381e+01	7.9303368650231690e+01	
9.0561995509882379e+01	9.0699749173729018e+01	9.1074147940020310e+01	9.0610192636436821e+01	9.0537430383864915e+01	9.0258340041246527e+01	9.0372354526303397e+01	9.0827983885267628e+01	9.0340479496867943e+01	8.9901802716417180e+01	9.0259702406084102e+01	9.0730109323189666e+01	9.0517978187152295e+01	8.9892607911711821e+01	9.0117464375263282e+01	
6.8827116587510616e+01	6.8931809372034039e+01	6.9216352434415427e+01	6.8863746403691991e+01	6.8808447091737335e+01	6.8596338431347348e+01	6.8682989439990564e+01	6.9029267752803378e+01	6.8658764417619622e+01	6.8325370064477042e+01	6.8597373828623930e+01	6.8954883085624161e+01	6.8793663422235753e+01	6.8318382012900983e+01	6.8489272925200083e+01	
7.9694556048696498e+01	7.9815779272881514e+01	8.0145250187217869e+01	7.9736969520064406e+01	7.9672938737801104e+01	7.9427339236296945e+01	7.9527671983146973e+01	7.9928625819035489e+01	7.9499621957243761e+01	7.9113586390447111e+01	7.9428538117354023e+01	7.9842496204406899e+01	7.9655820804694017e+01	7.9105494962306381e+01	7.9303368650231690e+01	
9.0561995509882379e+01	9.0699749173729018e+01	9.1074147940020310e+01	9.0610192636436821e+01	9.0537430383864915e+01	9.0258340041246527e+01	9.0372354526303397e+01	9.0827983885267628e+01	9.0340479496867943e+01	8.9901802716417180e+01	9.0259702406084102e+01	9.0730109323189666e+01	9.0517978187152295e+01	8.9892607911711821e+01	9.0117464375263282e+01	
6.8827116587510616e+01	6.8931809372034039e+01	6.9216352434415427e+01	6.8863746403691991e+01	6.8808447091737335e+01	6.8596338431347348e+01	6.8682989439990564e+01	6.9029267752803378e+01	6.8658764417619622e+01	6.8325370064477042e+01	6.8597373828623930e+01	6.8954883085624161e+01	6.8793663422235753e+01	6.8318382012900983e+01	6.8489272925200083e+01	
7.9694556048696498e+01	7.9815779272881514e+01	8.0145250187217869e+01	7.9736969520064406e+01	7.9672938737801104e+01	7.9427339236296945e+01	7.9527671983146973e+01	7.9928625819035489e+01	7.9499621957243761e+01	7.9113586390447111e+01	7.9428538117354023e+01	7.9842496204406899e+01	7.9655820804694017e+01	7.9105494962306381e+01	7.9303368650231690e+01	
9.0561995509882379e+01	9.0699749173729018e+01	9.1074147940020310e+01	9.0610192636436821e+01	9.0537430383864915e+01	9.0258340041246527e+01	9.0372354526303397e+01	9.0827983885267628e+01	9.0340479496867943e+01	8.9901802716417180e+01	9.0259702406084102e+01	9.0730109323189666e+01	9.0517978187152295e+01	8.9892607911711821e+01	9.0117464375263282e+01	
6.8827116587510616e+01	6.8931809372034039e+01	6.9216352434415427e+01	6.8863746403691991e+01	6.8808447091737335e+01	6.8596338431347348e+01	6.8682989439990564e+01	6.9029267752803378e+01	6.8658764417619622e+01	6.8325370064477042e+01	6.8597373828623930e+01	6.8954883085624161e+01	6.8793663422235753e+01	6.8318382012900983e+01	6.8489272925200083e+01	
7.9694556048696498e+01	7.9815779272881514e+01	8.0145250187217869e+01	7.9736969520064406e+01	7.9672938737801104e+01	7.9427339236296945e+01	7.9527671983146973e+01	7.9928625819035489e+01	7.9499621957243761e+01	7.9113586390447111e+01	7.9428538117354023e+01	7.9842496204406899e+01	7.9655820804694017e+01	7.9105494962306381e+01	7.9303368650231690e+01	
9.0561995509882379e+01	9.0699749173729018e+01	9.1074147940020310e+01	9.0610192636436821e+01	9.0537430383864915e+01	9.0258340041246527e+01	9.0372354526303397e+01	9.0827983885267628e+01	9.0340479496867943e+01	8.9901802716417180e+01	9.0259702406084102e+01	9.0730109323189666e+01	9.0517978187152295e+01	8.9892607911711821e+01	9.0117464375263282e+01	
6.4959485756368537e+01	6.4953852220596048e+01	6.5314108226119686e+01	6.4856166417814379e+01	6.5013981584433296e+01	6.4852756012806339e+01	6.4837596784489875e+01	6.5145615660677720e+01	6.4860340182675060e+01	6.4416004736965263e+01	6.4781865474282711e+01	6.4902400416238066e+01	6.4936161057811802e+01	6.4529343993533161e+01	6.4538067083581893e+01	
7.6900567696877459e+01	7.6893898584676194e+01	7.7320378120626984e+01	7.6778255832853773e+01	7.6965081140395313e+01	7.6774218515160428e+01	7.6756272663991695e+01	7.7120912657125842e+01	7.6783196833902082e+01	7.6257182078319175e+01	7.6690296627643491e+01	7.6832988728046558e+01	7.6872955369909562e+01	7.6391355757050277e+01	7.6401682356299162e+01	
8.8841649637386382e+01	8.8833944948756354e+01	8.9326648015134282e+01	8.8700345247893182e+01	8.8916180696357301e+01	8.8695681017514531e+01	8.8674948543493500e+01	8.9096209653573936e+01	8.8706053485129118e+01	8.8098359419673088e+01	8.8598727781004285e+01	8.8763577039855022e+01	8.8809749682007322e+01	8.8253367520567409e+01	8.8265297629016402e+01	
6.4959485756368537e+01	6.4953852220596048e+01	6.5314108226119686e+01	6.4856166417814379e+01	6.5013981584433296e+01	6.4852756012806339e+01	6.4837596784489875e+01	6.5145615660677720e+01	6.4860340182675060e+01	6.4416004736965263e+01	6.4781865474282711e+01	6.4902400416238066e+01	6.4936161057811802e+01	6.4529343993533161e+01	6.4538067083581893e+01	
7.6900567696877459e+01	7.6893898584676194e+01	7.7320378120626984e+01	7.6778255832853773e+01	7.6965081140395313e+01	7.6774218515160428e+01	7.6756272663991695e+01	7.7120912657125842e+01	7.6783196833902082e+01	7.6257182078319175e+01	7.6690296627643491e+01	7.6832988728046558e+01	7.6872955369909562e+01	7.6391355757050277e+01	7.6401682356299162e+01	
8.8841649637386382e+01	8.8833944948756354e+01	8.9326648015134282e+01	8.8700345247893182e+01	8.8916180696357301e+01	8.8695681017514531e+01	8.8674948543493500e+01	8.9096209653573936e+01	8.8706053485129118e+01	8.8098359419673088e+01	8.8598727781004285e+01	8.8763577039855022e+01	8.8809749682007322e+01	8.8253367520567409e+01	8.8265297629016402e+01	
6.4959485756368537e+01	6.4953852220596048e+01	6.5314108226119686e+01	6.4856166417814379e+01	6.5013981584433296e+01	6.4852756012806339e+01	6.4837596784489875e+01	6.5145615660677720e+01	6.4860340182675060e+01	6.4416004736965263e+01	6.4781865474282711e+01	6.4902400416238066e+01	6.4936161057811802e+01	6.4529343993533161e+01	6.4538067083581893e+01	
7.6900567696877459e+01	7.6893898584676194e+01	7.7320378120626984e+01	7.6778255832853773e+01	7.6965081140395313e+01	7.6774218515160428e+01	7.6756272663991695e+01	7.7120912657125842e+01	7.6783196833902082e+01	7.6257182078319175e+01	7.6690296627643491e+01	7.6832988728046558e+01	7.6872955369909562e+01	7.6391355757050277e+01	7.6401682356299162e+01	
8.8841649637386382e+01	8.8833944948756354e+01	8.9326648015134282e+01	8.8700345247893182e+01	8.8916180696357301e+01	8.8695681017514531e+01	8.8674948543493500e+01	8.9096209653573936e+01	8.8706053485129118e+01	8.8098359419673088e+01	8.8598727781004285e+01	8.8763577039855022e+01	8.8809749682007322e+01	8.8253367520567409e+01	8.8265297629016402e+01	

#plot#xiexiyeyytheyth
2.2200869067881915e-01	4.1032399660706725e-04	4.1666666666666664e-02	0.0000000000000000e+00	-2.2389822043744612e-02	1.3020707782903475e-03	6.0662461562197449e-02	6.4978479263040677e-04	5.0993613971371965e-01	6.3649332106795126e-03	6.7706313968740545e+01	1.1379972247655898e+00	6.7371386931662968e+01	1.3514604767184242e+00	
2.2200869067881915e-01	4.1032399660706725e-04	4.1666666666666664e-02	0.0000000000000000e+00	-7.2525593544842393e-03	1.1757549680934372e-03	5.6166315030276644e-02	5.0594724867353508e-04	5.0993613971371965e-01	6.3649332106795126e-03	8.0016552872147912e+01	1.3449058110866117e+00	7.9787045421030513e+01	1.3844515922901321e+00	
2.2200869067881915e-01	4.1032399660706725e-04	4.1666666666666664e-02	0.0000000000000000e+00	6.1073738540362004e-03	1.0870755492822964e-03	5.2225481978391546e-02	4.0996039024053722e-04	5.0993613971371965e-01	6.3649332106795126e-03	9.2326791775555279e+01	1.5518143974076266e+00	9.1554828696299168e+01	1.6169266193999685e+00	
1.2392269701284014e-01	5.0537890550057547e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.3014224318381427e-02	1.3671482320011608e-03	1.5597753552368086e-02	2.4018022202698208e-04	5.0993613971371965e-01	6.3649332106795126e-03	6.7706313968740545e+01	1.1379972247655898e+00	6.9734142141788325e+01	1.7813099553863032e+00	
1.2392269701284014e-01	5.0537890550057547e-04	3.1250000000000000e-02	0.0000000000000000e+00	2.0457161462674490e-03	1.3655040721322086e-03	1.4019240053012359e-02	2.1672544047311720e-04	5.0993613971371965e-01	6.3649332106795126e-03	8.0016552872147912e+01	1.3449058110866117e+00	8.2314592938779171e+01	1.8987681544736830e+00	
1.2392269701284014e-01	5.0537890550057547e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.5203258448465604e-02	1.3560190601955516e-03	1.2649127505300959e-02	1.9798199121668917e-04	5.0993613971371965e-01	6.3649332106795126e-03	9.2326791775555279e+01	1.5518143974076266e+00	9.4147170008856335e+01	2.0159408339075862e+00	
1.4738779972797020e-01	8.3767915689330751e-04	5.0000000000000003e-02	0.0000000000000000e+00	-1.7691750305954716e-02	2.0345898404350530e-03	2.3343242617435978e-02	4.1907313015820437e-04	5.0993613971371965e-01	6.3649332106795126e-03	6.7706313968740545e+01	1.1379972247655898e+00	6.6043918982377278e+01	1.5102643625993613e+00	
1.4738779972797020e-01	8.3767915689330751e-04	5.0000000000000003e-02	0.0000000000000000e+00	-1.0210556971336326e-03	1.7699459708076372e-03	2.1586838149668747e-02	3.1876763941260069e-04	5.0993613971371965e-01	6.3649332106795126e-03	8.0016552872147912e+01	1.3449058110866117e+00	7.9697300340200727e+01	1.6794321947943678e+00	
1.4738779972797020e-01	8.3767915689330751e-04	5.0000000000000003e-02	0.0000000000000000e+00	1.3441068070665656e-02	1.5777064225517992e-03	1.9955495181391829e-02	2.6228660742530637e-04	5.0993613971371965e-01	6.3649332106795126e-03	9.2326791775555279e+01	1.5518143974076266e+00	9.2543498704412556e+01	1.9225582982293008e+00	
1.4497528322029471e-01	8.2100516934119295e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.6483464968703752e-02	1.7294202744636649e-03	2.2951199093188986e-02	3.9417543228559656e-04	5.0993613971371965e-01	6.3649332106795126e-03	6.7706313968740545e+01	1.1379972247655898e+00	6.7662936409873822e+01	1.5552503823348443e+00	
1.4497528322029471e-01	8.2100516934119295e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.1837767855415980e-03	1.7747074224346252e-03	2.0960173337239835e-02	3.5463739107832862e-04	5.0993613971371965e-01	6.3649332106795126e-03	8.0016552872147912e+01	1.3449058110866117e+00	8.0235187950580709e+01	1.7173970746023324e+00	
1.4497528322029471e-01	8.2100516934119295e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.2229331339692045e-02	1.8283126289913648e-03	1.9211007470142209e-02	3.2815641653568867e-04	5.0993613971371965e-01	6.3649332106795126e-03	9.2326791775555279e+01	1.5518143974076266e+00	9.2118249045919299e+01	1.9006622313366965e+00	
1.4162244461416662e-01	2.8332314541470473e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.5668995239872231e-02	1.4086123748601545e-03	2.2232515941380693e-02	2.7802435721181100e-04	5.0993613971371965e-01	6.3649332106795126e-03	6.7706313968740545e+01	1.1379972247655898e+00	6.8658891295652793e+01	1.7830628498487633e+00	
1.4162244461416662e-01	2.8332314541470473e-04	3.1250000000000000e-02	0.0000000000000000e+00	-4.7068313045503702e-04	1.3453914720877485e-03	2.0219383741458236e-02	2.3013533674163481e-04	5.0993613971371965e-01	6.3649332106795126e-03	8.0016552872147912e+01	1.3449058110866117e+00	8.1227439889934715e+01	1.9028130120831801e+00	
1.4162244461416662e-01	2.8332314541470473e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.2643819309993363e-02	1.2879171217164904e-03	1.8439503282284914e-02	1.9614217350790420e-04	5.0993613971371965e-01	6.3649332106795126e-03	9.2326791775555279e+01	1.5518143974076266e+00	9.2894642141000631e+01	2.0332784612205725e+00	
1.4204082048276614e-01	3.7514634920851977e-04	2.5000000000000001e-02	0.0000000000000000e+00	-1.7805659143931705e-02	6.0913107547111499e-04	2.2179264576715641e-02	1.7080539841919236e-04	5.0993613971371965e-01	6.3649332106795126e-03	6.7706313968740545e+01	1.1379972247655898e+00	6.7023860262719154e+01	1.3830112568406818e+00	
1.4204082048276614e-01	3.7514634920851977e-04	2.5000000000000001e-02	0.0000000000000000e+00	-3.2451510218662284e-03	6.0752184867901495e-04	2.0109225080999452e-02	1.4839713384376583e-04	5.0993613971371965e-01	6.3649332106795126e-03	8.0016552872147912e+01	1.3449058110866117e+00	7.8886080959062610e+01	1.5933101557470950e+00	
1.4204082048276614e-01	3.7514634920851977e-04	2.5000000000000001e-02	0.0000000000000000e+00	9.4921976986623198e-03	6.1300514305205145e-04	1.8316915900028961e-02	1.3166086168649470e-04	5.0993613971371965e-01	6.3649332106795126e-03	9.2326791775555279e+01	1.5518143974076266e+00	9.0039092406889424e+01	1.7902264813727522e+00	
1.4158309435031888e-01	2.4572377421409251e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.7657911875807154e-02	1.5164888652617055e-03	2.1873491328420442e-02	2.7613423293070395e-04	5.0993613971371965e-01	6.3649332106795126e-03	6.7706313968740545e+01	1.1379972247655898e+00	6.7119598211085659e+01	1.5144755292791019e+00	
1.4158309435031888e-01	2.4572377421409251e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.7786232435330878e-03	1.4224697090556575e-03	1.9865866797579294e-02	2.2276906955126931e-04	5.0993613971371965e-01	6.3649332106795126e-03	8.0016552872147912e+01	1.3449058110866117e+00	7.9276233665229810e+01	1.6249302279966287e+00	
1.4158309435031888e-01	2.4572377421409251e-04	2.0833333333333332e-02	0.0000000000000000e+00	1.0228562237925863e-02	1.3421659377800029e-03	1.8118065060940172e-02	1.8494525761206598e-04	5.0993613971371965e-01	6.3649332106795126e-03	9.2326791775555279e+01	1.5518143974076266e+00	9.0713802668201851e+01	1.7355630081634752e+00	
1.5728944767673517e-01	2.7486791169327088e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.7078674700132083e-02	7.1807312503630461e-04	2.8700196653333770e-02	2.0340404044698790e-04	5.0993613971371965e-01	6.3649332106795126e-03	6.7706313968740545e+01	1.1379972247655898e+00	6.8460705970816377e+01	1.5696223043404154e+00	
1.5728944767673517e-01	2.7486791169327088e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.2515567944030993e-03	7.1345918201071265e-04	2.6176114603654828e-02	1.7917160386167016e-04	5.0993613971371965e-01	6.3649332106795126e-03	8.0016552872147912e+01	1.3449058110866117e+00	8.0643122791180005e+01	1.7753019016802150e+00	
1.5728944767673517e-01	2.7486791169327088e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.0672963515393407e-02	7.2162761869845160e-04	2.3980356749620881e-02	1.6048283308991168e-04	5.0993613971371965e-01	6.3649332106795126e-03	9.2326791775555279e+01	1.5518143974076266e+00	9.2050893449141270e+01	2.0062994158998411e+00	
1.7386500276910541e-01	3.5511905098512334e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.6588910488191715e-02	1.8868809273784434e-03	3.6367572741627996e-02	5.7764190738784004e-04	5.0993613971371965e-01	6.3649332106795126e-03	6.7706313968740545e+01	1.1379972247655898e+00	6.9605560609773889e+01	1.5126854472380966e+00	
1.7386500276910541e-01	3.5511905098512334e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.6731872350593555e-03	1.6801490907116410e-03	3.3330842991588928e-02	4.4436937037581250e-04	5.0993613971371965e-01	6.3649332106795126e-03	8.0016552872147912e+01	1.3449058110866117e+00	8.1939163264065982e+01	1.6909174881083564e+00	
1.7386500276910541e-01	3.5511905098512334e-04	4.1666666666666664e-02	0.0000000000000000e+00	1.1359807563582042e-02	1.5408872068552156e-03	3.0687744171448626e-02	3.5981053586952422e-04	5.0993613971371965e-01	6.3649332106795126e-03	9.2326791775555279e+01	1.5518143974076266e+00	9.3507486488388736e+01	2.0087900721745178e+00	
1.9863236109282070e-01	3.4587348086707100e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.9034873107421437e-02	1.1873138205609872e-03	4.8951297931483034e-02	4.0568546471036755e-04	5.0993613971371965e-01	6.3649332106795126e-03	6.7706313968740545e+01	1.1379972247655898e+00	6.9079891995433442e+01	1.4196839561766195e+00	
1.9863236109282070e-01	3.4587348086707100e-04	4.1666666666666664e-02	0.0000000000000000e+00	-4.3547873538537915e-03	1.0478151952731057e-03	4.4982560326226342e-02	3.0169406937832961e-04	5.0993613971371965e-01	6.3649332106795126e-03	8.0016552872147912e+01	1.3449058110866117e+00	8.1159762171070483e+01	1.5999311836894330e+00	
1.9863236109282070e-01	3.4587348086707100e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.5653693459334084e-03	9.4217064307974211e-04	4.1556443546661527e-02	2.3920659093566406e-04	5.0993613971371965e-01	6.3649332106795126e-03	9.2326791775555279e+01	1.5518143974076266e+00	9.2553970650732893e+01	1.8188662005150780e+00	
1.0755566949857255e-01	3.3513397271171976e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.8057234339329056e-02	1.0393623032244638e-03	1.4483162361338790e-02	2.1450028945960636e-04	4.5603937030001168e-01	5.3626203989304497e-03	6.8739585151347484e+01	9.1007270461494894e-01	6.8461362181532849e+01	1.3587318481611923e+00	
1.0755566949857255e-01	3.3513397271171976e-04	3.1250000000000000e-02	0.0000000000000000e+00	-4.5416502989492624e-03	1.0756847605198833e-03	1.3259086523450094e-02	1.9727675457934709e-04	4.5603937030001168e-01	5.3626203989304497e-03	7.9593203859454974e+01	1.0537683948173024e+00	7.9668091644508181e+01	1.4264044807154319e+00	
1.0755566949857255e-01	3.3513397271171976e-04	3.1250000000000000e-02	0.0000000000000000e+00	7.4368903297189638e-03	1.1008987281235377e-03	1.2154394664733663e-02	1.8226270131660661e-04	4.5603937030001168e-01	5.3626203989304497e-03	9.0446822567562478e+01	1.1974640850196652e+00	9.0292282911745431e+01	1.5070018811855284e+00	
1.2496729886779745e-01	2.4746087486499508e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.0403615451883614e-02	1.1674627102495291e-03	2.1610277286881602e-02	2.4213428826419783e-04	4.5603937030001168e-01	5.3626203989304497e-03	6.8739585151347484e+01	9.1007270461494894e-01	6.7766526582274224e+01	1.0102290131216047e+00	
1.2496729886779745e-01	2.4746087486499508e-04	3.1250000000000000e-02	0.0000000000000000e+00	-7.0400919068945109e-03	1.1472909847478762e-03	1.9960925814511993e-02	2.0950510390793368e-04	4.5603937030001168e-01	5.3626203989304497e-03	7.9593203859454974e+01	1.0537683948173024e+00	7.8748285434070098e+01	1.1056384278129492e+00	
1.2496729886779745e-01	2.4746087486499508e-04	3.1250000000000000e-02	0.0000000000000000e+00	4.8722905727690393e-03	1.1416229176630919e-03	1.8485309797325194e-02	1.8663019349424249e-04	4.5603937030001168e-01	5.3626203989304497e-03	9.0446822567562478e+01	1.1974640850196652e+00	8.9212570659366165e+01	1.2532556928008332e+00	
1.5480650801320434e-01	1.1033169115095672e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.3377226456207979e-02	1.1362486426598475e-03	3.6108178052290225e-02	3.3257584658616125e-04	4.5603937030001168e-01	5.3626203989304497e-03	6.8739585151347484e+01	9.1007270461494894e-01	6.7367001676585687e+01	1.3039169553371701e+00	
1.5480650801320434e-01	1.1033169115095672e-04	3.1250000000000000e-02	0.0000000000000000e+00	-9.9793933615695447e-03	1.1191864397953214e-03	3.3664476115790994e-02	2.8480368292579098e-04	4.5603937030001168e-01	5.3626203989304497e-03	7.9593203859454974e+01	1.0537683948173024e+00	7.8315414076918600e+01	1.4191808617735346e+00	
1.5480650801320434e-01	1.1033169115095672e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.9735675617778984e-03	1.0992478959732229e-03	3.1464675209312759e-02	2.4720579621512781e-04	4.5603937030001168e-01	5.3626203989304497e-03	9.0446822567562478e+01	1.1974640850196652e+00	8.8745566763312041e+01	1.5803580757845261e+00	
1.8045619730111834e-01	3.3588503721217015e-04	3.1250000000000000e-02	0.0000000000000000e+00	-2.3756590720798026e-02	1.0031188806234391e-03	5.1102136231006200e-02	3.6060841326040149e-04	4.5603937030001168e-01	5.3626203989304497e-03	6.8739585151347484e+01	9.1007270461494894e-01	6.8634205413593222e+01	1.1069121568798801e+00	
1.8045619730111834e-01	3.3588503721217015e-04	3.1250000000000000e-02	0.0000000000000000e+00	-1.0484623813978378e-02	9.9853014458487713e-04	4.7741836713812442e-02	3.0951330680367370e-04	4.5603937030001168e-01	5.3626203989304497e-03	7.9593203859454974e+01	1.0537683948173024e+00	7.9575137999260491e+01	1.3001768344576230e+00	
1.8045619730111834e-01	3.3588503721217015e-04	3.1250000000000000e-02	0.0000000000000000e+00	1.4141271293122463e-03	1.0271826971758697e-03	4.4747699491618075e-02	2.8253547087235813e-04	4.5603937030001168e-01	5.3626203989304497e-03	9.0446822567562478e+01	1.1974640850196652e+00	9.0028954401427825e+01	1.5321454420927592e+00	
1.9337833447643624e-01	4.9330291497538239e-04	4.1666666666666664e-02	0.0000000000000000e+00	-2.3854183023358479e-02	1.9678744232036970e-03	5.8996305399179674e-02	9.3850144433656017e-04	4.5603937030001168e-01	5.3626203989304497e-03	6.8739585151347484e+01	9.1007270461494894e-01	6.8981134752708414e+01	1.8005583061752501e+00	
1.9337833447643624e-01	4.9330291497538239e-04	4.1666666666666664e-02	0.0000000000000000e+00	-1.0837850521967562e-02	1.8010892847602129e-03	5.5151393988701815e-02	7.5465746860398954e-04	4.5603937030001168e-01	5.3626203989304497e-03	7.9593203859454974e+01	1.0537683948173024e+00	7.9748153703382215e+01	1.9987634859170704e+00	
1.9337833447643624e-01	4.9330291497538239e-04	4.1666666666666664e-02	0.0000000000000000e+00	8.6831043825816127e-04	1.6616275469154228e-03	5.1744071747398777e-02	6.2303422880091003e-04	4.5603937030001168e-01	5.3626203989304497e-03	9.0446822567562478e+01	1.1974640850196652e+00	9.0049896729051696e+01	2.2510709817076924e+00	
7.0819875708862626e-02	3.7125673738260835e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.8373913836753764e-02	1.6166602630068453e-03	9.9914216648579798e-03	1.9334178478859075e-04	3.4654620468757447e-01	4.1145236867431356e-03	6.4859849707226260e+01	8.3921336484731313e-01	6.4727037960500240e+01	1.3640915506371036e+00	
7.0819875708862626e-02	3.7125673738260835e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.3264294069127389e-02	1.5415050124886441e-03	8.9261062633938272e-03	1.6598755875915560e-04	3.4654620468757447e-01	4.1145236867431356e-03	7.6782616197525186e+01	9.9348052750307658e-01	7.7098796418727943e+01	1.3365425286506913e+00	
7.0819875708862626e-02	3.7125673738260835e-04	2.0833333333333332e-02	0.0000000000000000e+00	2.0714509225999704e-05	1.4904614936222125e-03	7.9779900352070828e-03	1.4837042991531574e-04	3.4654620468757447e-01	4.1145236867431356e-03	8.8705382687824127e+01	1.1477476901588302e+00	8.8841675570222449e+01	1.3106719749781461e+00	
8.0421514721415607e-02	1.3981445224380156e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.9865899817467713e-02	1.2193449115582495e-03	1.4600636743558807e-02	1.6149809969131390e-04	3.4654620468757447e-01	4.1145236867431356e-03	6.4859849707226260e+01	8.3921336484731313e-01	6.4309123947030145e+01	1.3843624457604951e+00	
8.0421514721415607e-02	1.3981445224380156e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.4587492209856039e-02	1.2229894182275859e-03	1.3278872077352625e-02	1.3455994871244313e-04	3.4654620468757447e-01	4.1145236867431356e-03	7.6782616197525186e+01	9.9348052750307658e-01	7.6769641542779326e+01	1.4826629596612586e+00	
8.0421514721415607e-02	1.3981445224380156e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.1549414545370597e-03	1.2183216657217139e-03	1.2092024898661834e-02	1.1284079494540133e-04	3.4654620468757447e-01	4.1145236867431356e-03	8.8705382687824127e+01	1.1477476901588302e+00	8.8600691628433182e+01	1.5618395182004818e+00	
9.7837785912031322e-02	2.2532534280136465e-04	2.0833333333333332e-02	0.0000000000000000e+00	-2.9990076087203166e-02	9.9327708275660114e-04	2.4804023524549596e-02	2.3383158626876654e-04	3.4654620468757447e-01	4.1145236867431356e-03	6.4859849707226260e+01	8.3921336484731313e-01	6.5691846313446320e+01	1.0504637512629396e+00	
9.7837785912031322e-02	2.2532534280136465e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.4870029728096977e-02	9.4745156858996751e-04	2.2806975204302964e-02	1.8861379485238499e-04	3.4654620468757447e-01	4.1145236867431356e-03	7.6782616197525186e+01	9.9348052750307658e-01	7.8090000277917355e+01	1.1613609886774632e+00	
9.7837785912031322e-02	2.2532534280136465e-04	2.0833333333333332e-02	0.0000000000000000e+00	-1.4299500857326436e-03	9.1431133399174041e-04	2.1050763027908773e-02	1.5738178672984403e-04	3.4654620468757447e-01	4.1145236867431356e-03	8.8705382687824127e+01	1.1477476901588302e+00	8.9972937778158183e+01	1.3322034463998969e+00	

#dense#x3#x_yth_eyth#a=0
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.5877720914551162e+01	3.8134430621090516e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197446e-04	0.0000000000000000e+00	9.5991218405880218e+01	3.4983470352198704e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2132492312439489e-03	0.0000000000000000e+00	9.6104525231384585e+01	3.2015265411904754e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8198738468659234e-03	0.0000000000000000e+00	9.6217616100180564e+01	2.9225147525893171e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4264984624878978e-03	0.0000000000000000e+00	9.6330467585046421e+01	2.6609796642767116e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0331230781098723e-03	0.0000000000000000e+00	9.6443057866307441e+01	2.4167369706334476e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6397476937318467e-03	0.0000000000000000e+00	9.6555366525173255e+01	2.1897694942957449e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2463723093538212e-03	0.0000000000000000e+00	9.6667374374554313e+01	1.9802527093315134e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8529969249757957e-03	0.0000000000000000e+00	9.6779063318804873e+01	1.7885841824162327e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4596215405977701e-03	0.0000000000000000e+00	9.6890416236148994e+01	1.6154108738374233e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197446e-03	0.0000000000000000e+00	9.7001416879145509e+01	1.4616408466082473e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6728707718417190e-03	0.0000000000000000e+00	9.7112049789679432e+01	1.3284142180476020e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2794953874636935e-03	0.0000000000000000e+00	9.7222300225782433e+01	1.2169948796521919e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8861200030856671e-03	0.0000000000000000e+00	9.7332154098184077e+01	1.1285415924038218e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4927446187076424e-03	0.0000000000000000e+00	9.7441597914941397e+01	1.0637487457872870e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0993692343296177e-03	0.0000000000000000e+00	9.7550618732830060e+01	1.0224318020794796e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.7059938499515913e-03	0.0000000000000000e+00	9.7659204114439433e+01	1.0032336514834972e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0312618465573565e-02	0.0000000000000000e+00	9.7767342090112280e+01	1.0036362022923979e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0919243081195540e-02	0.0000000000000000e+00	9.7875021124025551e+01	1.0203094265874475e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1525867696817516e-02	0.0000000000000000e+00	9.7982230083832945e+01	1.0496318360072454e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2132492312439489e-02	0.0000000000000000e+00	9.8088958213386988e+01	1.0881564858028958e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2739116928061463e-02	0.0000000000000000e+00	9.8195195108137497e+01	1.1328947455811076e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3345741543683438e-02	0.0000000000000000e+00	9.8300930692867624e+01	1.1814171643029312e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3952366159305413e-02	0.0000000000000000e+00	9.8406155201479947e+01	1.2318339197009487e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4558990774927387e-02	0.0000000000000000e+00	9.8510859158589000e+01	1.2827191115469561e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5165615390549361e-02	0.0000000000000000e+00	9.8615033362710349e+01	1.3330209933546049e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5772240006171334e-02	0.0000000000000000e+00	9.8718668870867432e+01	1.3819788941954152e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6378864621793311e-02	0.0000000000000000e+00	9.8821756984460663e+01	1.4290541575627307e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6985489237415285e-02	0.0000000000000000e+00	9.8924289236264727e+01	1.4738757767339525e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7592113853037258e-02	0.0000000000000000e+00	9.9026257378436739e+01	1.5161987982165008e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8198738468659235e-02	0.0000000000000000e+00	9.9127653371433311e+01	1.5558729328563716e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8805363084281209e-02	0.0000000000000000e+00	9.9228469373747217e+01	1.5928189926359835e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9411987699903183e-02	0.0000000000000000e+00	9.9328697732383787e+01	1.6270111995881282e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0018612315525156e-02	0.0000000000000000e+00	9.9428330974009029e+01	1.6584638566622782e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0625236931147130e-02	0.0000000000000000e+00	9.9527361796706430e+01	1.6872212478576143e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1231861546769107e-02	0.0000000000000000e+00	9.9625783062288718e+01	1.7133499308745319e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1838486162391080e-02	0.0000000000000000e+00	9.9723587789115513e+01	1.7369328082775228e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2445110778013054e-02	0.0000000000000000e+00	9.9820769145373433e+01	1.7580645273578193e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3051735393635031e-02	0.0000000000000000e+00	9.9917320442779882e+01	1.7768478787268562e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3658360009257005e-02	0.0000000000000000e+00	1.0001323513067570e+02	1.7933909508438761e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4264984624878978e-02	0.0000000000000000e+00	1.0010850679047488e+02	1.8078048611274848e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4871609240500952e-02	0.0000000000000000e+00	1.0020312913044390e+02	1.8202019306318578e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5478233856122925e-02	0.0000000000000000e+00	1.0029709598078416e+02	1.8306942032660891e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6084858471744903e-02	0.0000000000000000e+00	1.0039040128899538e+02	1.8393922356388246e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6691483087366876e-02	0.0000000000000000e+00	1.0048303911549810e+02	1.8464041022689435e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7298107702988850e-02	0.0000000000000000e+00	1.0057500362949727e+02	1.8518345748730605e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7904732318610827e-02	0.0000000000000000e+00	1.0066628910506861e+02	1.8557844449725622e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8511356934232800e-02	0.0000000000000000e+00	1.0075688991745271e+02	1.8583499670561068e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9117981549854774e-02	0.0000000000000000e+00	1.0084680053954207e+02	1.8596224056379920e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9724606165476748e-02	0.0000000000000000e+00	1.0093601553854796e+02	1.8596876742348984e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0331230781098721e-02	0.0000000000000000e+00	1.0102452957283538e+02	1.8586260578881937e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0937855396720698e-02	0.0000000000000000e+00	1.0111233738891416e+02	1.8565120136382012e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1544480012342668e-02	0.0000000000000000e+00	1.0119943381857729e+02	1.8534140454973724e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2151104627964645e-02	0.0000000000000000e+00	1.0128581377617580e+02	1.8493946521177211e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2757729243586622e-02	0.0000000000000000e+00	1.0137147225602267e+02	1.8445103466113768e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3364353859208593e-02	0.0000000000000000e+00	1.0145640432991701e+02	1.8388117489546281e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3970978474830570e-02	0.0000000000000000e+00	1.0154060514478158e+02	1.8323437521570940e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4577603090452547e-02	0.0000000000000000e+00	1.0162406992040673e+02	1.8251457639732187e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5184227706074517e-02	0.0000000000000000e+00	1.0170679394729459e+02	1.8172520264283936e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5790852321696494e-02	0.0000000000000000e+00	1.0178877258459728e+02	1.8086920158796653e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6397476937318471e-02	0.0000000000000000e+00	1.0187000125814420e+02	1.7994909267747625e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7004101552940441e-02	0.0000000000000000e+00	1.0195047545855326e+02	1.7896702427598332e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7610726168562418e-02	0.0000000000000000e+00	1.0203019073942076e+02	1.7792483993481982e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8217350784184388e-02	0.0000000000000000e+00	1.0210914271558686e+02	1.7682415430386942e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8823975399806365e-02	0.0000000000000000e+00	1.0218732706147073e+02	1.7566643925778060e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9430600015428342e-02	0.0000000000000000e+00	1.0226473950947388e+02	1.7445312090159608e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0037224631050312e-02	0.0000000000000000e+00	1.0234137584844575e+02	1.7318568823046432e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0643849246672289e-02	0.0000000000000000e+00	1.0241723192221001e+02	1.7186581433976673e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1250473862294260e-02	0.0000000000000000e+00	1.0249230362814767e+02	1.7049549120978935e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1857098477916237e-02	0.0000000000000000e+00	1.0256658691583429e+02	1.6907717921379326e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2463723093538214e-02	0.0000000000000000e+00	1.0264007778572855e+02	1.6761397260405277e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3070347709160184e-02	0.0000000000000000e+00	1.0271277228790960e+02	1.6610978229460553e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3676972324782161e-02	0.0000000000000000e+00	1.0278466652086088e+02	1.6456953724792347e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4283596940404138e-02	0.0000000000000000e+00	1.0285575663029815e+02	1.6299940563859863e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4890221556026108e-02	0.0000000000000000e+00	1.0292603880803944e+02	1.6140703664547142e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5496846171648085e-02	0.0000000000000000e+00	1.0299550929091524e+02	1.5980182312813018e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6103470787270062e-02	0.0000000000000000e+00	1.0306416435971673e+02	1.5819518446377876e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6710095402892032e-02	0.0000000000000000e+00	1.0313200033818062e+02	1.5660086731966345e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7316720018514009e-02	0.0000000000000000e+00	1.0319901359200853e+02	1.5503525995762775e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7923344634135980e-02	0.0000000000000000e+00	1.0326520052791982e+02	1.5351771264639156e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8529969249757957e-02	0.0000000000000000e+00	1.0333055759273603e+02	1.5207085275330803e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9136593865379934e-02	0.0000000000000000e+00	1.0339508127249545e+02	1.5072087803554373e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9743218481001904e-02	0.0000000000000000e+00	1.0345876809159709e+02	1.4949780564809121e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0349843096623881e-02	0.0000000000000000e+00	1.0352161461197203e+02	1.4843564780710865e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0956467712245851e-02	0.0000000000000000e+00	1.0358361743228147e+02	1.4757247868565839e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1563092327867828e-02	0.0000000000000000e+00	1.0364477318714026e+02	1.4695035231188471e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2169716943489805e-02	0.0000000000000000e+00	1.0370507854636466e+02	1.4661502991168813e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2776341559111775e-02	0.0000000000000000e+00	1.0376453021424358e+02	1.4661547964425476e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3382966174733752e-02	0.0000000000000000e+00	1.0382312492883226e+02	1.4700312433895191e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3989590790355729e-02	0.0000000000000000e+00	1.0388085946126709e+02	1.4783083508905110e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4596215405977699e-02	0.0000000000000000e+00	1.0393773061510180e+02	1.4915169982027670e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5202840021599676e-02	0.0000000000000000e+00	1.0399373522566248e+02	1.5101763264946066e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5809464637221654e-02	0.0000000000000000e+00	1.0404887015942252e+02	1.5347792513352476e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6416089252843624e-02	0.0000000000000000e+00	1.0410313231339529e+02	1.5657786538715219e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7022713868465601e-02	0.0000000000000000e+00	1.0415651861454461e+02	1.6035755701009089e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7629338484087571e-02	0.0000000000000000e+00	1.0420902601921212e+02	1.6485105216834235e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8235963099709548e-02	0.0000000000000000e+00	1.0426065151256081e+02	1.7008587379836664e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8842587715331525e-02	0.0000000000000000e+00	1.0431139210803440e+02	1.7608294913242233e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9449212330953495e-02	0.0000000000000000e+00	1.0436124484683157e+02	1.8285692290140179e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0055836946575472e-02	0.0000000000000000e+00	1.0441020679739492e+02	1.9041677558239098e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197442e-02	0.0000000000000000e+00	1.0445827505491386e+02	1.9876664753031936e+00	

#dense#x3#x_yth_eyth#a_1
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0993613971371965e-01	7.8198575901121032e+01	4.2493804027095354e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197446e-04	5.0993613971371965e-01	7.8312073392450074e+01	3.9333246830989048e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2132492312439489e-03	5.0993613971371965e-01	7.8425380217954412e+01	3.6347298721091508e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8198738468659234e-03	5.0993613971371965e-01	7.8538471086750448e+01	3.3529350186271718e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4264984624878978e-03	5.0993613971371965e-01	7.8651322571616291e+01	3.0873600989986252e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0331230781098723e-03	5.0993613971371965e-01	7.8763912852877283e+01	2.8375032102163344e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6397476937318467e-03	5.0993613971371965e-01	7.8876221511743097e+01	2.6029403817646117e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2463723093538212e-03	5.0993613971371965e-01	7.8988229361124169e+01	2.3833277815279015e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8529969249757957e-03	5.0993613971371965e-01	7.9099918305374729e+01	2.1784061084058499e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4596215405977701e-03	5.0993613971371965e-01	7.9211271222718850e+01	1.9880068251025391e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197446e-03	5.0993613971371965e-01	7.9322271865715365e+01	1.8120595024453099e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6728707718417190e-03	5.0993613971371965e-01	7.9432904776249302e+01	1.6505987783035734e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2794953874636935e-03	5.0993613971371965e-01	7.9543155212352275e+01	1.5037680891277481e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8861200030856671e-03	5.0993613971371965e-01	7.9653009084753933e+01	1.3718152478794863e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4927446187076424e-03	5.0993613971371965e-01	7.9762452901511239e+01	1.2550722194165915e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0993692343296177e-03	5.0993613971371965e-01	7.9871473719399901e+01	1.1539089532857389e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.7059938499515913e-03	5.0993613971371965e-01	7.9980059101009317e+01	1.0686512262642693e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0312618465573565e-02	5.0993613971371965e-01	8.0088197076682135e+01	9.9945913568888112e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0919243081195540e-02	5.0993613971371965e-01	8.0195876110595393e+01	9.4617966057839653e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1525867696817516e-02	5.0993613971371965e-01	8.0303085070402830e+01	9.0821061402232672e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2132492312439489e-02	5.0993613971371965e-01	8.0409813199956844e+01	8.8442947763485424e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2739116928061463e-02	5.0993613971371965e-01	8.0516050094707367e+01	8.7322897898401897e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3345741543683438e-02	5.0993613971371965e-01	8.0621785679437465e+01	8.7265876598357983e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3952366159305413e-02	5.0993613971371965e-01	8.0727010188049803e+01	8.8062571379748911e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4558990774927387e-02	5.0993613971371965e-01	8.0831714145158841e+01	8.9508788174343690e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5165615390549361e-02	5.0993613971371965e-01	8.0935888349280191e+01	9.1419556748870856e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5772240006171334e-02	5.0993613971371965e-01	8.1039523857437274e+01	9.3636584696683245e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6378864621793311e-02	5.0993613971371965e-01	8.1142611971030533e+01	9.6030157368064228e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6985489237415285e-02	5.0993613971371965e-01	8.1245144222834568e+01	9.8497481600538994e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7592113853037258e-02	5.0993613971371965e-01	8.1347112365006566e+01	1.0095928618147936e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8198738468659235e-02	5.0993613971371965e-01	8.1448508358003195e+01	1.0335591313147334e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8805363084281209e-02	5.0993613971371965e-01	8.1549324360317058e+01	1.0564358278744490e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9411987699903183e-02	5.0993613971371965e-01	8.1649552718953657e+01	1.0779113267256943e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0018612315525156e-02	5.0993613971371965e-01	8.1749185960578885e+01	1.0977730904862473e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0625236931147130e-02	5.0993613971371965e-01	8.1848216783276271e+01	1.1158858137340708e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1231861546769107e-02	5.0993613971371965e-01	8.1946638048858588e+01	1.1321740702175278e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1838486162391080e-02	5.0993613971371965e-01	8.2044442775685354e+01	1.1466086465570611e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2445110778013054e-02	5.0993613971371965e-01	8.2141624131943274e+01	1.1591958084880558e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3051735393635031e-02	5.0993613971371965e-01	8.2238175429349738e+01	1.1699688614329717e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3658360009257005e-02	5.0993613971371965e-01	8.2334090117245537e+01	1.1789814897090798e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4264984624878978e-02	5.0993613971371965e-01	8.2429361777044733e+01	1.1863024686342230e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4871609240500952e-02	5.0993613971371965e-01	8.2523984117013754e+01	1.1920114352978419e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5478233856122925e-02	5.0993613971371965e-01	8.2617950967354048e+01	1.1961954769368204e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6084858471744903e-02	5.0993613971371965e-01	8.2711256275565233e+01	1.1989463531049251e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6691483087366876e-02	5.0993613971371965e-01	8.2803894102067957e+01	1.2003582121008365e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7298107702988850e-02	5.0993613971371965e-01	8.2895858616067144e+01	1.2005256961953401e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7904732318610827e-02	5.0993613971371965e-01	8.2987144091638470e+01	1.1995423564019432e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8511356934232800e-02	5.0993613971371965e-01	8.3077744904022566e+01	1.1974993177267117e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9117981549854774e-02	5.0993613971371965e-01	8.3167655526111901e+01	1.1944841514450548e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9724606165476748e-02	5.0993613971371965e-01	8.3256870525117819e+01	1.1905799230684251e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0331230781098721e-02	5.0993613971371965e-01	8.3345384559405232e+01	1.1858643940916744e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0937855396720698e-02	5.0993613971371965e-01	8.3433192375484040e+01	1.1804093629507180e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1544480012342668e-02	5.0993613971371965e-01	8.3520288805147146e+01	1.1742801363144548e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2151104627964645e-02	5.0993613971371965e-01	8.3606668762745670e+01	1.1675351262186711e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2757729243586622e-02	5.0993613971371965e-01	8.3692327242592540e+01	1.1602255718754235e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3364353859208593e-02	5.0993613971371965e-01	8.3777259316486848e+01	1.1523953874689865e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3970978474830570e-02	5.0993613971371965e-01	8.3861460131351421e+01	1.1440811390510404e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4577603090452547e-02	5.0993613971371965e-01	8.3944924906976567e+01	1.1353121549380856e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5184227706074517e-02	5.0993613971371965e-01	8.4027648933864441e+01	1.1261107749508745e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5790852321696494e-02	5.0993613971371965e-01	8.4109627571167110e+01	1.1164927445829660e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6397476937318471e-02	5.0993613971371965e-01	8.4190856244714070e+01	1.1064677609119911e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7004101552940441e-02	5.0993613971371965e-01	8.4271330445123098e+01	1.0960401779526530e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7610726168562418e-02	5.0993613971371965e-01	8.4351045725990630e+01	1.0852098803737424e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8217350784184388e-02	5.0993613971371965e-01	8.4429997702156669e+01	1.0739733362479684e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8823975399806365e-02	5.0993613971371965e-01	8.4508182048040567e+01	1.0623248419421898e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9430600015428342e-02	5.0993613971371965e-01	8.4585594496043711e+01	1.0502579755424077e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0037224631050312e-02	5.0993613971371965e-01	8.4662230835015606e+01	1.0377672794560142e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0643849246672289e-02	5.0993613971371965e-01	8.4738086908779877e+01	1.0248501980937006e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1250473862294260e-02	5.0993613971371965e-01	8.4813158614717551e+01	1.0115093027478617e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1857098477916237e-02	5.0993613971371965e-01	8.4887441902404163e+01	9.9775484271788106e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2463723093538214e-02	5.0993613971371965e-01	8.4960932772298406e+01	9.8360766886453654e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3070347709160184e-02	5.0993613971371965e-01	8.5033627274479457e+01	9.6910258212287792e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3676972324782161e-02	5.0993613971371965e-01	8.5105521507430737e+01	9.5429216336819422e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4283596940404138e-02	5.0993613971371965e-01	8.5176611616868001e+01	9.3925113962271323e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4890221556026108e-02	5.0993613971371965e-01	8.5246893794609306e+01	9.2408133053031061e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5496846171648085e-02	5.0993613971371965e-01	8.5316364277485093e+01	9.0891719173732588e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6103470787270062e-02	5.0993613971371965e-01	8.5385019346286583e+01	8.9393191894249779e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6710095402892032e-02	5.0993613971371965e-01	8.5452855324750473e+01	8.7934398558067295e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7316720018514009e-02	5.0993613971371965e-01	8.5519868578578382e+01	8.6542384390812443e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7923344634135980e-02	5.0993613971371965e-01	8.5586055514489701e+01	8.5250031030936690e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8529969249757957e-02	5.0993613971371965e-01	8.5651412579305870e+01	8.4096587616262719e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9136593865379934e-02	5.0993613971371965e-01	8.5715936259065302e+01	8.3127985301677620e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9743218481001904e-02	5.0993613971371965e-01	8.5779623078166949e+01	8.2396793460536977e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0349843096623881e-02	5.0993613971371965e-01	8.5842469598541868e+01	8.1961656002632444e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0956467712245851e-02	5.0993613971371965e-01	8.5904472418851327e+01	8.1886057983459470e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1563092327867828e-02	5.0993613971371965e-01	8.5965628173710130e+01	8.2236337188113962e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2169716943489805e-02	5.0993613971371965e-01	8.6025933532934516e+01	8.3078985092854729e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2776341559111775e-02	5.0993613971371965e-01	8.6085385200813448e+01	8.4477463629651373e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3382966174733752e-02	5.0993613971371965e-01	8.6143979915402085e+01	8.6488948363745688e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3989590790355729e-02	5.0993613971371965e-01	8.6201714447836963e+01	8.9161516710984912e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4596215405977699e-02	5.0993613971371965e-01	8.6258585601671655e+01	9.2532262870522175e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5202840021599676e-02	5.0993613971371965e-01	8.6314590212232332e+01	9.6626628247075907e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5809464637221654e-02	5.0993613971371965e-01	8.6369725145992390e+01	1.0145895380577394e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6416089252843624e-02	5.0993613971371965e-01	8.6423987299965162e+01	1.0703399995117853e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7022713868465601e-02	5.0993613971371965e-01	8.6477373601114465e+01	1.1334903121884563e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7629338484087571e-02	5.0993613971371965e-01	8.6529881005781988e+01	1.2039605331878451e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8235963099709548e-02	5.0993613971371965e-01	8.6581506499130668e+01	1.2816388265143617e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8842587715331525e-02	5.0993613971371965e-01	8.6632247094604253e+01	1.3663986131097536e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9449212330953495e-02	5.0993613971371965e-01	8.6682099833401452e+01	1.4581115214392231e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0055836946575472e-02	5.0993613971371965e-01	8.6731061783964790e+01	1.5566563301815024e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197442e-02	5.0993613971371965e-01	8.6779130041483725e+01	1.6619245427322482e+00	

#dense#x3#x_yth_eyth#a_2
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5603937030001168e-01	8.1738211257620080e+01	4.1244884913833539e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197446e-04	4.5603937030001168e-01	8.1851708748949079e+01	3.8054868666987569e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2132492312439489e-03	4.5603937030001168e-01	8.1965015574453446e+01	3.5037453179641385e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8198738468659234e-03	4.5603937030001168e-01	8.2078106443249467e+01	3.2185836905908780e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4264984624878978e-03	4.5603937030001168e-01	8.2190957928115310e+01	2.9494023450379983e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0331230781098723e-03	4.5603937030001168e-01	8.2303548209376331e+01	2.6956803472499127e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6397476937318467e-03	4.5603937030001168e-01	8.2415856868242130e+01	2.4569770214432292e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2463723093538212e-03	4.5603937030001168e-01	8.2527864717623189e+01	2.2329370703425058e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8529969249757957e-03	4.5603937030001168e-01	8.2639553661873762e+01	2.0232997061624358e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4596215405977701e-03	4.5603937030001168e-01	8.2750906579217883e+01	1.8279123975859224e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197446e-03	4.5603937030001168e-01	8.2861907222214398e+01	1.6467498147323623e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6728707718417190e-03	4.5603937030001168e-01	8.2972540132748335e+01	1.4799380789444543e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2794953874636935e-03	4.5603937030001168e-01	8.3082790568851308e+01	1.3277829365576830e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8861200030856671e-03	4.5603937030001168e-01	8.3192644441252966e+01	1.1907969418759783e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4927446187076424e-03	4.5603937030001168e-01	8.3302088258010244e+01	1.0697136140453529e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0993692343296177e-03	4.5603937030001168e-01	8.3411109075898906e+01	9.6546459476242685e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.7059938499515913e-03	4.5603937030001168e-01	8.3519694457508322e+01	8.7908142919821508e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0312618465573565e-02	4.5603937030001168e-01	8.3627832433181169e+01	8.1147964358834290e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0919243081195540e-02	4.5603937030001168e-01	8.3735511467094426e+01	7.6311718959934194e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1525867696817516e-02	4.5603937030001168e-01	8.3842720426901820e+01	7.3361274575913815e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2132492312439489e-02	4.5603937030001168e-01	8.3949448556455877e+01	7.2151317763031619e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2739116928061463e-02	4.5603937030001168e-01	8.4055685451206401e+01	7.2438302727741555e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3345741543683438e-02	4.5603937030001168e-01	8.4161421035936499e+01	7.3920088074251256e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3952366159305413e-02	4.5603937030001168e-01	8.4266645544548851e+01	7.6285611276640009e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4558990774927387e-02	4.5603937030001168e-01	8.4371349501657875e+01	7.9253183254629034e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5165615390549361e-02	4.5603937030001168e-01	8.4475523705779239e+01	8.2589339301821441e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5772240006171334e-02	4.5603937030001168e-01	8.4579159213936322e+01	8.6111891831236687e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6378864621793311e-02	4.5603937030001168e-01	8.4682247327529552e+01	8.9684392331705798e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6985489237415285e-02	4.5603937030001168e-01	8.4784779579333588e+01	9.3207646011402734e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7592113853037258e-02	4.5603937030001168e-01	8.4886747721505600e+01	9.6611328878712233e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8198738468659235e-02	4.5603937030001168e-01	8.4988143714502201e+01	9.9846899203539852e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8805363084281209e-02	4.5603937030001168e-01	8.5088959716816106e+01	1.0288202840479561e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9411987699903183e-02	4.5603937030001168e-01	8.5189188075452691e+01	1.0569638439695825e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0018612315525156e-02	4.5603937030001168e-01	8.5288821317077918e+01	1.0827849464473724e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0625236931147130e-02	4.5603937030001168e-01	8.5387852139775305e+01	1.1062342746772817e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1231861546769107e-02	4.5603937030001168e-01	8.5486273405357593e+01	1.1273107765531167e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1838486162391080e-02	4.5603937030001168e-01	8.5584078132184388e+01	1.1460489313232520e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2445110778013054e-02	4.5603937030001168e-01	8.5681259488442322e+01	1.1625092227482785e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3051735393635031e-02	4.5603937030001168e-01	8.5777810785848772e+01	1.1767709453772337e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3658360009257005e-02	4.5603937030001168e-01	8.5873725473744585e+01	1.1889267147229894e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4264984624878978e-02	4.5603937030001168e-01	8.5968997133543766e+01	1.1990782286383936e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4871609240500952e-02	4.5603937030001168e-01	8.6063619473512787e+01	1.2073329536430706e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5478233856122925e-02	4.5603937030001168e-01	8.6157586323853053e+01	1.2138015003395266e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6084858471744903e-02	4.5603937030001168e-01	8.6250891632064253e+01	1.2185955168288536e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6691483087366876e-02	4.5603937030001168e-01	8.6343529458566991e+01	1.2218259756983951e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7298107702988850e-02	4.5603937030001168e-01	8.6435493972566178e+01	1.2236017640238084e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7904732318610827e-02	4.5603937030001168e-01	8.6526779448137518e+01	1.2240285106274269e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8511356934232800e-02	4.5603937030001168e-01	8.6617380260521600e+01	1.2232076031712158e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9117981549854774e-02	4.5603937030001168e-01	8.6707290882610934e+01	1.2212353613489129e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9724606165476748e-02	4.5603937030001168e-01	8.6796505881616852e+01	1.2182023427528712e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0331230781098721e-02	4.5603937030001168e-01	8.6885019915904280e+01	1.2141927658144667e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0937855396720698e-02	4.5603937030001168e-01	8.6972827731983060e+01	1.2092840401817944e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1544480012342668e-02	4.5603937030001168e-01	8.7059924161646165e+01	1.2035463994486706e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2151104627964645e-02	4.5603937030001168e-01	8.7146304119244704e+01	1.1970426346083636e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2757729243586622e-02	4.5603937030001168e-01	8.7231962599091574e+01	1.1898279292132281e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3364353859208593e-02	4.5603937030001168e-01	8.7316894672985882e+01	1.1819497991653245e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3970978474830570e-02	4.5603937030001168e-01	8.7401095487850455e+01	1.1734481415015152e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4577603090452547e-02	4.5603937030001168e-01	8.7484560263475586e+01	1.1643553976129328e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5184227706074517e-02	4.5603937030001168e-01	8.7567284290363489e+01	1.1546968371910631e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5790852321696494e-02	4.5603937030001168e-01	8.7649262927666143e+01	1.1444909699680128e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6397476937318471e-02	4.5603937030001168e-01	8.7730491601213117e+01	1.1337500931645754e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7004101552940441e-02	4.5603937030001168e-01	8.7810965801622132e+01	1.1224809836440455e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7610726168562418e-02	4.5603937030001168e-01	8.7890681082489664e+01	1.1106857452608052e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8217350784184388e-02	4.5603937030001168e-01	8.7969633058655717e+01	1.0983628239767045e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8823975399806365e-02	4.5603937030001168e-01	8.8047817404539600e+01	1.0855082061791557e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9430600015428342e-02	4.5603937030001168e-01	8.8125229852542759e+01	1.0721168194607942e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0037224631050312e-02	4.5603937030001168e-01	8.8201866191514640e+01	1.0581841600831421e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0643849246672289e-02	4.5603937030001168e-01	8.8277722265278896e+01	1.0437081775850925e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1250473862294260e-02	4.5603937030001168e-01	8.8352793971216556e+01	1.0286914545838859e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1857098477916237e-02	4.5603937030001168e-01	8.8427077258903196e+01	1.0131437286873843e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2463723093538214e-02	4.5603937030001168e-01	8.8500568128797426e+01	9.9708481329646492e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3070347709160184e-02	4.5603937030001168e-01	8.8573262630978476e+01	9.8054798420816069e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3676972324782161e-02	4.5603937030001168e-01	8.8645156863929785e+01	9.6358390792161375e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4283596940404138e-02	4.5603937030001168e-01	8.8716246973367035e+01	9.4626519284071398e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4890221556026108e-02	4.5603937030001168e-01	8.8786529151108340e+01	9.2869164180708053e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5496846171648085e-02	4.5603937030001168e-01	8.8855999633984126e+01	9.1099626653092125e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6103470787270062e-02	4.5603937030001168e-01	8.8924654702785617e+01	8.9335208066219940e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6710095402892032e-02	4.5603937030001168e-01	8.8992490681249492e+01	8.7597960275594455e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7316720018514009e-02	4.5603937030001168e-01	8.9059503935077416e+01	8.5915485239531497e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7923344634135980e-02	4.5603937030001168e-01	8.9125690870988734e+01	8.4321738832539028e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8529969249757957e-02	4.5603937030001168e-01	8.9191047935804917e+01	8.2857759679780052e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9136593865379934e-02	4.5603937030001168e-01	8.9255571615564321e+01	8.1572199200785467e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9743218481001904e-02	4.5603937030001168e-01	8.9319258434665983e+01	8.0521478832395132e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0349843096623881e-02	4.5603937030001168e-01	8.9382104955040887e+01	7.9769358362643816e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0956467712245851e-02	4.5603937030001168e-01	8.9444107775350375e+01	7.9385690931743635e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1563092327867828e-02	4.5603937030001168e-01	8.9505263530209149e+01	7.9444200184148484e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2169716943489805e-02	4.5603937030001168e-01	8.9565568889433536e+01	8.0019272896604166e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2776341559111775e-02	4.5603937030001168e-01	8.9625020557312482e+01	8.1182013190861613e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3382966174733752e-02	4.5603937030001168e-01	8.9683615271901132e+01	8.2996088647684652e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3989590790355729e-02	4.5603937030001168e-01	8.9741349804335982e+01	8.5514092099942829e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4596215405977699e-02	4.5603937030001168e-01	8.9798220958170688e+01	8.8775121423206971e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5202840021599676e-02	4.5603937030001168e-01	8.9854225568731351e+01	9.2804006805152750e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5809464637221654e-02	4.5603937030001168e-01	8.9909360502491424e+01	9.7612190454500980e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6416089252843624e-02	4.5603937030001168e-01	8.9963622656464182e+01	1.0319987190678137e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7022713868465601e-02	4.5603937030001168e-01	9.0017008957613527e+01	1.0955882462314672e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7629338484087571e-02	4.5603937030001168e-01	9.0069516362281021e+01	1.1667530207838730e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8235963099709548e-02	4.5603937030001168e-01	9.0121141855629688e+01	1.2453261361964845e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8842587715331525e-02	4.5603937030001168e-01	9.0171882451103286e+01	1.3311315634099967e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9449212330953495e-02	4.5603937030001168e-01	9.0221735189900457e+01	1.4239986070181339e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0055836946575472e-02	4.5603937030001168e-01	9.0270697140463838e+01	1.5237711393783178e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197442e-02	4.5603937030001168e-01	9.0318765397982745e+01	1.6303127130511870e+00	

#dense#x3#x_yth_eyth#a_3
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4654620468757447e-01	8.7712800273138114e+01	3.9540712093060604e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197446e-04	3.4654620468757447e-01	8.7826297764467171e+01	3.6332351432311532e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2132492312439489e-03	3.4654620468757447e-01	8.7939604589971538e+01	3.3296430831716677e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8198738468659234e-03	3.4654620468757447e-01	8.8052695458767531e+01	3.0426265977451483e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4264984624878978e-03	3.4654620468757447e-01	8.8165546943633373e+01	2.7716043031888074e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0331230781098723e-03	3.4654620468757447e-01	8.8278137224894394e+01	2.5160830803267085e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6397476937318467e-03	3.4654620468757447e-01	8.8390445883760222e+01	2.2756641724480837e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2463723093538212e-03	3.4654620468757447e-01	8.8502453733141266e+01	2.0500551577710304e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8529969249757957e-03	3.4654620468757447e-01	8.8614142677391825e+01	1.8390894259948263e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4596215405977701e-03	3.4654620468757447e-01	8.8725495594735946e+01	1.6427554841099496e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197446e-03	3.4654620468757447e-01	8.8836496237732476e+01	1.4612389727394033e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.6728707718417190e-03	3.4654620468757447e-01	8.8947129148266384e+01	1.2949800036746457e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.2794953874636935e-03	3.4654620468757447e-01	8.9057379584369386e+01	1.1447454609509558e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	7.8861200030856671e-03	3.4654620468757447e-01	8.9167233456771001e+01	1.0117059030035671e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	8.4927446187076424e-03	3.4654620468757447e-01	8.9276677273528335e+01	8.9748166889633330e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.0993692343296177e-03	3.4654620468757447e-01	8.9385698091417012e+01	8.0407487414549828e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	9.7059938499515913e-03	3.4654620468757447e-01	8.9494283473026400e+01	7.3354874174711659e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0312618465573565e-02	3.4654620468757447e-01	8.9602421448699246e+01	6.8734327899068282e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.0919243081195540e-02	3.4654620468757447e-01	8.9710100482612503e+01	6.6537654690668124e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.1525867696817516e-02	3.4654620468757447e-01	8.9817309442419898e+01	6.6548640350524735e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2132492312439489e-02	3.4654620468757447e-01	8.9924037571973940e+01	6.8374344003176279e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.2739116928061463e-02	3.4654620468757447e-01	9.0030274466724464e+01	7.1546341853532347e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3345741543683438e-02	3.4654620468757447e-01	9.0136010051454562e+01	7.5621521459789265e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.3952366159305413e-02	3.4654620468757447e-01	9.0241234560066886e+01	8.0236505705285488e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.4558990774927387e-02	3.4654620468757447e-01	9.0345938517175966e+01	8.5118129569908951e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5165615390549361e-02	3.4654620468757447e-01	9.0450112721297316e+01	9.0071379807438268e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.5772240006171334e-02	3.4654620468757447e-01	9.0553748229454385e+01	9.4961368610221231e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6378864621793311e-02	3.4654620468757447e-01	9.0656836343047601e+01	9.9696924354311833e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.6985489237415285e-02	3.4654620468757447e-01	9.0759368594851679e+01	1.0421787305691042e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.7592113853037258e-02	3.4654620468757447e-01	9.0861336737023663e+01	1.0848583378183978e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8198738468659235e-02	3.4654620468757447e-01	9.0962732730020278e+01	1.1247774783418956e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.8805363084281209e-02	3.4654620468757447e-01	9.1063548732334155e+01	1.1618137174518444e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	1.9411987699903183e-02	3.4654620468757447e-01	9.1163777090970754e+01	1.1959213396507224e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0018612315525156e-02	3.4654620468757447e-01	9.1263410332595981e+01	1.2271092700161876e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.0625236931147130e-02	3.4654620468757447e-01	9.1362441155293382e+01	1.2554254052903271e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1231861546769107e-02	3.4654620468757447e-01	9.1460862420875657e+01	1.2809453584581962e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.1838486162391080e-02	3.4654620468757447e-01	9.1558667147702479e+01	1.3037642669765426e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.2445110778013054e-02	3.4654620468757447e-01	9.1655848503960371e+01	1.3239907484067424e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3051735393635031e-02	3.4654620468757447e-01	9.1752399801366849e+01	1.3417423770391670e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.3658360009257005e-02	3.4654620468757447e-01	9.1848314489262634e+01	1.3571422494520358e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4264984624878978e-02	3.4654620468757447e-01	9.1943586149061829e+01	1.3703163382019097e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.4871609240500952e-02	3.4654620468757447e-01	9.2038208489030851e+01	1.3813914223152011e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.5478233856122925e-02	3.4654620468757447e-01	9.2132175339371130e+01	1.3904934448990884e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6084858471744903e-02	3.4654620468757447e-01	9.2225480647582344e+01	1.3977461911651359e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.6691483087366876e-02	3.4654620468757447e-01	9.2318118474085068e+01	1.4032702104805006e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7298107702988850e-02	3.4654620468757447e-01	9.2410082988084227e+01	1.4071819277250541e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.7904732318610827e-02	3.4654620468757447e-01	9.2501368463655581e+01	1.4095929049011435e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.8511356934232800e-02	3.4654620468757447e-01	9.2591969276039691e+01	1.4106092254163627e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9117981549854774e-02	3.4654620468757447e-01	9.2681879898129026e+01	1.4103309819548506e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	2.9724606165476748e-02	3.4654620468757447e-01	9.2771094897134944e+01	1.4088518552045393e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0331230781098721e-02	3.4654620468757447e-01	9.2859608931422329e+01	1.4062587754949738e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.0937855396720698e-02	3.4654620468757447e-01	9.2947416747501109e+01	1.4026316630237217e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.1544480012342668e-02	3.4654620468757447e-01	9.3034513177164257e+01	1.3980432450956635e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2151104627964645e-02	3.4654620468757447e-01	9.3120893134762767e+01	1.3925589508748597e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.2757729243586622e-02	3.4654620468757447e-01	9.3206551614609637e+01	1.3862368857126857e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3364353859208593e-02	3.4654620468757447e-01	9.3291483688503973e+01	1.3791278882872195e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.3970978474830570e-02	3.4654620468757447e-01	9.3375684503368532e+01	1.3712756746778620e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.4577603090452547e-02	3.4654620468757447e-01	9.3459149278993692e+01	1.3627170741961807e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5184227706074517e-02	3.4654620468757447e-01	9.3541873305881509e+01	1.3534823623927132e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.5790852321696494e-02	3.4654620468757447e-01	9.3623851943184221e+01	1.3435956972511851e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.6397476937318471e-02	3.4654620468757447e-01	9.3705080616731166e+01	1.3330756652600253e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7004101552940441e-02	3.4654620468757447e-01	9.3785554817140223e+01	1.3219359449151231e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.7610726168562418e-02	3.4654620468757447e-01	9.3865270098007741e+01	1.3101860963579597e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8217350784184388e-02	3.4654620468757447e-01	9.3944222074173780e+01	1.2978324873913722e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.8823975399806365e-02	3.4654620468757447e-01	9.4022406420057678e+01	1.2848793681434765e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	3.9430600015428342e-02	3.4654620468757447e-01	9.4099818868060837e+01	1.2713301092584441e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0037224631050312e-02	3.4654620468757447e-01	9.4176455207032703e+01	1.2571886217604600e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.0643849246672289e-02	3.4654620468757447e-01	9.4252311280796960e+01	1.2424609807081077e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1250473862294260e-02	3.4654620468757447e-01	9.4327382986734648e+01	1.2271572794225643e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.1857098477916237e-02	3.4654620468757447e-01	9.4401666274421245e+01	1.2112937463339286e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.2463723093538214e-02	3.4654620468757447e-01	9.4475157144315517e+01	1.1948951620947830e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3070347709160184e-02	3.4654620468757447e-01	9.4547851646496554e+01	1.1779976200639408e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.3676972324782161e-02	3.4654620468757447e-01	9.4619745879447834e+01	1.1606516776887563e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4283596940404138e-02	3.4654620468757447e-01	9.4690835988885112e+01	1.1429259482542615e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.4890221556026108e-02	3.4654620468757447e-01	9.4761118166626417e+01	1.1249111795927176e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.5496846171648085e-02	3.4654620468757447e-01	9.4830588649502175e+01	1.1067248551073787e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6103470787270062e-02	3.4654620468757447e-01	9.4899243718303694e+01	1.0885163276477647e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.6710095402892032e-02	3.4654620468757447e-01	9.4967079696767570e+01	1.0704724511324049e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7316720018514009e-02	3.4654620468757447e-01	9.5034092950595479e+01	1.0528235989558492e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.7923344634135980e-02	3.4654620468757447e-01	9.5100279886506783e+01	1.0358498412405939e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.8529969249757957e-02	3.4654620468757447e-01	9.5165636951322966e+01	1.0198868847439426e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9136593865379934e-02	3.4654620468757447e-01	9.5230160631082398e+01	1.0053311552982773e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	4.9743218481001904e-02	3.4654620468757447e-01	9.5293847450184018e+01	9.9264313347315214e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0349843096623881e-02	3.4654620468757447e-01	9.5356693970558979e+01	9.8234777833317888e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.0956467712245851e-02	3.4654620468757447e-01	9.5418696790868424e+01	9.7503067332300319e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.1563092327867828e-02	3.4654620468757447e-01	9.5479852545727198e+01	9.7132853381077522e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2169716943489805e-02	3.4654620468757447e-01	9.5540157904951599e+01	9.7191309045237251e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.2776341559111775e-02	3.4654620468757447e-01	9.5599609572830545e+01	9.7746823770132996e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3382966174733752e-02	3.4654620468757447e-01	9.5658204287419196e+01	9.8866170349271054e-01	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.3989590790355729e-02	3.4654620468757447e-01	9.5715938819854060e+01	1.0061140942580917e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.4596215405977699e-02	3.4654620468757447e-01	9.5772809973688751e+01	1.0303694731775230e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5202840021599676e-02	3.4654620468757447e-01	9.5828814584249443e+01	1.0618720224451743e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.5809464637221654e-02	3.4654620468757447e-01	9.5883949518009487e+01	1.1009524521129019e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.6416089252843624e-02	3.4654620468757447e-01	9.5938211671982245e+01	1.1478258164627579e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7022713868465601e-02	3.4654620468757447e-01	9.5991597973131576e+01	1.2025999803469818e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.7629338484087571e-02	3.4654620468757447e-01	9.6044105377799085e+01	1.2652920094940352e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8235963099709548e-02	3.4654620468757447e-01	9.6095730871147794e+01	1.3358488195563141e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.8842587715331525e-02	3.4654620468757447e-01	9.6146471466621364e+01	1.4141685686022905e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	5.9449212330953495e-02	3.4654620468757447e-01	9.6196324205418534e+01	1.5001201617329516e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0055836946575472e-02	3.4654620468757447e-01	9.6245286155981901e+01	1.5935593682010354e+00	
1.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	6.0662461562197442e-02	3.4654620468757447e-01	9.6293354413500822e+01	1.6943410534867100e+00	

#jkf#X_extr(fixed)
1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	1.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	0.0000000000000000e+00	

#ae#X_extr(fixed)
1.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	
0.0000000000000000e+00	0.0000000000000000e+00	

#jkf#Y_extr
9.6068898761582403e+01	9.7195553443376028e+01	9.5110929511676233e+01	9.5100591684838619e+01	9.3254181211482020e+01	9.6475231230169811e+01	9.6601104376966362e+01	9.5457834524752215e+01	9.4782625108040051e+01	9.5947930816099884e+01	9.5712304122644142e+01	9.6941989450645224e+01	9.5895191993627705e+01	9.7344999443114489e+01	9.6276448039252486e+01	

#ae#Y_extr
9.5877720914551162e+01	3.8134430621090516e+00	

#CH2_RED(smart_print)
0.082(33)	


